or2yw: Modeling and Visualizing OpenRefineHistories as YesWorkflow Diagrams

OpenRefine is a popular open-source data cleaning tool. It allows users to export a previously executed data cleaning workflow in a JSON format for possible reuse on other datasets. We have developed or2yw, a novel tool that maps a JSON-formatted OpenRefine operation history to a YesWorkflow (YW) model, which then can be visualized and queried using the YW tool. The latter was originally developed to allow researchers a simple way to annotate their program scripts in order to reveal the workflow steps and dataflow dependencies implicit in those scripts. With or2yw the user can automatically generate YW models from OpenRefine operation histories, thus providing a 'workflow view' on a previously executed sequence of data cleaning operations. The or2yw tool can generate different types of YesWorkflow models, e.g., a linear model which mirrors the sequential execution order of operations in OpenRefine, and a \emph{parallel model} which reveals independent workflow branches, based on a simple analysis of dependencies between steps: if two operations are independent of each other (e.g., when the columns they read and write do not overlap) then these can be viewed as parallel steps in the data cleaning workflow. The resulting YW models can be understood as a form of prospective provenance, i.e., knowledge artifacts that can be queried and visualized (i) to help authors document their own data cleaning workflows, thereby increasing transparency, and (ii) to help other users, who might want to reuse such workflows, to understand them better.

==> Figure/figure-with-legend/operation-history-fig1.json <==
[
  {
    "op": "core/column-split",
    "engineConfig": {
      "facets": [],
      "mode": "row-based"
    },
    "columnName": "date",
    "guessCellType": true,
    "removeOriginalColumn": true,
    "mode": "separator",
    "separator": "-",
    "regex": false,
    "maxColumns": 0,
    "description": "Split column date by separator"
  },
  {
    "op": "core/column-rename",
    "oldColumnName": "date 1",
    "newColumnName": "year",
    "description": "Rename column date 1 to year"
  },
  {
    "op": "core/column-rename",
    "oldColumnName": "date 2",
    "newColumnName": "month",
    "description": "Rename column date 2 to month"
  },
  {
    "op": "core/column-rename",
    "oldColumnName": "date 3",
    "newColumnName": "day",
    "description": "Rename column date 3 to day"
  },
  {
    "op": "core/column-addition",
    "engineConfig": {
      "facets": [],
      "mode": "row-based"
    },
    "baseColumnName": "year",
    "expression": "grel:cells.year.value+'-'+cells.month.value+'-'+cells.day.value",
    "onError": "set-to-blank",
    "newColumnName": "repaired_date",
    "columnInsertIndex": 13,
    "description": "Create column repaired_date at index 13 based on column year using expression grel:cells.year.value+'-'+cells.month.value+'-'+cells.day.value"
  },
  {
    "op": "core/mass-edit",
    "engineConfig": {
      "facets": [],
      "mode": "row-based"
    },
    "columnName": "event",
    "expression": "value",
    "edits": [
      {
        "from": [
          "DINNER",
          "dinner",
          "[DINNER]",
          "Dinner",
          "(DINNER)",
          "DINNER;",
          "DINNER (?)",
          "DINNER(?)",
          "[DINNER?]",
          "(?DINNER?)",
          "DINNER,",
          "DINNER?",
          "[?DINNER?]",
          "[DINNER ?]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINNER"
      },
      {
        "from": [
          "LUNCH",
          "lunch",
          "Lunch",
          "[LUNCH]",
          "(?LUNCH?)",
          "LUNCH;",
          "[LUNCH?]",
          "(LUNCH)",
          "LUNCH (?)",
          "LUNCH."
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH"
      },
      {
        "from": [
          "BREAKFAST",
          "Breakfast",
          "breakfast",
          "[BREAKFAST]",
          "BREAKFAST;",
          "BREAKFAST (?)",
          "BREAKFAST(?)",
          "[BREAKFAST ?]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "BREAKFAST"
      },
      {
        "from": [
          "DAILY MENU",
          "daily menu",
          "Daily menu",
          "(DAILY MENU)",
          "DAILY MENU;",
          "[DAILY MENU?]",
          "[DAILY] MENU"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY MENU"
      },
      {
        "from": [
          "SUPPER",
          "supper",
          "SUPPER (?)",
          "SUPPER(?)",
          "Supper",
          "SUPPER;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "SUPPER"
      },
      {
        "from": [
          "LUNCHEON",
          "[LUNCHEON]",
          "LUNCHEON;",
          "Luncheon",
          "luncheon"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCHEON"
      },
      {
        "from": [
          "Afternoon tea",
          "AFTERNOON TEA",
          "afternoon tea",
          "afternoon tea ["
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "Afternoon tea"
      },
      {
        "from": [
          "WINE LIST",
          "wine list",
          "WINE LIST;",
          "Wine list"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "WINE LIST"
      },
      {
        "from": [
          "TABLE D'HOTE DINNER",
          "DINNER TABLE D'HOTE",
          "TABLE d'HOTE DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "TABLE D'HOTE DINNER"
      },
      {
        "from": [
          "CARTE DU JOUR",
          "(CARTE DU JOUR)",
          "CARTE DU JOUR;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "CARTE DU JOUR"
      },
      {
        "from": [
          "LUNCH & DINNER",
          "lunch; dinner",
          "[?DINNER? - LUNCH?]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH & DINNER"
      },
      {
        "from": [
          "FRUHSTUCK-BREAKFAST",
          "FRUHSTUCK/BREAKFAST",
          "FRUHSTUCK/BREAKFAST;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "FRUHSTUCK-BREAKFAST"
      },
      {
        "from": [
          "DAILY MENU, DINNER",
          "DAILY DINNER MENU",
          "DAILY MENU; DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY MENU, DINNER"
      },
      {
        "from": [
          "DINNER A LA CARTE",
          "a la carte; dinner",
          "dinner; a la carte"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINNER A LA CARTE"
      },
      {
        "from": [
          "MENU",
          "Menu",
          "MENU;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "MENU"
      },
      {
        "from": [
          "DAILY LUNCH MENU",
          "DAILY MENU, LUNCH",
          "DAILY MENU; LUNCH"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY LUNCH MENU"
      },
      {
        "from": [
          "ANNUAL DINNER",
          "Annual Dinner",
          "[ANNUAL DINNER?]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "ANNUAL DINNER"
      },
      {
        "from": [
          "DINNER MENU",
          "Dinner Menu",
          "Dinner menu"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINNER MENU"
      },
      {
        "from": [
          "LUNCH OR DINNER",
          "DINNER OR LUNCH",
          "LUNCH &/OR DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH OR DINNER"
      },
      {
        "from": [
          "ANNIVERSARY DINNER",
          "ANNIVERSARY DINNER?",
          "ANNIVERSARY [DINNER]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "ANNIVERSARY DINNER"
      },
      {
        "from": [
          "MITTAGESSEN",
          "MITTAG-ESSEN",
          "MITTAGESSEN;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "MITTAGESSEN"
      },
      {
        "from": [
          "INSPECTION TRIP - LUNCHEON",
          "INSPECTION TRIP, LUNCHEON",
          "INSPECTION TRIP, LUNCHEON;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "INSPECTION TRIP - LUNCHEON"
      },
      {
        "from": [
          "A LA CARTE",
          "a la carte",
          "a la Carte"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "A LA CARTE"
      },
      {
        "from": [
          "BANQUET AND RECEPTION",
          "reception and banquet"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "BANQUET AND RECEPTION"
      },
      {
        "from": [
          "DINNER - SECOND CABIN",
          "DINNER SECOND CABIN"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINNER - SECOND CABIN"
      },
      {
        "from": [
          "INSPECTION TRIP, DINNER",
          "INSPECTION TRIP, DINNER;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "INSPECTION TRIP, DINNER"
      },
      {
        "from": [
          "MITTAGESSEN/DINNER",
          "MITTAGESSEN[DINNER]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "MITTAGESSEN/DINNER"
      },
      {
        "from": [
          "LUNCH MENU",
          "Lunch menu"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH MENU"
      },
      {
        "from": [
          "DINNER,SECOND CABIN",
          "DINNER-SECOND CABIN"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINNER,SECOND CABIN"
      },
      {
        "from": [
          "REUNION",
          "[?REUNION?]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "REUNION"
      },
      {
        "from": [
          "LUNCHEON TABLE D'HOTE",
          "TABLE D'HOTE LUNCHEON"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCHEON TABLE D'HOTE"
      },
      {
        "from": [
          "Tea Menu",
          "tea menu"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "Tea Menu"
      },
      {
        "from": [
          "LADIES NIGHT",
          "LADIES' NIGHT"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LADIES NIGHT"
      },
      {
        "from": [
          "BREAKFAST AND SUPPER",
          "SUPPER  AND BREAKFAST"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "BREAKFAST AND SUPPER"
      },
      {
        "from": [
          "LUNCHEON MENU",
          "Luncheon Menu"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCHEON MENU"
      },
      {
        "from": [
          "LUNCH A LA CARTE",
          "Lunch A La Carte"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH A LA CARTE"
      },
      {
        "from": [
          "Room service",
          "room service"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "Room service"
      },
      {
        "from": [
          "WEDDING(?)",
          "wedding"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "WEDDING(?)"
      },
      {
        "from": [
          "RECEPTION",
          "[RECEPTION]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "RECEPTION"
      },
      {
        "from": [
          "WASHINGTON'S BIRTHDAY BANQUET",
          "BANQUET (WASHINGTON'S BIRTHDAY?)"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "WASHINGTON'S BIRTHDAY BANQUET"
      },
      {
        "from": [
          "ABEND-ESSEN",
          "ABENDESSEN"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "ABEND-ESSEN"
      },
      {
        "from": [
          "BANQUET",
          "Banquet"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "BANQUET"
      },
      {
        "from": [
          "Breakfast (?) Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington",
          "Breakfast  Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "Breakfast (?) Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington"
      },
      {
        "from": [
          "DINER",
          "[DINER]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINER"
      },
      {
        "from": [
          "LUNCH AND DINNER",
          "lunch and dinner"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH AND DINNER"
      },
      {
        "from": [
          "DINNER TO ABOVE",
          "DINNER TO ABOVE;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINNER TO ABOVE"
      },
      {
        "from": [
          "DAILY LUNCH;",
          "DAILY LUNCH"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY LUNCH;"
      },
      {
        "from": [
          "LUNCHEON A LA CARTE",
          "LUNCHEON, A LA CARTE"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCHEON A LA CARTE"
      },
      {
        "from": [
          "LINCOLN'S BIRTHDAY DINNER",
          "DINNER, LINCOLNS BIRTHDAY"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LINCOLN'S BIRTHDAY DINNER"
      },
      {
        "from": [
          "NEW YEAR'S DINNER",
          "NEW YEARS DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "NEW YEAR'S DINNER"
      },
      {
        "from": [
          "FIFTH ANNUAL DINNER",
          "DINNER, FIFTH ANNUAL"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "FIFTH ANNUAL DINNER"
      },
      {
        "from": [
          "ST. VALENTINE'S DAY DINNER",
          "ST. VALENTINES DAY DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "ST. VALENTINE'S DAY DINNER"
      },
      {
        "from": [
          "FRUHSTUCK/LUNCH",
          "FRUHSTUCK-LUNCH"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "FRUHSTUCK/LUNCH"
      },
      {
        "from": [
          "TESTIMONIAL DINNER",
          "Testimonial Dinner"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "TESTIMONIAL DINNER"
      },
      {
        "from": [
          "NEW YEAR'S DAY DINNER",
          "NEW YEARS DAY DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "NEW YEAR'S DAY DINNER"
      },
      {
        "from": [
          "EIGHTH ANNUAL BANQUET",
          "EIGHTH ANNUAL BANQUET'"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "EIGHTH ANNUAL BANQUET"
      },
      {
        "from": [
          "DAILY MENU, BREAKFAST",
          "DAILY BREAKFAST MENU"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY MENU, BREAKFAST"
      },
      {
        "from": [
          "BREAKFAST MENU",
          "Breakfast Menu"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "BREAKFAST MENU"
      },
      {
        "from": [
          "DAILY MENU, LUNCHEON",
          "DAILY LUNCHEON MENU"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY MENU, LUNCHEON"
      },
      {
        "from": [
          "Daily",
          "DAILY"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "Daily"
      },
      {
        "from": [
          "PRIVATE DINNER",
          "[PRIVATE DINNER?]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "PRIVATE DINNER"
      },
      {
        "from": [
          "INSPECTION TRIP, BREAKFAST",
          "INSPECTION TRIP - BREAKFAST"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "INSPECTION TRIP, BREAKFAST"
      },
      {
        "from": [
          "SUPPER MENU",
          "Supper Menu"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "SUPPER MENU"
      },
      {
        "from": [
          "MITTAGESSEN - DINNER",
          "MITTAGESSEN [DINNER]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "MITTAGESSEN - DINNER"
      },
      {
        "from": [
          "LUNCH-DINNER",
          "LUNCH;DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH-DINNER"
      },
      {
        "from": [
          "MIDDAG/DINNER",
          "MIDDAG-DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "MIDDAG/DINNER"
      },
      {
        "from": [
          "DAILY BILL OF FARE",
          "DAILY BILL OF FARE;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY BILL OF FARE"
      },
      {
        "from": [
          "FOURTH ANNUAL DINNER",
          "Fourth Annual Dinner"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "FOURTH ANNUAL DINNER"
      }
    ],
    "description": "Mass edit cells in column event"
  },
  {
    "op": "core/text-transform",
    "engineConfig": {
      "facets": [],
      "mode": "row-based"
    },
    "columnName": "dish_count",
    "expression": "value.toNumber()",
    "onError": "keep-original",
    "repeat": false,
    "repeatCount": 10,
    "description": "Text transform on cells in column dish_count using expression value.toNumber()"
  },
  {
    "op": "core/text-transform",
    "engineConfig": {
      "facets": [],
      "mode": "row-based"
    },
    "columnName": "event",
    "expression": "value.toUppercase()",
    "onError": "keep-original",
    "repeat": false,
    "repeatCount": 10,
    "description": "Text transform on cells in column event using expression value.toUppercase()"
  }
]


==> usecase/0-OpenRefine/README.txt <==
Here we should have the files:

Input / Output data files:
- Menu_iConf_2021_input.csv  
- Menu_iConf_2021_cleaned.csv 

OpenRefine operation history:   
- Menu_iConf_2021-recipe.json       # a user-exported fragment of the full history is a "recipe"

OpenRefine project archive:
- Menu_iConf_2021-project.tar.gz



==> usecase/0-OpenRefine/data.txt <==
3.4-beta2
columnModel=
maxCellIndex=23
keyColumnIndex=0
columnCount=23
{"cellIndex":0,"originalName":"id","constraints":"{}","type":"","format":"default","title":"","description":"","name":"id"}
{"cellIndex":1,"originalName":"name","constraints":"{}","type":"","format":"default","title":"","description":"","name":"name"}
{"cellIndex":2,"originalName":"sponsor","constraints":"{}","type":"","format":"default","title":"","description":"","name":"sponsor"}
{"cellIndex":3,"originalName":"event","constraints":"{}","type":"","format":"default","title":"","description":"","name":"event"}
{"cellIndex":4,"originalName":"venue","constraints":"{}","type":"","format":"default","title":"","description":"","name":"venue"}
{"cellIndex":5,"originalName":"place","constraints":"{}","type":"","format":"default","title":"","description":"","name":"place"}
{"cellIndex":6,"originalName":"physical_description","constraints":"{}","type":"","format":"default","title":"","description":"","name":"physical_description"}
{"cellIndex":7,"originalName":"occasion","constraints":"{}","type":"","format":"default","title":"","description":"","name":"occasion"}
{"cellIndex":8,"originalName":"notes","constraints":"{}","type":"","format":"default","title":"","description":"","name":"notes"}
{"cellIndex":9,"originalName":"call_number","constraints":"{}","type":"","format":"default","title":"","description":"","name":"call_number"}
{"cellIndex":10,"originalName":"keywords","constraints":"{}","type":"","format":"default","title":"","description":"","name":"keywords"}
{"cellIndex":11,"originalName":"language","constraints":"{}","type":"","format":"default","title":"","description":"","name":"language"}
{"cellIndex":20,"originalName":"date 1","constraints":"{}","type":"","format":"default","title":"","description":"","name":"year"}
{"cellIndex":23,"originalName":"repaired_date","constraints":"{}","type":"","format":"default","title":"","description":"","name":"repaired_date"}
{"cellIndex":21,"originalName":"date 2","constraints":"{}","type":"","format":"default","title":"","description":"","name":"month"}
{"cellIndex":22,"originalName":"date 3","constraints":"{}","type":"","format":"default","title":"","description":"","name":"day"}
{"cellIndex":13,"originalName":"location","constraints":"{}","type":"","format":"default","title":"","description":"","name":"location"}
{"cellIndex":14,"originalName":"location_type","constraints":"{}","type":"","format":"default","title":"","description":"","name":"location_type"}
{"cellIndex":15,"originalName":"currency","constraints":"{}","type":"","format":"default","title":"","description":"","name":"currency"}
{"cellIndex":16,"originalName":"currency_symbol","constraints":"{}","type":"","format":"default","title":"","description":"","name":"currency_symbol"}
{"cellIndex":17,"originalName":"status","constraints":"{}","type":"","format":"default","title":"","description":"","name":"status"}
{"cellIndex":18,"originalName":"page_count","constraints":"{}","type":"","format":"default","title":"","description":"","name":"page_count"}
{"cellIndex":19,"originalName":"dish_count","constraints":"{}","type":"","format":"default","title":"","description":"","name":"dish_count"}
columnGroupCount=0
/e/
history=
pastEntryCount=13
{"id":1609527620690,"description":"Split 16959 cell(s) in column date into several columns by separator","operation":{"op":"core/column-split","engineConfig":{"facets":[],"mode":"row-based"},"columnName":"date","guessCellType":true,"removeOriginalColumn":true,"mode":"separator","separator":"-","regex":false,"maxColumns":0,"description":"Split column date by separator"},"time":"2021-01-01T18:53:18Z"}
{"id":1609528062345,"description":"Rename column date 1 to year","operation":{"op":"core/column-rename","oldColumnName":"date 1","newColumnName":"year","description":"Rename column date 1 to year"},"time":"2021-01-01T18:53:28Z"}
{"id":1609527244867,"description":"Rename column date 2 to month","operation":{"op":"core/column-rename","oldColumnName":"date 2","newColumnName":"month","description":"Rename column date 2 to month"},"time":"2021-01-01T18:53:39Z"}
{"id":1609527644518,"description":"Rename column date 3 to day","operation":{"op":"core/column-rename","oldColumnName":"date 3","newColumnName":"day","description":"Rename column date 3 to day"},"time":"2021-01-01T18:53:46Z"}
{"id":1609527713430,"description":"Edit single cell on row 16918, column year","operation":null,"time":"2021-01-01T18:58:52Z"}
{"id":1609527995251,"description":"Edit single cell on row 16919, column year","operation":null,"time":"2021-01-01T19:01:40Z"}
{"id":1609528642332,"description":"Edit single cell on row 526, column year","operation":null,"time":"2021-01-01T19:02:05Z"}
{"id":1609528563354,"description":"Edit single cell on row 6196, column year","operation":null,"time":"2021-01-01T19:02:53Z"}
{"id":1609528565286,"description":"Edit single cell on row 14660, column year","operation":null,"time":"2021-01-01T19:03:44Z"}
{"id":1609529086645,"description":"Create new column repaired_date based on column year by filling 16959 rows with grel:cells.year.value+'-'+cells.month.value+'-'+cells.day.value","operation":{"op":"core/column-addition","engineConfig":{"facets":[],"mode":"row-based"},"baseColumnName":"year","expression":"grel:cells.year.value+'-'+cells.month.value+'-'+cells.day.value","onError":"set-to-blank","newColumnName":"repaired_date","columnInsertIndex":13,"description":"Create column repaired_date at index 13 based on column year using expression grel:cells.year.value+'-'+cells.month.value+'-'+cells.day.value"},"time":"2021-01-01T19:14:54Z"}
{"id":1609529488365,"description":"Mass edit 5597 cells in column event","operation":{"op":"core/mass-edit","engineConfig":{"facets":[],"mode":"row-based"},"columnName":"event","expression":"value","edits":[{"from":["DINNER","dinner","[DINNER]","Dinner","(DINNER)","DINNER;","DINNER (?)","DINNER(?)","[DINNER?]","(?DINNER?)","DINNER,","DINNER?","[?DINNER?]","[DINNER ?]"],"fromBlank":false,"fromError":false,"to":"DINNER"},{"from":["LUNCH","lunch","Lunch","[LUNCH]","(?LUNCH?)","LUNCH;","[LUNCH?]","(LUNCH)","LUNCH (?)","LUNCH."],"fromBlank":false,"fromError":false,"to":"LUNCH"},{"from":["BREAKFAST","Breakfast","breakfast","[BREAKFAST]","BREAKFAST;","BREAKFAST (?)","BREAKFAST(?)","[BREAKFAST ?]"],"fromBlank":false,"fromError":false,"to":"BREAKFAST"},{"from":["DAILY MENU","daily menu","Daily menu","(DAILY MENU)","DAILY MENU;","[DAILY MENU?]","[DAILY] MENU"],"fromBlank":false,"fromError":false,"to":"DAILY MENU"},{"from":["SUPPER","supper","SUPPER (?)","SUPPER(?)","Supper","SUPPER;"],"fromBlank":false,"fromError":false,"to":"SUPPER"},{"from":["LUNCHEON","[LUNCHEON]","LUNCHEON;","Luncheon","luncheon"],"fromBlank":false,"fromError":false,"to":"LUNCHEON"},{"from":["Afternoon tea","AFTERNOON TEA","afternoon tea","afternoon tea ["],"fromBlank":false,"fromError":false,"to":"Afternoon tea"},{"from":["WINE LIST","wine list","WINE LIST;","Wine list"],"fromBlank":false,"fromError":false,"to":"WINE LIST"},{"from":["TABLE D'HOTE DINNER","DINNER TABLE D'HOTE","TABLE d'HOTE DINNER"],"fromBlank":false,"fromError":false,"to":"TABLE D'HOTE DINNER"},{"from":["CARTE DU JOUR","(CARTE DU JOUR)","CARTE DU JOUR;"],"fromBlank":false,"fromError":false,"to":"CARTE DU JOUR"},{"from":["LUNCH & DINNER","lunch; dinner","[?DINNER? - LUNCH?]"],"fromBlank":false,"fromError":false,"to":"LUNCH & DINNER"},{"from":["FRUHSTUCK-BREAKFAST","FRUHSTUCK/BREAKFAST","FRUHSTUCK/BREAKFAST;"],"fromBlank":false,"fromError":false,"to":"FRUHSTUCK-BREAKFAST"},{"from":["DAILY MENU, DINNER","DAILY DINNER MENU","DAILY MENU; DINNER"],"fromBlank":false,"fromError":false,"to":"DAILY MENU, DINNER"},{"from":["DINNER A LA CARTE","a la carte; dinner","dinner; a la carte"],"fromBlank":false,"fromError":false,"to":"DINNER A LA CARTE"},{"from":["MENU","Menu","MENU;"],"fromBlank":false,"fromError":false,"to":"MENU"},{"from":["DAILY LUNCH MENU","DAILY MENU, LUNCH","DAILY MENU; LUNCH"],"fromBlank":false,"fromError":false,"to":"DAILY LUNCH MENU"},{"from":["ANNUAL DINNER","Annual Dinner","[ANNUAL DINNER?]"],"fromBlank":false,"fromError":false,"to":"ANNUAL DINNER"},{"from":["DINNER MENU","Dinner Menu","Dinner menu"],"fromBlank":false,"fromError":false,"to":"DINNER MENU"},{"from":["LUNCH OR DINNER","DINNER OR LUNCH","LUNCH &/OR DINNER"],"fromBlank":false,"fromError":false,"to":"LUNCH OR DINNER"},{"from":["ANNIVERSARY DINNER","ANNIVERSARY DINNER?","ANNIVERSARY [DINNER]"],"fromBlank":false,"fromError":false,"to":"ANNIVERSARY DINNER"},{"from":["MITTAGESSEN","MITTAG-ESSEN","MITTAGESSEN;"],"fromBlank":false,"fromError":false,"to":"MITTAGESSEN"},{"from":["INSPECTION TRIP - LUNCHEON","INSPECTION TRIP, LUNCHEON","INSPECTION TRIP, LUNCHEON;"],"fromBlank":false,"fromError":false,"to":"INSPECTION TRIP - LUNCHEON"},{"from":["A LA CARTE","a la carte","a la Carte"],"fromBlank":false,"fromError":false,"to":"A LA CARTE"},{"from":["BANQUET AND RECEPTION","reception and banquet"],"fromBlank":false,"fromError":false,"to":"BANQUET AND RECEPTION"},{"from":["DINNER - SECOND CABIN","DINNER SECOND CABIN"],"fromBlank":false,"fromError":false,"to":"DINNER - SECOND CABIN"},{"from":["INSPECTION TRIP, DINNER","INSPECTION TRIP, DINNER;"],"fromBlank":false,"fromError":false,"to":"INSPECTION TRIP, DINNER"},{"from":["MITTAGESSEN/DINNER","MITTAGESSEN[DINNER]"],"fromBlank":false,"fromError":false,"to":"MITTAGESSEN/DINNER"},{"from":["LUNCH MENU","Lunch menu"],"fromBlank":false,"fromError":false,"to":"LUNCH MENU"},{"from":["DINNER,SECOND CABIN","DINNER-SECOND CABIN"],"fromBlank":false,"fromError":false,"to":"DINNER,SECOND CABIN"},{"from":["REUNION","[?REUNION?]"],"fromBlank":false,"fromError":false,"to":"REUNION"},{"from":["LUNCHEON TABLE D'HOTE","TABLE D'HOTE LUNCHEON"],"fromBlank":false,"fromError":false,"to":"LUNCHEON TABLE D'HOTE"},{"from":["Tea Menu","tea menu"],"fromBlank":false,"fromError":false,"to":"Tea Menu"},{"from":["LADIES NIGHT","LADIES' NIGHT"],"fromBlank":false,"fromError":false,"to":"LADIES NIGHT"},{"from":["BREAKFAST AND SUPPER","SUPPER  AND BREAKFAST"],"fromBlank":false,"fromError":false,"to":"BREAKFAST AND SUPPER"},{"from":["LUNCHEON MENU","Luncheon Menu"],"fromBlank":false,"fromError":false,"to":"LUNCHEON MENU"},{"from":["LUNCH A LA CARTE","Lunch A La Carte"],"fromBlank":false,"fromError":false,"to":"LUNCH A LA CARTE"},{"from":["Room service","room service"],"fromBlank":false,"fromError":false,"to":"Room service"},{"from":["WEDDING(?)","wedding"],"fromBlank":false,"fromError":false,"to":"WEDDING(?)"},{"from":["RECEPTION","[RECEPTION]"],"fromBlank":false,"fromError":false,"to":"RECEPTION"},{"from":["WASHINGTON'S BIRTHDAY BANQUET","BANQUET (WASHINGTON'S BIRTHDAY?)"],"fromBlank":false,"fromError":false,"to":"WASHINGTON'S BIRTHDAY BANQUET"},{"from":["ABEND-ESSEN","ABENDESSEN"],"fromBlank":false,"fromError":false,"to":"ABEND-ESSEN"},{"from":["BANQUET","Banquet"],"fromBlank":false,"fromError":false,"to":"BANQUET"},{"from":["Breakfast (?) Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington","Breakfast  Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington"],"fromBlank":false,"fromError":false,"to":"Breakfast (?) Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington"},{"from":["DINER","[DINER]"],"fromBlank":false,"fromError":false,"to":"DINER"},{"from":["LUNCH AND DINNER","lunch and dinner"],"fromBlank":false,"fromError":false,"to":"LUNCH AND DINNER"},{"from":["DINNER TO ABOVE","DINNER TO ABOVE;"],"fromBlank":false,"fromError":false,"to":"DINNER TO ABOVE"},{"from":["DAILY LUNCH;","DAILY LUNCH"],"fromBlank":false,"fromError":false,"to":"DAILY LUNCH;"},{"from":["LUNCHEON A LA CARTE","LUNCHEON, A LA CARTE"],"fromBlank":false,"fromError":false,"to":"LUNCHEON A LA CARTE"},{"from":["LINCOLN'S BIRTHDAY DINNER","DINNER, LINCOLNS BIRTHDAY"],"fromBlank":false,"fromError":false,"to":"LINCOLN'S BIRTHDAY DINNER"},{"from":["NEW YEAR'S DINNER","NEW YEARS DINNER"],"fromBlank":false,"fromError":false,"to":"NEW YEAR'S DINNER"},{"from":["FIFTH ANNUAL DINNER","DINNER, FIFTH ANNUAL"],"fromBlank":false,"fromError":false,"to":"FIFTH ANNUAL DINNER"},{"from":["ST. VALENTINE'S DAY DINNER","ST. VALENTINES DAY DINNER"],"fromBlank":false,"fromError":false,"to":"ST. VALENTINE'S DAY DINNER"},{"from":["FRUHSTUCK/LUNCH","FRUHSTUCK-LUNCH"],"fromBlank":false,"fromError":false,"to":"FRUHSTUCK/LUNCH"},{"from":["TESTIMONIAL DINNER","Testimonial Dinner"],"fromBlank":false,"fromError":false,"to":"TESTIMONIAL DINNER"},{"from":["NEW YEAR'S DAY DINNER","NEW YEARS DAY DINNER"],"fromBlank":false,"fromError":false,"to":"NEW YEAR'S DAY DINNER"},{"from":["EIGHTH ANNUAL BANQUET","EIGHTH ANNUAL BANQUET'"],"fromBlank":false,"fromError":false,"to":"EIGHTH ANNUAL BANQUET"},{"from":["DAILY MENU, BREAKFAST","DAILY BREAKFAST MENU"],"fromBlank":false,"fromError":false,"to":"DAILY MENU, BREAKFAST"},{"from":["BREAKFAST MENU","Breakfast Menu"],"fromBlank":false,"fromError":false,"to":"BREAKFAST MENU"},{"from":["DAILY MENU, LUNCHEON","DAILY LUNCHEON MENU"],"fromBlank":false,"fromError":false,"to":"DAILY MENU, LUNCHEON"},{"from":["Daily","DAILY"],"fromBlank":false,"fromError":false,"to":"Daily"},{"from":["PRIVATE DINNER","[PRIVATE DINNER?]"],"fromBlank":false,"fromError":false,"to":"PRIVATE DINNER"},{"from":["INSPECTION TRIP, BREAKFAST","INSPECTION TRIP - BREAKFAST"],"fromBlank":false,"fromError":false,"to":"INSPECTION TRIP, BREAKFAST"},{"from":["SUPPER MENU","Supper Menu"],"fromBlank":false,"fromError":false,"to":"SUPPER MENU"},{"from":["MITTAGESSEN - DINNER","MITTAGESSEN [DINNER]"],"fromBlank":false,"fromError":false,"to":"MITTAGESSEN - DINNER"},{"from":["LUNCH-DINNER","LUNCH;DINNER"],"fromBlank":false,"fromError":false,"to":"LUNCH-DINNER"},{"from":["MIDDAG/DINNER","MIDDAG-DINNER"],"fromBlank":false,"fromError":false,"to":"MIDDAG/DINNER"},{"from":["DAILY BILL OF FARE","DAILY BILL OF FARE;"],"fromBlank":false,"fromError":false,"to":"DAILY BILL OF FARE"},{"from":["FOURTH ANNUAL DINNER","Fourth Annual Dinner"],"fromBlank":false,"fromError":false,"to":"FOURTH ANNUAL DINNER"}],"description":"Mass edit cells in column event"},"time":"2021-01-01T19:17:03Z"}
{"id":1609528672854,"description":"Text transform on 17545 cells in column dish_count: value.toNumber()","operation":{"op":"core/text-transform","engineConfig":{"facets":[],"mode":"row-based"},"columnName":"dish_count","expression":"value.toNumber()","onError":"keep-original","repeat":false,"repeatCount":10,"description":"Text transform on cells in column dish_count using expression value.toNumber()"},"time":"2021-01-01T19:17:45Z"}
{"id":1609529161316,"description":"Text transform on 202 cells in column event: value.toUppercase()","operation":{"op":"core/text-transform","engineConfig":{"facets":[],"mode":"row-based"},"columnName":"event","expression":"value.toUppercase()","onError":"keep-original","repeat":false,"repeatCount":10,"description":"Text transform on cells in column event using expression value.toUppercase()"},"time":"2021-01-01T19:18:06Z"}
futureEntryCount=0
/e/
rowCount=17545
{"starred":false,"flagged":false,"cells":[{"v":"12463"},null,{"v":"HOTEL EASTMAN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"HOT SPRINGS, AR"},{"v":"CARD; 4.75X7.5;"},{"v":"EASTER;"},null,{"v":"1900-2822"},null,null,null,{"v":"Hotel Eastman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12464"},null,{"v":"REPUBLICAN HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MILWAUKEE, [WI];"},{"v":"CARD; ILLUS; COL; 7.0X9.0;"},{"v":"EASTER;"},{"v":"WEDGEWOOD BLUE CARD; WHITE EMBOSSED GREEK KEY BORDER; \"EASTER SUNDAY\" EMBOSSED IN WHITE; VIOLET COLORED SPRAY OF FLOWERS IN UPPER LEFT CORNER;"},{"v":"1900-2825"},null,null,null,{"v":"Republican House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12465"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK-BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DAMPFER KAISER WILHELM DER GROSSE;"},{"v":"CARD; ILLU; COL; 5.5X8.0;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUS, STEAMSHIP AND SAILING VESSEL;"},{"v":"1900-2827"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":84},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12466"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER KAISER WILHELM DER GROSSE;"},{"v":"CARD; ILLU; COL; 5.5X8.0;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUS, HARBOR SCENE WITH SAILING VESSEL;"},{"v":"1900-2828"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12467"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER KAISER WILHELM DER GROSSE;"},{"v":"FOLDER; ILLU; COL; 5.5X7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUS, HARBOR SCENE WITH ROCKS AND LIGHTHOUSE; STEAMSHIP AND SAILING VESSELS; CONCERT PROGRAM; DATES:  ON GERMAN SIDE OF MENU \"MONTAG, DEN 16 APRIL 1900\"; ON ENGLISH SIDE OF MENU \"MONDAY, APRIL 15TH, 1900\";"},{"v":"1900-2829"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12468"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. EMPRESS OF CHINA"},{"v":"CARD; ILLUS; COL; 4.75X7.25;"},null,{"v":"ILLUS, RED AND WHITE CHECKERED FLAG;"},{"v":"1900-2831"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12469"},null,{"v":"HOTEL NETHERLAND"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY];"},{"v":"CARD; ILLUS; COL; 6.0X8.75;"},null,{"v":"HOTEL CREST IN BLUE; PRICED MENU;"},{"v":"1900-2838"},null,null,null,{"v":"Hotel Netherland"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":144},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12470"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK-BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER KAISER WILHELM DER GROSSE;"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8.50;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUS, LIGHTHOUSE; STEAMSHIP; FISHING DORY;"},{"v":"1900-2839"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1900},{"v":4},{"v":17},{"v":"1900-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12471"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER KAISER WILHELM DER GROSSE;"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8.50;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUS, SAILING SHIP/SHEETS FURLED; STEAMSHIP;"},{"v":"1900-2840"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":4},{"v":17},{"v":"1900-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12472"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER KAISER WILHELM DER GROSSE;"},{"v":"FOLDER; ILLUS; COL; 5.5X7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUS, HARBOR; LIGHTHOUSE; ROCKS; STEAMSHIP; SAILING SHIPS; CONCERT PROGRAM;"},{"v":"1900-2841"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1900},{"v":4},{"v":17},{"v":"1900-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12473"},null,{"v":"HOTEL MARLBOROUGH"},{"v":"CAFE LUNCHEON"},{"v":"COMMERCIAL"},{"v":"[NEW YORK, NY]"},{"v":"CARD; ILLUS; COL; 4.25X5.5;"},null,{"v":"HOTEL CREST IN BLUE;"},{"v":"1900-2843"},null,null,null,{"v":"Hotel Marlborough"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":4},{"v":17},{"v":"1900-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12474"},null,{"v":"ALPHA OF ZETA PSI"},{"v":"ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"DELMONICO'S, [NEW YORK, NY];"},{"v":"BOOKLET; ILLUS; COL; 5.5X7.0;"},null,{"v":"VELLUM COVER; CREST OF ZETA PSI; TIED WITH BLUE SATIN RIBBON; PRICED WINE LIST; ALPHA CHAPTER OFFICERS; BANQUET COMMITTEE; TOASTS; LYRICS TO \"ZETA PSI, WE PLEDGE TO-NIGHT\" , A POEM, \"THE BADGE OF ZETA PSI\"; LYRICS OF \"NEATH THE ARCH OFZETA'S TEMPLE\", AND"},{"v":"1900-2844"},null,null,null,{"v":"Alpha Of Zeta Psi"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"12"},{"v":38},{"v":1900},{"v":4},{"v":17},{"v":"1900-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12475"},null,{"v":"MANHATTAN HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; 6X9.5;"},null,{"v":"A LA CARTE DU JOUR; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-2847"},null,null,null,{"v":"Manhattan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":176},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12476"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNE"},{"v":"COMMERCIAL"},{"v":"S.S. \"CITY OF PARA\""},{"v":"FOLDER; ILLUS; 6X9.25;"},null,{"v":"DECORATIVE BORDER;"},{"v":"1900-2849"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12477"},null,{"v":"OCCIDENTAL & ORIENTAL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. \"DORIC\""},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"HANDWRITTEN; STEAMSHIP COMPANY FLAG AT TOP OF MENU;"},{"v":"1900-2851"},null,null,null,{"v":"Occidental & Oriental"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12478"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12479"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. \"DORIC\""},{"v":"FOLDER; ILLUS; 5.5X8.5;"},null,{"v":"HANDWRITTEN; MARITIME INSIGNIA ON COVER;"},{"v":"1900-2852"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12480"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"EMPRESS OF CHINA\""},{"v":"CARD; ILLUS; COL; 4.5X7;"},null,{"v":"MENU ITEMS NUMBERED; COMPANY FLAG AT TOP OF MENU;"},{"v":"1900-2854"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12481"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"EMPRESS OF CHINA\""},{"v":"CARD; ILLUS; COL; 4.5X7;"},null,{"v":"MENU ITEMS NUMBERED; COMPANY FLAG AT TOP OF MENU;"},{"v":"1900-2855"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12482"},null,{"v":"NOVIOMAGUS"},{"v":"DINNER"},null,{"v":"FREEMASONS' TAVERN, [LONDON, ENGLAND]"},{"v":"CARD; 4.25X6.25;"},null,{"v":"FRENCH; [LOCATION INFO HANDWRITTEN ON BACK OF MENU];"},{"v":"1900-2856"},null,null,null,{"v":"Noviomagus"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12483"},null,{"v":"MANHATTAN HOTEL"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; 6X9.5;"},null,{"v":"A LA CARTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-2859"},null,null,null,{"v":"Manhattan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":129},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12484"},null,{"v":"BOSTON BOOT & SHOE CLUB"},{"v":"ANNUAL MEETING"},{"v":"COMMERCIAL"},{"v":"BRUNSWICK HOTEL, BOSTON, MA"},{"v":"FOLDER; ILLUS; COL; 4.5X6.5;"},null,{"v":"PROGRAM & COMMITTEE LISTED; DECORATIVE WREATH & EMBLEMS; SILK RIBBON ATTACHMENT;"},{"v":"1900-2861"},null,null,null,{"v":"Boston Boot & Shoe Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":24},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12485"},null,{"v":"CANADIAN PACIFIC RAILWAY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. EMPRESS OF CHINA"},{"v":"CARD; 4.5 X 7;"},null,{"v":"ITEMS ON MENU ARE NUMBERED; FLAG LOGO;"},{"v":"1900-2869"},null,null,null,{"v":"Canadian Pacific Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":4},{"v":19},{"v":"1900-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12486"},null,{"v":"HOTEL SAVOY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; ILLUS; COL; 3.25 X 8.5;"},null,{"v":"FRENCH; ILLUSTRATION OF MAN AND WOMAN IN COLONIAL DRESS;"},{"v":"1900-2872"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":4},{"v":19},{"v":"1900-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12487"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD PANAMA LINE STEAMSHIP CITY OF PARA"},{"v":"FOLDER; 6 X 9;"},null,{"v":"MENU TYPED IN ENGLISH; ORNAMENTAL BORDER;"},{"v":"1900-2875"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":4},{"v":19},{"v":"1900-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12488"},null,{"v":"CHI PSI FRATERNITY"},{"v":"BANQUET OF THE FIFTY NINTH ANNUAL CONVENTION"},{"v":"SOC;"},{"v":"HOLLAND HOUSE, NEW YORK CITY"},{"v":"BOOKLET; ILLUS; 5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; EMBOSSED FRATERNITY LETTERS IN GOLD AND BLUE; GOLD AND BLUE RIBBONS; TOASTS;"},{"v":"1900-2876"},null,null,null,{"v":"Chi Psi Fraternity"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12489"},null,{"v":"COLBY ALUMNI ASSOCIATION OF NEW YORK"},{"v":"FIFTH ANNUAL REUNION"},{"v":"SOC;"},{"v":"ST. DENIS HOTEL (NEW YORK?)"},{"v":"FOLDER; ILLUS; 4 X 5.5;"},{"v":"ANNIVERSARY;"},{"v":"PHOOGRAPH OF ALUMNI CHEMICAL LABORATORY ON COVER; LOGO OF ALUMNI ASSOCIATION ON BACK COVER;"},{"v":"1900-2877"},null,null,null,{"v":"Colby Alumni Association Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12490"},null,{"v":"HOTEL IMPERIAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"(VIENNA, AUSTRIA ?)"},{"v":"CARD; ILLUS; COL; 4.5 X 8;"},null,{"v":"GERMAN; WINES; ILLUSTRATION OF WOMAN'S HEAD; FLORAL BORDER;"},{"v":"1900-2882"},null,null,null,{"v":"Hotel Imperial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12491"},null,{"v":"WHITEFRIARS CLUB"},{"v":"SHAKEPEARE COMMEMORATION"},{"v":"SOC;"},{"v":"ANDERTON'S HOTEL, FLEET STREET, E.C. (ENGLAND?)"},{"v":"CARD; ILLUS; 4.5 X 6.25;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; ILLUSTRATION OF FRIAR WITH MUSES; ORNAMENTAL BORDER;"},{"v":"1900-2889"},null,null,null,{"v":"Whitefriars Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12492"},null,{"v":"WILSON COLLEGE ALUMNAE ASSOCIATION"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"HOEL FLANDERS"},{"v":"BOOKLET, ILLUS; COL; 5 X 6.25;"},{"v":"ANNIVERSARY;"},{"v":"PORTRAIT OF HEAD OF COLONIAL WOMAN; SPEECHES; PALE BLUE, WHITE RIBBONS;"},{"v":"1900-2890"},null,null,null,{"v":"Wilson College Alumnae Association"},null,null,null,{"v":"complete"},{"v":"10"},{"v":14},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12493"},null,{"v":"CANADIAN PACIFIC RAILWAY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. EMPRESS OF CHINA"},{"v":"CARD; 4.5 X 7;"},null,{"v":"ITEMS ON MENU ARE NUMBERED; FLAG LOGO;"},{"v":"1900-2891"},null,null,null,{"v":"Canadian Pacific Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12494"},null,{"v":"KNIGHTS OF REVELRY"},{"v":"26TH ANNIVERSARY BANQUET"},{"v":"SOC;"},{"v":"GERMAN RELIEF HALL, MOBILE AL"},{"v":"BOOKLET; ILLUS; 4.5 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES; OYSTER AND FORK ON COVER; THEATRICAL MAKS ON INSIDE PAGE;"},{"v":"1900-2892"},null,null,null,{"v":"Knights Of Revelry"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1900},{"v":4},{"v":21},{"v":"1900-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12495"},null,{"v":"VETERANS AMERICAN GUARD"},{"v":"TWENTY-NINTH ANNUAL DINNER"},{"v":"MIL;"},{"v":"ST. DENNIS HOTEL"},{"v":"BOOKLET; ILLUS; 4 X 5.5;"},{"v":"ANNIVERSARY;"},{"v":"EMBOSSED LOGO ON COVER; SPEECHES;"},{"v":"1900-2893"},null,null,null,{"v":"Veterans American Guard"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12497"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. LUCANIA"},{"v":"CARD; 4.25 X 6.5;"},null,{"v":"CUNARD LINE LOGO; PRICED WINE LIST ON BACK WITH PRICES IN BRITISH CURRENCY;"},{"v":"1900-2902"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":4},{"v":21},{"v":"1900-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12498"},null,{"v":"CAFE BOULEVARD"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"156 SECOND AVENUE (NY?)"},{"v":"CARD; COL; ILLUS; 5 X 7;"},null,{"v":"PRIX FIXE DINNER; FOOD APPEARS TO BE HUNGARIAN;PALE BLUE; ORNAMENTAL BORDER;"},{"v":"1900-2903"},null,null,null,{"v":"Cafe Boulevard"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12499"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD PANAMA LINE STEAMSHIP CITY OF PARA"},{"v":"BROADSIDE; 6 X 9;"},null,{"v":"ORNAMENTAL BORDER;"},{"v":"1900-2909"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12500"},null,{"v":"MORNING NEWSPAPER BOWLING LEAGUE"},{"v":"SECOND ANNUAL DINNER"},{"v":"SOC;"},{"v":"MOUQUIN'S"},{"v":"CARD;COL;4X6.5;"},{"v":"ANNIVERSARY;"},null,{"v":"1900-2911"},null,null,null,{"v":"Morning Newspaper Bowling League"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12501"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"RMS LUCANIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"WINE LIST ON BACK;FLAG;"},{"v":"1900-2917"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":97},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12502"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"RMS LUCANIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"WINE LIST ON BACK;FLAG;"},{"v":"1900-2918"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":90},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12503"},null,{"v":"POLICE DEPARTMENT OF THE CITY OF NEW YORK"},{"v":"SEVENTH ANNUAL DINNER"},{"v":"GOVT;"},{"v":"DELMONICO'S"},{"v":"FOL; 4.75 x 7.25;"},null,{"v":"SEAL ON COVER; FRENCH; INCLUDES WINES SERVED WITH EACH COURSE; LIST OF NAMES OF SUPERINTENDENT, INSPECTORS AND PRECINCT CAPTAINS"},{"v":"1888-0010"},null,null,null,{"v":"Police Department Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":30},{"v":1888},{"v":1},{"v":23},{"v":"1888-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12504"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"FLAG; PRICED WINE LIST AND EXCHANGE RATES ON BACK;"},{"v":"1900-1131"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12505"},null,{"v":"BARTHOLDI HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; COL; 7 X 11.75;"},{"v":"DAILY"},{"v":"VERY POOR CONDITION;"},{"v":"1900-1137"},null,null,null,{"v":"Bartholdi Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":203},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12506"},null,{"v":"BARTHOLDI HOTEL"},{"v":"LUNCH & DINNER"},{"v":"COMMERCIAL"},{"v":"23RD ST & BWAY NY"},{"v":"FOLDER; ILLUS;8.25 X 14;"},{"v":"DAILY"},{"v":"MANY ITEMS HANDWRITTEN; HOURS INCLUDED;"},{"v":"1900-1138"},null,null,null,{"v":"Bartholdi Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":336},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12507"},null,{"v":"HAAN'S"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"75 ST. & COLUMBUS AVE. NY"},{"v":"BROADSHEET; COL; 7 X 11;"},{"v":"DAILY"},{"v":"COMPLETE WINE LIST ON BACK;"},{"v":"1900-1140"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":392},{"v":1900},{"v":2},{"v":19},{"v":"1900-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12508"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"66 ST. & BWAY. NY"},{"v":"BROADSIDE; HOTEL EMBLEM; 4.5 X 7.5;"},{"v":"DAILY"},null,{"v":"1900-1141"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":2},{"v":19},{"v":"1900-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12509"},null,{"v":"RED STAR LINE - S.S.SOUTHWARK"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN;WINE LIST ON BACK;"},{"v":"1900-1169"},null,null,null,{"v":"Red Star Line   S.S.Southwark"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12510"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"66 ST. & B'WAY. NY"},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 6.5 X 9;"},{"v":"DAILY"},null,{"v":"1900-1173"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":128},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12511"},null,{"v":"THIRD PANEL SHERIFF'S JURY NEW YORK COUNTY"},{"v":"ANNUAL DINNER"},{"v":"POL;"},{"v":"HOTEL SAVOY,NEW YORK,NY"},{"v":"BOOKLET;ILL;COL;4.25X6.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES SERVED;INDIVIDUAL'S NAME ON FRONT COVER;FOUR STANZAS OF THE STAR SPANGLED BANNER WRITTEN OUT;NAMES;SEATING PLAN ATTACHED;"},{"v":"1900-1174"},null,null,null,{"v":"Third Panel Sheriff's Jury New York County"},null,null,null,{"v":"complete"},{"v":"12"},{"v":35},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12515"},null,{"v":"THE ALBANY"},{"v":"LUNCH"},{"v":"?"},{"v":"DENVER, COLO;"},{"v":"CARD;3.5 X 5;"},null,null,{"v":"1888-0611"},null,null,null,{"v":"The Albany"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1888},{"v":10},{"v":15},{"v":"1888-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12516"},null,{"v":"REVERE HOUSE"},{"v":"COMPLIMENTARY BANQUET GIVEN BY THE CITY GOVERNMENT OF BOSTON TO THE BOARDS OF TRADE OF THE WESTERN CITIES"},{"v":"RESTAURANT"},{"v":"BOSTON, MA"},{"v":"BROADSIDE; ILLUS; 4.25 X 11.75"},null,{"v":"MENU PRINTED IN BLACK ON CREAM SILK RIBBON WITH OVERSEWN SIDES; UNPRICED; ILLUSTRATION OF CITY AND COMMERCE SCENES; OUT OF PLACE MENU"},{"v":"1865-0001"},null,null,null,{"v":"Parker House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":422},{"v":1865},{"v":9},{"v":28},{"v":"1865-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12517"},null,{"v":"NATIONAL VERBANDES DEUTSCH AMERIKANISCHER JOURNALISTEN UND SCHRIFTSTELLER (UNUSUAL)"},{"v":"FEST-BANKETT"},{"v":"RESTAURANT"},{"v":"DER LIEDERKRANZ HALLE"},{"v":"BOOKLET; ILLUS; COL; 6 X 7.5"},null,{"v":"MENU IS IN GERMAN; FOOD SELECTIONS REPRESENT VARIOUS REGIONS OF JOURNALISM IN EUROPE AND AMERICA; WINES ARE IN RED IN THE MARGIN NEXT TO APPROPRIATE COURSE; SCHEDULE OF MUSIC AND SPEAKERS IS LISTED; COVER HAS LIGHT BROWN SKETCH OF A JOURNALIST'S DESK WITH"},{"v":"1892-0112"},null,null,null,{"v":"National Verbandes Deutsch Amerikanischer Journalisten Und Schriftsteller (Unusual)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1892},{"v":5},{"v":19},{"v":"1892-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12518"},null,{"v":"COLUMBIA RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"48 EAST 14TH STREET,[NEW YORK,NY?]"},{"v":"FOLDER;ILLUS;7.25X11.5;"},{"v":"DAILY;"},{"v":"2 COPIES;WINE LIST;"},{"v":"1901-1527"},null,null,null,{"v":"Columbia Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":475},{"v":1901},{"v":6},{"v":3},{"v":"1901-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12519"},null,{"v":"MRS CLUFF"},{"v":"LUNCH"},{"v":"OTHER (PRIVATE PARTY);"},{"v":"RED ROOM,BOHEMIAN CLUB"},{"v":"FOLDER;ILLUS;COL;3.5X7.25;"},null,{"v":"MOTHER HOLDING CHILD ON LAP TEASING WITH RATTLE;WINES;"},{"v":"1901-1533"},null,null,null,{"v":"Mrs Cluff"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1901},{"v":6},{"v":4},{"v":"1901-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12520"},null,{"v":"BAILY CATERING CO.THE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIRROR LAKE PERGOLA,PAN-AMERICAN EXPOSITION"},{"v":"BOOKLET;ILLUS;COL;4.25X3.5;"},{"v":"OTHER (COMPLIMENTARY);"},{"v":"DELICATELY CUT OUT FLOWERS ON SHORTENED FRONT COVER; RIBBON AT LEFT;"},{"v":"1901-1534"},null,null,null,{"v":"Baily Catering Co.The"},null,null,null,{"v":"complete"},{"v":"7"},{"v":18},{"v":1901},{"v":6},{"v":5},{"v":"1901-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12522"},null,{"v":"NORTHERN STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"GREAT NORTHERN RY. LINE"},{"v":"BOOKLET;ILLUS;COL;3X3.75;"},{"v":"DAILY;"},{"v":"INDIVIDUAL CLUB BREAKFAST;HANDWRITTEN DATE 1901;PRICES SEEM HIGH FOR THIS DATE;"},{"v":"1901-1536"},null,null,null,{"v":"Northern Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12523"},null,{"v":"CITIZENS'STEAMBOAT COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"STEAMER SARATOGA,TROY LINE"},{"v":"BOOKLET;ILLUS;COL;6.25X9;"},{"v":"DAILY;"},{"v":"AU SABLE CHASM ON FRONT COVER;BLUE MOUNTAIN LAKE ON BACK COVER;PRICED WINE LIST;"},{"v":"1901-1537"},null,null,null,{"v":"Citizens'steamboat Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":246},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12524"},null,{"v":"NATIONAL ASSOCIATION OF MANUFACTURERS OF THE UNITED STATES OF AMERICA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"COUNTRY CLUB,GROSSE POINTE,MI"},{"v":"FOLDER;ILLUS;COL;4X7.5;"},null,{"v":"WINES;BUILDING ILLUSTRATED;"},{"v":"1901-1538"},null,null,null,{"v":"National Association Of Manufacturers Of The United States Of America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1901},{"v":6},{"v":5},{"v":"1901-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12525"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"COLUMBIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},{"v":"OTHER (DAILY);"},{"v":"GERMAN & ENGLISH; SKETCH OF STEAMSHIP & ROWBOAT ON COVER; MUSICAL PROGRAM ON BACK COVER;"},{"v":"1900-2136"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12526"},null,{"v":"UNION HOTEL & RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; ILLUS; 5.5X10;"},{"v":"OTHER (DAILY);"},{"v":"A LA CARTE, PRICED MENU; EAGLE & FLAG AT TOP OF MENU;"},{"v":"1900-2139"},null,null,null,{"v":"Union Hotel & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":71},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12527"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"CAMPANIA\""},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},{"v":"OTHER (DAILY);"},{"v":"PRICED WINE, TOBACCO LIST ON BACK; CUNARD STEAMSHIP CO. FLAG AT TOP;"},{"v":"1900-2140"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":93},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12528"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. \" CAMPANIA\""},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},{"v":"OTHER (DAILY);"},{"v":"PRICED WINE, TOBACCO LIST ON BACK; CUNARD STEAMSHIP CO. FLAG AT TOP;"},{"v":"1900-2142"},null,null,null,{"v":"Cunard Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12529"},null,{"v":"NEW YORK MEDICAL CLUB"},{"v":"DINNER"},{"v":"PROF;"},{"v":"MANHATTAN HOTEL, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 3X4.5;"},null,{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; DECORATIVE WREATH ON COVER;"},{"v":"1900-2144"},null,null,null,{"v":"New York Medical Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12530"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. \"WESTERNLAND\""},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"OTHER (DAILY);"},{"v":"VIOLET SCRIPT PRINTED MENU; MARITIME SCENE ON MENU;"},{"v":"1900-2148"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12531"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. \"SOUTHWARK\""},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"OTHER (DAILY);"},{"v":"FRENCH & ENGLISH; VIOLET SCRIPT PRINTING; MARITIME SCENE AT TOP OF MENU;"},{"v":"1900-2150"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12532"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"S.S. \"SOUTHWARK\""},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"OTHER (DAILY);"},{"v":"VIOLET SCRIPT PRINTING; DECORATIVE WREATH;"},{"v":"1900-2151"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12533"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. \"SOUTHWARK\""},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"OTHER (DAILY);"},{"v":"VIOLET SCRIPT PRINTING; MARITIME SCENE AT TOP; PRICED WINE, TOBACCO LIST ON BACK OF MENU;"},{"v":"1900-2152"},null,null,null,{"v":"Red Star Line"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12534"},null,{"v":"PABST BLUE RIBBON"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PABST BLUE RIBBON"},{"v":"CARD; ILLUS; COL; 5.25X7.75;"},null,{"v":"LOGO OF PABST BLUE RIBBON;"},{"v":"1900-2381"},null,null,null,{"v":"Pabst Blue Ribbon"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":52},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12535"},null,{"v":"MAXWELL HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MAXWELL HOUSE, NASHVILLE, [TN];"},{"v":"BROADSIDE; ILLUS; 5.75X7.5;"},null,{"v":"ILLUS, PICTURE OF HOTEL;"},{"v":"1900-2386"},null,null,null,{"v":"Maxwell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12536"},null,{"v":"MAXWELL HOUSE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MAXWELL HOUSE, NASHVILLE, [TN];"},{"v":"BROADSIDE; 4.25X6.0;"},null,null,{"v":"1900-2388"},null,null,null,{"v":"Maxwell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12537"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. ETRURIA"},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},null,{"v":"RED FLAG WITH LION HOLDING GLOBE OF WORLD; PRICED WINE LIST;"},{"v":"1900-2389"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":90},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12538"},null,{"v":"HADDON HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ"},{"v":"CARD; 5 X 8;"},null,{"v":"LOGO; NOTE ABOUT PURITY OF WATER;"},{"v":"1900-2598"},null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":3},{"v":27},{"v":"1900-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12539"},null,{"v":"GOULD'S HOTEL CAFE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BOSTON; MA"},{"v":"FOLDER; 8.5 X 12;"},null,{"v":"PRICED MENU; PRICED WINE LIST; EXTENSIVE OYSTER AND CLAM MENU;"},{"v":"1900-2611"},null,null,null,{"v":"Gould's Hotel Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":539},{"v":1900},{"v":3},{"v":29},{"v":"1900-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12545"},null,{"v":"GERMAN RESTAURANT & BUFFET"},{"v":"DAILY MENU - 11;30 TO 3;00"},{"v":"COMMERCIAL"},{"v":"137 E. MADISON ST.,CHICAGO,ILL."},{"v":"FOLDER; ILL; COL; 4.5 X 10.75;"},null,{"v":"LIST OF VAUDEVILLE ENTERTAINERS FOR THE WEEK;"},{"v":"1900-2618"},null,null,null,{"v":"German Restaurant & Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":113},{"v":1900},{"v":3},{"v":30},{"v":"1900-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12546"},null,{"v":"MR. JOHN MORGAN"},{"v":"DINNER TO THE BOARD OF OFFICERS OF THE CATHOLIC CLUB OF THE CITY OF NEW YORK"},{"v":"RELIG;"},{"v":"CATHOLIC CLUB, BANQUET HALL,NY"},{"v":"FOLDER;COL;7.5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES;RIBBON AT LEFT;"},{"v":"1901-1547"},null,null,null,{"v":"Mr. John Morgan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12549"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS VENTURA;"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"CARD;FLAG;"},{"v":"1901-1552"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12550"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS VENTURA;"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"CARD;FLAG;"},{"v":"1901-1553"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"under review"},{"v":"2"},{"v":42},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12551"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KONIGIN LUISE"},{"v":"CARD, ILLUS; COL; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF ROW BOAT. STEAMER AND ROCKY SHORE; SIMPLER MENU THAN 1901-1554; BACK SET UP FOR USE AS POSTCARD;"},{"v":"1901-1557"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12552"},null,{"v":"RHODE ISLAND MEDICAL SOCIETY"},{"v":"DINNER"},{"v":"PROF;"},{"v":"PROVIDENCE, RI"},{"v":"CARD; 4.25 X 6.75;"},{"v":"ANNIVERSARY(?);"},{"v":"PLACE HANDWRITTEN BY FEB;"},{"v":"1901-1558"},null,null,null,{"v":"Rhode Island Medical Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12553"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS VENTURA"},{"v":"CARD;ILLUS; COL; 5.5 X 8.5;"},null,{"v":"CARD;FLAG;"},{"v":"1901-1560"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12554"},null,{"v":"HOTEL DEL CORONADO"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CORONADO BEACH, CA"},{"v":"CARD; 4.5X7.5;"},null,{"v":"MUSIC PROGRAMME LISTED ON MENU;"},{"v":"1900-4113"},null,null,null,{"v":"Hotel Del Coronado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12555"},null,{"v":"LONG BEACH HOTEL"},{"v":"ANNUAL OUTING OF EDWARD THOMPSON CO."},{"v":"COMMERCIAL"},{"v":"LONG BEACH, LI, [NY];"},{"v":"BROADSHEET; 4.5X7.0;"},null,null,{"v":"1900-4117"},null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12556"},null,{"v":"GRAND HOTEL L'D."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"YOKOHAMA, JAPAN"},{"v":"FOLDER; ILLUS; COL; 6.5X9.5;"},null,{"v":"FRONT COVER ILLUS, \"BILL OF FARE\" OVER DRAWING OF HOTEL AGAINST BACKGROUND OF CHRYSANTHEMUMS; BACK COVER ILLUS TWO GEISHAS WITH UMBRELLAS BEFORE BACKGROUND OF TEMPLE GARDEN; THE GRAND HOTEL BAND PROGRAMME ON BACK COVER; INSIDE ILLUS, WOMAN AND CHILD ON FO"},{"v":"1900-4126"},null,null,null,{"v":"Grand Hotel L'd."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":152},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12557"},null,{"v":"HOTEL VICTORY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY-ISLAND, OH;"},{"v":"CARD; 4.75X7.25;"},null,null,{"v":"1900-4128"},null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":8},{"v":22},{"v":"1900-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12558"},null,{"v":"BRISTOL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NAPLES, ITALY"},{"v":"BROADSIDE; ILLUS; 5.5X8.75;"},{"v":"OTHER (DAILY);"},{"v":"FRENCH; TABLE D'HOTE MENU; HANDWRITTEN; SKETCHES OF HOTEL & VIEW OF POSILLIPO;"},{"v":"1900-2154"},null,null,null,{"v":"Bristol Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12559"},null,{"v":"ASSOCIATION OF EMPLOYING BOOKBINDERS"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"SAVOY HOTEL, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 5.5X7;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; PRICED WINE CARD AFFIXED TO INSIDE COVER; SEAL & MOTTO OF ASSOCIATION ON COVER; TOASTS & MUSICAL PROGRAM INCLUDED; LIST OF MEMBER BOOKBINDING FIRMS; SILK CORD ATTACHMENT;"},{"v":"1900-2156"},null,null,null,{"v":"Association Of Employing Bookbinders"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":30},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12560"},null,{"v":"DELMONICOS"},{"v":"MENU"},null,{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"FRENCH; LIST OF WINES; ENGRAVED PORTRAIT OF A WOMAN ON COVER; (POSSIBLY A PRIVATE PARTY?);"},{"v":"1900-2157"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12561"},null,{"v":"R.M.S. OCEANIC"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 3.5 X 5;"},null,{"v":"SMALL FLAG AND LOGO;"},{"v":"1900-2165"},null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12562"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ON BOARD R.M.S. CAMPANIA"},{"v":"CARD; 4.5 X 6.5;"},null,{"v":"PRICED WINE LIST ON BACK OF MENU; PRICES IN BRITISH CURRENCY ONLY;"},{"v":"1900-2170"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":110},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12563"},null,{"v":"NEW ENGLAND SHORTHAND REPORTER'S ASSOCIATION"},{"v":"SEMI-ANNUAL DINNER"},{"v":"PROF;"},{"v":"UNITED STATES HOTEL,BOSTON,MA"},{"v":"FOLDER;ILL;COL;5.5X8.5;"},{"v":"ANNIVERSARY;"},{"v":"PORTRAIT OF PRESIDENT OF ASSOCIATION ON FRONT COVER;TWO ILLUSTRATIONS OF REPORTERS AT WORK;TOASTS;MUSICAL PROGRAM;NAMES;"},{"v":"1900-3264"},null,null,null,{"v":"New England Shorthand Reporter's Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":5},{"v":12},{"v":"1900-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12564"},null,{"v":"RECTOR'S"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 44TH ST,NEW YORK,NY"},{"v":"FOLDER;ILL;COL;7X9.5;"},{"v":"DAILY;"},{"v":"SPECIAL DISHES ON SEPARATE CARD FASTENED WITH RIBBON IN PUNCHED HOLE;"},{"v":"1900-3265"},null,null,null,{"v":"Rector's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":358},{"v":1900},{"v":5},{"v":13},{"v":"1900-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12567"},null,{"v":"STATLER'S"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE, BUFFALO, [NY];"},{"v":"CARD; ILLUS; 3.25X6.25;"},null,{"v":"ILLUS: WOMAN HOLDING TEACUP AND SAUCER;"},{"v":"1900-3268"},null,null,null,{"v":"Statler's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12568"},null,{"v":"JOHN WANAMAKER"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"BROADWAY & 10TH STREET, NEW YORK, [NY]"},{"v":"BROADSHEET; ILLUS; COL; 4.75X7.75"},null,{"v":"ILLUS: SHIELD WITH FLEUR DE LYS, FLANKED BY LOBSTERS; SURMOUNTED BY PIGEON;"},{"v":"1900-3270"},null,null,null,{"v":"John Wanamaker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":72},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12569"},null,{"v":"MAXWELL HOUSE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"NASHVILLE, [TN?]"},{"v":"CARD; ILLUS; 4.25X6.25"},null,{"v":"ELABORATE PRINTING OF HOTEL NAME FORMS ILLUSTRATION;"},{"v":"1900-2397"},null,null,null,{"v":"Maxwell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":3},{"v":12},{"v":"1900-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12570"},null,{"v":"MAXWELL HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASHVILLE, [TN?]"},{"v":"CARD; ILLUS; 5.5X7.5;"},null,{"v":"ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1900-2398"},null,null,null,{"v":"Maxwell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":3},{"v":12},{"v":"1900-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12571"},null,{"v":"CLYDE STEAMSHIP CO., THE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP IROQUOIS"},{"v":"BROADSHEET; ILLUS; COL; 10X7;"},null,{"v":"INCLUDES PRICED WINE, LIQUOR, ETC. LIST; STEAMSHIP INSIGNIA ON COVER; ON BACK COVER IS A MAP COMPRISING ALL LINES INVOLVED WITH CLYDE;"},{"v":"1900-2400"},null,null,null,{"v":"Clyde Steamship Co., The"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":72},{"v":1900},{"v":3},{"v":12},{"v":"1900-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12573"},null,{"v":"MAXWELL HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NASHVILLE, TN"},{"v":"CARD; ILLUS; 4.25X6.25;"},null,{"v":"ELABORATE PRINTING OF HOTEL NAME FORMS ILLUSTRATION;"},{"v":"1900-2404"},null,null,null,{"v":"Maxwell House"},null,null,null,{"v":"under review"},{"v":"4"},{"v":0},{"v":1900},{"v":3},{"v":13},{"v":"1900-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12574"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. \"COPTIC\""},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"HANDWRITTEN IN LAVENDAR INK; COMPANY FLAG AT TOP OF MENU;"},{"v":"1900-2410"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":3},{"v":13},{"v":"1900-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12575"},null,{"v":"GRENOBLE HOTEL"},{"v":"SOUPER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSHEET; ILLUS.BORDER; COL; 7 X 11;"},{"v":"DAILY"},{"v":"COMPLETE WINE LIST ON BACK;"},{"v":"1900-2619"},null,null,null,{"v":"Grenoble Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":255},{"v":1900},{"v":3},{"v":30},{"v":"1900-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12576"},null,{"v":"U.S. ARMY - SUBSISTENCE DEPT."},{"v":"LUNCHEON"},{"v":"MIL;"},{"v":"TRANSPORT"},{"v":"BROADSIDE; 4.5 X 7;"},null,{"v":"MENU HANDWRITTEN; SUMMER;"},{"v":"1900-2623"},null,null,null,{"v":"U.S. Army   Subsistence Dept."},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12577"},null,{"v":"HADDON HALL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"[PHILADELPHIA,PA.]"},{"v":"BROADSIDE; ILLUS; COL; 5 X 7;"},{"v":"DAILY"},null,{"v":"1900-2625"},null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12578"},null,{"v":"HADDON HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[PHILADELPHIA, PA]"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},null,{"v":"1900-2626"},null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12579"},null,{"v":"TRUSTEES OF THE MISSOURI BOTANICAL GARDEN"},{"v":"11TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"SOUTHERN HOTEL,ST. LOUIS,MO."},{"v":"BROADSIDE; ILLUS; 5.5 X 8.75;"},{"v":"ANNUAL"},{"v":"WINES LISTED FOR EACH COURSE;"},{"v":"1900-2627"},null,null,null,{"v":"Trustees Of The Missouri Botanical Garden"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12583"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Eastman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12584"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Republican House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12585"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":86},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12586"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12587"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12588"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12589"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Netherland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":145},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12590"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":4},{"v":17},{"v":"1900-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12591"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":4},{"v":17},{"v":"1900-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12592"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1900},{"v":4},{"v":17},{"v":"1900-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12593"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Marlborough"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":4},{"v":17},{"v":"1900-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12595"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Manhattan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":177},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12596"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12597"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12598"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12599"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":45},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12600"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12601"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12602"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Noviomagus"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12603"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Manhattan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":121},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12604"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Boston Boot & Shoe Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":24},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12605"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":4},{"v":19},{"v":"1900-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12606"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":4},{"v":19},{"v":"1900-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12607"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":4},{"v":19},{"v":"1900-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12609"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Colby Alumni Association Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12610"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Imperial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12611"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Whitefriars Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12613"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12614"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Knights Of Revelry"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1900},{"v":4},{"v":21},{"v":"1900-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12616"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"St. Mark's School Alumni Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":4},{"v":21},{"v":"1900-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12617"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Society Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":4},{"v":21},{"v":"1900-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12618"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafe Boulevard"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12619"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12620"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Morning Newspaper Bowling League"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12621"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12622"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12624"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":103},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12625"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Bartholdi Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":200},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12626"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Bartholdi Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":342},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12627"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":376},{"v":1900},{"v":2},{"v":19},{"v":"1900-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12628"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":81},{"v":1900},{"v":2},{"v":19},{"v":"1900-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12629"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line   S.S.Southwark"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":62},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12630"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12632"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Spiers & Pond,Ld"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1890},{"v":1},{"v":6},{"v":"1890-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12633"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Business Men's Democratic Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1890},{"v":1},{"v":8},{"v":"1890-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12635"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Albany"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1888},{"v":10},{"v":15},{"v":"1888-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12636"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Revere House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":403},{"v":1865},{"v":6},{"v":9},{"v":"1865-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12637"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"National Verbandes Deutsch Amerikanischer Journalisten Und Schriftsteller (Unusual)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1892},{"v":5},{"v":19},{"v":"1892-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12638"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Columbia Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":495},{"v":1901},{"v":6},{"v":3},{"v":"1901-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12639"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mrs Cluff"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1901},{"v":6},{"v":4},{"v":"1901-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12640"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baily Catering Co.The"},null,null,null,{"v":"complete"},{"v":"7"},{"v":18},{"v":1901},{"v":6},{"v":5},{"v":"1901-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12641"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"St Johns Old Bachelors' Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":6},{"v":5},{"v":"1901-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12642"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Northern Steamship Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":11},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12643"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Citizens'steamboat Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":254},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12644"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"National Association Of Manufacturers Of The United States Of America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1901},{"v":6},{"v":5},{"v":"1901-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12645"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12646"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Hotel & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":72},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12647"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":92},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12648"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12649"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Medical Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12650"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12651"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12652"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12653"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12654"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pabst Blue Ribbon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12655"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Maxwell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12656"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Maxwell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12657"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12658"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":3},{"v":27},{"v":"1900-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12662"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Ancient & Accepted Scottish Rite  (Masonic Lodge)"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":3},{"v":30},{"v":"1900-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12663"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Upsilon Chapter   D.K.E. Fraternity"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1900},{"v":3},{"v":30},{"v":"1900-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12665"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"German Restaurant & Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":112},{"v":1900},{"v":3},{"v":30},{"v":"1900-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12666"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mr. John Morgan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12668"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Entertainment Committee"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12669"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12670"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12671"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12672"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Rhode Island Medical Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12673"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12674"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Del Coronado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12675"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12678"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Bristol Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12688"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"John Wanamaker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":73},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12689"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Maxwell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":3},{"v":12},{"v":"1900-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12694"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":3},{"v":13},{"v":"1900-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12695"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grenoble Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":250},{"v":1900},{"v":3},{"v":30},{"v":"1900-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12696"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S. Army   Subsistence Dept."},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12697"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12698"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12700"},null,{"v":"GERMAN RESTAURANT & BUFFET"},{"v":"DAILY MENU - 11;30 T0 3;00"},{"v":"COMMERCIAL"},{"v":"137 E. MADISON ST. CHICAGO, ILL."},{"v":"FOLDER; ILLUS; COL; 4.5 X 10.5;"},{"v":"DAILY"},{"v":"LIST OF VAUDEVIILE ENTERTAINERS FOR THE WEEK;"},{"v":"1900-2630"},null,null,null,{"v":"German Restaurant & Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":109},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12702"},null,{"v":"PIONEER DINING CAR LINE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL; 5 X 7.25;"},{"v":"DAILY"},{"v":"SEPARATE PAGE OF HANDWRITTEN SPECIALS PASTED ON REGULAR MENU;"},{"v":"1900-2632"},null,null,null,{"v":"Pioneer Dining Car Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":46},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12703"},null,{"v":"VENDOME HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BOSTON, MASS."},{"v":"BROADSIDE; HOTEL EMBLEM; 5 X 7;"},{"v":"DAILY"},{"v":"HOURS FOR BREAKFAST,LUNCH,DINNER & TEA LISTED;"},{"v":"1900-2636"},null,null,null,{"v":"Vendome Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12704"},null,{"v":"NETHERLAND HOTEL"},{"v":"A LA CARTE MENU"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"FOLDER; ILLUS; COL; 6.5 X 11;"},{"v":"DAILY"},null,{"v":"1900-2637"},null,null,null,{"v":"Netherland Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":389},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12705"},null,{"v":"MILLS HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BLEECKER ST. NY"},{"v":"BROADSHEET; 3.75 X 6;"},{"v":"DAILY"},{"v":"DINNER SERVED FROM 11;30 TO 9 PM; BREAKFAST MENU ON BACK;"},{"v":"1900-2638"},null,null,null,{"v":"Mills Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12706"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL;4.5 X 7.5;"},{"v":"DAILY"},{"v":"ALL HANDWRITTEN;"},{"v":"1900-2641"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12708"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;4.5X7.5;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN,MECHANICALLY REPRODUCED;"},{"v":"1900-2649"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":4},{"v":2},{"v":"1900-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12709"},null,{"v":"WILLARD'S HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[WASHINGTON,DC]"},{"v":"CARD;4.5X7;"},{"v":"DAILY;"},{"v":"SEVERAL HANDWRITTEN ENTRIES ON PRINTED MENU; DATE BY FB;"},{"v":"1900-2656"},null,null,null,{"v":"Willard's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":4},{"v":3},{"v":"1900-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12710"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD SS ?"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4132"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":22},{"v":"1900-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12711"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"ABOARD SS ?"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4134"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":22},{"v":"1900-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12712"},null,{"v":"CINCINNATI ENQUIRER HOUSEHOLD CLUB"},{"v":"ANNUAL OUTING"},{"v":"SOC;"},{"v":"HOTEL VICTORY, PUT-IN-BAY-ISLAND, LAKE ERIE, OH."},{"v":"FOLDER; ILLUS; COL; 5.5X6.75;"},null,{"v":"ILLUS, WOMAN IN (18TH CENTURY?) COSTUME WITH BASKET OF FLOWERS;"},{"v":"1900-4145"},null,null,null,{"v":"Cincinnati Enquirer Household Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1900},{"v":8},{"v":23},{"v":"1900-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12713"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KOBE;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},null,{"v":"HAND WRITTEN; ILLUS, YOUTHS IN JAPANESE COSTUME, CARRYING FLOAT;  REVERSE SIDE, MAP OF INDIAN OCEAN SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4148"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":8},{"v":24},{"v":"1900-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12714"},null,{"v":"HOTEL VICTORY"},{"v":"EVENING DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY-ISLAND, LAKE ERIE, OH;"},{"v":"BROADSIDE; 4.5X6.75;"},null,null,{"v":"1900-4151"},null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":8},{"v":24},{"v":"1900-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12715"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER IN HONOR OF H.I.M.MUTSU-HITO 47TH BIRTHDAY"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4856"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":11},{"v":2},{"v":"1900-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12716"},null,{"v":"ROUND TABLE CLUB"},{"v":"LUNCH"},{"v":"SOC;"},{"v":"[THE KNICKERBOCKER CLUB?]"},{"v":"CARD;ILLUS;COL;5.5X8;"},null,{"v":"WINES;PLACE HANDWRITTEN ON BACK;NAMES ON BACK HANDWRITTEN;DR.J.S.BILLINGS NAME HANDWRITTEN IN DIFFERENT HAND;"},{"v":"1900-4859"},null,null,null,{"v":"Round Table Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":11},{"v":2},{"v":"1900-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12717"},null,{"v":"ST. LOUIS HORSE SHOW ASSOCIATION"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"SAINT LOUIS CLUB"},{"v":"FOLDER; ILLUS; 3X5;"},null,{"v":"FRENCH & ENGLISH; WINES INCLUDED; MUSE ILLUSTRATION ON COVER;"},{"v":"1900-4860"},null,null,null,{"v":"St. Louis Horse Show Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":11},{"v":3},{"v":"1900-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12718"},null,{"v":"GRUNEWALD HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW ORLEANS, LA"},{"v":"BROADSHEET; ILLUS; 5.25X8.25;"},null,{"v":"TABLE D'HOTE MENU INCLUDES PINT FRENCH CLARET; ILLUSTRATION OF COAT OF ARMS AND TABLE LADEN WITH FRUIT AND WINES; MUSICAL PROGRAM INCLUDED;"},{"v":"1900-4861"},null,null,null,{"v":"Grunewald Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":11},{"v":3},{"v":"1900-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12719"},null,{"v":"NEW STATE HOUSE"},{"v":"EVENING MEAL"},null,{"v":"WACO, TX"},{"v":"BROADSIDE; ILLUS; 4.5X7.25;"},null,{"v":"ILLUSTRATION OF COTTON YARD;"},{"v":"1900-4862"},null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":11},{"v":5},{"v":"1900-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12722"},null,{"v":"JOHN WANAMAKER"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"BROADSIDE; 4.75X8.25;"},null,{"v":"DATE HAND-WRITTEN [FEB?];"},{"v":"1900-3271"},null,null,null,{"v":"John Wanamaker"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12723"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"FOLDER; 5.5X8.5;"},null,null,{"v":"1900-3276"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12724"},null,{"v":"JOHN WANAMAKER"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BROADWAY & 10TH STREET, NEW YORK, [NY]"},{"v":"FOLDER; ILLUS; COL; 6.25X10.5;"},null,{"v":"ILLUS: SHIELD WITH FLEUR DE LYS, FLANKED BY LOBSTERS; SURMOUNTED BY PIGEON;"},{"v":"1900-3277"},null,null,null,{"v":"John Wanamaker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":242},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12725"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,null,{"v":"1900-3284"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":15},{"v":"1900-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12726"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,null,{"v":"1900-3285"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":5},{"v":15},{"v":"1900-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12728"},null,{"v":"NEW FALMOUTH HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PORTLAND, ME"},{"v":"BROADSIDE; 5.0X8.0;"},null,{"v":"DATE HAND WRITTEN (FEB?); SIGNED BY F. H. NUNNS, PROP.;"},{"v":"1900-3296"},null,null,null,{"v":"New Falmouth Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":5},{"v":16},{"v":"1900-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12729"},null,{"v":"NEW FALMOUTH HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PORTLAND, ME"},{"v":"BROADSIDE; 5.0X8.5;"},null,{"v":"SIGNED BY F. H. NUNNS, PROP.; NOTE AT BOTTOM OF MENU: JEFFERSON THEATRE, \"TACITUS\""},{"v":"1900-3297"},null,null,null,{"v":"New Falmouth Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":5},{"v":16},{"v":"1900-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12731"},null,{"v":"C XIII C"},{"v":"MENU"},{"v":"[SOC?];"},{"v":"QUEEN CITY CLUB, [CINCINNATI, OH]"},{"v":"CARD; COL; 3.25X5.25;"},null,{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; DECORATIVE MONOGRAM IS PROBABLY NAME OF SPONSOR; [LOCATION INFO SUPPLIED BY FEB];"},{"v":"1900-4872"},null,null,null,{"v":"C Xiii C"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":11},{"v":13},{"v":"1900-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12732"},null,{"v":"DEL CORONADAO HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CORONADO BEACH, CA"},{"v":"CARD; ILLUS; COL; 4.5X7.5;"},null,{"v":"TABLE D'HOTE MENU; SKETCH OF CROWN AT TOP OF MENU;"},{"v":"1900-4873"},null,null,null,{"v":"Del Coronadao Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1900},{"v":11},{"v":13},{"v":"1900-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12733"},null,{"v":"DEL CORONADAO HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CORONADO BEACH, CA"},{"v":"CARD; ILLUS; COL; 4.5X7.5;"},null,{"v":"TABLE D'HOTE MENU; SKETCH OF CROWN AT TOP OF MENU; INCLUDES MUSIC PROGRAM AND \"TEMPERATURE AT NOON TODAY WAS 75;\""},{"v":"1900-4874"},null,null,null,{"v":"Del Coronadao Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":11},{"v":13},{"v":"1900-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12736"},null,{"v":"HAAN'S"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"75TH STREET AND COLUMBUS AVE,NEW YORK,NY"},{"v":"CARD;ILL;COL;5X8.25;"},{"v":"DAILY;"},{"v":"WINE LIST;"},{"v":"1900-1175"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":191},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12737"},null,{"v":"WEST END HOTEL RESTAURANT"},{"v":"DAILY"},{"v":"COMMERCIAL"},{"v":"WEST 125TH STREET,NEW YORK,NY"},{"v":"FOLDER;COL;7X12.25;"},{"v":"DAILY;"},{"v":"WINE LIST;PRICE CHANGES;"},{"v":"1900-1179"},null,null,null,{"v":"West End Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":378},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12738"},null,{"v":"SAVOY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"[LONDON,ENGLAND]"},{"v":"CARD;ILL;COL;4.25X7;"},{"v":"DAILY;"},{"v":"EGYPTIAN WATER SIDE SCENE WITH A SPRAY OF FLOWERS ON TOP AND A SINGLE FLOWER ON BOTTOM LEFT;FRENCH MENU;DATE IN FRENCH;LONDON WRITTEN BY HAND;"},{"v":"1900-1180"},null,null,null,{"v":"Savoy Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12739"},null,{"v":"USMS NEW YORK"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG WITH BIRD UPPER LEFT;"},{"v":"1900-1181"},null,null,null,{"v":"Usms New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12740"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS ETRURIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"FLAG WITH LION UPPER LEFT;WINE LIST ON BACK;"},{"v":"1900-1182"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":95},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12746"},null,{"v":"BATTERY PARK HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ASHEVILLE,NC"},{"v":"CARD;ILL;COL;4.5X7.25;"},{"v":"DAILY;"},{"v":"HORNED ANIMAL OVER CROWN ON TOP CENTER;"},{"v":"1900-1190"},null,null,null,{"v":"Battery Park Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12747"},null,{"v":"HASKIN'S RESTAURANT"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"117 WEST 34TH STREET,NEW YORK,NY"},{"v":"CARD;5X7"},{"v":"DAILY;"},null,{"v":"1900-1192"},null,null,null,{"v":"Haskin's Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12749"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"RMS LUCANIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"WINE LIST ON BACK;FLAG;"},{"v":"1900-2919"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":97},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12751"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"RMS EMPRESS OF CHINA"},{"v":"CARD;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1900-2922"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12754"},null,{"v":"EVERETT HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"UNION SQUARE,NEW YORK,NY"},{"v":"FOLDER;ILL;COL;7X11L"},{"v":"DAILY;"},{"v":"EMBLEM AND DECORATION ON FRONT COVER;HANDWRITTEN DATE BY FB;WINE LIST ON BACK;"},{"v":"1900-2930"},null,null,null,{"v":"Everett House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":516},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12755"},null,{"v":"EVERETT HOUSE"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"UNION SQUARE,NEW YORK,NY"},{"v":"FOLDER;ILL;COL;7X11L"},{"v":"DAILY;"},{"v":"EMBLEM AND DECORATION ON FRONT COVER;HANDWRITTEN DATE BY FB;WINE LIST ON BACK;"},{"v":"1900-2931"},null,null,null,{"v":"Everett House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":579},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12757"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PANAMA LINE,CITY OF PARA"},{"v":"BROADSIDE;5.5X8.5;"},{"v":"DAILY;"},null,{"v":"1900-2934"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12758"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PANAMA LINE,CITY OF PARA"},{"v":"FOLDER;5.5X8.5;"},{"v":"DAILY;"},null,{"v":"1900-2935"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12759"},null,{"v":"DENTAL DEPARTMENT OF WASHINGTON UNIVERSITY"},{"v":"ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"SOUTHERN HOTEL,[ST.LOUIS,MO]"},{"v":"CARD;ILL;COL;4X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES;EMBLEM;CITY AND STATE HANDWRITTEN BY FB;"},{"v":"1900-2939"},null,null,null,{"v":"Dental Department Of Washington University"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":4},{"v":24},{"v":"1900-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12763"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"DNNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"EMPRESS OF CHINA\""},{"v":"CARD; ILLUS; COL; 4/75X7.25;"},null,{"v":"EACH MENU ITEM NUMBERED; STEAMSPHIP LINE FLAG AT TOP OF MENU;"},{"v":"1900-2948"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":4},{"v":24},{"v":"1900-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12764"},null,{"v":"GRAND HOTEL"},{"v":"DINNER GIVEN TO MR. F.W. MANN, LIEUT. A.I.R., PREVIOUS TO HIS DEPARTURE FOR SOUTH AFRICA"},{"v":"COMMERCIAL"},{"v":"MELBOURNE, AUSTRALIA"},{"v":"BOOKLET; ILLUS; 4.25X6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; INCLUDES TOASTS; MILITARY FIGURE SKETCHED ON COVER;"},{"v":"1900-2952"},null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1900},{"v":4},{"v":25},{"v":"1900-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12765"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KAISER WILHELM DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},null,{"v":"GERMAN & ENGLISH; MARITIME SCENE AT TOP OF MENU; MENU PRINTED SO IT CAN BE USED AS POSTCARD;"},{"v":"1900-2959"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":4},{"v":25},{"v":"1900-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12766"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KAISER WILHELM DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5.25X8.5;"},null,{"v":"GERMAN & ENGLISH; MUSICAL PROGRAM ON BACKCOVER; ORNATELY DECORATED COVER WITH BUST OF KAISER WILHELM, MYTHICAL FIGURES, ETC., THIS APPEARS TO BE ASIAN, AUSTRALIAN LINE;"},{"v":"1900-2960"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1900},{"v":4},{"v":25},{"v":"1900-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12767"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUNCANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP FLAG AT TOP OF MENU; PRICED WINE, LIQUOR & TOBACCO LIST ON BACK OF MENU;"},{"v":"1900-2962"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":97},{"v":1900},{"v":4},{"v":25},{"v":"1900-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12768"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. SOUTHWARK"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; MARINE SCENE OF STEAMER AND LIFEBOAT; PRICED WINE LIST ON BACK WITH EXCHANGE RATES FROM FRENCH CURRENCY;"},{"v":"1900-2186"},null,null,null,{"v":"Red Star Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12769"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. WESTERNLAND;"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN;  MARINE SCENE OF STEAMER AND SAILING SHIPS;"},{"v":"1900-2188"},null,null,null,{"v":"Red Star Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12770"},null,{"v":"PARKER'S HOTEL (LATE TRAM0NTANO)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NAPLES [ITALY]"},{"v":"CARD; COL; 4 X 6;"},null,{"v":"MENU IN FRENCH; HANDWRITTEN; RED PRINT AND LOGO;"},{"v":"1900-2189"},null,null,null,{"v":"Parker's Hotel (Late Tram0ntano)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12771"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN RPUTE ABOARD R.M.S. CAMPANIA"},{"v":"CARD; 4.25 X 6.5;"},null,{"v":"WINE LIST ON BACK PRICED IN BRITISH CURRENCY;"},{"v":"1900-2192"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":108},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12772"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"S.S. \"COPTIC\""},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"HANDWRITTEN IN LAVENDAR INK; COMPANY FLAG AT TOP OF MENU;"},{"v":"1900-2411"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":3},{"v":13},{"v":"1900-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12773"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. \"COPTIC\""},{"v":"FOLDER; ILLUS; 5.5X8.5;"},null,{"v":"ITEMS OF THE DAY HANDWRITTEN IN LAVENDAR INK ON PRINTED FORM; DECORATIVE BORDER & ANCHOR, FLAGS, ETC. ON COVER;"},{"v":"1900-2412"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":34},{"v":1900},{"v":3},{"v":13},{"v":"1900-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12774"},null,{"v":"SAVOY HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 6.5X10;"},null,{"v":"A LA CARTE PRICED MENU; HOTEL SEAL ON COVER;"},{"v":"1900-2418"},null,null,null,{"v":"Savoy Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":144},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12775"},null,{"v":"(MANHATTAN CLUB)"},{"v":"DINNWE"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; ILLUS; 6X9.5;"},null,{"v":"A LA CARTE PRICED MENU; CLUB MONOGRAM ON COVER;"},{"v":"1900-2420"},null,null,null,{"v":"Manhattan Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":137},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12776"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPMER (EXPRESS STEAMER) AUGUSTE VICTORIA"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF WOMAN IN CLASSICAL DRESS HOLDING SHIELD WITH LETTERS H.A.P.A.G; FRUIT; STEAMER;"},{"v":"1900-2426"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12778"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. CAMPANIA"},{"v":"CARD; 4.25X6.75; ILLUS; COL;"},null,{"v":"ILLUS, RED FLAG WITH BRITISH LION HOLDING GLOBE OF THE WORLD; PRICED WINE LIST;"},{"v":"1900-1002"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":88},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12780"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFERS \"AUGUST VICTORIA\""},{"v":"CARD; ILLUS; COL; 9X7;"},null,{"v":"GERMAN & FRENCH; CONCERT PROGRAM INCLUDED; HARBOUR SCENE ON FRONT OF MENU;"},{"v":"1900-1011"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12781"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 5.5X9;"},null,{"v":"ONE OF A LARGE NUMBER OF MENUS WE HAVE HAD IN PAST; INCLUDES BIRD'S-EYE MAP OF NEW YORK PLUS OBJECTS OF INTEREST IN AND ABOUT NEW YORK;"},{"v":"1900-1012"},null,null,null,{"v":"Broadway Central Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":63},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12782"},null,{"v":"EMPIRE HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 6.25X8.75;"},null,{"v":"A LA CARTE DU JOUR DINNER MENU; INCLUDES EXTENSIVE PRICED WINE LIST; HOTEL MONOGRAM ON COVER;"},{"v":"1900-1014"},null,null,null,{"v":"Empire Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":300},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12783"},null,{"v":"COLONIAL HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6.25X10;"},null,{"v":"[DATE HANDWRITTEN]; MANY ADDITIONAL ITEMS TO MENU HANDWRITTEN; \"CREAM WITH TEA, COFFEE, ETC.,FIVE CENTS EXTRA;\" ILLUSTRATION OF HOTEL ON COVER;"},{"v":"1900-1015"},null,null,null,{"v":"Colonial Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":378},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12784"},null,{"v":"MINOT HOTEL"},{"v":"CAFE & RESTAURANT MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 7X11;"},null,{"v":"PRICED MENU AND WINE LIST; \"RUSSIAN CAVIAR-25 CENTS;\" DECORATIVE FLEUR DE LIS ON COVER;"},{"v":"1900-1017"},null,null,null,{"v":"Minot Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":322},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12786"},null,{"v":"PENNSYLVANIA TOURS TO THE GOLDEN GATE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"PULLMAN DINING CAR CASA MONICA"},{"v":"CARD; ILLUS 5.25X7.5;"},null,{"v":"ILLUSTRATION OF TRAIN;"},{"v":"1900-1020"},null,null,null,{"v":"Pennsylvania Tours To The Golden Gate"},null,null,null,{"v":"under review"},{"v":"2"},{"v":32},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12787"},null,{"v":"SULLIVAN'S"},{"v":"MENU"},{"v":"COMMERCIAL"},null,{"v":"BROADSHEET; 8X10.5;"},null,{"v":"PRINTED IN VIOLET INK ON TISSUE THIN PAPER;"},{"v":"1900-1026"},null,null,null,{"v":"Sullivan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12788"},null,{"v":"SULLIVAN'S RESTAURANT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"[2351 3RD AVE. NEAR 128TH ST]"},{"v":"BROADSHEET; 5.5X9.5;"},null,{"v":"[PLACE & DATE INFO HANDWRITTEN];"},{"v":"1900-1027"},null,null,null,{"v":"Sullivan's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":109},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12789"},null,{"v":"CAFETERIA LUNCH"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"57 BROAD ST., NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 6X9.5;"},null,{"v":"WE HAVE HAD THIS RESTAURANT BEFORE; SPECIALS MIMEOGRAPHED IN LAVENDAR HANDWRITING; \"SPECIAL DISHES FOR DAY AFTER LINCOLN'S BIRTHDAY -- SHADES OF LINCOLN: I REALLY BELIEVE THE CIVIL WAR WOULD HAVE BEEN AVERTED BY CAFETERIAS IN 1861;\" DECORATIVE BORDER, MOO"},{"v":"1900-1029"},null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":115},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12790"},null,{"v":"PENNSYLVANIA RAILROAD"},{"v":"PERSONALLY CONDUCTED TOUR THROUGH MEXICO AND CALFIORNIA - BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PULLMAN SERVICE EN ROUTE"},{"v":"BROADSIDE; COL; 5.25X7.25;"},null,null,{"v":"1900-1031"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12792"},null,{"v":"EVELYN RESTAURANT"},{"v":"TABLE D'HOTE LUNCH"},{"v":"COMMERCIAL"},{"v":"CORNER 78TH ST., OPPOSITE MUSEUM OF NATURAL HISTORY, NEW YORK, NY"},{"v":"BROADSIDE; 4.25X7;"},null,{"v":"HANDWRITTEN; TABLE D'HOTE LUNCH, 60 CENTS;"},{"v":"1900-1033"},null,null,null,{"v":"Evelyn Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12793"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"LUNCHEON MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 4.5X7.5;"},null,{"v":"PRICED A LA CARTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-1035"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12794"},null,{"v":"HOTEL ALMS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CINCINNATI,OH"},{"v":"CARD;ILL;COL;4.25X6.5;"},null,{"v":"FRENCH MENU;WINES;POSSIBLY A PRIVATE OCCASION;LILLIES;MONOGRAM;"},{"v":"1900-2657"},null,null,null,{"v":"Hotel Alms"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":4},{"v":3},{"v":"1900-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12795"},null,{"v":"PIONEER DINING CAR LINE"},null,{"v":"COMMERCIAL"},{"v":"THE ALTON LIMITED"},{"v":"BOOKLET;ILL;COL;5.5X4;"},{"v":"DAILY;"},{"v":"WINE LIST ONLY;DATE BY FB;VARIOUS ILLUSTRATIONS;FASTENED AT LEFT BY CORD;"},{"v":"1900-2658"},null,null,null,{"v":"Pioneer Dining Car Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":4},{"v":3},{"v":"1900-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12797"},null,{"v":"GRAND HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NAPLES,[ITALY]"},{"v":"CARD;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"FRENCH MENU;HANDWRITTEN,MECHANICALLY REPRODUCED;"},{"v":"1900-2660"},null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":4},{"v":4},{"v":"1900-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12798"},null,{"v":"BAPTIST SOCIAL UNION"},{"v":"DINNER"},{"v":"RELIG;"},{"v":"HOTEL MANHATTAN,NY"},{"v":"FOLDER;ILL;4X5.5;"},null,null,{"v":"1900-2662"},null,null,null,{"v":"Baptist Social Union"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":4},{"v":5},{"v":"1900-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12799"},null,{"v":"MILLS HOTEL RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BLEECKER,THOMPSON,AND SULLIVAN STREETS,[NY]"},{"v":"BROADSHEET;3.75X6;"},{"v":"DAILY;"},null,{"v":"1900-2663"},null,null,null,{"v":"Mills Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":4},{"v":5},{"v":"1900-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12800"},null,{"v":"GRAND HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NAPLES,[ITALY]"},{"v":"CARD;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"FRENCH MENU;"},{"v":"1900-2664"},null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":4},{"v":5},{"v":"1900-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12801"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"BROADSHEET;ILL;"},{"v":"OTHER (FAREWELL)"},{"v":"HANDWRITTEN AND MECHANICALLY REPRODUCED;MUSICAL PROGRAM ON SEPARATE SHEET PROFUSELY ILLUSTRATED BY HAND;PROBABLY PERFORMED BY THE PASSENGERS; THE CAPTAIN IS LISTED FOR A SONG;"},{"v":"1900-2666"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":46},{"v":1900},{"v":4},{"v":5},{"v":"1900-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12802"},null,{"v":"ROUND TABLE CLUB"},{"v":"DINNER"},{"v":"[SOC];"},{"v":"ROUND TABLE CLUB"},{"v":"CARD; 5.5X8.0;"},null,{"v":"CREAM COLORED CARD STOCK WITH GOLD TIPPING ON BEVELED EDGES; INITIALS \"RC\" INTERTWINED IN GOLD; MENU HAND WRITTEN IN BLACK INK; WINES WRITTEN IN RED INK;"},{"v":"1900-2670"},null,null,null,{"v":"Round Table Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":4},{"v":6},{"v":"1900-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12803"},null,{"v":"MILLS HOTEL RESTAURANT"},{"v":"BILL OF FARE/BREAKFAST/DINNER"},{"v":"COMMERCIAL"},{"v":"BLEECKER, THOMPSON AND SULLIVAN STREETS, ENTRANCE ON BLEECKER STREET, [NEW YORK, NY];"},{"v":"BROADSHEET; 3.75X6.0;"},null,{"v":"REGULAR DINNER: 15 CENTS: SOUP, ONE MEAT DISH, TWO VEGETABLES, DESSERT, TEA, COFFEE OR MILK;"},{"v":"1900-2673"},null,null,null,{"v":"Mills Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":46},{"v":1900},{"v":4},{"v":6},{"v":"1900-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12804"},null,{"v":"UNION LEAGUE CLUB"},{"v":"CARTE DU JOUR"},{"v":"SOC;"},{"v":"[NEW YORK, NY]"},{"v":"CARD; 6.5X10.0;"},null,null,{"v":"1900-2685"},null,null,null,{"v":"Union League Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":171},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12805"},null,{"v":"(UNION LEAGUE CLUB)"},{"v":"TABLE D'HOTE DINNER"},{"v":"SOC;"},{"v":"[NEW YORK, NY]"},{"v":"CARD; 5.5X7.0;"},null,{"v":"INITIALS \"ULC\" IN PALE BLUE;"},{"v":"1900-2686"},null,null,null,{"v":"Union League Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12806"},null,{"v":"SHERIDAN SQUARE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY];"},{"v":"BROADSIDE; 5.25X7.5;"},null,{"v":"LOGO OF HOTEL IN RED;"},{"v":"1900-2687"},null,null,null,{"v":"Sheridan Square Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12807"},null,{"v":"MILLS HOTEL RESTAURANT"},{"v":"BILL OF FARE/DINNER"},{"v":"COMMERCIAL"},{"v":"BLEECKER, THOMPSON AND SULLIVAN STREETS, ENTRANCE ON BLEECKER STREET, [NEW YORK, NY];"},{"v":"BROADSHEET; 3.75X6.0;"},null,{"v":"REGULAR DINNER: 15 CENTS: SOUP, ONE MEAT DISH, TWO VEGETABLES, DESSERT, TEA, COFFEE OR MILK;"},{"v":"1900-2688"},null,null,null,{"v":"Mills Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12808"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NOS. 667 TO 677 [BROADWAY], OPPOSITE BOND STREET, MIDWAY BETWEEN BATTERY AND CENTRAL PARK, NEW YORK, [NY];"},{"v":"FOLDER; ILLUS; COL; 5.5X9.0;"},null,{"v":"ILLUS, ENGRAVING OF HOTEL ON COVER; MENU ON BACK PAGE; INNER PAGES HAVE A BIRD'E EYE MAP OF NEW YORK SHOWING ALL STEAMER DOCKS, FERRIES, ELEVATED AND CABLE ROADS, AND ALL CROSS TOWN ROADS; OBJECTS OF INTEREST IN AND ABOUT NEW YORK LISTED;"},{"v":"1900-2690"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":65},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12809"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. LUCANIA"},{"v":"CARD; 4.25X6.5;"},null,{"v":"BEVELED EDGES GOLD TIPPED; RED FLAG WITH LION WEARING CROWN AND HOLDING GLOBE; PRICED WINE LIST;"},{"v":"1900-2692"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12810"},null,{"v":"CANADIAN PACIFIC RAILWAY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"EMPRESS OF CHINA\""},{"v":"CARD; ILLUS; COL; 4.5X7.25;"},null,{"v":"MENU ITEMS NUMBERED; STEAMSHIP COMPANY FLAG AT TOP OF MENU;"},{"v":"1900-2964"},null,null,null,{"v":"Canadian Pacific Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":4},{"v":25},{"v":"1900-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12811"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. \"DORIC\""},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"STEAMSHIP COMPANY FLAG AT TOP OF MENU; MENU HANDWRITTEN IN LAVENDAR & THEN DUPLICATED;"},{"v":"1900-2968"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"under review"},{"v":"2"},{"v":29},{"v":1900},{"v":4},{"v":25},{"v":"1900-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12812"},null,{"v":"CITIZENS MECHANICS BUILDING"},{"v":"BANQUET TO THE NATIONAL ASSOCIATION OF MANUFACTURERS"},{"v":"COMMERCIAL"},{"v":"MECHANICS' HALL, BOSTON, MA"},{"v":"BOOKLET; ILLUS; 5.25X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MARTINI COCKTAIL SERVED WITH FIRST COURSE & WINES LISTED WITH INDIVIDUAL COURSES; ELABORATE MUSICAL PROGRAM; OFFICERS, MEMBERS & COMMITTEE ON ARRANGEMENTS LISTED; SKETCHES OF BOSTON HISTORICAL SITES ON COVER OF MENU;"},{"v":"1900-2972"},null,null,null,{"v":"Citizens Mechanics Building"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12814"},null,{"v":"CUSTOM HOUSE RESTAURANT"},{"v":"MENU"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; 6X12;"},null,{"v":"A LA CARTE MENU; DATE HANDWRITTEN; NO LOCATION, BUT PRINTER AT 206 PEARL STREET, SO IT MAY LIKELY BE NEW YORK CITY;"},{"v":"1900-2974"},null,null,null,{"v":"Custom House Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":174},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12815"},null,{"v":"CENTRAL RESTAURANT"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 6.75X10;"},null,{"v":"A LA CARTE MENU; [DATE HANDWRITTEN]; LOCATION 142 LIBERTY ST, SO IT IS MORE THAN LIKELY NEW YORK CITY; ALL SPECIAL ITEMS HANDWRITTEN; PRICED WINE LIST ON BACK;"},{"v":"1900-2975"},null,null,null,{"v":"Central Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":191},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12816"},null,{"v":"(MR. THOMAS HASTINGS)"},{"v":"[FAREWELL DINNER GIVEN BY MR. THOMAS HASTINGS BEFORE HIS MARRIAGE TO MISS HELEN BENEDICT]"},{"v":"OTHER (PRIVATE PARTY WITH INDIVIDUAL HOST);"},{"v":"SHERRY'S, NEW YORK, NY"},{"v":"CARD; ILLUS; 4.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; HOST'S MONOGRAM AT TOP OF MENU; BEAUTIFULLY HANDSCRIPTED; [SPONSOR, EVENT INFO SUPPLIED BY FEB, INCLUDING \"PRESENTED BY DR. BILLINGS WHO WAS PRESENT];"},{"v":"1900-2976"},null,null,null,{"v":"Mr. Thomas Hastings"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12817"},null,{"v":"CENTRAL RESTAURANT & ROOF GARDEN"},{"v":"BUSINESS MEN'S LUNCH"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; 4.5X5.75;"},null,{"v":"TABLE D'HOTE LUNCH -- 35 CENTS; RESTAURANT MONOGRAM IN WREATH;"},{"v":"1900-2979"},null,null,null,{"v":"Central Restaurant & Roof Garden"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12818"},null,{"v":"CENTRAL RESTAURANT & ROOF GARDEN"},{"v":"TABLE D'HOTE DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; 4.5X5.75;"},null,{"v":"TABLE D'HOTE DINNER -- 50 CENTS; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-2981"},null,null,null,{"v":"Central Restaurant & Roof Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":89},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12819"},null,{"v":"CENTRAL RESTAURANT CO."},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 6X9.5;"},null,{"v":"PRICED MENU; INCLUDES \"DINNER READY TO SERVE\" MENU; PRICED WINE CARD ON BACK OF MENU;"},{"v":"1900-2982"},null,null,null,{"v":"Central Restaurant Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":298},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12820"},null,{"v":"MAGNETIC CLUB"},{"v":"SPRING DINNER"},{"v":"(SOC?);"},{"v":"ST. DENIS HOTEL"},{"v":"BOOKLET; ILLUS; 5.5X7.75;"},{"v":"OTHER (ANNUAL DINNER);"},{"v":"INCLUDES PHOTOGRAPH OF UNIDENTIFIED GENTLEMEN;"},{"v":"1900-2983"},null,null,null,{"v":"Magnetic Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12821"},null,{"v":"CUNARD LINE"},{"v":"BREALFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. LUCANIA"},{"v":"CARD; 4.25 X 6.5;"},null,{"v":"LOGO; WINE LIST PRICED IN BRITISH CURRENCY ON BACK;"},{"v":"1900-2989"},null,null,null,{"v":"Cunard Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12824"},null,{"v":"HARLEM REPUBLICAN CLUB"},{"v":"11NTH ANNUAL BANQUET"},{"v":"POL;"},{"v":"MANHATTAN HOTEL, NY"},{"v":"FOLDER; 5 X 6.5;"},{"v":"78TH BIRTHDAY OF U.S.GRANT"},{"v":"LIST OF WINES SERVED; PROGRAM INCLUDED & LIST OF COMMITTEE MEMBERS;"},{"v":"1900-3004"},null,null,null,{"v":"Harlem Republican Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":4},{"v":27},{"v":"1900-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12826"},null,{"v":"ALUMNI ASSOCIATION - UNIVERSITY OF BUFFALO"},{"v":"25TH ANNUAL MEETING & BANQUET"},{"v":"EDUC;"},{"v":"IROQUOIS"},{"v":"FOLDER; COL; 5 X 7;"},{"v":"ANNUAL"},{"v":"PROGRAM & SPEAKERS LISTED;"},{"v":"1900-3006"},null,null,null,{"v":"Alumni Association   University Of Buffalo"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":4},{"v":27},{"v":"1900-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12827"},null,{"v":"DEGREE TEAM - CAMDEN LODGE #1 -A.O.U.W."},{"v":"BANQUET"},{"v":"?"},{"v":"?"},{"v":"FOLDER; ILLUS; 4.5 X 6.5;"},{"v":"?"},null,{"v":"1900-3007"},null,null,null,{"v":"Degree Team   Camden Lodge #1  A.O.U.W."},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1900},{"v":4},{"v":27},{"v":"1900-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12828"},null,{"v":"RIGGS HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"WASHINGTON,D.C."},{"v":"BROADSIDE; COL;4.5 X 7;"},{"v":"DAILY"},null,{"v":"1900-3008"},null,null,null,{"v":"Riggs House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":75},{"v":1900},{"v":4},{"v":27},{"v":"1900-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12831"},null,{"v":"MANHATTAN HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"42ND ST. & MAD. AVE, NY"},{"v":"BROADSIDE; ILLUS; 6 X 9.75"},{"v":"DAILY"},null,{"v":"1900-2203"},null,null,null,{"v":"Manhattan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":176},{"v":1900},{"v":3},{"v":1},{"v":"1900-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12833"},null,{"v":"RED STAR LINE - S.S.WESTERNLAND"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},{"v":"DAILY;"},{"v":"MENU HANDWRITTEN;"},{"v":"1900-2209"},null,null,null,{"v":"Red Star Line   S.S.Westernland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":3},{"v":1},{"v":"1900-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12834"},null,{"v":"RED STAR LINE - S.S.WESTERNLAND"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN;"},{"v":"1900-2210"},null,null,null,{"v":"Red Star Line   S.S.Westernland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":3},{"v":1},{"v":"1900-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12835"},null,{"v":"TIMEO HOTEL"},{"v":"LUNCH OR DINNER"},{"v":"COMMERCIAL"},{"v":"TAOEMINA, SICILY"},{"v":"BROADSIDE; 3.75 X 6;"},null,{"v":"MENU IN ITALIAN;"},{"v":"1900-2216"},null,null,null,{"v":"Timeo Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1900},{"v":3},{"v":1},{"v":"1900-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12836"},null,{"v":"CHICAGO BAR ASSOCIATION"},{"v":"BANQUET IN HONOR OF JUDGE PETER S. GROSSCUP & JUDGE CHRISTIAN C. KOHLSAAT"},{"v":"PROF;"},{"v":"THE AUDITORIUM,[CHICAGO,ILL.]"},{"v":"FOLDER; 4.5 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ALL SPEAKERS LISTED & COMMITTEE MEMBERS INCLUDED;"},{"v":"1900-2217"},null,null,null,{"v":"Chicago Bar Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":3},{"v":1},{"v":"1900-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12837"},null,{"v":"MANHATTAN HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MADISON AVE. & 42 ST. NY"},{"v":"BROADSIDE; ILLUS; 6 X 9.5;"},{"v":"DAILY;"},null,{"v":"1900-2219"},null,null,null,{"v":"Manhattan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":129},{"v":1900},{"v":3},{"v":1},{"v":"1900-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12838"},null,{"v":"HOTEL MARLBOROUGH"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[BROADWAY AND 36TH ST,NEW YORK,NY]"},{"v":"CARD;ILL;COL;4.25X7;"},{"v":"DAILY;"},{"v":"COAT OF ARMS IN UPPER LEFT;"},{"v":"1900-2220"},null,null,null,{"v":"Hotel Marlborough"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":3},{"v":1},{"v":"1900-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12839"},null,{"v":"HOTEL MARLBOROUGH"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 36TH AND 37TH ST,NEW YORK,NY"},{"v":"FOLDER;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"PRICED WINE LIST;COAT OF ARMS;HOTEL PICTURED ON BACK COVER;"},{"v":"1900-2221"},null,null,null,{"v":"Hotel Marlborough"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":184},{"v":1900},{"v":3},{"v":1},{"v":"1900-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12840"},null,{"v":"HOTEL MARLBOROUGH"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"[66 STREET AND BROADWAY,NEW YORK,NY]"},{"v":"CARD;ILL;COL;7X11;"},{"v":"DAILY;"},{"v":"COAT OF ARMS;DATE HANDWRITTEN BY FB;"},{"v":"1900-2225"},null,null,null,{"v":"Hotel Marlborough"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":235},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12841"},null,{"v":"HOTEL MARLBOROUGH"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[66 STREET AND BROADWAY,NEW YORK,NY]"},{"v":"CARD;ILL;COL;7X11;"},{"v":"DAILY;"},{"v":"COAT OF ARMS;DATE HANDWRITTEN BY FB;"},{"v":"1900-2226"},null,null,null,{"v":"Hotel Marlborough"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":317},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12842"},null,{"v":"HOTEL MARLBOROUGH"},{"v":"DAILY CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"[66TH STREET AND BROADWAY,NEW YORK,NY]"},{"v":"CARD;ILL;COL;7X13;"},null,{"v":"HANDWRITTEN DATE,CARTE DU JOUR;"},{"v":"1900-2230"},null,null,null,{"v":"Hotel Marlborough"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":377},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12843"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS COPTIC"},{"v":"BROADSIDE;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ITEMS OF PRINTED FORM;FLAG;2 COPIES"},{"v":"1900-2231"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12844"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS COPTIC"},{"v":"BROADSIDE;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ITEMS OF PRINTED FORM;FLAG;2 COPIES"},{"v":"1900-2232"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12845"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS COPTIC"},{"v":"FOLDER;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ITEMS OF PRINTED FORM;FLAGS,ANCHOR,PORTHOLES WITH SCENES;SEA WITH BIRD ON BACK COVER;2 COPIES;"},{"v":"1900-2233"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12846"},null,{"v":"HOTEL JERMYN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SCRANTON, PA"},{"v":"CARD; 5.5 X 7.25;"},null,{"v":"LISTING OF BOTTLED SAUCES AVAILABLE;"},{"v":"1900-2428"},null,null,null,{"v":"Hotel Jermyn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":125},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12847"},null,{"v":"HOTEL JERMYN"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SCRANTON, PA"},{"v":"CARD; 4 X 7.25;"},null,null,{"v":"1900-2429"},null,null,null,{"v":"Hotel Jermyn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12848"},null,{"v":"HOTEL JERMYN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCRANTON, PA"},{"v":"CARD; 5.25 X 6.75;"},null,null,{"v":"1900-2430"},null,null,null,{"v":"Hotel Jermyn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12849"},null,{"v":"HOTEL JERMYN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SCRANTON, PA"},{"v":"CARD; 4 X 6.25;"},null,null,{"v":"1900-2431"},null,null,null,{"v":"Hotel Jermyn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12850"},null,{"v":"P.R.R. (PENNSYLVANIA RR)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"RR STATION"},{"v":"CARD; COL; 6 X 10;"},null,{"v":"PRICED MENU; PRICED WINE LIST; AFTER THEATRE SUPPER TO ORDER; BLUE; LOGO;"},{"v":"1900-2433"},null,null,null,{"v":"P.R.R. (Pennsylvania Rr)"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":191},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12851"},null,{"v":"EWING'S NEW RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"13 MONTGOMERY STREET (JERSEY CITY, NJ?)"},{"v":"FOLDER; 6 X 9;"},null,{"v":"MENU HAS SPACE FOR HANDWRITTEN PRICES BUT PRICES ARE NOT NOTED; ROOMS AVAILABLE; COMMUTATION TICKETS AVAILABLE; OPEN ALL NIGHT;"},{"v":"1900-2434"},null,null,null,{"v":"Ewing's New Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":275},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12852"},null,{"v":"HOTEL MONTGOMERY"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"90 MONTGOMERY STREET, JERSEY CITY, NJ"},{"v":"FOLDER; 6 X 9.25;"},null,{"v":"PRICED MENU; PRICED WINE LIST; HANDWRITTEN INSERT; ROOMS FOR GENTLEMEN ONLY;"},{"v":"1900-2435"},null,null,null,{"v":"Hotel Montgomery"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":202},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12853"},null,{"v":"NEW YORK ATHLETIC CLUB"},{"v":"DAILY MENU"},{"v":"OTHER (PRIVATE CLUB);"},{"v":"NEW YORK"},{"v":"CARD; 6.75 X 11;"},null,{"v":"PRICED MENU; LOGO;"},{"v":"1900-2436"},null,null,null,{"v":"New York Athletic Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":164},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12854"},null,{"v":"UNION LEAGUE CLUB"},{"v":"DAILY MENU"},{"v":"OTHER (PRIVATE CLUB)"},{"v":"(NEW YORK?)"},{"v":"CARD; 6.25 X 9.25;"},null,{"v":"PRICED MENU;"},{"v":"1900-2437"},null,null,null,{"v":"Union League Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":106},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12855"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BROADWAY, NY"},{"v":"CARD; 5.5 X 8.25;"},null,{"v":"LOGO;"},{"v":"1900-2439"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12856"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BROADWAY, NY"},{"v":"FOLDER; ILLUS; 5.5 X 8.75;"},null,{"v":"DRAWING OF HOTEL ON COVER; MAP OF NEW YORK CITY AND TOURIST INFORMATION;"},{"v":"1900-2440"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":63},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12857"},null,{"v":"PENNSYLVANIA R.R. STATION"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"JERSEY CITY, NJ"},{"v":"CARD; 3.75 X 8.25;"},null,{"v":"PRICED MENU;"},{"v":"1900-2441"},null,null,null,{"v":"Pennsylvania R.R. Station"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12858"},null,{"v":"HOTEL WASHINGTON"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"JERSEY CITY, NY"},{"v":"FOLDER; 7 X 11;"},null,{"v":"PRICED MENU; PRICED WINE LIST; HANDWRITTEN INSERT"},{"v":"1900-2445"},null,null,null,{"v":"Hotel Washington"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":253},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12859"},null,{"v":"NEW YORK ATHLETIC CLUB"},{"v":"CLUB DINNER"},{"v":"OTHER (PRIVATE CLUB);"},{"v":"NEW YORK"},{"v":"CARD; 4.5 X 7.5;"},null,{"v":"UNPRICED MENU; LOGO;"},{"v":"1900-2447"},null,null,null,{"v":"New York Athletic Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12860"},null,{"v":"WESTMINSTER HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 4 X 5.5;"},null,{"v":"NOTE ABOUT PURITY OF WATER;"},{"v":"1900-2454"},null,null,null,{"v":"Westminster Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12861"},null,{"v":"COLONIAL CLUB OF NEW YORK"},{"v":"DAILY MENU"},{"v":"OTHER (SOC);"},{"v":"NEW YORK"},{"v":"CARD; 6.25 X 9.25;"},null,{"v":"PRICED MENU;"},{"v":"1900-2455"},null,null,null,{"v":"Colonial Club Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":108},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12862"},null,{"v":"CALUMET CLUB OF NEW YORK"},{"v":"DAILY MENU"},{"v":"OTHER (SOC);"},{"v":"NEW YORK"},{"v":"CARD; 6.25 X 10;"},null,{"v":"PRICED MENU;"},{"v":"1900-2456"},null,null,null,{"v":"Calumet Club Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12863"},null,{"v":"SHERMAN SQUARE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"BROADSIDE; HOTEL EMBLEM; 5.25 X 7.5;"},null,null,{"v":"1900-2459"},null,null,null,{"v":"Sherman Square Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12864"},null,{"v":"SAVOY HOTEL"},{"v":"TABLE D'HOTE DINNER"},{"v":"COMMERCIAL"},{"v":"59 ST. & 5TH AVE. NY"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 7.5;"},null,null,{"v":"1900-2460"},null,null,null,{"v":"Savoy Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12865"},null,{"v":"PARK AVE. HOTEL"},{"v":"LUNCHEON,BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 4.5 X 7;"},{"v":"DAILY"},{"v":"HOURS LISTED FOR FULL LUNCH;"},{"v":"1900-2461"},null,null,null,{"v":"Park Ave. Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12866"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. LUCANIA"},{"v":"CARD; 4.25X6.5;"},null,{"v":"BEVELED EDGES GOLD TIPPED; RED FLAG WITH LION WEARING CROWN AND HOLDING GLOBE; PRICED WINE LIST;"},{"v":"1900-2693"},null,null,null,{"v":"Cunard Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":94},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12867"},null,{"v":"HOTEL SAVOY"},{"v":"LUNCHEON TABLE D'HOTE"},{"v":"COMMERCIAL"},{"v":"FIFTH AVENUE & FIFTY-NINTH STREET, NEW YORK, [NY]"},{"v":"CARD; 6.25X9.25"},null,{"v":"PRINTED IN GREEN; HOTEL LOGO IN GREEN;"},{"v":"1900-2694"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12868"},null,{"v":"HOTEL SAVOY"},{"v":"LUNCHEON A LA CARTE"},{"v":"COMMERCIAL"},{"v":"FIFTH AVENUE & FIFTY-NINTH STREET, NEW YORK, [NY]"},{"v":"CARD; 6.25X9.25"},null,{"v":"PRINTED IN GREEN; HOTEL LOGO IN GREEN;"},{"v":"1900-2695"},null,null,null,{"v":"Hotel Savoy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":122},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12869"},null,{"v":"HOTEL SAVOY"},{"v":"TABLE D'HOTE DINNER"},{"v":"COMMERCIAL"},{"v":"FIFTH AVENUE & FIFTY-NINTH STREET, NEW YORK, [NY]"},{"v":"CARD; 6.25X9.25"},null,{"v":"PRINTED IN GREEN; HOTEL LOGO IN GREEN;"},{"v":"1900-2696"},null,null,null,{"v":"Hotel Savoy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":58},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12870"},null,{"v":"HOTEL SAVOY"},{"v":"CAFE DINNER TABLE D'HOTE"},{"v":"COMMERCIAL"},{"v":"FIFTH AVENUE & FIFTY-NINTH STREET, NEW YORK, [NY]"},{"v":"CARD; 5.5X7.25;"},null,{"v":"PRINTED IN GREEN; HOTEL LOGO IN GREEN;"},{"v":"1900-2697"},null,null,null,{"v":"Hotel Savoy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12871"},null,{"v":"NEW YORK ATHLETIC CLUB"},{"v":"CARTE DU JOUR"},{"v":"SOC;"},{"v":"[NEW YORK, NY]"},{"v":"CARD; 6.75X11.0;"},null,{"v":"CLUB LOGO \"THE WINGED FOOT\" IN RED;"},{"v":"1900-2698"},null,null,null,{"v":"New York Athletic Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":170},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12872"},null,{"v":"(MANHATTAN CLUB)"},{"v":"DINNER"},{"v":"SOC;"},null,{"v":"FOLDER; 6.0X9.5;"},null,{"v":"MONOGRAM \"MC\" ON COVER; MANHATTAN CLUB HAND WITTEN INSIDE;"},{"v":"1900-2700"},null,null,null,{"v":"Manhattan Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":137},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12874"},null,{"v":"COLONIAL CLUB OF NEW YORK"},{"v":"CARTE DU JOUR"},{"v":"SOC;"},{"v":"NEW YORK, [NY]"},{"v":"CARD; 6.25X9.5;"},null,null,{"v":"1900-2702"},null,null,null,{"v":"Colonial Club Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":118},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12875"},null,{"v":"PARK AVENUE HOTEL"},{"v":"TABLE D'HOTE DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"CARD; 4.25X7.0;"},null,{"v":"FROM 12:00 TO 2:30 AND FROM 5:30 TO 8:00 PM; HOTEL LOGO IN PINK;"},{"v":"1900-2705"},null,null,null,{"v":"Park Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12879"},null,{"v":"HAMBLEN'S RESTAURANT & LUNCH ROOMS"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6X9.5;"},null,{"v":"PRICED MENU; DECORATIVE BORDER; [DATE SUPPLIED BY FEB]; SPECIAL ITEMS WRITTEN IN LAVENDAR INK & THEN PRINTED; SUPPLIER'S ADS ON BACK PAGE;"},{"v":"1900-2720"},null,null,null,{"v":"Hamblen's Restaurant & Lunch Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":199},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12880"},null,{"v":"(MANHATTAN CLUB)"},{"v":"MENU"},{"v":"[SOC?];"},{"v":"[NEW YORK, NY?]"},{"v":"FOLDER; 6X9.5;"},null,{"v":"MONOGRAM \"MC\" ON COVER; INSIDE MENU \"MANHATTANCLUB\" IS HANDWRITTEN; PRICED MENU;"},{"v":"1900-2733"},null,null,null,{"v":"Manhattan Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":278},{"v":1900},{"v":4},{"v":8},{"v":"1900-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12881"},null,{"v":"MASTER PRINTERS' ASSOCIATION"},{"v":"MENU"},{"v":"PROF;"},{"v":"NARRAGANSETT HOTEL"},{"v":"CARD; 4.25X6.5;"},null,{"v":"MANHATTAN COCKTAILS SERVED WITH LITTLE NECK CLAMS; WINE & CHAMPAGNE SERVED WITH INDIVIDUAL COURSES;"},{"v":"1900-2734"},null,null,null,{"v":"Master Printers' Association"},null,null,null,{"v":"under review"},{"v":"2"},{"v":29},{"v":1900},{"v":4},{"v":8},{"v":"1900-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12882"},null,{"v":"CLAREMONT HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; 6X11;"},null,{"v":"PRICED MENU & PRICED WINE LISTS; PRICES APPEAR TO BE ESCALATING, UNLESS THIS IS A VERY ELEGANT HOTEL; ILLUSTRATION OF FISH AT TOP OF MENU; [DATE INFO HANDWRITTEN]; \"CLAREMONT PLANKED SHAD CAUGHT IN OUR OWN NETS AND BROUGHT INTO THE HOUSE ALIVE;\""},{"v":"1900-2740"},null,null,null,{"v":"Claremont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":226},{"v":1900},{"v":4},{"v":9},{"v":"1900-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12884"},null,{"v":"HASKIN'S RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"117 WEST 34TH STREET,[NEW YORK,NY]"},{"v":"CARD;5X7.25;"},{"v":"DAILY;"},{"v":"25CENT DINNER MENU;HANDWRITTEN DATE BY MS BUTTOLPH INCORRECTLY WRITTEN AS 2/21;"},{"v":"1900-1196"},null,null,null,{"v":"Haskin's Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12885"},null,{"v":"HASKIN'S RESTAURANT"},{"v":"DAILY"},{"v":"COMMERCIAL"},{"v":"117 WEST 34TH STREET,NEW YORK,NY"},{"v":"CARD;COL;5.5X9.5;"},{"v":"DAILY;"},{"v":"NO SMOKING;A LA CARTE MENU;"},{"v":"1900-1198"},null,null,null,{"v":"Haskin's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12886"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"66TH STREET AND BROADWAY,NEW YORK,NY"},{"v":"CARD;ILL;COL;4.5X7.5;"},{"v":"DAILY;"},{"v":"COAT OF ARMS IN UPPER LEFT;"},{"v":"1900-1199"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":83},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12887"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"66TH STREET AND BROADWAY,NEW YORK,NY"},{"v":"CARD;ILL;COL;6.5X9;"},{"v":"DAILY;"},{"v":"COAT OF ARMS IN UPPER LEFT;2 COPIES"},{"v":"1900-2000"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":124},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12892"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ENROUTE ABOARD S.S. SOUTHWARK"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"GARLAND OF COOKS; FOOD; COOKING UTENSILS' HANDWRITTEN;"},{"v":"1900-2008"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12895"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"66TH STREET AND BR6ADWAY"},{"v":"CARD; 6.5 X 9.75;"},null,{"v":"PRICED MENU;; CREST;"},{"v":"1900-2013"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12896"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"66TH STREET AND BR6ADWAY"},{"v":"CARD; 6.5 X 9.75;"},null,{"v":"PRICED MENU; CREST;"},{"v":"1900-2015"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12898"},null,{"v":"PUTNAM HOUSE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK CITY"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"PRICED MENU; TABLE D'HOTE DINNER; NOTE ABOUT PURITY OF WATER;"},{"v":"1900-2019"},null,null,null,{"v":"Putnam House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12900"},null,{"v":"OCEAN STEAMSHOP CO."},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"S.S. NACOOCHEE"},{"v":"CARD; ILLUS; COL; 5.5 X 7;"},null,{"v":"PINK; PICTURE OF WATERFOWL AND REAR;  NAME OF SHIP WRITTEN BY FEB;"},{"v":"1900-2021"},null,null,null,{"v":"Ocean Steamshop Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12901"},null,{"v":"SAN REMO HOTEL"},{"v":"LUNCHEON MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 4X6.75;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU"},{"v":"1900-1036"},null,null,null,{"v":"San Remo Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12902"},null,{"v":"SHANLEY BROS. OYSTER HOUSES & GRILL ROOM"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"383 6TH AVE.,1212 BWAY.,& 1476 BWAY. NY"},{"v":"FOLDER; 6.25 X 9.25;"},{"v":"DAILY"},{"v":"COMPLETE WINE LIST ON BACK;"},{"v":"1900-1038"},null,null,null,{"v":"Shanley Bros. Oyster Houses & Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":307},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12903"},null,{"v":"EMPIRE HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BWAY & 63RD ST. NY"},{"v":"BROADSIDE; HOTEL SEAL; COL; 6.75 X 9.5;"},{"v":"DAILY"},null,{"v":"1900-1040"},null,null,null,{"v":"Empire Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":172},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12904"},null,{"v":"EMPIRE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BWAY & 63RD ST. NY"},{"v":"BROADSHEET; HOTEL SEAL; COL; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"WINE LIST ON BACK PAGE;"},{"v":"1900-1041"},null,null,null,{"v":"Empire Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":184},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12905"},null,{"v":"SAN REMO HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"75TH ST & CENTRAL PARK WEST, NY"},{"v":"FOLDER; 6.5 X 10.5;"},{"v":"DAILY"},null,{"v":"1900-1042"},null,null,null,{"v":"San Remo Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":243},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12906"},null,{"v":"YOUNG'S HERALD SQUARE LUNCH ROOM"},{"v":"LUNCH & DINNER"},{"v":"COMMERCIAL"},{"v":"600 SIXTH AVE. NY"},{"v":"FOLDER; 6.5 X 9.5;"},{"v":"DAILY"},{"v":"AD FOR MUSIC HALL ON COVER; BREAKFAST MENU ON BACK ;"},{"v":"1900-1043"},null,null,null,{"v":"Young's Herald Square Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":242},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12907"},null,{"v":"MONTEREY HOTEL"},{"v":"A LA CARTE MENU"},{"v":"COMMERCIAL"},{"v":"38TH ST. & 6TH AVE. NY"},{"v":"FOLDER; 7 X 10;"},{"v":"DAILY"},{"v":"SOME ITEMS HANDWRITTEN;"},{"v":"1900-1044"},null,null,null,{"v":"Monterey Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":224},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12908"},null,{"v":"RED STAR LINE - SS WESTERNLAND"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},{"v":"ALL HANDWRITTEN;"},{"v":"1900-1049"},null,null,null,{"v":"Red Star Line   Ss Westernland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12909"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},{"v":"ALL HANDWRITTEN;"},{"v":"1900-1050"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12910"},null,{"v":"RED STAR LINE - SS WESTERNLAND"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},{"v":"ALL HANDWRITTEN; WINE LIST ON BACK; RATE OF EXCHANGE INCLUDED;"},{"v":"1900-1051"},null,null,null,{"v":"Red Star Line   Ss Westernland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12911"},null,{"v":"R.M.S. OCEANIC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; GOLD TRIM; 3.5 X 5;"},{"v":"DAILY"},null,{"v":"1900-1057"},null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12912"},null,{"v":"PENNSYLVANIA RR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TOUR THROUGH MEXICO & CALIFORNIA"},{"v":"BROADSIDE; 5.25 X 7;"},{"v":"CONDUCTED TOUR"},{"v":"SEPARATE PAGE WITH WINE LIST INCLUDING PRICES;"},{"v":"1900-1059"},null,null,null,{"v":"Pennsylvania Rr"},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12913"},null,{"v":"MR. S.R.BLOOMFIELD"},{"v":"FAREWELL DINNER TO MR. WILLIAM CLARK"},{"v":"SOC;"},{"v":"GRAND HOTEL"},{"v":"FOLDER; ILLUS; COL; 3.5 X 4.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;"},{"v":"1900-1060"},null,null,null,{"v":"Mr. S.R.Bloomfield"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12916"},null,{"v":"WINDSOR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"JACKSONVILLE, FLA."},{"v":"BROADSIDE; ILLUS;4.25 X 7;"},{"v":"DAILY"},null,{"v":"1900-1063"},null,null,null,{"v":"Windsor Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":43},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12917"},null,{"v":"CAFETERIA - LUNCH"},{"v":"ST. VALENTINE'S DAY DINNER"},{"v":"COMMERCIAL"},{"v":"57 BROAD ST. NY"},{"v":"FOLDER; ILLUS; 6 X 9.5;"},{"v":"SECULAR HOLIDAY. HOLIDAY"},{"v":"ALL SPECIAL ITEMS HANDWRITTEN;"},{"v":"1900-1064"},null,null,null,{"v":"Cafeteria   Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":114},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12918"},null,{"v":"USMS ST LOUIS"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"USMS ST LOUIS"},{"v":"CARD;ILL;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG WITH BIRD IN BLUE UPPER LEFT;"},{"v":"1900-1069"},null,null,null,{"v":"Usms St Louis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12919"},null,{"v":"USMS ST LOUIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"USMS ST LOUIS"},{"v":"CARD;ILL;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG WITH BIRD IN BLUE UPPER LEFT;PRICED WINE LIST ON BACK;"},{"v":"1900-1071"},null,null,null,{"v":"Usms St Louis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":86},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12920"},null,{"v":"USMS NEW YORK"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"USMS NEW YORK"},{"v":"CARD;ILL;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG WITH BIRD IN BLUE UPPER LEFT;PRICED WINE LIST ON BACK;"},{"v":"1900-1073"},null,null,null,{"v":"Usms New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12921"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD R.M.S. ETRURIA"},{"v":"CARD; ILLUS; 4.25 X 6.5;"},null,{"v":"BRITISH AND AMERICAN FLAGS; PRICED WINE LIST IN BRITISH CURRENCY;"},{"v":"1900-2022"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12922"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"S.S. SOUTHWORK"},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"HANDWRITTEN IN VIOLET INK; DECORATIVE VINES;"},{"v":"1900-2025"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12923"},null,{"v":"ALBEMARLE HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"MADISON SQUARE, WEST, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 6X8.5;"},null,{"v":"A LA CARTE PRICED MENU; HOTEL SEAL ON COVER;"},{"v":"1900-2026"},null,null,null,{"v":"Albemarle Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":259},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12924"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. SOUTHWORK"},{"v":"BROADSHEET; ILLUS; COL; 5X8;"},null,{"v":"FRENCH & ENGLISH; PRICED WINE LIST ON BACK OF MENU; MARITIME ILLUSTRATION AT TOP OF MENU;"},{"v":"1900-2028"},null,null,null,{"v":"Red Star Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12925"},null,{"v":"EBBITT HOUSE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"WASHINGTON, D.C."},{"v":"BROADSIDE; ILLUS; COL; 6.25X9.75;"},null,{"v":"CHERRY BLOSSOM ILLUSTRATION AT TOP OF MENU; FIRST MENTION OF \"DRIP\" COFFEE;"},{"v":"1900-2029"},null,null,null,{"v":"Ebbitt House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12926"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. SOUTHWORK"},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"HANDWRITTEN IN VIOLET INK; MARITIME SCENE AT TOP OF MENU;"},{"v":"1900-2030"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12927"},null,{"v":"MANHATTAN HOTEL"},{"v":"LUNCHEON CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; 6X9.5;"},null,{"v":"A LA CARTE PRICED MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-2032"},null,null,null,{"v":"Manhattan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":128},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12931"},null,{"v":"ROANOKE HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"ROANOKE, VA"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8.5;"},null,{"v":"ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1900-2038"},null,null,null,{"v":"Roanoke Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12933"},null,{"v":"COLONIAL HOTEL"},{"v":"WASHINGTON'S BUFFET"},{"v":"COMMERCIAL"},{"v":"[NASSAU, N.P.]"},{"v":"CARD; 4X5.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"[PLACE INFO SUPPLIED BY FB];"},{"v":"1900-2042"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12937"},null,{"v":"RIGGS HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WASHINGTON,D.C."},{"v":"BROADSIDE; 5.5 X 7;"},{"v":"DAILY"},null,{"v":"1900-3009"},null,null,null,{"v":"Riggs House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":4},{"v":27},{"v":"1900-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12938"},null,{"v":"GRIDIRON NATIONAL CONVENTION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"WASHINGTON, D.C."},{"v":"CARD; ILLUS; COL; 3 X 9.5;"},null,{"v":"MENU PRINTED TO RESEMBLE A TICKET; WINES INCLUDED;"},{"v":"1900-3013"},null,null,null,{"v":"Gridiron National Convention"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":4},{"v":28},{"v":"1900-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12940"},null,{"v":"BROOKLYN CLUB"},{"v":"35TH ANNIVERSARY DINNER"},{"v":"SOC;"},{"v":"BROOKLYN, NY"},{"v":"BROADSIDE; 4.5 X 7;"},{"v":"ANNIVERSARYERSARY"},{"v":"MENU IN FRENCH; WINES INCLUDED;"},{"v":"1900-3021"},null,null,null,{"v":"Brooklyn Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":4},{"v":28},{"v":"1900-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12941"},null,{"v":"UNIVERSITY CLUB"},{"v":"DINNER FOR THE ADMIRAL OF THE NAVY"},{"v":"SOC;"},{"v":"(CHICAGO,IL)"},{"v":"FOLDER;ILL;4.5X5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PORTRAIT ON FRONT COVER;RIBBON FASTENING AT LEFT;WINES;EMBLEM ON BACK COVER;"},{"v":"1900-3044"},null,null,null,{"v":"University Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12942"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"University Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12943"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"CAFE SERVICE MEALS"},{"v":"COMMERCIAL"},{"v":"CAR ASTORIA"},{"v":"CARD;ILL;COL;4.5X6.5;"},{"v":"DAILY;"},{"v":"CAPITOL DOME;DATE HANDWRITTEN BY FB;WINE LIST;"},{"v":"1900-3045"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":95},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12944"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"CAFE SERVICE MEALS"},{"v":"COMMERCIAL"},{"v":"CAR SAVOY"},{"v":"CARD;ILL;COL;4.5X6.5;"},{"v":"DAILY;"},{"v":"CAPITOL DOME;DATE HANDWRITTEN BY FB;WINE LIST;"},{"v":"1900-3046"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":90},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12945"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"DINING CAR SERVICE MEALS"},{"v":"COMMERCIAL"},{"v":"CAR SAVOY"},{"v":"CARD;ILL;COL;4.5X6.5;"},{"v":"DAILY;"},{"v":"CAPITOL DOME;"},{"v":"1900-3047"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12946"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"DINING CAR SERVICE MEALS"},{"v":"COMMERCIAL"},{"v":"CAR APPIUS"},{"v":"CARD;ILL;COL;4.5X6.5;"},{"v":"DAILY;"},{"v":"CAPITOL DOME;"},{"v":"1900-3048"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12947"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"DINING CAR SERVICE MEALS"},{"v":"COMMERCIAL"},{"v":"CAR ASTORIA"},{"v":"CARD;ILL;COL;4.5X6.5;"},{"v":"DAILY;"},{"v":"CAPITOL DOME;"},{"v":"1900-3049"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12948"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"DINING CAR SERVICE MEALS"},{"v":"COMMERCIAL"},{"v":"CAR MANHATTAN"},{"v":"CARD;ILL;COL;4.5X6.5;"},{"v":"DAILY;"},{"v":"CAPITOL DOME;"},{"v":"1900-3050"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12949"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"DINING CAR SERVICE MEALS"},{"v":"COMMERCIAL"},{"v":"CAR LIVIUS"},{"v":"CARD;ILL;COL;4.5X6.5;"},{"v":"DAILY;"},{"v":"CAPITOL DOME;"},{"v":"1900-3051"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12950"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CAR LIVIUS"},{"v":"CARD;5.75X6.5;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN BY FB;"},{"v":"1900-3052"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12951"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CAR CARROLLTON"},{"v":"CARD;5.75X6.5;"},{"v":"DAILY;"},null,{"v":"1900-3053"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12952"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CAR BRUNSWICK"},{"v":"CARD;5.75X6.5;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN BY FB;"},{"v":"1900-3054"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12953"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CAR HOLLAND"},{"v":"CARD;5.75X6.5;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN BY FB;"},{"v":"1900-3055"},null,null,null,{"v":"Baltimore & Ohio R.R."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12954"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"CAR WALTON"},{"v":"CARD;5.75X6.5;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN BY FB;"},{"v":"1900-3056"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12955"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"CAR CARROLLTON"},{"v":"CARD;5.75X6.5;"},{"v":"DAILY;"},null,{"v":"1900-3057"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12956"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CAR WALTON"},{"v":"CARD;5.75X6.5;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN BY FB"},{"v":"1900-3058"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12957"},null,{"v":"BALTIMORE AND OHIO RR ROYAL BLUE LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CAR BRUNSWICK"},{"v":"CARD;5.75X6.5;"},{"v":"DAILY;"},null,{"v":"1900-3059"},null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12958"},null,{"v":"BATTLE CREEK SANITARIUM"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BATTLE CREEK, MI;"},{"v":"FOLDER; ILLUS; 4.5X6.5;"},null,{"v":"BLACK AND WHITE ILLUSTRATION OF SANITARIUM BUILDINGS [?];"},{"v":"1900-3074"},null,null,null,{"v":"Battle Creek Sanitarium"},null,null,null,{"v":"complete"},{"v":"4"},{"v":67},{"v":1900},{"v":5},{"v":2},{"v":"1900-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12959"},null,{"v":"MANDEL'S TEA ROOMS"},{"v":"SPECIAL LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; 4.5X7.25;"},null,null,{"v":"1900-3075"},null,null,null,{"v":"Mandel's Tea Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1900},{"v":5},{"v":2},{"v":"1900-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12960"},null,{"v":"HOTEL MARLBOROUGH"},{"v":"CAFE BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[66TH ST AND BROADWAY,NEW YORK,NY]"},{"v":"CARD;ILL;COL;4X5.5;"},{"v":"DAILY;"},{"v":"6 COURSE BREAKFAST FOR 50 CENTS;"},{"v":"1900-2239"},null,null,null,{"v":"Hotel Marlborough"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12961"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"66TH ST AND BROADWAY,NEW YORK,NY"},{"v":"CARD;ILL;COL;6.5X8.75;"},{"v":"DAILY;"},{"v":"COAT OF ARMS"},{"v":"1900-2240"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":81},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12962"},null,{"v":"QUEBEC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS TRINIDAD"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1900-2242"},null,null,null,{"v":"Quebec Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12963"},null,{"v":"QUEBEC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS TRINIDAD"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1900-2243"},null,null,null,{"v":"Quebec Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12964"},null,{"v":"NEW YORK CENTRAL & HUDSON RIVER R.R."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE, TRAIN 19"},{"v":"FOLDER; ILLUS; COL; 5.5X7;"},null,{"v":"GRAND CENTRAL STATION ILLUSTRATION ON COVER; PRICED WINE & COCKTAIL LIST; SKETCH OF SARATOGA DURING FLORAL FETE ON BACK;"},{"v":"1900-2245"},null,null,null,{"v":"New York Central & Hudson River R.R."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":81},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12965"},null,{"v":"LEGGERA ASSOCIATION"},{"v":"SIXTH ANNUAL BANQUET & BALL"},{"v":"SOC;"},{"v":"CAMPIDOGLIO HOTEL, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.25X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH INDIVIDUAL COURSES; USA & ITALIAN FLAGS ON COVER; ADVERTISEMENTS ON BACK COVER OF IMPORTERS OF ITALIAN  WINES & LIQUORS;"},{"v":"1900-2246"},null,null,null,{"v":"Leggera Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12966"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. COPTIC"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8.5;"},null,{"v":"STEAMSHIP FLAG AT TOP; HANDWRITTEN IN LAVENDAR INK;"},{"v":"1900-2252"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12967"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"S.S. COPTIC"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8.5;"},null,{"v":"STEAMSHIP FLAG AT TOP; HANDWRITTEN IN LAVENDAR INK;"},{"v":"1900-2253"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12968"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. COPTIC"},{"v":"FOLDER; ILLUS; COL;5.5X8.5;"},null,{"v":"MENU ITEMS HANDWRITTEN IN LAVENDAR INK ENTERED ON PRINTED FORM; ANCHOR & FLAGS ON COVER; SEABIRDS ON BACK;"},{"v":"1900-2254"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12969"},null,{"v":"PARK AVENUE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 5 X 7.5;"},{"v":"DAILY"},{"v":"SEPARATE PRICES FOR EACH ITEM; HOURS FOR LUNCH LISTED;"},{"v":"1900-2462"},null,null,null,{"v":"Park Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":80},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12970"},null,{"v":"PARK AVENUE HOTEL"},{"v":"TABLE D'HOTE DINNER - FROM 12.30 TO 2.30 & 5.30 TO 8 P.M."},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 4.5 X 7;"},null,{"v":"PRICE FOR ENTIRE MEAL LISTED & HOURS;"},{"v":"1900-2463"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12971"},null,{"v":"PARK AVENUE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 5 X 7.5;"},{"v":"DAILY"},{"v":"DINNER SERVED FROM 6 TO 8;PRICE UNLISTED;"},{"v":"1900-2464"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12972"},null,{"v":"PARK AVENUE HOTEL"},{"v":"DINNER-A LA CARTE"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 6 X 9.5;"},null,{"v":"HOURS LISTED; ALL PRICES LISTED FOR EACH ITEM;"},{"v":"1900-2465"},null,null,null,{"v":"Park Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":151},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12973"},null,{"v":"BASFORD & GLENN'S IMPERIAL HOTEL & RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"3 EXCHANGE PLACE,JERSEY CITY, N.J."},{"v":"BOOKLET; 5.75 X 9;"},null,{"v":"ALL SPECIAL DAILY ITEM HANDWRITTEN; FULL WINE LIST ON BACK PAGE;"},{"v":"1900-2466"},null,null,null,{"v":"Basford & Glenn's Imperial Hotel & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":147},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12974"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"66TH ST & B'WAY, NY"},{"v":"BROADSIDE; HOTEL EMBLEM; 4.25 X 7.5;"},null,{"v":"SEPARATE PRICES FOR EACH ITEM;"},{"v":"1900-2469"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12975"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"66TH ST. & BWAY NY"},{"v":"BROADSIDE; HOTEL EMBLEM; GOLD TRIM; 6.5 X 9;"},null,{"v":"EVERY ITEM PRICED SEPARATELY;"},{"v":"1900-2470"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":121},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12976"},null,{"v":"SHERMAN SQUARE HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 4.75 X 6.75;"},null,null,{"v":"1900-2473"},null,null,null,{"v":"Sherman Square Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":3},{"v":15},{"v":"1900-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12978"},null,{"v":"FRAULEIN EMMA HACKMACK & HERRN PAUL MOEHLKE"},{"v":"WEDDING RECEPTION"},{"v":"SOC;"},{"v":"HANSA-GESELLSCHAFTSHAUS, HAMBURG-GERMANY"},{"v":"FOLDER; ILLUS; COL; 3.75 X 6;"},{"v":"RITE;"},{"v":"ALL IN GERMAN;"},{"v":"1900-2476"},null,null,null,{"v":"Fraulein Emma Hackmack & Herrn Paul Moehlke"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1900},{"v":3},{"v":15},{"v":"1900-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12979"},null,{"v":"MANHATTAN CLUB"},{"v":"BREAKFAST,LUNCH & DINNER"},{"v":"COMMERCIAL"},{"v":"[NY]"},{"v":"FOLDER; 6 X 9.5;"},null,null,{"v":"1900-2477"},null,null,null,{"v":"Manhattan Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":272},{"v":1900},{"v":3},{"v":15},{"v":"1900-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12980"},null,{"v":"CHAS.BRADLEY'S OYSTER & DINING ROOM"},{"v":"BILL OF FARE - BREAKFAST & SUPPER"},{"v":"COMMERCIAL"},{"v":"394 CANAL ST. NY"},{"v":"FOLDER; ILLUS; 6.5 X 10.5;"},null,{"v":"COMMUTATION TICKETS AVAIABLE FOR SALE; WINE LIST ON BACK PAGE;"},{"v":"1900-2478"},null,null,null,{"v":"Chas.Bradley's Oyster & Dining Room"},null,null,null,{"v":"complete"},{"v":"4"},{"v":235},{"v":1900},{"v":3},{"v":15},{"v":"1900-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12982"},null,{"v":"BERT HOUGH & TONY FRANKER - PABST BLUE RIBBON"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO ,ILL"},{"v":"BROADSIDE; ILLUS; COL; 5.25 X 7.75;"},{"v":"EVENING DINNER"},null,{"v":"1900-2483"},null,null,null,{"v":"Bert Hough & Tony Franker   Pabst Blue Ribbon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":3},{"v":16},{"v":"1900-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12983"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FLORIDA"},{"v":"BROADSIDE; 4.5 X 7.25;"},{"v":"DAILY"},null,{"v":"1900-2484"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":3},{"v":15},{"v":"1900-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12984"},null,{"v":"ARLINGTON HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"TORONTO,ONT,CANADA"},{"v":"CARD;ILL;COL;5X7;"},{"v":"DAILY;"},{"v":"COAT OF ARMS;"},{"v":"1900-2485"},null,null,null,{"v":"Arlington Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":3},{"v":16},{"v":"1900-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12985"},null,{"v":"ARLINGTON HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TORONTO,ONT,CANADA"},{"v":"CARD;ILL;COL;5X7;"},{"v":"DAILY;"},{"v":"COAT OF ARMS;PRICED WINES;"},{"v":"1900-2486"},null,null,null,{"v":"Arlington Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":3},{"v":16},{"v":"1900-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12986"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS LOUISIANA"},{"v":"CARD;ILL;COL;4.5X9;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON FORM;"},{"v":"1900-2491"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12987"},null,{"v":"WM.MANGLER CATERING CO."},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"119-121 LA SALLE ST.,CHICAGO,IL"},{"v":"CARD;COL;5.5X11"},{"v":"DAILY;"},null,{"v":"1900-2492"},null,null,null,{"v":"Wm.Mangler Catering Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12988"},null,{"v":"VOGELSANG'S"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"178 & 180 MADISON ST."},{"v":"CARD;COL;6X10.75;"},{"v":"DAILY;"},null,{"v":"1900-2496"},null,null,null,{"v":"Vogelsang's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":106},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12991"},null,{"v":"BOARD OF TRADE"},{"v":"FOURTH ANNUAL DINNER"},{"v":"COMMERCIAL"},{"v":"HOTEL ST GEORGE,NYACK-ON-HUDSON,NY"},{"v":"BOOLET;ILL;COL;4/25X7;"},{"v":"ANNIVERSARY;"},{"v":"ILLUSTRATIONV OF DOOR CUT OUT ON THREE SIDES WHEN OPEN SHOWING A MESSAGE;TOASTS;NAMES;TWISTED CORD FASTENING ON RIGHT"},{"v":"1900-1084"},null,null,null,{"v":"Board Of Trade"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12992"},null,{"v":"McGOWN'S PASS TAVERN"},{"v":"DAILY"},{"v":"COMMERCIAL"},{"v":"CENTRAL PARK,NEW YORK,NY"},{"v":"CARD;7X11;"},{"v":"DAILY;"},{"v":"MANY ENTRIES BY HAND ON PRINTED MENU;WINE LIST;DATE IN OTHER HANDWRITTING;"},{"v":"1900-1085"},null,null,null,{"v":"Mcgown's Pass Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":282},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12993"},null,{"v":"PENNSYLVANIA RAILROAD"},{"v":"PERSONALLY CONDUCTED TOUR THROUGH MEXICO & CALIFORNIA"},{"v":"COMMERCIAL"},{"v":"PULLMAN, EN ROUTE"},{"v":"CARD; 5.25X7;"},null,null,{"v":"1900-1086"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12994"},null,{"v":"U.S.M.S."},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"\"NEW YORK\""},{"v":"CARD; ILLUS; COL; 4X6.25;"},null,{"v":"INCLUDES PRICED WINE LIST; U.S.M.S. FLAG AT TOP OF MENU;"},{"v":"1900-1088"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12995"},null,{"v":"SUN LIFE INSURANCE COMPANY OF AMERICA"},{"v":"BANQUET TENDERED TO THE STAFFS OF GALVESTON & HOUSTON, TEXAS"},{"v":"COMMERCIAL"},{"v":"TREMONT HOTEL, GALVESTON, TX"},{"v":"BOOKLET; ILLUS; COL; 4.5X6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; SILK RIBBON ATTACHMENT;"},{"v":"1900-1090"},null,null,null,{"v":"Sun Life Insurance Company Of America"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12996"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S.WESTERNLAND"},{"v":"BROADSHEET; ILLUS; COL; 5.25X8;"},null,{"v":"HANDWRITTEN; INCLUDES PRICED WINE LIST; DUTCH MARINE SCENE AT TOP OF MENU;"},{"v":"1900-1091"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12997"},null,{"v":"TRANSPORTATION CLUB NEW YORK"},{"v":"MENU"},{"v":"SOC;"},null,{"v":"BROADSIDE; ILLUS; COL; 3,5X7;"},null,{"v":"DECORATIVE BORDER & CLUB SEAL;"},{"v":"1900-1096"},null,null,null,{"v":"Transportation Club New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12998"},null,{"v":"U.S.M.S"},{"v":"MENU"},{"v":"NAV;"},{"v":"\"ST.LOUIS\""},{"v":"CARD; ILLUS; COL; 4.X6.25;"},null,{"v":"SERVICE FLAG AT TOP OF MENU;"},{"v":"1900-1098"},null,null,null,{"v":"U.S.M.S"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"12999"},null,{"v":"U.S.M.S"},{"v":"DINNER"},{"v":"NAV;"},{"v":"\"NEW YORK\""},{"v":"CARD; ILLUS; COL; 4X6.25;"},null,{"v":"INCLUDES PRICED WINE LIST;"},{"v":"1900-1100"},null,null,null,{"v":"U.S.M.S"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13000"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Claremont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":221},{"v":1900},{"v":4},{"v":9},{"v":"1900-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13001"},null,{"v":"CHURCHILL HOTEL FIRE SUFFERERS"},{"v":"ANNUAL BANQUET"},{"v":"SOC;"},{"v":"FRASER, THE, BAY CITY, MI"},{"v":"BOOKLET; ILLUS; COL; 5.25X7.25;"},{"v":"ANNIVERSARY;"},{"v":"PHOTOGRAPHS ON COVER OF HOTEL BEFORE FIRE ON 1899/04/07 AND AFTER FIRE ON 1899/04/08; LIST OF \"SUFFERERS\" ON SPECIAL ATTACHMENT; INCLUDES PROGRAM & COMMITTEE ON ARRANGEMENTS; SILK CORD HOLDER; DECORATIVE BORDERS;"},{"v":"1900-2741"},null,null,null,{"v":"Churchill Hotel Fire Sufferers"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1900},{"v":4},{"v":10},{"v":"1900-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13002"},null,{"v":"NEW YORK ALUMNI ASSOCIATION OF THE PHILLIPS EXETER ACADEMY"},{"v":"18TH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"MANHATTAN HOTEL, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 5X8;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES OFFICERS 189901900 AND EXECUTIVE COMMITTEE; SCHOOL SEAL ON BACK COVER;"},{"v":"1900-2745"},null,null,null,{"v":"New York Alumni Association Of The Phillips Exeter Academy"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":4},{"v":10},{"v":"1900-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13003"},null,{"v":"ST.LOUIS COLLEGE OF PHARMACY"},{"v":"COMPLIMENTARY SUPPER TO CLASS OF 1900"},{"v":"EDUC;"},{"v":"ST. LOUIS, MO"},{"v":"FOLDER; ILLUS; COL; 3.75X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DECORATIVE WREATH ON COVER;"},{"v":"1900-2749"},null,null,null,{"v":"St.Louis College Of Pharmacy"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":4},{"v":10},{"v":"1900-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13004"},null,{"v":"NORDDEUTSCHER LLOYDS BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KAISER WILHELM DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; INCLUDES CONCERT PROGRAM; MYTHICAL FIGURES & MARITIME SKETCHES ON COVER;"},{"v":"1900-2751"},null,null,null,{"v":"Norddeutscher Lloyds Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1900},{"v":4},{"v":10},{"v":"1900-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13005"},null,{"v":"BATTERY PARK HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK CITY, NY"},{"v":"FOLDER; ILLUS; 4.5 X 7.5;"},null,{"v":"PRICED WINE LIST; DRAWING OF HOTEL; POINTS OF INTEREST WITH DISTANCES FROM BATTERY PARK;"},{"v":"1900-2757"},null,null,null,{"v":"Battery Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":130},{"v":1900},{"v":4},{"v":11},{"v":"1900-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13006"},null,{"v":"PHILITSCIKOMA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"HOTEL SAVOY, NES YORK, [NY];"},{"v":"FOLDER; 3.0X3.0;"},null,{"v":"MENU IN FRENCH;"},{"v":"1900-3077"},null,null,null,{"v":"Philitscikoma"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1900},{"v":5},{"v":3},{"v":"1900-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13007"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COM"},{"v":"[SS CITY OF RIO DE JANEIRO?]"},{"v":"FOLDER; 5.5X8.5;"},{"v":"DAILY"},null,{"v":"1900-3082"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":5},{"v":3},{"v":"1900-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13008"},null,{"v":"(HARVARD UNIVERSITY)"},{"v":"FRESHMAN CLASS DINNER"},{"v":"EDUC;"},{"v":"HOTEL VENDOME, [BOSTON, MA];"},{"v":"FOLDER; ILLUS; 5.5X7.0;"},null,{"v":"ILLUS; LINE OF WAITERS CARRYING PUNCH BOWL AND MUGS; HARVARD LOGO AND MOTTO; MAROON AND WHITE SATIN RIBBON; LIST OF TOASTS; LYRICS TO CLASS SONG;"},{"v":"1900-3086"},null,null,null,{"v":"Harvard University"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":5},{"v":3},{"v":"1900-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13009"},null,{"v":"BAPTIST SOCIAL UNION OF NEW YORK"},{"v":"DINNER"},{"v":"RELIG;"},{"v":"HOTEL MANHATTAN, NEW YORK, [NY];"},{"v":"CARD; 4.75X6.75;"},null,null,{"v":"1900-3087"},null,null,null,{"v":"Baptist Social Union Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":3},{"v":"1900-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13012"},null,{"v":"HOTEL MANHATTAN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"CARD: 3.25X6.25;"},null,null,{"v":"1900-3092"},null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13013"},null,{"v":"HOTEL SAVOY"},{"v":"CAFE/HALF PORTION BREAKFAST"},{"v":"COMMERCIAL"},{"v":"FIFTH AVENUE & FIFTY-NINTH STREET;"},{"v":"CARD; COL; 5.5X7.25;"},null,{"v":"PRICED MENU; DATE HAND-WRITTEN [BY FEB?]; PRINTED IN GREEN; CREST WITH EAGLE;"},{"v":"1900-3093"},null,null,null,{"v":"Hotel Savoy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13014"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75"},{"v":"DAILY"},null,{"v":"1900-3097"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13015"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COM"},{"v":"[SS CITY OF RIO DE JANEIRO]"},{"v":"FOLDER; 5.75X8.75"},{"v":"DAILY"},{"v":"2 COPIES; \"CITY OF RIO DE JANIERO\" PRINTED ON SECOND COPY;"},{"v":"1900-3099"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13017"},null,{"v":"ROUND TABLE CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"[ROUND TABLE CLUB]"},{"v":"CARD; 5.5X8.0;"},null,{"v":"EDGES OF CARD BEVELED AND TIPPED IN GOLD; MONOGRAM \"RC\" EMBOSSED IN GOLD; WINES LISTED;"},{"v":"1900-3107"},null,null,null,{"v":"Round Table Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13020"},null,{"v":"SOUTHERN RAILWAY; NORFOLK & WESTERN RAILWAY; ALABAMA GREAT SOUTHERN RAILW3AY; NEW ORLEANS & NORTHEASTERN RAILROAD;"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CAFE CAR;"},{"v":"CARD; 5.5X6.5;"},null,{"v":"DATE: MAY, 1900 HAND-WRITTEN [FEB?];"},{"v":"1900-3110"},null,null,null,{"v":"Southern Railway; Norfolk & Western Railway; Alabama Great Southern Railw3ay; New Orleans & Northeastern Railroad;"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13021"},null,{"v":"SOUTHERN RAILWAY; NORFOLK & WESTERN RAILWAY; ALABAMA GREAT SOUTHERN RAILW3AY; NEW ORLEANS & NORTHEASTERN RAILROAD;"},{"v":"WINE LIST"},{"v":"COMMERCIAL"},{"v":"CAFE CAR;"},{"v":"CARD; 5.5X6.5;"},null,{"v":"DATE: MAY, 1900 HAND-WRITTEN [FEB?];"},{"v":"1900-3111"},null,null,null,{"v":"Southern Railway; Norfolk & Western Railway; Alabama Great Southern Railw3ay; New Orleans & Northeastern Railroad;"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13022"},null,{"v":"SOUTHERN RAILWAY; NORFOLK & WESTERN RAILWAY; ALABAMA GREAT SOUTHERN RAILW3AY; NEW ORLEANS & NORTHEASTERN RAILROAD;"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"CAFE CAR;"},{"v":"CARD; 5.5X6.5;"},null,{"v":"DATE: MAY, 1900 HAND-WRITTEN [FEB?];"},{"v":"1900-3112"},null,null,null,{"v":"Southern Railway; Norfolk & Western Railway; Alabama Great Southern Railw3ay; New Orleans & Northeastern Railroad;"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13023"},null,{"v":"SOUTHERN RAILWAY; WASHINGTON AND SOUTHWESTERN LIMITED;"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"DINING CAR;"},{"v":"CARD; 5.5X6.5;"},null,{"v":"DATE: MAY, 1900 HAND-WRITTEN [FEB?];"},{"v":"1900-3113"},null,null,null,{"v":"Southern Railway; Washington And Southwestern Limited;"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13024"},null,{"v":"SOUTHERN RAILWAY; WASHINGTON AND SOUTHWESTERN LIMITED;"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DINING CAR;"},{"v":"CARD; 5.5X6.5;"},null,{"v":"DATE: MAY, 1900 HAND-WRITTEN [FEB?];"},{"v":"1900-3114"},null,null,null,{"v":"Southern Railway; Washington And Southwestern Limited;"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13025"},null,{"v":"CUNARD LINE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"ETRURIA\""},{"v":"CARD; ILLUS; COL; 4.5X6.25;"},null,{"v":"STEAMSHIP CO. PRICED WINE LIST ON BACK;"},{"v":"1900-2263"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":87},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13026"},null,{"v":"QUEBEC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. \"TRINIDAD\""},{"v":"BROADSIDE; ILLUS; COL; 5.5X8.5;"},null,{"v":"MENU HANDWRITTEN IN FADED LAVENDAR INK; STEAMSHIP CO. FLAG AT TOP OF MENU; NAME OF CAPTAIN IS ON MENU;"},{"v":"1900-2264"},null,null,null,{"v":"Quebec Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13027"},null,{"v":"TIMEO HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"[TAORMINA, SICILY]"},{"v":"BROADSIDE; 3.75X6;"},null,{"v":"FRENCH; [PLACE & DATE INFO SUPPLIED BY FEB];"},{"v":"1900-2271"},null,null,null,{"v":"Timeo Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13028"},null,{"v":"PRINCESS HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BERMUDA"},{"v":"CARD; ILLUS; 5X7.5;"},null,{"v":"COFFEEPOT & CUP AT TOP OF MENU; [DATE INFO SUPPLED BY FEB];"},{"v":"1900-2272"},null,null,null,{"v":"Princess Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13029"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"ETRURIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP CO. PRICED WINE LIST ON BACK; COMPANY FLAG AT TOP OF MENU;"},{"v":"1900-2273"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13030"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"ETRURIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP CO. PRICED WINE LIST ON BACK; COMPANY FLAG AT TOP OF MENU;"},{"v":"1900-2275"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":94},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13031"},null,{"v":"LEGATION DES ETAT-UNIS D'AMERIQUE"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"PETROPOLIS, BRAZIL"},{"v":"CARD; ILLUS; COL; 4X8;"},null,{"v":"FRENCH; HANDWRITTEN; EAGLE AT TOP OF MENU;"},{"v":"1900-2277"},null,null,null,{"v":"Legation Des Etat Unis D'amerique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13032"},null,{"v":"SHERMAN SQUARE HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 4.75X6.75;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-2278"},null,null,null,{"v":"Sherman Square Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13033"},null,{"v":"PRINCESS HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"HAMILTON, BERMUDA"},{"v":"BROADSHEET; ILLUS; COL; 5.5X8.75;"},null,{"v":"ILLUSTRATION OF HOTEL AT TOP OF MENU; PRICED WINE LIST ON BACK;"},{"v":"1900-2283"},null,null,null,{"v":"Princess Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":126},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13034"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. COPTIC"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; PINK PAPER;"},{"v":"1900-2292"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13035"},null,{"v":"ARLINGTON HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TORONTO,ONT,CANADA"},{"v":"CARD;ILL;COL;5X7;"},{"v":"DAILY;"},{"v":"SHAMROCKS;COAT OF ARMS;PRICED WINES;"},{"v":"1900-2498"},null,null,null,{"v":"Arlington Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13038"},null,{"v":"ARLINGTON hOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TORONTO,ONT,CANADA"},{"v":"CARD;ILL;COL;5X7;"},{"v":"DAILY;"},{"v":"COAT OF ARMS;PRICED WINES;"},{"v":"1900-2504"},null,null,null,{"v":"Arlington Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":42},{"v":1900},{"v":3},{"v":18},{"v":"1900-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13039"},null,{"v":"FRIENDS OF ALBERT STETTHEIMER"},{"v":"DINNER TO ALBERT STETTHEIMER"},{"v":"OTHER(PERSONAL);"},null,{"v":"BOOKLET;ILL;COL;10.75X13"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTOGRAPHS AND DATES OF VARIOUS MUSICAL EVENTS INCLUDING ALBERT STETTHEIMER;PHOTOGRAPH OF BUILDING PASTED ON FRONT COVER;HAND LETTERING AND DECORATION;RIBBON FASTENING AT LEFT;WINES SERVED;FRENCH MENU WITH PERSONAL REFERENCES;"},{"v":"1900-2505"},null,null,null,{"v":"Friends Of Albert Stettheimer"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1900},{"v":3},{"v":15},{"v":"1900-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13041"},null,{"v":"HOTEL ORMOND"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ORMOND, FL"},{"v":"BOOKLET; ILLUS; COL; 4.5X6.25;"},null,{"v":"FRONT COVER DIVIDED WITH DIAGONAL LINE OF GOLF BALLS AND TOWEL; UPPER HALF PALE YELLOW WITH CROSSED GOLF CLUBS IN UPPER LEFT CORNER; GOLF CUP FLAG IN UPPER RIGHT; CENTER, PALE BLUE FLAG WITH F.E.C.G.CLUB; WITH CROSSED FLAGS, AMERICAN ON LEFT, GREAT BRITAI"},{"v":"1900-2511"},null,null,null,{"v":"Hotel Ormond"},null,null,null,{"v":"complete"},{"v":"8"},{"v":58},{"v":1900},{"v":3},{"v":16},{"v":"1900-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13042"},null,{"v":"MILLS HOTEL RESTAURANT"},{"v":"REGULAR DINNER"},{"v":"COMMERCIAL"},{"v":"BLEECKER, THOMPSON AND SULLIVAN STREETS; ENTRANCE ON BLEECKER STREET;"},{"v":"BROADSIDE; 6.0X10.0;"},null,{"v":"REGULAR DINNER, SOUP, ONE MEAT DISH, TWO VEGETABLES, DESSERT, TEN, COFFEE OR MILK, 15 CENTS; DINNER FROM 11:30 A.M. TO 9 P.M.; SPECIAL AFTER 5 P.M. -- FRICASSEED CHICKEN WITH DUMPLING; A LA CARTE MENU ON REVERSE SIDE;"},{"v":"1900-2517"},null,null,null,{"v":"Mills Hotel Restaurant"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":98}]}
{"starred":false,"flagged":false,"cells":[{"v":"13043"},null,{"v":"CHILDS' LUNCH ROOMS"},{"v":"BILL OF FARE/[BREAKFAST] ONE SIDE; BILL OF FARE/[LUNCH] REVERSE SIDE;"},{"v":"COMMERCIAL"},{"v":"54 BEAVER STREET [NEW YORK, NY];"},{"v":"CARE; 4.25X8.0;"},null,{"v":"THIS MENU SAYS: \"CHILDS' LUNCH ROOMS THROUGHOUT THE CITY; BILL OF FARE FOR 54 BEAVER ST.\" ; 17 ADDITIONAL LOCATIONS IN NEW YORK CITY LISTED; 1 LOCATION IN NEW HAVEN, CT; 5 LOCATIONS IN PHILADELPHIA, PA; NOTATION: \"MILK EXPRESSED FROM OUR OWN DAIRY EVERY M"},{"v":"1900-2518"},null,null,null,{"v":"Childs' Lunch Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13044"},null,{"v":"PABST BLUE RIBBON"},{"v":"EVENING DINNER"},{"v":"COMMERCIAL"},{"v":"122-124 S. CLARK STREET, CHICAGO [IL];"},{"v":"CARD; 4.5X8.75;"},null,{"v":"PABST BLUE RIBBON LOGO;"},{"v":"1900-2526"},null,null,null,{"v":"Pabst Blue Ribbon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":3},{"v":20},{"v":"1900-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13045"},null,{"v":"SIXTH MASONIC DISTRICT"},{"v":"NINTH ANNUAL DINNER OF MASTERS' AND PAST MASTERS' ASSOCIATION"},{"v":"SOC;"},{"v":"HOTEL SAVOY"},{"v":"FOLDER; ILLUS; COL; 5.5 X 8.5;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; BLUE PAPER DARKER BLUE ORNAMENTAL STICKERS; PHOTOGRAPHS OF DIGNITARIES; LIST OF COMMITTEE MEMBERS;"},{"v":"1900-2761"},null,null,null,{"v":"Sixth Masonic District"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":4},{"v":11},{"v":"1900-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13047"},null,{"v":"NEW YORK BOARD OF EDUCATION"},{"v":"DINNER COMMEMORATING THE OPENING OF THE NEW HALL OF THE BOARD OF EDUCATION"},{"v":"EDUC;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 6.75X8.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; LISTS WINES SERVED WITH INDIVIDUAL COURSES; GUESTS LISTED; BOARD OF EDUCATION MEMBERS INCLUDED; SILK RIBBON ATTACHMENTS;"},{"v":"1900-2049"},null,null,null,{"v":"New York Board Of Education"},null,null,null,{"v":"complete"},{"v":"8"},{"v":32},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13049"},null,{"v":"U.S.M.S NEW YORK"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; 4 X 6.25;"},null,{"v":"SMALL FLAG LOGO;"},{"v":"1900-2058"},null,null,null,{"v":"U.S.M.S New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13050"},null,{"v":"R.M.S. OCEANIC"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; 3.5 X 5.75;"},null,{"v":"SMALL FLAG LOGO;"},{"v":"1900-2061"},null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":2},{"v":23},{"v":"1900-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13052"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD THE R.M.S. ETRURIA"},{"v":"CARD; ILLUS; 4.25 X 6.5;"},null,{"v":"SMALL FLAG LOGO; WINE LIST PRICED IN BRITISH CURRENCY ON REAR OF MENU;"},{"v":"1900-2066"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1900},{"v":2},{"v":23},{"v":"1900-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13053"},null,{"v":"GRAND TRUNK RAILWAY SYSTEM"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE IN DINING CAR"},{"v":"CARD; COL; 3.5 X 9.5;"},null,{"v":"MENU IS STAMPED GRAND TRUNK RAILWAY DINING CAR SYSTEM, LONDON, HOWEVER REAR OF MENU CONTAINS INFORMATION ABOUT A NIAGARA FALLS BRIDGE, AND PRICES ARE IN AMERICAN CURRENCY;"},{"v":"1900-2068"},null,null,null,{"v":"Grand Trunk Railway System"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":2},{"v":24},{"v":"1900-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13054"},null,{"v":"HOTEL ORMOND"},{"v":"WASHINGTON'S BIRTHDAY DINNER"},{"v":"COMMERCIAL"},{"v":"ORMOND, FL;"},{"v":"BOOKLET; ILLUS; COL; 5 X 7;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"RUST COLOR LACE PATTERN WITH INSET OF PORTRAIT OF WASHINGTON; MUSIC AND WORDS TO SONG TOGETHER WITH DRAWING OF A CHERRY TREE AND HATCHET ON REAR COVER; RED, WHITE, AND BLUE RIBBON;"},{"v":"1900-2070"},null,null,null,{"v":"Hotel Ormond"},null,null,null,{"v":"complete"},{"v":"8"},{"v":65},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13057"},null,{"v":"HIRAM LEDGE NO. 6.6 FREE AND ACCEPTED MASONS"},{"v":"WASHINGTON'S BIRTHDAY DINNER"},{"v":"SOC;"},{"v":"LOGAN HOUSE, ALTOONA, PA"},{"v":"BOOKLET; ILLUS; 5.5 X 7.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"MASONIC SYMBOLS ON COVER ALONG WITH PORTRAIT OF WASHINGTON SURROUNDED BY LAUREL WREATH; BLUE RIBBON; MUSICAL PROGRAM;"},{"v":"1900-2073"},null,null,null,{"v":"Hiram Ledge No. 6.6 Free And Accepted Masons"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13058"},null,{"v":"SOCIETY OF THE CINCINNATI IN THE STATE OF NEW JERSEY"},{"v":"WASHINGTON'S BIRTHDAY DINNER"},{"v":"PATR;"},{"v":"WALDORF ASTORIA, THE, [NY,NY]"},{"v":"BOOKLET; ILLUS; CO; 8 X 10;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"FRENCH; DRAWING OF WASHINGTON AT TRENTON, NJ OF DECMBER 26, 1776; MADAL SUSPENDED FROM BLUE RIBBON;"},{"v":"1900-2074"},null,null,null,{"v":"Society Of The Cincinnati In The State Of New Jersey"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13059"},null,{"v":"LAMBERT'S RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"84 BEAVER AND 131 PEARL STREETS NY"},{"v":"BROADSIDE; 7 X 11;"},null,{"v":"PRICED MENU; TABLE D'HOTE DINNER; HANDWRITTEN;"},{"v":"1900-2075"},null,null,null,{"v":"Lambert's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":23},{"v":"1900-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13060"},null,{"v":"SIEGEL COOPER CO."},{"v":"HAZEL'S PURE FOOD LUNCHEON"},{"v":"COMMERCIAL"},{"v":"6TH AVENUE AND 18TH STREET"},{"v":"BOOKLET; ILLUS; COL; 4.75 X 6.75;"},null,{"v":"DRAWING OF WAITER AND WAITRESS ON CVER; MOTTO READING DAINTY FOOD FOR DAINTY PEOPLE ON REAR COVER; PRICED MENU;"},{"v":"1900-2076"},null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"12"},{"v":138},{"v":1900},{"v":2},{"v":23},{"v":"1900-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13061"},null,{"v":"U.S.M.S"},{"v":"BREAKFAST"},{"v":"NAV;"},{"v":"\"ST.LOUIS\""},{"v":"BROADSIDE; ILLUS; COL; 4X6.25;"},null,{"v":"SERVICE FLAG AT TOP OF MENU;"},{"v":"1900-1109"},null,null,null,{"v":"U.S.M.S"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13062"},null,{"v":"U.S.M.S."},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"\"ST.LOUIS\""},{"v":"CARD; ILLUS; COL; 4X6.25;"},null,{"v":"INCLUDES PRICED WINE LIST; SERVICE FLAG AT TOP OF MENU;"},{"v":"1900-1110"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":92},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13063"},null,{"v":"U.S.M.S."},{"v":"DINNER"},{"v":"NAV;"},{"v":"\"ST.LOUIS\""},{"v":"CARD; ILLUS; COL; 4X6.25;"},null,{"v":"INCLUDES PRICED WINE LIST; SERVICE FLAG AT TOP OF MENU;"},{"v":"1900-1111"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13064"},null,{"v":"ST.LOUIS CLUB"},{"v":"DINNER"},null,{"v":"ST. LOUIS CLUB, [?ST. LOUIS, MO?]"},{"v":"CARD; COL; 3.5X4.5;"},{"v":"OTHER (POSSIBLY A PRIVATE DINNER);"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES;"},{"v":"1900-1113"},null,null,null,{"v":"St.Louis Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13065"},null,{"v":"U.S.M.S."},{"v":"DINNER"},{"v":"NAV;"},{"v":"\"NEW YORK\""},{"v":"CARD; ILLUS; COL; 4.6.25;"},null,{"v":"INCLUDES PRICED WINE LIST; SERVICE FLAG AT TOP OF MENU;"},{"v":"1900-1115"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":103},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13066"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. WESTERNLAND"},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"MARINE SKETCH AT TOP OF MENU;"},{"v":"1900-1116"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13067"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"S.S. WESTERNLAND"},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"DECORATIVE BORDER;"},{"v":"1900-1117"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13069"},null,{"v":"MILLS HOTEL RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BLEECKER, THOMPSON AND SULLIVAN STREETS"},{"v":"CARD; 3.75 X 6;"},null,{"v":"21 MEAL TICKETS MAY BE BOUGHT FOR $3.00; TABLE D'HOTE MENU;"},{"v":"1900-2078"},null,null,null,{"v":"Mills Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":2},{"v":5},{"v":"1900-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13070"},null,{"v":"RED STAR LINE - S.S. SOUTHWARK"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},{"v":"ALL FOOD ITEMS HANDWRITTEN;"},{"v":"1900-2080"},null,null,null,{"v":"Red Star Line   S.S. Southwark"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":23},{"v":"1900-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13071"},null,{"v":"RED STAR LINE - S.S. SOUTHWARK"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},{"v":"ALL FOOD ITEMS HANDWRITTEN;"},{"v":"1900-2081"},null,null,null,{"v":"Red Star Line   S.S. Southwark"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":2},{"v":23},{"v":"1900-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13072"},null,{"v":"RED STAR LINE - S.S. SOUTHWARK"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILL; COL; 5 X 8;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN; WINE LIST WITH PRICES & RATE OF EXCHANGE PRINTED ON REVERSE SIDE;"},{"v":"1900-2082"},null,null,null,{"v":"Red Star Line   S.S. Southwark"},null,{"v":"Francs"},{"v":"FF"},{"v":"under review"},{"v":"2"},{"v":53},{"v":1900},{"v":2},{"v":23},{"v":"1900-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13073"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"66TH ST. & BWAY NY"},{"v":"BROADSIDE; ILLUS; GOLD TRIM; 4.5 X 7.5;"},{"v":"DAILY"},{"v":"PRICES INCLUDED;"},{"v":"1900-2086"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":84},{"v":1900},{"v":2},{"v":23},{"v":"1900-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13074"},null,{"v":"RED STAR LINE S.S.WESTERNLAND"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN; WINE LIST WITH PRICES & RATES OF EXCHANGE ON BACK;"},{"v":"1900-2100"},null,null,null,{"v":"Red Star Line S.S.Westernland"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":2},{"v":24},{"v":"1900-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13075"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLORIDA"},{"v":"BROADSIDE; ILLUS; COL; 5 X 7;"},{"v":"DAILY;"},null,{"v":"1900-2104"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":2},{"v":24},{"v":"1900-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13076"},null,{"v":"DISTRICT NO.3 CATHOLIC BENEVOLENT LEGION"},{"v":"ANNUAL DINNER"},{"v":"RELIG;"},{"v":"HOTEL MARLBOROUGH"},{"v":"BOOKLET;ILL;COL;4.25X6.5;"},{"v":"ANNIVERSARY;"},{"v":"LILIES OF THE VALLEY ON FRONT COVER;RIBBON AT LEFT;TOASTS;NAMES"},{"v":"1900-2105"},null,null,null,{"v":"District No.3 Catholic Benevolent Legion"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1900},{"v":2},{"v":24},{"v":"1900-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13077"},null,{"v":"GRAND TRUNK RAILWAY SYSTEM"},{"v":"WINE LIST"},{"v":"COMMERCIAL"},{"v":"GRAND TRUNK RAILWAY;LONDON"},{"v":"CARD;ILL;4.25X7;"},{"v":"DAILY"},{"v":"PHOTOGRAPH AND DESCRIPTION OF THE BRIDGE OVER NIAGARA RIVER ON THE BACK OF WINE LIST CARD"},{"v":"1900-2107"},null,null,null,{"v":"Grand Trunk Railway System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":2},{"v":24},{"v":"1900-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13078"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"66TH ST. AND BROADWAY;NEW YORK,NY"},{"v":"CARD;ILL;COL;4.75X7.5;"},{"v":"DAILY;"},{"v":"COAT OF ARMS IN UPPER LEFT;"},{"v":"1900-2108"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":2},{"v":24},{"v":"1900-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13079"},null,{"v":"HOTEL COLONIAL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU,NP;BAHAMAS"},{"v":"CARD;COL;4X7.5;"},{"v":"DAILY;"},null,{"v":"1900-2109"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1900},{"v":2},{"v":24},{"v":"1900-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13080"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"RMS ETRURIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"PRICED WINE LIST ON BACK;"},{"v":"1900-2112"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":91},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13081"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"RMS OCEANIC"},{"v":"CARD;ILL;COL;3.25X5;"},{"v":"DAILY;"},{"v":"RED FLAG WITH WHITE STAR ON TOP CENTER;MONOGRAM;"},{"v":"1900-2114"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13082"},null,{"v":"DEUTSCHE GESANDTSCHAFT"},{"v":"LUNCH"},{"v":"GOVT;"},{"v":"PETROLOLIS,[BRAZIL]"},{"v":"CARD;ILL;3.75X7;"},{"v":"DAILY;"},{"v":"DATE AND ITEMS OF FOOD WRITTEN BY HAND;EMBOSSED COAT OF ARMS CENTER TOP;"},{"v":"1900-2116"},null,null,null,{"v":"Deutsche Gesandtschaft"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13083"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"RMS CAMPANIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"RED FLAG WITH LION ON UPPER LEFT;PRICED WINE LIST ON BACK OF CARD"},{"v":"1900-2118"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13084"},null,{"v":"(RED STAR LINE)"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"RMS OCEANIC"},{"v":"FOLDER;ILL;4.5X6.25;"},null,{"v":"OCEANIC OF 1871 PICTURED ON FRONT COVER;"},{"v":"1900-2121"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13085"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SOUTHWAREZ"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"HANDWRITTEN MECHANICALLY REPRODUCED;SHIPS AT SEA WITH BIRDS;MENU HANDWRITTEN IN GERMAN ON BACK;"},{"v":"1900-2129"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13086"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS SOUTHWAREZ"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"HANDWRITTEN MECHANICALLY REPRODUCED;NAKEN CHILD WITH BIB EATING;GARLAND OF FACES,UTENSILS,ETC.AROUND CARD;MENU HANDWRITTEN IN GERMAN ON BACK;"},{"v":"1900-2130"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13087"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SOUTHWAREZ"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"HANDWRITTEN MECHANICALLY REPRODUCED;SHIPS AT SEA WITH MEN IN ROW BOAT IN FRONT OF CITY;PRICED WINE LIST ON BACK"},{"v":"1900-2131"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13088"},null,{"v":"BREMEN NORDDEUTSCHER LLOYD"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS \"KAISER WLHELM II\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},{"v":"OTHER (DAILY)"},{"v":"GERMAN & ENGLISH; CONCERT PROGRAM ON BACK OF MENU; MOUNTAIN & SEASIDE SKETCH ON COVER;"},{"v":"1900-2132"},null,null,null,{"v":"Bremen Norddeutscher Lloyd"},null,null,null,{"v":"under review"},{"v":"4"},{"v":34},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13089"},null,{"v":"CHESAPEAKE & OHIO RAILWAY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"DINING CAR"},{"v":"CARD; 4.75X7.0;"},null,{"v":"HAND-WRITTEN DATE: \"MAY 1900\" [FEB?];"},{"v":"1900-3115"},null,null,null,{"v":"Chesapeake & Ohio Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13090"},null,{"v":"B&O BLUE LINE"},{"v":"LUNCHEON A LA CARTE"},{"v":"COMMERCIAL"},{"v":"DINING CAR \"PALMER\""},{"v":"CARD; 6.0X8.0;"},null,{"v":"DATE HAND WRITTEN: \"MAY, 1900\" [FEB?];"},{"v":"1900-3117"},null,null,null,{"v":"B&O Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13091"},null,{"v":"B&O BLUE LINE"},{"v":"SUPPER, A LA CARTE"},{"v":"COMMERCIAL"},{"v":"DINING CAR \"PALMER\""},{"v":"CARD; 6.0X8.0;"},null,{"v":"DATE HAND WRITTEN: \"MAY, 1900\" [FEB?];"},{"v":"1900-3118"},null,null,null,{"v":"B&O Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":62},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13092"},null,{"v":"ROAD DRIVERS' ASSOCIATION OF NEW YORK"},{"v":"BUFFET LUNCH"},{"v":"SOC;"},{"v":"\"THE CLUB,\" NEW YORK, NY"},{"v":"CARD; ILLUS; 4.5X6.75;"},null,{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; SKETCH OF FIRST ANNUAL PARADE OF ROAD DRIVERS' ASSOC. ON BACK OF MENU; LISTS OFFICERS & COMMITTEE;"},{"v":"1900-3129"},null,null,null,{"v":"Road Drivers' Association Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":5},{"v":5},{"v":"1900-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13093"},null,{"v":"BATTLE CREEK SANITARIUM"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BATTLE CREEK, MI"},{"v":"FOLDER; ILLUS; 4.5X6.5;"},null,{"v":"SPECIAL DIETARY MENU ITEMS; ILLUSTRATION OF SANITARIUM ON COVER;"},{"v":"1900-3145"},null,null,null,{"v":"Battle Creek Sanitarium"},null,null,null,{"v":"complete"},{"v":"4"},{"v":64},{"v":1900},{"v":5},{"v":6},{"v":"1900-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13097"},null,{"v":"PENNSYLVANIA RAILROAD"},{"v":"BREAKDAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DINING CARS"},{"v":"CARD; 4.75 X 6.25;"},null,{"v":"PRIX FIXE MENU; LOGO;"},{"v":"1900-3173"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13098"},null,{"v":"PENNSYLVANIA RAILROAD"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DINING CARS"},{"v":"CARD; COL; 4.75 X 6.25;"},null,{"v":"PRIX FIXE MENU; BLUE WASH; LOGO;"},{"v":"1900-3174"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13099"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.5 X 8.5;"},null,{"v":"HANDWITTEN; ORNAMENTAL BORDER;"},{"v":"1900-3177"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13100"},null,{"v":"HAMBURG-AMERICAN LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD POST-DAMPFER (MAIL STEAMER) GRAF WALDERSEE"},{"v":"FOLDER; ILLUS; COK; 4.5 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF MARINE SCENES; MUSICAL PROGRAM;"},{"v":"1900-3180"},null,null,null,{"v":"Hamburg American Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13101"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. ETRURIA"},{"v":"CARD; ILLUS; 4.25 X 6.5;"},null,{"v":"FLAG LOGO; PRICED WINE LIST IN BRITISH CURRENCY;"},{"v":"1900-2296"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13102"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. ETRURIA"},{"v":"CARD; ILLUS; 4.25 X 6.5;"},null,{"v":"FLAG LOGO; PRICED WINE LIST IN BRITISH CURRENCY;"},{"v":"1900-2297"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":128},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13103"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. ETRURIA"},{"v":"CARD; ILLUS; 4.25 X 6.5;"},null,{"v":"FLAG LOGO; PRICED WINE LIST IN BRITISH CURRENCY;"},{"v":"1900-2298"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":94},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13104"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":101},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13105"},null,{"v":"RIGHT WORSHIPFUL THE MAYOR (A.W.WARE)"},{"v":"FAREWELL BANQUET TO THE S.A. BUSHMEN'S CORPS ON THE EVE OF THEIR DEPARTURE FOR SOUTH AFRICA"},{"v":"MIL;"},{"v":"ADELAIDE [AUSTRALIA?]"},{"v":"CARD; ILLUS; COL; 3.25 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DISHES DESIGNATED WITH AFRIKAANS NAMES; RED, WHITE, AND BLUE FLAGS (AUSTRALIAN AND SOUTH AFRICAN?); LEAVES AND LION;"},{"v":"1900-2299"},null,null,null,{"v":"Right Worshipful The Mayor (A.W.Ware)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13106"},null,{"v":"SOCIETY OF COLONIAL WARS IN THE STATE OF MINNESOTA"},{"v":"AVVIVERSARY OF THE BOSTON MASSACRE"},{"v":"PATR;"},{"v":"MINNEAPOLIS CLUB; MINNEAPOLIS, MN"},{"v":"FOLDER; COL; 5.5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"WINES; CREST; RED AND BLACK PRINT; TOASTS; NAME MR. CHITTENDEN HANDWRITTEN ON BACK;"},{"v":"1900-2302"},null,null,null,{"v":"Society Of Colonial Wars In The State Of Minnesota"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13107"},null,{"v":"HOTEL COLOMBO"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"149 BLEECKER STREET, NEW YORK"},{"v":"BROADSIDE; 5.5 X 11;"},null,{"v":"TYPED; DATE NOTED BY HAND;COUNTRY RESORT, WHITE HOUSE HOTEL, FORT WADSWORTH S.I. NOTED;"},{"v":"1900-2303"},null,null,null,{"v":"Hotel Colombo"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13108"},null,{"v":"HOTEL COLOMBO"},{"v":"TABLE D'HOTE DINNER"},{"v":"COMMERCIAL"},{"v":"149 BLEECKER STREET, NEW YORK"},{"v":"BROADSIDE; 5.5 X 11;"},null,{"v":"PINT OF CLARET INCLUDED; TYPED; DATE NOTED BY HAND;COUNTRY RESORT, WHITE HOUSE HOTEL, FORT WADSWORTH S.I. NOTED;"},{"v":"1900-2304"},null,null,null,{"v":"Hotel Colombo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13110"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ENROUTE ABOARD S.S. WESTERNLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; MARINE SCENE;"},{"v":"1900-2318"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":3},{"v":6},{"v":"1900-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13111"},null,{"v":"FRANCES ECKMAN & ARTHUR HERZOG"},{"v":"WEDDING DINNER"},{"v":"SOC;"},{"v":"DELMONICO'S NY"},{"v":"CARD; GOLD DECORATION; 3 X 6;"},{"v":"RITE"},{"v":"MENU IN FRENCH;"},{"v":"1900-2322"},null,null,null,{"v":"Frances Eckman & Arthur Herzog"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":3},{"v":6},{"v":"1900-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13112"},null,{"v":"QUEBEC STEAMSHIP COMPANY - SS TRINIDAD"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5.25 X 8.5;"},{"v":"BREAKFAST;"},{"v":"MENU HANDWRITTEN;"},{"v":"1900-2328"},null,null,null,{"v":"Quebec Steamship Company   Ss Trinidad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":3},{"v":6},{"v":"1900-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13113"},null,{"v":"QUEBEC STEAMSHIP COMPANY - SS TRINIDAD"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS; COL; 5.25 X 8.5;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN; BAGGAGE CHARGES FROM PIERS IN QUEBEC & NY LISTED;"},{"v":"1900-2329"},null,null,null,{"v":"Quebec Steamship Company   Ss Trinidad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":3},{"v":6},{"v":"1900-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13114"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FLORIDA"},{"v":"BROADSIDE; ILLUS; COL; 5 X 7;"},null,null,{"v":"1900-2331"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":3},{"v":7},{"v":"1900-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13115"},null,{"v":"QUEBEC STEAMSHIP CO. - SS TRINIDAD"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; FLAG ILLUS; 5.25 X 8.5;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN;"},{"v":"1900-2337"},null,null,null,{"v":"Quebec Steamship Co.   Ss Trinidad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":3},{"v":7},{"v":"1900-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13116"},null,{"v":"QUEBEC STEAMSHIP CO. - SS TRINIDAD"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET;FLAG ILLUS; 5.25 X 8.5;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN; BAGGAGE CHARGES FROM BOTH QUEBEC & NY LISTED ;"},{"v":"1900-2338"},null,null,null,{"v":"Quebec Steamship Co.   Ss Trinidad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":3},{"v":7},{"v":"1900-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13117"},null,{"v":"CASTLE GARDEN HOTEL"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"9 & 10 BATTERY PL. NY"},{"v":"BROADSIDE; ILLUS OF HOTEL; 8 X 11;"},{"v":"DAILY"},{"v":"ALL HANDWRITTEN; IN POOR CONDITION;"},{"v":"1900-2339"},null,null,null,{"v":"Castle Garden Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":3},{"v":7},{"v":"1900-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13118"},null,{"v":"HOTEL MAJESTIC"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"HOTEL MAJESTIC, NEW YORK, [NY]"},{"v":"CARD; 4.5X7.25;"},null,null,{"v":"1900-2533"},null,null,null,{"v":"Hotel Majestic"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":3},{"v":21},{"v":"1900-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13119"},null,{"v":"HOTEL MAJESTIC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY];"},{"v":"CARD; 5.5X8.5;"},null,{"v":"LOGO PRINTED IN PURPLE:  LION AND BULL RAMPANT, SHIELD WITH \"MAJESTIC\" ON DIAGONAL, SURMOUNTED WITH CROWN;"},{"v":"1900-2537"},null,null,null,{"v":"Hotel Majestic"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":118},{"v":1900},{"v":3},{"v":21},{"v":"1900-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13120"},null,{"v":"HOTEL MANHATTAN"},{"v":"CARTE DU JOUR/DINNER"},{"v":"COMMERCIAL"},{"v":"MADISON AVE & 42ND ST., NEW YORK, [NY];"},{"v":"CARD; 6.0X9.5;"},null,null,{"v":"1900-2538"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":177},{"v":1900},{"v":3},{"v":21},{"v":"1900-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13121"},null,{"v":"HOTEL GRENOBLE/WARREN LELAND JR."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY];"},{"v":"BROADSHEET; 7.0X11.0;"},null,{"v":"PALE BUFF CARD WITH GARLAND BORDER AND NAME OF HOTEL PRINTED IN PINK; PRICED WINE LIST; NOTATION:; \"WESTERN UNION TELEGRAPH, LONG DISTANCE AND LOCAL TELEPHONE IN READING ROOM. CIGARS AND NEWS STAND IN MAIN OFFICE.\""},{"v":"1900-2539"},null,null,null,{"v":"Hotel Grenoble/Warren Leland Jr."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":274},{"v":1900},{"v":3},{"v":21},{"v":"1900-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13122"},null,{"v":"HOTEL MAJESTIC"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CENTRAL PARK WEST, 72ND & 71ST STS., NEW YORK, [NY];"},{"v":"CARD; 6.75X11.0;"},null,null,{"v":"1900-2540"},null,null,null,{"v":"Hotel Majestic"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1900},{"v":3},{"v":21},{"v":"1900-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13123"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S.\"CAMPANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6;"},null,{"v":"INCLUDES PRICED WINE LIST ON BACK OF MENU; STEAMSHIP FLAG AT TOP OF MENU;"},{"v":"1900-1119"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":113},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13124"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":109},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13125"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER (EXPRESS STEAMER) COLUMBIA"},{"v":"CARD; 5 X 8; ILLUS;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRAION OF SHIP, WOMAN IN CLASSIC ROMAN(?) DRESS HOLDING SHIELD WITH INITIALS H. A. P. A. G.;"},{"v":"1900-1122"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13126"},null,{"v":"U.S.M.S. ST. LOUIS"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"PRICED WINE LIST AND RATES OF EXCHANGE ON BACK; FLAG;"},{"v":"1900-1123"},null,null,null,{"v":"U.S.M.S. St. Louis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13127"},null,{"v":"PUTNAM HOUSE"},{"v":"DINNER"},{"v":"CAM;"},{"v":"NEW YOK, NY"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"TABLE D'HOTE DINNER INCLUDING WINE; A LA CARTE MENU AS WELL;"},{"v":"1900-1126"},null,null,null,{"v":"Putnam House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13128"},null,{"v":"CUNARD STEAMSHIP COMPANY LTD."},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. ETRURIA"},{"v":"CARD; 4.5 X 6.5;"},null,{"v":"PRICED WINE LIST IN ENGLISH CURRENCY ONLY; ALL BEVERAGES EXCEPT WINE TO BE PAID 'AT THE TIME', WINE BILLS COLLECTED THE DAY BEFORE ARRIVAL;"},{"v":"1900-1128"},null,null,null,{"v":"Cunard Steamship Company Ltd."},null,{"v":"Shillings"},{"v":"s"},{"v":"under review"},{"v":"2"},{"v":107},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13129"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. LUCANIA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"LOGO; PRICED WINE LIST ON BACK WITH PRICES IN BRITISH CURRENCY;"},{"v":"1900-2776"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1900},{"v":4},{"v":13},{"v":"1900-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13130"},null,{"v":"ROYAL HOTEL GIBRALTER"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"GIBRALTER"},{"v":"CARD; 4.5 X 7;"},null,{"v":"HANDWRITTEN; ORNAMENTAL BORDER; NAME OF MAJ. S.T. ARMSTRONG NOTED BY FEB;"},{"v":"1900-2779"},null,null,null,{"v":"Royal Hotel Gibralter"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":4},{"v":13},{"v":"1900-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13134"},null,{"v":"ALPHA KAPPA PHI"},{"v":"DINNER"},{"v":"SOC;"},{"v":"HOTEL MANHATTAN [NY]"},{"v":"CARD; 4.5 X 7;"},{"v":"ANNIVERSARY;"},null,{"v":"1900-2787"},null,null,null,{"v":"Alpha Kappa Phi"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":4},{"v":14},{"v":"1900-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13136"},null,{"v":"MURRAY HILL HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"(NEW YORK,NY)"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"EASTER;"},{"v":"PRESENTED BY CATHARINE B.ALSOP LEFFINGWELL WRITTEN ON BACK;"},{"v":"1900-2791"},null,null,null,{"v":"Murray Hill Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13141"},null,{"v":"GERMAN RESTAURANT AND BUFFET"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"137 E. MADISON ST. CHICAGO, IL"},{"v":"FOLDER; 4.5 X 10.75;"},null,{"v":"PRICED MENU; PRICED BEERS; DATE HANDWRITTEN; MUSICAL PERFORMERS LISTED ON FRONT COVER;"},{"v":"1900-3192"},null,null,null,{"v":"German Restaurant And Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":127},{"v":1900},{"v":5},{"v":9},{"v":"1900-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13142"},null,{"v":"RIGGS HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WASHINGTON, DC"},{"v":"CARD; 5.25 X 6.25;"},null,{"v":"NOTE ABOUT THE NEW GRAND-POLITE VAUDEVILLE;"},{"v":"1900-3194"},null,null,null,{"v":"Riggs House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":5},{"v":9},{"v":"1900-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13146"},null,{"v":"DEWEY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"WASHINGTON,D.C."},{"v":"BROADSIDE; ILLUS; 4.5 X 7.5;"},{"v":"DAILY;"},null,{"v":"1900-3215"},null,null,null,{"v":"Dewey Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":5},{"v":10},{"v":"1900-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13148"},null,{"v":"GORDON HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"WASHINGTON,D.C."},{"v":"BROADSIDE; ILLUS; COL; 5 X 8.5;"},{"v":"DAILY"},null,{"v":"1900-3217"},null,null,null,{"v":"Gordon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":5},{"v":10},{"v":"1900-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13149"},null,{"v":"GORDON HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"WASHINHTON,D.C."},{"v":"BROADSIDE; ILLUS; COL; 5.25 X 8.5;"},{"v":"DAILY"},null,{"v":"1900-3218"},null,null,null,{"v":"Gordon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":5},{"v":10},{"v":"1900-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13150"},null,{"v":"GORDON HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WASHINGTON,D.C."},{"v":"BOOKLET;ILLUS; COL; 5 X 7;"},{"v":"DAILY"},{"v":"HOURS FOR ORCHESTRA INCLUDED;"},{"v":"1900-3219"},null,null,null,{"v":"Gordon Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":50},{"v":1900},{"v":5},{"v":10},{"v":"1900-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13154"},null,{"v":"REFORM CLUB"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"[NEW YORK,NY]"},{"v":"CARD;6X10;"},{"v":"DAILY;"},{"v":"NEW YORK CITY HANDWRITTEN BY FB;TWO NAMES AND DATE 12TH OF FEBRUARY 1901 HANDWRITTEN ON BACK OF MENU;"},{"v":"1900-3247"},null,null,null,{"v":"Reform Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":85},{"v":1900},{"v":5},{"v":12},{"v":"1900-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13155"},null,{"v":"BLOTTNER'S CAFE & RESTAURANT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"178 BROADWAY, NY"},{"v":"BROADSIDE; 6 X 9.25;"},{"v":"DAILY"},{"v":"MENU ALL HANDWRITTEN; WINE LIST & PRICES ON BORDER;"},{"v":"1900-2340"},null,null,null,{"v":"Blottner's Cafe & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":3},{"v":7},{"v":"1900-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13157"},null,{"v":"PRATT INSTITUTE GRADUATES ASSOCIATION LIBRARY SCHOOL"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"CHELSEA, THE"},{"v":"BROADSIDE; HOTEL EMBLEM; 4 X 6.25;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-2344"},null,null,null,{"v":"Pratt Institute Graduates Association Library School"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":3},{"v":8},{"v":"1900-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13162"},null,{"v":"HOSPITAL (?)"},{"v":"DAILY MENUS"},{"v":"OTHER: HOSPITAL (?);"},null,{"v":"BROADSIDES (6); 4.0X12.5;"},null,{"v":"SIX STRIPS OF NOTEBOOK PAPER; HAND-WRITTEN; EACH STRIP CONTAINS BREAKFAST, LUNCH/DINNER, SUPPER/DINNER MENUS FOR VARIOUS RANKINGS OF CONSUMERS; I.E., PRIVATE PATIENTS, STAFF, MALE & FEMALE HELP, SUPT, ORDERLIES, NURSES;"},{"v":"1900-2358"},null,null,null,{"v":"Hospital (?)"},null,null,null,{"v":"complete"},{"v":"12"},{"v":142},{"v":1900},{"v":3},{"v":9},{"v":"1900-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13166"},null,{"v":"HOTEL GRENOBLE"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY];"},{"v":"BROADSHEET; 6.0X9.0;"},null,{"v":"PALE BUFF CARD; PRICED WINE LIST; NOTATION:; \"WESTERN UNION TELEGRAPH, LONG DISTANCE AND LOCAL TELEPHONE IN READING ROOM. CIGARS AND NEWS STAND IN MAIN OFFICE.\""},{"v":"1900-2542"},null,null,null,{"v":"Hotel Grenoble"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":300},{"v":1900},{"v":3},{"v":21},{"v":"1900-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13167"},null,{"v":"BATTERY PARK HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ASHEVILLE, NC"},{"v":"FOLDER; ILLUS; 4.75X7.25;"},null,{"v":"[ILLUS OF HOTEL?]; WINE LIST; NOTATION: \"SECURE TICKETS NOW AT OFFICE FOR ASHEVILLE MUSIC FESTIVAL, THEODORE THOMAS CHICAGO ORCHESTRA, GRAND OPERA HOUSE, MARCH 21ST AND 22ND\"; REAR PAGE: \"WHERE TO GO: POINTS OF INTEREST, WITH DISTANCES FROM BATTERY PARK H"},{"v":"1900-2543"},null,null,null,{"v":"Battery Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":130},{"v":1900},{"v":3},{"v":19},{"v":"1900-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13170"},null,{"v":"MANDEL'S TEA ROOMS"},{"v":"SPECIAL LENTEN DISHES"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; 4.5X7.25;"},null,{"v":"PRICED MENU;"},{"v":"1900-2548"},null,null,null,{"v":"Mandel's Tea Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":68},{"v":1900},{"v":3},{"v":22},{"v":"1900-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13171"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"MENU"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; ILLUS; COL; 4X9;"},null,{"v":"STEAMSHIP COMPANY FLAG AT TOP OF MENU, DECORATIVE BORDER;"},{"v":"1900-2549"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":3},{"v":22},{"v":"1900-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13172"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; ILLUS; COL; 4.5X9;"},null,{"v":"HANDWRITTEN IN BLACK INK; STEAMSHIP FLAG AT TOP OF MENU; DECORATIVE BORDER;"},{"v":"1900-2555"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":3},{"v":23},{"v":"1900-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13175"},null,{"v":"CRISTOFORO COLOMBO RESTAURANT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; 7X12;"},null,{"v":"ITALIAN; ALL ITEMS 5C AND 10C; [DATE INFO SUPPLIED BY FEB]; SPECIAL ITEMS HANDWRITTEN;"},{"v":"1900-2574"},null,null,null,{"v":"Cristoforo Colombo Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":3},{"v":25},{"v":"1900-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13181"},null,{"v":"CITY HALL CELLAR"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"CHAMBERS STEET AND BROADWAY,NEW YORK,NY"},{"v":"FOLDER;ILL;6X7.5;"},{"v":"DAILY;"},{"v":"PICTURE OF MAN ON FRONT COVER;BEER SERVED WITH 40 CENTS LUNCH;DATE HANDWRITTEN BY FB;BROADWAY-CHAMBERS BUILDING PICTURED ON BACK COVER;"},{"v":"1900-2802"},null,null,null,{"v":"City Hall Cellar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":37},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13182"},null,{"v":"CAFE BOULEVARD"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"156 SECOND AVE,[NY]"},{"v":"CARD;ILL;5X7;"},{"v":"EASTER;"},{"v":"DECORATIVE STRIP ACROSS TOP;"},{"v":"1900-2806"},null,null,null,{"v":"Cafe Boulevard"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13183"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafe Boulevard"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13185"},null,{"v":"WINDSOR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"JACKSONVILLE, FL;"},{"v":"BOOKLET; ILLUS; COL; 6.75X7.0;"},{"v":"EASTER;"},{"v":"ILLUS, FRONT COVER: \"EASTER\" EMBOSSED IN GOLD SURROUNDED BY SPRAY OF VIOLETS; PAGE 3, CALLA LILY;"},{"v":"1900-2814"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":39},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13186"},null,{"v":"HOTEL DENNIS"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ"},{"v":"BROADSIDE; ILLUS; COL; 5.5X7.0;"},{"v":"EASTER;"},{"v":"GRAY PAPER; WHITE BORDER; SPRAY OF VIOLETS;"},{"v":"1900-2815"},null,null,null,{"v":"Hotel Dennis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13189"},null,{"v":"HOTEL EASTMAN"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"HOT SPRINGS, AR"},{"v":"BROADSIDE; 4.75X7.5;"},{"v":"EASTER;"},null,{"v":"1900-2819"},null,null,null,{"v":"Hotel Eastman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13191"},null,{"v":"FRIENDS OF CAPTAIN CHRIS G. KINKEL"},{"v":"DINNER ON THE EVE OF HIS DEPARTURE"},null,{"v":"MOUQUIN'S UP-TOWN"},{"v":"CARD;4.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH MENU;WINES"},{"v":"1901-1111"},null,null,null,{"v":"Friends Of Captain Chris G. Kinkel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":5},{"v":2},{"v":"1901-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13192"},null,{"v":"WILLOW GROVE PARK CASINO"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WILLOW GROVE PARK, PA"},{"v":"FOLDER; ILLUS; COL; 6.5X9.5;"},null,{"v":"COVER ILLUS, PHOTO OF POND WITH FOUNTAINS; MENU TO ORDER PRINTED; CARTE DU JOUR TYPE-WRITTEN AND PASTED IN; NOTE ON BOTTOM OF MENU \"PATRONS OF THE CASINO WILL PLEASE NOTICE THAT THE CHECK PRESENTED TO THEM FOR PAYMENT BY THE WAITER IS A FAC-SIMILE OF ONE"},{"v":"1900-3589"},null,null,null,{"v":"Willow Grove Park Casino"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":223},{"v":1900},{"v":6},{"v":9},{"v":"1900-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13193"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"ILLUS, FLAG WITH O/O; HAND-WRITTEN;"},{"v":"1900-3599"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":6},{"v":10},{"v":"1900-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13194"},null,{"v":"HYGEIA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[OLD POINT COMFORT, VA]"},{"v":"CARD; 5.0X8.0;"},null,null,{"v":"1900-3601"},null,null,null,{"v":"Hygeia Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":6},{"v":10},{"v":"1900-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13195"},null,{"v":"METROPOLITAN CLUB"},{"v":"DINNER"},null,{"v":"WASHINGTON, DC"},{"v":"CARD; 5.25 X 9.75;"},null,{"v":"PRICED MENU, BUT PRICES APPEAR ODD, i.e. BOILED TURKEY 80-45; CITY HANDWRITTEN BY FEB;"},{"v":"1901-1275"},null,null,null,{"v":"Metropolitan Club"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":108},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13196"},null,{"v":"NEW YORK SOCIETY OF THE ORDER OF THE FOUNDERS AND PATRIOTS OF AMERICA"},{"v":"DINNER"},{"v":"PATR;"},{"v":"SHERRY'S [NY]"},{"v":"CARD; 4 X 7;"},{"v":"SOC;"},{"v":"PRICED WINE LIST GLUED TO BACK OF MENU;"},{"v":"1901-1277"},null,null,null,{"v":"New York Society Of The Order Of The Founders And Patriots Of America"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":52},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13197"},null,{"v":"CATSKILL MOUNTAIN HOUSE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"[NEW YORK]"},{"v":"CARD; ILLUS; 4.5X8.0;"},null,{"v":"ILLUS, PHOTOGRAPHIC VIEW OF \"MOUNTAIN HOUSE & LEDGE; DATE HAND WRITTEN [FEB?];"},{"v":"1900-3876"},null,null,null,{"v":"Catskill Mountain House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":7},{"v":12},{"v":"1900-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13198"},null,{"v":"PLANTERS HOTEL"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"ST. LOUIS, [MO];"},{"v":"FOLDER; ILLUS; COL; 5.5X8.0;"},null,{"v":"ETCHING OF PLANTERS HOTEL ON FRONT; ETCHING OF GRAND HOTEL, MACINAC ISLAND, MI ON REAR;"},{"v":"1900-3878"},null,null,null,{"v":"Planters Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":166},{"v":1900},{"v":7},{"v":12},{"v":"1900-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13199"},null,{"v":"?"},{"v":"CLUB DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"CARD; 4.5X7.0;"},null,{"v":"INITIALS, \"EC\" INTERTWINED; MENU HAND WRITTEN IN INK ON PRINTED MENU FORM;"},{"v":"1900-3879"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":7},{"v":13},{"v":"1900-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13201"},null,{"v":"ILLINOIS STATE BAR ASSOCIATION"},{"v":"24TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"CHICAGO BEACH HOTEL, CHICAGO, [IL];"},{"v":"FOLDER; ILLUS; COL; 5.75X7.25;"},null,{"v":"COVER ILLUS UNCLE SAM IN RED AND WHITE STRIPED TROUSERS; BLUE SHIRT WITH WHITE STARS, TOP HAT; BLINDFOLDER JUSTICE FIGURE HOLDING SCALES OF JUSTICE; VARIOUS FIGURES IN VARIOUS UNIFORMS, EACH IDENTIFIED BY COUNTRY: \"FRANCE, RUSSIA, GERMANY, BRITAIN, CHINA,"},{"v":"1900-3882"},null,null,null,{"v":"Illinois State Bar Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":7},{"v":13},{"v":"1900-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13202"},null,{"v":"XIII CLUB"},{"v":"189TH REGULAR DINNER"},{"v":"SOC;"},{"v":"CENTRAL RESTAURANT, 143 LIBERTY STREET, [NEW YORK, NY];"},{"v":"CARD; ILLUS; 4.5X7.0;"},null,{"v":"ILLUS, SKELETON SMOKING A PIPE SITTING WITHIN THE CURVE OF THE \"C\" IN XIII CLUB, BANNER WITH \"MORITURI TE SALUTAMUS\"; ITEMS IN THE MENU NUMBERED I THROUGH XIII;"},{"v":"1900-3884"},null,null,null,{"v":"Xiii Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":7},{"v":13},{"v":"1900-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13203"},null,{"v":"NORTHERN STEAMSHIP COMPANY/GREAT NORTHERN RY LINE."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ON BOARD SS NORTH WEST"},{"v":"FOLDER; ILLUS; 7.0X11.0;"},null,{"v":"ILLUS, DRAWING OF STEAMER SET WITHIN FRAME;"},{"v":"1900-3885"},null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":156},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13205"},null,{"v":"HOTEL VELVET"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"OLD ORCHARD, ME"},{"v":"BROADSIDE; ILLUS; 5.5X9.0;"},null,{"v":"ILLUS, SEASHORE WITH WOMAN AND TWO CHILDREN PLAYING; DATE HAND WRITTEN BY FEB?"},{"v":"1900-3895"},null,null,null,{"v":"Hotel Velvet"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1900},{"v":7},{"v":15},{"v":"1900-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13206"},null,{"v":"GRAN HOTEL EUROPA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CURAZAO"},{"v":"CARD; 3.5X4.75;"},null,{"v":"MENU HAND WRITTEN IN SPANISH; PRINTED INFORMATION ON REVERSE IN SPANISH;"},{"v":"1900-3897"},null,null,null,{"v":"Gran Hotel Europa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":7},{"v":16},{"v":"1900-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13207"},null,{"v":"ELYSEE PALACE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[PARIS, FRANCE]"},{"v":"BROADSIDE; ILLUS; 4.0X7.5;"},null,{"v":"ILLUS, FAIRY-FIGURE WITH FLOWERS IN FLOWING HAIR, HOLDING PEARLS AROUND NECK, LOOKING INTO LOOKING-GLASS;  ART NOUVEAU FLOWERS; MENU WRITTEN IN FRENCH, INCLUDING DATE;"},{"v":"1900-3901"},null,null,null,{"v":"Elysee Palace Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":7},{"v":16},{"v":"1900-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13208"},null,{"v":"HOTEL VELVET"},{"v":"SPECIAL BREAKFAST"},{"v":"COMMERCIAL"},{"v":"OLD ORCHARD, ME"},{"v":"BROADSHEET; ILLUS; 5.0X10.0;"},null,{"v":"ILLUS, LINE DRAWING OF HOTEL; ADVERTISING FOR VELVET CANDY; 12 BREAKFASTS LISTED BY NUMBER RANGING FROM 35 CENTS TO 50 CENTS; DATE HAND WRITTEN BY FEB?;"},{"v":"1900-3906"},null,null,null,{"v":"Hotel Velvet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":80},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13209"},null,{"v":"NORTHERN STEAMSHIP COMPANY/GREAT ORTHERN RY. LINE"},{"v":"WINE LIST"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"FOLDER; ILLUS; 5.5X7.0;"},null,{"v":"ILLUS, STEAMSHIP UNDER WAY WITHIN FRAME; DATE HAND WRITTEN BY FEB?;"},{"v":"1900-3909"},null,null,null,{"v":"Northern Steamship Company/Great Orthern Ry. Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":118},{"v":1900},{"v":7},{"v":18},{"v":"1900-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13211"},null,{"v":"OCEANIC STEAMSHIP CO. _ SONOMA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 8.5;"},null,null,{"v":"1901-1501"},null,null,null,{"v":"Oceanic Steamship Co.   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":31},{"v":"1901-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13212"},null,{"v":"AMERICAN CLIMATOLOGICAL ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"CATARACT HOUSE, NIAGARA FALLS, NY"},{"v":"FOLDER; 4.75 X 7;"},{"v":"[ANNUAL]"},{"v":"WINES LISTED;"},{"v":"1901-1506"},null,null,null,{"v":"American Climatological Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":5},{"v":31},{"v":"1901-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13214"},null,{"v":"SYRIAN TEMPLE"},{"v":"DINNER"},{"v":"SOC;"},{"v":"CINCINNATI,OHIO"},{"v":"FOLDER;ILLUS; COL; 5.5 X 7;"},{"v":"[ANNUAL]"},{"v":"MUMM'S CHAMPAGNE SERVED;"},{"v":"1901-1514"},null,null,null,{"v":"Syrian Temple"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1901},{"v":6},{"v":1},{"v":"1901-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13215"},null,{"v":"HOTEL DU MUSEE'"},{"v":"LUNCH & DINNER"},{"v":"COMMERCIAL"},{"v":"BATTLEFIELD - WATERLOO"},{"v":"FOLDER; ILLUS; COL; 5.25 X 8.75;"},{"v":"DAILY"},{"v":"MENU IN FRENCH; PRICES INCLUDED;"},{"v":"1901-1515"},null,null,null,{"v":"Hotel Du Musee'"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":70},{"v":1901},{"v":6},{"v":1},{"v":"1901-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13216"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS.COVER; COL; 5 X 7.5;"},null,{"v":"2ND CABIN MENU HANDWRITTEN;"},{"v":"1901-1519"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":25},{"v":1901},{"v":6},{"v":2},{"v":"1901-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13217"},null,{"v":"OCEAN STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BACIOCHIE?"},{"v":"FOLDER;ILLUS;4.5X7;"},{"v":"DAILY;"},{"v":"FOOD,RABBIT,MUSIC SCROLL,ETC.,ON FRONT COVER;SHIP IN CIRCLE ON BACK COVER;NO DATE;NAME OF SHIP DIFFICULT TO READ;PRICED WINES;"},{"v":"1901-1524"},null,null,null,{"v":"Ocean Steamship Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":60},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13218"},null,{"v":"SOCIETA VESPRO SICILIANO"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"WHITE HOUSE HOTEL,[STATEN ISLAND,NY?]"},{"v":"CARD;ILLUS;COL;3.75X5.75;"},{"v":"DAILY;"},{"v":"NO DATE;S.I.HANDWRITTEN UNDER NAME OF HOTEL WHICH WAS PRINTED WITH A SPELLING ERROR;FERN;WINE;"},{"v":"1901-1525"},null,null,null,{"v":"Societa Vespro Siciliano"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13219"},null,{"v":"DEUTSCHEN VEREINES VON GAS-UND WASSERSACHSMANNERN"},{"v":"41 JAHRES VERSAMMLUNG"},{"v":"PROF;"},{"v":"RATHUS, WIEN, AUSTRIA"},{"v":"CARD; ILLUS; 5.5X9.75;"},{"v":"ANNIVERSARY;"},{"v":"GERMAN; 41ST  ANNUAL MEETING OF GERMAN SOCIETY OF GAS & WATER ACCOUNTANTS; WINES SERVED WITH INDIVIDUAL COURSES; ILLUSTRATION OF CITY HALL AT TOP;"},{"v":"1901-1684"},null,null,null,{"v":"Deutschen Vereines Von Gas Und Wassersachsmannern"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":6},{"v":18},{"v":"1901-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13221"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"2ND CABIN, SS SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"STEAMSHIP COMPANY LOGO AT TOP OF MENU;"},{"v":"1901-1692"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":6},{"v":20},{"v":"1901-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13222"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"STEAMSHIP COMPANY LOGO AT TOP OF MENU;"},{"v":"1901-1693"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1901},{"v":6},{"v":20},{"v":"1901-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13224"},null,{"v":"MASSACHUSETTS MEDICAL SOCIETY"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"MECHANICS HALL, [BOSTON, MA];"},{"v":"CARD; 4.75X6.75;"},null,{"v":"BOSTON, MASS HAND WRITTEN;"},{"v":"1900-3625"},null,null,null,{"v":"Massachusetts Medical Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":6},{"v":13},{"v":"1900-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13225"},null,{"v":"BALTIMORE HOTEL"},{"v":"CLUB LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.25X7;"},null,{"v":"A LA CARTE MENU FOR THIS HOTEL WHICH IS PART OF A CHAIN, BUT THE EXACT LOCATION OF THIS PARTICULAR ONE IS NOT CERTAIN, PRESUMABLY BALTIMORE, MD;"},{"v":"1900-3627"},null,null,null,{"v":"Baltimore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":90},{"v":1900},{"v":6},{"v":13},{"v":"1900-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13226"},null,{"v":"BALTIMORE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"TABLE D'HOTE MENU FOR THIS HOTEL WHICH IS PART OF A CHAIN, BUT THE EXACT LOCATION OF THIS PARTICULAR ONE IS NOT CERTAIN, PRESUMABLY BALTIMORE, MD; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-3628"},null,null,null,{"v":"Baltimore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":76},{"v":1900},{"v":6},{"v":13},{"v":"1900-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13227"},null,{"v":"BALTIMORE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"TABLE D'HOTE MENU FOR THIS HOTEL WHICH IS PART OF A CHAIN, BUT THE EXACT LOCATION OF THIS PARTICULAR ONE IS NOT CERTAIN, PRESUMABLY BALTIMORE, MD; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-3629"},null,null,null,{"v":"Baltimore Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":6},{"v":13},{"v":"1900-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13228"},null,{"v":"BALTIMORE HOTEL"},{"v":"CAFE LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD; 5.5X9.5;"},null,{"v":"A LA CARTE MENU FOR THIS HOTEL WHICH IS PART OF A CHAIN, BUT THE EXACT LOCATION OF THIS PARTICULAR ONE IS NOT CERTAIN, PRESUMABLY BALTIMORE, MD;"},{"v":"1900-3630"},null,null,null,{"v":"Baltimore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":186},{"v":1900},{"v":6},{"v":13},{"v":"1900-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13229"},null,{"v":"BALTIMORE HOTEL"},{"v":"CAFE DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 5.5X9.5;"},null,{"v":"A LA CARTE MENU FOR THIS HOTEL WHICH IS PART OF A CHAIN, BUT THE EXACT LOCATION OF THIS PARTICULAR ONE IS NOT CERTAIN, PRESUMABLY BALTIMORE, MD;"},{"v":"1900-3631"},null,null,null,{"v":"Baltimore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":146},{"v":1900},{"v":6},{"v":13},{"v":"1900-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13230"},null,{"v":"BALTIMORE HOTEL"},{"v":"LE PETIT SOUPER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 5.5X8;"},null,{"v":"TABLE D'HOTE MENU FOR THIS HOTEL; [DATE INFO SUPPLIED BY FEB];"},{"v":"1900-3632"},null,null,null,{"v":"Baltimore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":6},{"v":13},{"v":"1900-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13231"},null,{"v":"NEW YORK YACHT CLUB"},{"v":"54TH ANNUAL REGATTA"},{"v":"SOC;"},{"v":"STEAMER \"CEPHEUS\""},{"v":"FOLDER; ILLUS; COL; 3.75X5.5;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; INCLUDES PRICED WINE LIST; FLAG ON FRONT COVER, SAILBOAT ON BACK COVER;"},{"v":"1900-3640"},null,null,null,{"v":"New York Yacht Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1900},{"v":6},{"v":14},{"v":"1900-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13232"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Yacht Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1900},{"v":6},{"v":14},{"v":"1900-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13233"},null,{"v":"NARRAGANSETT HOTEL CAFE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PROVIDENCE, RI"},{"v":"FOLDER; 5.75X10.25;"},null,{"v":"A LA CARTE MENU; INCLUDES PRICED WINE & LIQUOR LIST;"},{"v":"1900-3641"},null,null,null,{"v":"Narragansett Hotel Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":430},{"v":1900},{"v":6},{"v":14},{"v":"1900-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13234"},null,{"v":"CHATEAU FRONTENAC"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"QUEBEC, CANADA"},{"v":"CARD; ILLUS; 3.75X5.5;"},null,{"v":"FRENCH & ENGLISH; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-3643"},null,null,null,{"v":"Chateau Frontenac"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":6},{"v":15},{"v":"1900-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13236"},null,{"v":"ROYAL ENGINEERS"},{"v":"DINNER"},{"v":"PROF;"},{"v":"GIBRALTAR, SPAIN"},{"v":"CARD;EMBLEM; 4 X 5.75;"},{"v":"?"},{"v":"MENU IN ENGLISH;"},{"v":"1900-4501"},null,null,null,{"v":"Royal Engineers"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":9},{"v":27},{"v":"1900-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13239"},null,{"v":"NIPPON YUSEN KAISHA - S.S. NASUGA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS. OF JAPANESE CHILDREN IN COLOR; 10 X 9.5;"},null,{"v":"MENI HANDWRITTEN IN ENGLISH;MAP ON BACK SHOWING ROUTE;"},{"v":"1900-4516"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S. Nasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":9},{"v":28},{"v":"1900-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13241"},null,{"v":"CENTURY CLUB"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CLEVELAND, OHIO"},{"v":"BROADSIDE; CLUB'S EMBLEM; 5 X 7.5;"},null,{"v":"MENU IN FRENCH;"},{"v":"1900-4519"},null,null,null,{"v":"Century Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":29},{"v":"1900-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13242"},null,{"v":"LOUIS SHERRY"},{"v":"DAILY MENU"},{"v":"COM"},{"v":"NY"},{"v":"BROADSHEET; ILLUS; 5 X 9.5;"},null,{"v":"COMPLETE MENU ON BACK IN FRENCH;"},{"v":"1900-4526"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":136},{"v":1900},{"v":9},{"v":30},{"v":"1900-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13246"},null,{"v":"DEL PRADO HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; COL; 5X8.5;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-3914"},null,null,null,{"v":"Del Prado Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":7},{"v":10},{"v":"1900-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13247"},null,{"v":"DEL PRADO HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"FOLDER; ILLUS; COL; 5X6.5;"},null,{"v":"TABLE D'HOTE MENU; PHOTO OF HOTEL ON COVER;"},{"v":"1900-3915"},null,null,null,{"v":"Del Prado Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1900},{"v":7},{"v":10},{"v":"1900-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13248"},null,{"v":"HADDON HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ"},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"TABLE D'HOTE MENU; ILLUSTRATION OF COOK STIRRING A POT AT AN OPEN HEARTH AT TOP OF MENU;"},{"v":"1900-3923"},null,null,null,{"v":"Haddon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":7},{"v":21},{"v":"1900-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13249"},null,{"v":"HADDON HOTEL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ"},{"v":"CARD; ILLUS; COL; 5X7;"},null,{"v":"TABLE D'HOTE MENU; ILLUSTRATION OF AT TOP OF MENU OF LANTERN ON A POST;"},{"v":"1900-3924"},null,null,null,{"v":"Haddon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1900},{"v":7},{"v":21},{"v":"1900-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13250"},null,{"v":"UNITED STATES HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"FOLDER; ILLUS; 4.75X6.25;"},null,{"v":"TABLE D'HOTE MENU; [DATE INFO SUPPLIED BY FEB]; INCLUDES PRICED BREAKFAST WINES & MINERAL WATERS; HOURS FOR MEALS LISTED; PHOTOS OF SCENES AROUND HOTEL;"},{"v":"1900-3925"},null,null,null,{"v":"United States Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":104},{"v":1900},{"v":7},{"v":22},{"v":"1900-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13251"},null,{"v":"CATSKILL MOUNTAIN HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; ILLUS; COL; 5.5X7;"},null,{"v":"TABLE D'HOTE MENU; \"50C CORKAGE FOR SERVICE OF WINES;\" SCENIC VIEWS ON COVER;"},{"v":"1900-3926"},null,null,null,{"v":"Catskill Mountain House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":65},{"v":1900},{"v":7},{"v":22},{"v":"1900-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13252"},null,{"v":"COLORADO HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; ILLUS; COL; 4.5X6.25;"},null,{"v":"TABLE D'HOTE MENU; ILLUSTRATION OF WOMAN GOLFER ON COVER;"},{"v":"1900-3930"},null,null,null,{"v":"Colorado Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1900},{"v":7},{"v":22},{"v":"1900-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13253"},null,{"v":"STATLER'S"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BUFFALO, NY"},{"v":"CARD; ILLUS; COL; 3.5X6.25;"},null,{"v":"25C DINNER; ILLUSTRATION OF WOMAN DINER AT TABLE; \"THE BEST 25 CENT DINNER EVER SERVED IN BUFFALO IS STATLER'S 25C TABL D'HOTE, BUT HIS 40 CENT DINNER IS EVEN BETTER;\""},{"v":"1900-3931"},null,null,null,{"v":"Statler's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":7},{"v":22},{"v":"1900-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13254"},null,{"v":"IMPERIAL HOTEL"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"[TOKYO, JAPAN]"},{"v":"CARD; 4.5X6.5;"},null,{"v":"FRENCH; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1900-3932"},null,null,null,{"v":"Imperial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":7},{"v":22},{"v":"1900-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13255"},null,{"v":"UNITED STATES HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SARATOGA, NY"},{"v":"CARD; ILLUS; 5.25X8.5;"},null,{"v":"TABLE D'HOTE MENU; MONOGRAM AT TOP OF MENU;"},{"v":"1900-3933"},null,null,null,{"v":"United States Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":74},{"v":1900},{"v":7},{"v":22},{"v":"1900-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13256"},null,{"v":"UNITED STATES HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA, NY"},{"v":"CARD; ILLUS; 5.5X9.5;"},null,{"v":"TABLE D'HOTE MENU; EAGLE AT TOP OF MENU;"},{"v":"1900-3934"},null,null,null,{"v":"United States Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1900},{"v":7},{"v":22},{"v":"1900-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13257"},null,{"v":"LACKAWANNA RAILROAD"},{"v":"SUPPER"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"A LA CARTE MENU; NAME PRINTED IN BLOCK DESIGN;"},{"v":"1900-3941"},null,null,null,{"v":"Lackawanna Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13258"},null,{"v":"RUSSELL HOUSE,THE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"DETROIT,[MI?]"},{"v":"CARD;ILLUS;COL;5.5X8;"},{"v":"DAILY MENU;"},{"v":"PHOTOGRAPH OF SWAN POND,BELLE ISLE;"},{"v":"1900-3942"},null,null,null,{"v":"Russell House,The"},null,null,null,{"v":"complete"},{"v":"2"},{"v":59},{"v":1900},{"v":6},{"v":5},{"v":"1900-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13259"},null,{"v":"UNITED STATES HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"CARD; ILLUS; COL; 5.5X9.25;"},null,{"v":"TABLE D'HOTE MENU; EAGLE AT TOP OF MENU;"},{"v":"1900-3943"},null,null,null,{"v":"United States Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1900},{"v":7},{"v":24},{"v":"1900-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13260"},null,{"v":"GUMPSES OF GREATER WACO"},{"v":"EVENING MEAL"},null,{"v":"NEW STATE HOUSE, WACO, TX"},{"v":"CARD; ILLUS; 4.5X7.5;"},null,{"v":"TABLE D'HOTE MENU; SCENE ENTITLED \"TRADES DISPLAY ON AUSTIN AVE.\" AT TOP OF MENU;"},{"v":"1900-3945"},null,null,null,{"v":"Gumpses Of Greater Waco"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":7},{"v":23},{"v":"1900-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13261"},null,{"v":"GUMPSES OF GREATER WACO"},{"v":"MORNING MEAL"},null,{"v":"NEW STATE HOUSE, WACO, TX"},{"v":"CARD; ILLUS; 4.5X7.5;"},null,{"v":"TABLE D'HOTE MENU; SCENE ENTITLED\" AUSTIN ST. LOOKING SOUTH\" AT TOP OF MENU;"},{"v":"1900-3946"},null,null,null,{"v":"Gumpses Of Greater Waco"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":7},{"v":24},{"v":"1900-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13262"},null,{"v":"UNITED STATES HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA, [NY]"},{"v":"CARD; COL; ILLUS; 5.5 X 9.25;"},null,{"v":"RED EAGLE LOGO;"},{"v":"1900-3949"},null,null,null,{"v":"United States Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":7},{"v":25},{"v":"1900-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13263"},null,{"v":"NEW STATE HOUSE"},{"v":"NOONDAY MEAL"},{"v":"COMMERCIAL"},{"v":"WACO,TX"},{"v":"CARD; ILLUS; 4.5 X 7.5;"},null,{"v":"PHOTO OF AUSTIN STREET LOOKING NORTH IN WACO;"},{"v":"1900-3951"},null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":7},{"v":27},{"v":"1900-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13264"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4707"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":15},{"v":"1900-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13266"},null,{"v":"BRYAN RATIFICATION COMMITTEE OF TAMMANY HALL"},{"v":"COMPLIMENTARY DINNER TO HON. W.J. BRYAN"},{"v":"POL;"},{"v":"HOFFMAN HOUSE, THE, [?NEW YORK, NY]"},{"v":"CARD; ILLUS; COL; 4.5X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; WINES; AMERICAN FLAG & PHOTO OF GUEST OF HONOR AT TOP OF MENU;"},{"v":"1900-4718"},null,null,null,{"v":"Bryan Ratification Committee Of Tammany Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":10},{"v":16},{"v":"1900-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13267"},null,{"v":"CHAMBER OF COMMERCE"},{"v":"COMPLIMENTARY DINNER TO DIRECTORS OF THE FIRST FALL FESTIVAL OF CINCINNATI"},{"v":"COMMERCIAL"},{"v":"EXCHANGE HALL, CINCINNATI, OH"},{"v":"BOOKLET; ILLUS; COL; 5.5X8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; PROGRAM; LISTS BANQUET COMMITTEE & THOSE RECEIVING TESTIMONIAL HONOR; SITES OF CINCINNATI DECORATING MENU;"},{"v":"1900-4719"},null,null,null,{"v":"Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1900},{"v":10},{"v":16},{"v":"1900-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13268"},null,{"v":"MASONIC SOCIETY"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"HOTEL CECIL, DAWSON CITY, CANADA"},{"v":"CARD; ILLUS; COL; 4.5 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES; GREEN PRINT; MASONIC EMBLEM; HANDWRITTEN NAME JOHN LEE BOWEN, AND ADDRESS;"},{"v":"1901-2087"},null,null,null,{"v":"Masonic Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":8},{"v":3},{"v":"1901-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13269"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. ZEALANDIA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-2089"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":8},{"v":3},{"v":"1901-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13270"},null,{"v":"LAMBS' CLUB SPECIAL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PULLMAN DINING CAR SERVICE (EN ROUTE?)"},{"v":"CARD; 5,25 X 7;"},null,null,{"v":"1901-2091"},null,null,null,{"v":"Lambs' Club Special"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13271"},null,{"v":"JOINT SPECIAL COMMITTEE OF COUNCILS OF CITY OF PHILADELPHIA ON WORLD'S COLUMBIAN EXHIBITION"},{"v":"BREAKFAST"},{"v":"GOVT;"},{"v":"PULLMAN DINING CAR SERVICE"},{"v":"CARD; ILLUS; 5.75 X 7.5;"},{"v":"OTHER (MEETING?);"},{"v":"DRAWING OF LIBERTY BELL;"},{"v":"1901-2092"},null,null,null,{"v":"Joint Special Committee Of Councils Of City Of Philadelphia On World's Columbian Exhibition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13272"},null,{"v":"ELECTRIC TOWER RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"(BUFFALO, NY?)"},{"v":"FOLDER; COL; ILLUS; 6.5 X 9;"},null,{"v":"PRICED MENU; DARK BLUE COVER WITH ILLUSTATION OF LIGHTED TOWER; SECURITY NOTICE IN MENU; DATE AND \"PAN-AMERICAN EXPOSTITION\" NOTED BY FEB;"},{"v":"1901-2094"},null,null,null,{"v":"Electric Tower Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":204},{"v":1901},{"v":8},{"v":3},{"v":"1901-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13273"},null,{"v":"APPLEDORE HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ISLES OF SHOALS OFF PORTSMOUTH, NH"},{"v":"CARD; 5.25X7.5;"},null,{"v":"DECORATIVE GOLD HEADING;"},{"v":"1901-2101"},null,null,null,{"v":"Appledore House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":8},{"v":4},{"v":"1901-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13274"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CLINTON CO., NY"},{"v":"CARD; COL; ILLUS; 5 X 7;"},null,{"v":"WATERCOLOR OF MAN IN COLONIAL DRESS READING NEWSPAPER;"},{"v":"1901-2107"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":8},{"v":5},{"v":"1901-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13275"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SS SIERRA"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"STEAMSHIP COMPANY LOGO AT TOP OF MENU; HANDWRITTEN;"},{"v":"1901-1711"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13276"},null,{"v":"(ENGINEERS CLUB)"},{"v":"DINNER"},{"v":"[PROF]"},{"v":"[374 FIFTH AVENUE, NY, NY]"},{"v":"CARD; 4.5 X 7;"},null,{"v":"HANDWRITTEN; LIMITED MENU; LOGO IN RED \"EC\" BRACKETED INFORMATION DERIVED FROM 1900-4300 WRITTEN BY FEB;"},{"v":"1900-4294"},null,null,null,{"v":"Engineers Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13277"},null,{"v":"BROWN PALACE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"DENVER, CO"},{"v":"CARD; 5 X 9;"},null,{"v":"PRICED MENU; NOTE OF THEATRE PROGAM FOR BROADWAY THEATER;"},{"v":"1900-4295"},null,null,null,{"v":"Brown Palace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13278"},null,{"v":"BROWN PALACE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"DENVER, CO"},{"v":"CARD; 4 X 7;"},null,{"v":"PRICED MENU; NOTE OF THEATRE PROGRAM FOR BROADWAY THEATER;"},{"v":"1900-4298"},null,null,null,{"v":"Brown Palace Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":43},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13279"},null,{"v":"ENGINEERS CLUB"},{"v":"DAILY MENU"},{"v":"PROF;"},{"v":"374 FIFTH AVENUE, [NY,NY]"},{"v":"CARD; 7 X 10;"},null,{"v":"SPONSOR AND PLACE HANDWRITTEN BY FEB;PARTIALLY HANDWRITTEN; PRICED MENU; LOGO \"EC\";"},{"v":"1900-4300"},null,null,null,{"v":"Engineers Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":194},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13280"},null,{"v":"WARRANT OFFICERS OF THE U.S. NORTH ATLANTIC SQUADRON"},{"v":"COMPLIMENTARY DINNER TO WARRANT OFFICERS OF H.M. BRIISH NORTH AMERICAN SQUADRON"},{"v":"MIL;"},{"v":"THE LOUISBURG, BAR HARBOR, ME"},{"v":"FOLDER; ILLUS; 4.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES; CROSSED BRITISH AND AMERICAN FLAGS;"},{"v":"1900-4309"},null,null,null,{"v":"Warrant Officers Of The U.S. North Atlantic Squadron"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":9},{"v":6},{"v":"1900-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13281"},null,{"v":"ASCHINGER'S BIER-QUELLE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BERLIN, GERMANY"},{"v":"CARD; 5 X 9.5;"},null,{"v":"TAN STOCK; EXTENSIVE LIST OF BEERS; NAME A.S. FREIDUS NOTED BY FEB;"},{"v":"1900-4311"},null,null,null,{"v":"Aschinger's Bier Quelle"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":9},{"v":6},{"v":"1900-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13282"},null,{"v":"ORIENTAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MANHATTAN BEACH, NY"},{"v":"CARD; 5 X 8.5;"},null,{"v":"NOTE ABOUT PURITY OF WATER; GREEN LOGO;"},{"v":"1900-4319"},null,null,null,{"v":"Oriental Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":9},{"v":7},{"v":"1900-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13283"},null,{"v":"NORDEUTSCHER LLOYD"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. BARBAROSSA"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; IMPRINTED ON BACK AS POSTCARD; ILLUSTRATION OF MEN IN A ROWBOAT AGAINST A BACKDROP OF SCENERY;"},{"v":"1900-4320"},null,null,null,{"v":"Nordeutscher Lloyd"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1900},{"v":9},{"v":7},{"v":"1900-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13288"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KASUGA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; 5.5 X 7.75;"},null,{"v":"MENU HANDWRITTEN IN ENGLISH"},{"v":"1900-4330"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13289"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN - S.S.BARBAROSSA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN & ENGLISH;"},{"v":"1900-4333"},null,null,null,{"v":"Norddeutscher Lloyd Bremen   S.S.Barbarossa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1900},{"v":9},{"v":10},{"v":"1900-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13291"},null,{"v":"NIPPON YUSEN KAISHA -S.S.NASUGA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS. BORDER; 5.25 X 7.75;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN;"},{"v":"1900-4530"},null,null,null,{"v":"Nippon Yusen Kaisha  S.S.Nasuga"},null,null,null,{"v":"under review"},{"v":"2"},{"v":14},{"v":1900},{"v":9},{"v":30},{"v":"1900-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13292"},null,{"v":"CENTURY CLUB"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"CLEVELAND. OHIO"},{"v":"FOLDER; EMBLEM; 6.5 X 11;"},null,null,{"v":"1900-4534"},null,null,null,{"v":"Century Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":283},{"v":1900},{"v":10},{"v":1},{"v":"1900-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13293"},null,{"v":"LEHIGH VALLEY RAILROAD - DINING CAR SERVICE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1900-4535"},null,null,null,{"v":"Lehigh Valley Railroad   Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":10},{"v":1},{"v":"1900-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13294"},null,{"v":"LEHIGH VALLEY RAILROAD - DINING CAR SERVICE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1900-4536"},null,null,null,{"v":"Lehigh Valley Railroad   Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":10},{"v":1},{"v":"1900-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13295"},null,{"v":"LEHIGH VALLEY RAILROAD - DINING CAR SERVICE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS; COL; 5.5 X 8;"},null,null,{"v":"1900-4537"},null,null,null,{"v":"Lehigh Valley Railroad   Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":10},{"v":1},{"v":"1900-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13296"},null,{"v":"CENTURY CLUB"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"CLEVELAND,OHIO"},{"v":"BOOKLET; EMBLEM; COL; 4 PAGES; 3.25 X 6.5;"},null,{"v":"COMPLETE MENU FOR ANY MEAL;"},{"v":"1900-4538"},null,null,null,{"v":"Century Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"12"},{"v":265},{"v":1900},{"v":10},{"v":1},{"v":"1900-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13297"},null,{"v":"LEHIGH VALLEY RAILROAD"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"FLAG IN WREATH;A LA CARTE SERVICE;"},{"v":"1900-4552"},null,null,null,{"v":"Lehigh Valley Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":10},{"v":2},{"v":"1900-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13298"},null,{"v":"LEHIGH VALLEY RAILROAD"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BLACK DIAMOND EXPRESS"},{"v":"FOLDER;ILLUS;COL;5.5X8.25"},{"v":"DAILY;"},{"v":"MANY ILLUSTRATINS ON FRONT COVER;MAP OF THE LEHIGH VALLEY RAILROAD AND CONNECTIONS ON THE BACK COVER;A LA CARTE SERVICE;"},{"v":"1900-4553"},null,null,null,{"v":"Lehigh Valley Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":71},{"v":1900},{"v":10},{"v":2},{"v":"1900-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13301"},null,{"v":"PROVIDENT BUILDING"},{"v":"EVENING MEAL"},null,{"v":"NEW STATE HOUSE, WACO, TX"},{"v":"BROADSIDE; ILLUS; 4.5X7.25;"},null,{"v":"PHOTO OF NEW STATE HOUSE AT TOP OF MENU;"},{"v":"1900-4731"},null,null,null,{"v":"Provident Building"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":10},{"v":17},{"v":"1900-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13302"},null,{"v":"PALACE HOTEL GRILL ROOM"},{"v":"MENU"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; 6X9.5;"},null,{"v":"A LA CARTE MENU; [DATE INFO SUPPLIED BY FEB];"},{"v":"1900-4733"},null,null,null,{"v":"Palace Hotel Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":117},{"v":1900},{"v":10},{"v":17},{"v":"1900-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13304"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CLINTON CO., NY"},{"v":"CARD; COL; ILLUS; 5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-2112"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"under review"},{"v":"2"},{"v":48},{"v":1901},{"v":8},{"v":5},{"v":"1901-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13305"},null,{"v":"?"},{"v":"DINNER"},null,{"v":"BROOKLYN,NY(?)"},{"v":"FOLDER, ILLUS; 5.5 X 7;"},null,{"v":"FRENCH; DRAWINGS OF BROOKLYN PLACES OF INTEREST;"},{"v":"1901-2116"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13306"},null,{"v":"HOTEL DU MUSEE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"WATERLOO, BELGIUM"},{"v":"FOLDER; ILLUS; 5.5 X 8;"},null,{"v":"PRICED MENU; DRAWING OF HOTEL; PLACE HANDWRITTEN; NOTATIONTHA MENU IS FROM GEO. WILSON ESTATE; BEER;"},{"v":"1901-2117"},null,null,null,{"v":"Hotel Du Musee"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"4"},{"v":69},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13307"},null,{"v":"ELECTRIC TOWER RESTAURANT - BAILEY CATERING CO."},{"v":"DAILY MENU"},{"v":"COM"},{"v":"PAN MERICAN EXPOSITION"},{"v":"BROADSHEET; 6X8.5;"},null,{"v":"COMPLETE WINE LIST ON REVERSE SIDE;"},{"v":"1901-2126"},null,null,null,{"v":"Electric Tower Restaurant   Bailey Catering Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":161},{"v":1901},{"v":8},{"v":6},{"v":"1901-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13308"},null,{"v":"REVELSTOKE HOTEL"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"?"},{"v":"BROADSIDE; 4.X 7;"},null,{"v":"DAILY SPECIAL HANDWRITTEN;"},{"v":"1901-2127"},null,null,null,{"v":"Revelstoke Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":8},{"v":7},{"v":"1901-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13310"},null,{"v":"ST. GEORGE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NYACK, NY"},{"v":"CARD; 3.25 X 5.25;"},null,{"v":"MENU IN FRENCH;"},{"v":"1900-4336"},null,null,null,{"v":"St. George Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13311"},null,{"v":"TOYO KISEN KAISHA - SS HONG KONG MARU"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS COVER; 3 X 7.75;"},null,null,{"v":"1900-4339"},null,null,null,{"v":"Toyo Kisen Kaisha   Ss Hong Kong Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":9},{"v":10},{"v":"1900-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13312"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN - 'BARBAROSSA'"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5.25 X 8;"},null,{"v":"MENU IN GERMAN & ENGLISH;"},{"v":"1900-4340"},null,null,null,{"v":"Norddeutscher Lloyd Bremen   'Barbarossa'"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1900},{"v":9},{"v":11},{"v":"1900-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13313"},null,{"v":"GRAND HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BARCELONE,{?}"},{"v":"BROADSIDE; ILLUS; COL; 5 X 7.5;"},null,{"v":"MENU HANDWRITTEN IN FRENCH;"},{"v":"1900-4344"},null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1900},{"v":9},{"v":12},{"v":"1900-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13314"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN - S.S.BARBAROSSA"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8;"},null,{"v":"MENU IN GERMAN & ENGLISH;"},{"v":"1900-4348"},null,null,null,{"v":"Norddeutscher Lloyd Bremen   S.S.Barbarossa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":9},{"v":12},{"v":"1900-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13315"},null,{"v":"NIPPON YUSEN KAISHA -SS KASUGA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS OF JAPANESE CHILDREN; COL; 1O X 9.5;"},null,{"v":"MENU HANDWRITTEN IN ENGLISH; MAP ON BACK WITH CHART OF THE STEAMER;"},{"v":"1900-4349"},null,null,null,{"v":"Nippon Yusen Kaisha  Ss Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":9},{"v":12},{"v":"1900-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13316"},null,{"v":"NIPPON YUSEN KAISHA - S.S. RASUGS MARU"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS. BORDER; COL; 5 X 7.5;"},null,{"v":"MENU HANDWRITTEN IN ENGLISH;"},{"v":"1900-4350"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S. Rasugs Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":9},{"v":12},{"v":"1900-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13317"},null,{"v":"NIPPON YUSEN KAISHA - S.S. KOBE FIARU"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; COL; 5.25 X 7.5;"},null,{"v":"MENU HANDWRITTEN IN ENGLISH;"},{"v":"1900-4353"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S. Kobe Fiaru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":9},{"v":13},{"v":"1900-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13318"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KOBE LIARU"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS;COL; 5.25 X 7.5;"},{"v":"DAILY MENU;"},{"v":"MENU HANDWRITTEN IN ENGLISH;"},{"v":"1900-4354"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kobe Liaru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":13},{"v":"1900-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13319"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS KASUPA"},{"v":"BROADSIDE; ILLUS;COL; 5.25 X 7.5;"},{"v":"DAILY MENU;"},{"v":"MENU HANDWRITTEN IN ENGLISH;"},{"v":"1900-4355"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":13},{"v":"1900-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13320"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.KOHE MARU"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;"},{"v":"1900-4364"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":9},{"v":14},{"v":"1900-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13323"},null,{"v":"BALTIMORE AND OHIO RR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ROYAL BLUE LINE-WALDORF CAR"},{"v":"CARD;ILLUS;4.75X6.5;"},{"v":"DAILY;"},{"v":"BUILDING DOME;"},{"v":"1900-5104"},null,null,null,{"v":"Baltimore And Ohio Rr"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13328"},null,{"v":"PACIFIC MAIL SS CO."},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"S.S.CHINA"},{"v":"FOLDER;ILLUS;COL;6.25X8;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"SHIP AT SEA;HOLLY AND BERRIES;FLAG;"},{"v":"1900-5111"},null,null,null,{"v":"Pacific Mail Ss Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13329"},null,{"v":"DEPEW INN"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"DEPEW,NY"},{"v":"FOLDER;ILLUS;5.5X6.5;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"FOLDER IN BOOK FORM;HOTEL PICTURED;"},{"v":"1900-5112"},null,null,null,{"v":"Depew Inn"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13330"},null,{"v":"WISCONSIN CENTRAL RAILWAY CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PASSENGER STATION,CHICAGO,[IL?]"},{"v":"BOOKLET;ILLUS;COL;5.5X7.5;"},{"v":"DAILY;"},{"v":"DATE NOT CLEAR,HOLIDAY GREETING SEASON OF 1899-1900;BUILDING PICTURED;RED RIBBON AT LEFT;PRICED WINE LIST;HOLLY AND BERRIES;"},{"v":"1900-5113"},null,null,null,{"v":"Wisconsin Central Railway Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":87},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13331"},null,{"v":"EBBITT HOUSE"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"WASHINGTON,DC"},{"v":"CARD;ILLUS;COL;6X7.75;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"FATHER CHRISTMAS AT CHIMNEY,HOLLY;"},{"v":"1900-5116"},null,null,null,{"v":"Ebbitt House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13332"},null,{"v":"CENTRAL HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"CHARLOTTE,NC"},{"v":"BOOKLET;ILLUS;COL;5.5X6.75;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"TWISTED WHITE CORD AT LEFT;THREE WISE MEN UNDER STAR IN LANDSCSAPE WITH ANIMALS;NAMES OF PROPRIETOR AND STEWARD HANDWRITTEN ON BACK NOT BY FB;"},{"v":"1900-5117"},null,null,null,{"v":"Central Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":35},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13334"},null,{"v":"GRISWALD HOUSE"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"DETROIT,MI"},{"v":"FOLDER;ILLUS;COL;6X11.75;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"STOCKING SHAPED MENU INSERTED IN CASE;TAN RIBBON AT TOP;MUSICAL PROGRAM;HOTEL EMPLEM ON BACK;RAMPANT LIONS ON FRONT;"},{"v":"1900-5119"},null,null,null,{"v":"Griswald House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":45},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13335"},null,{"v":"COOK'S NILE SERVICE"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"P.L.RAMESES 111"},{"v":"FOLDER;ILLUS;COL;4.5X3.25;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"FRENCH MENU;TWO TROPICAL SCENES;"},{"v":"1900-5120"},null,null,null,{"v":"Cook's Nile Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13337"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER; H.H. MEIER"},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN; ILLUSTRATION OF STEAMSHIP & SAILING VESSELS AT SEA;"},{"v":"1901-1124"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":5},{"v":3},{"v":"1901-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13338"},null,{"v":"PULLMAN DINING CAR SERVICE"},{"v":"TOUR OF THE PRESIDENT TO THE PACIFIC COAST-BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; 5X7.5;"},null,{"v":"TABLE D'HOTE MENU; EAGLE ILLUSTRATION AT TOP;"},{"v":"1901-1130"},null,null,null,{"v":"Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":4},{"v":"1901-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13339"},null,{"v":"PULLMAN DINING CAR SERVICE"},{"v":"TOUR OF THE PRESIDENT TO THE PACIFIC COAST-DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; 5X7.5;"},null,{"v":"TABLE D'HOTE MENU; EAGLE ILLUSTRATION AT TOP;"},{"v":"1901-1131"},null,null,null,{"v":"Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":5},{"v":4},{"v":"1901-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13340"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF PASSENGERS STROLLING AND CHATTING ON DECK; THERE ARE 2 DIFFERENT MENUS FOR 2 CLASSES ON THIS DATE;"},{"v":"1901-1134"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":5},{"v":4},{"v":"1901-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13341"},null,{"v":"U.S.GOVERNMENT"},{"v":"LUNCH -PRESIDENTIAL TOUR TO THE PACIFIC COAST"},{"v":"GOVT;"},{"v":"EN ROUTE ABOARD RAILROAD"},{"v":"CARD; ILLUS; 5.5 X 7.5;"},{"v":"POL;"},{"v":"SCREAMING EAGLE;"},{"v":"1901-1291"},null,null,null,{"v":"U.S.Government"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":5},{"v":14},{"v":"1901-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13342"},null,{"v":"ARMSTRONG AND CO."},{"v":"COMPLIMENTARY DINNER TO THE PRESS OF TOLEDO"},{"v":"COMMERCIAL"},{"v":"TOLEDO, OH"},{"v":"CARD; 4.5 X 7.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"APPROPRIATE WINES WITH EACH COURSE;  NEWSPAPERS LISTED; LOGO;"},{"v":"1901-1295"},null,null,null,{"v":"Armstrong And Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":5},{"v":14},{"v":"1901-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13343"},null,{"v":"PULLMAN DINING CAR"},{"v":"LUNCH ON TOUR OF THE PRESIDENT TO THE PACIFIC COAST"},{"v":"COMMERCIAL"},{"v":"ON ROUTE"},{"v":"CARD;ILLUS;5.25X7.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"EAGLE;TOUR FROM 4/29 TO 6/15;"},{"v":"1901-1303"},null,null,null,{"v":"Pullman Dining Car"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":5},{"v":1},{"v":"1901-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13344"},null,{"v":"USMS"},{"v":"DINNER ON LAST DAY"},{"v":"GOVT;"},{"v":"SS ST PAUL"},{"v":"CARD;ILLUS;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG;PRICED WINE LIST;"},{"v":"1901-1306"},null,null,null,{"v":"Usms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13349"},null,{"v":"YE HOTEL COLONIAL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"CLEVELAND, OH"},{"v":"FOLDER; ILLUS; COL; 5 X 8;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"TAN STOCK; ILLUSTRATION OF SIGN DECORATED WITH HOLLY (HANDPAINTED?); PLACE AMD DATE NOTED BY FEB;"},{"v":"1900-5128"},null,null,null,{"v":"Ye Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13351"},null,{"v":"O. AND O.S.S. COPTIC"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD COPTIC?"},{"v":"FOLDER; ILLUS; COL; 5.5 X 9;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"PALE BLUE STOCK, BROWN PRINT; NAUTICAL ILLUSTRATIONS;"},{"v":"1900-5130"},null,null,null,{"v":"O. And O.S.S. Coptic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":54},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13352"},null,{"v":"HOTEL SCHENLEY"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"PITTSBURGH, PA"},{"v":"FOLDER; ILLUS; COL; 5.75X7.75;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"COLORED ILLUSTRATION OF SANTA CLAUS WITH LOADED WAGON (HANDPAINTED?);"},{"v":"1900-5131"},null,null,null,{"v":"Hotel Schenley"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13354"},null,{"v":"HOTEL PABST"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"BROADWAY  AND 42ND STREET, NY"},{"v":"BOOKLET; ILLUS; COL; 6.5 X 9.25"},{"v":"RELIGIOUS HOLIDAY"},{"v":"PRICED MENU MORE OR LESS LIKE A DAILY MENU; FESTIVELY DRESSED WOMAN ON COVER; SMALL CALENDAR FOR 1901 AFFIXED TO COVER; WHITE CORD;"},{"v":"1900-5136"},null,null,null,{"v":"Hotel Pabst"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":194},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13355"},null,{"v":"DAKOTA; THE"},{"v":"CHRISTMAN DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 6.25 X 9;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"ILLUSTRATION OF HOLLY BERRIES ON COVER; PHOTOGRAPH OF FIREPLACE INSIDE;"},{"v":"1900-5137"},null,null,null,{"v":"Dakota; The"},null,null,null,{"v":"complete"},{"v":"8"},{"v":48},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13356"},null,{"v":"HOTEL SAVOY"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; COL; ILLUS; 6 X 8;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"ILLUSTRATION OF SANTA CLAUS AND HOLLY WREATH;"},{"v":"1900-5138"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13357"},null,{"v":"HEADQUARTERS 47TH INFANTRY U.S. VOLUNTEERS"},{"v":"CHRISTMAS DINNER"},{"v":"MIL;"},{"v":"U.S.MILITARY HOSPITAL, SORSOGON, LUZON P.I."},{"v":"BROADSIDE; 8 X 10;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"HANDWRITTEN NOTE READS \"THINKING THIS MAY BE OF INTEREST TO THE CHIEF SURGEON OF THE DISTRICT\"  WITH AN ILLEGIBLE SIGNATURE; NAME OF MAJOR S.T. ARMSTRONG NOTED BY FEB;"},{"v":"1900-5141"},null,null,null,{"v":"Headquarters 47th Infantry U.S. Volunteers"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13378"},null,{"v":"U.S.A.(ARMY) TRANSPORT WARREN"},{"v":"BREAKFAST"},{"v":"MIL;"},{"v":"EN ROUTE ABOARD ABOVE"},{"v":"CARD; 4.25 X 6.5;"},null,{"v":"HANDWRITTEN;"},{"v":"1900-3681"},null,null,null,{"v":"U.S.A.(Army) Transport Warren"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":6},{"v":19},{"v":"1900-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13379"},null,{"v":"U.S.A.(ARMY) TRANSPORT WARREN"},{"v":"LUNCH"},{"v":"MIL;"},{"v":"EN ROUTE ABOARD ABOVE"},{"v":"CARD; 4.25 X 6.5;"},null,{"v":"HANDWRITTEN;"},{"v":"1900-3682"},null,null,null,{"v":"U.S.A.(Army) Transport Warren"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":6},{"v":19},{"v":"1900-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13384"},null,{"v":"METROPOLITAN CLUB"},{"v":"DAILY"},{"v":"COMMERCIAL"},{"v":"WASHINGTON,DC"},{"v":"FOLDER;6.5X10.5;"},{"v":"DAILY;"},null,{"v":"1901-1312"},null,null,null,{"v":"Metropolitan Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":209},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13389"},null,{"v":"USMS"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"SS ST PAUL"},{"v":"CARD;ILLUS;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG;PRICED WINE LIST;"},{"v":"1901-1334"},null,null,null,{"v":"Usms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1901},{"v":5},{"v":18},{"v":"1901-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13391"},null,{"v":"USMS"},{"v":"DINNER ON"},{"v":"GOVT;"},{"v":"SS ST PAUL"},{"v":"CARD;ILLUS;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG;PRICED WINE LIST;"},{"v":"1901-1339"},null,null,null,{"v":"Usms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":103},{"v":1901},{"v":5},{"v":19},{"v":"1901-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13392"},null,{"v":"HOTEL WESTMINSTER"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"LOS ANGELES,[CA?]"},{"v":"CARD;4.5X7.5;"},{"v":"DAILY;"},null,{"v":"1901-1345"},null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":5},{"v":19},{"v":"1901-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13393"},null,{"v":"HOTEL WESTMINSTER"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"LOS ANGELES,[CA?]"},{"v":"CARD;4.25X7;"},{"v":"DAILY;"},null,{"v":"1901-1346"},null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1901},{"v":5},{"v":19},{"v":"1901-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13394"},null,{"v":"OCEANIC STEAMSHIP COMPANY - SONOMA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM COL; 5.5 X 7;"},null,null,{"v":"1901-1352"},null,null,null,{"v":"Oceanic Steamship Company   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13395"},null,{"v":"OCEANIC STEAMSHIP COMPANY _ SONOMA"},{"v":"LUNCHEON - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM COL; 5.5 X 7;"},null,null,{"v":"1901-1353"},null,null,null,{"v":"Oceanic Steamship Company   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13396"},null,{"v":"OCEANIC STEAMSHIP COMPANY - SONOMA"},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE EMBLEM COL; 5.5 X 7;"},null,null,{"v":"1901-1354"},null,null,null,{"v":"Oceanic Steamship Company   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13398"},null,{"v":"HOTEL COLUMBIA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BELMAR, NJ"},{"v":"CARD; COL; 4.75 X 7.25;"},null,{"v":"MENU HAS \"POUR CASSER UN CROUTE\" AS HEADING; NOTE ABOUT PURITY OF WATER; YELLOW LOGO; DATE HANDWRITTEN BY FEB;"},{"v":"1900-3952"},null,null,null,{"v":"Hotel Columbia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":7},{"v":27},{"v":"1900-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13399"},null,{"v":"GENERAL DUNDAS"},{"v":"DINNER FOR H.E. SIR GEORGE WHITE"},{"v":"GOVT(?);"},{"v":"MEDITERRANEAN CLUB; GIBRALTER, SPAIN"},{"v":"CARD; ILLUS; 3.75 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"EVENT AND PLACE HADWRITTEN PARTLY BY FEB; DRAWING OF WOMAN HUNTER HOLDING GUN AND BIRD;"},{"v":"1900-3956"},null,null,null,{"v":"General Dundas"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":7},{"v":28},{"v":"1900-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13400"},null,{"v":"PRINCESS ANNE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"VIRGINIA BEACH VA"},{"v":"CARD; COL; 4.25 X 6.25;"},null,{"v":"APRICOT PAPER; LOGO;"},{"v":"1900-3960"},null,null,null,{"v":"Princess Anne"},null,null,null,{"v":"under review"},{"v":"2"},{"v":30},{"v":1900},{"v":7},{"v":29},{"v":"1900-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13401"},null,{"v":"PRINCESS ANNE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"VIRGINIA BEACH VA"},{"v":"CARD; COL; 4.25 X 6.25;"},null,{"v":"GREEN PAPER; LOGO;"},{"v":"1900-3962"},null,null,null,{"v":"Princess Anne"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":7},{"v":29},{"v":"1900-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13403"},null,{"v":"HOTEL DEL CORONADO"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CORONADO BEACH, CA"},{"v":"CARD; 4.5 X 7.5;"},null,{"v":"PRICED WINE LIST; DAYS TEMPERATURE AT NOON NOTED;"},{"v":"1900-3966"},null,null,null,{"v":"Hotel Del Coronado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":7},{"v":30},{"v":"1900-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13405"},null,{"v":"DEL CORONADO HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CORONADO BEACH, CA;"},{"v":"BROADSIDE;ILLUS;4.5 X 7.5;"},{"v":"DAILY"},{"v":"MEAL HOURS LISTED; MUSIC PROGRAM INCLUDED;"},{"v":"1900-3974"},null,null,null,{"v":"Del Coronado Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13406"},null,{"v":"COLUMBIA HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BELMAR,NJ"},{"v":"BROADSIDE; ENGRAVED EMBLRM; COL; 5 X 7;"},{"v":"DAILY"},null,{"v":"1900-3975"},null,null,null,{"v":"Columbia Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13407"},null,{"v":"COLUMBIA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BELMAR,NJ"},{"v":"BROADSIDE; ENGRAVED EMBLEM; COL; 5.5 X 7.75;"},{"v":"DAILY"},null,{"v":"1900-3976"},null,null,null,{"v":"Columbia Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13410"},null,{"v":"CONGRESS HALL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS,NY"},{"v":"BROADSIDE; 5 X 7.5;"},null,{"v":"H.S.CLEMENT, PROP.LISTED;"},{"v":"1900-3979"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13412"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"BROADSIDE; ILLUS; 4.5 X 7.25;"},null,{"v":"H.S.CLEMENT,PROP.LISTED;"},{"v":"1900-3982"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":8},{"v":2},{"v":"1900-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13413"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE - SS HGAIRGA"},{"v":"BROADSHEET;ILLUS IN COLOR;  JAPANESE SCENES; 10 X 9.5;"},{"v":"DINNER"},{"v":"MAP OF ROUTE FROM LONDON TO JAPAN ON BACK OF MENU; MENU HANDWRITTEN IN ENGLISH;"},{"v":"1900-3983"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":2},{"v":"1900-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13414"},null,{"v":"HOFFMAN HOUSE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSIDE; COL; 5.25 X 9;"},{"v":"DAILY"},{"v":"ALL PRICES INCLUDED;"},{"v":"1900-3984"},null,null,null,{"v":"Hoffman House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":182},{"v":1900},{"v":8},{"v":2},{"v":"1900-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13415"},null,{"v":"HOFFMAN HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET; COL; 6.5 X 10.5;"},null,{"v":"PRICES INCLUDED; COMPLETE MENU IN FRENCH ON REVERSE SIDE;"},{"v":"1900-3985"},null,null,null,{"v":"Hoffman House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":390},{"v":1900},{"v":8},{"v":2},{"v":"1900-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13416"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS VENTURA"},{"v":"CARD;ILLUS; COL; 5.5 X 8.5;"},null,{"v":"CARD; LOGO; HANDWRITTEN;"},{"v":"1901-1561"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13417"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS VENTURA"},{"v":"FOLDER; LLUS; COL; 5 X 7.5;"},null,{"v":"SAILING SHIP SURROUNDED BY DRAPERY;  GOLDEN GATE ON BACK; FOOD; HANDWRITTEN;"},{"v":"1901-1562"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13418"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS SIERRA;"},{"v":"CARD;ILLUS; COL; 5.5 X 8.5;"},null,{"v":"LOGO; HANDWRITTEN;"},{"v":"1901-1563"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13419"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS SIERRA;"},{"v":"CARD;ILLUS; COL; 5.5 X 8.5;"},null,{"v":"LOGO; HANDWRITTEN;"},{"v":"1901-1564"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13420"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS SIERRA;"},{"v":"CARD;ILLUS; COL; 5.5 X 8.5;"},null,{"v":"LOGO; HANDWRITTEN;"},{"v":"1901-1565"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13421"},null,{"v":"LONDON CHAMBER OF COMMERCE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SALTERS' HALL, ST. SWITHIN'S LANE, E.C. [LONDON, ENGLAND]"},{"v":"CARD; COL; 4.25 X 7;"},{"v":"ANNIVERSARY;"},{"v":"WINES; RED AND BLACK PRINT; MENU ACKNOWLEDGES THE KIND PERMISSION OF THE WORSHIPFUL COMPANY OF SALTERS; SEATING PLAN ON BACK OF MENU;"},{"v":"1901-1570"},null,null,null,{"v":"London Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13423"},null,{"v":"COMMERCIAL ORGANIZATIONS OF SAN FRANCISCO"},{"v":"BANQUET IN HONOR OF THE NATIONAL ASSOCIATION OF RAILROAD COMMISSIONERS OF THE UNITED STATES"},{"v":"COMMERCIAL"},{"v":"PALACE HOTEL, SAN FRANCISCO, CA"},{"v":"CARD; 4.25 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES;"},{"v":"1901-1573"},null,null,null,{"v":"Commercial Organizations Of San Francisco"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13424"},null,{"v":"NEW FALMOUTH HOTEL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"PORTLAND, ME"},{"v":"FOLDER; 3.5X7.75;"},null,{"v":"DATE HAND WRITTEN (FEB?); SIGNED BY F. H. NUNNS, PROP.;"},{"v":"1900-3298"},null,null,null,{"v":"New Falmouth Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":60},{"v":1900},{"v":5},{"v":16},{"v":"1900-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13425"},null,{"v":"UNION PACIFIC DINING CAR SERVICE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"BROADSHEET; 5.25X7.5;"},null,{"v":"DATE HAND-WRITTEN, (FEB?); UNION PACIFIC ROUTE MAP ON REVERSE;"},{"v":"1900-3307"},null,null,null,{"v":"Union Pacific Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13426"},null,{"v":"PENNSYLVANIA RAILROAD DINING CARS"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.75X6.5;"},null,null,{"v":"1900-3316"},null,null,null,{"v":"Pennsylvania Railroad Dining Cars"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":5},{"v":18},{"v":"1900-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13429"},null,{"v":"UNIVERSITY CLUB"},{"v":"DINNER TO BROWN UNIVERSITY DEBATING TEAMS"},{"v":"EDUC;"},{"v":"[PROVIDENCE, R.I.]"},{"v":"CARD; 5X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"[PLACE INFO SUPPLIED BY FEB];"},{"v":"1900-3321"},null,null,null,{"v":"University Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":5},{"v":19},{"v":"1900-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13430"},null,{"v":"UNION PACIFIC DINING CAR SERVICE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"BROADSHEET; ILLUS; COL; 5.25X7.5;"},null,{"v":"A LA CARTE LUNCHEON MENU; UNION PACIFIC LOGO AT TOP OF MENU; \"NO ITEM LESS THAN 25 CENTS TO EACH PERSON SERVED;\" MAP OF UNION PACIFIC ROUTE ON BACK OF MENU;[DATE INFO SUPPLIED BY FEB];"},{"v":"1900-3323"},null,null,null,{"v":"Union Pacific Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13431"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"S.S. \"CITY OF PARA'"},{"v":"FOLDER; ILLUS; COL; 5.75X8.75;"},null,{"v":"DECORATIVE BORDER;"},{"v":"1900-3336"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":5},{"v":20},{"v":"1900-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13433"},null,{"v":"PLANTERS HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. LOUIS, [MO] MENU SAYS U.S.A."},{"v":"CARD; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"UNPRICED MENU; BLUE; ILLUSTRATION OF GRAND HOTEL, MACKINAC ISLAND, MI DUE TO OPEN JULY, 1, 1900"},{"v":"1900-3689"},null,null,null,{"v":"Planters Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":6},{"v":19},{"v":"1900-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13435"},null,{"v":"U.S.ARMY TRANSPORT WARREN"},{"v":"TIFFIN"},{"v":"MIL;"},{"v":"EN ROUTE ABOARD ABOVE"},{"v":"BROADSIDE; 5 X 8;"},null,{"v":"TYPED ON ONIONSKIN;"},{"v":"1900-3694"},null,null,null,{"v":"U.S.Army Transport Warren"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":6},{"v":20},{"v":"1900-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13436"},null,{"v":"NEW STATE HOUSE"},{"v":"EVENING MEAL"},{"v":"COMMERCIAL"},{"v":"WACO, TX"},{"v":"CARD; ILLUS; COL; 4.5 X 7.5;"},null,{"v":"PALE BLUE; ILLUSTRATION OF OLD COTTON PALACE;"},{"v":"1900-3700"},null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":6},{"v":21},{"v":"1900-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13437"},null,{"v":"GRAND UNION HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MONTREAL, CANADA"},{"v":"CARD; 6 X 10;"},null,{"v":"HANDWRITTEN; ADS ON BACK;"},{"v":"1900-3701"},null,null,null,{"v":"Grand Union Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":6},{"v":21},{"v":"1900-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13438"},null,{"v":"U.S. ARMY TRANSPORT"},{"v":"DINNER"},{"v":"MIL;"},{"v":"EN ROUTE ABOARD ABOVE"},{"v":"BROADSIDE; 5.25 X 8;"},null,{"v":"TYPED ON ONIONSKIN;"},{"v":"1900-3711"},null,null,null,{"v":"U.S. Army Transport"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":6},{"v":23},{"v":"1900-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13439"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN/DINNER"},{"v":"COMMERCIAL"},{"v":"SS/DAMPFER LAHN"},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"ILLUS, ROCKS IN THE SEA, STEAMSHIP; SAILING SHIPS; CONCERT PROGRAMM;"},{"v":"1900-3712"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":6},{"v":20},{"v":"1900-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13440"},null,{"v":"EDWARD F. LANG'S LADIES' AND GENT'S LUNCH ROOM AND RESTAURANT;"},{"v":"BREAKFAST/SUPPER/LUNCH"},{"v":"COMMERCIAL"},{"v":"139 EIGHTH STREET, BET. BROADWAY AND 4TH AVE., NEW YORK, [NY];"},{"v":"FOLDER; 6.75X10.5;"},null,{"v":"PRINTED MENU ON LEFT SIDE FOR BREAKFAST AND SUPPER; RIGHT SIDE LUNCH MENU PARTLY TYPEWRITTEN, PARTLY PRINTED"},{"v":"1900-3713"},null,null,null,{"v":"Edward F. Lang's Ladies' And Gent's Lunch Room And Restaurant;"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":131},{"v":1900},{"v":6},{"v":23},{"v":"1900-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13441"},null,{"v":"GRISWOLD HOUSE"},{"v":"FIFTH ANNIVERSARY DINNER"},{"v":"COMMERCIAL"},{"v":"DETROIT, [MI]"},{"v":"BOOKLET; ILLUS; COL; 5.5X8.5;"},null,{"v":"COVER ILLUS, THREE SEPIA PHOTOGRAPHS OF GRISWOLD HOUSE, IN 1895, IN 1896, AND IN 1900; BOOKLET TIED WITH BROWN SATIN RIBBON; MUSIC PROGRAM;"},{"v":"1900-3714"},null,null,null,{"v":"Griswold House"},null,null,null,{"v":"complete"},{"v":"8"},{"v":37},{"v":1900},{"v":6},{"v":24},{"v":"1900-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13442"},null,{"v":"CLASS OF '77 OF HARVARD COLLEGE"},{"v":"EXAMINATION PAPER"},{"v":"EDUC;"},{"v":"PARKER'S"},{"v":"FOLDER; ILLUS; 5.5X7.0;"},null,{"v":"RED FLAG WAITH \"H\"; PAGES 2 AND 3 PRINTED AS MOCK EXAMINATIONS; PAGE 4 MENU;"},{"v":"1900-3725"},null,null,null,{"v":"Class Of '77 Of Harvard College"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":6},{"v":26},{"v":"1900-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13443"},null,{"v":"HOTEL RITZ"},{"v":"DINER"},{"v":"FOREIGN;"},{"v":"PARIS, [FRANCE]"},{"v":"CARD; ILLUS; 5.75X8.5;"},null,{"v":"ILLUS, SHIELD SURMOUNTED WITH CORONET; RIBBON WITH \"HOTEL RITZ PARIS\"  MENU IN FRENCH; WINES LISTED;"},{"v":"1900-3729"},null,null,null,{"v":"Hotel Ritz"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":6},{"v":26},{"v":"1900-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13444"},null,{"v":"UNION COLLEGE"},{"v":"COMPLIMENTARY DINNER TO THE CLASS OF '80; TWENTIETH ANNIVERSARY OF THE GRADUATION CLASS OF '80, UNION, JUNE 27TH 1900;"},{"v":"EDUC;"},{"v":"SCHENECTADY CLUB"},{"v":"FOLDER; ILLUS; 4.5X5.5;"},null,{"v":"ILLUS, SPRAYS OF FLOWERS; WINES SERVED WITH EACH COURSE INDICATED; NOTE TWO DIFFERENT DATES;"},{"v":"1900-3730"},null,null,null,{"v":"Union College"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1900},{"v":6},{"v":26},{"v":"1900-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13445"},null,{"v":"SANTA FE ROUTE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE"},{"v":"CARD; 5.25X7.75;"},null,{"v":"DATE HAND-WRITTEN [FEB?];"},{"v":"1900-3736"},null,null,null,{"v":"Santa Fe Route"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13448"},null,{"v":"(CENTURY CLUB?)"},{"v":"DAILY MENU"},{"v":"SOC;"},{"v":"GRILL ROOM [CLEVELAND,OH?]"},{"v":"CARD;ILLUS;COL;4X7.25;"},{"v":"DAILY MENU"},{"v":"PLACE AND DATE HANDWRITTEN PROBABLY BY FB;EMBLEM;"},{"v":"1900-4566"},null,null,null,{"v":"Century Club?"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":10},{"v":3},{"v":"1900-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13449"},null,{"v":"CENTURY CLUB"},{"v":"LUNCHEON"},{"v":"SOC;"},{"v":"CLEVELAND,[OH?]"},{"v":"FOLDER;ILLUS;COL;3.25X5.5;"},{"v":"DAILY MENU;"},{"v":"NO DATE;HOUSE RULES INDICATE NO TIPPING UNDER PENALTY OF BEING FIRED;"},{"v":"1900-4567"},null,null,null,{"v":"Century Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":62},{"v":1900},{"v":10},{"v":3},{"v":"1900-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13451"},null,{"v":"GRAND HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MACKINAC ISLAND, MICH."},{"v":"BROADSIDE; ILLUS; COL; 5 X 7.75;"},null,null,{"v":"1900-3987"},null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":59},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13454"},null,{"v":"QUELLENHOF"},{"v":"SOUPER"},{"v":"COMMERCIAL"},{"v":"RAGATZ, AUSTRIA"},{"v":"BROADSIDE; ILLUS; COL; 4.75X7.5;"},null,{"v":"FRENCH; TABLE D'HOTE MENU; ILLUSTRATION OF MAN DRINKING BENEDICTINE, SKETCH OF LARGE BENEDICTINE BOTTLE; DECORATIVE BORDER;"},{"v":"1900-4001"},null,null,null,{"v":"Quellenhof"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":8},{"v":5},{"v":"1900-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13455"},null,{"v":"GRAND HOTEL HOF RAGATZ"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"RAGATZ, AUSTRIA"},{"v":"BROADSIDE; ILLUS; COL; 5X7.75;"},null,{"v":"FRENCH; TABLE D'HOTE DINNER MENU; SKETCH OF HOTEL, MOUNTAINS, ETC. AT TOP OF MENU;"},{"v":"1900-4002"},null,null,null,{"v":"Grand Hotel Hof Ragatz"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":8},{"v":5},{"v":"1900-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13456"},null,{"v":"STEAMER TICONDEROGA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[LAKE GEORGE, NY]"},{"v":"BROADSIDE; ILLUS; 4.75X7.5;"},null,{"v":"HANDWRITTEN; [PLACE INFO SUPPLIED BY FEB]; DECORATIVE BORDER;"},{"v":"1900-4003"},null,null,null,{"v":"Steamer Ticonderoga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":3},{"v":"1900-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13457"},null,{"v":"WHITE STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"R.M.S. MAJESTIC, 2ND SALOON"},{"v":"CARD; ILLUS; COL; 3.25X5;"},null,{"v":"DECORATIVE BORDER OVER SPONSOR; [EVENT INFO SUPPLIED BY FEB]; ON BACK OF MENU FEB HAS WRITTEN \"A.S. FREIDUS,\" POSSIBLY NAME OF PASSENGER WHO SUPPLIED MENU;"},{"v":"1900-4012"},null,null,null,{"v":"White Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":7},{"v":"1900-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13459"},null,{"v":"NEW STATE HOUSE"},{"v":"NOONDAY MEAL"},null,{"v":"WACO, TX"},{"v":"BROADSIDE; ILLUS; 4.5X7.25;"},null,{"v":"PHOTO OF AUDITORIUM AT TOP OF MENU;"},{"v":"1900-4741"},null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":10},{"v":18},{"v":"1900-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13462"},null,{"v":"MAISON DRIENNE"},{"v":"DINNER"},null,{"v":"50 WEST 17TH STREET, NYC"},{"v":"CARD; ILLUS; 5.5 X 7;"},null,{"v":"MENU EMBOSSED WITH NAME OF RESTAURANT . CHERUBS, WINE; WORDS TOUJOURS LAVANT, ALWAYS AHEAD;"},{"v":"1901-1574"},null,null,null,{"v":"Maison Drienne"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13464"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"2ND CABIN MENU; HANDWRITTEN;"},{"v":"1901-1582"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13465"},null,{"v":"OCEANIC STEAMSHIP CO. - SIERRA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"MENU HANDWRITTEN; 2ND CABIN MENU;"},{"v":"1901-1584"},null,null,null,{"v":"Oceanic Steamship Co.   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13470"},null,{"v":"DES INDES HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"LA HAYE, (HOLLAND)"},{"v":"CARD; ILLUS; 3.5X5.75;"},{"v":"(POSSIBLY A PRIVATELY HOSTED PARTY);"},{"v":"FRENCH; HANDWRITTEN; HOTEL MONOGRAM & CROWN AT TOP OF MENU; ON BACK OF MENU, \"PROF. R. GOTTHEIL\" IN MS. BUTTOLPH'S HANDWRITING;'"},{"v":"1900-4176"},null,null,null,{"v":"Des Indes Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1900},{"v":8},{"v":27},{"v":"1900-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13472"},null,{"v":"LA NOCHE BUENA"},{"v":"MENU"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; COL; 7X9.75;"},null,{"v":"SPANISH; PRICED WINE LIST ON BACK OF MENU; SPECIALS HANDWRITTEN: \"PLATOS CALIENTES A 25 CENTAVOS;\" DECORATIVE BORDER;"},{"v":"1900-3340"},null,null,null,{"v":"La Noche Buena"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":177},{"v":1900},{"v":5},{"v":21},{"v":"1900-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13473"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"La Noche Buena"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":182},{"v":1900},{"v":5},{"v":21},{"v":"1900-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13474"},null,{"v":"ILLINOIS CENTRAL RAILROAD"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CENTRAL MISSISSIPPI VALLEY ROUTE"},{"v":"CARD; ILLUS; COL; 5X7;"},null,{"v":"A LA CARTE MENU; [DATE INFO SUPPLIED BY FEB]; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-3341"},null,null,null,{"v":"Illinois Central Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13475"},null,{"v":"ILLINOIS CENTRAL RAILROAD"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"CENTRAL MISSISSIPPI VALLEY ROUTE"},{"v":"CARD; ILLUS; COL; 5X7;"},null,{"v":"A LA CARTE MENU; [DATE INFO SUPPLIED BY FEB]; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-3342"},null,null,null,{"v":"Illinois Central Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":101},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13477"},null,{"v":"CHESAPEAKE & OHIO RAILWAY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"FFV LIMITED DINING CARS"},{"v":"CARD; 4.25X7;"},null,{"v":"TABLE D'HOTE MENU; \"MEALS ONE DOLLAR;\" [DATE INFO SUPPLIED BY FEB];"},{"v":"1900-3347"},null,null,null,{"v":"Chesapeake & Ohio Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13478"},null,{"v":"B.& O. BLUE LINE"},{"v":"SUPPER, A LA CARTE"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE, CAR \"HOLLAND\""},{"v":"CARD; COL; 5.75X7.75;"},null,{"v":"[DATE INFO SUPPLIED BY FEB];"},{"v":"1900-3348"},null,null,null,{"v":"B.& O. Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13479"},null,{"v":"YORK HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"[ADELAIDE, AUSTRALIA]"},{"v":"CARD; COL; 4.25X6.25;"},null,{"v":"[PLACE INFO HANDWRITTEN];"},{"v":"1900-3357"},null,null,null,{"v":"York Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":5},{"v":22},{"v":"1900-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13480"},null,{"v":"CHICAGO OYSTER HOUSE AND RESTAURANT"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"CHCAGO, IL"},{"v":"FOLDER; ILLUS; COL; 6.5X11;"},null,{"v":"VERY, VERY EXTENSIVE PRICED MENU; SPECIALS OF DAY HANDWRITTEN; ADVERTISEMENTS OF LOCAL SHOPS & FOOD SUPPLIERS ON BACK OF MENU; \"BURKE'S EUROPEAN HOTEL ON FLOORS ABOVE TAKE ELEVATOR;\""},{"v":"1900-3358"},null,null,null,{"v":"Chicago Oyster House And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":338},{"v":1900},{"v":5},{"v":22},{"v":"1900-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13481"},null,{"v":"NORTHERN PACIFIC RAILWAY DINING CARD SERVICE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 5.5 X 7.5;"},null,{"v":"PRIXE FIXE MENU; PRICED WINE LIST; DATE HANDWRITTEN;"},{"v":"1900-3368"},null,null,null,{"v":"Northern Pacific Railway Dining Card Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13484"},null,{"v":"CENTRAL RESTAURANT"},{"v":"BUSINESS MEN'S LUNCH"},{"v":"COMMERCIAL"},{"v":"143 LIBERTY STREET, NY"},{"v":"CARD; 4.5 X 5.75;"},null,{"v":"TABLE D'HOTE DINNER; PRICED AT 35 CENTS AND SERVED FROM 11 A.M TO 3 P.M.; BLUE PAPER;"},{"v":"1900-3378"},null,null,null,{"v":"Central Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":5},{"v":23},{"v":"1900-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13485"},null,{"v":"YORK HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ADELAIDE, AUSTRALIA"},{"v":"BROADSIDE; ILLUS. BORDER; COL; 4.75 X 6.5;"},{"v":"DAILY"},null,{"v":"1900-3384"},null,null,null,{"v":"York Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":5},{"v":23},{"v":"1900-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13486"},null,{"v":"TRANSPORTATION CLUB OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"[NY]"},{"v":"BROADSIDE; EMBLEM; 4.25 X 7;"},{"v":"ANNUAL"},{"v":"WINES LISTED; PRICE OF CHAMPAGNE NOTED;"},{"v":"1900-3385"},null,null,null,{"v":"Transportation Club Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":5},{"v":23},{"v":"1900-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13489"},null,{"v":"BOHEMIAN CLUB"},{"v":"COMPLIMENTARY TO MR. W.H.METSON,PRIOR TO HIS DEPARTURE FOR CAPE NOME,ALASKA"},{"v":"SOC;"},{"v":"RED ROOM, BOHEMIAN CLUB, SAN FRANCISCO,CA."},{"v":"BROADSIDE; CLUB EMBLEM; 5.5 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1900-3393"},null,null,null,{"v":"Bohemian Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13490"},null,{"v":"UNITARIAN FESTIVAL"},{"v":"DINNER"},{"v":"RELIG;"},{"v":"TREMONT TEMPLE, BOSTON, MASS."},{"v":"FOLDER; 5.5 X 8.5;"},{"v":"FESTIVAL"},{"v":"PROGRAM INCLUDING SPEAKERS LISTED;"},{"v":"1900-3394"},null,null,null,{"v":"Unitarian Festival"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13493"},null,{"v":"MENZIE'S HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MELBOURNE,AUSTRALIA"},{"v":"BROADSHEET;ILLLUS;COL;6.75X9.75;"},{"v":"DAILY MENU;"},{"v":"HOTEL NAME HANDWRITTEN HUNTING SCENE LUNCH;"},{"v":"1900-4375"},null,null,null,{"v":"Menzie's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":9},{"v":15},{"v":"1900-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13498"},null,{"v":"HOTEL SCHWEIZERHOF LUCERNE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"[LUCERNE,SWITZERLAND?]"},{"v":"CARD;ILLUS;5X8;"},{"v":"DAILY;"},{"v":"RURAL SCENE;FRENCH MENU;"},{"v":"1900-4572"},null,null,null,{"v":"Hotel Schweizerhof Lucerne"},null,null,null,{"v":"under review"},{"v":"2"},{"v":12},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13500"},null,{"v":"PALACE HOTEL RESTAURANT"},{"v":"LUNCHEON MENU"},{"v":"COMMERCIAL"},{"v":"SAN FRANCISCO, CA"},{"v":"CARD; 6 X 10.5;"},null,{"v":"PRICED MENU; ONE SIDE PRINTED IN ENGLISH, THE OTHER SIDE PRINTED IN FRENCH AS CAFE DU PALACE HOTEL;"},{"v":"1900-4585"},null,null,null,{"v":"Palace Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":381},{"v":1900},{"v":10},{"v":5},{"v":"1900-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13501"},null,{"v":"PALACE HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SAN FRANCISCO, CA"},{"v":"CARD; 5.5 X 9.5;"},null,{"v":"CORKAGE CHARGE; DISHES NOT ON AMERICAN PLAN MENU CAN BE ORDERED AT RESTAURANT CHARGES;"},{"v":"1900-4586"},null,null,null,{"v":"Palace Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":10},{"v":5},{"v":"1900-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13503"},null,{"v":"PALACE HOTEL RESTAURANT AND LADIES GRILL ROOM"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"(SAN FRANCISCO, CA?)"},{"v":"CARD; 6.25 X 10.75;"},{"v":"DAILYMENU"},{"v":"BEERS; PRICED MENU; CORKAGE CHARGE; DATE NOTED BY FEB;"},{"v":"1900-4763"},null,null,null,{"v":"Palace Hotel Restaurant And Ladies Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":110},{"v":1900},{"v":10},{"v":20},{"v":"1900-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13504"},null,{"v":"GRISWOLD HOUSE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"DETROIT, MI"},{"v":"CARD; COL; 4.25 X 7;"},{"v":"DAILY MENU"},{"v":"PALE BLUE; LOGO;"},{"v":"1900-4770"},null,null,null,{"v":"Griswold House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":10},{"v":21},{"v":"1900-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13505"},null,{"v":"HOTEL GRUNEWALD"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW ORLEANS, [LA]"},{"v":"CARD; COL; ILLUS; 5.25 X 8;"},null,{"v":"PRIX FIXE DINNER INCLUDING WINE; PALE BLUE STOCK; DRAWING OF FRUIT AND WINE; MUSICAL PROGRAM;"},{"v":"1900-4778"},null,null,null,{"v":"Hotel Grunewald"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":10},{"v":22},{"v":"1900-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13506"},null,{"v":"LONG BEACH HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"LONG BEACH, L.I., NY"},{"v":"CARD; ILLUS; 5X8;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-4177"},null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":105},{"v":1900},{"v":8},{"v":27},{"v":"1900-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13510"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS: KASUGA"},{"v":"BROADSIDE; ILLUS; 5.5X7.75;"},null,{"v":"HANDWRITTEN; DECORATIVE BORDER;"},{"v":"1900-4186"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":28},{"v":"1900-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13516"},null,{"v":"CUVIER CLUB"},{"v":"27NTH ANNUAL DINNER"},{"v":"SOCIAL;"},{"v":"CINCINNATI, OHIO"},{"v":"BOOKLET JOINED BY RIBBON; ILLUS; COL; 5.5 X 9.25;"},{"v":"ANNUAL"},{"v":"OFFICERS & TRUSTEES LISTED;"},{"v":"1900-4904"},null,null,null,{"v":"Cuvier Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1900},{"v":11},{"v":21},{"v":"1900-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13519"},null,{"v":"NIPPON YUSEN KAISHA -S.S.KINSHIN MARU"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; COL;5.25 X 7.75;"},null,{"v":"HANDWRITTEN MENU;"},{"v":"1900-4911"},null,null,null,{"v":"Nippon Yusen Kaisha  S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":11},{"v":22},{"v":"1900-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13522"},null,{"v":"LOS ANGELES CONSISTORY #3"},{"v":"DINNER"},{"v":"SOC;"},{"v":"(CALIFORNIA?)"},{"v":"CARD;COL;4.25X7;"},null,{"v":"FRENCH MENU;WINES;CALIFORNIA HANDWRITTEN ON BACK;ENTIRE MENU BEAUTIFULLY HANDWRITTEN;"},{"v":"1900-4921"},null,null,null,{"v":"Los Angeles Consistory #3"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":11},{"v":25},{"v":"1900-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13523"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KOBE MARU"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4381"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":9},{"v":16},{"v":"1900-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13527"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KOBE MARU"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4397"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":9},{"v":18},{"v":"1900-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13531"},null,{"v":"STANTON HOUSE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CHATTANOOGA, TENN."},{"v":"BROADSIDE; 4.5 X 7;"},null,{"v":"HOURS FOR ALL MEALS NOTED;"},{"v":"1900-5163"},null,null,null,{"v":"Stanton House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":12},{"v":28},{"v":"1900-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13532"},null,{"v":"SOUTHERN RAILWAY - DINING CAR SERVICE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; 5.25 X 7.5;"},null,null,{"v":"1900-5171"},null,null,null,{"v":"Southern Railway   Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13533"},null,{"v":"NEIL HOUSE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"COLUMBUS, OHIO"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8.5;"},null,null,{"v":"1900-5178"},null,null,null,{"v":"Neil House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":77},{"v":1900},{"v":12},{"v":29},{"v":"1900-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13535"},null,{"v":"NEIL HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"COLUMBUS,OHIO"},{"v":"BROADSIDE; ILLUS; COL; 5.25 X 7.75;"},null,null,{"v":"1900-5182"},null,null,null,{"v":"Neil House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":12},{"v":29},{"v":"1900-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13536"},null,{"v":"U.S.M.S."},{"v":"BREAKFAST"},{"v":"NAV;"},{"v":"ABOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 4X6;"},null,{"v":"FLAG AT TOP OF MENU;"},{"v":"1900-5183"},null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":12},{"v":30},{"v":"1900-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13537"},null,{"v":"STANTON HOUSE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CHATTANOOGA, TE"},{"v":"CARD; 4.5X7;"},null,{"v":"TABLE D'HOTE MENU;"},{"v":"1900-5184"},null,null,null,{"v":"Stanton House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13538"},null,{"v":"VICTORIA THE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL ON COVER;"},{"v":"1900-5187"},null,null,null,{"v":"Victoria The"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1900},{"v":12},{"v":30},{"v":"1900-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13540"},null,{"v":"ST. LOUIS CLUB"},{"v":"SUPPER"},{"v":"SOC;"},{"v":"ST. LOUIS, MO"},{"v":"CARD; COL; 3.5X5.5;"},{"v":"SECULAR HOLIDAY;"},{"v":"FRENCH;"},{"v":"1900-5194"},null,null,null,{"v":"St. Louis Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":12},{"v":31},{"v":"1900-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13541"},null,{"v":"COLONNADE RESTAURANT"},{"v":"NEW YEARS EVE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 3.25X5.75;"},{"v":"SECULAR HOLIDAY;"},{"v":"EMBOSSED DESIGN ON COVER;"},{"v":"1900-5195"},null,null,null,{"v":"Colonnade Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":12},{"v":31},{"v":"1900-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13543"},null,{"v":"(HARVARD CLUB)"},{"v":"DINNER"},{"v":"[EDUC];"},{"v":"QUEEN CITY CLUB, [CINCINNATI, OH]"},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},null,{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; SEAL AT TOP; [SPONSOR, PLACE INFO HANDWRITTEN];"},{"v":"1900-5198"},null,null,null,{"v":"Harvard Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":12},{"v":31},{"v":"1900-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13544"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 5.5X4;"},null,{"v":"TABLE D'HOTE MENU; ON FRONT COVER: \"HITCHCOCK, DARLING & CO;\" ON BACK COVER: SITE OF FIFTH AVENUE HOTEL - 1852;"},{"v":"1901-1157"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":102},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13546"},null,{"v":"U.S. GOVERBMENT(?)"},{"v":"PRESIDENTIAL TOUR TO THE PACIFIC COAST, APRIL 29-JUNE 15, 1901"},{"v":"GOVT;"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; 5.25 X 7.5;"},{"v":"OTHER (POLITICAL);"},{"v":"ILLUSTRATION OF EAGLE WITH OUTSTRETCHED WINGS;"},{"v":"1901-1172"},null,null,null,{"v":"U.S. Goverbment(?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":5},{"v":7},{"v":"1901-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13547"},null,{"v":"CHILDS' LUNCH ROOM"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"130 BROADWAY, [NEW YORK]"},{"v":"CARD; COL; 6 X 10.25;"},null,{"v":"PINK STOCK; MENU FOR LADIES' DINING ROOM;"},{"v":"1901-1173"},null,null,null,{"v":"Childs' Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13548"},null,{"v":"NORTH CAROLINA SOCIETY OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA HOTEL"},{"v":"BOOKLET;  7 X 6;"},{"v":"ANNUAL"},{"v":"MENU IN FRENCH; OFFICERS LISTED;MUSIC PROGRAM INCLUDED;COPY OF DECLARATION OFINDEPENDENCE ,SIGNED MAY 20,1775 INCLUDED;"},{"v":"1901-1357"},null,null,null,{"v":"North Carolina Society Of New York"},null,null,null,{"v":"complete"},{"v":"16"},{"v":20},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13549"},null,{"v":"SOCIETY OF COLONIAL WARS IN THE STATE OF NEW JERSEY"},{"v":"DINNER"},{"v":"PAT;"},{"v":"PRINCETON INN,NJ"},{"v":"BOOKLET; RIBBON TRIM; ILLUS; COL; 5.75 X 7.5;"},{"v":"[ANNUAL]"},null,{"v":"1901-1358"},null,null,null,{"v":"Society Of Colonial Wars In The State Of New Jersey"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13550"},null,{"v":"WESTMINISTER HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"LOS ANGELES, CAL;"},{"v":"BROADSIDE; 4.5 X 7.5;"},{"v":"DAILY"},null,{"v":"1901-1359"},null,null,null,{"v":"Westminister Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13551"},null,{"v":"WESTMINISTER HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LOS ANGELES,CA;"},{"v":"BROADSIDE; 4.5 X 7.5;"},{"v":"DAILY"},null,{"v":"1901-1360"},null,null,null,{"v":"Westminister Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13552"},null,{"v":"WESTMINISTER HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"LOS ANGELES, CA;"},{"v":"BROADSIDE; 4 X 7;"},{"v":"DAILY"},null,{"v":"1901-1361"},null,null,null,{"v":"Westminister Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13553"},null,{"v":"BAILEY CATERING CO."},{"v":"LUNCH AND/OR DINNER"},{"v":"COMMERCIAL"},{"v":"PAN-AMERICAN EXPOSITION"},{"v":"BROADSHEET; 5.25 X 8.5;"},{"v":"DAILY"},{"v":"COMPLETE WINE LIST WITH PRICES ON BACK;"},{"v":"1901-1362"},null,null,null,{"v":"Bailey Catering Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":132},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13554"},null,{"v":"RECTOR'S"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"B'WAY & 44ST.,NY"},{"v":"FOLDER; GOLD FIGURE; COL; 6.75 X .5;"},{"v":"DAILY"},{"v":"ALL ITEMS PRICED; COMPLETE WINE LIST INCLUDED;"},{"v":"1901-1363"},null,null,null,{"v":"Rector's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":181},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13557"},null,{"v":"PULLMAN DINING CAR SERVICE -THE PRESIDENT"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; 5.25 X 7.5;"},{"v":"TOUR TO THE PACIFIC COAST"},null,{"v":"1901-1369"},null,null,null,{"v":"Pullman Dining Car Service  The President"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13558"},null,{"v":"PULLMAN DINING CAR SERFVICE-THE PRESIDENT"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; 5.25 X 7.5;"},{"v":"TOUR TO THE PACIFIC COAST"},null,{"v":"1901-1370"},null,null,null,{"v":"Pullman Dining Car Serfvice The President"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13559"},null,{"v":"PULLMAN DINING CAR SERVICE -THE PRESIDENT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; 5.25 X 7.5;"},{"v":"TOUR TO THE PACIFIC COAST"},null,{"v":"1901-1371"},null,null,null,{"v":"Pullman Dining Car Service  The President"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13560"},null,{"v":"WESTMINISTER HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"LOS ANGELES,CA;"},{"v":"BROADSIDE; 4 X 7;"},{"v":"DAILY"},null,{"v":"1901-1372"},null,null,null,{"v":"Westminister Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13561"},null,{"v":"WESTMINISTER HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LOS ANGELES, CA;"},{"v":"BROADSIDE; 4.5 X 7.5;"},{"v":"DAILY"},null,{"v":"1901-1373"},null,null,null,{"v":"Westminister Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13562"},null,{"v":"OCEANIC STEAMSHIP COMPANY - VENTURA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 8.5;"},null,null,{"v":"1901-1378"},null,null,null,{"v":"Oceanic Steamship Company   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13563"},null,{"v":"OCEANIC STEAMSHIP COMPANY - VENTURA"},{"v":"DINNER,SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BOKLET;ILLUS; COL; 5 X 7.5;"},null,{"v":"HANDWRITTEN MENU;"},{"v":"1901-1379"},null,null,null,{"v":"Oceanic Steamship Company   Ventura"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13564"},null,{"v":"N.C. AT SQUANTUM"},{"v":"MENU"},null,null,{"v":"FOLDER; ILLUS; COL; 4.25X8;"},null,{"v":"THIS MENU IS WRITTEN IN INDIAN DIALECT WITH FOOD TRANSLATIONS UNDER EACH ITEM; THERE ARE TWO SKETCHES OF INDIAN LIFE;"},{"v":"1901-1384"},null,null,null,{"v":"N.C. At Squantum"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13565"},null,{"v":"GEYER'S DAIRY RESTAURANT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 5.5X9;"},null,{"v":"SPECIALS HANDWRITTEN; DECORATIVE BORD"},{"v":"1901-1386"},null,null,null,{"v":"Geyer's Dairy Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":211},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13566"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"SS COMPANY FLAG AT TOP;"},{"v":"1901-1390"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13567"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"SS COMPANY FLAG AT TOP;"},{"v":"1901-1393"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13568"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"SS COMPANY FLAG AT TOP;"},{"v":"1901-1394"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13569"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.KINSHIN MARU"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;BORDER;"},{"v":"1900-4923"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"under review"},{"v":"2"},{"v":16},{"v":1900},{"v":11},{"v":25},{"v":"1900-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13570"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KINSHIN MARU"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF WOMAN ON SHORE WITH BOAT;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4924"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":11},{"v":25},{"v":"1900-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13571"},null,{"v":"RAYMOND & WHITCOMBIS TOURS"},{"v":"DAILY MENU, BREAKFAST"},{"v":"RAILROAD"},{"v":"PULLMAN DINING CAR ENROUTE MEXICO-CALIFORNIA"},{"v":"CARD;ILLUS;COL;5X8;"},null,{"v":"NO DATE;RUBBER STAMPED BUTTOLPH COLLECTION 1900-1901;"},{"v":"1900-4925"},null,null,null,{"v":"Raymond & Whitcombis Tours"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13572"},null,{"v":"RAYMOND & WHITCOMBIS TOURS"},{"v":"DAILY LUNCH MENU"},{"v":"RAILROAD"},{"v":"PULLMAN DINING CAR ENROUTE MEXICO-CALIFORNIA"},{"v":"CARD;ILLUS;COL;5X8;"},null,{"v":"NO DATE;RUBBER STAMPED BUTTOLPH COLLECTION 1900-1901;"},{"v":"1900-4926"},null,null,null,{"v":"Raymond & Whitcombis Tours"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13573"},null,{"v":"RAYMOND & WHITCOMBIS TOURS"},{"v":"DAILY MENU, DINNER"},{"v":"RAILROAD"},{"v":"PULLMAN DINING CAR ENROUTE MEXICO-CALIFORNIA"},{"v":"CARD;ILLUS;COL;5X8;"},null,{"v":"NO DATE;RUBBER STAMPED BUTTOLPH COLLECTION 1900-1901;PRINTED MENU WITH NO SPECIFICS;"},{"v":"1900-4927"},null,null,null,{"v":"Raymond & Whitcombis Tours"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13574"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"WINE LIST"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTE"},{"v":"CARD;ILLUS;COL;5.5X8.8;"},{"v":"DAILY;"},{"v":"NO DATE;STAMP OF BUTTOLPH COLLECTION 1900-1901;2 COPIES;"},{"v":"1900-4935"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13575"},null,{"v":"KENTUCKY CLUB OF CHICAGO"},{"v":"FIRST ANNUAL BANQUET"},{"v":"POL;"},{"v":"GRAND PACIFIC HOTEL"},{"v":"BOOKLET;ILLUS;COL;4X7;"},{"v":"ANNIVERSARY;"},{"v":"QUOTATIONS;WORDS OF SONG;TOASTS;MUSICAL PROGRAM;NAMES;GREEN LAWN WITH TREES;FASTENED AT LEFT WITH THIN CORD;CLUB EMBLEM ON BACK COVER;"},{"v":"1900-4936"},null,null,null,{"v":"Kentucky Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"12"},{"v":16},{"v":1900},{"v":11},{"v":27},{"v":"1900-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13576"},null,{"v":"NEW HOTEL BERKELEY,THE"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"ASHEVILLE,NC"},{"v":"FOLDER;ILLUS;COL;5X6;"},{"v":"DAILY;"},{"v":"ART NOUVEAU CIRCLE ENCLOSING SIMPLE SEA WITH HILLS AND SAILBOAT;"},{"v":"1900-4937"},null,null,null,{"v":"New Hotel Berkeley,The"},null,null,null,{"v":"complete"},{"v":"8"},{"v":40},{"v":1900},{"v":11},{"v":25},{"v":"1900-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13582"},null,{"v":"PLANTERS HOTEL"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},null,{"v":"BOOKLET;ILLUS;COL;5.5X7;"},{"v":"SECULAR HOLIDAY;"},{"v":"GREEN APPLE ON FRONT COVER;MUSICAL PROGRAM;THEATRES LISTED;THIN GREEN CORD AT LEFT;"},{"v":"1900-4945"},null,null,null,{"v":"Planters Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":35},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13583"},null,{"v":"HOTEL MANHATTAN"},{"v":"THANKSGIVING LUNCH"},{"v":"COMMERCIAL"},{"v":"MADISON AVE & 42ND ST,NY"},{"v":"CARD;ILLUS;6X9.5;"},{"v":"SECULAR HOLIDAY;"},null,{"v":"1900-4946"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13584"},null,{"v":"HOTEL MANHATTAN"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"MADISON AVE & 42ND ST,NY"},{"v":"CARD;ILLUS;6X9.5;"},{"v":"SECULAR HOLIDAY;"},null,{"v":"1900-4947"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":180},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13585"},null,{"v":"A.M. SWEET & SON HOTEL & RESTAURANT"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 7X12;"},null,{"v":"A LA CARTE MENU; \"NOTICE-IT IS UNNECESSARY TO FEE THE WAITER,\" COCKTAILS: 15CENTS/2 FOR 25 CENTS;\""},{"v":"1901-1000"},null,null,null,{"v":"A.M. Sweet & Son Hotel & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":321},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13586"},null,{"v":"ASTOR HOUSE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"(NEW YORK, NY?)"},{"v":"FOLDER; ILLUS; COL; 7X11;"},null,{"v":"A LA CARTE MENU; INCLUDES PRICED WINE & LIQUOR LIST;  PHOTO OF HOTEL ON COVER;"},{"v":"1901-1002"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":419},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13587"},null,{"v":"ASTOR HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"(NEW YORK, NY?)"},{"v":"FOLDER; ILLUS; COL; 7X11;"},null,{"v":"A LA CARTE MENU; INCLUDES PRICED WINE & LIQUOR LIST;  PHOTO OF HOTEL ON COVER;"},{"v":"1901-1003"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":545},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13588"},null,{"v":"COSMOPOLITAN HOTEL"},{"v":"LUNCH MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 7.5X12.5;"},{"v":"DAILY;"},{"v":"A LA CARTE MENU; INCLUDES PRICED WINE & LIQUOR LIST; PHOTO OF HOTEL ON COVER;"},{"v":"1901-1004"},null,null,null,{"v":"Cosmopolitan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":475},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13589"},null,{"v":"HERALD SQUARE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"(NEW YORK, NY?)"},{"v":"CARD; ILLUS; COL; 7X11.5;"},{"v":"DAILY;"},{"v":"A LA CARTE MENU; HOTEL EMBLEM AT TOP;"},{"v":"1901-1008"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":257},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13590"},null,{"v":"CIGAR LEAF TOBACCO BOARD OF TRADE OF THE UNITED STATES"},{"v":"BANQUET IN HONOR OF THE THIRD ANNUAL CONVENTION OF ABOVE"},{"v":"COMMERCIAL"},{"v":"WALDORF-ASTORIA [NEW YORK]"},{"v":"CARD; ILLUS; COL; 4.5 X 7;"},{"v":"SOC;"},{"v":"MENU IN FRENCH; WINES; ILLUSTRATION OF RED DEVIL IN MENU HEADING OF \"WHAT THE (DEVIL'S) FOR DINNER;"},{"v":"1901-1180"},null,null,null,{"v":"Cigar Leaf Tobacco Board Of Trade Of The United States"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13591"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cigar Leaf Tobacco Board Of Trade Of The United States"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13592"},null,{"v":"MACY'S"},{"v":"LUNCHEON TABLE D'HOTE"},{"v":"COMMERCIAL"},{"v":"[NEW YORK]"},{"v":"CARD; 4.5 X 7;"},null,{"v":"RED STAR LOGO; DATE HANDWRITTEN BY FEB;"},{"v":"1901-1181"},null,null,null,{"v":"Macy's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13593"},null,{"v":"SPHNX CLUB"},{"v":"FORTIETH DINNER"},{"v":"SOC(?):"},{"v":"WALDORF-ASTORIA"},{"v":"CARD; 4.25 X 6.25;"},{"v":"ANNIVERSARY;"},{"v":"MANHATTAN COCKTAILS, WINES; LOGO;"},{"v":"1901-1182"},null,null,null,{"v":"Sphinx Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13594"},null,{"v":"U.S.M.S ST. PAUL"},{"v":"DINNER"},{"v":"NAV;"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"NAVAL FLAG(?); PRICED WINE LIST ON BACK OF MENU;"},{"v":"1901-1184"},null,null,null,{"v":"U.S.M.S St. Paul"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":106},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13595"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; COLORED ILLUSTRATION OF SCHULSCHIFF HERZOGIN SOPHIE CHARLOTTE; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1201"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13596"},null,{"v":"CHESAPEAKE STEAMSHIP CO."},{"v":"SUPPER"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; COL; 5.5X8.5;"},null,{"v":"ILLUS, RED AND BLUE FLAG WITH INITIALS \"R\" AND \"N\";  DATE HAND WRITTEN [FEB?];"},{"v":"1900-3751"},null,null,null,{"v":"Chesapeake Steamship Co."},null,null,null,{"v":"under review"},{"v":"2"},{"v":61},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13597"},null,{"v":"HOTEL ST. ANDREW"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"CARD; 6.25X9.75;"},null,{"v":"PRINTED MENU WITH SOME ITEMS INSERTED WITH RED INK; DATE HAND-WRITTEN [FEB?];"},{"v":"1900-3753"},null,null,null,{"v":"Hotel St. Andrew"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":143},{"v":1900},{"v":6},{"v":29},{"v":"1900-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13598"},null,{"v":"IMPERIAL HOTEL LIMITED"},{"v":"DEJEUNER/LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TOKYO, JAPAN"},{"v":"BROADSIDE; 4.5 X 6.75;"},null,{"v":"MENU IN FRENCH; DISHES NUMBERED;"},{"v":"1900-3757"},null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":6},{"v":30},{"v":"1900-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13599"},null,{"v":"IMPERIAL HOTEL LIMITED"},{"v":"DINER/DINNER"},{"v":"COMMERCIAL"},{"v":"TOKYO, JAPAN"},{"v":"BROADSIDE; 4.5 X 6.75;"},null,{"v":"MENU IN FRENCH; DISHES NUMBERED;"},{"v":"1900-3758"},null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":6},{"v":30},{"v":"1900-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13600"},null,{"v":"NEW STATE HOUSE"},{"v":"EVENING MEAL"},{"v":"GOVT;"},{"v":"WACO, TEXAS"},{"v":"CARD; ILLUS; 4.5X7.5;"},null,{"v":"ILLUS, PHOTOS OF POST OFFICE;"},{"v":"1900-3759"},null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":6},{"v":30},{"v":"1900-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13601"},null,{"v":"(PENNA. SOC'Y. WAR OF 1812)"},{"v":"[COMPLIMENTARY DINNER TO THE OFFICERS OF GENERAL SOCIETY]"},{"v":"MIL;"},{"v":"MERION CRICKET CLUB, HAVERFORD [PA];"},{"v":"CARD; ILLUS; COL; 5.0X6.25;"},{"v":"COMPLIMENTARY DINNER"},{"v":"ILLUS, BLUE ANCHOR WITH MALTESE CROSS AND \"1812\"; WINES LISTED BY COURSE; NOTE ON BACK OF CARD: \"COMPLIMENTARY DINNER BY PENNA. SOC'Y. WAR OF 1812 TO THE OFFICERS OF GENERAL SOCIETY. F.E.B.\""},{"v":"1900-3761"},null,null,null,{"v":"Penna. Soc'y. War Of 1812"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":6},{"v":30},{"v":"1900-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13602"},null,{"v":"VICTORY HOTEL"},{"v":"NOON DINNER"},{"v":"COMMERCIAL"},{"v":"PUT IN BAY ISLAND, OH"},{"v":"FOLDER; ILLUS; COL; 4.75X6;"},null,{"v":"TABLE D'HOTE DINNER MENU; DECORATIVE WREATH;"},{"v":"1900-3771"},null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":50},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13603"},null,{"v":"AMERICAN INN"},{"v":"MENU"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; ILLUS; 5X7;"},null,{"v":"A LA CARTE MENU; \"NO ORDER CHECK LESS THAN 15 CENTS;\" [DATE SUPPLIED BY FEB];"},{"v":"1901-1395"},null,null,null,{"v":"American Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":112},{"v":1901},{"v":5},{"v":23},{"v":"1901-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13605"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"VENTURA - SECOND CABIN"},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"ITEMS HANDWRITTEN IN LAVENDAR INK ON PRINTED FORM; STEAMSHIP ON COVER, GOLDEN GATE ON BACK COVER;"},{"v":"1901-1422"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13606"},null,{"v":"LUCHOW'S PAN-AMERICAN RESTAUANT CO."},{"v":"PAN-AMERICAN RESTAURANT CO."},{"v":"COMMERCIAL"},{"v":"BUFFALO, NY"},{"v":"FOLDER;ILLUS; 8.5 X 13;"},{"v":"DAILY MENU"},{"v":"PRICED MENU AND WINE LIST; ILLUS. OF GERMAN VILLAGE, ALT NURNBERG (PART OF FAIR?); DATE HANDWRITTEN BY FEB; NOTATION \"FROM MISS LEAVITT\";"},{"v":"1901-1427"},null,null,null,{"v":"Luchow's Pan American Restauant Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":278},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13607"},null,{"v":"WHITE STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. MAJESTIC, 2ND SALOON"},{"v":"CARD; ILLUS; COL; 3.25X5;"},null,{"v":"DECORATIVE BORDER OVER SPONSOR; [EVENT INFO SUPPLIED BY FEB]; ON BACK OF MENU FEB HAS WRITTEN \"A.S. FREIDUS,\" POSSIBLY NAME OF PASSENGER WHO SUPPLIED MENU;"},{"v":"1900-4013"},null,null,null,{"v":"White Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":8},{"v":7},{"v":"1900-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13608"},null,{"v":"VICTORY HOTEL"},{"v":"NOON DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY-ISLAND, LAKE ERIE, OH"},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-4017"},null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":8},{"v":4},{"v":"1900-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13609"},null,{"v":"VICTORY HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY-ISLAND, LAKE ERIE, OH"},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-4018"},null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":8},{"v":8},{"v":"1900-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13610"},null,{"v":"VICTORY HOTEL"},{"v":"EVENING DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY-ISLAND, LAKE ERIE, OH"},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-4019"},null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":8},{"v":8},{"v":"1900-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13611"},null,{"v":"WEST COAST DINING SALOON"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 3.25X5.25;"},null,{"v":"TABLE D'HOTE MENU;"},{"v":"1900-4027"},null,null,null,{"v":"West Coast Dining Saloon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":8},{"v":10},{"v":"1900-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13612"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"SS: KAMKURA MARU"},{"v":"BROADSHEET; ILLUS; COL; 10.75X9;"},null,{"v":"HANDWRITTEN; FLORAL DECORATIONS ON FRONT, STEAMER ROUTE ON BACK;"},{"v":"1900-4029"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":11},{"v":"1900-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13613"},null,{"v":"COTTON BELT RAILROAD ROUTE"},{"v":"LUNCH OR DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER;ILLUS.COVER; 5.25 X 7.5;"},null,{"v":"ALL ITEMS PRICED INCLUDING CIGARS & PLAYING CARDS;"},{"v":"1901-1594"},null,null,null,{"v":"Cotton Belt Railroad Route"},null,null,null,{"v":"complete"},{"v":"8"},{"v":57},{"v":1901},{"v":6},{"v":10},{"v":"1901-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13615"},null,{"v":"OCEANIC STEAMSHIP CO. - SIERRA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1901-1596"},null,null,null,{"v":"Oceanic Steamship Co.   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":6},{"v":10},{"v":"1901-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13616"},null,{"v":"OCEANIC STEAMSHIP CO.- SIERRA"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1901-1597"},null,null,null,{"v":"Oceanic Steamship Co.  Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":6},{"v":10},{"v":"1901-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13619"},null,{"v":"HARLOW & KUCHLIN RESTAURANT OYSTER & CHOP HOUSE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 7X11;"},{"v":"DAILY;"},{"v":"A LA CARTE MENU; INCLUDES PRICED WINE & LIQUOR LIST;"},{"v":"1901-1009"},null,null,null,{"v":"Harlow & Kuchlin Restaurant Oyster & Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":476},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13621"},null,{"v":"ROGERS'RESTAURANT"},{"v":"TABLE D'HOTE DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5.5X7;"},{"v":"DAILY;"},{"v":"\"WITH WINE-50 CENTS;\""},{"v":"1901-1011"},null,null,null,{"v":"Rogers'restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13622"},null,{"v":"ROGERS' CHOP HOUSE AND RESTAURANT"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6.75X11;"},{"v":"DAILY;"},{"v":"A LA CARTE PRICED MENU; INCLUDES PRICED WINE & LIQUOR LIST;"},{"v":"1901-1012"},null,null,null,{"v":"Rogers' Chop House And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":320},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13623"},null,{"v":"E.B. ORCUTT RESTAURANT AND CAFE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 7X11;"},{"v":"DAILY;"},{"v":"A LA CARTE MENU; \"BREAKFAST 7-11 AM; DINNER 11 AM-5 PM; SUPPER 5-7 PM;  EVENING DINNER 5:30-7:30PM;\" INCLUDES PRICED WINE & LIQUOR LIST;"},{"v":"1901-1013"},null,null,null,{"v":"E.B. Orcutt Restaurant And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":303},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13624"},null,{"v":"PROCTOR'S CAFE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 7X11;"},null,{"v":"A LA CARTE LUNCH MENU; INCLUDES EXTENSIVE PRICED WINE & LIQUOR LIST; STREET ADDRESS SUPPLIED BY FEB;"},{"v":"1901-1014"},null,null,null,{"v":"Proctor's Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":366},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13625"},null,{"v":"PROCTOR'S CAFE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 7X11;"},null,{"v":"A LA CARTE LUNCH MENU; INCLUDES EXTENSIVE PRICED WINE & LIQUOR LIST; STREET ADDRESS SUPPLIED BY FEB;"},{"v":"1901-1015"},null,null,null,{"v":"Proctor's Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":377},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13626"},null,{"v":"NEW YORK PRESS CLUB"},{"v":"MENU"},{"v":"PROF;"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 6.5X8.5;"},{"v":"DAILY;"},{"v":"A LA CARTE MENU; INCLUDES PRICED WINE LIST; BORDER ON MENU;"},{"v":"1901-1021"},null,null,null,{"v":"New York Press Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":295},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13627"},null,{"v":"BALTIMORE KNIGHTS TEMPLAR"},{"v":"IN HONOR OF OUR VETERANS"},{"v":"SOC;"},{"v":"ASYLUM, MASONIC TEMPLE, BALTIMORE, MD"},{"v":"CARD; ILLUS; COL; 4X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"KNIGHTS TEMPLAR EMBLEM AT TOP; FEB HAS REPEATED LOCATION STATED ON SEAL; VETERANS LISTED ON BACK OF MENU;"},{"v":"1901-1022"},null,null,null,{"v":"Baltimore Knights Templar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13628"},null,{"v":"HERALD SQUARE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 5.5X9.25;"},{"v":"DAILY;"},{"v":"A LA CARTE MENU; HOTEL EMBLEM AT TOP;"},{"v":"1901-1023"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":134},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13630"},null,{"v":"WINDSOR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, N.J."},{"v":"BOOKLET;ILLUS; GOLD HOTEL EMBLEM;5.5 X 8.25;"},null,{"v":"WINES LISTED FOR EACH COURSE;"},{"v":"1900-3400"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13631"},null,{"v":"MANGLER'S"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LA SALLE ST. CHICAGO, ILL."},{"v":"BROADSIDE; ILLUS; COL; 6.25 X 13;"},{"v":"DAILY"},null,{"v":"1900-3401"},null,null,null,{"v":"Mangler's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":157},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13633"},null,{"v":"PURE FOOD CAFE"},{"v":"A LA CARTE MENU"},{"v":"COMMERCIAL"},{"v":"102 MADISON ST. ?"},{"v":"BROADSIDE; COL;5.75 X 9;"},{"v":"DAILY"},null,{"v":"1900-3403"},null,null,null,{"v":"Pure Food Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":83},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13634"},null,{"v":"PURE FOOD CAFES - ANNEX NO. 1"},{"v":"TABLE D'HOTE MENU"},{"v":"COMMERCIAL"},{"v":"102 EAST MADISON ST."},{"v":"BROADSIDE; COL; 4.25 X 6.75;"},{"v":"DAILY"},null,{"v":"1900-3405"},null,null,null,{"v":"Pure Food Cafes   Annex No. 1"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13635"},null,{"v":"ENGLISH HOTEL RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"MANILA, P.I."},{"v":"FOLDER; COL; 6.75 X 10.75;"},null,{"v":"PRICES IN MEXICAN COIN OR EQUIVALENT;"},{"v":"1900-3406"},null,null,null,{"v":"English Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":113},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13636"},null,{"v":"CHICAGO GREAT WESTERN RAILWAY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS; COL; 5 X 7;"},{"v":"BUFFET SERVICE"},{"v":"COMPLETE WINE LIST INCLUDED;"},{"v":"1900-3408"},null,null,null,{"v":"Chicago Great Western Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":53},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13637"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;ILL;COL;5.5X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;"},{"v":"1900-3412"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13640"},null,{"v":"LOS ANGELES CONSISTORY NO.3"},{"v":"BANQUET"},null,null,{"v":"CARD;ILL;COL;4.25X6.75;"},null,{"v":"EMBLEM;FRENCH MENU;WINES;"},{"v":"1900-3420"},null,null,null,{"v":"Los Angeles Consistory No.3"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13641"},null,{"v":"MASONIC TEMPLE RESTAURANT"},{"v":"DINNER"},{"v":"SOC;"},null,{"v":"CARD;ILL;COL;4.5X7.5;"},{"v":"DAILY;"},{"v":"TABLE D'HOTE DINNER INCLUDES WINE;UNIDENTIFIED TALL BUILDING;"},{"v":"1900-3421"},null,null,null,{"v":"Masonic Temple Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13642"},null,{"v":"GRAND TRUNK RAILWAY SYSTEM"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LONDON,[ENGLAND]"},{"v":"CARD;ILL;3.5X9.25;"},{"v":"DAILY;"},{"v":"STEEL BRIDGE OVER THE NIAGARA RIVER;"},{"v":"1900-3424"},null,null,null,{"v":"Grand Trunk Railway System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13643"},null,{"v":"MARSHALL A.NEWELL"},{"v":"DINNER TO LOUIS SLOSS JR. PRIOR TO HIS DEPARTURE FOR CAPE NOME,ALASKA"},{"v":"OTHER (PRIVATE);"},{"v":"BOHEMIAN CLUB,SAN FRANSISCO,CA"},{"v":"CARD;ILL;5.5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES;"},{"v":"1900-3425"},null,null,null,{"v":"Marshall A.Newell"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13645"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANERIO"},{"v":"FOLDER;ILL;COL;5.5X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN AND MECHANICALLY  REPRODUCED;2 COPIES"},{"v":"1900-3433"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13646"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANERIO"},{"v":"BROADSHEET;5.75X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN AND MECHANICALLY  REPRODUCED;2 COPIES"},{"v":"1900-3434"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13648"},null,{"v":"D&H DINING CAR SERVICE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD;4X5;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN PROBABLY BY FB;PRICED WINE LIST;"},{"v":"1900-3436"},null,null,null,{"v":"D&H Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":69},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13649"},null,{"v":"SOUTHERN RAILWAY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK AND FLORIDA EXPRESS"},{"v":"CARD;5.5X6.6;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN PROBABLY BY FB;"},{"v":"1900-3439"},null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13650"},null,{"v":"SOUTHERN RAILWAY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NEW YORK AND FLORIDA EXPRESS"},{"v":"CARD;5.5X6.6;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN PROBABLY BY FB;"},{"v":"1900-3440"},null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13651"},null,{"v":"HAMILTON CLUB OF CHICAGO"},{"v":"A LA CARTE MENU"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"FOLDER; ILLUS; 5.5X8.5;"},null,{"v":"DECORATIVE WREATH;"},{"v":"1900-3780"},null,null,null,{"v":"Hamilton Club Of Chicago"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":146},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13652"},null,{"v":"(ALTA VISTA HOTEL)"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD"},null,{"v":"[SPONSOR & DATE INFO HANDWRITTEN]; TABLE D'HOTE MENU;"},{"v":"1900-3784"},null,null,null,{"v":"Alta Vista Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":7},{"v":3},{"v":"1900-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13653"},null,{"v":"NORTHERN STEAMSHIP COMPANY"},{"v":"WINE LIST"},{"v":"COMMERCIAL"},{"v":"GREAT NORTHERN RY. LINE"},{"v":"FOLDER; ILLUS; 5.5X7;"},null,{"v":"PRICED WINE, BEER & TOBACCO LIST; ILLUSTRATION OF STEAMSHIP ON COVER;"},{"v":"1900-3793"},null,null,null,{"v":"Northern Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":97},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13654"},null,{"v":"CONSULATE OF THE UNITED STATES OF AMERICA"},{"v":"FOURTH OF JULY"},{"v":"GOVT;"},{"v":"GIBRALTER, SPAIN"},{"v":"BROADSIDE; ILLUS; COL; 5.25X8.25;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"FRENCH; AMERICAN FLAG AT TOP OF MENU;"},{"v":"1900-3795"},null,null,null,{"v":"Claremont Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13655"},null,{"v":"NEW ROCKINGHAM"},{"v":"FOURTH OF JULY MENU"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER, RI"},{"v":"BOOKLET; ILLUS; COL; 6.5X6.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"TABLE D'HOTE MENU; HOTEL SEAL ON FRONT COVER, SAILBOAT & JULY 4 SEAL ON BACK COVER;"},{"v":"1900-3798"},null,null,null,{"v":"New Rockingham"},null,null,null,{"v":"complete"},{"v":"8"},{"v":70},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13657"},null,{"v":"HOTEL COLORADO"},{"v":"FOURTH OF JULY DINNER"},{"v":"COMMERCIAL"},{"v":"GLENWOOD SPRINGS, CO"},{"v":"BOOKLET; ILLUS; COL; 5.25 X 6.25;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"MUSICAL PROGRAM; ILLUSTRATION OF COLONIAL SOLDIER AND WOMAN; BURST OF STARS;"},{"v":"1900-3803"},null,null,null,{"v":"Hotel Colorado"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13658"},null,{"v":"ALTA VISTA HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[COLORADO SPRINGS, CO]"},{"v":"CARD; 4.5 X.6.5;"},null,{"v":"NAME OF HOTEL NOTED BY FEB;"},{"v":"1900-3804"},null,null,null,{"v":"Alta Vista Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13659"},null,{"v":"ALTA VISTA HOTEL (?)"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"[COLORADO SPRINGS, CO]"},{"v":"CARD; 4.5 X.6.5;"},null,{"v":"NAME OF HOTEL NOT NOTED BY FEB BUT PROBABLY THE SAME AS 1900-3804;"},{"v":"1900-3805"},null,null,null,{"v":"Alta Vista Hotel (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13660"},null,{"v":"ALTA VISTA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"COLORADO SPRINGS, CO"},{"v":"FOLDER; ILLUS; 5.25 X 7;"},null,{"v":"LITHOGRAPH OF HOTEL;"},{"v":"1900-3806"},null,null,null,{"v":"Alta Vista Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13663"},null,{"v":"GRANDON HOTEL"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"HELENA,MT"},{"v":"FOLDER; COL; ILLUS; 4.75 X 6;"},null,{"v":"TAN STOCK; DRAWING OF BOAT ON LAKE;"},{"v":"1900-4602"},null,null,null,{"v":"Grandon Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13664"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREALFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET; 5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4605"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13665"},null,{"v":"CHICAGO BEACH HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"FOLDER; ILLUS; 5.5 X 7;"},null,{"v":"PHOTOGRAPHS OF VARIOUS ASPECTS OF HOTEL; MUSICAL PROGRAM;"},{"v":"1900-4606"},null,null,null,{"v":"Chicago Beach Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13667"},null,{"v":"GRANDON HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"HELENA, MONTANA"},{"v":"BROADSIDE; ILLUS; 4.5 X 7;"},null,null,{"v":"1900-4624"},null,null,null,{"v":"Grandon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13668"},null,{"v":"DELMONICOS"},{"v":"DINNER"},null,null,{"v":"BROADSIDE; SILVER TRIM; 5 X 7;"},null,{"v":"MENU ALL IN FRENCH;"},{"v":"1900-4625"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13669"},null,{"v":"PALACE HOTEL RESTAURANT"},{"v":"DINNER"},{"v":"COM"},{"v":"SAN FRANCISCO, CA;"},{"v":"BROADSHEET; 6 X 11;"},{"v":"DAILY"},{"v":"COMPLETE MENU ON BACK ALL IN FRENCH;"},{"v":"1900-4627"},null,null,null,{"v":"Palace Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":408},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13670"},null,{"v":"GRAND HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"YOKOHAMA, JAPAN"},{"v":"FOLDER; ILLUS, ON EACH PAGE; COL; 6.5 X 9.75;"},null,{"v":"FULL PAGE FOR WINE LIST WITH PRICES; MUSIC PROGRAM INCLUDED;"},{"v":"1900-4628"},null,null,null,{"v":"Grand Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":149},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13671"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"SS: CASUGA"},{"v":"BROADSHEET; ILLUS; COL; 10.75X9;"},null,{"v":"HANDWRITTEN; FLORAL DECORATIONS AND SEA SCENE ON FRONT, STEAMER ROUTE ON BACK;"},{"v":"1900-4030"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":11},{"v":"1900-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13672"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUFA"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4032"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":11},{"v":"1900-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13673"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUFA"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4033"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":11},{"v":"1900-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13674"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KAMAKURA MARU"},{"v":"BROADSHEET, ILLUS; COL; 10 X 9.25;"},null,{"v":"HANDWRITTEN; PAINTING OF GEISHA (?); MAP ON BACK SHOWING ROUTES OF NIPPON YUSEN KAISHA;"},{"v":"1900-4036"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":12},{"v":"1900-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13675"},null,{"v":"HOTEL NORTH"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"AUGUSTA, ME"},{"v":"CARD; COL; 4.25 X 6.75;"},null,{"v":"BLUE STOCK; RED PRINT; YELLOW LOGO;"},{"v":"1900-4038"},null,null,null,{"v":"Hotel North"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":8},{"v":12},{"v":"1900-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13676"},null,{"v":"CONGRESS HALL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"CARD; ILLUS; COL; 4.5 X 7.25;"},null,{"v":"PINK STOCK; ILLUSTRATION OF HOTEL;"},{"v":"1900-4042"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":8},{"v":12},{"v":"1900-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13678"},null,{"v":"WISCONSIN BANKERS ASSOCIATION"},{"v":"SEVENTH ANNUAL CONVENTION BANQUET"},{"v":"PROF;"},{"v":"HOTEL PFISTER, MILWAUKEE, WI"},{"v":"BOOKLET; 6 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"WINES; TOASTS; WHITE CORD;"},{"v":"1900-4057"},null,null,null,{"v":"Wisconsin Bankers Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1900},{"v":8},{"v":15},{"v":"1900-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13679"},null,{"v":"COLONIAL HOTEL"},{"v":"SECOND ANNIVERSARY DINNER"},{"v":"COMMERCIAL"},{"v":"CLEVELAND [OH]"},{"v":"BOOKLET; COL; ILLUS; 4.5 X 8.75;"},{"v":"ANNIVERSARY;"},{"v":"MAROON STOCK; GOLD DECORATIVE PATTERN; SPINNING WHEEL;"},{"v":"1900-4791"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":38},{"v":1900},{"v":10},{"v":24},{"v":"1900-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13680"},null,{"v":"MILLS HOTEL RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BLEECKER, THOMPSON AND SULLIVAN STREETS, [NEW YORK]"},{"v":"BROADSHEET; ILLUS; 4.25 X 8;"},{"v":"DAILY MENU"},{"v":"NOTE THAT AT 15 CENTS THE MEALS  MEET THE QUALITY OF MEALS PRICED AT 35 CENTS; PHOTOGRAPHS OF DINING ROOM ON FRONT AND BAKC;"},{"v":"1900-4792"},null,null,null,{"v":"Mills Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":10},{"v":24},{"v":"1900-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13684"},null,{"v":"AMERICAN BAR ASSOCIATION"},{"v":"TWENTY-THIRD ANNUAL BANQUET"},{"v":"PROF;"},{"v":"GRAND UNION, SARATOGA, [NY]"},{"v":"CARD; COL; 4.5 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES; RED PRINT;"},{"v":"1900-4210"},null,null,null,{"v":"American Bar Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":8},{"v":31},{"v":"1900-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13685"},null,{"v":"HOTEL NATIONAL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"(NEUSTADT, GERMANY?)"},{"v":"CARD; COL; ILLUS; 5 X 7.25;"},null,{"v":"GERMAN; HANDWRITTEN; MAN AND WOMAN DRINKING WINE;"},{"v":"1900-4215"},null,null,null,{"v":"Hotel National"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1900},{"v":8},{"v":31},{"v":"1900-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13687"},null,{"v":"SOUTHERN PACIFIC COMPANY - DINING CAR SERVICE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE - SUNSET OGDEN & SHASTA ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8.5;"},{"v":"DAILY"},null,{"v":"1900-4222"},null,null,null,{"v":"Southern Pacific Company   Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":69},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13688"},null,{"v":"SOUTHERN PACIFIC COMPANY - DINING CAR SERVICE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE - SUNSET OGDEN & SHASTA ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8.5;"},{"v":"DAILY"},null,{"v":"1900-4223"},null,null,null,{"v":"Southern Pacific Company   Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":66},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13689"},null,{"v":"CANADIAN PACIFIC RAILWAY CO.- S.S.ATHABASCA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL; 4.5 X 7;"},{"v":"DAILY"},null,{"v":"1900-4224"},null,null,null,{"v":"Canadian Pacific Railway Co.  S.S.Athabasca"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13690"},null,{"v":"CANADIAN PACIFIC RAILWAY CO. - S.S.ATHABASCA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL; 4.5 X 7;"},{"v":"DAILY"},null,{"v":"1900-4225"},null,null,null,{"v":"Canadian Pacific Railway Co.   S.S.Athabasca"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13691"},null,{"v":"CANADIAN PACIFIC RAILWAY CO. - S.S. ALBERTA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL; 4.5 X 7.25;"},{"v":"DAILY;"},null,{"v":"1900-4229"},null,null,null,{"v":"Canadian Pacific Railway Co.   S.S. Alberta"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13692"},null,{"v":"CANADIAN PACIFIC RAILWAY CO. - S.S.ALBERTA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL; 4.5 X 7.25;"},{"v":"DAILY"},null,{"v":"1900-4233"},null,null,null,{"v":"Canadian Pacific Railway Co.   S.S.Alberta"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13693"},null,{"v":"SOUTHERN RAILWAY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"WASHINGTON AND SOUTHWESTERN LIMITED"},{"v":"CARD;5.5X6.6;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN PROBABLY BY FB;"},{"v":"1900-3441"},null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13694"},null,{"v":"SOUTHERN RAILWAY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WASHINGTON AND SOUTHWESTERN LIMITED"},{"v":"CARD;5.5X6.6;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN PROBABLY BY FB;"},{"v":"1900-3442"},null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13695"},null,{"v":"BOSTON OYSTER HOUSE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"BOSTON, MA"},{"v":"FOLDER; ILLUS; 6.25X9.5;"},null,{"v":"A LA CARTE MENU; INCLUDES PRICED WINE LIST; [DATE INFO SUPPLIED BY FEB];I"},{"v":"1900-3443"},null,null,null,{"v":"Boston Oyster House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":133},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13696"},null,{"v":"CHAMPLAIN HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"\"THE D&H\" DINING CAR SERVICE BETWEEN ROUSES POINT, HOTEL CHAMPLAIN AND WHITEHALL"},{"v":"FOLDER; ILLUS; 4.5X5.25;"},null,{"v":"TABLE D'HOTE MENU; ILLUSTRATION OF HOTEL ON BACK COVER; [DATE INFO SUPPLIED BY FEB]; INCLUDES PRICED WINE LIST;"},{"v":"1900-3444"},null,null,null,{"v":"Champlain Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":66},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13697"},null,{"v":"(ENGLISH HOTEL RESTAURANT)"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"[MANILA, LUSON, P.I.]"},{"v":"BROADSIDE; 7.75X11.25;"},null,{"v":"[SPONSOR, PLACE, DATE, VENU INFO HANDWRITTEN]; ALL MENU ITEMS HANDWRITTEN; \" MEXICAN PRICES, TO ORDER ONLY;\"  MENU WRITTEN ON RULED TABLET PAPER AND PASTED ON OAKTAG;"},{"v":"1900-3446"},null,null,null,{"v":"English Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13698"},null,{"v":"CHILDS' LUNCH ROOMS"},{"v":"MENU"},null,{"v":"90 FULTON ST., NEW YORK, NY"},{"v":"CARD; ILLUS; 6 x 9.75 in."},null,{"v":"A LA CARTE MENU OF RESTAURANT CHAIN LOCATED ALL OVER NEW YORK CITY; DECORATIVE BORDER;"},{"v":"1900-3448"},null,null,null,{"v":"Childs' Lunch Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":58},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13699"},null,{"v":"METROPOLE HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"FARGO, ND"},{"v":"CARD; ILLUS; 4.75X7.25;"},null,{"v":"TABLE D'HOTE MENU; DECORATIVE WREATH;"},{"v":"1900-3452"},null,null,null,{"v":"Metropole Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":5},{"v":27},{"v":"1900-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13700"},null,{"v":"METROPOLE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"FARGO, NK"},{"v":"CARD; ILLUS; 4.75X6.75;"},null,{"v":"\"ONE O'CLOCK LUNCHEON;\" TABLE D'HOTE MENU; SKETCH OF LION AT TOP OF MENU;"},{"v":"1900-3453"},null,null,null,{"v":"Metropole Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":5},{"v":27},{"v":"1900-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13701"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"WILHELM DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},{"v":"OTHER (DAILY);"},{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP AT TOP OF MENU;"},{"v":"1900-3457"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1900},{"v":5},{"v":27},{"v":"1900-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13703"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"WILHELM DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},null,{"v":"GERMAN & ENGLISH; SEACOAST SCENE AT TOP OF MENU;"},{"v":"1900-3468"},null,null,null,{"v":"Norddeutscher Lloyd Bremen Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":5},{"v":28},{"v":"1900-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13704"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"WILHELM DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; SEA SCENE AT TOP OF MENU;"},{"v":"1900-3469"},null,null,null,{"v":"Norddeutscher Lloyd Bremen Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1900},{"v":5},{"v":28},{"v":"1900-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13705"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP \"CITY OF PARA\""},{"v":"FOLDER; ILLUS; 6X9;"},null,{"v":"DECORATIVE BORDER;"},{"v":"1900-3472"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":5},{"v":28},{"v":"1900-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13706"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP \"CITY OF RIO DE JANEIRO\""},{"v":"BROADSIDE; ILLUS; 5.75X8.5;"},null,{"v":"DECORATIVE BORDER; HANDWRITTEN IN LAVENDAR INK & THEN DUPLICATED;"},{"v":"1900-3473"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":5},{"v":28},{"v":"1900-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13707"},null,{"v":"RUSSELL HOUSE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"DETROIT, MI"},{"v":"BROADSIDE; COL; ILLUS; 5.5 X 8.5;"},null,{"v":"OLIVE GREEN PAPER; RED AND BLACK PRINT; LOGO;"},{"v":"1900-3484"},null,null,null,{"v":"Russell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":5},{"v":29},{"v":"1900-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13708"},null,{"v":"BUSINESS MEN'S LEAGUE OF ST. LOUIS"},{"v":"QUARTERLY MEMBERSHIP MEETING"},{"v":"PROF;"},{"v":"SOUTHERN HOTEL, [ST. LOUIS, MO]"},{"v":"FOLDER; 5 X 6;"},{"v":"OTHER (MEETING);"},{"v":"SPEECHES AND DISCUSSION;"},{"v":"1900-3485"},null,null,null,{"v":"Business Men's League Of St. Louis"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1900},{"v":5},{"v":29},{"v":"1900-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13709"},null,{"v":"COLONIAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CLEVELYAND [OH]"},{"v":"CARD; COL; 3.75 X 8.75;"},null,{"v":"ORANGE PAPER; LOGO; NOTE ABOUT PURITY OF WATER;"},{"v":"1900-3486"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1900},{"v":5},{"v":29},{"v":"1900-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13710"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY PANAMA LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD CITY OF PARA"},{"v":"FOLDER; 6 X 9.25;"},null,{"v":"DISHES IN ENGLISH, COURSES IN ENGLISH AND SPANISH; ORNAMENTAL BORDER;"},{"v":"1900-3498"},null,null,null,{"v":"Pacific Mail Steamship Company Panama Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":5},{"v":31},{"v":"1900-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13711"},null,{"v":"COMMERCIAL CLUB OF CHICAGO"},{"v":"EN ROUTE TO BOSTON AND RETURN"},{"v":"PROF;"},{"v":"SPECIAL PULLMAN VESTIBULED TRAIN"},{"v":"CARD; 4.75 X 6.5;"},null,{"v":"APPEARS TO BE A TOUR OF SORTS; WINE LIST; NO PRICES;"},{"v":"1900-3504"},null,null,null,{"v":"Commercial Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13712"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Commercial Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13713"},null,{"v":"ORIENTE HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"MANILA, PI"},{"v":"CARD; 6.0X8.0;"},null,{"v":"MANILA CARD WITH IVORY PAPER MENU AFFIXED;"},{"v":"1900-4404"},null,null,null,{"v":"Oriente Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":9},{"v":19},{"v":"1900-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13714"},null,{"v":"TOYO KISEN KAISHA - HING KONG MARU"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS, COVER;3 X 7.75;"},null,null,{"v":"1900-4638"},null,null,null,{"v":"Toyo Kisen Kaisha   Hing Kong Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13715"},null,{"v":"TOYO KISEN KAISHA - HONG KONG MARU"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS COVER; 3 X 7.75;"},null,null,{"v":"1900-4640"},null,null,null,{"v":"Toyo Kisen Kaisha   Hong Kong Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13717"},null,{"v":"NIPPPON YUSEN KAISHA - S.S. KOBE MARU"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9.25;"},null,{"v":"MENU HANDWRITTEN; MAP ON THE BACK SHOWING THE ROUTE;"},{"v":"1900-4646"},null,null,null,{"v":"Nipppon Yusen Kaisha   S.S. Kobe Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13718"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KASUGA"},{"v":"TIFFIN"},null,{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4648"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13719"},null,{"v":"NIPPON YUSEN KAISHA - S.S. KASUGA"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS OF JAPANESE CHILDREN IN COLOR; 10.25 X 9.75;"},null,{"v":"MENU HANDWRITTEN; MAP ON BACK SHOWING THE ROUTE;"},{"v":"1900-4649"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S. Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13720"},null,{"v":"GRAND HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BUDAPEST, HUNGARY"},{"v":"FOLDER; ILLUS ON EVERY PAGE IN COLOR; 4.5 X 6.5;"},null,{"v":"MENU IN FRENCH,WINES INCLUDED;"},{"v":"1900-4652"},null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13721"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KOBE MARU"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4654"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kobe Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13722"},null,{"v":"NIPPON YUSEN KAISHA -S.S.KOBE MARU"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4655"},null,null,null,{"v":"Nippon Yusen Kaisha  S.S.Kobe Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13723"},null,{"v":"TOYO KISEN KAISHA -HONG KONG MARU"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS COVER; 3 X 7.75;"},null,null,{"v":"1900-4656"},null,null,null,{"v":"Toyo Kisen Kaisha  Hong Kong Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13724"},null,{"v":"TOYO KISEN KAISHA - HONG KONG  MARU"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS COVER; 3 X 7.75;"},null,null,{"v":"1900-4658"},null,null,null,{"v":"Toyo Kisen Kaisha   Hong Kong  Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13728"},null,{"v":"CANDIAN PACIFIC RAILWAY CO. - S.S.MANITOBA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL; 4.5 X 7.25;"},{"v":"DAILY"},null,{"v":"1900-4234"},null,null,null,{"v":"Candian Pacific Railway Co.   S.S.Manitoba"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13729"},null,{"v":"BROWN PALACE HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DENVER,COLO."},{"v":"BROADSIDE; ILLUS;5 X 7.5;"},{"v":"DAILY"},null,{"v":"1900-4235"},null,null,null,{"v":"Brown Palace Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13730"},null,{"v":"BROWN PALACE HOTEL"},{"v":"BREAKFAST - A LA CARTE"},{"v":"COMMERCIAL"},{"v":"DENVER, COLO."},{"v":"BROADSHEET; COL; 5.25 X 8.5;"},{"v":"DAILY"},null,{"v":"1900-4236"},null,null,null,{"v":"Brown Palace Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":124},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13731"},null,{"v":"BROWN PALACE HOTEL"},{"v":"DAILY BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"DENVER, COLO."},{"v":"FOLDER; ILLUS; CO; 5.5 X 9;"},{"v":"DAILY"},null,{"v":"1900-4237"},null,null,null,{"v":"Brown Palace Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":202},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13732"},null,{"v":"ESSEX HOTEL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET; COL; 5.5 X 8;"},{"v":"DAILY"},null,{"v":"1900-4238"},null,null,null,{"v":"Essex Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":298},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13735"},null,{"v":"VICTORIAN RESTAURANT"},{"v":"DINNER BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"WHITECHAPEL ROAD, LONDON, ENGLAND"},{"v":"BROADSIDE; ILLUS; 8.25 X 13.25;"},null,{"v":"ALL FOOD ITEMS HANDWRITTEN;ALSO SERVE WINES, & BEER;"},{"v":"1900-4242"},null,null,null,{"v":"Victorian Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13736"},null,{"v":"CASSELS HOTEL & RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BERLIN, GERMANY"},{"v":"BROADSHEET;ILLUS; COL; 6.25 X 10.5;"},null,{"v":"KOSHER REST; UNDER SUPERVISION OF LOCAL SYNAGOGUE; IN GERMAN"},{"v":"1900-4243"},null,null,null,{"v":"Cassels Hotel & Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13739"},null,{"v":"W.ZAHN & SOHN"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"GOESCHENEN"},{"v":"CARD;COL;3X4.25;"},{"v":"DAILY"},{"v":"ONE SIDE IN GERMAN,ONE SIDE IN FRENCH;PRICE INCLUDES HALF A BOTTLE OF WINE;MENU IS FOR I AND II CLASS;HANDWRITTEN A.S.FREIDUS;"},{"v":"1900-4246"},null,null,null,{"v":"W.Zahn & Sohn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13759"},null,{"v":"SAVOY HOTEL"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"PHILADELPHIA, PA"},{"v":"BROADSIDE; ILLUS; COL; 6X7.75;"},{"v":"SECULAR HOLIDAY;"},{"v":"TABLE D'HOTE HOLIDAY DINNER; PASTORAL SKETCHES AT TOP OF MENU;"},{"v":"1900-4967"},null,null,null,{"v":"Savoy Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13761"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS ALBERTA"},{"v":"CARD; ILLUS; COL; 4.75X7.25;"},null,{"v":"NO PRINTED DATE; \"1900\" INSCRIBED FAINTLY IN PENCIL;"},{"v":"1900-4420"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13806"},null,{"v":"HAAN'S"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"PARK ROW, [NY]"},{"v":"FOLDER; ILLUS; 5.5 X 7;"},null,{"v":"PRICED MENU; ILLUSTRATION OF PARK ROW BUILDING;"},{"v":"1901-1046"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":138},{"v":1901},{"v":4},{"v":1},{"v":"1901-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13807"},null,{"v":"CURRY & BURLINGAME"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"CHAMBERS STREET, [NYC]"},{"v":"BROADSIDE; 5.5 X 7;"},null,{"v":"PRICED MENU;"},{"v":"1901-1051"},null,null,null,{"v":"Curry & Burlingame"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13810"},null,{"v":"UNION SQUARE HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"[NYC]"},{"v":"FOLDER; 7 X 11;"},null,{"v":"PRICED MENU;"},{"v":"1901-1054"},null,null,null,{"v":"Union Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":243},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13811"},null,{"v":"CAFE ST. DENIS"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 5.5 X 11;"},null,{"v":"PRICED MENU; NOTE ABOUT PURITY OF WATER AND MILK;"},{"v":"1901-1056"},null,null,null,{"v":"Cafe St. Denis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":111},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13812"},null,{"v":"CAFE ST. DENIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; 7 X 11;"},null,{"v":"PRICED MENU; PRICED WINE LIST; NOTE ABOUT PURITY OF WATER AND MILK;"},{"v":"1901-1057"},null,null,null,{"v":"Cafe St. Denis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":778},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13813"},null,{"v":"DAVID CAFE AND RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"69 LIBERTY STREET [NYC]"},{"v":"FOLDER; 6 X 9.75;"},null,{"v":"PRICED MENU; PRICED WINE LIST;"},{"v":"1901-1058"},null,null,null,{"v":"David Cafe And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":285},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13814"},null,{"v":"DAVID LUNCH COUNTER"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"69 LIBERTY STREET [NYC]"},{"v":"CARD; 5.5 X 9.25;"},null,{"v":"PRICED MENU;"},{"v":"1901-1059"},null,null,null,{"v":"David Lunch Counter"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13815"},null,{"v":"HOTEL MARGARET"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"COLUMBIA HEIGHTS"},{"v":"CARD; 4 X 6.75;"},null,null,{"v":"1901-1060"},null,null,null,{"v":"Hotel Margaret"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13817"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE  \"SS LAHN\""},{"v":"CARD; ILLUS COL; 5.5 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1227"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13818"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE - \"SS LAHN\""},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1228"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13819"},null,{"v":"NORDDEUTSCHER LLOYD -BREMEN"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE - \"SS LAHN\""},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH; MUSIC PROGRAM LISTED;"},{"v":"1901-1229"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13821"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN  ROUTE - SONOMA"},{"v":"BROADSIDE; EMBLEM; COL; 5.5.X 7;"},null,null,{"v":"1901-1235"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13822"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE - SONOMA [SECOND CABIN]"},{"v":"BROADSIDE; EMBLEM; COL; 5.5 X 7;"},null,null,{"v":"1901-1236"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13823"},null,{"v":"PULLMAN DINING CAR SERVICE"},{"v":"DINNER"},{"v":"COM"},{"v":"TOUR OF THE PRESIDENT TO THE PACIFIC COAST[4/20 TO 6/15 1901]"},{"v":"CARD; ILLUS; 5.25 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1901-1237"},null,null,null,{"v":"Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13824"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; COL; 5.5 X 8.5;"},null,null,{"v":"1901-1238"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13825"},null,{"v":"NORDEUTSCHER LLOYD - BREMEN"},{"v":"MITTAGESSEN"},{"v":"COM"},{"v":"EN ROUTE - SS \"LAHN\""},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN BOTH BGERMAN & ENGLISH;"},{"v":"1901-1240"},null,null,null,{"v":"Nordeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13826"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"ABEND-ESSEN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE -SS \"LAHN\""},{"v":"CARD; ILLUS; COL; 5.5.X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1241"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13827"},null,{"v":"NORDEUTSCHER LLOYD - BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE - SS \"LAHN\""},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1242"},null,null,null,{"v":"Nordeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":75},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13828"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE - SS \"LAHN\""},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1243"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13829"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE _ SS \"LAHN\""},{"v":"FOLDER; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH; MUSIC PROGRAM INCLUDED'"},{"v":"1901-1244"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13830"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"MITTAGESSES"},{"v":"COM"},{"v":"EN ROUTE - SS \"NECTAR\""},{"v":"CARD ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN ONLY;"},{"v":"1901-1245"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13831"},null,{"v":"U.S.GOVERNMENT"},{"v":"PRESIDENTIAL TOUR TO THE PACIFIC COAST"},{"v":"GOVT;"},{"v":"EN ROUTE ABOARD RAILROAD"},{"v":"CARD; ILLUS; 5.5 X 7.5;"},{"v":"POL;"},{"v":"SCREAMING EAGLE;"},{"v":"1901-1249"},null,null,null,{"v":"U.S.Government"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":5},{"v":1},{"v":"1901-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13833"},null,{"v":"HOTEL NORTH"},{"v":"JULY FOURTH DINNER"},{"v":"COMMERCIAL"},{"v":"AUGUSTA, ME"},{"v":"CARD; ILLUS; 4 X 7;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"AMERICAN FLAG;"},{"v":"1900-3813"},null,null,null,{"v":"Hotel North"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13834"},null,{"v":"CATSKILL MOUNTAIN HOUSE"},{"v":"JULY FOURTH DINNER"},{"v":"COMMERCIAL"},{"v":"[NY]"},{"v":"FOLDER; ILLUS; 5.5 X 7;"},null,{"v":"PHOTOGRAPHS OF VIEWS ON COVER;"},{"v":"1900-3814"},null,null,null,{"v":"Catskill Mountain House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13836"},null,{"v":"AMERICAN CHAMBER OF COMMERCE OF PARIS"},{"v":"SIXTH ANNIVERSARY BANQUET"},{"v":"PROF;"},{"v":"HOTEL CONTINENTAL, [PARIS, FRANCE]"},{"v":"FOLDER; ILLUS; COL; 5.25 X 4.25;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; WINES; RED, WHITE, AND BLUE AMERICN AND FRENCH FLAGS;"},{"v":"1900-3817"},null,null,null,{"v":"American Chamber Of Commerce Of Paris"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13838"},null,{"v":"ALAMO HOTEL(?)"},{"v":"JULY FOURTH DINNER"},{"v":"COMMERCIAL"},{"v":"COLORADO SPRINGS, CO"},{"v":"CARD; ILLUS; 5 X 8;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"AMERICAN FLAG;"},{"v":"1900-3821"},null,null,null,{"v":"Alamo Hotel(?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13839"},null,{"v":"ALAMO THE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"COLORADO SPRINGS, CO"},{"v":"CARD; 4.5 X 7.25;"},{"v":";"},{"v":"DATE WRITTEN BY FEB;"},{"v":"1900-3822"},null,null,null,{"v":"Alamo The"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13840"},null,{"v":"ALAMO THE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"COLORADO SPRINGS, CO"},{"v":"CARD; 4.5 X 7.25;"},null,null,{"v":"1900-3823"},null,null,null,{"v":"Alamo The"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13841"},null,{"v":"IMPERIAL HOTEL LIMITED"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TOKYO, JAPAN"},{"v":"BROADSIDE; 4.5 X 6.75;"},null,{"v":"FRENCH; REQUEST THAT GENTLEMEN DO NOT SMOKE; CITY NOTED BY FEB;"},{"v":"1900-3824"},null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13843"},null,{"v":"IMPERIAL HOTEL LIMITED"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"[TOKYO,JAPAN]?"},{"v":"BROADSHEET;4.5X6.5;"},{"v":"DAILY;"},{"v":"MENU IN FRENCH;PLACE WRITTEN BY HAND PROBABLY BY FB;"},{"v":"1900-3832"},null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":7},{"v":5},{"v":"1900-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13844"},null,{"v":"IMPERIAL HOTEL LIMITED"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[TOKYO,JAPAN]?"},{"v":"BROADSHEET;4.5X6.5;"},{"v":"DAILY;"},{"v":"MENU IN FRENCH;PLACE WRITTEN BY HAND PROBABLY BY FB;"},{"v":"1900-3833"},null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":7},{"v":5},{"v":"1900-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13845"},null,{"v":"WELLS RIVER FISH AND GAME CLUB"},{"v":"EIGHTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"HALE'S TAVERN,WELLS RIVER,VT"},{"v":"FOLDER;ILLUS;5.25X6.25;"},{"v":"ANNIVERSARY;"},{"v":"BUILDING;HUNTING GEAR AND GAME;NAMES;"},{"v":"1900-3837"},null,null,null,{"v":"Wells River Fish And Game Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1900},{"v":7},{"v":6},{"v":"1900-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13846"},null,{"v":"NEW ROCKINGHAM"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER,RI"},{"v":"CARD;ILLUS;COL;5X7;"},{"v":"DAILY;"},{"v":"COAT OF ARMS;"},{"v":"1900-3841"},null,null,null,{"v":"New Rockingham"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":7},{"v":7},{"v":"1900-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13847"},null,{"v":"ALFRED MARSHAL"},{"v":"LARCHMONT TROLLEY PARTY LUNCH"},{"v":"OTHER,(PRIVATE);"},{"v":"HOTEL ST.GEORGE,NYACK-ON-HUDSON,[NY]"},{"v":"CARD;ILLUS;COL;5.5X7.25;"},{"v":"OTHER,(TROLLEY PARTY);"},{"v":"TROLLEY CAR;"},{"v":"1900-3842"},null,null,null,{"v":"Alfred Marshal"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":7},{"v":7},{"v":"1900-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13848"},null,{"v":"PLANTERS HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ST LOUIS,MO"},{"v":"CARD;ILLUS;COL;6.75X8.75;"},{"v":"DAILY;"},{"v":"GRAND HOTEL,MACKINAC ISLAND,MICHIGAN PICTURED;COAT OF ARMS;DATE WRITTEN BY HAND,PROBABLY BY FB;"},{"v":"1900-3846"},null,null,null,{"v":"Planters Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":153},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13849"},null,{"v":"?"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NIAGARA TO THE SEA"},{"v":"CARD;ILLUS;4.25X7;"},{"v":"DAILY;"},{"v":"WINE LIST ON BACK;CANDLE STICK,CHAFING DISH,FOOD;"},{"v":"1900-3847"},null,null,null,{"v":"?"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":84},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13850"},null,{"v":"?"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"NIAGARA TO THE SEA"},{"v":"CARD;ILLUS;4.25X7;"},{"v":"DAILY;"},{"v":"WINE LIST ON BACK;CANDLE STICK,CHAFING DISH,FOOD;DATE WRITTEN BY HAND PROBABLY FB;"},{"v":"1900-3849"},null,null,null,{"v":"?"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":80},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13852"},null,{"v":"NEW GLADSTONE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER, RI"},{"v":"CARD; 5.0X7.0;"},null,null,{"v":"1900-3851"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13853"},null,{"v":"NEW GLADSTONE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER, RI"},{"v":"CARD; 5.0X8.0;"},null,null,{"v":"1900-3852"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13854"},null,{"v":"PRINCE OF WALES HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SOUTHPORT,(ENGLAND?)"},{"v":"CARD; 5 X 7.25;"},null,{"v":"MENU AND DATE HANDWRITTEN; LOGO OF PRINCE OF WALES PLUMES;"},{"v":"1901-1452"},null,null,null,{"v":"Prince Of Wales Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13855"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCHEON - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO; HANDWRITTEN;"},{"v":"1901-1456"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13856"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO; HANDWRITTEN;"},{"v":"1901-1457"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13857"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"FOLDER; 5 X 7.25; ILLUS; COL;"},null,{"v":"SAILING SHIP AND FOOD ILLUSTRATION; PALE GEEN BACKGROUND;HANDWRITTEN; GOLDEN GATE ON BACK COVER;"},{"v":"1901-1459"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13861"},null,{"v":"CENTURY CLUB"},{"v":"DINNER"},null,{"v":"CLEVELAND, OH"},{"v":"CARD; COL; ILLUS; 4.5 X 7;"},null,{"v":"FLORAL BORDER WITH BUTTERFLY; PLACE NOTED BY FEB;"},{"v":"1900-4058"},null,null,null,{"v":"Century Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":15},{"v":"1900-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13862"},null,{"v":"SARATOGY RACING ASSOCIATION"},{"v":"NINTH ANNUAL LAWN PARTY"},{"v":"OTHER (SPORTING CLUB);"},{"v":"SARATOGA, NY"},{"v":"CARD; ILLUS; COL; 3.5 X 5.75;"},{"v":"OTHER (SOC);"},{"v":"FRENCH; PRICED CHAMPAGNES; ILLUSTRATION OF INDIAN; SOUVENIR OF LADIES' DAY; PLACE NOTED BY FEB;"},{"v":"1900-4061"},null,null,null,{"v":"Saratogy Racing Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":8},{"v":16},{"v":"1900-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13863"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KAMAKUKRA MARU"},{"v":"BROADSHEET;ILLUS;COL;5.5X8;"},{"v":"DAILY;"},{"v":"HANDWRITTEN;FLAG;"},{"v":"1900-4062"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":16},{"v":"1900-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13864"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS KAMAKUKRA MARU"},{"v":"BROADSHEET;ILLUS;COL;5.5X8;"},{"v":"DAILY;"},{"v":"HANDWRITTEN;FLAG;"},{"v":"1900-4063"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":8},{"v":16},{"v":"1900-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13865"},null,{"v":"LOHG BEACH HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LONG BEACH,L.I.,[NY&]"},{"v":"CARD;ILLUS;5X8;"},{"v":"DAILY;"},{"v":"ANIMAL FIGURE;"},{"v":"1900-4064"},null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":8},{"v":16},{"v":"1900-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13867"},null,{"v":"NATIONAL ASSOCIATION OF BOX AND BOX SHOOK MAKERS"},{"v":"SEMI-ANNUAL MEETING AND DINNER"},{"v":"COMMERCIAL"},{"v":"HOTEL VICTORY,PUT-IN-BAY ISLAND,LAKE ERIE,OH"},{"v":"FOLDER;ILLUS;5X6.75;"},{"v":"OTHER (MEETING);"},{"v":"ILLUSTRATION OF BOX;WINE ADDITIONAL CHARGE;"},{"v":"1900-4067"},null,null,null,{"v":"National Association Of Box And Box Shook Makers"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":36},{"v":1900},{"v":8},{"v":17},{"v":"1900-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13870"},null,{"v":"BRITISH MUSEUM REFRESHMENT DEPARTMENT"},{"v":"BILL OF FARE"},{"v":"EDUC;"},{"v":"[LONDON,ENGLAND ?]"},{"v":"CARD;4X6;"},{"v":"DAILY;"},null,{"v":"1900-4074"},null,null,null,{"v":"British Museum Refreshment Department"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":8},{"v":18},{"v":"1900-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13873"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"2ND CABIN, SS SIERRA"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"MENU HANDWRITTEN IN LAVENARD INK; STEAMSHIP COMPANY LOGO AT TOP OF MENU;"},{"v":"1901-1660"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13878"},null,{"v":"MOUQUIN RESTAURANT AND WINE CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"20 ANN STREET, 149 FULTON ST, 454 SIXTH AVENUE"},{"v":"FOLDER; 8 X 14;"},null,{"v":"PRICED MENU; EXTENSIVE PRICED WINE LIST;"},{"v":"1901-1061"},null,null,null,{"v":"Mouquin Restaurant And Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":522},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13882"},null,{"v":"THE PRESIDENT & DIRECTORS OF THE CONFEDERATION LIFE ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"TORONTO,CANADA"},{"v":"FOLDER; CIL; 4.25 X 7.75;"},{"v":"COMPL. TO STAFF"},{"v":"WINES NOTED FOR EACH COURSE; LIST OF TOASTS &  MUSIC PROGRAM INCLUDED;"},{"v":"1901-1071"},null,null,null,{"v":"The President & Directors Of The Confederation Life Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13886"},null,{"v":"COMMERCIAL CLUB OF CHICAGO"},{"v":"DINHNER"},{"v":"PROF;"},{"v":"SPECIAL PULLMAN VESTIBULED TRAIN EN ROUTE TO BOSTON AND RETURN"},{"v":"CARD; 4.75 X 6.5;"},null,{"v":"APPEARS TO BE A TOUR OF SORTS; WINE LIST; NO PRICES;"},{"v":"1900-3505"},null,null,null,{"v":"Commercial Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13887"},null,{"v":"SANTA FE' ROUTE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; COL; 5 X 8;"},{"v":"DINING CAR SERV;"},null,{"v":"1900-3508"},null,null,null,{"v":"Santa Fe' Route"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13888"},null,{"v":"SOUTHERN RAILWAY - DINING CAR SERVICE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 5.5 X 6.5;"},null,null,{"v":"1900-3509"},null,null,null,{"v":"Southern Railway   Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13890"},null,{"v":"RUSSELL HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DETROIT,MICH."},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8;"},null,null,{"v":"1900-3511"},null,null,null,{"v":"Russell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13891"},null,{"v":"CAFE' BOULEVARD - CHATEAU HENRI IV"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"156 2ND AVE. NY"},{"v":"CARD; ILLUS; COL; 3.5 X 5.5;"},{"v":"?"},{"v":"MENU HANDWRITTEN IN PURPLE INK;"},{"v":"1900-3530"},null,null,null,{"v":"Cafe' Boulevard   Chateau Henri Iv"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13892"},null,{"v":"AMERICAN MEDICAL EDITOR'S ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"HOTEL DENNIS, ATLANTIC CITY , NJ"},{"v":"CARD; RIBBON TRIM;4.5 X 6.25;"},{"v":"ANNUAL"},null,{"v":"1900-3531"},null,null,null,{"v":"American Medical Editor's Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13894"},null,{"v":"ALUMNAE OF WILSON COLLEGE"},{"v":"BANQUET"},{"v":"EDUC;"},null,{"v":"BOOKLET;ILLUS;COL;7X9;"},null,{"v":"DETAILED WOMAN ON COVER;TOASTS;NAMES;FASTENED AT LEFT BY RIBBON;"},{"v":"1900-3541"},null,null,null,{"v":"Alumnae Of Wilson College"},null,null,null,{"v":"complete"},{"v":"8"},{"v":14},{"v":1900},{"v":6},{"v":5},{"v":"1900-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13895"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"BROADSIDE;ILLUS; 5.5X8.5;"},null,{"v":"HAND-WRITTEN;FLAG;"},{"v":"1900-3554"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":6},{"v":6},{"v":"1900-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13896"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"FOLDER;ILLUS; 5.5X8.5;"},null,{"v":"HAND-WRITTEN;FLAGS,ANCHORS,OTHERS;"},{"v":"1900-3555"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1900},{"v":6},{"v":6},{"v":"1900-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13898"},null,{"v":"HOTEL VICTORY"},{"v":"SUNDAY DINNER (EVENING)"},{"v":"COMMERCIAL"},{"v":"PUT IN BAY ISLAND, OHIO"},{"v":"FOLDER; COL; 5.0X6.0;"},null,{"v":"PEA GREEN PAPER;"},{"v":"1900-3853"},null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13899"},null,{"v":"HOTEL COLORADO"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[GLENWOOD SPRINGS, CO]"},{"v":"FOLDER; ILLUS; COL; 4.5X6.25;"},null,{"v":"ILLU, WOMAN IN GOLFING OUTFIT, RED JACKET, GREEN AND RED PLAID SKIRT, FEDORA WITH FEATHER,  TEEING UP WITH GOLF CLUB;"},{"v":"1900-3854"},null,null,null,{"v":"Hotel Colorado"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13900"},null,{"v":"CATSKILL MOUNTAIN HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[NEW YORK]"},{"v":"FOLDER; ILLUS; COL; 5.5X7.0;"},null,{"v":"ILLUS, FIVE PHOTOGRAPHIC VIEWS OF THE CATSKILL REGION AGAINST A BACKGROUND OF A BOUQUET OF FLOWERS;"},{"v":"1900-3855"},null,null,null,{"v":"Catskill Mountain House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13901"},null,{"v":"CATSKILL MOUNTAIN HOUSE"},{"v":"SUNDAY SUPPER"},{"v":"COMMERCIAL"},{"v":"[NEW YORK]"},{"v":"CARD; ILLUS; 4.5X8.0;"},null,{"v":"ILLUS, PHOTOGRAPHIC VIEW OF \"MOUNTAIN HOUSE & LEDGE; DATE HAND WRITTEN [FEB?];"},{"v":"1900-3856"},null,null,null,{"v":"Catskill Mountain House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13902"},null,{"v":"HOTEL VICTORY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PUT IN BAY ISLAND, OHIO"},{"v":"BROADSIDE; 4.57.25;"},null,{"v":"\"BREAKFAAST\" EMBOSSED IN GOLD SCRIPT;"},{"v":"1900-3857"},null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13905"},null,{"v":"HOTEL COLORADO"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"GLENWOOD SPRINGS, CO"},{"v":"BROADSIDE; 5.5X7.0;"},null,null,{"v":"1900-3860"},null,null,null,{"v":"Hotel Colorado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":7},{"v":9},{"v":"1900-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13906"},null,{"v":"PLANTERS HOTEL"},{"v":"DINNER A LA CARTE"},{"v":"COMMERCIAL"},{"v":"ST. LOUIS, [MO];"},{"v":"FOLDER; ILLUS; COL; 5.5X8.0;"},null,{"v":"ETCHING OF PLANTERS HOTEL ON FRONT; ETCHING OF GRAND HOTEL, MACINAC ISLAND, MI ON REAR;"},{"v":"1900-3862"},null,null,null,{"v":"Planters Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":141},{"v":1900},{"v":7},{"v":9},{"v":"1900-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13907"},null,{"v":"HOTEL COLORADO"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"GLENWOOD SPRINGS, CO"},{"v":"BROADSIDE; 3.5X9.25;"},null,{"v":"NOTE ON BOTTOM OF MENU: \"DURING POLO SEASON DINNER WILL BE SERVED FROM 6:30 TO 8:30;"},{"v":"1900-3863"},null,null,null,{"v":"Hotel Colorado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1900},{"v":7},{"v":9},{"v":"1900-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13908"},null,{"v":"CATSKILL MOUNTAIN HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[NEW YORK]"},{"v":"CARD; ILLUS; 4.5X8.0;"},null,{"v":"ILLUS, PHOTOGRAPHIC VIEW OF \"MOUNTAIN HOUSE & LEDGE; DATE HAND WRITTEN [FEB?];"},{"v":"1900-3864"},null,null,null,{"v":"Catskill Mountain House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":73},{"v":1900},{"v":7},{"v":10},{"v":"1900-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13909"},null,{"v":"HOTEL COLORADO"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"GLENWOOD SPRINGS, CO"},{"v":"BROADSIDE; 5.5X7.0;"},null,null,{"v":"1900-3865"},null,null,null,{"v":"Hotel Colorado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":7},{"v":10},{"v":"1900-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13910"},null,{"v":"PLANTERS HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. LOUIS, [MO];"},{"v":"FOLDER; ILLUS; COL; 5.5X8.0;"},null,{"v":"ETCHING OF PLANTERS HOTEL ON FRONT; ETCHING OF GRAND HOTEL, MACINAC ISLAND, MI ON REAR;"},{"v":"1900-3866"},null,null,null,{"v":"Planters Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1900},{"v":7},{"v":10},{"v":"1900-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13911"},null,{"v":"NORTHERN STEAMSHIP COMPANY/GREAT NORTHERN RY LINE."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ON BOARD SS NORTH LAND"},{"v":"FOLDER; ILLUS; 7.0X11.0;"},null,{"v":"ILLUS, DRAWING OF STEAMER SET WITHIN FRAME;"},{"v":"1900-3867"},null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":166},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13912"},null,{"v":"RUSSELL HOUSE"},{"v":"TABLE D'HOTE"},{"v":"COMMERCIAL"},{"v":"DETROIT, MI"},{"v":"BROADSIDE; ILLUS; COL; 4.5X7.0;"},null,{"v":"PURPLE PAPER; DOUBLE IMPERIAL EAGLE WITH CORONETS IN GOLD; ELVES FROLICKING IN WHITE; MENU ON WHITE PAPER GLUED TO THE PURPLE BACKGROUND;"},{"v":"1900-3868"},null,null,null,{"v":"Russell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":7},{"v":11},{"v":"1900-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13913"},null,{"v":"NORTHERN STEAMSHIP COMPANY/GREAT NORTHERN RY LINE."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD SS NORTH LAND"},{"v":"FOLDER; ILLUS; 7.0X11.0;"},null,{"v":"ILLUS, DRAWING OF STEAMER SET WITHIN FRAME; WINE LIST INCLUDED;"},{"v":"1900-3869"},null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":213},{"v":1900},{"v":7},{"v":11},{"v":"1900-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13915"},null,{"v":"NORTHERN STEAMSHIP COMPANY/GREAT NORTHERN RY LINE."},{"v":"A LA CARTE"},{"v":"COMMERCIAL"},{"v":"ON BOARD SS NORTH LAND"},{"v":"FOLDER; ILLUS; 7.0X11.0;"},null,{"v":"ILLUS, DRAWING OF STEAMER SET WITHIN FRAME;"},{"v":"1900-3871"},null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":248},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13916"},null,{"v":"(NORTHERN STEAMSHIP COMPANY/GREAT NORTHERN RY LINE.)"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ON BOARD SS NORTH LAND"},{"v":"CARD; ILLUS; 7.25X12.75"},null,{"v":"ILLUS, DRAWING OF STEAMER SET WITHIN FRAME;"},{"v":"1900-3872"},null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":107},{"v":1900},{"v":7},{"v":11},{"v":"1900-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13917"},null,{"v":"HOTEL VICTORY"},{"v":"EVENING DINNER"},{"v":"COMMERCIAL"},{"v":"PUT IN BAY ISLAND, OH"},{"v":"FOLDER; ILLUS; COL; 4.25X6.25;"},null,{"v":"COVER SAYS \"MENU SEASON OF 1900\";"},{"v":"1900-3873"},null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1900},{"v":7},{"v":12},{"v":"1900-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13918"},null,{"v":"NATIONAL LIFE INSURANCE CO."},{"v":"SEMI-CENTENNIAL CELEBRATION/LUNCHEON"},{"v":"PROF;"},{"v":"HOTEL CHAMPLAIN, CLINTON COUNTY, NY;"},{"v":"FOLDER; ILLUS; COL; 5.5X7.0;"},null,{"v":"ILLUS. GLOBE WITH LEGEND \"THE BEST INSURANCE IN THE WORLD, ESTABLISHED 1850\" IN CLOUDS;"},{"v":"1900-3875"},null,null,null,{"v":"National Life Insurance Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1900},{"v":7},{"v":12},{"v":"1900-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13919"},null,{"v":"MENZIES HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"[MELBOURNE,AUSTRALIA?]"},{"v":"BROADSHEET;ILL;7X10;"},{"v":"DAILY;"},{"v":"MENU ATTACHED TO OAKTAG SHEET;UNREALISTIC FISH AMONG FOLIAGE;HOTEL EMBLEM;"},{"v":"1900-4669"},null,null,null,{"v":"Menzies Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":10},{"v":11},{"v":"1900-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13921"},null,{"v":"LONG BEACH HOTEL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"LONG BEACH,LI,[NY?]"},{"v":"CARD; ILLUS; COL; 5 X 7;"},{"v":"DAILY"},null,{"v":"1900-4083"},null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":8},{"v":18},{"v":"1900-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13922"},null,{"v":"LONG BEACH HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LONG BEACH, LI, [NY];"},{"v":"CARD; 5.0X8.0;"},null,null,{"v":"1900-4086"},null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":8},{"v":19},{"v":"1900-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13923"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KASUGA;"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4089"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":8},{"v":19},{"v":"1900-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13926"},null,{"v":"?"},{"v":"DINNER"},{"v":"?"},null,{"v":"FOLDER; ILLUS; COL; 5.5X6.5;"},{"v":"[COMPLIMENTARY TO COMMODORE C. WE. BLISS]"},{"v":"ILLUS, DRAWING OF CUT WATERMELON WITH KNIFE PLUNGED INTO FLESH OF WATERMELON; HAND WRITTEN: \"COMPLIMENTARY TO COMMODORE C. W. BLISS\"; INSIDE COVER, TONGUE-IN-CHEEK DEDICATION TO COMMODORE C. W. BLISS AND HIS CREW;"},{"v":"1900-4096"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1900},{"v":8},{"v":20},{"v":"1900-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13927"},null,{"v":"HOTEL VICTORY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY ISLAND, LAKE ERIE, OH;"},{"v":"BROADSHEET; 4.5X6.75;"},null,null,{"v":"1900-4097"},null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":8},{"v":20},{"v":"1900-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13928"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU;"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4106"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":8},{"v":20},{"v":"1900-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13929"},null,{"v":"CHICAGO BEACH HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILLUS;COL;4.25X8.50;"},{"v":"DAILY;"},{"v":"COMPANY EMBLEM;"},{"v":"1900-4827"},null,null,null,{"v":"Chicago Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":10},{"v":30},{"v":"1900-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13930"},null,{"v":"CHICAGO BEACH HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILLUS;COL;4.25X8.50;"},{"v":"DAILY;"},{"v":"COMPANY EMBLEM;"},{"v":"1900-4829"},null,null,null,{"v":"Chicago Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":10},{"v":30},{"v":"1900-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13931"},null,{"v":"PALACE HOTEL RESTAURAT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[SAN FRANCISCO,CA]"},{"v":"CARD;6.25X10.75;"},{"v":"DAILY;"},{"v":"CORKAGE $1 PER BOTTLE;ONE SIDE IN ENGLISH,ONE IN FRENCH;"},{"v":"1900-4831"},null,null,null,{"v":"Palace Hotel Restaurat"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":421},{"v":1900},{"v":10},{"v":31},{"v":"1900-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13932"},null,{"v":"PALACE HOTEL CAFE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[SAN FRANCISCO,CA]"},{"v":"CARD;6.25X10.75;"},{"v":"DAILY;"},{"v":"CORKAGE $1 PER BOTTLE;HANDWRITTEN DATE;ONE SIDE OF CARD IN ENGLISH,ONE IN FRENCH;"},{"v":"1900-4832"},null,null,null,{"v":"Palace Hotel Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":279},{"v":1900},{"v":10},{"v":31},{"v":"1900-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13933"},null,{"v":"PALACE HOTEL CAFE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SAN FRANCISCO,[CA?]"},{"v":"CARD;6.25X10.75;"},{"v":"DAILY;"},{"v":"CORKAGE $1 PER BOTTLE;"},{"v":"1900-4833"},null,null,null,{"v":"Claremont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":122},{"v":1900},{"v":10},{"v":31},{"v":"1900-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13934"},null,{"v":"BOSTON & BANGOR STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS MOUNT DESERT"},{"v":"CARD;4.25X6.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN DATE PROBABLY INSERTED LATER;HANDWRITTEN ON BACK MISS LEFFINGWELL;"},{"v":"1900-4268"},null,null,null,{"v":"Boston & Bangor Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":9},{"v":2},{"v":"1900-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13935"},null,{"v":"C.SCHMID"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"KAISER-RESTAURANT,61A KAISER FRIEDRICHSTRASSE,CHARLOTTENBURG"},{"v":"BROADSHEET;9X11.5;"},{"v":"DAILY;"},{"v":"FOOD WITHOUT DRINKS CHARGED EXTRA;DRINKS LIST;SEPARATE WINE LIST PROFFERED;"},{"v":"1900-4269"},null,null,null,{"v":"C.Schmid"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":46},{"v":1900},{"v":9},{"v":2},{"v":"1900-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13936"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"C.Schmid"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":9},{"v":2},{"v":"1900-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13937"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"C.Schmid"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":9},{"v":2},{"v":"1900-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13938"},null,{"v":"PROFILE HOUSE/HOTEL VENDOME"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BOSTON, MA"},{"v":"FOLDER; ILLUS; COL; 3.5X6.0;"},null,{"v":"ILLUS, GOLD SHIELD SURMOUNTED BY EAGLE, COIN WITH HEAD IN PROFILE SURROUNDED BY WORDS, \"THE OLD MAN OF THE MOUNTAIN, BC 2000\";"},{"v":"1900-4271"},null,null,null,{"v":"Profile House/Hotel Vendome"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1900},{"v":9},{"v":3},{"v":"1900-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13940"},null,{"v":"ZUM FRANCISKANER/OSCAR BEGAUER"},{"v":"LUNCH/MITTAGS-KARTE"},{"v":"COMMERCIAL"},{"v":"BERLIN NW, GEORGEN-STRASSE NR. 13; [GERMANY]"},{"v":"FOLDER; ILLUS; COL; 6.5X10.5;"},{"v":"DAILY;"},{"v":"COVER ILLUS, MONK HOLDING TRAY OF BREAD AND WINE IN ARCHITECTUAL SETTING; DATE HAND-WRITTEN BY FEB?; MENU PARTLY PRINTED, PARTLY FILLED IN WITH PURPLE INK PRINTING;"},{"v":"1900-4286"},null,null,null,{"v":"Zum Franciskaner/Oscar Begauer"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":77},{"v":1900},{"v":9},{"v":4},{"v":"1900-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13942"},null,{"v":"SUIZO HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"CORDOBA, [?SPAIN]"},{"v":"BROADSIDE; ILLUS; COL; 5.75X8.75;"},null,{"v":"SPANISH; [DATE HANDWRITTEN]; ILLUSTRATION OF BENEDICTINE BOTTLE & RED SEAL; DRAWING OF CITY AT TOP OF MENU;"},{"v":"1900-4443"},null,null,null,{"v":"Suizo Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":9},{"v":23},{"v":"1900-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13943"},null,{"v":"HADDON HALL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[ATLANTIC CITY, NJ]"},{"v":"BROADSIDE; ILLUS; COL; 5X7;"},null,{"v":"SKETCH OF GOLFER AT TOP OF MENU;"},{"v":"1900-4444"},null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1900},{"v":9},{"v":23},{"v":"1900-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13944"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"ALLER\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; CONCERT PROGRAM ON BACK COVER; SKETCH OF STEAMSHIP & SAILBOATS ON COVER;"},{"v":"1900-4452"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1900},{"v":9},{"v":23},{"v":"1900-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13945"},null,{"v":"NIPPON PUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. \"KOBE WARU\""},{"v":"BROADSIDE; ILLUS; 5.5X7.5;"},null,{"v":"HANDWRITTEN; DECORATIVE RED BORDER;"},{"v":"1900-4459"},null,null,null,{"v":"Nippon Pusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":9},{"v":24},{"v":"1900-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13946"},null,{"v":"NIPPON PUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"S.S. \"KOBE WARU\""},{"v":"BROADSIDE; ILLUS; 5.5X7.5;"},null,{"v":"HANDWRITTEN; DECORATIVE RED BORDER;"},{"v":"1900-4460"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":9},{"v":24},{"v":"1900-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13947"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. \"KOBE WARU\""},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRATION OF MAN HOLDING ALOFT A DRUM & A SECOND MAN CARRYING AN OPEN BAG; STEAMSHIP ROUTES ON BACK OF MENU;"},{"v":"1900-4461"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":9},{"v":24},{"v":"1900-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13948"},null,{"v":"INTERNATIONALE KOCHKUNST-AUSSTELLUNG"},{"v":"BANQUET HONORING JUDGING COLLEAGUES"},{"v":"OTHER,(TRADE ASSOCIATION)"},{"v":"GRAND HOTEL,PARISER HOF,FRANKFURT A.M.,[GERMANY]"},{"v":"FOLDER;ILLUS;COL;4X6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"HOTEL MONOGRAM;CITY SCENE ON BACK;POSSIBLE MISSING FASTENING MATERIAL AT LEFT;"},{"v":"1900-4687"},null,null,null,{"v":"Internationale Kochkunst Ausstellung"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1900},{"v":10},{"v":13},{"v":"1900-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13949"},null,{"v":"?"},{"v":"TWO HUNDREDTH BANQUET"},null,{"v":"(HOTEL FLEURET,5 AVE-18 ST.NY?)"},{"v":"CARD;ILLUS;8.5X10;"},null,{"v":"GRAVEYARD SCENE WITH SCAFFOLD WITH INSCRIPTION \"MORITUR YE SALUTAMUS;4 COPIES;HANDWRITTEN PLACE ON THIRD COPY;FRENCH MENU;"},{"v":"1900-4688"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":10},{"v":13},{"v":"1900-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13950"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KOHE MARU"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4694"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":10},{"v":14},{"v":"1900-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13951"},null,{"v":"GRISWOLD HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"(DETROIT,MI?)"},{"v":"FOLDER;ILLUS;COL;5X7.5;"},{"v":"DAILY;"},{"v":"BUILDING PICTURED ONCOVER;HOTEL EMBLEM;MUSICAL PROGRAM;HANDWRITTEN DATE;"},{"v":"1900-4699"},null,null,null,{"v":"Griswold House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1900},{"v":10},{"v":14},{"v":"1900-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13952"},null,{"v":"PALACE HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[SAN FRANCISCO,CA]"},{"v":"CARD;6.25X10.75;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN;"},{"v":"1900-4834"},null,null,null,{"v":"Palace Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1900},{"v":10},{"v":31},{"v":"1900-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13953"},null,{"v":"PALACE HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SAN FRANCISCO,[CA?]"},{"v":"CARD;6.25X10.75;"},{"v":"DAILY;"},null,{"v":"1900-4835"},null,null,null,{"v":"Palace Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":10},{"v":31},{"v":"1900-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13954"},null,{"v":"PALACE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SAN FRANCISCO,CA"},{"v":"CARD;5.5X9.5"},{"v":"DAILY;"},null,{"v":"1900-4836"},null,null,null,{"v":"Palace Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":10},{"v":31},{"v":"1900-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13955"},null,{"v":"HOTEL GRUNEWALD"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NEW ORLEANS,[LA?]"},{"v":"CARD;ILLUS;5.25X8/25;"},{"v":"DAILY;"},{"v":"MUSICAL PROGRAM;WINE;"},{"v":"1900-4840"},null,null,null,{"v":"Hotel Grunewald"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":10},{"v":31},{"v":"1900-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13956"},null,{"v":"DENVER & RIO GRANDE RAILROAD AND RIO GRANDE WESTERN RAILWAY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILLUS;COL;5X6;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"EXTRA LENTEN MENU;CROSS;FISH;DATE 1900 HANDWRITTEN IN GREEN INK TO MATCH MENU INK;3 COPIES"},{"v":"1900-4850"},null,null,null,{"v":"Denver & Rio Grande Railroad And Rio Grande Western Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":10},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13958"},null,{"v":"ZUM FRANCISKANER/OSCAR BEGAUER"},{"v":"DINNER/ABEND-KARTE"},{"v":"COMMERCIAL"},{"v":"BERLIN NW, GEORGEN-STRASSE NR. 13; [GERMANY]"},{"v":"FOLDER; ILLUS; COL; 6.5X12.0;"},{"v":"DAILY;"},{"v":"COVER ILLUS, MONK HOLDING TRAY OF BREAD AND WINE IN ARCHITECTUAL SETTING; DATE HAND-WRITTEN BY FEB?; MENU PARTLY PRINTED, PARTLY FILLED IN WITH PURPLE INK PRINTING; PRICED SPIRITS LIST;"},{"v":"1900-4287"},null,null,null,{"v":"Zum Franciskaner/Oscar Begauer"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":90},{"v":1900},{"v":9},{"v":4},{"v":"1900-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13959"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KASUGA;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},null,{"v":"HAND WRITTEN; ILLUS, YOUTHS IN JAPANESE COSTUME, CARRYING FLOAT;  REVERSE SIDE, MAP OF INDIAN OCEAN SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4289"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13960"},null,{"v":"NORDEUTSCHER LLOYD"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HERZOGIN SOPHIE CHARLOTTE"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; IMPRINTED ON BACK AS POSTCARD; ILLUSTRATION OF SAILING SHIP BARBAROSSA;"},{"v":"1900-4293"},null,null,null,{"v":"Nordeutscher Lloyd"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13963"},null,{"v":"USMS NEW YORK"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILLUS;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG;PRICES WINE LIST ON BACK"},{"v":"1900-5004"},null,null,null,{"v":"Usms New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1900},{"v":12},{"v":12},{"v":"1900-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13964"},null,{"v":"USMS NEW YORK"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILLUS;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG;PRICES WINE LIST ON BACK"},{"v":"1900-5005"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":103},{"v":1900},{"v":12},{"v":12},{"v":"1900-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13967"},null,{"v":"S.P.S.A.A."},{"v":"MENU"},{"v":"[EDUC];"},{"v":"MANHATTAN HOTEL, NEW YORK, NY"},{"v":"CARD; 3.75X6.75;"},null,{"v":"[ORGANIZATION IDENTIFIED BY FEB ON BACK OF MENU: ST. PAUL'S SCHOOL ALUMNU ASSOCIATION, CONCORD, NH];"},{"v":"1900-5011"},null,null,null,{"v":"S.P.S.A.A."},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":12},{"v":12},{"v":"1900-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13968"},null,{"v":"BAPTIST SOCIAL UNION OF NEW YORK"},{"v":"MENU"},{"v":"REL;"},{"v":"MANHATTAN HOTEL, NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 4.75X6.75;"},null,{"v":"PROGRAM SPEAKER IDENTIFIED ON BOTTOM OF MENU;"},{"v":"1900-5012"},null,null,null,{"v":"Baptist Social Union Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":12},{"v":12},{"v":"1900-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13971"},null,{"v":"WILLIAMS ALUMNI ASSOCIATION OF NEW YORK"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.25X7;"},{"v":"OTHER (REUNION);"},{"v":"FRENCH; INCLUDES SPEAKERS, OFFICERS, EXECUTIVE COMMITTEE; COLLEGE SEAL ON COVER;"},{"v":"1900-5021"},null,null,null,{"v":"Williams Alumni Association Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":12},{"v":14},{"v":"1900-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13972"},null,{"v":"MICHIGAN SOCIETY SONS OF THE AMERICAN REVOLUTION"},{"v":"BANQUET COMMEMORATING \"THE BOSTON TEA PARTY\""},{"v":"PAT;"},{"v":"RUSSELL HOUSE,[ ?], MI"},{"v":"CARD; 4.5X4.5;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES (ALSO MANHATTAN COCKTAIL WITH HORS D'OEUVRE); TWO SEPARATE CARDS, ONE FOR CEREMONIES AND ONE FOR MENU;"},{"v":"1900-5022"},null,null,null,{"v":"Michigan Society Sons Of The American Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1900},{"v":12},{"v":14},{"v":"1900-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13973"},null,{"v":"A.U.S.V."},{"v":"MENU"},{"v":"MIL;"},{"v":"MANHATTAN HOTEL, NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; 5.5X7;"},{"v":"[?REUNION?];"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; ARMY SEAL AT TOP;"},{"v":"1900-5024"},null,null,null,{"v":"A.U.S.V."},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":12},{"v":14},{"v":"1900-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13974"},null,{"v":"CIVIL SERVICE REFORM ASSOCIATION OF NEW YORK"},{"v":"DINNER TENDERED TO DELEGATES TO THE TWENTIETH ANNUAL MEETING OF THE NATION CIVIL SERVICE REFORM LEAGUE"},{"v":"GOVT;"},{"v":"SAVOY HOTEL, NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; HOTEL SEAL AT TOP;'"},{"v":"1900-5025"},null,null,null,{"v":"Civil Service Reform Association Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":12},{"v":14},{"v":"1900-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13975"},null,{"v":"LOTOS CLUB"},{"v":"DINNER IN HONOR OF WU TING-FAN, HIS IMPERIAL CHINESE MAJESTY'S ENVOY EXTRAORDINARY AND MINISTER PLENIPOTENTIARY TO THE UNITED STATES, SPAIN AND PERU"},{"v":"SOC;"},{"v":"LOTOS CLUB, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 10.5X10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN ENGLISH & CHINESE; DRAGON ON COVER; CHINESE SCROLL PRESENTATION, ONE FOR EVENT ANNOUNCEMENT, ONE FOR PHOTOGRAPH OF HONORED GUEST, ONE FOR MENU; SILK RIBBON BOW ON OUTSIDE;"},{"v":"1900-5026"},null,null,null,{"v":"Lotos Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":14},{"v":1900},{"v":12},{"v":15},{"v":"1900-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13976"},null,{"v":"NIPPON PUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. KASUGA"},{"v":"BROADSIDE; ILLUS; COL; 5.5X7.5;"},null,{"v":"HANDWRITTEN; DECORATIVE GREEN BORDER;"},{"v":"1900-4462"},null,null,null,{"v":"Nippon Pusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":24},{"v":"1900-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13977"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA MARU"},{"v":"BROADSIDE; 5.5 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4475"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":25},{"v":"1900-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13978"},null,{"v":"NATIONAL COOPERS ASSOCIATION"},{"v":"BANQUET"},{"v":"COMMERCIAL"},{"v":"CHICAGO BEACH HOTEL [CHICAGO, IL]"},{"v":"FOLDER; ILLUS; 5.5 X 7;"},{"v":"SOC;"},{"v":"WINES; TOASTS; SILVER WREATH ON FRONT COVER, BARREL ON BACK;"},{"v":"1900-4482"},null,null,null,{"v":"National Coopers Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":9},{"v":26},{"v":"1900-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13979"},null,{"v":"HOME INSURANCE CO. OF NEW YORK REPRESENTATIVES"},{"v":"INFORMAL DINNER"},{"v":"PROF;"},{"v":"GRAND PACIFIC HOTEL, CHICAGO, IL"},{"v":"CARD; ILLUS; COL; 5.25 X 7;"},{"v":"SOC;"},{"v":"WINES; ILLUSTRATION OF FLIRTATIOUS GIRL LIFTING HER SKIRTS;"},{"v":"1900-4483"},null,null,null,{"v":"Home Insurance Co. Of New York Representatives"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":9},{"v":26},{"v":"1900-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13980"},null,{"v":"GRAND HOTEL CENTRAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LISBONNE (PORTUGAL?)"},{"v":"CARD; 4 X 6.25;"},null,{"v":"HANDWRITTEN; FRENCH; NAME OF PROF. R. GOTTHEIL NOTED ON BACK BY FEB;"},{"v":"1900-4484"},null,null,null,{"v":"Grand Hotel Central"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":9},{"v":26},{"v":"1900-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13981"},null,{"v":"GRAND HOTEL HUNGARIA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BUDAPEST, HUNGARY"},{"v":"CARD; ILLUS; 5.25 X 7.25;"},null,{"v":"FRENCH; HUNGARIAN WINES LISTED; ILLUSTRATION OF HUSSAR TOASTING GIRL AND ANOTHER HOLDING HORSE; HOTEL NAME AND CITY EMBOSSED LIGHTLY;"},{"v":"1900-4485"},null,null,null,{"v":"Grand Hotel Hungaria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":26},{"v":"1900-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13982"},null,{"v":"GRISWOLD HOUSE"},{"v":"MIDDAY MEAL"},{"v":"COMMERCIAL"},{"v":"DETROIT, MI"},{"v":"CARD; 4.25 X 7;"},null,{"v":"LOGO;"},{"v":"1900-4494"},null,null,null,{"v":"Griswold House"},null,null,null,{"v":"under review"},{"v":"2"},{"v":50},{"v":1900},{"v":9},{"v":26},{"v":"1900-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13983"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"EVENING MEAL"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND SEAFOOD; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1256"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":12},{"v":"1901-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13984"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER,SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1473"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":5},{"v":28},{"v":"1901-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13985"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST-SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1474"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":5},{"v":28},{"v":"1901-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13986"},null,{"v":"GEO.T.TRIMBLE & ALUMNI ASSOCIATION OF OLD PUBLIC SCHOOL #7"},{"v":"75TH ANNIVERSITY & 4TH LADIES RECEPTION"},{"v":"EDUC;"},{"v":"[NY]"},{"v":"BROADSIDE; GOLD EMBLEM;4.25 X 7;"},{"v":"ANNUAL"},{"v":"PHOTOGRAPH OF L.K.BINGHAM,HONORARY PRES.;"},{"v":"1901-1486"},null,null,null,{"v":"Geo.T.Trimble & Alumni Association Of Old Public School #7"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":5},{"v":29},{"v":"1901-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13987"},null,{"v":"WINDSOR HOTEL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"JACKSONVILLE, FL"},{"v":"CARD; ILLUS; 4.5X7.25;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP;"},{"v":"1900-5029"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1900},{"v":12},{"v":15},{"v":"1900-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13988"},null,{"v":"SHERRY'S"},{"v":"THE H.B.CLAFLIN CO. DINNER"},{"v":"COMMERCIAL"},{"v":"SHERRY'S, NEW YORK, NY"},{"v":"BROADSHEET; ILLUS; COL; 3.5X6.5;"},{"v":"OTHER (COMPANY DINNER);"},{"v":"FRENCH; INCLUDES WINES; RESTAURANT SEAL AT TOP; MUSICAL PROGRAM ON BACK;"},{"v":"1900-5037"},null,null,null,{"v":"Sherry's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":12},{"v":15},{"v":"1900-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13989"},null,{"v":"(PHI DELTA PHI FRATERNITY)"},{"v":"MENU"},{"v":"EDUC;"},{"v":"MARLBOROUGH HOTEL, [?]"},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; [SPONSOR INFO SUPPLIED BY FEB]; DECORATIVE SCROLL OVER \"MENU,\""},{"v":"1900-5050"},null,null,null,{"v":"Phi Delta Phi Fraternity"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":12},{"v":17},{"v":"1900-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13990"},null,{"v":"OLYMPIC CLUB OF NEW YORK"},{"v":"SECOND ANNUAL DINNER"},{"v":"SOC;"},{"v":"SHANLEY'S ROMAN COURT, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 4.25X6.25;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; OFFICERS, BOARD OF DIRECTORS, DINNER COMMITTEE LISTED; TISSUE WITH CLUB SEAL ON OUTSIDE OF COVER, ON INSIDE COVER, A PHOTO OF A SAILBOAT; ON BACK COVER, SEATING PLAN; SILK CORD ATTACHMENT;"},{"v":"1900-5057"},null,null,null,{"v":"Olympic Club Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1900},{"v":12},{"v":17},{"v":"1900-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13991"},null,{"v":"U.S.M.S."},{"v":"DINER D'ADIEU"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP; PRICED WINE LIST ON BACK;"},{"v":"1900-5061"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":12},{"v":19},{"v":"1900-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13993"},null,{"v":"'POSSUM CLUB"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"GRISWOLD HOUSE, DETROIT, MI"},{"v":"FOLDER; COL; 5.75 X 6;"},{"v":"OTHER (SOC?);"},{"v":"GREEN FLOCKED PAPER WITH RED PRINT; MENU INSERTED;"},{"v":"1900-5067"},null,null,null,{"v":"'Possum Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":12},{"v":20},{"v":"1900-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13994"},null,{"v":"NEW ENGLAND SOCIETY IN THE CITY OF BROOKLYN"},{"v":"DINNER"},{"v":"SOC;"},{"v":"ART ROOMS OF THE ACADEMY OF MUSIC"},{"v":"FOLDER;5 X 7.25;"},{"v":"OTHER (SOC?);"},{"v":"PRICED WINE LIST; SEAL;"},{"v":"1900-5069"},null,null,null,{"v":"New England Society In The City Of Brooklyn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":46},{"v":1900},{"v":12},{"v":21},{"v":"1900-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13996"},null,{"v":"USMS NEW YORK"},{"v":"LUNCHEON"},{"v":"MIL;"},{"v":"EN ROUTE ABOARD NEW YORK"},{"v":"CARD; 4 X 6.25;"},null,{"v":"PRICED WINE LIST ON BACK; MARITIME FLAG;"},{"v":"1900-5071"},null,null,null,{"v":"Usms New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":107},{"v":1900},{"v":12},{"v":22},{"v":"1900-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13997"},null,{"v":"USMS NEW YORK"},{"v":"DINNER"},{"v":"MIL;"},{"v":"EN ROUTE ABOARD NEW YORK"},{"v":"CARD; 4 X 6.25;"},null,{"v":"PRICED WINE LIST ON BACK; MARITIME FLAG;"},{"v":"1900-5072"},null,null,null,{"v":"Usms New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":12},{"v":22},{"v":"1900-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13998"},null,{"v":"HAAN'S"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PARK ROW BUILDING, [NY]"},{"v":"CARD; 7 X 11;"},null,{"v":"PRICED MENU; PRICED WINE LIST; NOTE ABOUT PURITY OF WATER;"},{"v":"1900-5076"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":325},{"v":1900},{"v":12},{"v":22},{"v":"1900-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"13999"},null,{"v":"C.C.N.Y.CLASS OF '80"},{"v":"TWENTIETH ANNIVERSARY DINNER"},{"v":"EDUC;"},{"v":"HOTEL MANHATTAN, NY"},{"v":"FOLDER; 3.75 X 5.25;"},{"v":"ANNIVERSARY;"},{"v":"ORNAMENTAL BORDER AND CREST;"},{"v":"1900-5077"},null,null,null,{"v":"C.C.N.Y.Class Of '80"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":12},{"v":22},{"v":"1900-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14000"},null,{"v":"CAFE SACHS"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"86 CANAL STREET, NY"},{"v":"FOLDER; 5.75 X 8.25;"},null,{"v":"PRICED MENU;"},{"v":"1900-5079"},null,null,null,{"v":"Cafe Sachs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":60},{"v":1900},{"v":12},{"v":23},{"v":"1900-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14001"},null,{"v":"HOTEL SCHENLEY"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; COL; 5 X 7;"},null,{"v":"PRICED MENU; DATE NOTED BY FEB;"},{"v":"1900-5080"},null,null,null,{"v":"Hotel Schenley"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":47},{"v":1900},{"v":12},{"v":23},{"v":"1900-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14002"},null,{"v":"COLONNADE RESTAURANT"},{"v":"CHRISTMAS LUNCH"},{"v":"COMMERCIAL"},{"v":"726 BROADWAY, NY"},{"v":"BROADSHEET; ILLUS; COL; 3.75 X 5.76;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"NEW YEAR'S GREETING FROM OWNERS ON BACK;"},{"v":"1900-5088"},null,null,null,{"v":"Colonnade Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":12},{"v":24},{"v":"1900-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14003"},null,{"v":"STANTON HOUSE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CHATTANOOGA,TENN."},{"v":"BROADSIDE; 4.5 X 7;"},null,null,{"v":"1900-5092"},null,null,null,{"v":"Stanton House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":12},{"v":24},{"v":"1900-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14004"},null,{"v":"RUSSELL HOUSE"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"DETROIT,MICH."},{"v":"BOOKLET, ILLUS; COL; 5.25 X 6.75;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"WINES INCLUDED; MUSIC PROGRAM LISTED;"},{"v":"1900-5094"},null,null,null,{"v":"Russell House"},null,null,null,{"v":"complete"},{"v":"8"},{"v":40},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14005"},null,{"v":"SAN JUAN HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"ORLANDO, FLORIDA"},{"v":"FOLDER; COL; 5.25 X 6.5;"},{"v":"RELIGIOUS HOLIDAY"},null,{"v":"1900-5097"},null,null,null,{"v":"San Juan Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14006"},null,{"v":"TULANE HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"NASHVILLE, TENN."},{"v":"FOLDER; ILLUS; COL; 5.25 X 6.75;"},{"v":"RELIGIOUS HOLIDAY"},null,{"v":"1900-5098"},null,null,null,{"v":"Tulane Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14009"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE \" H.H.MEIER\""},{"v":"CARD; ILLUS; COL; 5.25 X 8.25;"},null,{"v":"MENU IN GERMAN;"},{"v":"1901-1080"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14010"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE \"H.H.MEIER\""},{"v":"CARD; ILLUS; COL; 5.25 X 8.25;"},null,{"v":"MENU IN GERMAN;"},{"v":"1901-1081"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14011"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"MITTAGESSEN/DINNER"},{"v":"COM"},{"v":"EN ROUTE \"H.H.MEIER\""},{"v":"CARD; ILLUS; COL; 5.25 X 8.25;"},null,{"v":"MENU IN GERMAN;"},{"v":"1901-1082"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14012"},null,{"v":"ASCHENBROEDEL VEREIN"},{"v":"DAILY MENU"},{"v":"COM"},{"v":"144 E.86 ST.NY"},{"v":"BROADSHEET; 7 X 11;"},null,{"v":"WINE LIST ON BACK; ALL ITEMS ARE PRICED;"},{"v":"1901-1083"},null,null,null,{"v":"Aschenbroedel Verein"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":135},{"v":1901},{"v":4},{"v":30},{"v":"1901-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14013"},null,{"v":"DRUG-TRADE CLUB"},{"v":"DINNER"},{"v":"PROF;"},{"v":"?"},{"v":"CARD;4 X 6;"},{"v":"LADIES DAY"},null,{"v":"1901-1084"},null,null,null,{"v":"Drug Trade Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":4},{"v":30},{"v":"1901-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14014"},null,{"v":"NORDDEUTSCHER LLOYD -  BREMEN"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1086"},null,null,null,{"v":"Norddeutscher Lloyd    Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":82},{"v":1901},{"v":4},{"v":30},{"v":"1901-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14015"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE; S.S.BARBAROSSA"},{"v":"CARD; ILLUS; COL; 5.25 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1087"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1901},{"v":4},{"v":30},{"v":"1901-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14016"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE; S.S.BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1088"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":4},{"v":30},{"v":"1901-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14017"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE - S.S.\"H.H.MEIER\""},{"v":"CARD; ILLUS; COL; 5.25 X 8.25;"},null,{"v":"MENU IN GERMAN;"},{"v":"1901-1091"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":4},{"v":30},{"v":"1901-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14018"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE -S.S. \"H.H.MEIER\""},{"v":"CARD; ILLUS;COL; 5.25 x 8.25;"},null,{"v":"MENU IN GERMAN;"},{"v":"1901-1092"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":4},{"v":30},{"v":"1901-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14019"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"MITTAGESSEN - DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE - S.S.\"H.H.MEIER\""},{"v":"CARD; ILLUS; COL; 5.25 X 8.25;"},null,{"v":"MENU IN GERMAN;"},{"v":"1901-1093"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":4},{"v":30},{"v":"1901-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14021"},null,{"v":"MANSION HOUSE"},{"v":"MENU OF THE DINNER"},{"v":"COMMERCIAL"},{"v":"GREENFIELD, MA"},{"v":"CARD; ILLUS; 6X9;"},null,{"v":"TABLE D'HOTE MENU; MONOGRAM AT TOP OF MENU;"},{"v":"1901-2418"},null,null,null,{"v":"Mansion House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":9},{"v":25},{"v":"1901-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14022"},null,{"v":"MANSION HOUSE"},{"v":"MENU OF THE SUPPER"},{"v":"COMMERCIAL"},{"v":"GREENFIELD, MA"},{"v":"CARD; ILLUS; 6X9;"},null,{"v":"TABLE D'HOTE MENU; MONOGRAM AT TOP OF MENU;"},{"v":"1901-2419"},null,null,null,{"v":"Mansion House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":9},{"v":25},{"v":"1901-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14023"},null,{"v":"HOFFMAN HOUSE"},{"v":"MENU"},{"v":"OTHER (PRIVATE PARTY BY SINGLE HOST);"},null,{"v":"CARD; ILLUS; 8X10;"},{"v":"OTHER (SEE NOTES);"},{"v":"FRENCH; ON BACK OF MENU, HANDWRITTEN NOTE; \"MR. BILLINGS (PRESIDENT OF CHICAGO GAS CO.), GAVE DINNER;\" FEB HAS WRITTEN \"COLUMBIA WON;\" PHOTOGRAPH OF SAILBOAT ON MENU;"},{"v":"1901-2420"},null,null,null,{"v":"Hoffman House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":9},{"v":26},{"v":"1901-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14024"},null,{"v":"COLUMBIA RESTAURANT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 7X11;"},null,{"v":"A LA CARTE PRICED MENU; \"BUSINESS MEN'S LUNCH 35 CENTS; TABLE D'HOTE DINNER 75 CENTS;\" PRICED WINE LIST ON BACK OF MENU; DECORATIVE WREATH;"},{"v":"1901-2421"},null,null,null,{"v":"Columbia Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":510},{"v":1901},{"v":9},{"v":26},{"v":"1901-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14025"},null,{"v":"MANSION HOUSE"},{"v":"MENU OF THE BREAKFAST"},{"v":"COMMERCIAL"},{"v":"GREENFIELD, MA"},{"v":"CARD; ILLUS; 5.25X8.25;"},null,{"v":"HOTEL LOGO AT TOP;"},{"v":"1901-2422"},null,null,null,{"v":"Mansion House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":52},{"v":1901},{"v":9},{"v":26},{"v":"1901-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14027"},null,{"v":"OREGON SHORT LINE DINING CAR SERVICE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},null,{"v":"A LA CARTE MENU; RR LOGO AT TOP; OREGON SCENERY ON BACK; [DATE HANDWRITTEN];"},{"v":"1901-2426"},null,null,null,{"v":"Oregon Short Line Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14028"},null,{"v":"OREGON SHORT LINE DINING CAR SERVICE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},null,{"v":"A LA CARTE MENU; RR LOGO AT TOP; OREGON SCENERY ON BACK; [DATE HANDWRITTEN];"},{"v":"1901-2427"},null,null,null,{"v":"Oregon Short Line Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14029"},null,{"v":"OREGON SHORT LINE DINING CAR SERVICE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},null,{"v":"A LA CARTE MENU; RR LOGO AT TOP; OREGON SCENERY ON BACK; [DATE HANDWRITTEN];"},{"v":"1901-2428"},null,null,null,{"v":"Oregon Short Line Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14030"},null,{"v":"OREGON RAILROAD & NAVIGATION CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},null,{"v":"A LA CARTE MENU; RR LOGO AT TOP; OREGON SCENERY ON BACK; [DATE HANDWRITTEN];"},{"v":"1901-2429"},null,null,null,{"v":"Oregon Railroad & Navigation Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":59},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14031"},null,{"v":"OREGON RAILROAD & NAVIGATION CO."},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},null,{"v":"A LA CARTE MENU; RR LOGO AT TOP; OREGON SCENERY ON BACK; [DATE HANDWRITTEN];"},{"v":"1901-2430"},null,null,null,{"v":"Claremont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14032"},null,{"v":"OREGON RAILROAD & NAVIGATION CO."},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},null,{"v":"A LA CARTE MENU; RR LOGO AT TOP; OREGON SCENERY ON BACK; [DATE HANDWRITTEN];"},{"v":"1901-2431"},null,null,null,{"v":"Oregon Railroad & Navigation Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14033"},null,{"v":"A.A.O.N.M.S. AND OFFICIAL STAFF"},{"v":"OFFICIAL VISIT OF INSPECTION OF ILLUSTRIOUS POTENTATE CHARLES A. BENEDICT"},{"v":"SOC;"},{"v":"KRUEGER AUDITORIUM, NEWARK, NJ"},{"v":"FOLDER; ILLUS; 5X7;"},{"v":"RITE;"},{"v":"WINES LISTED; INCLUDES COMMITTEE OF ARRANGMENTS; INSIGNIA ON COVER;"},{"v":"1901-2433"},null,null,null,{"v":"A.A.O.N.M.S. And Official Staff"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":10},{"v":2},{"v":"1901-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14035"},null,{"v":"N.Y.Y.C. INTERNATIONAL YACHT RACES"},{"v":"INERNATIONAL YACHT RACES"},{"v":"COMMERCIAL"},{"v":"STAMER CHESTER W. CHAPIN"},{"v":"FOLDER; ILLUS; COL; 5.25X8;"},null,{"v":"TABLE D'HOTE MENU; FEMALE IN SAILING COSTUME ON COVER;"},{"v":"1901-2444"},null,null,null,{"v":"N.Y.Y.C. International Yacht Races"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1901},{"v":10},{"v":3},{"v":"1901-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14036"},null,{"v":"PICKWICK CLUB"},{"v":"ANNUAL DINNER"},{"v":"SOCIAL"},{"v":"NEW PRLEANS,LA"},{"v":"FOLDER; ILLUS; COL; 5 X 6;"},{"v":"ANNUAL"},{"v":"WINES LISTED FOR EACH COURSE;"},{"v":"1901-2627"},null,null,null,{"v":"Pickwick Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1901},{"v":11},{"v":6},{"v":"1901-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14037"},null,{"v":"RED STAR LINE - ANTWERPEN -NY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S ZEELAND"},{"v":"BROADSIDE; ILLUS; 5.5 X 8;"},null,null,{"v":"1901-2628"},null,null,null,{"v":"Red Star Line   Antwerpen  Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":11},{"v":6},{"v":"1901-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14039"},null,{"v":"RED STAR LINE - ANTWERPEN -NY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; 5.5 X 8;"},null,null,{"v":"1901-2632"},null,null,null,{"v":"Red Star Line   Antwerpen  Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":11},{"v":7},{"v":"1901-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14040"},null,{"v":"RED STAR LINE - ANTWERPEN  - NY"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE S.S.ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8;"},null,null,{"v":"1901-2633"},null,null,null,{"v":"Red Star Line   Antwerpen    Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":11},{"v":7},{"v":"1901-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14043"},null,{"v":"RED STAR LINE - ANTWERPEN - NY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; 5.5 X 8;"},null,null,{"v":"1901-2637"},null,null,null,{"v":"Red Star Line   Antwerpen   Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":11},{"v":8},{"v":"1901-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14045"},null,{"v":"BRITISH SCHOOLS AND UNIVERSITIES CLUB"},{"v":"SIXTH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BROADSHEET; 8X9.75;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES PROGRAMME; MARK TWAIN SPOKE ON \"AS IT STRIKES ME;\""},{"v":"1901-2644"},null,null,null,{"v":"British Schools And Universities Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":11},{"v":9},{"v":"1901-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14046"},null,{"v":"AMERICAN BRASS COMPANY"},{"v":"COMPLIMENTARY DINNER GIVEN TO CHICAGO REPRESENTATIVES"},{"v":"COMMERCIAL"},{"v":"CHICAGO ATHLETIC ASSOCIATION, CHICAGO, IL"},{"v":"FOLDER; ILLUS; COL; 5.25X6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"EACH MENU ITEM IDENTIFIED BY GEOGRAPHIC LOCATION; DRAWING OF CLUB ON COVER;"},{"v":"1901-2645"},null,null,null,{"v":"American Brass Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1901},{"v":11},{"v":9},{"v":"1901-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14050"},null,{"v":"(J.S. WEIR MITCHELL)"},{"v":"[DINNER TO THE NATIONAL ACADEMY OF SCIENCES]"},{"v":"OTHER (PRIVATE PARTY, SINGLE HOST);"},{"v":"BELLEVUE HOTEL, PHILADELPHIA, PA"},{"v":"CARD; COL; 3.5X5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; [SPONSOR & EVENT INFO HANDWRITTEN ON BACK OF MENU];"},{"v":"1901-2654"},null,null,null,{"v":"J.S. Weir Mitchell"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":11},{"v":14},{"v":"1901-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14053"},null,{"v":"THE ROCKAFELLOW"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"HOT SPRINGS, AR"},{"v":"FOLDER; ILLUS; COL; 6X8;"},{"v":"RELIGIOUS HOLIDAY"},null,{"v":"1906-1000"},null,null,null,{"v":"The Rockafellow"},null,null,null,{"v":"complete"},{"v":"8"},{"v":33},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14056"},null,{"v":"HOTEL NORMANDIE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 38TH ST., NEW YORK CITY"},{"v":"FOLDER; 4.5X7;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"PRICED WINE LIST;"},{"v":"1906-1005"},null,null,null,{"v":"Hotel Normandie"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":126},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14057"},null,{"v":"HOTEL METROPOLE"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"LAS PALMAS, CANARY ISLANDS"},{"v":"CARD; 3.25X6;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"MENU IN FRENCH;"},{"v":"1906-1006"},null,null,null,{"v":"Hotel Metropole"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14058"},null,{"v":"NEDERLANDSCHE MAATSCHAPPU TOT BEVORDERING DER GENEESKUNST"},{"v":"SEE ABOVE"},null,{"v":"NETHERLANDS (?)"},{"v":"FOLDER; ILLUS; 9 X 11.5;"},null,{"v":"PRICED WINE LIST; ILLUSTRATION OF ROBED GREEK GODS TOASTING MAN FISHING IN CANAL AND BANQUET; MUSICAL PROGRAM;"},{"v":"1901-1821"},null,null,null,{"v":"Nederlandsche Maatschappu Tot Bevordering Der Geneeskunst"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14059"},null,{"v":"JOHN ELIOT'S DESCENDANTS"},{"v":"SECOND MEETING OF ABOVE"},{"v":"SOC;"},{"v":"SOUTH NATICK, MA"},{"v":"CARD; 4.5 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"MENUS STATES THAT JOHN ELIT WAS APOSTLE TO THE INDIANS;"},{"v":"1901-1822"},null,null,null,{"v":"John Eliot's Descendants"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":7},{"v":3},{"v":"1901-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14060"},null,{"v":"RALEIGH HOTEL AND RESTAURANT CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"663-665 BROADWAY"},{"v":"CARD;6.5X14;"},{"v":"DAILY;"},{"v":"ESPECIAL ATTENTION PAID TO LADIES; 2 COPIES"},{"v":"1901-1922"},null,null,null,{"v":"Raleigh Hotel And Restaurant Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":116},{"v":1901},{"v":7},{"v":9},{"v":"1901-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14061"},null,{"v":"CANADIAN PACIFIC RAILWAY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DINING CAR"},{"v":"CARD; COL; 5X7;"},{"v":"DAILY;"},{"v":"HANDWRITTEN SPECIALS ON PRINTED MENU; PLACE VIGER HOTEL,MONTREAL PICTURED AND DESCRIBED;"},{"v":"1901-1924"},null,null,null,{"v":"Canadian Pacific Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14062"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN AND SHASTA ROUTES - DINING CAR"},{"v":"CARD; 5.5 X 8.25;"},null,{"v":"PRICED MENU; RED LOGO; DATE NOTED BY FEB;"},{"v":"1901-2242"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1901},{"v":8},{"v":30},{"v":"1901-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14064"},null,{"v":"SUMMIT HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MOUNT WASHINGTON, NH"},{"v":"CARD; 4.5 X 7;"},null,{"v":"NOTE THAT MOUNT WASHINGTON IS 6,300 ABOVE SEA LEVEL AND THAT ARRIVALS ARE LISTED IN \"AMONG THE CLOUDS\"; NAMES OF MISS HENDERSON AND MISS TROWBRIDGE NOTED BY FEB;"},{"v":"1901-2253"},null,null,null,{"v":"Summit House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14065"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Summit House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14066"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSER"},{"v":"CARD; ILLUS; COL; 5.25 X 8;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF BOATS AND SHIPS; BACK OF MENU SET UP FOR USE AS POSTCARD;"},{"v":"1901-1830"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":7},{"v":3},{"v":"1901-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14067"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD FUST BISMARCK"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; WOMAN IN CLASSICAL DRESS WITH HAMBURG-AMERIKA LOG0 AND STEAMER;"},{"v":"1901-1834"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14068"},null,{"v":"MAHOGANY PALACE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"PROVIDENCE, RI"},{"v":"FOLDER; 5.75X9.25;"},null,{"v":"A LA CARTE MENU; [DATE INFO SUPPLIED BY FEB];"},{"v":"1901-2454"},null,null,null,{"v":"Mahogany Palace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":82},{"v":1901},{"v":10},{"v":5},{"v":"1901-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14072"},null,{"v":"STEVENS HOUSE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6X9.5;"},null,{"v":"A LA CARTE MENU; \"REGULAR DINNER WITH WINE, 50 CENTS;\" PRICED WINE LIST; SPECIALS IN LAVENDAR INK & DUPLICATED; DECORATIVE BORDER;"},{"v":"1901-2489"},null,null,null,{"v":"Stevens House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":212},{"v":1901},{"v":10},{"v":10},{"v":"1901-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14074"},null,{"v":"HOTEL CADILLAC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DETROIT, MI"},{"v":"CARD; 5.25 X 7.75;"},null,{"v":"LOGO;"},{"v":"1901-1931"},null,null,null,{"v":"Hotel Cadillac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":109},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14075"},null,{"v":"HOTEL CADILLAC"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DETROIT, MI"},{"v":"CARD; 5.25 X 7.75;"},null,{"v":"LOGO;"},{"v":"1901-1932"},null,null,null,{"v":"Hotel Cadillac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14076"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIEDRICH DER GROSSE"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF SHIP; BACK OF MENU IMPRINTED FOR USE AS A POSTCARD;"},{"v":"1901-1935"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14077"},null,{"v":"O.D."},{"v":"DINNER"},null,null,{"v":"CARD; 5 X 8;"},null,{"v":"LOGO OF FLAG BORDERED IN BLUE WITH LETTERS O.D. IN RE;"},{"v":"1901-1939"},null,null,null,{"v":"O.D."},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14078"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIEDRICH DER GROSSE"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF STEAMER AND ROCKY SHORE; BACK OF MENU IMPRINTED FOR USE AS A POSTCARD;"},{"v":"1901-1943"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":7},{"v":11},{"v":"1901-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14080"},null,{"v":"SEVENTH MASONIC DISTRICT"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"MARLBOROUGH HOTEL, (?)"},{"v":"FOLDER; COL; 4.25X6.25;"},null,{"v":"INCLUDES SPEAKERS;"},{"v":"1901-2662"},null,null,null,{"v":"Seventh Masonic District"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1901},{"v":11},{"v":18},{"v":"1901-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14081"},null,{"v":"NEW YORK AND PORTO RICO STEAMSHIP COMPANY"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"S.S. SAN JUAN"},{"v":"CARD; ILLUS; COL; 5.5X7.5;"},null,{"v":"MENU, DATE AND CAPTAIN'S NAME ARE HANDWRITTEN; COMPANY SEAL ON FRONT;"},{"v":"1901-2664"},null,null,null,{"v":"New York And Porto Rico Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":11},{"v":17},{"v":"1901-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14082"},null,{"v":"CHICAGO ATHLETIC ASSOCIATION"},{"v":"BILL OF FARE"},{"v":"SOC;"},{"v":"CHICAGO, IL"},{"v":"BOOKLET; ILLUS; COL; 8.5X11.75;"},null,{"v":"VERY, VERY EXTENSIVE A LA CARTE MENU, WITH MANY PAGES DEVOTED TO EVERY CATEGORY OF FOOD; UNIQUE ITEM: LISTS \"TIME REQUIRED FOR SERVICE, MINUTES;\" INCLUDES MANY PHOTOGRAPHS OF ALL AREAS OF CLUB AND SERVICES INCLUDED; SKETCHES ON COVER OF ASSOCIATION BUILDI"},{"v":"1901-2666"},null,null,null,{"v":"Chicago Athletic Association"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"34"},{"v":669},{"v":1901},{"v":11},{"v":18},{"v":"1901-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14083"},null,{"v":"HOTEL DREYFUS FRENCH RESTAURANR"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"HAYWARD PLACE BOSTON, MA AND PROVIDENCE, RI"},{"v":"FOLDER; COL; 7 X 11;"},null,{"v":"PRICED MENU; PRICED WINE LIST; GREEN STOCK;BLACK GARLAND;"},{"v":"1901-2667"},null,null,null,{"v":"Hotel Dreyfus French Restauranr"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":387},{"v":1901},{"v":11},{"v":19},{"v":"1901-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14084"},null,{"v":"TERRACE GARDEN RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"58TH ST. AND LEXINGTON AVE., NY"},{"v":"FOLDER; COL; 14.5 X 11;"},null,{"v":"PRICED MENU AND WINE LIST;  ORNATE LETTERING AND FEMALE FIGURE ON COVER; SEAL NOTING LEXINGTON OPERA HOUSE AND LEXINGTON ASSEMBLY ROOMS, TAN STOCK, RED PRIHNT;"},{"v":"1901-2266"},null,null,null,{"v":"Terrace Garden Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":524},{"v":1901},{"v":9},{"v":3},{"v":"1901-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14085"},null,{"v":"PHI GAMMA DELTA"},{"v":"53RD ANNUAL DINNER"},{"v":"EDUC;"},{"v":"INTERNATIONAL HOTEL,NIAGARA FALLS,NY"},{"v":"FOLDER; ILLUS; 5 X 7;"},{"v":"ANNUAL"},{"v":"LIST OF ALL SPEAKERS; COMMITTEE MEMBERS INCLUDED;"},{"v":"1901-2267"},null,null,null,{"v":"Phi Gamma Delta"},null,null,null,{"v":"complete"},{"v":"12"},{"v":17},{"v":1901},{"v":9},{"v":5},{"v":"1901-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14086"},null,{"v":"LOUISVILLE & NASHVILLE RAILROAAD - THE PULLMAN CO."},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"CARD;4.5 X 6.5;"},null,{"v":"PRICES LISTED FOR EACH ITEM;"},{"v":"1901-2268"},null,null,null,{"v":"Louisville & Nashville Railroaad   The Pullman Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14087"},null,{"v":"PENNSYLVANIA LIMITED - THE PULLMAN CO."},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"CARD;4.5 X 6.5;"},null,{"v":"COMPLETE MEAL PRICED FOR $1.00;"},{"v":"1901-2269"},null,null,null,{"v":"Pennsylvania Limited   The Pullman Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":9},{"v":5},{"v":"1901-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14088"},null,{"v":"PENNSYLVANIA LIMITED - THE PULLMAN CO."},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"CARD; 4.5 X 6.5;"},null,{"v":"COMPLETE MEAL PRICED AT $1.00;"},{"v":"1901-2270"},null,null,null,{"v":"Pennsylvania Limited   The Pullman Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":9},{"v":5},{"v":"1901-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14089"},null,{"v":"INTERNATIONAL HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"NIAGARA FALLS,NY"},{"v":"BROADSIDE; HOTEL EMBLEM; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN NOTE ON THE BACK BY LEWIS L.JUDD;"},{"v":"1901-2271"},null,null,null,{"v":"International Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1901},{"v":9},{"v":5},{"v":"1901-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14090"},null,{"v":"DE L'ANGE HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"LUCERNE,SWITZERLAND"},{"v":"BROADSIDE; COL; 4 X 6.5;"},null,{"v":"ILLUS.BORDER; HANDWRITTEN MENU;"},{"v":"1901-2273"},null,null,null,{"v":"De L'ange Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1901},{"v":9},{"v":6},{"v":"1901-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14091"},null,{"v":"LOUISVILLE & NASHVILLE RAILROAD - THE PULLMANA CO."},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"CARD; 4.5 X 6.5;"},null,{"v":"ENTIRE MEAL PRICED AT $1.00;"},{"v":"1901-2276"},null,null,null,{"v":"Louisville & Nashville Railroad   The Pullmana Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14092"},null,{"v":"PULLMAN BUFFET"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"EN ROUTE COLONIAL EXPRESS: WASHINGTON TO BOSTON"},{"v":"FOLDER; ILLUS; COL; 5X7.25;"},null,{"v":"A LA CARTE MENU; INCLUDES PRICED WINE LIST; COSTUMED FIGURE HOLDING TRAY ON COVER; [DATE INFO HANDWRITTEN];"},{"v":"1901-2282"},null,null,null,{"v":"Pullman Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":112},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14094"},null,{"v":"AMERICAN STREET RAILWAY ASSOCIATION"},{"v":"20TH ANNUAL DINNER"},{"v":"COMMERCIAL"},{"v":"SHERRY'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 7X7.75;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; WINES SERVED; TOASTS; OFFICERS & GENERAL COMMITTEE LISTED; SONGS,\"AMERICA\" & \"AULD LANG SYNE;\" SKETCHES THROUGHOUT OF TROLLEY LINE STOPS, TRAINS, ETC; ON COVER, AMERICAN FLAG, EAGLE, ETC; SILK RIBBON ATTACHMENTS;"},{"v":"1901-2491"},null,null,null,{"v":"American Street Railway Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1901},{"v":10},{"v":11},{"v":"1901-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14095"},null,{"v":"GOVERNORS OF THE LOTUS CLUB"},{"v":"DINNER TO SIR THOMAS LIPTON"},{"v":"SOC;"},{"v":"LOTUS CLUB, (?)"},{"v":"CARD; ILLUS; COL; 4X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; CLUB INSIGNIA AT TOP;"},{"v":"1901-2494"},null,null,null,{"v":"Governors Of The Lotus Club"},null,null,null,{"v":"under review"},{"v":"2"},{"v":17},{"v":1901},{"v":10},{"v":12},{"v":"1901-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14098"},null,{"v":"CROWN PRINCE OF DENMARK FREDERIK"},{"v":"DINNER"},{"v":"GOVT(?);"},{"v":"PALACE OF ABOVE"},{"v":"CARD; 4.5 X 6.75;"},{"v":"OTHER (SOC?);"},{"v":"MENU IN FRENCH; GOLD CREST; NOTATION ABOUT EVENT IN SOMEWHAT ILLEGIBLE HANDWRITING AND BY FEB;"},{"v":"1901-2677"},null,null,null,{"v":"Crown Prince Of Denmark Frederik"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1901},{"v":11},{"v":20},{"v":"1901-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14099"},null,{"v":"CUVIER CLUB"},{"v":"TWENTY-EIGHTH ANNUAL DINNER"},{"v":"POL;"},{"v":"CINCINNATI, OH"},{"v":"FOLDER; ILLUS; 5.5 X 9;"},{"v":"AVVIV;"},{"v":"PHOTOGRAPH OF HUNTERS AND DOGS; ORNAMENTAL BORDER; STATED PURPOSE OF CLUB IS TO PRESERVE, PROTECT, AND INCREASE THE FISH AND GAME OF OHIO; PLACE NOTED BY FEB;"},{"v":"1901-2679"},null,null,null,{"v":"Cuvier Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1901},{"v":11},{"v":20},{"v":"1901-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14101"},null,{"v":"MAGNETIC CLUB"},{"v":"DINNER"},{"v":"SOC(?);"},{"v":"ST. DENIS HOTEL"},{"v":"CARD; COL; 3.5 X 6;"},null,{"v":"PINK LETTERING;"},{"v":"1901-2681"},null,null,null,{"v":"Magnetic Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":11},{"v":20},{"v":"1901-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14102"},null,{"v":"KING CHRISTIAN IX OF DENMARK"},{"v":"DINNER"},{"v":"GOV;"},{"v":"KING'S PALACE,DENMARK"},{"v":"BROADSIDE; 4.5 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;"},{"v":"1901-2690"},null,null,null,{"v":"King Christian Ix Of Denmark"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1901},{"v":11},{"v":22},{"v":"1901-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14103"},null,{"v":"HENRY R. CAPLAN"},{"v":"9NTH DANZINGER MARTINI FEST"},{"v":"COMMERCIAL"},{"v":"ST. MARKS PLACE [NY]"},{"v":"FOLDER; 4.25 X 6.5;"},{"v":"ANNUAL"},{"v":"MENU IN GERMAN & ENGLISH; WINE LIST WITH PRICES;"},{"v":"1901-2691"},null,null,null,{"v":"Henry R. Caplan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":11},{"v":22},{"v":"1901-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14104"},null,{"v":"RED STAR LINE -ANTWERPEN -NY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S.ZEELAND"},{"v":"BROADSIDE; ILLUS; 5.5 X 8;"},null,null,{"v":"1901-2692"},null,null,null,{"v":"Red Star Line  Antwerpen  Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":11},{"v":22},{"v":"1901-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14105"},null,{"v":"RED STAR LINE - ANTWERPEN.NY"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE S.S.ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5.X 8;"},null,null,{"v":"1901-2693"},null,null,null,{"v":"Red Star Line   Antwerpen.Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":11},{"v":22},{"v":"1901-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14106"},null,{"v":"RED STAR LINE - ANTWERPEN -NY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S.VADERLAND"},{"v":"BROADSIDE; ILLUS; 5.5. X 8;"},null,null,{"v":"1901-2695"},null,null,null,{"v":"Red Star Line   Antwerpen  Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":11},{"v":22},{"v":"1901-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14107"},null,{"v":"RED STAR LINE- ANTWERPEN -NY"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE S.S.VADERLAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5. X 8;"},null,null,{"v":"1901-2696"},null,null,null,{"v":"Red Star Line  Antwerpen  Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":11},{"v":22},{"v":"1901-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14108"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE S.S VADERLAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2697"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":22},{"v":"1901-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14109"},null,{"v":"PHONIX HOTEL"},{"v":"LUNCH"},{"v":"COM"},{"v":"KOBENHAVN"},{"v":"BROADSIDE; 4 X 6.25;"},null,{"v":"WINES LISTED FOR EACH COURSE;"},{"v":"1901-2698"},null,null,null,{"v":"Phonix Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":11},{"v":23},{"v":"1901-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14110"},null,{"v":"UNION LEAGUE OF PHILADELPHIA - FOUNDERS DAY"},{"v":"LUNCH OR DINNER"},{"v":"SOCIAL"},{"v":"PHILADELPHIA,PA."},{"v":"BROADSIDE; 3.75 X 6;"},{"v":"SECULAR HOLIDAY;"},{"v":"LIST OF WINES INCLUDED;"},{"v":"1901-2699"},null,null,null,{"v":"Union League Of Philadelphia   Founders Day"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":11},{"v":23},{"v":"1901-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14111"},null,{"v":"RED STAR LINE - ANTWERPEN - NY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S.ZEELAND"},{"v":"BROADSIDE; 5.5. X 8;"},null,null,{"v":"1901-2700"},null,null,null,{"v":"Red Star Line   Antwerpen   Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":11},{"v":23},{"v":"1901-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14112"},null,{"v":"RED STAR LINE - ANTWERPEN NY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5.X 8;"},null,null,{"v":"1901-2701"},null,null,null,{"v":"Red Star Line   Antwerpen Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":11},{"v":23},{"v":"1901-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14113"},null,{"v":"RED STAR LINE - ANTWERPEN NY"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE  S.S.ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2702"},null,null,null,{"v":"Red Star Line   Antwerpen Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":11},{"v":23},{"v":"1901-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14114"},null,{"v":"RED STAR LINE- ANTWERPEN  NY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S.VADERLAND"},{"v":"BROADSIDE; ILLUS; 5.5 X 9;"},null,null,{"v":"1901-2703"},null,null,null,{"v":"Red Star Line  Antwerpen  Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":11},{"v":23},{"v":"1901-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14115"},null,{"v":"RED STAR LINE -ANTWERPEN NY"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE S.S.VADERLAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8;"},null,null,{"v":"1901-2704"},null,null,null,{"v":"Red Star Line  Antwerpen Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":11},{"v":23},{"v":"1901-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14116"},null,{"v":"RED STAR LINE - ANTWERPEN  NY"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8 ;"},null,null,{"v":"1901-2707"},null,null,null,{"v":"Red Star Line   Antwerpen  Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":11},{"v":24},{"v":"1901-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14117"},null,{"v":"RED STAR LINE -ANTWERPEN NY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S. VADERLAND"},{"v":"BROADSIDE; ILLUS; 5.5. X 8;"},null,null,{"v":"1901-2709"},null,null,null,{"v":"Red Star Line  Antwerpen Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":11},{"v":24},{"v":"1901-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14118"},null,{"v":"RED STAR LINE - ANTWEPEN NY"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE S.S.VADERLAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5. X 8;"},null,null,{"v":"1901-2710"},null,null,null,{"v":"Red Star Line   Antwepen Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":11},{"v":24},{"v":"1901-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14119"},null,{"v":"SOUTHERN RAILWAY - DINING CAR SERVICE"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE WASHINGTON,RICHMOND & FLORIDA LIMITED"},{"v":"BROADSIDE; 5.5 X 6.75;"},null,{"v":"MEAL PRICE $1.00;"},{"v":"1901-2713"},null,null,null,{"v":"Southern Railway   Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":11},{"v":24},{"v":"1901-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14121"},null,{"v":"HICKS' RESTAURANT"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"SAVANNAH, GA"},{"v":"FOLDER; ILLUS; COL; 5.5X7;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"WINES LISTED; PL NOTED BY FEB;"},{"v":"1906-1008"},null,null,null,{"v":"Hicks' Restaurant"},null,null,null,{"v":"complete"},{"v":"8"},{"v":42},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14122"},null,{"v":"THE ROCKAFELLOW"},{"v":"DAILY MENU, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"HOT SPRINGS, AR"},{"v":"FOLDER; ILLUS; COL; 4X5.75;"},null,null,{"v":"1906-1009"},null,null,null,{"v":"The Rockafellow"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14124"},null,{"v":"DENISON HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"INDIANAPOLIS, IN"},{"v":"FOLDER; ILLUS; COL; 6X9.25;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"MUSIC PROGRAM LISTED; GIBSON GIRL TYPE SKETCH ON COVER; EVNT AND DATE NOTED BY FEB;"},{"v":"1906-1011"},null,null,null,{"v":"Denison Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":44},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14125"},null,{"v":"HOTEL JEFFERSON"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"SAN FRANCISCO, CA"},{"v":"FOLDER; COL; 4.75X6;"},{"v":"RELIGIOUS HOLIDAY"},null,{"v":"1906-1012"},null,null,null,{"v":"Hotel Jefferson"},null,null,null,{"v":"complete"},{"v":"8"},{"v":48},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14127"},null,{"v":"STAFF OF GOV. GEORGE C. PARDEE"},{"v":"DINNER TENDERED TO HIS EXCELLENCY"},{"v":"GOVT;"},{"v":"PALACE HOTEL, SAN FRANCISCO, CA"},{"v":"FOLDER; ILLUS; COL; 5.5X9.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MEMBERS OF STAFF LISTED; PHOTO OF GOV. PARDEE; MINIATURE CLOTH FLAG ON COVER;"},{"v":"1906-1016"},null,null,null,{"v":"Staff Of Gov. George C. Pardee"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1906},{"v":12},{"v":27},{"v":"1906-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14130"},null,{"v":"THE CHEMISTS"},{"v":"DINNER"},null,{"v":"WALDORF-ASTORIA"},{"v":"CARD; ILLUS; 6.5 X 7.5;"},{"v":"ANNIVERSARY"},{"v":"MENU IN FRENCH; MENU HEXAGONAL SURROUNDED BY \"C\"S (CARBON ATOM?);"},{"v":"1906-1021"},null,null,null,{"v":"The Chemists"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1906},{"v":12},{"v":28},{"v":"1906-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14132"},null,{"v":"VAN LIEW'S RESTAURANT"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"779 BROADWAY, NEW YORK, NY"},{"v":"FOLDER; 6 X 10;"},null,{"v":"PRICED MENU;"},{"v":"1906-1023"},null,null,null,{"v":"Van Liew's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":59},{"v":1906},{"v":12},{"v":28},{"v":"1906-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14134"},null,{"v":"JOHN WANAMAKER"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 10TH STREET, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 6 X 10.75;"},null,{"v":"PRICED MENU; ILLUSTRATION OF LOBSTERS;"},{"v":"1906-1025"},null,null,null,{"v":"John Wanamaker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":264},{"v":1906},{"v":12},{"v":29},{"v":"1906-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14137"},null,{"v":"HOTEL ST. REGIS"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 5 X 8;"},null,{"v":"PRICED MENU; ENGLISH AND FRENCH;"},{"v":"1906-1031"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":200},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14138"},null,{"v":"DEL CORONADA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CORONADA BEACH,CA."},{"v":"BROADSIDE; ILLUS; 4.5 X 7.5;"},null,{"v":"MUSIC PROGRAM INCLUDED; DINING HOURS LISTED;"},{"v":"1901-2132"},null,null,null,{"v":"Del Coronada Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1901},{"v":8},{"v":8},{"v":"1901-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14139"},null,{"v":"OCEANIC STEAMSHIP CO. S.S.ZEALANDIA"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5.X 7;"},null,{"v":"ALL HANDWRITTEN;"},{"v":"1901-2133"},null,null,null,{"v":"Oceanic Steamship Co. S.S.Zealandia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":8},{"v":8},{"v":"1901-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14140"},null,{"v":"ENGEL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LUCERNE"},{"v":"BROADSIDE; ILLUS; COL; 4.5 X 7;"},null,{"v":"MENU HANDWRITTEN IN FRENCH;"},{"v":"1901-2136"},null,null,null,{"v":"Engel Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1901},{"v":8},{"v":9},{"v":"1901-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14141"},null,{"v":"DEL CORONADA HOTEL"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"CORONADA BEACH, CA."},{"v":"BROADIDE; ILLUS; 4.5 X 7.5;"},null,{"v":"ALL MEAL HOURS LISTED;"},{"v":"1901-2137"},null,null,null,{"v":"Del Coronada Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1901},{"v":8},{"v":9},{"v":"1901-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14142"},null,{"v":"OCEANIC STEAMSHIP CO. S.S.ZEALANDIA"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"ALL ITEMS HANDWRITTEN;"},{"v":"1901-2139"},null,null,null,{"v":"Oceanic Steamship Co. S.S.Zealandia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":8},{"v":9},{"v":"1901-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14143"},null,{"v":"CAFE BOULARD"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"BROADSIDE; 6 X 9.25;"},null,{"v":"HANDWRITTEN MENU;"},{"v":"1901-2141"},null,null,null,{"v":"Cafe Boulard"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":8},{"v":11},{"v":"1901-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14145"},null,{"v":"VIERWALDSTATTER-SEE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ZURICH"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,{"v":"MENU HANDWRITTEN IN FRENCH;"},{"v":"1901-2143"},null,null,null,{"v":"Vierwaldstatter See"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1901},{"v":8},{"v":12},{"v":"1901-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14146"},null,{"v":"CLAREMONT HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"RIVERSIDE DRIVE, NY"},{"v":"FOLDER; ILLUS; COL; 7 X 11;"},null,{"v":"HISTORY OF HOTEL FROM 1776; COMPLETE WINE LIST; OPENS UP TO A FULL PAGE ILLUSTRATION OF HUDSON RIVER;"},{"v":"1901-2147"},null,null,null,{"v":"Claremont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":271},{"v":1901},{"v":8},{"v":13},{"v":"1901-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14147"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"STEAMSHIP COMPANY LOGO AT TOP OF MENU; HANDWRITTEN;"},{"v":"1901-1713"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14149"},null,{"v":"INTERNATIONAL ACETYLENE ASSOCIATION"},{"v":"ANNUAL DINNER"},{"v":"COMMERCIAL"},{"v":"ELLICOTT CLUB, BUFFALO, NY"},{"v":"CARD; ILLUS; COL; 3.5 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"WINES; TAN PRINT AND PICTURE OF MEDAL SAYING PAN-AMERICAN EXPOSTITION, BUFFALO, NY;"},{"v":"1901-1715"},null,null,null,{"v":"International Acetylene Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14150"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN ONLY; ILLUSTATION OF SHIP AND ROCKY SHORE; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1717"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14151"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF SHIP AND MARINE SUPPLES; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1718"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14152"},null,{"v":"MAX PRALE AND WIFE GEB. KAHLE"},{"v":"SILVER WEDING ANNIVERSARY"},{"v":"SOC;"},{"v":"HAMBURG, [GERMANY]"},{"v":"FOLDER; COL; 3.5 X 5.75;"},{"v":"RITE;"},{"v":"MENU IN GERMAN; MENU ALSO USED AS PLACE CARD, IN THIS CASE HERR DR. SCHROEDER; PRINT AND BORDER IN SILVER; PLACE NOTED BY FEB;"},{"v":"1901-1724"},null,null,null,{"v":"Max Prale And Wife Geb. Kahle"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1901},{"v":6},{"v":22},{"v":"1901-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14153"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"STEAMSHIP COMPANY LOGO AT TOP OF MENU;"},{"v":"1901-1727"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":6},{"v":22},{"v":"1901-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14154"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"STEAMSHIP COMPANY LOGO AT TOP OF MENU;"},{"v":"1901-1728"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":6},{"v":22},{"v":"1901-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14155"},null,{"v":"M.F.LYONS"},{"v":"LUNCH AND DINNER"},{"v":"COMMERCIAL"},{"v":"259 BOWERY, NEW YORK"},{"v":"FOLDER; 7 X 11;"},null,{"v":"PRICED WINE LIST AND MENU;"},{"v":"1906-1032"},null,null,null,{"v":"M.F.Lyons"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":351},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14156"},null,{"v":"M.F.LYONS"},{"v":"BREAKFAST AND SUPPER"},{"v":"COMMERCIAL"},{"v":"259 BOWERY, NEW YORK"},{"v":"FOLDER; 7 X 11;"},null,{"v":"PRICED WINE LIST AND MENU; PLACE NOTED BY FEB;"},{"v":"1906-1033"},null,null,null,{"v":"M.F.Lyons"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":387},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14157"},null,{"v":"BRISTOL'S DINING ROOMS"},{"v":"SPECIALS OF DAY"},{"v":"COMMERCIAL"},{"v":"161 BOWERY, NEW YORK"},{"v":"BROADSIDE; 6 X 11;"},null,{"v":"PLACE NOTED BY FEB;"},{"v":"1906-1034"},null,null,null,{"v":"Bristol's Dining Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":89},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14158"},null,{"v":"BRISTOL'S DINING ROOMS"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"161 BOWERY, AND OTHERS, NEW YORK"},{"v":"FOLDER; 7 X 11.25;"},null,{"v":"THIS APPEARS TO BE A CHAIN OF RESTAURANTS IN NEW YORK AND BROOKLYN;"},{"v":"1906-1035"},null,null,null,{"v":"Bristol's Dining Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":264},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14159"},null,{"v":"SIEGEL COOPER CO."},{"v":"QUICK LUNCHEON AND AFTERNOON TEA"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; 7 X 10;"},null,{"v":"PRICED MENU;"},{"v":"1906-1036"},null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":225},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14160"},null,{"v":"SIEGEL COOPER CO."},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; ILLUS; 8 X 14;"},null,{"v":"PRICED MENU; ORNAMENTAL BORDER AND ILLUSTRATION;"},{"v":"1906-1037"},null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":314},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14161"},null,{"v":"SIEGEL COOPER CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; 7 X 11.25;"},null,{"v":"PRICED MENU;"},{"v":"1906-1038"},null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":246},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14162"},null,{"v":"FLEISCHMANN'S VIENNA MODEL BAKERY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND TENTH STREET, NEW YORK"},{"v":"FOLDER; 7 X 11.25;"},null,{"v":"PRICED MENU;"},{"v":"1906-1040"},null,null,null,{"v":"Fleischmann's Vienna Model Bakery"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":80},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14163"},null,{"v":"HAIM'S QUICK LUNCH RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"358 BOWERY, NEW YORK CITY"},{"v":"BROADSHEET; 5.5X9.25;"},null,{"v":"DATE NOTED BY FEB;"},{"v":"1906-1041"},null,null,null,{"v":"Haim's Quick Lunch Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":53},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14164"},null,{"v":"CASTLETON HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW BRIGHTON,S.I. NY"},{"v":"FOLDER; ILLUS; COL;4.5 X 6.5;"},{"v":"PATRIOTIC HOLIDAY;"},null,{"v":"1901-1846"},null,null,null,{"v":"Castleton Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14167"},null,{"v":"BULL'S HEAD RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSIDE;6 X 9.75;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN, PRICES INCLUDED;"},{"v":"1901-1849"},null,null,null,{"v":"Bull's Head Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14169"},null,{"v":"HAMBURG-AMERIKA LINIE - EXPRWSS-STEAMER FURST BISMARCK"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS; COL;4.75 X 7;"},null,{"v":"MENU IN GERMAN & ENGLISH; MUSIC PROGRAM INCLUDED;"},{"v":"1901-1853"},null,null,null,{"v":"Hamburg Amerika Linie  Steamer Furst Bismarck"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14170"},null,{"v":"ANCHOR LINE - S.S.CITY OF ROME"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; AMERICAN FLAG; RED WHITE & BLUE COL; 4.75 X 7;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"WORDS OF STAR SPANGLED BANNER ON BACK;"},{"v":"1901-1854"},null,null,null,{"v":"Anchor Line   S.S.City Of Rome"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14171"},null,{"v":"COLUMBIA RESTAURANT"},{"v":"LUNCH & DINNER"},{"v":"COM"},{"v":"48 . 14 ST. NY"},{"v":"FOLDER; ILLUS; 7 X 11.25;"},{"v":"DAILY"},{"v":"ALL PRICES INCLUDED; WINE LIST ON BACK;"},{"v":"1901-1856"},null,null,null,{"v":"Columbia Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":502},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14173"},null,{"v":"GREAT NORTHERN SYSTEM - DINING CARS"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; 4.5 X 7;"},null,{"v":"ALL PRICES LISTED;"},{"v":"1901-1858"},null,null,null,{"v":"Great Northern System   Dining Cars"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14174"},null,{"v":"GREAT NORTHERN SYSTEM - DINING CARS"},{"v":"BUFFET SERVICE [BREAKFAST]"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; 4.5 X 7;"},null,{"v":"ALL PRICES LISTED;"},{"v":"1901-1859"},null,null,null,{"v":"Great Northern System   Dining Cars"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14175"},null,{"v":"HAMBURG-AMERIKA - EXPRESS STEAMER FURST BISMARCK"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"FOLDER;COL;4 X 6;"},null,{"v":"MENU IN GERMAN & ENGLISH;"},{"v":"1901-1862"},null,null,null,{"v":"Hamburg Amerika   Express Steamer Furst Bismarck"},null,null,null,{"v":"complete"},{"v":"4"},{"v":80},{"v":1901},{"v":7},{"v":5},{"v":"1901-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14177"},null,{"v":"WORTHY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SPRINGFIELD, MASS."},{"v":"FOLDER;6 X 9.5;"},{"v":"DAILY"},{"v":"COMPLETE MENU WITH PRICES;"},{"v":"1901-1866"},null,null,null,{"v":"Worthy Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":223},{"v":1901},{"v":7},{"v":5},{"v":"1901-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14178"},null,{"v":"STATLER'S HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BUFFALO,NY"},{"v":"BROADSIDE; ILLUS; COL; 6 X 8;"},{"v":"DAILY"},null,{"v":"1901-1867"},null,null,null,{"v":"Statler's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":7},{"v":5},{"v":"1901-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14179"},null,{"v":"STATLER'S HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"BUFFALO, NY"},{"v":"BROADSIDE; ILLUS; COL; 6X8;"},null,null,{"v":"1901-1868"},null,null,null,{"v":"Statler's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":7},{"v":5},{"v":"1901-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14180"},null,{"v":"STATLER'S HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"BUFFALO,NY"},{"v":"BROADSIDE; ILLUS; COL; 6X8;"},null,null,{"v":"1901-1869"},null,null,null,{"v":"Statler's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":7},{"v":5},{"v":"1901-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14181"},null,{"v":"CHATEAU FRONTENAC"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"QUEBEC, CANADA"},{"v":"CARD; COL; 3.75 X 5.25;"},null,{"v":"RED PRINT; LOGO;"},{"v":"1901-1959"},null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":7},{"v":13},{"v":"1901-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14182"},null,{"v":"O. D."},{"v":"DINNER"},{"v":"[COM]"},{"v":"EN ROUTE"},{"v":"BROADSIDE; NAUTICAL FLAG;5 X 8;"},null,null,{"v":"1901-1964"},null,null,null,{"v":"O. D."},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":7},{"v":20},{"v":"1901-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14183"},null,{"v":"OCEANIC STEAMSHIP COMPANY - SIERRA"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.25 X 7.25;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1901-1965"},null,null,null,{"v":"Oceanic Steamship Company   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":7},{"v":20},{"v":"1901-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14184"},null,{"v":"OCEANIC STEAMSHIP COMPANY - SIERRA"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.25 X 7.25;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1901-1966"},null,null,null,{"v":"Oceanic Steamship Company   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":7},{"v":20},{"v":"1901-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14185"},null,{"v":"CHAMPLAIN HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CLINTON COUNTY.NY"},{"v":"BROADSIDE; ILLUS; COL; 5 X 7;"},null,null,{"v":"1901-2148"},null,null,null,{"v":"Champlain Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":8},{"v":13},{"v":"1901-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14186"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Champlain Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":8},{"v":13},{"v":"1901-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14187"},null,{"v":"CHAMPLAIN HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CLINTON COUNTY, NY."},{"v":"BROADSIDE; ILUS; COL; 5.25 X 8.5;"},null,null,{"v":"1901-2149"},null,null,null,{"v":"Champlain Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":8},{"v":13},{"v":"1901-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14188"},null,{"v":"ATLANTIC TRANSPORT LINE - S.S.MESABA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 4.25 X 6.5;"},null,null,{"v":"1901-2153"},null,null,null,{"v":"Atlantic Transport Line   S.S.Mesaba"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":8},{"v":15},{"v":"1901-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14189"},null,{"v":"HOTEL DE L'ANGE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LUZERN,SWITZERLAND"},{"v":"CARD; ILLUS; 4.75X7.75;"},{"v":"DAILY;"},{"v":"WINKELRIED-AUFFUHRUNGEN SCULPTURE; MENU MARKED MAI-SEPTEMBER; DATE WRITTEN BY HAND; ON BACK WITH AN ASTERISK, MISS WINANS WRITTEN BY HAND;"},{"v":"1901-2157"},null,null,null,{"v":"Hotel De L'ange"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1901},{"v":8},{"v":15},{"v":"1901-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14190"},null,{"v":"KURHAUS"},{"v":"DINNER"},null,{"v":"RIGI-KALTBAD"},{"v":"CARD; ILLUS; COL; 4X75X8;"},null,{"v":"BUILDINGS ON TERRACED HILL AT SHORE; ART NOUVEAU DECORATIONS; ON BACK WITH ASTERISK,PROF. R. GOTTHEIL WRITTEN BY HAND;"},{"v":"1901-2158"},null,null,null,{"v":"Kurhaus"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":8},{"v":15},{"v":"1901-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14191"},null,{"v":"ATLANTA AND WEST POINT RAILROAD CO."},{"v":"WINE LIST"},{"v":"COMMERCIAL"},{"v":"DINING CAR"},{"v":"CARD; ILLUS; COL; 5.5X6.5;"},{"v":"DAILY;"},{"v":"GEORGIA STATE CAPITOL AND FIRST CAPITOL OF THE CONFEDERACY PICTURED ON BACK;"},{"v":"1901-2164"},null,null,null,{"v":"Atlanta And West Point Railroad Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":8},{"v":15},{"v":"1901-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14194"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHULSCHIFF  \"HERZOGIN SOPHIE CHARLOTTE\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN; ILLUSTRATION OF SAILBOAT IN FULL MAST AT SEA; ALSO A POSTCARD;"},{"v":"1901-2288"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1901},{"v":9},{"v":8},{"v":"1901-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14195"},null,{"v":"HUDSON RIVER DAY LINE"},{"v":"TABLE D'HOTE DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMER NEW YORK"},{"v":"CARD; ILLUS; COL; 4.5X7.25;"},null,{"v":"ILLUSTRATION OF COMPANY FLAT AT TOP; \" PRICE: ONE DOLLAR;\" [DATE INFO HANDWRITTEN];"},{"v":"1901-2289"},null,null,null,{"v":"Hudson River Day Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14196"},null,{"v":"UNION PACIFIC DINING CAR SERVICE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},null,{"v":"A LA CARTE MENU; COMPANY LOGO AT TOP; [DATE INFO HANDWRITTEN]; ON BACK, SCENE OF TRACK LAYING IN WYOMING;"},{"v":"1901-2292"},null,null,null,{"v":"Union Pacific Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":77},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14197"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP AT SEA;"},{"v":"1901-2294"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":145},{"v":1901},{"v":9},{"v":8},{"v":"1901-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14198"},null,{"v":"DUTCHER HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X6.25;"},null,{"v":"TABLE D'HOTE MENU;"},{"v":"1901-2296"},null,null,null,{"v":"Dutcher House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":251},{"v":1901},{"v":9},{"v":8},{"v":"1901-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14199"},null,{"v":"STONINGTON LINE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"STEAMER MAINE"},{"v":"FOLDER; 11X8.5;"},null,{"v":"A LA CARTE MENU;"},{"v":"1901-2297"},null,null,null,{"v":"Stonington Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":249},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14200"},null,{"v":"UNION PACIFIC"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},null,{"v":"A LA CARTE MENU; COMPANY LOGO AT TOP; PHOTO OF 3000 SHEEP IN WYOMING;"},{"v":"1901-2299"},null,null,null,{"v":"Union Pacific"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14201"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS;CITYSCAPE IN BACKGROUND;MENU IN GERMAN;"},{"v":"1901-1878"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1901},{"v":7},{"v":6},{"v":"1901-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14202"},null,{"v":"TATLER'S HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE,BUFFALO,[NY?]"},{"v":"CARD; ILLUS; COL; 6X8;"},{"v":"DAILY;"},{"v":"BUILDINGS;"},{"v":"1901-1886"},null,null,null,{"v":"Statler's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":7},{"v":6},{"v":"1901-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14203"},null,{"v":"GRAND HOTEL DE STE-MAXIME"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"STE-MAXIME,ZERMATT,[SWITZERLAND?]"},{"v":"BROADSIDE; ILLUS; 5.25X8.25;"},{"v":"DAILY;"},{"v":"HARBOR; BUILDING; FRENCH MENU; RUBBER STAMP,HOTELS SEILER,ZERMATT;"},{"v":"1901-1887"},null,null,null,{"v":"Grand Hotel De Ste Maxime"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":7},{"v":6},{"v":"1901-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14204"},null,{"v":"U.S.M.S.PHILADELPHIA"},{"v":"LUNCHEON"},{"v":"NAV; (?)"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"LOG0; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1901-2517"},null,null,null,{"v":"U.S.M.S.Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":294},{"v":1901},{"v":10},{"v":15},{"v":"1901-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14205"},null,{"v":"U.S.M.S.PHILADELPHIA"},{"v":"DINNER"},{"v":"NAV; (?)"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"LOG0; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1901-2518"},null,null,null,{"v":"U.S.M.S.Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":280},{"v":1901},{"v":10},{"v":15},{"v":"1901-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14206"},null,{"v":"STATE DEPARTMENT SPECIAL TO THE PAND-AMERICAN CONGRESS AT THE CITY OF MEXICO (PULLMAN CAR SERVICE)"},{"v":"BREAKFAST"},{"v":"GOVT;"},{"v":"EN ROUTE"},{"v":"CARD; 5 X 7;"},null,null,{"v":"1901-2519"},null,null,null,{"v":"State Department Special To The Pand American Congress At The City Of Mexico (Pullman Car Service)"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":281},{"v":1901},{"v":10},{"v":15},{"v":"1901-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14207"},null,{"v":"OCEANIC SREAMSHIP COMPANY - SIERRA"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE;EMBLEM; 5.25 X 8.5;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1901-1967"},null,null,null,{"v":"Oceanic Sreamship Company   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":7},{"v":20},{"v":"1901-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14208"},null,{"v":"OCEANIC STEAMSHIP COMPANY - SIERRA"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.25 X 8.5;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1901-1968"},null,null,null,{"v":"Oceanic Steamship Company   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":7},{"v":20},{"v":"1901-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14209"},null,{"v":"NIPPON YUSEN KAISHA - S.S.ROSETTA MAM"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"FOLDER; JAPANESE GIRL ILLUS; COL; 5.25 X 7.5;"},null,{"v":"MENU HANDWRITTEN; MAP OF TRIP ON COVER;"},{"v":"1901-1973"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Rosetta Mam"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":7},{"v":20},{"v":"1901-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14210"},null,{"v":"GREAT NORTHERN SYSTEM - DINING CAR"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS; COL; 4.75 X 7;"},null,{"v":"A LA CARTE MENU WITH PRICES; COMPLETE WINE LIST ON BACK;"},{"v":"1901-1974"},null,null,null,{"v":"Great Northern System   Dining Car"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14211"},null,{"v":"RALEIGH HOTEL & RESTAURANT"},{"v":"DAILY MENU"},{"v":"COM"},{"v":"663 BROADWAY,NY"},{"v":"BROADSIDE; 6.5 X 11;"},{"v":"DAILY"},{"v":"ALL PRICES LISTED;"},{"v":"1901-1976"},null,null,null,{"v":"Raleigh Hotel & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14212"},null,{"v":"CHATEAU FRONTENAC HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"QUEBEC,CANADA"},{"v":"BROADSHEET; HOTEL EMBLEM;3.75 X 5.25;"},null,{"v":"MENU IN FRENCH; DESCRIPTION OF DINING ROOM TAPESTRIES ON BACK;"},{"v":"1901-1977"},null,null,null,{"v":"Chateau Frontenac Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14213"},null,{"v":"HADDON HALL"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"ATLANTIC CITY, NJ"},{"v":"BROADSIDE; HOTEL EMBLEM; 5 X 7;"},{"v":"DAILY"},null,{"v":"1901-1979"},null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14214"},null,{"v":"NIPPON YUSEN KAISHA - S.S.ROSETTA MARU"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"FOLDER; JAPANESE SCENE;COL; 5 X 7.5;"},null,{"v":"MENU HANDWRITTEN; COVER IS MAP OF TRIP;"},{"v":"1901-1980"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Rosetta Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14215"},null,{"v":"OCEANIC STEAMSHIP COMPANY - SIERRA"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.25 X 7.25;"},null,{"v":"MENU HANDWRITEN"},{"v":"1901-1981"},null,null,null,{"v":"Oceanic Steamship Company   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14216"},null,{"v":"OCEANIC STEAMSHIP COMPANY -SIERRA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.25 X 8.5;"},null,{"v":"MENU HANDWRITEN;"},{"v":"1901-1983"},null,null,null,{"v":"Oceanic Steamship Company  Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14217"},null,{"v":"OCEANIC STEAMSHIP COMPANY - S.S. ZEALANDIA"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.25 X 7.25;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1901-1984"},null,null,null,{"v":"Oceanic Steamship Company   S.S. Zealandia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14218"},null,{"v":"OCEANIC STEAMSHIP COMPANY - S.S.ZEALANDER"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.35 X 7.25;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1901-1985"},null,null,null,{"v":"Oceanic Steamship Company   S.S.Zealander"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14219"},null,{"v":"HANBURG-AMERIKA LINIE  - STEAMER FURST BISMARCK"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"FOLDER ILLUS COVER; COL; 4.5 X 7;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH; MUSIC PROGRAM LISTED;"},{"v":"1901-1990"},null,null,null,{"v":"Hanburg Amerika Linie    Steamer Furst Bismarck"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14220"},null,{"v":"COOLEY'S"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"SPRINGFIELD,MASS."},{"v":"BROADSIDE; COL;5 X 6.5;"},{"v":"DAILY"},null,{"v":"1901-1991"},null,null,null,{"v":"Cooley's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14221"},null,{"v":"COOLEY'S"},{"v":"SUPPER"},{"v":"COM"},{"v":"SPRINGFIELD,MASS."},{"v":"BROADSIDE; COL; 5 X 6.5;"},{"v":"DAILY"},null,{"v":"1901-1992"},null,null,null,{"v":"Cooley's"},null,null,null,{"v":"under review"},{"v":"2"},{"v":26},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14222"},null,{"v":"COOLEY'S"},{"v":"SUNDAY TEA"},{"v":"COMMERCIAL"},{"v":"SPRINGFIELD,MASS."},{"v":"FOLDER;5 X 7;"},null,{"v":"HOURS FOR EACH MEAL LISTED;"},{"v":"1901-1993"},null,null,null,{"v":"Cooley's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14223"},null,{"v":"COOLEY'S"},{"v":"DINNER"},{"v":"COM"},{"v":"SPRINGFIELD,MASS."},{"v":"FOFLDER; 6 X 9;"},null,null,{"v":"1901-1994"},null,null,null,{"v":"Cooley's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14224"},null,{"v":"CHATEAU FRONTENAC"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"QUEBEC,CANADA"},{"v":"BROADSIDE;HOTEL EMBLEM;3.5 X 5.5;"},null,null,{"v":"1901-1995"},null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14225"},null,{"v":"UNION PACIFIC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"A LA CARTE MENU; COMPANY LOGO AT TOP; SCENE OF TRACK LAYING IN WYOMING ON BACK;"},{"v":"1901-2310"},null,null,null,{"v":"Union Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14226"},null,{"v":"(HOTEL ZUM HIRSCH)"},{"v":"WINKELRIED-AUFFUHRUNGEN"},{"v":"COMMERCIAL"},{"v":"HOCHDORF CT LUZERN, SWITZERLAND"},{"v":"CARD; ILLUS; 4.5X7.5;"},null,{"v":"FRENCH; CLASSICAL SCULPTURE AT TOP OF MENU;"},{"v":"1901-2311"},null,null,null,{"v":"Hotel Zum Hirsch"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1901},{"v":5},{"v":9},{"v":"1901-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14227"},null,{"v":"UNION PACIFIC"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"A LA CARTE MENU; COMPANY LOGO AT TOP; SCENE OF TRACK LAYING IN WYOMING ON BACK;"},{"v":"1901-2313"},null,null,null,{"v":"Union Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14229"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE - \"FRIEDRICH DER GROSSE\""},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN;"},{"v":"1901-2321"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":9},{"v":12},{"v":"1901-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14230"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN - DINNER"},{"v":"COM"},{"v":"EN ROUTE - \"FRIEDRICH DER GROSSE\""},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN ONLY;"},{"v":"1901-2322"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":9},{"v":12},{"v":"1901-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14231"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE - :FRIEDRICH DER GROSSE\""},{"v":"BROADSIDE; ILLUS; COL; 5.5 X8.25;"},null,{"v":"MENU IN GERMAN & ENGLISH;"},{"v":"1901-2323"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1901},{"v":9},{"v":12},{"v":"1901-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14236"},null,{"v":"WEST SIDE TRADE BROKERS ASS'N"},{"v":"FIFTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"HEALY'S, BROADWAY, 66TH ST. AND COLUMBUS AVE; NEW YORK"},{"v":"OLDER; COL; 4.5 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"COCKTAILS AND WINES LISTED; PALE BLUE STOCK;"},{"v":"1905-1006"},null,null,null,{"v":"West Side Trade Brokers Ass'n"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1905},{"v":12},{"v":16},{"v":"1905-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14239"},null,{"v":"NATIONAL GEOGRAPHIC SOCIETY"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"THE NEW WILLARD [WASHINGTON, DC"},{"v":"FOLDER; 5.25 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES; TOASTS;"},{"v":"1905-1010"},null,null,null,{"v":"National Geographic Society"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1905},{"v":12},{"v":20},{"v":"1905-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14240"},null,{"v":"MARGARET LOUISA HOME OF THE YOUNG WOMEN'S CHRISTIAN ASSOCIATION"},{"v":"LUNCH"},{"v":"SOC;"},{"v":"16 EAST 16TH STREET, [NEW YORK]"},{"v":"CARD; 4 X 4.5;"},null,{"v":"OPEN TO WOMEN ONLY, CHILDREN NOT ADMITTD;"},{"v":"1905-1011"},null,null,null,{"v":"Margaret Louisa Home Of The Young Women's Christian Association"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":12},{"v":1905},{"v":12},{"v":20},{"v":"1905-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14241"},null,{"v":"LINCOLN CLUB"},{"v":"RECEPTION AND BANQUET IN HONOR OF HERMAN A. METZ"},{"v":"[POL?);"},{"v":"NEW YORK"},{"v":"FOLDER; ILLUS; 6.5 X 9.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES; TOASTS; PHOTO OF HERMAN A. METZ, COMPTROLLER-ELECT OF THE CITY OF NEW YORK;"},{"v":"1905-1012"},null,null,null,{"v":"Lincoln Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1905},{"v":12},{"v":20},{"v":"1905-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14243"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CLINTON,NY"},{"v":"CARD; ILLUS; COL; 5.25X8.5"},{"v":"DAILY;"},{"v":"EMBLEM; BUILDINGS ON HILLTOP;"},{"v":"1901-2175"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":8},{"v":19},{"v":"1901-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14244"},null,{"v":"COUNCIL R.& S.M."},{"v":"DINNER"},null,{"v":"BEDELL HOUSE,GRAND ISLAND,NY"},{"v":"CARD; 5.5X9.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ANNUAL CONCLAVE; OSSIAN BEDELL,GRAND ISLAND, ERIE CO NY WRITTEN BY HAND ON BACK;"},{"v":"1901-2176"},null,null,null,{"v":"Council R.& S.M."},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":8},{"v":19},{"v":"1901-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14245"},null,{"v":"ATLANTIC TRANSPORT LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS MESABA;"},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},{"v":"DAILY;"},{"v":"FLAG; ASTERISK,MISS WINANS WRITTEN BY HAND;"},{"v":"1901-2178"},null,null,null,{"v":"Atlantic Transport Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":8},{"v":19},{"v":"1901-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14246"},null,{"v":"ARMSTRONGS DEPOT RESTAURANT"},{"v":"LUNCH-DINNER"},{"v":"COMMERCIAL"},{"v":"PORTSMOUTH,NH"},{"v":"BROADSIDE; ILLLUS; 4X6.5;"},{"v":"DAILY;"},{"v":"MENU PASTED ON CARD BACKING; DATE WRITTEN BY HAND; MEN AT COUNTER SERVED BY WOMAN; ADVERTISEMENTS; ASTERISK, MISS LEFFINGWELL. AND DATE;"},{"v":"1901-2180"},null,null,null,{"v":"Armstrongs Depot Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1901},{"v":8},{"v":20},{"v":"1901-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14247"},null,{"v":"SIEGEL-COOPER CO."},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SIXTH AVE AND 18TH & 19TH STS., NY"},{"v":"BROADSHEET; COL; 7X11;"},{"v":"DAILY;"},{"v":"LIST OF SUMMER DRINKS ON BACK INCLUDING RASPBERRY VINEGAR."},{"v":"1901-2182"},null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":117},{"v":1901},{"v":8},{"v":20},{"v":"1901-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14248"},null,{"v":"BAILEY CATERING COMPANH"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ELECTRIC TOWER RESTAURANT,PAN AMERICAN EXPOSITION"},{"v":"FOLDER; COL; 5.5X8.5;"},{"v":"DAILY;"},{"v":"WINE LIST; CAUTIONARY NOTE TO PATRONS WITH FACSIMILE OF CHECK ILLUSTRATED;"},{"v":"1901-2184"},null,null,null,{"v":"Bailey Catering Companh"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":171},{"v":1901},{"v":8},{"v":21},{"v":"1901-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14249"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SS ZEALANDIA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-2187"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":8},{"v":22},{"v":"1901-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14250"},null,{"v":"SUMMIT HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MOUNT WASHINGTON, NH"},{"v":"CARD; 4.5X7;"},{"v":"DAILY;"},null,{"v":"1901-2194"},null,null,null,{"v":"Summit House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":8},{"v":23},{"v":"1901-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14251"},null,{"v":"SIEGEL COOPER CO."},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD; 6.25X10;"},{"v":"DAILY;"},{"v":"SPECIAL SUMMER DAIRY AND VEGETARIAN MENU;"},{"v":"1901-2195"},null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":140},{"v":1901},{"v":8},{"v":23},{"v":"1901-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14252"},null,{"v":"L"},{"v":"DINNER"},null,{"v":"?"},{"v":"CARD;ILLUS;4.5X6.5;"},null,{"v":"WINES;SCANDANAVIAN LANGUAGE MENU;MUSIC;"},{"v":"1901-1755"},null,null,null,{"v":"L"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":6},{"v":24},{"v":"1901-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14253"},null,{"v":"TATLER'S HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE,BUFFALO,[NY?]"},{"v":"CARD; ILLUS; COL; 6X8;"},{"v":"DAILY;"},{"v":"BUILDINGS;"},{"v":"1901-1898"},null,null,null,{"v":"Tatler's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":7},{"v":7},{"v":"1901-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14254"},null,{"v":"TATLER'S HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE,BUFFALO,[NY?]"},{"v":"CARD; ILLUS; COL; 6X8;"},{"v":"DAILY;"},{"v":"BUILDINGS;"},{"v":"1901-1899"},null,null,null,{"v":"Tatler's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":7},{"v":7},{"v":"1901-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14255"},null,{"v":"CHATEAU FRONTENAC"},{"v":"DINNER"},{"v":"COM"},{"v":"QUEBEC,CANADA"},{"v":"BROADSHEET; 3.5 X 5.5;"},null,{"v":"DESCRIPTION OF DINING ROOM TAPESTRIES ON BACK;"},{"v":"1901-1996"},null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14256"},null,{"v":"OCEANIC STEAMSHIP COMPANY -SIERRA"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM;5.25 X 7.25;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1901-1998"},null,null,null,{"v":"Oceanic Steamship Company  Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14257"},null,{"v":"OCEANIC STEAMSHIP COMPANY -S.S.ZEALANDER"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.25 X 7.25;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1901-2000"},null,null,null,{"v":"Oceanic Steamship Company  S.S.Zealander"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14258"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. ROSETTA MARU"},{"v":"FOLDER; COL; ILLUS; 5.25 X 7.5;"},null,{"v":"HANDWRITTEN; ILLUSTRATION OF SAMURAI; OUTSIDE COVER CONSISTS OF A MAP SHOWING ROUTES OF LINE;"},{"v":"1901-2006"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14259"},null,{"v":"CHATEAU FRONTENAC"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"QUEBEC [CANADA]"},{"v":"CARD; 3.75 X 5.25;"},null,{"v":"LOGO;"},{"v":"1901-2014"},null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14260"},null,{"v":"CHATEAU FRONTENAC"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"QUEBEC [CANADA]"},{"v":"CARD; 3.75 X 5.25;"},null,{"v":"LOGO; INFORMATION ABOUT THE TAPESTRIES IN THE DINING ROOM;"},{"v":"1901-2015"},null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14263"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE - 'FRIEDRICH DER GROSSE \""},{"v":"FOLDER; ILLUS.COVER; COL; 4 X 6.5;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-2324"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":58},{"v":1901},{"v":9},{"v":12},{"v":"1901-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14264"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE - \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS.COVER; COL; 5.25 X 7.5;"},null,{"v":"MENU IN BOTH GERMEN & ENGLISH; MUSIC PROGRAM INCLUDED;"},{"v":"1901-2325"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1901},{"v":9},{"v":12},{"v":"1901-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14265"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"[LUNCH] SPEISE-KARTE"},{"v":"COM"},{"v":"EN ROUTE - \"FRIEDRICH DER GROSSE\""},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN ONLY;"},{"v":"1901-2326"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":9},{"v":13},{"v":"1901-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14266"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COM"},{"v":"EN ROUTE \"FRIEDRICH DER GROSSE\""},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8.5;"},null,{"v":"MENU IN GERMEN ONLY;"},{"v":"1901-2327"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":9},{"v":13},{"v":"1901-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14267"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE \" FRIEDRICH DER GROSSE\""},{"v":"BROADSIDE;ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-2328"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":9},{"v":13},{"v":"1901-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14268"},null,{"v":"PULLMAN BUFFET"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE - PARLOR CAR"},{"v":"FOLDER;ILLUS; COL; 5 X 7.25;"},null,{"v":"COMPLETE WINE LIST INCLUDED; ALL PRICES LISTED;"},{"v":"1901-2331"},null,null,null,{"v":"Pullman Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":77},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14271"},null,{"v":"SUMMIT HOUSE"},{"v":"DINNER"},{"v":"COM"},{"v":"MOUNT WASHINGTON,NEW HAMPSHIRE"},{"v":"BROADSIDE; 4.5 X 7;"},null,null,{"v":"1901-2334"},null,null,null,{"v":"Summit House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1901},{"v":9},{"v":13},{"v":"1901-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14272"},null,{"v":"L.TIRELLI'S ASSOCIATION"},{"v":"2ND ANNUAL BALL"},{"v":"SOC;"},{"v":"COLUMBUS HOTEL,NY"},{"v":"BOOKLET; ILLUS; COL; 3.25 X 4.5;"},{"v":"ANNUAL"},{"v":"OFFICERS LISTED; COMPLETE MUSIC PROGRAM INCLUDED; SEPARATE PAGE FOR WINES WITH PRICES;"},{"v":"1901-2335"},null,null,null,{"v":"L.Tirelli's Association"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":31},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14273"},null,{"v":"GRAND HOTEL ROYAL"},{"v":"DINNER"},{"v":"COM"},{"v":"BUDAPEST"},{"v":"BROADSIDE; ILLUS; 4 X 8;"},null,{"v":"MENU IN FRENCH;"},{"v":"1901-2336"},null,null,null,{"v":"Grand Hotel Royal"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":9},{"v":14},{"v":"1901-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14274"},null,{"v":"MILLS HOTEL RESTAURANT"},{"v":"DINNER"},{"v":"COM"},{"v":"BLEECKER,THOMPSON & SULLIVAN STREETS,NY"},{"v":"BROADSIDE; PHOTOGRAPH;4.5 X 9.5;"},null,null,{"v":"1901-2337"},null,null,null,{"v":"Mills Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":9},{"v":14},{"v":"1901-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14275"},null,{"v":"NORDDEUTSCHER LLOYD BREMAN"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE \"FRIEDRICH DER GROSSE\""},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-2340"},null,null,null,{"v":"Norddeutscher Lloyd Breman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":9},{"v":14},{"v":"1901-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14276"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE \"FRIEDRICH DER GROSSE \""},{"v":"FOLDER; ILLUS.COVER; COL; 5.25 X 7.5;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-2347"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":9},{"v":15},{"v":"1901-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14277"},null,{"v":"MAPLEWOOD HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"WHITE MOUNTAINS,N.H."},{"v":"BROADSIDE; COL; 4.5 X 6.75;"},null,null,{"v":"1901-2348"},null,null,null,{"v":"Maplewood Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":9},{"v":16},{"v":"1901-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14278"},null,{"v":"UNION PACIFIC DINING CAR SERVICE"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSHEET; PHOTOGRAPH ON BACK; 5.5 X 7.25;"},null,{"v":"PRICES LISTED FOR EACH ITEM;"},{"v":"1901-2349"},null,null,null,{"v":"Union Pacific Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14279"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE  \"FRIEDRICH DER GROSSE\""},{"v":"BROADSIDE; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"MENU IN GERMAN ONLY;"},{"v":"1901-2353"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":9},{"v":16},{"v":"1901-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14280"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE 'FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS.COVER; COL; 4 X 6.5;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-2356"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":55},{"v":1901},{"v":9},{"v":16},{"v":"1901-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14282"},null,{"v":"GREAT NORTHERN SYSTEM"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DINING CAR"},{"v":"CARD; ILLUS; 4.75X7'"},{"v":"DAILY;"},{"v":"MOUNT RAINER FROM SEATTLE PICTURED; NO DATE EXCEPT FOR RUBBER STAMP OF BUTTOLPH COLLECTION;"},{"v":"1901-1920"},null,null,null,{"v":"Great Northern System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14283"},null,{"v":"HOTELS SEILER"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"FRIED,GLASER SOHNE,BASEL,[SWITZERLAND?]"},{"v":"CARD; ILLUS; COL; 5X8.25;"},{"v":"DAILY;"},{"v":"WOMAN HOLDING BASKET WITH FOOD; COINS; FRENCH MENU;"},{"v":"1901-1921"},null,null,null,{"v":"Hotels Seiler"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1901},{"v":7},{"v":9},{"v":"1901-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14284"},null,{"v":"STATE DEPARTMENT SPECIAL TO THE PAN-AMERICAN CONGRESS AT THE CITY OF MEXICO (PULLMAN CAR SERVICE)"},{"v":"LUNCHEON"},{"v":"GOVT;"},{"v":"EN ROUTE"},{"v":"CARD; 5 X 7;"},null,null,{"v":"1901-2550"},null,null,null,{"v":"Claremont Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14285"},null,{"v":"SOUTHERN RAILWAY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"QUEEN & CRESCENT ROUTE,DINING CAR CINCINNATI"},{"v":"CARD; COL; 4X5.5;"},{"v":"DAILY;"},null,{"v":"1901-2551"},null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14286"},null,{"v":"SOUTHERN RAILWAY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"QUEEN & CRESCENT ROUTE,DINING CAR CINCINNATI"},{"v":"CARD; COL; 4X5.5;"},{"v":"DAILY;"},null,{"v":"1901-2552"},null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14287"},null,{"v":"SOUTHERN RAILWAY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"QUEEN & CRESCENT ROUTE,DINING CAR CINCINNATI"},{"v":"CARD; COL; 4X5.5;"},{"v":"DAILY;"},null,{"v":"1901-2553"},null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14288"},null,{"v":"SOUTHERN RAILWAY COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; 5.5X6.6;"},{"v":"DAILY;"},{"v":"COMPLIMENTARY DINING CAR SERVICE FOR 46TH ANNUAL MEETING OF THE AMERICAN ASSOCIATIN OF GENERAL PASSENGER AND TICKET AGENTS"},{"v":"1901-2554"},null,null,null,{"v":"Southern Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14289"},null,{"v":"SOUTHERN RAILWAY COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; 5.5X6.6;"},{"v":"DAILY;"},{"v":"COMPLIMENTARY DINING CAR SERVICE FOR 46TH ANNUAL MEETING OF THE AMERICAN ASSOCIATIN OF GENERAL PASSENGER AND TICKET AGENTS"},{"v":"1901-2558"},null,null,null,{"v":"Southern Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14290"},null,{"v":"STATE DEPARTMENT SPECIAL TO THE PAN-AMERICAN CONGRESS AT THE CITY OF MEXICO"},{"v":"BREAKFAST"},{"v":"GOVT;"},{"v":"EN ROUTE"},{"v":"CARD; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PULLMAN CAR SERVICE;"},{"v":"1901-2559"},null,null,null,{"v":"State Department Special To The Pan American Congress At The City Of Mexico"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14294"},null,{"v":"SQUANTUMET(?)"},{"v":"DINNER"},null,null,{"v":"BROADSIDE; 6.5 X 7.5;"},null,{"v":"CHAMPAGNE; MENU IS SILK HANDKERCHIEF FRINGED, GRAY WITH BLACK BORDER; MENU APPEARS TO BE PARTLY NATIVE AMERICAN PARTLY MOCK WITH MENU ITEMS BELOW IN ENGLISH; IN UNUSUALS;"},{"v":"1901-2024"},null,null,null,{"v":"Squantumet(?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14299"},null,{"v":"UNION PACIFIC R.R. CO. ET AL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DINING CAR"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},{"v":"DAILY;"},{"v":"EMBLEM; DATE HAND WRITTEN; PHOTOGRAPH OF SALT LAKE CITY ON BACK;"},{"v":"1901-2362"},null,null,null,{"v":"Union Pacific R.R. Co. Et Al"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14300"},null,{"v":"GIBSON HOUSE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"[CINCINNATI,OH?]"},{"v":"FOLDER; COL; 5.75X9;"},{"v":"DAILY;"},{"v":"MENU PRINTED ON BLACK PAPER AND MARKED IN MEMORY OF OUR LATE PRESIDENT WILLIAM MCKINLEY,DIED SPET.14,1901;"},{"v":"1901-2376"},null,null,null,{"v":"Gibson House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":205},{"v":1901},{"v":9},{"v":19},{"v":"1901-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14310"},null,{"v":"THE MARGARET LOUISA HOME"},{"v":"CHRISTMAS DINNER"},null,null,{"v":"FOLDER; ILLUS; COL; 3.5X5;"},{"v":"RELIGIOUS HOLIDAY"},null,{"v":"1905-1025"},null,null,null,{"v":"The Margaret Louisa Home"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1905},{"v":12},{"v":25},{"v":"1905-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14311"},null,{"v":"CHRYSANTHEMUM CLUB OF THE U.S. FLAGSHIP TEXAS"},{"v":"FIRST BANQUET"},{"v":"SOC;"},{"v":"ARGYLE HOTEL; CHARLESTON, SC"},{"v":"FOLDER; 5.25X7.25;"},{"v":"RELIG & ANNIV;"},{"v":"WINES LISTED WITH COURSE; MEMBERS PRESENT LISTED;"},{"v":"1905-1026"},null,null,null,{"v":"Chrysanthemum Club Of The U.S. Flagship Texas"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1905},{"v":12},{"v":25},{"v":"1905-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14318"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE MAIL STEAMER \"PATRICIA\""},{"v":"FOLDER; ILLUS; COL; 4.75X7;"},null,{"v":"MENU IN GERMAN AND IN ENGLISH; COVER ILLUSTRATED WITH DRAWING OF STEAMSHIP; MUSIC PROGRAM ON BACK;"},{"v":"1905-1034"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1905},{"v":12},{"v":27},{"v":"1905-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14320"},null,{"v":"CHAMPAGNE DUC DE MONTEBELLO (?)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BERGEN, NORWAY"},{"v":"CARE; ILLUS; COL; 4.75 X 7.25;"},{"v":"0THER (COMMERCIAL?);"},{"v":"MENU IN NORWEGIAN; APPEARS TO BE A DINNER WITH MANY WINES POSSIBLY A PROMOTIONAL DINNER FOR ABOVE COMPANY;  ILLUSTRATION OF MAN AND WORMAN DANCING, AND CHAMPAGNE BOTTLES AND GLASSES; NOTE BY FEB ABOUT DATE;"},{"v":"1901-2583"},null,null,null,{"v":"Champagne Duc De Montebello (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":10},{"v":21},{"v":"1901-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14324"},null,{"v":"ST. MARK'S CAFE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"VENICE, CA"},{"v":"BROADSIDE; ILLUS; COL; 5.75X8.5;"},null,{"v":"WINES LISTED WITH COURSE; PL NOTED BY FEB;"},{"v":"1905-1040"},null,null,null,{"v":"St. Mark's Cafe"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1905},{"v":12},{"v":27},{"v":"1905-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14325"},null,{"v":"THE COMMERCIAL CLUB"},{"v":"FOURTH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"SALT LAKE CITY, UT"},{"v":"BOOKLET; ILLUS; COL; 10.25X7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; SOME UTAH RESOURCES, MUSIC, TOASTS, OFFICERS AND DIRECTORS AND BANQUET COMMITTEE LISTED, EACH ON A SEPARATE TITLED PAGE;"},{"v":"1905-1044"},null,null,null,{"v":"The Commercial Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":571},{"v":1905},{"v":12},{"v":28},{"v":"1905-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14333"},null,{"v":"PARK AVENUE HOTEL"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; 4X7.5;"},null,{"v":"PRICED WINE LIST; FEB NOTED \"FROM MR. LEWIS C. TWOMBLEY\";"},{"v":"1905-1053"},null,null,null,{"v":"Park Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1905},{"v":12},{"v":31},{"v":"1905-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14336"},null,{"v":"UNITED TYPOTHETAE OF AMERICA"},{"v":"15TH ANNUAL CONVENTIN"},{"v":"SOC;"},{"v":"ELLICOTT CLUB, BUFFALO, NY"},{"v":"FOLDER; ILLUS; COL; 5X9;"},{"v":"ANNIVERSARY;"},{"v":"MENU CALLED \"A COLD BITE;\" WINES SERVED WITH INDIVIDUAL COURSES; SOME LITERARY QUOTATIONS; SKETCHES OF TABLE SETTINGS; SILK CORD ATTACHMENT;"},{"v":"1901-2214"},null,null,null,{"v":"United Typothetae Of America"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1901},{"v":8},{"v":27},{"v":"1901-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14339"},null,{"v":"UNITED STATES WEATHER BUREAU OFFICIALS"},{"v":"CONVENTION BANQUET"},{"v":"PROF;"},{"v":"PFISTER HOTEL, MILWAUKEE, WI"},{"v":"FOLDER; ILLUS; COL; 5.25X7;"},{"v":"ANNIVERSARY;"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; MUSICAL PROGRAM; TOASTS; SILK CORD ATTACHMENT; SKETCHES RELATED TO WEATHER THEME ON COVER;"},{"v":"1901-2230"},null,null,null,{"v":"United States Weather Bureau Officials"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1901},{"v":8},{"v":29},{"v":"1901-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14340"},null,{"v":"KENWOOD HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MANILA,P.I."},{"v":"FOLDER;COL;4.5X6.5;"},{"v":"DAILY;"},{"v":"FOREIGN;"},{"v":"1901-1786"},null,null,null,{"v":"Kenwood Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1901},{"v":6},{"v":27},{"v":"1901-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14343"},null,{"v":"KAPPA ALPHA"},{"v":"DINNER AT SPRING REUNION AND CONVENTION"},{"v":"EDUC;"},{"v":"ELLICOTT CLUB,BUFFALO,NY"},{"v":"BOOKLET;COL;4X6.25;"},{"v":"ANNIVERSARY;"},{"v":"NAMES;WORDS TO SONGS;"},{"v":"1901-1796"},null,null,null,{"v":"Kappa Alpha"},null,null,null,{"v":"complete"},{"v":"12"},{"v":19},{"v":1901},{"v":6},{"v":28},{"v":"1901-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14344"},null,{"v":"BAR OF THE SOUTHERN DISTRICT OF WEST VIRGINIA"},{"v":"DINNER TO HON.JOHN J.JACKSON,JUDGE OFTHE DISTRICT COURT OF THE UNITED STATES FOR THE DISTRICT OF WEST VIRGINIA"},{"v":"PROF;"},{"v":"HOTEL RUFFNER,CHARLESTON,WV"},{"v":"BOOKLET;ILLUS;6X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"RIBBON AT LEFT;PHOTOGRAPH ON COVER;PAGES FOR AUTOGRAPHS;WINES;TOASTS;NAMES;"},{"v":"1901-1797"},null,null,null,{"v":"Bar Of The Southern District Of West Virginia"},null,null,null,{"v":"complete"},{"v":"16"},{"v":20},{"v":1901},{"v":6},{"v":28},{"v":"1901-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14345"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK-BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER FURST BISMARCK"},{"v":"FOLDER; COL; 4.25X6.25;"},null,{"v":"GERMAN & ENGLISH;"},{"v":"1901-2045"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":68},{"v":1901},{"v":7},{"v":26},{"v":"1901-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14346"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5X8.25;"},null,{"v":"GERMAN & ENGLISH; STEAMSHIP, GODDESS, FOODS ILLUSTRATED;"},{"v":"1901-2046"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":7},{"v":26},{"v":"1901-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14347"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ERBSENSUPPE"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5X8.25;"},null,{"v":"GERMAH; STEAMSHIP, GODDESS, FOODS ILLUSTRATED;"},{"v":"1901-2047"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1901},{"v":7},{"v":26},{"v":"1901-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14348"},null,{"v":"ERIE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ON BOARD TRAIN"},{"v":"CARD; ILLUS; COL; 5.25X7.5;"},null,{"v":"A LA CARTE MENU; \"NO CHECK ISSUES FOR LESS THAN 25 CENTS;\" DECORATIVE BORDER; VARIOUS RAILROAD SCENIC VIEWS ON BACK;"},{"v":"1901-2051"},null,null,null,{"v":"Erie"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14349"},null,{"v":"O.D."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD"},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"COMPANY SEAL AT TOP;"},{"v":"1901-2055"},null,null,null,{"v":"O.D."},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14350"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. ZEALANDIA"},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"MENU HANDWRITTEN IN VIOLET INK & DUPLICATED; SAILSHIP ON COVER, SURROUNDED BY FLOWERS, FRUITS & WINES, HARBOR SCENE; GOLDEN GATE ILLUSTRATED ON BACK COVER;"},{"v":"1901-2059"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1901},{"v":7},{"v":26},{"v":"1901-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14351"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND CLASSICAL FRIEZE; SET UP FOR USE AS A POSTCARD;"},{"v":"1901-2236"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":8},{"v":30},{"v":"1901-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14354"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN AND SHASTA ROUTES - DINING CAR"},{"v":"CARD; 5.5 X 8.25;"},null,{"v":"PRICED MENU; RED LOGO; DATE NOTED BY FEB;"},{"v":"1901-2241"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":62},{"v":1901},{"v":8},{"v":30},{"v":"1901-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14355"},null,{"v":"FOREIGN COMMISSIONERS"},{"v":"DINNER TO THE PRESIDENT AND BOARD OF DIRECTORS OF THE PAN AMERICAN EXPOSITION"},{"v":"COMMERCIAL"},{"v":"ELLICOTT CLUB,BUFFALO,NY"},{"v":"BOOKLET;ILLUS;COL;5X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"RIBBON AT LEFT;MENU IN FRENCH;WINES;OUTLINE OF WESTERN HEMISPHERE IN CIRCLE;MUSICAL PROGRAM;"},{"v":"1901-1798"},null,null,null,{"v":"Foreign Commissioners"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1901},{"v":6},{"v":29},{"v":"1901-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14361"},null,{"v":"HOTEL SEILER"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ZERMATT [SWITZERLAND]"},{"v":"CARD; ILLUS; 4.5 X 7.5;"},null,{"v":"HANDWRITTEN; ILLUSTRATION OF YODELER AND CATTLE; ADS FOR CHOCOLATE IN FRENCH AND GERMAN ON BACK;"},{"v":"1901-1812"},null,null,null,{"v":"Hotel Seiler"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14362"},null,{"v":"HUGOT'S"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"ST. GEORGE, S.I."},{"v":"CARD; 4.5X7;"},null,{"v":"TABLE D'HOTE MENU, $1.00; HANDWRITTEN; \"BOHEMIAN RESTAURANT\" ADDED BY FEB;"},{"v":"1901-2390"},null,null,null,{"v":"Hugot's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":9},{"v":21},{"v":"1901-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14363"},null,{"v":"EPISCOPAL SPECIAL"},{"v":"MENUS FOR SPECIAL TRAIN TO EPISCOPAL CONVENTION IN SAN FRANCISCO, OCT. 2, 1901"},{"v":"RELIG;"},{"v":"ABOARD TRAIN EN ROUTE, MINNEAPOLIS TO SAN FRANCISCO"},{"v":"BOOKLET; ILLUS; 4.5X6;"},{"v":"OTHER (CONVENTION);"},{"v":"INCLUDES MENUS (BREAKFAST, LUNCH & DINNER), TABLE D'HOTE, $1.OO EACH, FOR 3 DAYS EN ROUTE; INCLUDES PHOTOGRAPHS OF NATURAL SITES EN ROUTE; INCLUDES PRICED WINE LIST, ITINERARY, LIST OF PUBLICATIONS, REPRESENTATIVES FOR THE 500 LINE; SILK THREAD ATTACHMENT"},{"v":"1901-2399"},null,null,null,{"v":"Episcopal Special"},null,null,null,{"v":"complete"},{"v":"24"},{"v":182},{"v":1901},{"v":9},{"v":23},{"v":"1901-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14365"},null,{"v":"HANSELAMANN-LOGE NO. 208"},{"v":"GOLDENES JUBILAEUM (GOLDEN JUBILEE)"},{"v":"SOC;"},{"v":"SCOTTISH RITE CATHEDRAL, CINCINNATI, OH"},{"v":"BOOKLET; COL; 6.25 X 9;"},{"v":"ANNIVERSARY;"},{"v":"WINES; MENU AND OTHER MATERIAL IN GERMAN; MUSICAL PROGRAM; SEPIA STOCK, MASONIC EMBLEM;"},{"v":"1901-2587"},null,null,null,{"v":"Hanselamann Loge No. 208"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1901},{"v":10},{"v":21},{"v":"1901-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14366"},null,{"v":"A. AND A.S.R."},{"v":"CENTENNIAL CELEBRATION"},null,{"v":"NEW WILLARD, THE, WASHINGTON, DC"},{"v":"CARD; COL; 4.25X6.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES; MENU IN FRENCH; RED AND GREEN PRINT;"},{"v":"1901-2590"},null,null,null,{"v":"A. And A.S.R."},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":10},{"v":23},{"v":"1901-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14367"},null,{"v":"H.A.H."},{"v":"DINNER"},null,{"v":"GERMANY(?)"},{"v":"CARD; 3.75 X 5.75;"},null,{"v":"LARGE SELECTI0N OF WINES; MENU IN GERMAN; SOMEWHAT ILLEGIBLE NOTATION OF OCCASION ON BACK; H.A.H. IS MONOGRAM;"},{"v":"1901-2591"},null,null,null,{"v":"H.A.H."},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":10},{"v":23},{"v":"1901-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14368"},null,{"v":"NEW YORK STATE MEDICAL ASSOCIATION"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"MURRAY HILL HOTEL, NEW YORK, NY"},{"v":"FOLDER; 3.75 X 7;"},{"v":"ANNIVERSARY;"},{"v":"ILLEGIBLE NOTATION ALONGSIDE MENU; SPEAKERS 0NE OF WHOM DISCUSSED THE NEED FOR LEGISLATION FOR THE RELIEF OF THOSE AFFLICTED WITH THE DRUG HABIT;"},{"v":"1901-2592"},null,null,null,{"v":"New York State Medical Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1901},{"v":10},{"v":23},{"v":"1901-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14369"},null,{"v":"CLEVELAND BANKS AND BANKERS"},{"v":"BANQUET TO MEMBERS OF THE OHIO BANKERS ASSOCIATION"},{"v":"PROF;"},{"v":"HOLLENDEN HOTEL, [CLEVELAND, OH]"},{"v":"BOOKLET; ILLUS; COL; 6 X 7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES; TOASTS; VISITING CARD OF OTTO GULDEMEISTER OF PHOENIX CLUB IN CINCINNATI INCLUDED; RED CARNATION AND U.S. SEAL; SEAL OF OHIO ON BACK COVER;"},{"v":"1901-2594"},null,null,null,{"v":"Cleveland Banks And Bankers"},null,null,null,{"v":"complete"},{"v":"10"},{"v":25},{"v":1901},{"v":10},{"v":24},{"v":"1901-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14372"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. ZEELAND"},{"v":"CARD; ILLUS; COL; 5 X 7.75;"},null,{"v":"ILLUSTRATION OF SHIP AND ART DECO FLOWERS;"},{"v":"1901-2603"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":10},{"v":31},{"v":"1901-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14373"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. ZEELAND"},{"v":"CARD; ILLUS; COL; 5.5 X 7.75;"},null,{"v":"ILLUSTRATION OF SHIP AND DUTCH MEN AND WOMEN; IMPRINTED FOR USE AS A POST CARD;"},{"v":"1901-2604"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":10},{"v":31},{"v":"1901-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14374"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. ZEELAND"},{"v":"CARD; ILLUS; COL; 5.5 X 7.75;"},null,{"v":"ILLUSTRATION IN RED OF SHIP; IMPRINTED FOR USE AS A POST CARD;"},{"v":"1901-2605"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":10},{"v":31},{"v":"1901-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14375"},null,{"v":"MILLS HOTEL"},{"v":"ANNIVERSARY DINNER"},{"v":"COM"},{"v":"[NY]"},{"v":"BROADSIDE; PHOTO;COL;4 X 7.25;"},{"v":"ANNIVERSARYERSARY"},null,{"v":"1901-2607"},null,null,null,{"v":"Mills Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":1},{"v":"1901-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14376"},null,{"v":"ROUND TABLE CLUB"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSIDE; CLUB EMBLEM;5.25 X 8;"},null,{"v":"HANDWRITTEN MENU; WINES & CHAMPAGNE LISTED;"},{"v":"1901-2608"},null,null,null,{"v":"Round Table Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":1},{"v":"1901-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14377"},null,{"v":"RED STAR LINE - ANTWERPEN -NEW YORK"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S.ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8;"},null,null,{"v":"1901-2609"},null,null,null,{"v":"Red Star Line   Antwerpen  New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":1},{"v":"1901-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14378"},null,{"v":"RED STAR LINE -"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE S.S.ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2611"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":1},{"v":"1901-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14379"},null,{"v":"NEW ENGLAND SHORTHAND REPORTERS' ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"AMERICAN HOUSE,BOSTON,MASS."},{"v":"FOLDER; ILLUS; 4.25 X 6.75;"},{"v":"SEMI-ANNUAL"},{"v":"ALL SPEAKERS LISTED;"},{"v":"1901-2612"},null,null,null,{"v":"New England Shorthand Reporters' Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1901},{"v":11},{"v":2},{"v":"1901-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14380"},null,{"v":"RED STAR LINE - ANTWERPEN - NY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE S.S.ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8;"},null,null,{"v":"1901-2614"},null,null,null,{"v":"Red Star Line   Antwerpen   Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":2},{"v":"1901-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14381"},null,{"v":"RED STAR LINE -ANTWERPEN - NY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S.ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8;"},null,null,{"v":"1901-2616"},null,null,null,{"v":"Red Star Line  Antwerpen   Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":11},{"v":3},{"v":"1901-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14382"},null,{"v":"RED STAR LINE-ANTERPWN -NY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8;"},null,null,{"v":"1901-2617"},null,null,null,{"v":"Red Star Line Anterpwn  Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":11},{"v":3},{"v":"1901-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14383"},null,{"v":"RED STAR LINE - ANTWERPEN NY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; 5.5 X 8;"},null,null,{"v":"1901-2619"},null,null,null,{"v":"Red Star Line   Antwerpen  Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":4},{"v":"1901-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14384"},null,{"v":"MILLS HOTEL"},{"v":"TURKEY DINNER"},{"v":"COM"},{"v":"NY"},{"v":"BROADSIDE; PHOTO; 4 X 7.5;"},{"v":"ELECTION DAY"},null,{"v":"1901-2622"},null,null,null,{"v":"Mills Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":5},{"v":"1901-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14385"},null,{"v":"RED STER LINE - ANTWERPEN - NY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; 5.5 X 8;"},null,null,{"v":"1901-2624"},null,null,null,{"v":"Red Star Line Antwerpen New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":11},{"v":5},{"v":"1901-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14386"},null,{"v":"ROYAL PALACE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ"},{"v":"CARD; ILLUS; COL; 4X9.75;"},null,{"v":"SKETCH OF WOMAN AT TOP;"},{"v":"1901-2065"},null,null,null,{"v":"Royal Palace Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":7},{"v":28},{"v":"1901-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14387"},null,{"v":"ERIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ON BOARD"},{"v":"CARD; ILLUS; COL; 5.25X7.5;"},null,{"v":"A LA CARTE MENU; WREATH OF FLOWERS ON FRONT, PICTURESQUE SCENES ON BACK;"},{"v":"1901-2066"},null,null,null,{"v":"Erie"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14388"},null,{"v":"CHAMBERLIN HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"OLD POINT COMFORT, VA"},{"v":"CARD; ILLUS; COL; 4.5X7;"},null,{"v":"\"THE FRESH FISH ARE CAUGHT IN OUR CHESAPEAKE BAY;\" HOTEL SEAL AT TOP; [DATE INFO SUPPLIED BY FEB];"},{"v":"1901-2068"},null,null,null,{"v":"Chamberlin Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":7},{"v":30},{"v":"1901-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14389"},null,{"v":"CHAMBERLIN HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"OLD POINT COMFORT, VA"},{"v":"FOLDER; ILLUS; COL; 4.5X7.5;"},null,{"v":"POINTS OF INTEREST ABOUT OLD POINT COMFORT WITH DESCRIPTIONS, ETC., HOTEL SEAL ON COVER, BORDER;"},{"v":"1901-2069"},null,null,null,{"v":"Chamberlin Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1901},{"v":7},{"v":30},{"v":"1901-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14390"},null,{"v":"GRAND UNION"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"HOTEL EMBLEM AT TOP;"},{"v":"1901-2071"},null,null,null,{"v":"Grand Union"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":7},{"v":31},{"v":"1901-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14391"},null,{"v":"BERG EN DAL HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; COL; 4X6.25;"},null,{"v":"FRENCH; ILLUSTRATIONS RELATING TO ART & INDUSTRY EXPOSITION;"},{"v":"1901-2072"},null,null,null,{"v":"Berg En Dal Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":7},{"v":31},{"v":"1901-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14392"},null,{"v":"DUTCHER HOUSE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"PAWLING, NY"},{"v":"CARD; 4.5X6.75;"},null,{"v":"SERVING HOURS LISTED; [DATE HANDWRITTEN];"},{"v":"1901-2074"},null,null,null,{"v":"Dutcher House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":8},{"v":1},{"v":"1901-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14393"},null,{"v":"ROMERBAD HOTEL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"BADENWEILER [GOL.DUCHY OF BADEN]"},{"v":"CARD; ILLUS; 4.25X6.25;"},null,{"v":"HANDWRITTEN IN VIOLET INK; HOTEL MONOGRAM AT TOP; LOCATION ENTERED BY HAND;"},{"v":"1901-2075"},null,null,null,{"v":"Romerbad Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1901},{"v":8},{"v":1},{"v":"1901-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14394"},null,{"v":"GRILL ROOM"},null,{"v":"COMMERCIAL"},null,{"v":"CARD; 5X7.5;"},null,{"v":"A LA CARTE MENU; \"SERVED FOR ONE PERSON ONLY;\" [DATE INFO SUPPLIED BY FEB];"},{"v":"1901-2077"},null,null,null,{"v":"Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1901},{"v":8},{"v":1},{"v":"1901-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14395"},null,{"v":"RATHSKELLER"},null,null,null,{"v":"CARD; 4X7.5;"},null,{"v":"A LA CARTE MENU; [DATE INFO SUPPLIED BY FEB];"},{"v":"1901-2078"},null,null,null,{"v":"Rathskeller"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":8},{"v":1},{"v":"1901-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14396"},null,{"v":"REVELSTOKE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 5X7.25;"},null,{"v":"MENU HANDWRITTEN IN BLACK INK;"},{"v":"1901-2079"},null,null,null,{"v":"Revelstoke Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":8},{"v":2},{"v":"1901-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14397"},null,{"v":"OLYMPIC CLUB"},{"v":"LAWN PARTY & BAND CONCERT"},{"v":"SOC;"},{"v":"BAY SHORE, NY"},{"v":"BOOKLET; ILLUS; COL; 3.75X7;"},null,{"v":"\"MEMBERS & GENTLEMEN GUESTS ONLY;\" INCLUDES MUSICAL PROGRAM-MUSIC BY PROF.CROWLEY'S EIGHTH REGIMENT BAND; OFFICERS, BOARD OF DIRECTORS, COMMITTEES LISTED; CLUB SEAL ON COVER; SILK RIBBON BINDING;"},{"v":"1901-2080"},null,null,null,{"v":"Olympic Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":33},{"v":1901},{"v":8},{"v":2},{"v":"1901-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14398"},null,{"v":"JERUSALEM TEMPLE A.A.O.N.M.S."},{"v":"DINNER"},{"v":"SOC;"},{"v":"NEW ORLEANS, LA"},{"v":"FOLDER; ILLUS; COL; 5.5X7;"},{"v":"[ANNIV?];"},{"v":"WINES LISTED; PL NOTED BY FEB; OFFICERS AND STEWARDS LISTED;"},{"v":"1907-1000"},null,null,null,{"v":"Jerusalem Temple A.A.O.N.M.S."},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1907},{"v":11},{"v":23},{"v":"1907-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14399"},null,{"v":"THE LOBSTERS"},{"v":"8TH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"THE OLD POODLE DOG, SAN FRANCISCO, CA"},{"v":"FOLDER; COL; 5.5X8.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; PRINTED ON BLUE STOCK; SOMETHING MAY HAVE BEEN GLUED TO THE COVER; \"SAN FRANCISCO\" NOTED BY FEB;"},{"v":"1907-1001"},null,null,null,{"v":"The Lobsters"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1907},{"v":11},{"v":23},{"v":"1907-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14401"},null,{"v":"BLANCO'S"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"SAN FRANCISCO, CA"},{"v":"FOLDER; ILLUS; COL; 6.75X12;"},null,{"v":"PRICED WINE LIST; FRONT AND BACK EXTENSIVELY ILLUSTRATED; \"SAN FRANCISCO\" NOTED BY FEB;"},{"v":"1907-1003"},null,null,null,{"v":"Blanco's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":254},{"v":1907},{"v":11},{"v":24},{"v":"1907-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14402"},null,{"v":"BLANCO'S"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SAN FRANCISCO, CA"},{"v":"FOLDER; ILLUS; COL; 6.75X12;"},null,{"v":"PRICED WINE LIST; FRONT AND BACK EXTENSIVELY ILLUSTRATED; \"SAN FRANCISCO\" NOTED BY FEB;"},{"v":"1907-1004"},null,null,null,{"v":"Blanco's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":240},{"v":1907},{"v":11},{"v":25},{"v":"1907-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14403"},null,{"v":"MILLS HOTEL"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"7TH AVENUE & 36TH STREET, NEW YORK CITY"},{"v":"BROADSIDE; 5.5X6.75;"},null,{"v":"PRICED MENU; SPON AND PL NOTED BY FEB;"},{"v":"1907-1005"},null,null,null,{"v":"Mills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":49},{"v":1907},{"v":11},{"v":25},{"v":"1907-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14404"},null,{"v":"CUNARD LINE"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ON BOARD R.M.S.\"MAURETANIA\""},{"v":"FOLDER; ILLUS; COL; 5X7.25;"},null,{"v":"PRINTED ON BEIGE STOCK WITH ILLUSTRATION OF SHIP;"},{"v":"1907-1007"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1907},{"v":11},{"v":26},{"v":"1907-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14405"},null,{"v":"THE AERO CLUB OF THE UNITED KINGDOM"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"SAVOY HOTEL, LONDON, ENGLAND"},{"v":"FOLDER; ILLUS; COL; 4.25X7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINE LISTED; MENU IN FRENCH; OFFICERS AND TOASTS LISTED; ILLUSTRATED GOLD MEDALION ON COVER;"},{"v":"1907-1009"},null,null,null,{"v":"The Aero Club Of The United Kingdom"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1907},{"v":11},{"v":26},{"v":"1907-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14406"},null,{"v":"SUPERINTENDENTS OF DIVISIONS AND STATIONS OF THE PHILADELPHIA POST OFFICE"},{"v":"2ND ANNUAL DINNER TO HON. RICHARD L. ASHHURST, POSTMASTER AND MR. GEORGE W. KNOWLES, ASSISTANT POSTMASTER"},{"v":"PROF;"},{"v":"HOTEL BELLEVUE-STRATFORD, PHILADELPHIA, PA"},{"v":"FOLDER; ILLUS; 4.5X6.5;"},{"v":"COMPL; ANNIV;"},{"v":"WINES LISTED; PHOTOS OF HONOREES; GUESTS, HOSTS AND COMMITTEE LISTED;"},{"v":"1907-1010"},null,null,null,{"v":"Superintendents Of Divisions And Stations Of The Philadelphia Post Office"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1907},{"v":11},{"v":27},{"v":"1907-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14407"},null,{"v":"POLICE SURGEONS ASSOCIATION OF PHILADELPHIA"},{"v":"3RD ANNUAL BANQUET IN HONOR OF DR. HUBLEY R. OWEN, PRESIDENT AND CHIEF"},{"v":"PROF;"},{"v":"HOTEL MAJESTIC"},{"v":"FOLDER; ILLUS; 6.25X9;"},{"v":"COMPL; ANNIV;"},{"v":"WINES LISTED; ENTERTAINMENT COMMITTEE AND PARTICIPANTS LISTED;"},{"v":"1907-1011"},null,null,null,{"v":"Police Surgeons Association Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"8"},{"v":13},{"v":1907},{"v":11},{"v":27},{"v":"1907-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14408"},null,{"v":"PHILADELPHIA DOG SHOW ASSOCIATION"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"HOTEL STENTON"},{"v":"CARD; 4.5X7;"},{"v":"[ANNIV?];"},{"v":"WINE LISTED;"},{"v":"1907-1013"},null,null,null,{"v":"Philadelphia Dog Show Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1907},{"v":11},{"v":27},{"v":"1907-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14412"},null,{"v":"MURAT (SHRINERS?)"},{"v":"DINNER IN HONOR OF FRANK E. ROUNDY"},{"v":"SOC;"},{"v":"INDIANAPOLIS, IN"},{"v":"CARD; COL; 5 X 4.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"RED STOCK; LITERARY QUOTES;"},{"v":"1907-1017"},null,null,null,{"v":"Murat (Shriners?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1907},{"v":11},{"v":29},{"v":"1907-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14413"},null,{"v":"WALDORF ASTORIA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 5 X 8.5;"},null,{"v":"PRICED MENU;"},{"v":"1907-1018"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":118},{"v":1907},{"v":11},{"v":29},{"v":"1907-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14414"},null,{"v":"WALDORF ASTORIA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 5 X 8.5;"},null,{"v":"PRICED MENU;"},{"v":"1907-1019"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":117},{"v":1907},{"v":11},{"v":29},{"v":"1907-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14416"},null,{"v":"GRAND HOTEL HUNGARIA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BUDAPEST, (HUNGARY)"},{"v":"CARD; COL; 3.25 X 6.5;"},null,{"v":"MENU IN FRENCH;"},{"v":"1907-1023"},null,null,null,{"v":"Grand Hotel Hungaria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1907},{"v":11},{"v":30},{"v":"1907-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14423"},null,{"v":"SPHINX CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"WALDOF ASTORIA"},{"v":"FOLDER; ILLUS; COL; 5.5 X 8.5;"},{"v":"ANNIVERSARY(?);"},{"v":"MARTINIS AND CHAMPAGNE;"},{"v":"1907-1034"},null,null,null,{"v":"Sphinx Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1907},{"v":10},{"v":4},{"v":"1907-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14425"},null,{"v":"TWENTIETH CENTURY ALDERMANIR ASSOCIATION"},{"v":"DINNER"},{"v":"SOC;"},{"v":"COPLEY SQUARE HOTEL, BOSTON, MA"},{"v":"FOLDER; 4X6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1907-1051"},null,null,null,{"v":"Twentieth Century Aldermanir Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1907},{"v":12},{"v":7},{"v":"1907-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14427"},null,{"v":"ST. JOHN'S LODGE NO. 1"},{"v":"ONE HUNDRED AND FIFTIETH ANNIVESARY"},{"v":"SOC;"},{"v":"HOTEL SAVOY,  FIFTH AVENUE AND 59TH STREET,NEW YORK"},{"v":"BOOKLET; COL; 5.5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; BLUE STOCK COVER;"},{"v":"1907-1055"},null,null,null,{"v":"St. John's Lodge No. 1"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1907},{"v":12},{"v":10},{"v":"1907-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14430"},null,{"v":"OHIO STATE HOTEL ASSOCIATION"},{"v":"APRE LE THEATRE SUPPER"},{"v":"PROF;"},{"v":"PALACE HOTEL, CINCINNATI, OH"},{"v":"CARD; COL; ILLUS; 5.5 X 10;"},{"v":"ANNIVERSARY(?);"},{"v":"COCKTAILS, CHAMPAGNE; MAN AND WOMAN IN EVENING DRESS;"},{"v":"1907-1058"},null,null,null,{"v":"Ohio State Hotel Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1907},{"v":12},{"v":11},{"v":"1907-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14432"},null,{"v":"THE ECONOMIC CLUB OF NEW YORK"},{"v":"SECOND DINNER"},{"v":"SOC;"},{"v":"HOTEL ASTOR, NEW YORK"},{"v":"BOOKLET; ILLUS; 5 X 8.25;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE A LA CARTE; MENU IN FRENCH; DISCUSSIUON SUBJECT;"},{"v":"1907-1062"},null,null,null,{"v":"The Economic Club Of New York"},null,null,null,{"v":"complete"},{"v":"6"},{"v":14},{"v":1907},{"v":12},{"v":12},{"v":"1907-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14433"},null,{"v":"OHIO STATE HOTEL ASSOCIATION"},{"v":"LUNCHEON"},{"v":"PROF;"},{"v":"ST.NICHOLAS HOTEL, CINCINNATI, OH"},{"v":"CARD; 4 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"WINE WITH EACH COURSE;"},{"v":"1907-1063"},null,null,null,{"v":"Ohio State Hotel Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1907},{"v":12},{"v":12},{"v":"1907-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14435"},null,{"v":"UNION LEAGUE OF PHILADELPHIA"},{"v":"?"},{"v":"?"},{"v":"?"},{"v":"BOOKLET; ILLUS; COL; 8.75 X 12.5;"},{"v":"?"},{"v":"COCKTAILS AND WINES LISTED; ILLUSTATION OF JACK HORNERAND LOGO; DATE HANDWRITTEN;"},{"v":"1907-1065"},null,null,null,{"v":"Union League Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1907},{"v":12},{"v":13},{"v":"1907-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14437"},null,{"v":"HOTEL LANGWELL"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"ELMIRA, NY"},{"v":"CARD; ILLUS; 5.5X7;"},null,null,{"v":"1907-1068"},null,null,null,{"v":"Hotel Langwell"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1907},{"v":12},{"v":14},{"v":"1907-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14440"},null,{"v":"SULLIVAN COUNTY TURTLE CLUB"},{"v":"RECEPTION AND BANQUET TENDERED TO MR. GEORGE W. VAN ALLEN, MR. WILLIAM H. VAN ALLEN AND MR. C. FRANK BOUGHTON"},{"v":"SOC;"},{"v":"HOTEL SAVOY"},{"v":"FOLDER; ILLUS; COL; 6.25X9.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; PARTICIPANTS AND OFFICERS LISTED;"},{"v":"1907-1072"},null,null,null,{"v":"Sullivan County Turtle Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1907},{"v":12},{"v":14},{"v":"1907-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14444"},null,{"v":"THE THORNDIKE HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BOSTON, MA"},{"v":"FOLDER; 6.25X10.75;"},null,{"v":"PRICED MENU; DATE NOTED BY FEB;"},{"v":"1907-1077"},null,null,null,{"v":"The Thorndike Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":406},{"v":1907},{"v":12},{"v":17},{"v":"1907-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14445"},null,{"v":"HOTEL THORNDIKE"},{"v":"DAILY MENU, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BOYLSTON STREET, BOSTON, MA"},{"v":"FOLDER; 6X10;"},null,{"v":"PRICED MENU; DATE NOTED BY FEB;"},{"v":"1907-1078"},null,null,null,{"v":"Hotel Thorndike"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":170},{"v":1907},{"v":12},{"v":17},{"v":"1907-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14446"},null,{"v":"HOTEL THORNDIKE"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BOYLSTON STREET, BOSTON, MA"},{"v":"CARD; 6X9;"},null,{"v":"PRICED MENU;"},{"v":"1907-1079"},null,null,null,{"v":"Hotel Thorndike"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":103},{"v":1907},{"v":12},{"v":17},{"v":"1907-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14447"},null,{"v":"HOTEL THORNDIKE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"BOYLSTON STREET, BOSTON, MA"},{"v":"CARD; 6X9;"},null,{"v":"PRICED MENU;"},{"v":"1907-1080"},null,null,null,{"v":"Hotel Thorndike"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1907},{"v":12},{"v":17},{"v":"1907-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14450"},null,{"v":"THE C.B. WOODWORTH'S SONS COMPANY"},{"v":"ANNUAL BANQUET TENDERED TO THEIR REPRESENTATIVES"},{"v":"PROF;"},{"v":"ROCHESTER CLUB"},{"v":"FOLDER; COL; 3.5X5.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED;"},{"v":"1907-1084"},null,null,null,{"v":"The C.B. Woodworth's Sons Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1907},{"v":12},{"v":17},{"v":"1907-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14451"},null,{"v":"NEW YORK CREDIT MEN'S ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"HOTEL ST. DENIS"},{"v":"FOLDER; ILLUS; COL; 5.5X7;"},{"v":"[ANNIV?];"},{"v":"OFFICERS, COMMITTEE, SPEAKERS AND QUOTES LISTED;"},{"v":"1907-1085"},null,null,null,{"v":"New York Credit Men's Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1907},{"v":12},{"v":17},{"v":"1907-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14453"},null,{"v":"THE LOTUS CLUB"},{"v":"DINNER TO MR. WILLIAM T. EVANS, BY SOME OF HIS FRIENDS TO COMMEMORATE HIS GIFT OF AMERICAN PAINTINGS TO THE NATION"},{"v":"SOC;"},{"v":"NEW YORK CITY"},{"v":"CARD; 4.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1907-1087"},null,null,null,{"v":"The Lotus Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1907},{"v":12},{"v":18},{"v":"1907-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14457"},null,{"v":"DELEGATIONS TO THE CENTRAL AMERICAN PEACE CONFERENCE"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"THE NEW WILLARD, WASHINGTON, DC"},{"v":"CARD; 4.75X7.25;"},{"v":"OTHER (MEETING);"},{"v":"WINES LISTED;"},{"v":"1907-1094"},null,null,null,{"v":"Delegations To The Central American Peace Conference"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1907},{"v":12},{"v":21},{"v":"1907-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14459"},null,{"v":"THE IDEALA CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA"},{"v":"CARD; 3.5 X 4.75;"},{"v":"OTHER (SOC?);"},{"v":"MENU IN FRENCH;"},{"v":"1907-1098"},null,null,null,{"v":"The Ideala Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1907},{"v":12},{"v":23},{"v":"1907-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14460"},null,{"v":"PARK HOTEL"},{"v":"CHRISTMAS BREAKFAST"},{"v":"COMMERCIAL"},{"v":"FRANKLIN, PA"},{"v":"CARD; ILLUS; COL; 5 X 9.25;"},{"v":"REL;"},{"v":"COLORED CHRISTMAS GREETING;"},{"v":"1907-1100"},null,null,null,{"v":"Park Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1907},{"v":12},{"v":25},{"v":"1907-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14468"},null,{"v":"JOHN F. HARRIGAN"},{"v":"DINNER IN HONOR OF FRANK E. BEAL"},{"v":"SOC;"},{"v":"HOTEL PONTCHARTRAIN, DETROIT, MI"},{"v":"BOOKLET; ILLUS; COL; 6 X 11;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS AND WINES WITH EACH COURSE; SEPIA PHOTOGRAPH; ORNAMENTAL BORDERS;"},{"v":"1907-1114"},null,null,null,{"v":"John F. Harrigan"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1907},{"v":12},{"v":28},{"v":"1907-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14471"},null,{"v":"B.C.T."},{"v":"23RD ANNUAL DINNER"},{"v":"SOC;"},{"v":"WALDOF-ASTORIA, [NEW YORK]"},{"v":"FOLDER; COL; ILLUS; 7 X 10;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; GRAY AND PURPLE STOCK; ORNAMENTAL BORDERS;"},{"v":"1907-1120"},null,null,null,{"v":"B.C.T."},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1907},{"v":12},{"v":30},{"v":"1907-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14477"},null,{"v":"CHARITY BALL FOR THE BENEFIT OF THE AMERICAN HOSPITAL"},{"v":"CHARITY BALL"},{"v":"GOV;"},{"v":"CITY OF MEXICO"},{"v":"BROADSIDE;6X8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU ONLY LIQUORS,CHAMPAGNE & WINES, ALL PRICED;"},{"v":"1907-1131"},null,null,null,{"v":"Charity Ball For The Benefit Of The American Hospital"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1907},{"v":1},{"v":1},{"v":"1907-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14479"},null,{"v":"TOURO CLUB"},{"v":"ANNUAL BANQUET"},{"v":"SOC;"},{"v":"HARTFORD,CONN."},{"v":"BROADSIDE;ILLUS;COL;5.5X8.5;"},{"v":"ANNIVERSARY;"},null,{"v":"1907-1134"},null,null,null,{"v":"Touro Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1907},{"v":12},{"v":31},{"v":"1907-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14481"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"RMS CAMPANIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"RED FLAG WITH LION ON UPPER LEFT;PRICED WINE LIST ON BACK OF CARD"},{"v":"1900-2119"},null,null,null,{"v":"Cunard Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":116},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14482"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"MENU WRITTEN BY HAND AND MECHANICALLY REPRODUCED;BEACH SCENE WITH MEN AND BOATS PICTURED;"},{"v":"1900-2122"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14483"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"MENU WRITTEN BY HAND AND MECHANICALLY REPRODUCED;RED STAR LINE LETTERS MADE OF COOKING UTENSILS;ANGEL WEARING HAT AND APRON STIRRING POT;GARLAND OF UTENSILS,FOOD AND OTHER OBJECTS ON RIGHT SIDE"},{"v":"1900-2123"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14484"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"MENU WRITTEN BY HAND AND MECHANICALLY REPRODUCED;WINE LIST ON BACK;SHIPS AT SEA WITH BIRDS PICTURED;"},{"v":"1900-2124"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14485"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"BUXOM SEATED WOMAN HOLDING SHIELD SURROUNDED WITH FOOD AND DINING OBJECTS IN FRONT OF A CITY SCENE;SHIP AT SEA IN FRAME;TWO COPIES"},{"v":"1900-2125"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14486"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK-BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; BORDER OF FRUITS & WINES, SMALL SKETCH OF SHIPS IN HARBOUR; POSTCARD ON BACK;"},{"v":"1901-2475"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":87},{"v":1901},{"v":10},{"v":7},{"v":"1901-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14487"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; ROCKY COASTLINE, STEAMSHIP IN DISTANCE, SMALL ROWBOAT IN FOREGROUND; POSTCARD ON BACK;"},{"v":"1901-2476"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1901},{"v":10},{"v":7},{"v":"1901-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14488"},null,{"v":"FALL RIVER LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"STEAMER PURITAN"},{"v":"CARD; 5X8;"},null,{"v":"A LA CARTE MENU; HOURS FOR MEALS INCLUDED; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1901-2479"},null,null,null,{"v":"Fall River Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":186},{"v":1901},{"v":10},{"v":7},{"v":"1901-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14489"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"BUXOM SEATED WOMAN HOLDING SHIELD SURROUNDED WITH FOOD AND DINING OBJECTS IN FRONT OF A CITY SCENE;SHIP AT SEA IN FRAME;TWO COPIES"},{"v":"1900-2127"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":2},{"v":24},{"v":"1900-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14491"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; FISH BORDER, SKETCH OF SHIPS AT SEA; POSTCARD ON BACK;"},{"v":"1901-2457"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":106},{"v":1901},{"v":10},{"v":5},{"v":"1901-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14492"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SMALL HARBOR WITH ANCHORED SAILBOATS; POSTCARD ON BACK;"},{"v":"1901-2460"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":10},{"v":5},{"v":"1901-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14493"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK-BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; SKETCH OF SAILSHIP;  POSTCARD ON BACK;"},{"v":"1901-2462"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":90},{"v":1901},{"v":10},{"v":6},{"v":"1901-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14495"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; SHIPBOARD SCENE, PASSENGERS CHATTING, READING; POSTCARD ON BACK;"},{"v":"1901-2446"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1901},{"v":10},{"v":3},{"v":"1901-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14496"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Fall River Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1901},{"v":10},{"v":7},{"v":"1901-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14497"},null,{"v":"GRAND UNION"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"HOTEL EMBLEM AT TOP; IROQUOIS HOTEL SKETCHED ON BACK;"},{"v":"1901-2050"},null,null,null,{"v":"Grand Union"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":7},{"v":26},{"v":"1901-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14498"},null,{"v":"OCEANIC STEAMSHIP"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. ZEALANDIA SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"HANDWRITTEN & PRINTED IN VIOLET INK; COMPANY FLAG AT TOP;"},{"v":"1901-2056"},null,null,null,{"v":"Oceanic Steamship"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":7},{"v":27},{"v":"1901-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14499"},null,{"v":"OCEANIC STEAMSHIP"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"S.S. ZEALANDIA SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"HANDWRITTEN & PRINTED IN VIOLET INK; COMPANY FLAG AT TOP;"},{"v":"1901-2057"},null,null,null,{"v":"Oceanic Steamship"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":7},{"v":27},{"v":"1901-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14500"},null,{"v":"DUTCHER HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PAWLING, NY"},{"v":"CARD; 4.5X6.25;"},null,{"v":"ON BACK OF MENU ARE HAND PASTED NEWSPAPER ARTICLES DESCRIBING HOTEL ACTIVITIES, VISITORS TO THE AREA, BASEBALL SCORES, ETC;"},{"v":"1901-2062"},null,null,null,{"v":"Dutcher House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":7},{"v":28},{"v":"1901-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14501"},null,{"v":"DEL CORONADO HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CORONADO BEACH, CA"},{"v":"CARD; ILLUS; COL; 4.5X7.5;"},null,{"v":"MEAL HOURS LIST; HOTEL SEAL AT TOP;"},{"v":"1901-2064"},null,null,null,{"v":"Del Coronado Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":75},{"v":1901},{"v":7},{"v":28},{"v":"1901-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14502"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X8;5;"},null,{"v":"COMPANY SEAL AT TOP;"},{"v":"1901-2067"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":7},{"v":29},{"v":"1901-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14504"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEALANDIA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-2018"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14505"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK-BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; SKETCH OF STEAMSHIP AT SEA; POSTCARD ON BACK;"},{"v":"1901-2448"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":92},{"v":1901},{"v":10},{"v":4},{"v":"1901-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14506"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; DECORATIVE FRIEZE, SHIP AT SEA; POSTCARD ON BACK;"},{"v":"1901-2449"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":10},{"v":4},{"v":"1901-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14508"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK-BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; FISH BORDER, SKETCH OF SHIP AT SEA; POSTCARD ON BACK;"},{"v":"1901-2459"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1901},{"v":10},{"v":5},{"v":"1901-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14509"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"FOLDER; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; CONCERT-PROGRAMME; ILLUSTRATION OF LARGE STEAMSHIP AT SEA;"},{"v":"1901-2461"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":10},{"v":5},{"v":"1901-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14510"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; SKETCH OF ROCKY SHORELINE, TREES; POSTCARD ON BACK;"},{"v":"1901-2463"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":10},{"v":6},{"v":"1901-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14511"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"FOLDER; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; CONCERT-PROGRAMME; SKETCH OF SHIPS AT SEA, ROCKY COASTLINE;"},{"v":"1901-2464"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":10},{"v":6},{"v":"1901-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14512"},null,{"v":"DEL CORONADO HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CORONADO BEACH, CA"},{"v":"CARD; ILLUS; COL; 4.5X7.5;"},null,{"v":"MEAL HOURS LISTED; MUSICAL PROGRAMME; \"TEMPERATURE AT NOON TODAY WAS 70;\" HOTEL SEAL AT TOP;"},{"v":"1901-2060"},null,null,null,{"v":"Del Coronado Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":7},{"v":27},{"v":"1901-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14513"},null,{"v":"GRAND UNION"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"HOTEL EMBLEM AT TOP; IROQUOIS HOTEL SKETCHED ON BACK;"},{"v":"1901-2063"},null,null,null,{"v":"Grand Union"},null,null,null,{"v":"complete"},{"v":"2"},{"v":59},{"v":1901},{"v":7},{"v":28},{"v":"1901-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14514"},null,{"v":"GRAND UNION"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"[DATE INFO SUPPLIED BY FEB];"},{"v":"1901-2070"},null,null,null,{"v":"Grand Union"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1901},{"v":7},{"v":31},{"v":"1901-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14515"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X8;5;"},null,{"v":"COMPANY SEAL AT TOP;"},{"v":"1901-2073"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":7},{"v":31},{"v":"1901-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14516"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KOBE MARU"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4399"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":9},{"v":18},{"v":"1900-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14517"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"COMPLICATED ILLUSTRATION WITH MANY ELEMENTS;ILLUSTRATIONS ON EACH SIDE OF FOLDER;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-1109"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1901},{"v":5},{"v":1},{"v":"1901-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14518"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"COAST SCENE;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1112"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":82},{"v":1901},{"v":5},{"v":2},{"v":"1901-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14519"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"PUTTI; ONE POPPING A CORK,ONE ON A GLOBE HOLDING THE COMANY SHIELD; FOOD AND UTENSILS; GERMAN MENU; MAY BE USED AS POSTCARD;"},{"v":"1901-1894"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":7},{"v":7},{"v":"1901-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14520"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"FOLDER; ILL; COL; 5.25X7.5;"},{"v":"DAILY;"},{"v":"SHIPS IN HARBOR; MUSICIAN ON BACK COVER; MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-1895"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":7},{"v":7},{"v":"1901-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14521"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH;SHIPS AT SEA; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1301"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14523"},null,{"v":"USMS"},{"v":"BREAKFAST"},{"v":"GOVT;"},{"v":"SS ST PAUL"},{"v":"CARD;ILLUS;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1304"},null,null,null,{"v":"Usms"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14524"},null,{"v":"USMS"},{"v":"LUNCH"},{"v":"GOVT;"},{"v":"SS ST PAUL"},{"v":"CARD;ILLUS;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG;PRICED WINE LIST;"},{"v":"1901-1305"},null,null,null,{"v":"U.S.M.S St. Paul"},null,null,null,{"v":"complete"},{"v":"2"},{"v":96},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14525"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1307"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14526"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1308"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14527"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"BROADSIDE;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1309"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14528"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"BROADSIDE;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1310"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14529"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1311"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14530"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1316"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":5},{"v":16},{"v":"1901-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14531"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1317"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":16},{"v":"1901-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14532"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"BROADSIDE;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1318"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":5},{"v":16},{"v":"1901-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14533"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1319"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":5},{"v":16},{"v":"1901-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14538"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Eastman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14539"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Republican House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14540"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14541"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14544"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Netherland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":142},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14548"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Marlborough"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":4},{"v":17},{"v":"1900-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14550"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Manhattan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14585"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":122},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14590"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Albany"},null,null,null,{"v":"under review"},{"v":"2"},{"v":30},{"v":1888},{"v":10},{"v":15},{"v":"1888-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14591"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Parker House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":408},{"v":1865},{"v":9},{"v":28},{"v":"1865-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14592"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"National Verbandes Deutsch Amerikanischer Journalisten Und Schriftsteller (Unusual)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1892},{"v":5},{"v":19},{"v":"1892-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14601"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Hotel & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":71},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14609"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pabst Blue Ribbon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14615"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Lodge Officers Of The Metropolitan Distict (Ny)"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1900},{"v":3},{"v":29},{"v":"1900-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14616"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hanover Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":27},{"v":1900},{"v":3},{"v":29},{"v":"1900-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14617"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Ancient & Accepted Scottish Rite  (Masonic Lodge)"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":3},{"v":30},{"v":"1900-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14635"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14636"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14637"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":109},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14656"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Tony A. Franker"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14660"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mills Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14661"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14662"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel De France"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14663"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"under review"},{"v":"2"},{"v":17},{"v":1900},{"v":4},{"v":2},{"v":"1900-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14664"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Willard's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1900},{"v":4},{"v":3},{"v":"1900-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14665"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"under review"},{"v":"2"},{"v":12},{"v":1900},{"v":8},{"v":22},{"v":"1900-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14666"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":8},{"v":22},{"v":"1900-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14669"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":8},{"v":24},{"v":"1900-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14670"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":11},{"v":2},{"v":"1900-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14671"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Round Table Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":11},{"v":2},{"v":"1900-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14672"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"St. Louis Horse Show Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":11},{"v":3},{"v":"1900-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14673"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grunewald Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":11},{"v":3},{"v":"1900-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14674"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":11},{"v":5},{"v":"1900-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14675"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Ellicott Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":11},{"v":6},{"v":"1900-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14677"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"John Wanamaker"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14678"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14680"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":5},{"v":15},{"v":"1900-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14681"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":5},{"v":15},{"v":"1900-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14682"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":5},{"v":15},{"v":"1900-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14684"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New Falmouth Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":55},{"v":1900},{"v":5},{"v":16},{"v":"1900-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14685"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Albany Zouave Cadets"},null,null,null,{"v":"complete"},{"v":"4"},{"v":6},{"v":1900},{"v":11},{"v":12},{"v":"1900-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14686"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"C Xiii C"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":11},{"v":13},{"v":"1900-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14687"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Del Coronadao Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1900},{"v":11},{"v":13},{"v":"1900-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14688"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Del Coronadao Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":11},{"v":13},{"v":"1900-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14689"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Churchmen's Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1900},{"v":11},{"v":15},{"v":"1900-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14690"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New England Rubber Club"},null,null,null,{"v":"under review"},{"v":"8"},{"v":24},{"v":1900},{"v":11},{"v":19},{"v":"1900-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14696"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":92},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14698"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Usms New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":106},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14700"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Rms Ocianic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14702"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haskin's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14703"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Rms Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14705"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Channing Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14707"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Eastern Alumni Of The University Of Chicago"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14708"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"St.George's Society Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14710"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Everett House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":581},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14711"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Everett House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":466},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14712"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14714"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Dental Department Of Washington University"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":4},{"v":24},{"v":"1900-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14719"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1900},{"v":4},{"v":25},{"v":"1900-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14724"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14726"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":110},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14727"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":3},{"v":13},{"v":"1900-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14728"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1900},{"v":3},{"v":13},{"v":"1900-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14730"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Manhattan Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":138},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14733"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"under review"},{"v":"2"},{"v":96},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14737"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Empire Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":305},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14738"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Colonial Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":364},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14739"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Minot Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":316},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14741"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pennsylvania Tours To The Golden Gate"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14742"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Sullivan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14743"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Sullivan's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":115},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14744"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":110},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14745"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14746"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Board Of Trade Of City Of Chicago"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14747"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Evelyn Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14748"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":84},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14749"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Alms"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":4},{"v":3},{"v":"1900-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14750"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pioneer Dining Car Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14752"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":4},{"v":4},{"v":"1900-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14753"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baptist Social Union"},null,null,null,{"v":"under review"},{"v":"4"},{"v":19},{"v":1900},{"v":4},{"v":5},{"v":"1900-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14754"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mills Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":4},{"v":5},{"v":"1900-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14755"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":4},{"v":5},{"v":"1900-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14760"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union League Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14761"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Sheridan Square Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14762"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mills Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14763"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":62},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14764"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14765"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":4},{"v":25},{"v":"1900-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14766"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":4},{"v":25},{"v":"1900-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14769"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Custom House Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":178},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14770"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Central Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":196},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14771"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mr. Thomas Hastings"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14772"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Central Restaurant & Roof Garden"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14773"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Central Restaurant & Roof Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14780"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Association Of Oberlin Alumni"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1900},{"v":4},{"v":27},{"v":"1900-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14812"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pennsylvania R.R. Station"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14813"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Washington"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":254},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14816"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Colonial Club Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":101},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14835"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Manhattan Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":278},{"v":1900},{"v":4},{"v":8},{"v":"1900-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14836"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Master Printers' Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":4},{"v":8},{"v":"1900-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14837"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Usms New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":91},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14838"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haskin's Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":2},{"v":2},{"v":"1900-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14839"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haskin's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":83},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14840"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":83},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14841"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":122},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14842"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14843"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14845"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nobles Of Moslem Temple"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14846"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14847"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14848"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14849"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":124},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14850"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14852"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Putnam House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14853"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Putnam House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":10},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14854"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Ocean Steamshop Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14855"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"San Remo Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14856"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Shanley Bros. Oyster Houses & Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":323},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14857"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Empire"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":171},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14858"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Empire Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":238},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14859"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"San Remo Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":246},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14860"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Young's Herald Square Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":253},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14861"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Monterey Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":213},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14862"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line   Ss Westernland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14863"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14864"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line   Ss Westernland"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14866"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pennsylvania Rr"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":64},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14869"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":43},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14882"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Manhattan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14884"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Manhattan Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14885"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Roanoke Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14886"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14887"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14891"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Riggs House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":4},{"v":27},{"v":"1900-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14895"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"University Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14896"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14897"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":94},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14898"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14899"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14900"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14901"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14902"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14903"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14904"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14905"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14906"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14907"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14908"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14909"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14936"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Bert Hough & Tony Franker   Pabst Blue Ribbon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":3},{"v":16},{"v":"1900-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14937"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":3},{"v":15},{"v":"1900-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14938"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Arlington Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":59},{"v":1900},{"v":3},{"v":16},{"v":"1900-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14939"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Arlington Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":3},{"v":16},{"v":"1900-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14940"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14941"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Wm.Mangler Catering Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14942"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Vogelsang's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":111},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14945"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Board Of Trade"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14946"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mcgown's Pass Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":283},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14947"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14948"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14949"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Sun Life Insurance Company Of America"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14950"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14951"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Transportation Club New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14952"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":103},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14953"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S"},null,null,null,{"v":"complete"},{"v":"2"},{"v":99},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14959"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Battery Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":130},{"v":1900},{"v":4},{"v":11},{"v":"1900-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14960"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Philitscikoma"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1900},{"v":5},{"v":3},{"v":"1900-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14961"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1900},{"v":5},{"v":3},{"v":"1900-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14966"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14967"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Savoy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":94},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14968"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14969"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14970"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Whitefriars Club"},null,null,null,{"v":"complete"},{"v":"10"},{"v":15},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14971"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Round Table Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14972"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Statler's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14975"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway; Norfolk & Western Railway; Alabama Great Southern Railw3ay; New Orleans & Northeastern Railroad;"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":33},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14976"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway; Norfolk & Western Railway; Alabama Great Southern Railw3ay; New Orleans & Northeastern Railroad;"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":72},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14977"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway; Washington And Southwestern Limited;"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14978"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway; Washington And Southwestern Limited;"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14979"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":92},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14980"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Quebec Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14981"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Timeo Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14982"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Princess Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14983"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":101},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14984"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14986"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Sherman Square Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14987"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Princess Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":125},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14988"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14989"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Arlington Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14992"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Arlington Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":3},{"v":18},{"v":"1900-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"14995"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Ormond"},null,null,null,{"v":"complete"},{"v":"8"},{"v":57},{"v":1900},{"v":3},{"v":16},{"v":"1900-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15000"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Manhattan Single Tax Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1900},{"v":4},{"v":12},{"v":"1900-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15003"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15004"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":2},{"v":23},{"v":"1900-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15005"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Commercial Club Of St. Louis"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15006"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":2},{"v":23},{"v":"1900-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15007"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Trunk Railway System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":2},{"v":24},{"v":"1900-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15008"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Ormond"},null,null,null,{"v":"complete"},{"v":"8"},{"v":61},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15023"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mills Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":2},{"v":5},{"v":"1900-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15035"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15037"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":115},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15038"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15039"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15040"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15043"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Chesapeake & Ohio Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15044"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"B&O Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15045"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"B&O Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":65},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15047"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Battle Creek Sanitarium"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":64},{"v":1900},{"v":5},{"v":6},{"v":"1900-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15048"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15051"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15052"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15053"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15061"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Colombo"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15062"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Colombo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15064"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":3},{"v":6},{"v":"1900-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15066"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Quebec Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":3},{"v":6},{"v":"1900-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15068"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":3},{"v":7},{"v":"1900-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15069"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Quebec Steamship Co.   Ss Trinidad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":3},{"v":7},{"v":"1900-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15070"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Quebec Steamship Co.   Ss Trinidad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":3},{"v":7},{"v":"1900-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15071"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Castle Garden Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":3},{"v":7},{"v":"1900-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15072"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":3},{"v":21},{"v":"1900-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15127"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Third Masonic District Masters' Association"},null,null,null,{"v":"complete"},{"v":"22"},{"v":30},{"v":1900},{"v":3},{"v":24},{"v":"1900-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15189"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"United Typothetae Of America"},null,null,null,{"v":"under review"},{"v":"14"},{"v":23},{"v":1900},{"v":9},{"v":27},{"v":"1900-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15191"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Lafayette Post No. 140 G.A.R."},null,null,null,{"v":"complete"},{"v":"16"},{"v":31},{"v":1900},{"v":9},{"v":27},{"v":"1900-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15194"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New England Shorthand Reporters' Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":9},{"v":29},{"v":"1900-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15197"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Velvet Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1900},{"v":7},{"v":19},{"v":"1900-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15198"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Velvet Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":7},{"v":19},{"v":"1900-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15199"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Del Prado Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":7},{"v":10},{"v":"1900-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15210"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"United States Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1900},{"v":7},{"v":22},{"v":"1900-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15211"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Lackawanna Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":62},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15212"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Russell House,The"},null,null,null,{"v":"complete"},{"v":"2"},{"v":59},{"v":1900},{"v":6},{"v":5},{"v":"1900-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15213"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"United States Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1900},{"v":7},{"v":24},{"v":"1900-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15214"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Gumpses Of Greater Waco"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":7},{"v":23},{"v":"1900-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15215"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Gumpses Of Greater Waco"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":7},{"v":24},{"v":"1900-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15216"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"United States Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":7},{"v":25},{"v":"1900-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15217"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":7},{"v":27},{"v":"1900-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15218"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":15},{"v":"1900-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15223"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":8},{"v":3},{"v":"1901-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15227"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Appledore House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":8},{"v":4},{"v":"1901-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15228"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":8},{"v":5},{"v":"1901-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15229"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15230"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Engineers Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15231"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Brown Palace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":124},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15232"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Brown Palace Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":43},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15233"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Engineers Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15235"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Aschinger's Bier Quelle"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":9},{"v":6},{"v":"1900-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15236"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oriental Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":9},{"v":7},{"v":"1900-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15237"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nordeutscher Lloyd"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":9},{"v":7},{"v":"1900-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15239"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Golden Grain Bread Co. Ltd."},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"4"},{"v":135},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15240"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel Du Louvre & Paix"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1900},{"v":9},{"v":8},{"v":"1900-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15241"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisa   S.S.Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":9},{"v":"1900-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15243"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen   S.S.Barbarossa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1900},{"v":9},{"v":10},{"v":"1900-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15245"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha  S.S.Nasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":9},{"v":30},{"v":"1900-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15246"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Century Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":315},{"v":1900},{"v":10},{"v":1},{"v":"1900-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15247"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Lehigh Valley Railroad   Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":10},{"v":1},{"v":"1900-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15248"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Lehigh Valley Railroad   Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":10},{"v":1},{"v":"1900-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15249"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Lehigh Valley Railroad   Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":10},{"v":1},{"v":"1900-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15251"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Lehigh Valley Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":10},{"v":2},{"v":"1900-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15252"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Lehigh Valley Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":76},{"v":1900},{"v":10},{"v":2},{"v":"1900-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15253"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York State Medical Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":10},{"v":17},{"v":"1900-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15255"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Provident Building"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":10},{"v":17},{"v":"1900-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15256"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Palace Hotel Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":118},{"v":1900},{"v":10},{"v":17},{"v":"1900-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15257"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Altoona Academy Of Medicine & Surgery"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1900},{"v":10},{"v":18},{"v":"1900-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15258"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":8},{"v":5},{"v":"1901-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15259"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15260"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Du Musee"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":70},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15261"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Electric Tower Restaurant   Bailey Catering Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":163},{"v":1901},{"v":8},{"v":6},{"v":"1901-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15262"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Revelstoke Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":8},{"v":7},{"v":"1901-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15264"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"St. George Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15265"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha   Ss Hong Kong Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":9},{"v":10},{"v":"1900-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15266"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen   'Barbarossa'"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":9},{"v":11},{"v":"1900-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15267"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":9},{"v":12},{"v":"1900-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15268"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen   S.S.Barbarossa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":9},{"v":12},{"v":"1900-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15274"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":9},{"v":14},{"v":"1900-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15310"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15311"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Headquarters 47th Infantry U.S. Volunteers"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15314"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Holly Inn"},null,null,null,{"v":"complete"},{"v":"10"},{"v":67},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15315"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15317"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Stanton House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1900},{"v":12},{"v":27},{"v":"1900-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15318"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hospital Graduates' Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":12},{"v":27},{"v":"1900-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15320"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":5},{"v":4},{"v":"1901-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15321"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":5},{"v":5},{"v":"1901-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15322"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Fifth Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":198},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15323"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":6},{"v":15},{"v":"1900-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15324"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":6},{"v":15},{"v":"1900-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15325"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Ward School Buildings"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":6},{"v":15},{"v":"1900-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15326"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S. Army Transport"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":6},{"v":16},{"v":"1900-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15327"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S. Army Transport"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":6},{"v":16},{"v":"1900-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15328"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Burlington Route"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":81},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15329"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Burlington Route"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":122},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15330"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Planters Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1900},{"v":6},{"v":18},{"v":"1900-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15331"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Brown University"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":6},{"v":19},{"v":"1900-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15335"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Brown University"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":6},{"v":19},{"v":"1900-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15336"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Earlington"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":183},{"v":1900},{"v":6},{"v":19},{"v":"1900-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15337"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Earlington"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":309},{"v":1900},{"v":6},{"v":19},{"v":"1900-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15338"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Metropolitan Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":195},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15339"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Officials And Other Employees Of The Postal Service In San Francisco And Vicinity"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15343"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Usms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1901},{"v":5},{"v":18},{"v":"1901-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15345"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Usms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1901},{"v":5},{"v":19},{"v":"1901-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15346"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":5},{"v":19},{"v":"1901-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15347"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":5},{"v":19},{"v":"1901-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15348"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15349"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15350"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15351"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Rev. Joseph H.Macmahon"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15352"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Columbia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":7},{"v":27},{"v":"1900-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15353"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"General Dundas"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":7},{"v":28},{"v":"1900-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15354"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Princess Anne"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":7},{"v":29},{"v":"1900-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15355"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Princess Anne"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":7},{"v":29},{"v":"1900-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15356"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":7},{"v":29},{"v":"1900-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15357"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Del Coronado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1900},{"v":7},{"v":30},{"v":"1900-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15359"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Del Coronado Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15360"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Columbia Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15361"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Columbia Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15364"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15366"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":8},{"v":2},{"v":"1900-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15367"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":2},{"v":"1900-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15368"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hoffman House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":170},{"v":1900},{"v":8},{"v":2},{"v":"1900-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15369"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hoffman House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":378},{"v":1900},{"v":8},{"v":2},{"v":"1900-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15370"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15371"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15372"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15373"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15374"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"under review"},{"v":"2"},{"v":36},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15377"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Commercial Organizations Of San Francisco"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15378"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New Falmouth Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1900},{"v":5},{"v":16},{"v":"1900-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15379"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Pacific Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15380"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pennsylvania Railroad Dining Cars"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":5},{"v":18},{"v":"1900-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15383"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"University Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":5},{"v":19},{"v":"1900-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15384"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Pacific Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15385"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1900},{"v":5},{"v":20},{"v":"1900-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15386"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"La Guardiola Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":324},{"v":1900},{"v":5},{"v":19},{"v":"1900-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15387"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Planters Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":6},{"v":19},{"v":"1900-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15389"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.Army Transport Warren"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":6},{"v":20},{"v":"1900-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15390"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":6},{"v":21},{"v":"1900-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15391"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Union Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":6},{"v":21},{"v":"1900-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15392"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S. Army Transport"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":6},{"v":23},{"v":"1900-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15393"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1900},{"v":6},{"v":20},{"v":"1900-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15394"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Edward F. Lang's Ladies' And Gent's Lunch Room And Restaurant;"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":237},{"v":1900},{"v":6},{"v":23},{"v":"1900-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15395"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Griswold House"},null,null,null,{"v":"complete"},{"v":"8"},{"v":37},{"v":1900},{"v":6},{"v":24},{"v":"1900-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15397"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Ritz"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":6},{"v":26},{"v":"1900-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15399"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Santa Fe Route"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":72},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15400"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pennsylvania Bar Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1900},{"v":6},{"v":28},{"v":"1900-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15404"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafe Restaurant De Paris"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":81},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15405"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":59},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15406"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cie Gle Transatlantique"},null,null,null,{"v":"complete"},{"v":"6"},{"v":24},{"v":1900},{"v":8},{"v":2},{"v":"1900-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15407"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Elka Park Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1900},{"v":8},{"v":4},{"v":"1900-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15408"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Quellenhof"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":8},{"v":5},{"v":"1900-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15409"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel Hof Ragatz"},null,null,null,{"v":"under review"},{"v":"2"},{"v":12},{"v":1900},{"v":8},{"v":5},{"v":"1900-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15411"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"White Star Line"},null,null,null,{"v":"under review"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":7},{"v":"1900-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15413"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":10},{"v":18},{"v":"1900-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15415"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Phi Kappa Sigma Fraternity"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1900},{"v":10},{"v":19},{"v":"1900-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15416"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Maison Drienne"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15417"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"St. Louis Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15418"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15419"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co.   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15420"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":8},{"v":26},{"v":"1900-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15421"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Pusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":26},{"v":"1900-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15422"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Pacific Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15423"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":27},{"v":"1900-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15424"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Des Indes Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1900},{"v":8},{"v":27},{"v":"1900-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15425"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Iturbide Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":5},{"v":20},{"v":"1900-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15428"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Illinois Central Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":91},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15429"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Illinois Central Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":88},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15431"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Chesapeake & Ohio Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15432"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"B.& O. Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15433"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"York Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":5},{"v":22},{"v":"1900-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15434"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Chicago Oyster House And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":347},{"v":1900},{"v":5},{"v":22},{"v":"1900-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15435"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Northern Pacific Railway Dining Card Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15437"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Men's Mutual Benefit Association Of The United States And Canada"},null,null,null,{"v":"complete"},{"v":"22"},{"v":26},{"v":1900},{"v":5},{"v":22},{"v":"1900-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15438"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Central Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":5},{"v":23},{"v":"1900-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15439"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"York Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":5},{"v":23},{"v":"1900-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15440"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Transportation Club Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":5},{"v":23},{"v":"1900-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15441"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pabst Blue Ribbon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":5},{"v":23},{"v":"1900-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15442"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co.   Trans Pacific Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15443"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Bohemian Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15445"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Society Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":47},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15446"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hon.J.K.P.Hall"},null,null,null,{"v":"complete"},{"v":"10"},{"v":30},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15447"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Menzie's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":9},{"v":15},{"v":"1900-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15448"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel De Paris"},null,null,null,{"v":"complete"},{"v":"4"},{"v":7},{"v":1900},{"v":9},{"v":15},{"v":"1900-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15449"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":16},{"v":"1900-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15450"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":16},{"v":"1900-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15451"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":9},{"v":16},{"v":"1900-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15452"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Schweizerhof Lucerne"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15453"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15454"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Palace Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":353},{"v":1900},{"v":10},{"v":5},{"v":"1900-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15455"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Palace Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":36},{"v":1900},{"v":10},{"v":5},{"v":"1900-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15457"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Palace Hotel Restaurant And Ladies Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":114},{"v":1900},{"v":10},{"v":20},{"v":"1900-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15458"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Griswold House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":10},{"v":21},{"v":"1900-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15459"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Grunewald"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":10},{"v":22},{"v":"1900-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15460"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":120},{"v":1900},{"v":8},{"v":27},{"v":"1900-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15461"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Kempinski Restaurant"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":142},{"v":1900},{"v":8},{"v":27},{"v":"1900-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15462"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":28},{"v":"1900-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15463"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":28},{"v":"1900-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15464"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":8},{"v":28},{"v":"1900-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15465"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":8},{"v":29},{"v":"1900-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15466"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":8},{"v":29},{"v":"1900-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15467"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":8},{"v":29},{"v":"1900-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15468"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Merchant's Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1900},{"v":11},{"v":20},{"v":"1900-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15473"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha  S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":11},{"v":22},{"v":"1900-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15474"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha   Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":11},{"v":22},{"v":"1900-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15475"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Maru  S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":11},{"v":24},{"v":"1900-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15476"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Los Angeles Consistory #3"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":11},{"v":25},{"v":"1900-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15477"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":9},{"v":16},{"v":"1900-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15479"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":9},{"v":17},{"v":"1900-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15480"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oriente Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":81},{"v":1900},{"v":9},{"v":18},{"v":"1900-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15481"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":9},{"v":18},{"v":"1900-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15482"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oriente Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":9},{"v":18},{"v":"1900-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15483"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Restaurant Grosser Kurfurst"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":113},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15484"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Trocadero"},null,null,null,{"v":"complete"},{"v":"4"},{"v":83},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15485"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Stanton House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":12},{"v":28},{"v":"1900-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15486"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway   Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15487"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Neil House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1900},{"v":12},{"v":29},{"v":"1900-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15488"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"University Law School   Class Of 'O2"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1900},{"v":12},{"v":29},{"v":"1900-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15489"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Neil House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":12},{"v":29},{"v":"1900-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15490"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":12},{"v":30},{"v":"1900-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15491"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Stanton House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15492"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Victoria The"},null,null,null,{"v":"complete"},{"v":"4"},{"v":45},{"v":1900},{"v":12},{"v":30},{"v":"1900-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15494"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"St. Louis Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":12},{"v":31},{"v":"1900-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15495"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Colonnade Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":12},{"v":31},{"v":"1900-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15497"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Harvard Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":12},{"v":31},{"v":"1900-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15498"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":111},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15499"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Society Of The Colonial Daughters Of The 17th Century"},null,null,null,{"v":"complete"},{"v":"7"},{"v":13},{"v":1901},{"v":5},{"v":7},{"v":"1901-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15500"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S. Goverbment(?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":7},{"v":"1901-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15501"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Childs' Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":64},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15503"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Society Of Colonial Wars In The State Of New Jersey"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15504"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Westminister Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15505"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Westminister Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15506"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Westminister Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15507"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Bailey Catering Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":170},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15508"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Rector's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":180},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15511"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pullman Dining Car Service  The President"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15512"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pullman Dining Car Serfvice The President"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15513"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pullman Dining Car Service  The President"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15514"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Westminister Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15515"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Westminister Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15516"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15517"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company   Ventura"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15518"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"N.C. At Squantum"},null,null,null,{"v":"complete"},{"v":"4"},{"v":57},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15519"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Geyer's Dairy Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":205},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15520"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15521"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15522"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15523"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":11},{"v":25},{"v":"1900-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15524"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":11},{"v":25},{"v":"1900-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15525"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Raymond & Whitcombis Tours"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15526"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Raymond & Whitcombis Tours"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15527"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Raymond & Whitcombis Tours"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15528"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15530"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New Hotel Berkeley,The"},null,null,null,{"v":"complete"},{"v":"8"},{"v":39},{"v":1900},{"v":11},{"v":25},{"v":"1900-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15536"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Planters Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":41},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15537"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":125},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15538"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":181},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15539"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"A.M. Sweet & Son Hotel & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":318},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15540"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":402},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15541"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":548},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15542"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cosmopolitan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":486},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15543"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":236},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15544"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cigar Leaf Tobacco Board Of Trade Of The United States"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15545"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cigar Leaf Tobacco Board Of Trade Of The United States"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15546"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Macy's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15547"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Sphinx Club"},null,null,null,{"v":"under review"},{"v":"2"},{"v":13},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15548"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S St. Paul"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15549"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15550"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Chesapeake Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15551"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel St. Andrew"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":157},{"v":1900},{"v":6},{"v":29},{"v":"1900-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15552"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":6},{"v":30},{"v":"1900-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15553"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":6},{"v":30},{"v":"1900-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15554"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":6},{"v":30},{"v":"1900-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15555"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Penna. Soc'y. War Of 1812"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":6},{"v":30},{"v":"1900-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15556"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15557"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"American Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":110},{"v":1901},{"v":5},{"v":23},{"v":"1901-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15559"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15560"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Luchow's Pan American Restauant Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":273},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15561"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"White Star Line"},null,null,null,{"v":"under review"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":7},{"v":"1900-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15562"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":8},{"v":4},{"v":"1900-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15563"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":8},{"v":8},{"v":"1900-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15564"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":8},{"v":8},{"v":"1900-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15565"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"West Coast Dining Saloon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":8},{"v":10},{"v":"1900-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15566"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":8},{"v":11},{"v":"1900-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15567"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cotton Belt Railroad Route"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":61},{"v":1901},{"v":6},{"v":10},{"v":"1901-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15568"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"I.R.Benjamin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":6},{"v":10},{"v":"1901-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15569"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co.   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":6},{"v":10},{"v":"1901-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15570"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co.  Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":6},{"v":10},{"v":"1901-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15571"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"King Edward Vll"},null,null,null,{"v":"complete"},{"v":"6"},{"v":12},{"v":1901},{"v":6},{"v":11},{"v":"1901-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15573"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Harlow & Kuchlin Restaurant Oyster & Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":485},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15574"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Arnold's Restaurant & Dairy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":330},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15575"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Rogers'restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15576"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Rogers' Chop House And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":317},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15577"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"E.B. Orcutt Restaurant And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":282},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15578"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Proctor's Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":388},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15579"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Proctor's Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":375},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15580"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Press Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":312},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15582"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":139},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15583"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mouquin Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":600},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15584"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15585"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mangler's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":156},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15586"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"S.A. Chamber Of Manufacturers (Inc.)"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15587"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pure Food Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":83},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15588"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pure Food Cafes   Annex No. 1"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15589"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"English Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":134},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15590"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Chicago Great Western Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":61},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15591"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15592"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15593"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"York Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":20},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15594"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Los Angeles Consistory No.3"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15595"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Masonic Temple Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15596"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Trunk Railway System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15597"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Marshall A.Newell"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15598"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"English Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15599"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15600"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15601"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15602"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"D&H Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15603"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15604"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15605"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamilton Club Of Chicago"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":158},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15606"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alta Vista Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":7},{"v":3},{"v":"1900-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15607"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Northern Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":93},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15608"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Consulate Of The United States Of America"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15609"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New Rockingham"},null,null,null,{"v":"complete"},{"v":"8"},{"v":70},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15611"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Colorado"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15612"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alta Vista Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15613"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alta Vista Hotel (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15614"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alta Vista Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15617"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grandon Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15618"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15619"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Chicago Beach Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15621"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grandon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15622"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15623"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Palace Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":406},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15624"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":147},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15625"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":11},{"v":"1900-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15626"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":11},{"v":"1900-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15627"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":11},{"v":"1900-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15628"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":12},{"v":"1900-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15629"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel North"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":8},{"v":12},{"v":"1900-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15630"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":8},{"v":12},{"v":"1900-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15632"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Wisconsin Bankers Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1900},{"v":8},{"v":15},{"v":"1900-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15633"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":40},{"v":1900},{"v":10},{"v":24},{"v":"1900-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15634"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mills Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":10},{"v":24},{"v":"1900-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15635"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Citizens Of Altoona"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1901},{"v":6},{"v":13},{"v":"1901-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15637"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Kurhaus"},null,null,null,{"v":"complete"},{"v":"40"},{"v":34},{"v":1900},{"v":8},{"v":29},{"v":"1900-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15638"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"American Bar Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":8},{"v":31},{"v":"1900-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15639"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel National"},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1900},{"v":8},{"v":31},{"v":"1900-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15641"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Pacific Company   Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15642"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Pacific Company   Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15643"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway Co.  S.S.Athabasca"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15644"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway Co.   S.S.Athabasca"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15645"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway Co.   S.S. Alberta"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15646"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway Co.   S.S.Alberta"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15647"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15648"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15649"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Boston Oyster House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":137},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15650"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Champlain Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":69},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15652"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Childs' Lunch Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":65},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15653"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Metropole Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":5},{"v":27},{"v":"1900-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15654"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Metropole Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":5},{"v":27},{"v":"1900-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15655"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":5},{"v":27},{"v":"1900-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15656"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1900},{"v":5},{"v":27},{"v":"1900-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15657"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":81},{"v":1900},{"v":5},{"v":28},{"v":"1900-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15658"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1900},{"v":5},{"v":28},{"v":"1900-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15659"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":5},{"v":28},{"v":"1900-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15660"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":5},{"v":28},{"v":"1900-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15661"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Russell House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":5},{"v":29},{"v":"1900-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15663"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":5},{"v":29},{"v":"1900-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15664"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company Panama Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1900},{"v":5},{"v":31},{"v":"1900-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15665"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Commercial Club Of Chicago"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15666"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Commercial Club Of Chicago"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15667"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oriente Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":9},{"v":19},{"v":"1900-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15668"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha   Hing Kong Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15669"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha   Hong Kong Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15670"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Friends Of H.Anthony Dyer"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15671"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nipppon Yusen Kaisha   S.S. Kobe Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15672"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15673"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha   S.S. Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15674"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15675"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kobe Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15676"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha  S.S.Kobe Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15677"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha  Hong Kong Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15678"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha   Hong Kong  Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15679"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Imperial Yacht Club Of St. Petersburg"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":10},{"v":26},{"v":"1900-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15680"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"National Association Of Democratic Clubs"},null,null,null,{"v":"complete"},{"v":"8"},{"v":27},{"v":1900},{"v":10},{"v":27},{"v":"1900-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15681"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Consuls of Melbourne"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1900},{"v":10},{"v":27},{"v":"1900-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15682"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Candian Pacific Railway Co.   S.S.Manitoba"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15683"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Brown Palace Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15684"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Brown Palace Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":122},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15685"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Brown Palace Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":200},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15686"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Essex Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":329},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15687"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Aerated Bread Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15688"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Elmer Woodbury Hotel & Restaurant Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"12"},{"v":291},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15689"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Victorian Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15691"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Weingrosshandlung"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":9},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15692"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"?"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15693"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"W.Zahn & Sohn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15694"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haake Freres"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15695"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Gd Restaurant Vazelle"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15696"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Restaurant Gardes"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15697"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Gd Restaurant Senselme"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15698"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Maison Enel"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15699"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Boston & Bangor Ssteamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15700"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Willard's Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15701"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Stanton House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15704"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Stanton House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15705"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail S.S. Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15706"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Bay State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15707"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"St. Charles Hotel"},null,null,null,{"v":"complete"},{"v":"7"},{"v":31},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15708"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Chicago Beach Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15709"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norfolk House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15710"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore & Ohio R.R."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"16"},{"v":57},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15711"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15712"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15713"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Savoy Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15715"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15716"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"National Wholesale Druggists Association/Proprietary Association Of America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1900},{"v":9},{"v":21},{"v":"1900-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15718"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":103},{"v":1900},{"v":9},{"v":22},{"v":"1900-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15719"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":94},{"v":1900},{"v":9},{"v":22},{"v":"1900-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15720"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel De Madrid"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":9},{"v":22},{"v":"1900-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15721"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":9},{"v":22},{"v":"1900-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15722"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"National Board Of Fire Underwriters"},null,null,null,{"v":"complete"},{"v":"6"},{"v":25},{"v":1901},{"v":5},{"v":9},{"v":"1901-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15723"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S St. Paul"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":5},{"v":9},{"v":"1901-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15724"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamilton Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1901},{"v":5},{"v":9},{"v":"1901-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15725"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alfred J. Miller"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15726"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15727"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cornell University"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15728"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15729"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"United States Government"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15730"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15731"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15732"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Roger Williams Lodge No. 23 A.F. & A.M."},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15733"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S.St. Paul"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15734"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"3"},{"v":45},{"v":1900},{"v":11},{"v":29},{"v":"1900-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15736"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1900},{"v":11},{"v":30},{"v":"1900-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15737"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Round Table Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":11},{"v":30},{"v":"1900-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15738"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Le Commissaire Royal Et Les Membrs De La Commission Executive Du Portugal A L Exposition Universelle De 1900"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1900},{"v":12},{"v":1},{"v":"1900-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15740"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":12},{"v":4},{"v":"1900-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15741"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1900},{"v":12},{"v":5},{"v":"1900-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15743"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Albany Zouave Cadets Old Guard"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":12},{"v":6},{"v":"1900-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15744"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Saint Nicholas Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":12},{"v":6},{"v":"1900-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15745"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Alumni Of The Worcester Polytechnic Institute"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1900},{"v":12},{"v":7},{"v":"1900-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15747"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Friends Of Dwight Kinney"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":12},{"v":8},{"v":"1900-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15748"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Press Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":12},{"v":8},{"v":"1900-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15749"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"United States Navy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1900},{"v":12},{"v":10},{"v":"1900-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15750"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Keystone Poultry Pigeon And Pet Stock Association Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15752"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":12},{"v":1},{"v":"1900-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15753"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":12},{"v":1},{"v":"1900-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15754"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Shepheard's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":12},{"v":11},{"v":"1900-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15755"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Imperial Yacht Club Of St.Petersburg"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1900},{"v":12},{"v":11},{"v":"1900-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15756"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15757"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15758"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Middlesex Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":23},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15759"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"George W. Smith"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15760"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":140},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15761"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Curry & Burlingame"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15762"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Hungaria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":152},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15763"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":131},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15764"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":246},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15765"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafe St. Denis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":112},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15766"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafe St. Denis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":744},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15767"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"David Cafe And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":266},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15768"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"David Lunch Counter"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15769"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Margaret"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15770"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15771"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15772"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15773"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15774"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15775"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15776"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15777"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15778"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15779"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nordeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15780"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15781"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nordeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15782"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15783"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15784"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15785"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.Government"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":5},{"v":1},{"v":"1901-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15787"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel North"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15788"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Catskill Mountain House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15792"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alamo Hotel(?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15793"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alamo The"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15794"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alamo The"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15795"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15797"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":7},{"v":5},{"v":"1900-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15798"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":7},{"v":5},{"v":"1900-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15799"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Wells River Fish And Game Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1900},{"v":7},{"v":6},{"v":"1900-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15800"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New Rockingham"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":7},{"v":7},{"v":"1900-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15801"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alfred Marshal"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":7},{"v":7},{"v":"1900-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15802"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Planters Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":153},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15803"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"?"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":73},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15804"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":84},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15805"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Touraine"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"16"},{"v":589},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15806"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15807"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15808"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Prince Of Wales Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15809"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15810"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15811"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15812"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Missouri Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1901},{"v":5},{"v":28},{"v":"1901-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15815"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Century Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":15},{"v":"1900-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15816"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Saratoga Racing Association"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":8},{"v":16},{"v":"1900-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15817"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":16},{"v":"1900-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15818"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":8},{"v":16},{"v":"1900-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15819"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":8},{"v":16},{"v":"1900-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15820"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Medical Profession"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1900},{"v":8},{"v":16},{"v":"1900-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15821"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"National Association Of Box And Box Shook Makers"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1900},{"v":8},{"v":17},{"v":"1900-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15822"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Champlain Transportation Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15823"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Planters Hotel Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":8},{"v":17},{"v":"1900-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15825"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Squantum Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15826"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Tuna Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15827"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15828"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15829"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Falmouth Arms"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":6},{"v":16},{"v":"1901-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15830"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscherrr Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1901},{"v":6},{"v":16},{"v":"1901-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15831"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1901},{"v":6},{"v":16},{"v":"1901-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15833"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":4},{"v":28},{"v":"1901-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15834"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":4},{"v":28},{"v":"1901-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15835"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Smith & Mcnells"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":400},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15837"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pullman Dining Car"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15839"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutcher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":81},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15840"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Commercial Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15841"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Santa Fe' Route"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15842"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway   Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15843"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Burlington Route  A.E.White Commissary"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":113},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15844"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Russell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15845"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafe' Boulevard   Chateau Henri Iv"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15846"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"American Medical Editor's Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15847"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Frohner's Hotel Imperial"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15849"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":6},{"v":6},{"v":"1900-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15850"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1900},{"v":6},{"v":6},{"v":"1900-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15851"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Traveling Freight Agents"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":6},{"v":7},{"v":"1900-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15852"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15853"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Colorado"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15854"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Catskill Mountain House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15855"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Catskill Mountain House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15856"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15858"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Furniture Warehousemen's Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":7},{"v":9},{"v":"1900-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15859"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Colorado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":7},{"v":9},{"v":"1900-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15860"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Planters Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":147},{"v":1900},{"v":7},{"v":9},{"v":"1900-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15861"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Colorado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1900},{"v":7},{"v":9},{"v":"1900-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15862"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Catskill Mountain House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1900},{"v":7},{"v":10},{"v":"1900-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15865"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":160},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15874"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Buncombe County Medical Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1900},{"v":10},{"v":11},{"v":"1900-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15878"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"National Shorthand Reporters"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1900},{"v":8},{"v":16},{"v":"1900-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15895"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Dartmouth Club Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"6"},{"v":18},{"v":1900},{"v":6},{"v":8},{"v":"1900-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15923"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union College Alumni Association Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"18"},{"v":28},{"v":1900},{"v":12},{"v":13},{"v":"1900-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15924"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Columbia College Students"},null,null,null,{"v":"complete"},{"v":"23"},{"v":21},{"v":1900},{"v":12},{"v":14},{"v":"1900-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15946"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Democratic Organization Of The Fifth Assembly District Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"6"},{"v":29},{"v":1900},{"v":12},{"v":19},{"v":"1900-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15949"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Whitefriars Club"},null,null,null,{"v":"complete"},{"v":"14"},{"v":13},{"v":1900},{"v":12},{"v":21},{"v":"1900-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15974"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Philolexian Society"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1901},{"v":5},{"v":1},{"v":"1901-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15980"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"London Welsh Lodge"},null,null,null,{"v":"complete"},{"v":"24"},{"v":25},{"v":1901},{"v":9},{"v":30},{"v":"1901-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15988"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"International Yacht Races"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":285},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15993"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line   Antwerpen  Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":11},{"v":7},{"v":"1901-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15996"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"West Side Republican Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1901},{"v":11},{"v":8},{"v":"1901-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"15998"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Gesangvereins Phobus Concordia"},null,null,null,{"v":"under review"},{"v":"4"},{"v":8},{"v":1901},{"v":11},{"v":9},{"v":"1901-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16005"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Society Of Naval Architects And Marine Engineers"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1901},{"v":11},{"v":15},{"v":"1901-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16010"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Normandie"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":126},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16011"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Metropole"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16012"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nederlandsche Maatschappu Tot Bevordering Der Geneeskunst"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16013"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"John Eliot's Descendants"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":7},{"v":3},{"v":"1901-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16014"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Raleigh Hotel And Restaurant Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":120},{"v":1901},{"v":7},{"v":9},{"v":"1901-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16015"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16016"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1901},{"v":8},{"v":30},{"v":"1901-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16018"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Summit House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16021"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16022"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mahogany Palace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":83},{"v":1901},{"v":10},{"v":5},{"v":"1901-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16023"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Tennessee Society Sons Of The American Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1901},{"v":10},{"v":7},{"v":"1901-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16025"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Fall River Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":252},{"v":1901},{"v":10},{"v":7},{"v":"1901-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16027"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16028"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Cadillac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":124},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16029"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Cadillac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16030"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16031"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"O.D."},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16035"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York And Porto Rico Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":11},{"v":17},{"v":"1901-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16037"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Dreyfus French Restauranr"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":389},{"v":1901},{"v":11},{"v":19},{"v":"1901-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16038"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Terrace Garden Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":488},{"v":1901},{"v":9},{"v":3},{"v":"1901-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16040"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Louisville & Nashville Railroaad   The Pullman Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16041"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Claremont Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":9},{"v":5},{"v":"1901-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16043"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"International Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1901},{"v":9},{"v":5},{"v":"1901-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16044"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"De L'ange Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1901},{"v":9},{"v":6},{"v":"1901-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16081"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Staff Of Gov. George C. Pardee"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1906},{"v":12},{"v":27},{"v":"1906-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16086"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Van Liew's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":60},{"v":1906},{"v":12},{"v":28},{"v":"1906-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16088"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"John Wanamaker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":268},{"v":1906},{"v":12},{"v":29},{"v":"1906-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16091"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":211},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16092"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Del Coronada Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":8},{"v":8},{"v":"1901-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16093"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co. S.S.Zealandia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":8},{"v":8},{"v":"1901-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16094"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Engel Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1901},{"v":8},{"v":9},{"v":"1901-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16095"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Del Coronada Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1901},{"v":8},{"v":9},{"v":"1901-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16096"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co. S.S.Zealandia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":8},{"v":9},{"v":"1901-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16097"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafe Boulard"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":8},{"v":11},{"v":"1901-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16100"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Claremont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":265},{"v":1901},{"v":8},{"v":13},{"v":"1901-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16101"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16109"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"M.F.Lyons"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":340},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16110"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"M.F.Lyons"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":370},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16111"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Bristol's Dining Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":90},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16112"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Bristol's Dining Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":266},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16113"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":212},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16114"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":321},{"v":1906},{"v":12},{"v":1},{"v":"1906-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16115"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":250},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16116"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Fleischmann's Vienna Model Bakery"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":65},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16117"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haim's Quick Lunch Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":52},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16121"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Bull's Head Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16125"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Columbia Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":495},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16130"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie  Steamer Furst Bismarck"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":7},{"v":5},{"v":"1901-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16135"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":7},{"v":13},{"v":"1901-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16136"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"O. D."},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":7},{"v":20},{"v":"1901-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16160"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"State Department Special To The Pand American Congress At The City Of Mexico (Pullman Car Service)"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":277},{"v":1901},{"v":10},{"v":15},{"v":"1901-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16161"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Sreamship Company   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":7},{"v":20},{"v":"1901-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16162"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":7},{"v":20},{"v":"1901-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16163"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Rosetta Mam"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":7},{"v":20},{"v":"1901-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16164"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Great Northern System   Dining Car"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16165"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Raleigh Hotel & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16166"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Chateau Frontenac Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16167"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16168"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Rosetta Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16169"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16170"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company  Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16171"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company   S.S. Zealandia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16172"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company   S.S.Zealander"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16173"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hanburg Amerika Linie    Steamer Furst Bismarck"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16174"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cooley's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16175"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cooley's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16176"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cooley's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16177"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cooley's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16178"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16179"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":59},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16180"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Zum Hirsch"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1901},{"v":5},{"v":9},{"v":"1901-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16181"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":52},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16182"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1901},{"v":9},{"v":9},{"v":"1901-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16183"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":9},{"v":12},{"v":"1901-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16184"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":9},{"v":12},{"v":"1901-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16185"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":77},{"v":1901},{"v":9},{"v":12},{"v":"1901-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16187"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Luchows Pan American Restaurant Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":239},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16189"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Swiss Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1905},{"v":12},{"v":16},{"v":"1905-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16191"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Royal Borough Of Kensington"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1905},{"v":12},{"v":18},{"v":"1905-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16192"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nottingham Joint Stock Bank Limited And London City And Midland Bank Limited"},null,null,null,{"v":"under review"},{"v":"12"},{"v":23},{"v":1905},{"v":12},{"v":20},{"v":"1905-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16196"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1905},{"v":12},{"v":24},{"v":"1905-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16210"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company  Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16211"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company  S.S.Zealander"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16212"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16213"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16214"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16215"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Rhode Island Steamer"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":174},{"v":1901},{"v":8},{"v":25},{"v":"1901-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16216"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Class Of 1889 Harvard"},null,null,null,{"v":"complete"},{"v":"12"},{"v":31},{"v":1901},{"v":6},{"v":25},{"v":"1901-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16222"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pullman Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":73},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16223"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pullman Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":73},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16224"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pullman Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":63},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16225"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Summit House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1901},{"v":9},{"v":13},{"v":"1901-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16227"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel Royal"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":9},{"v":14},{"v":"1901-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16228"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mills Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":9},{"v":14},{"v":"1901-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16229"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Breman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":9},{"v":14},{"v":"1901-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16230"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1901},{"v":9},{"v":15},{"v":"1901-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16231"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Maplewood Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1901},{"v":9},{"v":16},{"v":"1901-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16232"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Pacific Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16233"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":9},{"v":16},{"v":"1901-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16234"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":55},{"v":1901},{"v":9},{"v":16},{"v":"1901-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16235"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":9},{"v":16},{"v":"1901-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16242"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16244"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"State Department Special To The Pan American Congress At The City Of Mexico"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16246"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mr. And Mrs. Jos Wenar"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1901},{"v":10},{"v":19},{"v":"1901-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16247"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Union"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16249"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Erie (Rr)"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":60},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16250"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16251"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Erie (Rr)"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":80},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16252"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Catholic Church"},null,null,null,{"v":"complete"},{"v":"20"},{"v":21},{"v":1901},{"v":7},{"v":25},{"v":"1901-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16255"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Strathcona Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1905},{"v":12},{"v":25},{"v":"1905-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16273"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Knickerbocker Club"},null,null,null,{"v":"under review"},{"v":"2"},{"v":10},{"v":1905},{"v":12},{"v":27},{"v":"1905-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16276"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Bachelors Ball"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1905},{"v":12},{"v":27},{"v":"1905-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16277"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Murray's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":315},{"v":1905},{"v":12},{"v":27},{"v":"1905-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16278"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"St. Mark's Cafe"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1905},{"v":12},{"v":27},{"v":"1905-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16282"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Lebanon County Historical Society"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1905},{"v":12},{"v":29},{"v":"1905-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16283"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Members And Friends Of The Pen And Pencil Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1905},{"v":12},{"v":30},{"v":"1905-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16286"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Fraternity Of Delta Psi"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1905},{"v":12},{"v":30},{"v":"1905-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16287"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Park Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":28},{"v":1905},{"v":12},{"v":31},{"v":"1905-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16291"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Del Coronado Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1901},{"v":8},{"v":27},{"v":"1901-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16292"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Northern Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":281},{"v":1901},{"v":8},{"v":28},{"v":"1901-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16306"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":58},{"v":1901},{"v":8},{"v":30},{"v":"1901-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16307"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":8},{"v":30},{"v":"1901-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16310"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Patten Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":6},{"v":29},{"v":"1901-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16311"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Holland House"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"8"},{"v":9},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16313"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Horel Del Coronado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16315"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Seiler"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16316"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hugot's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":9},{"v":21},{"v":"1901-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16335"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line  Antwerpen   Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":11},{"v":3},{"v":"1901-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16336"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line Anterpwn  Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":11},{"v":3},{"v":"1901-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16341"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Erie"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":60},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16356"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Blanco's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":248},{"v":1907},{"v":11},{"v":25},{"v":"1907-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16358"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1907},{"v":11},{"v":26},{"v":"1907-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16359"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Aero Club Of The United Kingdom"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1907},{"v":11},{"v":26},{"v":"1907-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16370"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel Hungaria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1907},{"v":11},{"v":30},{"v":"1907-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16396"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Brooklyn League"},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1907},{"v":12},{"v":16},{"v":"1907-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16397"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Olympic Club Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1907},{"v":12},{"v":16},{"v":"1907-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16402"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Keepers' Association Of Charleston"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1907},{"v":12},{"v":17},{"v":"1907-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16408"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Universal Cookery And Food Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1907},{"v":12},{"v":18},{"v":"1907-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16418"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cohocksink Canoe Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1907},{"v":12},{"v":27},{"v":"1907-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16419"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Sperry & Hutchinson"},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1907},{"v":12},{"v":27},{"v":"1907-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16426"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Boston Merchants Association"},null,null,null,{"v":"complete"},{"v":"16"},{"v":27},{"v":1907},{"v":12},{"v":30},{"v":"1907-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16427"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Upholstey And Allied Trades"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1907},{"v":12},{"v":30},{"v":"1907-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16428"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Delegates Of Nicaragua And Honduras To The Central American Peach Conference"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1907},{"v":12},{"v":30},{"v":"1907-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16429"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Caledonian Club Banquet"},null,null,null,{"v":"complete"},{"v":"8"},{"v":11},{"v":1907},{"v":12},{"v":31},{"v":"1907-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16432"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Chicago Athletic Association"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"28"},{"v":854},{"v":1907},{"v":12},{"v":1},{"v":"1907-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16435"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":92},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16436"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16437"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16438"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16439"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16440"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":84},{"v":1901},{"v":10},{"v":7},{"v":"1901-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16441"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":10},{"v":7},{"v":"1901-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16442"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Fall River Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":179},{"v":1901},{"v":10},{"v":7},{"v":"1901-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16443"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":24},{"v":"1900-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16444"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1901},{"v":10},{"v":3},{"v":"1901-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16445"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1901},{"v":10},{"v":5},{"v":"1901-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16448"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":10},{"v":7},{"v":"1901-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16461"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":10},{"v":4},{"v":"1901-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16488"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":16},{"v":"1901-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16489"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1761"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":6},{"v":24},{"v":"1901-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16490"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;HOURS; DRESSING BUGLE HOURS;2 COPIES;"},{"v":"1901-1762"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":6},{"v":24},{"v":"1901-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16491"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIPS;COAST WITH ROCKS; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1763"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":6},{"v":24},{"v":"1901-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16492"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS;CITYSCAPE IN BACKGROUND;MENU IN GERMAN;"},{"v":"1901-1764"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":6},{"v":24},{"v":"1901-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16493"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER;ILLUS;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;MENU IN GERMAN AND ENGLISH;MUSICAL PROGRAM;"},{"v":"1901-1765"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":6},{"v":24},{"v":"1901-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16494"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8;"},{"v":"DAILY;"},{"v":"COASTAL SCENE; MENUS SEPARATE IN GERMAN AND ENGLISH; MAY BE USED AS POSTCARD;"},{"v":"1901-1880"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1901},{"v":7},{"v":6},{"v":"1901-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16496"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"PUTTI; ONE POPPING A CORK,ONE ON A GLOBE HOLDING THE COMANY SHIELD; FOOD AND UTENSILS; GERMAN MENU; MAY BE USED AS POSTCARD;"},{"v":"1901-1882"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":7},{"v":6},{"v":"1901-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16497"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"PASSENGERS ON DECK; GERMAN MENU; MAY BE USED AS POSTCARD;"},{"v":"1901-1883"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":7},{"v":6},{"v":"1901-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16498"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"FOLDER; ILLUS;  COL; 5.25X7.5;"},{"v":"DAILY;"},{"v":"FIGURES,SHIP,DECORATIONS,OTHER SYMBOLS; EACH PAGE AND BACK COVER ILLUSTRATED; MUSICAL PROGRAM; MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-1884"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":7},{"v":6},{"v":"1901-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16500"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER; COL; 4.25X6.25"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH; EMBLEM ON BACK COVER;"},{"v":"1901-1888"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":60},{"v":1901},{"v":7},{"v":7},{"v":"1901-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16501"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA; WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS; CITYSCAPE IN BACKGROUND; MENU IN GERMAN AND ENGLISH;"},{"v":"1901-1889"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":7},{"v":7},{"v":"1901-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16502"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA; WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS; CITYSCAPE IN BACKGROUND; MENU IN GERMAN;"},{"v":"1901-1890"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"under review"},{"v":"2"},{"v":12},{"v":1901},{"v":7},{"v":7},{"v":"1901-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16503"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},{"v":"DAILY;"},{"v":"SHIP AT SEA; MUSICIAN ON BACK COVER;  MENU IN GERMAN AND ENGLISH;  MUSICAL PROGRAM;"},{"v":"1901-1891"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":7},{"v":6},{"v":"1901-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16505"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.50;"},null,{"v":"MENU IN GERMAN AND ENGLISH; GRAY UILLUSTRAION OF SHIP AND LIFEBOATS; MUSICAL PROGRAM;"},{"v":"1901-2527"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":10},{"v":16},{"v":"1901-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16506"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRAION OF SHP ANDSEAFOOD; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2528"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":84},{"v":1901},{"v":10},{"v":16},{"v":"1901-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16507"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. CAMPANIA"},{"v":"CARD; 4.25X6.75; ILLUS; COL;"},null,{"v":"ILLUS, RED FLAG WITH BRITISH LION HOLDING GLOBE OF THE WORLD; PRICED WINE LIST;"},{"v":"1900-1000"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":108},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16508"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. CAMPANIA"},{"v":"CARD; 4.25X6.75; ILLUS; COL;"},null,{"v":"ILLUS, RED FLAG WITH BRITISH LION HOLDING GLOBE OF THE WORLD; PRICED WINE LIST;"},{"v":"1900-1001"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16509"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP, GODDESS OF FOOD, FOODSTUFFS;"},{"v":"1900-2558"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":3},{"v":24},{"v":"1900-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16510"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUCANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP LINE LOGO AT TOP OF MENU; PRICED WINE, LIQUOR & TOBACCO LIST ON BACK OF MENU;"},{"v":"1900-2726"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":4},{"v":8},{"v":"1900-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16511"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 9X7;"},{"v":"OTHER (DAILY);"},{"v":"GERMAN & ENGLISH; CONCERT PROGRAM ON BACK; PYRAMIDS & OBELISK ON FRONT;"},{"v":"1900-2133"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16512"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 6.5X9.75;"},{"v":"OTHER (DAILY);"},{"v":"A LA CARTE MENU; HOTEL SEAL AT TOP OF  MENU;"},{"v":"1900-2134"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16515"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 4.75X7.5;"},{"v":"OTHER (DAILY);"},{"v":"A LA CARTE, PRICED MENU; HOTEL SEAL AT TOP;"},{"v":"1900-2143"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":81},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16520"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS: RIO DE JANEIRO"},{"v":"BROADSIDE; ILLUS; 5.75X8.5;"},null,{"v":"HANDWRITTEN IN LAVENDAR INK & THEN PRINTED; DECORATIVE BORDER;"},{"v":"1900-3769"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16521"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS: RIO DE JANEIRO"},{"v":"FOLDER; ILLUS; 5.5X8.5;"},null,{"v":"HANDWRITTEN IN LAVENDAR INK & THEN PRINTED; DECORATIVE BORDER & SKETCH OF STEAMSHIP;"},{"v":"1900-3770"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16522"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4370"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":9},{"v":15},{"v":"1900-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16523"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3281"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":5},{"v":15},{"v":"1900-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16525"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"FOLDER; 6.0X9.25;"},null,{"v":"TWO COPIES;"},{"v":"1900-3283"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1900},{"v":5},{"v":15},{"v":"1900-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16529"},null,{"v":"RUSSELL HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DETROIT, MI"},{"v":"CARD; ILLUS; 5.0X8.0;"},null,{"v":"ILLUS: DOUBLE HEADED IMPERIAL EAGLE SURMOUNTED WITH DOUBLE CROWNS; LINE DRAWING OF ELFS(?) PLAYING(?); BOTTOM OF MENU CARRIES MESSAGE: \"TONIGHT: DETROIT OPERA HOUSE - MAY IRWIN IN \"SISTER MARY.\" AND LYCEUM THEATRE - PIKE THEATRE CO. IN \"THE JILT.\""},{"v":"1900-3290"},null,null,null,{"v":"Russell House"},null,null,null,{"v":"under review"},{"v":"2"},{"v":50},{"v":1900},{"v":5},{"v":15},{"v":"1900-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16530"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3291"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":16},{"v":"1900-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16531"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3292"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":5},{"v":16},{"v":"1900-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16532"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"FOLDER; 6.0X9.25;"},null,{"v":"TWO COPIES;"},{"v":"1900-3293"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1900},{"v":5},{"v":16},{"v":"1900-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16533"},null,{"v":"UNION PACIFIC DINING CAR SERVICE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},null,{"v":"BROADSHEET; 5.25X7.5;"},null,{"v":"DATE HAND-WRITTEN, (FEB?); UNION PACIFIC ROUTE MAP ON REVERSE;"},{"v":"1900-3295"},null,null,null,{"v":"Union Pacific Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":70},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16534"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3299"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":5},{"v":17},{"v":"1900-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16535"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"FOLDER; 6.0X9.25;"},null,{"v":"TWO COPIES;"},{"v":"1900-3301"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":5},{"v":17},{"v":"1900-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16536"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN; ILLUSTRATION OF WARRIOR AND WEAPONS; MAP ON BACK OF ROUTES COVERED BY LINE;DIFFERENT MENU FROM 4079;"},{"v":"1900-4078"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":8},{"v":18},{"v":"1900-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16538"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3568"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":6},{"v":7},{"v":"1900-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16539"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,null,{"v":"1900-3569"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":6},{"v":7},{"v":"1900-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16540"},null,{"v":"PACIFIC MAIL STEAMSHIP CO./TRANS PACIFIC LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS RIO DE JANEIRO"},{"v":"FOLDER; ILLUS; 5.75X8.75;"},null,{"v":"ILLUS, STEAMSHIP ON COVER IN RED WITHIN DECORATIVE BORDER; TWO COPIES;"},{"v":"1900-3570"},null,null,null,{"v":"Pacific Mail Steamship Co./Trans Pacific Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":6},{"v":7},{"v":"1900-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16542"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3572"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":6},{"v":8},{"v":"1900-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16543"},null,{"v":"PACIFIC MAIL STEAMSHIP CO./TRANS PACIFIC LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS RIO DE JANEIRO"},{"v":"FOLDER; ILLUS; 5.75X8.75;"},null,{"v":"ILLUS, STEAMSHIP ON COVER IN RED WITHIN DECORATIVE BORDER; THREE COPIES;"},{"v":"1900-3573"},null,null,null,{"v":"Pacific Mail Steamship Co./Trans Pacific Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1900},{"v":6},{"v":8},{"v":"1900-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16544"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"ILLUS, FLAG WITH O/O; HAND-WRITTEN;"},{"v":"1900-3574"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":6},{"v":8},{"v":"1900-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16545"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"ILLUS, FLAG WITH O/O; HAND-WRITTEN;"},{"v":"1900-3575"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":6},{"v":8},{"v":"1900-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16550"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.25 X 7.75;"},null,{"v":"PORTS LISTED; PHOTOS OF SHIP, FLAG, AND SCENES IN VARIOUS COUNTRIES;"},{"v":"1900-4204"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":8},{"v":31},{"v":"1900-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16555"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;"},{"v":"1900-4554"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":10},{"v":3},{"v":"1900-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16557"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4391"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":9},{"v":17},{"v":"1900-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16558"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4392"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":9},{"v":17},{"v":"1900-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16559"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4393"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":9},{"v":18},{"v":"1900-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16560"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4394"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":9},{"v":18},{"v":"1900-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16561"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4395"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":9},{"v":18},{"v":"1900-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16566"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4561"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":10},{"v":3},{"v":"1900-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16567"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4569"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16568"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4570"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16569"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4571"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16571"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4579"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16574"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4581"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16576"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4583"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":10},{"v":5},{"v":"1900-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16577"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4584"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":10},{"v":5},{"v":"1900-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16579"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KOBE MARU"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRATION OF CAT, AND JAPANESE WOMAN HOLDING MENU; MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4588"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":10},{"v":5},{"v":"1900-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16580"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KOBE MARU"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4398"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":9},{"v":18},{"v":"1900-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16582"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":7},{"v":13},{"v":"1901-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16583"},null,{"v":"U.S.M.S."},{"v":"DINNER"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-5036"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1900},{"v":12},{"v":15},{"v":"1900-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16584"},null,{"v":"ST. CHARLES HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MILWAUKEE, WI"},{"v":"FOLDER; 5X6.5;"},null,{"v":"TABLE D'HOTE MENU;"},{"v":"1900-5039"},null,null,null,{"v":"St. Charles Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1900},{"v":12},{"v":16},{"v":"1900-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16585"},null,{"v":"U.S.M.S."},{"v":"BREAKFAST"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP;"},{"v":"1900-5042"},null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":12},{"v":16},{"v":"1900-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16586"},null,{"v":"U.S.M.S."},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-5043"},null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":101},{"v":1900},{"v":12},{"v":16},{"v":"1900-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16587"},null,{"v":"U.S.M.S."},{"v":"DINNER"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-5044"},null,null,null,{"v":"U.S.M.S New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":12},{"v":16},{"v":"1900-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16588"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS. COVER;COL; 5 X 7.5;"},null,{"v":"2ND CABIN HANDWRITTEN;"},{"v":"1901-1493"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":5},{"v":30},{"v":"1901-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16589"},null,{"v":"OCEANIC STEAMSHIP CO. - SONOMA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,null,{"v":"1901-1494"},null,null,null,{"v":"Oceanic Steamship Co.   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":5},{"v":30},{"v":"1901-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16590"},null,{"v":"OCEANIC STEAMSHIP CO. - SONOMA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,null,{"v":"1901-1495"},null,null,null,{"v":"Oceanic Steamship Co.   Sonoma"},null,null,null,{"v":"under review"},{"v":"2"},{"v":36},{"v":1901},{"v":5},{"v":30},{"v":"1901-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16591"},null,{"v":"OCEANIC STEAMSHIP CO. - SONOMA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM;5,5 X 8.5;"},null,null,{"v":"1901-1496"},null,null,null,{"v":"Oceanic Steamship Co.   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":5},{"v":30},{"v":"1901-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16592"},null,{"v":"OCEANIC STEAMSHIP CO. - SONOMA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE;EMBLEM; 5.5 X 7;"},null,null,{"v":"1901-1498"},null,null,null,{"v":"Oceanic Steamship Co.   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":5},{"v":31},{"v":"1901-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16593"},null,{"v":"OCEANIC STEAMSHIP CO. - SONOMA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"2ND CABIN MENU;"},{"v":"1901-1499"},null,null,null,{"v":"Oceanic Steamship Co.   Sonoma"},null,null,null,{"v":"under review"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":31},{"v":"1901-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16594"},null,{"v":"OCEANIC STEAMSHIP CO. - SONOMA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5.X 7;"},null,{"v":"2ND CABIN MENU;"},{"v":"1901-1500"},null,null,null,{"v":"Oceanic Steamship Co.   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":31},{"v":"1901-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16595"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 8.5;"},null,null,{"v":"1901-1502"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":5},{"v":31},{"v":"1901-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16596"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"2ND CABIN MENU HANDWRITTEN;"},{"v":"1901-1503"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":5},{"v":31},{"v":"1901-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16597"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM;5.5 X 7;"},null,{"v":"2ND CABIN HANDWRITTEN;"},{"v":"1901-1504"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":5},{"v":31},{"v":"1901-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16598"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS.COVER; COL; 5 X 7.5;"},null,{"v":"2ND CABIN MENU HANDWRITTEN;"},{"v":"1901-1505"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1901},{"v":5},{"v":31},{"v":"1901-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16601"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"PUTTI WITH WINE BOTTLE,ON GLOBE AND OTHER; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1641"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":6},{"v":14},{"v":"1901-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16602"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"VARIED FIGURES,DECORATIONS;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-1642"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":6},{"v":14},{"v":"1901-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16603"},null,{"v":"OCEANIC STEAMSHIP CO. - SONOMA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM 5.5 X 7;"},null,null,{"v":"1901-1508"},null,null,null,{"v":"Oceanic Steamship Co.   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":6},{"v":1},{"v":"1901-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16604"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5.X 7;"},null,null,{"v":"1901-1509"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"under review"},{"v":"2"},{"v":30},{"v":1901},{"v":6},{"v":1},{"v":"1901-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16605"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,null,{"v":"1901-1510"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1901},{"v":6},{"v":1},{"v":"1901-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16606"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 8.5;"},null,null,{"v":"1901-1511"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":6},{"v":1},{"v":"1901-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16607"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"2ND CABIN MENU HANDWRITTEN;"},{"v":"1901-1512"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":6},{"v":1},{"v":"1901-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16608"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIP; MENUS SEPARATE IN GERMAN AND ENGLISH; MAY BE USED AS POSTCARD;"},{"v":"1901-1892"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":7},{"v":7},{"v":"1901-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16609"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"PASSENGERS ON DECK;  MENU IN GERMAN;  MAY BE USED AS POSTCARD;"},{"v":"1901-1893"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":7},{"v":7},{"v":"1901-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16610"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS.COVER; COL; 5 X 7.5;"},null,{"v":"2ND CABIN MENU HANDWRITTEN;"},{"v":"1901-1513"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1901},{"v":6},{"v":1},{"v":"1901-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16618"},null,{"v":"WALDORF-ASTORIA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NYC"},{"v":"BROADSIDE;ILLUS;5X8.5;"},null,{"v":"ALL ITEMS PRICED INDIVDUALY;"},{"v":"1907-1129"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":119},{"v":1907},{"v":12},{"v":31},{"v":"1907-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16622"},null,{"v":"OCEANIC STEAMSHIP COMPANY -S.S.ZEALANDER"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE TO AUSTRALIA"},{"v":"FOLDER ILLUS.COVER; COL;5 X 7.5;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1901-1986"},null,null,null,{"v":"Oceanic Steamship Company  S.S.Zealander"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16628"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,null,{"v":"1901-1516"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":6},{"v":2},{"v":"1901-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16640"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS VENTURA;2ND CABIN"},{"v":"FOLDER;ILLUS;COL;5X7.5;"},{"v":"DAILY;"},{"v":"BUSY ILLUSTRATED FRONT COVER AND BACK COVER;HANDWRITTEN AND DUPLICATED ON FORM;"},{"v":"1901-1530"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1901},{"v":6},{"v":4},{"v":"1901-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16641"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS VENTURA;"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN AND DUPLICATED;"},{"v":"1901-1531"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":6},{"v":4},{"v":"1901-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16642"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS VENTURA;"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"CARD;FLAG;"},{"v":"1901-1532"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1901},{"v":6},{"v":4},{"v":"1901-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16643"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS VENTURA;2ND CABIN"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN AND DUPLICATED;"},{"v":"1901-1539"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":6},{"v":5},{"v":"1901-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16644"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS VENTURA;2ND CABIN"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN AND DUPLICATED;"},{"v":"1901-1540"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":6},{"v":5},{"v":"1901-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16645"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS VENTURA;2ND CABIN"},{"v":"FOLDER;ILLUS;COL;5X7.5;"},{"v":"DAILY;"},{"v":"BUSY ILLUSTRATED FRONT COVER AND BACK COVER;HANDWRITTEN AND DUPLICATED ON FORM;"},{"v":"1901-1541"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":6},{"v":5},{"v":"1901-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16646"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS VENTURA;"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN AND DUPLICATED;"},{"v":"1901-1542"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":6},{"v":5},{"v":"1901-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16647"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"COASTAL SCENE WITH BOATS;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1656"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16648"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1657"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16649"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2634"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":11},{"v":7},{"v":"1901-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16650"},null,{"v":"RED STAR LINE - ANTWERPEN - NY"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5.X 8;"},null,null,{"v":"1901-2638"},null,null,null,{"v":"Red Star Line   Antwerpen   Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":8},{"v":"1901-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16651"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2639"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":8},{"v":"1901-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16652"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO; MENU STATES TIME AND NOTES ONE BUGLE CALL;"},{"v":"1901-1250"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":5},{"v":12},{"v":"1901-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16653"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1251"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":5},{"v":12},{"v":"1901-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16654"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1252"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":5},{"v":12},{"v":"1901-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16655"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"LOGO; MENU STATES TIME AND TIME OF \"DRESSING BUGLE\""},{"v":"1901-1253"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":5},{"v":12},{"v":"1901-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16656"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16657"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 6.5X8.75;"},{"v":"OTHER (DAILY);"},{"v":"A LA CARTE PRICED MENU; HOTEL SEAL AT TOP;"},{"v":"1900-2153"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16658"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"OTHER (DAILY);"},{"v":"GERMAN & ENGLISH; MARITIME SKETCH, VINES, FRUITS, ETC. SKETCHES;"},{"v":"1900-2158"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16659"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4371"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":9},{"v":15},{"v":"1900-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16660"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4372"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":9},{"v":15},{"v":"1900-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16661"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.KOBE MARU"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4373"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":15},{"v":"1900-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16662"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.KOBE MARU"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4374"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":9},{"v":15},{"v":"1900-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16663"},null,{"v":"GRANDON HOTEL"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"HELENA, MT"},{"v":"FOLDER; ILLUS; COL; 5.0X6.0;"},null,{"v":"SPLIT-PEA GREEN PAPER; GOLD EMBOSSING; FANCIFUL CIRCLE IN CENTER OF COVER WITH MOUNTAINS IN BG AND SAILBOAT ON LAKE;"},{"v":"1900-4377"},null,null,null,{"v":"Grandon Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1900},{"v":9},{"v":16},{"v":"1900-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16664"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KOBE MARU"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4382"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":9},{"v":16},{"v":"1900-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16665"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4384"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":9},{"v":16},{"v":"1900-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16666"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4385"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":9},{"v":16},{"v":"1900-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16667"},null,{"v":"MAPLEWOOD HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WHITE MOUNTAINS, NH"},{"v":"FOLDER; ILLUS; 4.5X6.25;"},null,{"v":"ILLUS, WREATH OF MAPLE LEAVES SURROUNDING TREE;"},{"v":"1900-4387"},null,null,null,{"v":"Maplewood Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1900},{"v":9},{"v":16},{"v":"1900-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16668"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KOBE MARU"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4389"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":17},{"v":"1900-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16669"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4390"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":9},{"v":17},{"v":"1900-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16670"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN; ILLUSTRATION OF CHILDRENS PARADE; MAP ON BACK OF ROUTES COVERED BY LINE;DIFFERENT MENU FROM 4078;"},{"v":"1900-4079"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":18},{"v":"1900-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16671"},null,{"v":"NIPPON YUSEN KAISA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE - SS KAIRGA"},{"v":"BROADSIDE; ILLUS;  5.5 X 7.5;"},{"v":"DAILY;"},{"v":"MENU HANDWRITTEN;"},{"v":"1900-4080"},null,null,null,{"v":"Nippon Yusen Kaisa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":18},{"v":"1900-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16672"},null,{"v":"NIPPON YUSEN KAISA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE - SS KAIRGA"},{"v":"BROADSIDE; ILLUS;  5.5 X 7.5;"},{"v":"DAILY;"},{"v":"MENU HANDWRITTEN;FLAG;DIFFERENT FROM 4082"},{"v":"1900-4081"},null,null,null,{"v":"Nippon Yusen Kaisa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":18},{"v":"1900-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16673"},null,{"v":"NIPPON YUSEN KAISA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE - SS KAIRGA"},{"v":"BROADSIDE; ILLUS;  5.5 X 7.5;"},{"v":"DAILY;"},{"v":"MENU HANDWRITTEN;FLAG;DIFFERENT FROM 4081"},{"v":"1900-4082"},null,null,null,{"v":"Nippon Yusen Kaisa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":18},{"v":"1900-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16674"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"FIRST CLASS BILL OF FARE; HAND WRITTEN;"},{"v":"1900-4088"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":19},{"v":"1900-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16675"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4090"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":8},{"v":19},{"v":"1900-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16676"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KASUGA;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},null,{"v":"HAND WRITTEN; ILLUS, ANCHOR, BOUQUET OF CARNATIONS; STEAMSHIP UNDER WAY; REVERSE SIDE, MAP OF PACIFIC SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4094"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":19},{"v":"1900-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16677"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},null,{"v":"HAND WRITTEN; ILLUS, BASKET OF CRYSANTHEMUMS; REVERSE SIDE, MAP OF INDIAN OCEAN SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4095"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":19},{"v":"1900-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16678"},null,{"v":"GRAND HOTEL MONT-CERVIN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ZERMATT, [SWITZERLAND]"},{"v":"CARD; 4.0X6.25;"},null,{"v":"MENU HAND-WRITTEN/CALLIGRAPHY; IN FRENCH;"},{"v":"1900-4099"},null,null,null,{"v":"Grand Hotel Mont Cervin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":8},{"v":20},{"v":"1900-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16679"},null,{"v":"GRAND HOTEL MONT-CERVIN"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"ZERMATT, [SWITZERLAND]"},{"v":"CARD; 4.0X6.25;"},null,{"v":"MENU HAND-WRITTEN/CALLIGRAPHY; IN FRENCH;"},{"v":"1900-4100"},null,null,null,{"v":"Grand Hotel Mont Cervin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":8},{"v":20},{"v":"1900-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16680"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},null,{"v":"HAND WRITTEN; ILLUS, MOUNT FUJI IN BACKGROUND; SMALL BOAT, BOATMAN WITH POLE, HORSE, 7 PASSENGERS ON LAKE; REVERSE SIDE, MAP OF INDIAN OCEAN SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4101"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":8},{"v":20},{"v":"1900-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16681"},null,{"v":"OCEANIC STEAMSHIP COMPANY - SIERRA"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.25 X 7.25;"},null,{"v":"MENU HANDWRITEN"},{"v":"1901-1999"},null,null,null,{"v":"Oceanic Steamship Company   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16685"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. ZEALANDIA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-2110"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":8},{"v":5},{"v":"1901-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16686"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. ZEALANDIA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-2111"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":8},{"v":5},{"v":"1901-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16687"},null,{"v":"LOGAN HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"CARD; COL; 5.5 X 8.5;"},null,{"v":"LOGO; YELLOW STOCK;"},{"v":"1901-2113"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":8},{"v":5},{"v":"1901-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16688"},null,{"v":"LOGAN HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"CARD; COL; 5.5 X 8.5;"},null,{"v":"LOGO; BLUE STOCK; DATE HANDWRITTEN BY FEB;"},{"v":"1901-2114"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1901},{"v":8},{"v":5},{"v":"1901-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16689"},null,{"v":"LOGAN HOUSE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"LOGO; DATE HANDWRITTEN BY FEB;"},{"v":"1901-2115"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1901},{"v":8},{"v":5},{"v":"1901-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16691"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF TROPICAL SCENE AND WOMAN IN ARABIC DRESS;SBACK OF CARD SET UP FOR USE AS A POST CARD;"},{"v":"1901-1035"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16692"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF MEN AND WOMEN ON DECK; BACK OF CARD SET UP FOR USE AS A POST CARD;"},{"v":"1901-1036"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":73},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16693"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION SHIP AND FRUIT AND WINE; SIMPLER MENU THAN 1901-1036; BACK OF CARD SET UP FOR USE AS A POST CARD;"},{"v":"1901-1037"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16694"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF ROCKY SHORE; SIMPLER MENU THAN 1901-1036; BACK OF CARD SET UP FOR USE AS A POST CARD;"},{"v":"1901-1038"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16695"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN ONLY; ILLUSTRATION OF STEAMER AND SEAFOOD; SIMPLER MENU THAN 1901-1036; BACK OF CARD SET UP FOR USE AS A POST CARD;"},{"v":"1901-1039"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16696"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER H.H.MEIER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN ONLY; ILLUSTRATION OF STEAMER AND SEAFOOD; SIMPLER MENU THAN 1901-1036; BACK OF CARD SET UP FOR USE AS A POST CARD;"},{"v":"1901-1040"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16697"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SAILING SHIP; AND ROCKY SHORE;BACK OF MENU SET UP AS POST CARD;"},{"v":"1901-1063"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1901},{"v":4},{"v":28},{"v":"1901-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16698"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER H.H. MEIER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN;  ILLUSTRATION OF STEAMER AND ROW BOAT; BACK OF MENU SET UP AS POST CARD;"},{"v":"1901-1064"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":22},{"v":1901},{"v":4},{"v":28},{"v":"1901-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16699"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. ZEELAND"},{"v":"CARD; ILLUS; COL; 5.5X7.75;"},null,{"v":"ALSO A POSTCARD; HARBOUR SCENE, SHIP IN PORT, PEOPLE IN DUTCH COSTUME ON SHORE;"},{"v":"1901-2643"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":11},{"v":9},{"v":"1901-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16700"},null,{"v":"NEW YORK AND PORTO RICO STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. SAN JUAN"},{"v":"FOLDER; ILLUS; COL; 4.5X6;"},null,{"v":"SPANISH & ENGLISH; [DATE & CAPTAIN'S NAME HANDWRITTEN]; COMPANY SEAL ON COVER;"},{"v":"1901-2646"},null,null,null,{"v":"New York And Porto Rico Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":57},{"v":1901},{"v":11},{"v":10},{"v":"1901-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16701"},null,{"v":"NEW YORK AND PORTO RICO STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. SAN JUAN"},{"v":"FOLDER; ILLUS; COL; 4.5X6;"},null,{"v":"SPANISH & ENGLISH; [DATE & CAPTAIN'S NAME HANDWRITTEN]; COMPANY SEAL ON COVER;"},{"v":"1901-2647"},null,null,null,{"v":"New York And Porto Rico Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1901},{"v":11},{"v":12},{"v":"1901-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16702"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. ZEELAND"},{"v":"CARD; ILLUS; COL; 5X7.75;"},null,{"v":"PHOTO OF STEAMSHIP SURROUNDED BY BORDER OF FLOWERS;"},{"v":"1901-2659"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":16},{"v":"1901-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16703"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. ZEELAND"},{"v":"CARD; ILLUS; COL; 5X7.75;"},null,{"v":"PHOTO OF STEAMSHIP WITH NEARBY ROWBOAT; MENU ALSO A POSTCARD;"},{"v":"1901-2660"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":11},{"v":17},{"v":"1901-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16704"},null,{"v":"RED STAR LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"S.S. ZEELAND"},{"v":"CARD; ILLUS; COL; 5X7.75;"},null,{"v":"ILLUSTRATION OF STEAMSHIP IN HARBOR, DUTCH PEOPLE ON SHORE; MENU ALSO A POSTCARD;"},{"v":"1901-2661"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":11},{"v":17},{"v":"1901-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16705"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":11},{"v":17},{"v":"1901-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16706"},null,{"v":"NATIONAL HORSE SHOW ASSOCIATION OF AMERICA"},{"v":"COMPLIMENTARY LUNCHEON"},{"v":"OTHER (SPECIAL INTEREST GROUP);"},{"v":"MADISON SQUARE GARDEN, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 3.25X5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ASSOCIATION SEAL ON COVER;"},{"v":"1901-2663"},null,null,null,{"v":"National Horse Show Association Of America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1901},{"v":11},{"v":17},{"v":"1901-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16707"},null,{"v":"OCEANIC STEAMSHIP COMPANY - SONOMA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM;5.5 X 7;"},null,{"v":"SECOND CABIN;"},{"v":"1901-1376"},null,null,null,{"v":"Oceanic Steamship Company   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16708"},null,{"v":"OCEANIC STEAMSHIP COMPANY - SONOMA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE EMBLEM; 5.5 X 8.5;"},{"v":"DAILY"},null,{"v":"1901-1377"},null,null,null,{"v":"Oceanic Steamship Company   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16709"},null,{"v":"WESTMINSTER HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4,5X7.25;"},null,{"v":"NO INDICATION OF LOCATION;"},{"v":"1901-1387"},null,null,null,{"v":"Westminster Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16710"},null,{"v":"WESTMINSTER HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; 4X6.75;"},null,{"v":"NO INDICATION OF LOCATION; DECORATIVE DESIGN AROUND HOTEL NAME;"},{"v":"1901-1388"},null,null,null,{"v":"Westminster Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16711"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER IN PORT; BACK OF MENU SET UP AS POST CARD;"},{"v":"1901-1066"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1901},{"v":4},{"v":28},{"v":"1901-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16712"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE ABOARD \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1069"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":4},{"v":28},{"v":"1901-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16713"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1901},{"v":4},{"v":28},{"v":"1901-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16714"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE S.S.\"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1076"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":59},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16715"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE S.S.\"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1077"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16716"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIEDRICH DER GROSSE"},{"v":"FOLDER; COL; ILLUS; 5.5 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP AND FRIEDRICH DER GROSSE (?);  MUSICAL PROGRAM;"},{"v":"1901-2240"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":7},{"v":30},{"v":"1901-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16718"},null,{"v":"PENNSYLVANIA LIMITED"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"THE PULLMAN COMPANY - EN ROUTE"},{"v":"CARD; 4.75 X 6.5;"},null,{"v":"PRIX FIXE MENU;"},{"v":"1901-2245"},null,null,null,{"v":"Pennsylvania Limited   The Pullman Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":8},{"v":31},{"v":"1901-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16719"},null,{"v":"PENNSYLVANIA LIMITED"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"THE PULLMAN COMPANY - EN ROUTE"},{"v":"CARD; 4.75 X 6.5;"},null,{"v":"PRIX FIXE MENU;"},{"v":"1901-2247"},null,null,null,{"v":"Pennsylvania Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16720"},null,{"v":"PENNSYLVANIA LIMITED"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"THE PULLMAN COMPANY - EN ROUTE"},{"v":"CARD; 4.75 X 6.5;"},null,{"v":"PRIX FIXE MENU;"},{"v":"1901-2248"},null,null,null,{"v":"Pennsylvania Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16721"},null,{"v":"UNION PACIFIC"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"THE OVERLAND LIMITED - PULLMAN COMPANY DINING CAR"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"PRIX FIXE MENU; ILLUSTRATION OF THE PONY EXPRESS STATION AND RIDER AND SELECTION FROM ROUGHING IT BY MARK TWAIN, CODY'S ADVENTURES, AND INFORMATION ABOUT THE PONY EXPRESS; DATE NOTED BY FEB;"},{"v":"1901-2249"},null,null,null,{"v":"Union Pacific"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16722"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Pacific"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16723"},null,{"v":"UNION PACIFIC"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"THE OVERLAND LIMITED - PULLMAN COMPANY DINING CAR"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"PRIX FIXE MENU; ILLUSTRATION OF THE PONY EXPRESS STATION AND RIDER AND SELECTION FROM ROUGHING IT BY MARK TWAIN, CODY'S ADVENTURES, AND INFORMATION ABOUT THE PONY EXPRESS; DATE NOTED BY FEB;"},{"v":"1901-2250"},null,null,null,{"v":"Union Pacific"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16724"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Pacific"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16725"},null,{"v":"DUTCHER HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5 X 6.25;"},null,{"v":"SECTION OF NEWSPAPER CLIPPING FROM ...YORK MAIL AND EXPRESS DATED SEPT. 7, 1901, AND PHOTO OF TENNIS PLAYER ON BACK;"},{"v":"1901-2252"},null,null,null,{"v":"Dutcher House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16726"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Dutcher House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16727"},null,{"v":"BAILEY CATERING CO."},{"v":"PAN AMERICAN EXPOSITION"},{"v":"COMMERCIAL"},{"v":"BUFFALO NY(?)"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"PRICED MENU; PRICED WINE LIST ON BACK;"},{"v":"1901-2255"},null,null,null,{"v":"Bailey Catering Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":154},{"v":1901},{"v":9},{"v":3},{"v":"1901-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16728"},null,{"v":"PENNSYLVANIA LIMITED"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"THE PULLMAN COMPANY - EN ROUTE"},{"v":"CARD; 4.75 X 6.5;"},null,{"v":"PRIX FIXE MENU;"},{"v":"1901-2256"},null,null,null,{"v":"Pennsylvania Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":9},{"v":3},{"v":"1901-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16729"},null,{"v":"PENNSYLVANIA LIMITED"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"THE PULLMAN COMPANY - EN ROUTE"},{"v":"CARD; 4.75 X 6.5;"},null,{"v":"PRIX FIXE MENU;"},{"v":"1901-2257"},null,null,null,{"v":"Pennsylvania Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":9},{"v":3},{"v":"1901-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16731"},null,{"v":"HAAN'S"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"75TH STREET AND COLUMBUS AVE,NEW YORK,NY"},{"v":"CARD;ILL;COL;7X11;"},{"v":"DAILY;"},{"v":"WINE LIST;"},{"v":"1900-1176"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":353},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16732"},null,{"v":"HAAN'S"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"75TH STREET AND COLUMBUS AVE,NEW YORK,NY"},{"v":"FOLDER;ILL;COL;7X11;"},{"v":"DAILY;"},{"v":"WINE LIST;A LA CARTE MENU;HANDWRITTEN DATE"},{"v":"1900-1177"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":508},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16733"},null,{"v":"CAFE BOULEVARD"},{"v":"DAILY"},{"v":"COMMERCIAL"},{"v":"156 SECOND AVENUE,[NEW YORK,NY]"},{"v":"FOLDER;ILL;COL;7X10.5;"},{"v":"DAILY;"},{"v":"DAILY SPECIALS ON FRONT COVER WITH MECHANICALLY REPRODUCED HANDWRITTEN ITEMS;PRICE CORRECTIONS ON PRINTED SECTION;WINE LIST WITH SEVERAL CHANGES;"},{"v":"1900-1178"},null,null,null,{"v":"Cafe Boulevard"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":450},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16734"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafe Boulevard"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":426},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16735"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafe Boulevard"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":434},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16736"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER (EXPRESS STEAMER) AUGUSTE VICTORIA"},{"v":"FOLDER; ILLUS; 4.75 X 6.75;"},null,{"v":"MENU IN GERMAN AND ENGLISH; SCENE OF ALEXANDRIA; MUSCIAL PROGRAM;"},{"v":"1900-2017"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16737"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 6.5X8.75;"},null,{"v":"A LA CARTE PRICED DINNER MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-2027"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16738"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSHEET; ILLUS; COL; 9X7;"},null,{"v":"GERMAN & ENGLISH; MARITIME SCENE ON COVER; CONCERT PROGRAM ON BACK;"},{"v":"1900-2036"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16739"},null,{"v":"R.M.S. OCEANIC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 3.5 X 5;"},null,{"v":"SMALL FLAG AND LOGO;"},{"v":"1900-2164"},null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16740"},null,{"v":"R.M.S. OCEANIC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 3.5 X 5;"},null,{"v":"SMALL FLAG AND LOGO;"},{"v":"1900-2166"},null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16741"},null,{"v":"R.M.S. OCEANIC"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 4.25 X 6.25"},null,{"v":"SMALL FLAG AND LOGO;"},{"v":"1900-2167"},null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16742"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ON BOARD R.M.S. CAMPANIA"},{"v":"CARD; 4.5 X 6.5;"},null,{"v":"PRICED WINE LIST ON BACK OF MENU; PRICES IN BRITISH CURRENCY ONLY;"},{"v":"1900-2168"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":104},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16743"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ON BOARD R.M.S. CAMPANIA"},{"v":"CARD; 4.5 X 6.5;"},null,{"v":"PRICED WINE LIST ON BACK OF MENU; PRICES IN BRITISH CURRENCY ONLY;"},{"v":"1900-2169"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":93},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16744"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ON BOARD R.M.S. CAMPANIA"},{"v":"CARD; 4.5 X 6.5;"},null,{"v":"PRICED WINE LIST ON BACK OF MENU; PRICES IN BRITISH CURRENCY ONLY;"},{"v":"1900-2171"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":104},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16745"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ON BOARD R.M.S. CAMPANIA"},{"v":"CARD; 4.5 X 6.5;"},null,{"v":"PRICED WINE LIST ON BACK OF MENU; PRICES IN BRITISH CURRENCY ONLY;"},{"v":"1900-2172"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":101},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16746"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. WESTERNLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; PRICED WINE LIST ON BACK WITH EXCHANGE RATES FROM FRENCH CURRENCY; DUTCH WOMEN AND CHILDREN LOOKING OUT TO SEA AT STEAMER;"},{"v":"1900-2178"},null,null,null,{"v":"Red Star Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16747"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. WESTERNLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; PRICED WINE LIST ON BACK WITH EXCHANGE RATES FROM FRENCH CURRENCY; DUTCH WOMEN AND CHILDREN LOOKING OUT TO SEA AT STEAMER;"},{"v":"1900-2179"},null,null,null,{"v":"Red Star Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16748"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. WESTERNLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; GARLAND OF COOK, COOKING UTENSILS;"},{"v":"1900-2180"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16749"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KASUGA;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},null,{"v":"HAND WRITTEN; ILLUS, YOUTHS IN JAPANESE COSTUME, CARRYING FLOAT;  REVERSE SIDE, MAP OF INDIAN OCEAN SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4102"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":20},{"v":"1900-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16750"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"FIRST CLASS BILL OF FARE; HAND WRITTEN;"},{"v":"1900-4103"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":20},{"v":"1900-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16751"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4104"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":20},{"v":"1900-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16752"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4105"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":20},{"v":"1900-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16753"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4110"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16754"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4205"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":30},{"v":"1900-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16755"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9.5;"},null,{"v":"HANDWRITTEN; ILLUSTRATION OF CHILDREN CARRYING LANTERNS AND DRUM; MAP ON BACK OF ROUTES COVERED BY LINE;"},{"v":"1900-4216"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":8},{"v":31},{"v":"1900-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16756"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9.5;"},null,{"v":"HANDWRITTEN; ILLUSTRATION OF CHILDREN CARRYING LANTERNS AND DRUM; MAP ON BACK OF ROUTES COVERED BY LINE; DATE ILLEGIBLE;"},{"v":"1900-4217"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16757"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9.5;"},null,{"v":"HANDWRITTEN; ILLUSTRATION OF SAMURAI; MAP ON BACK OF ROUTES COVERED BY LINE;"},{"v":"1900-4218"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":30},{"v":"1900-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16758"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9.5;"},null,{"v":"HANDWRITTEN; FLORAL ILLUSTRATION; MAP ON BACK OF ROUTES COVERED BY LINE;"},{"v":"1900-4219"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":8},{"v":31},{"v":"1900-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16759"},null,{"v":"CANADIAN PACIFIC RAILWAY CO. - S.S. ATHABASCA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL; 4.5 X 7;"},{"v":"DAILY"},null,{"v":"1900-4226"},null,null,null,{"v":"Canadian Pacific Railway Co.   S.S. Athabasca"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16760"},null,{"v":"CANADIAN PACIFIC RAILWAY CO. - S.S. ATHABASCA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL; 4.5 X 7;"},{"v":"DAILY"},null,{"v":"1900-4227"},null,null,null,{"v":"Canadian Pacific Railway Co.   S.S. Athabasca"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16761"},null,{"v":"CANADIAN PACIFIC RAILWAY CO. - S.S. ATHABASCA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL; 4.5 X 7 ;"},{"v":"DAILY"},null,{"v":"1900-4228"},null,null,null,{"v":"Canadian Pacific Railway Co.   S.S. Athabasca"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16762"},null,{"v":"CANADIAN PACIFIC RAILWAY CO. - S.S. ALBERTA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL; 4.5 X 7.25;"},{"v":"DAILY"},null,{"v":"1900-4230"},null,null,null,{"v":"Canadian Pacific Railway Co.   S.S. Alberta"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16763"},null,{"v":"CANADIAN PACIFIC RAILWAY CO. - S.S. ALBERTA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL; 4.5 X 7.25;"},{"v":"DAILY"},null,{"v":"1900-4231"},null,null,null,{"v":"Canadian Pacific Railway Co.   S.S. Alberta"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16764"},null,{"v":"CANADIAN PACIFIC RAILWAY CO. - S.S. ALBERTA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL; 4.5 X 7.25;"},{"v":"DAILY"},null,{"v":"1900-4232"},null,null,null,{"v":"Canadian Pacific Railway Co.   S.S. Alberta"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16765"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS HONG KONG MARU"},{"v":"CARD;ILLUS;6.25X7.75;"},{"v":"DAILY;"},{"v":"VARIOUS ILLUSTRATIONS ON BACK;"},{"v":"1900-4257"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16766"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS HONG KONG MARU"},{"v":"CARD;ILLUS;6.25X7.75;"},{"v":"DAILY;"},{"v":"VARIOUS ILLUSTRATIONS ON BACK;"},{"v":"1900-4258"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16767"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS HONG KONG MARU"},{"v":"CARD;ILLUS;6.25X7.75;"},{"v":"DAILY;"},{"v":"VARIOUS ILLUSTRATIONS ON BACK;"},{"v":"1900-4259"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16768"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS KOBE MARU"},{"v":"BROADSIDE;ILLUS;COL;10.25X9.5;"},{"v":"DAILY;"},{"v":"ILLUSTRATION OF CHILDRENS'PARADE;MAP OF ROUTES;"},{"v":"1900-4260"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16769"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS KOBE MARU"},{"v":"BROADSIDE;ILLUS;COL;10.25X9.5;"},{"v":"DAILY;"},{"v":"ILLUSTRATION OF CHILDRENS'PARADE;MAP OF ROUTES;"},{"v":"1900-4261"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16770"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KASUGA"},{"v":"BROADSHEET;5.25X7.75;"},{"v":"DAILY;"},null,{"v":"1900-4262"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16771"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS KASUGA"},{"v":"BROADSHEET;5.25X7.75;"},{"v":"DAILY;"},null,{"v":"1900-4263"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":1},{"v":"1900-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16772"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"2 COPIES"},{"v":"1900-3302"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":5},{"v":17},{"v":"1900-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16773"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"ILLUS, FLAG WITH O/O; HAND-WRITTEN;"},{"v":"1900-3584"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":6},{"v":9},{"v":"1900-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16774"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.5"},{"v":"DAILY MENU"},{"v":"DECORATIVE BORDER;2 COPIES;"},{"v":"1900-3839"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":7},{"v":7},{"v":"1900-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16775"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.5"},{"v":"DAILY MENU"},{"v":"DECORATIVE BORDER;2 COPIES;"},{"v":"1900-3840"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":7},{"v":7},{"v":"1900-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16776"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.5"},{"v":"DAILY MENU"},{"v":"DECORATIVE BORDER;2 COPIES;"},{"v":"1900-3843"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16777"},null,{"v":"PACIFIC MAIL STEAMSHIP CO./TRANS PACIFIC LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS RIO DE JANEIRO"},{"v":"FOLDER; ILLUS; 5.75X8.75;"},{"v":"DAILY;"},{"v":"ILLUS, STEAMSHIP ON COVER IN RED WITHIN DECORATIVE BORDER;"},{"v":"1900-3845"},null,null,null,{"v":"Pacific Mail Steamship Co./Trans Pacific Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16778"},null,{"v":"?"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NIAGARA TO THE SEA"},{"v":"CARD;ILLUS;4.25X7;"},{"v":"DAILY;"},{"v":"WINE LIST ON BACK;CANDLE STICK,CHAFING DISH,FOOD;DATE WRITTEN BY HAND PROBABLY FB;"},{"v":"1900-3848"},null,null,null,{"v":"?"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16779"},null,{"v":"?"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NIAGARA TO THE SEA"},{"v":"CARD;ILLUS;4.25X7;"},{"v":"DAILY;"},{"v":"WINE LIST ON BACK;CANDLE STICK,CHAFING DISH,FOOD;DATE WRITTEN BY HAND PROBABLY FB;"},{"v":"1900-3861"},null,null,null,{"v":"?"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":7},{"v":9},{"v":"1900-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16780"},null,{"v":"HOTEL VELVET"},{"v":"TABLE DE HOTE DINNER/FISH DINNER"},{"v":"COMMERCIAL"},{"v":"OLD ORCHARD BEACH, ME;"},{"v":"FOLDER; ILLUS; COL; 5.0X8.0;"},null,{"v":"ILLUS OF HOTEL ON COVER; ILLUS OF HILDRETH'S ORIGINAL AND ONLY VELVET MOLASSES CANDY FACTORY ON REAR COVER; TABLE DE HOTE DINNER SERVED FROM 12 TO 3 FOR 75 CENTS; FISH DINNER SERVED FROM 11 A.M. TO 7 P.M. FOR 50 CENTS;"},{"v":"1900-3874"},null,null,null,{"v":"Hotel Velvet"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1900},{"v":7},{"v":12},{"v":"1900-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16782"},null,{"v":"STEAMER CHATEAUGAY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS CHATEAUGAY, [LAKE CHAMPLAIN, {NY}];"},{"v":"CARD; 4.75X7.5;"},null,{"v":"MENU HAND WRITTEN IN PENCIL; DATE, \"13 JULY 1900\" AND \"LAKE CHAMPLAIN\" WRITTEN IN PEN POSSIBLY BY FB;"},{"v":"1900-3883"},null,null,null,{"v":"Steamer Chateaugay"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":7},{"v":13},{"v":"1900-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16783"},null,{"v":"(NORTHERN STEAMSHIP COMPANY/GREAT NORTHERN RY LINE.)"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ON BOARD SS NORTH WEST"},{"v":"CARD; ILLUS; 7.25X12.75"},null,{"v":"ILLUS, DRAWING OF STEAMER SET WITHIN FRAME;"},{"v":"1900-3886"},null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":7},{"v":14},{"v":"1900-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16784"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER H.H. MEIER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN;  ILLUSTRATION OF MEN AND WOMEN ON DECK; BACK OF MENU SET UP AS POST CARD;"},{"v":"1901-1065"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":4},{"v":28},{"v":"1901-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16786"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISE-KARTE"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; MOST ITEMS \"AUF WUNSCH;\" ILLUSTRATION OF SMALL SHIP & SMALL BOATS IN HARBOR; ALSO A POSTCARD;"},{"v":"1901-2221"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":8},{"v":27},{"v":"1901-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16789"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 4X6.5;"},null,{"v":"GERMAN & ENGLISH; SAILSHIP, LARGE TANKER, SMALL ROWBOAT ON COVER, MANY SHIPS ON BACK COVER;"},{"v":"1901-2225"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":58},{"v":1901},{"v":8},{"v":28},{"v":"1901-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16791"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8.25;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; ILLUSTRATION OF ROCKY SHORELINE WITH SMALL SAIL BOAT; ALSO A POSTCARD;"},{"v":"1901-2227"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1901},{"v":8},{"v":28},{"v":"1901-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16792"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISE-KARTE"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; MOST ITEMS \"AUF WUNSCH;\" ILLUSTRATION OF SHIPBOARD SCENE WITH PASSENGERS STROLLING & CHATTING; ALSO A  POSTCARD;"},{"v":"1901-2228"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":8},{"v":28},{"v":"1901-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16794"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 4X6.5;"},null,{"v":"GERMAN & ENGLISH; LARGE SAILSHIP & TANKER, SMALL ROWBOAT ON COVER, NUMEROUS SHIPS ON BACK COVER;"},{"v":"1901-2232"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1901},{"v":8},{"v":29},{"v":"1901-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16795"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; CONCERT PROGRAM ON BACK COVER; ILLUSTRATION OF LARGE STEAMSHIP AT SEA;"},{"v":"1901-2233"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1901},{"v":8},{"v":29},{"v":"1901-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16796"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8.25;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; ILLUSTRATION OF BUSY HARBOR SCENE SURROUNDED BY SKETCHES OF WINE BOTTLES, FRUIT PLATTERS, ETC; ALSO A POSTCARD;"},{"v":"1901-2234"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":8},{"v":29},{"v":"1901-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16803"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16806"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. ZEELAND"},{"v":"CARD; ILLUS; COL; 5X7.75;"},null,{"v":"PHOTO OF STEAMSHIP IN HARBOUR WITH NEARBY SAILBOATS; MENU ALSO A POSTCARD;"},{"v":"1901-2665"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":11},{"v":18},{"v":"1901-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16808"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEELAND"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"ILLUSTRATION OF SHIP AND ART DECO BORDER;"},{"v":"1901-2669"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":11},{"v":19},{"v":"1901-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16811"},null,{"v":"HOTEL KNICKERBOCKER"},{"v":"DAILY MENU, SUPPER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 7.75X12;"},null,{"v":"DATE NOTED BY FEB;"},{"v":"1906-1013"},null,null,null,{"v":"Hotel Knickerbocker"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":92},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16812"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA LORRAINE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDRAL;"},{"v":"1906-1020"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":37},{"v":1906},{"v":12},{"v":28},{"v":"1906-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16813"},null,{"v":"HOTEL ST. REGIS"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK CITY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN BOTH FRENCH AND ENGLISH;"},{"v":"1906-1047"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":182},{"v":1906},{"v":12},{"v":31},{"v":"1906-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16814"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8.25;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; ILLUSTRATION OF STEAMSHIP AT SEA, BORDER OF MYTHICAL FIGURES; ALSO A POSTCARD;"},{"v":"1901-2300"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":9},{"v":9},{"v":"1901-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16815"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISE-KARTE"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; MOST ITEMS \"AUF WUNSCH;\" ILLUSTRATION OF LARGE STEAMSHIP AT SEA; ALSO A  POSTCARD;"},{"v":"1901-2301"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":9},{"v":9},{"v":"1901-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16816"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"MIDDAY MEAL"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND ROCKY SHORE; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1255"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":12},{"v":"1901-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16817"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND SAILING SHIPS; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1258"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1901},{"v":5},{"v":12},{"v":"1901-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16819"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"FOLDER; COL; ILLUS; 5.25 X 7.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND SAILING SHIPS;MUSICAL PROGRAM;"},{"v":"1901-1260"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1901},{"v":5},{"v":12},{"v":"1901-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16820"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"MIDDAY MEAL"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER NECKER"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN ONLY; ILLUSTRATION OF SCHULSCHIFF HERZOGIN SOPHIE CHARLOTTE; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1264"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16821"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"MIDDAY MEAL"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND SEAFOOD; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1265"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16822"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SAILING SHIP AND ROCKY SHORE;BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1266"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16824"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF AND ROCKY SHORE;BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1268"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16825"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"FOLDER; COL; ILLUS; 5.25 X 7.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF WOMAN IN CLASSICAL DRAPERY, NAUTICAL MOTIF; MUSICAL PROGRAM;"},{"v":"1901-1269"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16826"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1270"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16827"},null,{"v":"WESTMINSTER HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; 4.5X7.5;"},null,{"v":"NO INDICATION OF LOCATION; DECORATIVE DESIGN AROUND HOTEL NAME;"},{"v":"1901-1389"},null,null,null,{"v":"Westminster Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16828"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"SS COMPANY FLAG AT TOP;"},{"v":"1901-1391"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16829"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X8.5;"},null,{"v":"SS COMPANY FLAG AT TOP;"},{"v":"1901-1392"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16830"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"VENTURA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"SS COMPANY FLAG AT TOP;"},{"v":"1901-1400"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":5},{"v":23},{"v":"1901-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16831"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"VENTURA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"SS COMPANY FLAG AT TOP;"},{"v":"1901-1401"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":5},{"v":23},{"v":"1901-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16832"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"SS COMPANY FLAG AT TOP;"},{"v":"1901-1403"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":5},{"v":23},{"v":"1901-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16833"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X8.5;"},null,{"v":"SS COMPANY FLAG AT TOP;"},{"v":"1901-1404"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":23},{"v":"1901-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16834"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SONOMA - SECOND CABIN"},{"v":"CARD; ILLUS; COL; 5.25X6.75;"},null,{"v":"STEAMSHIP FLAG AT TOP OF MENU;"},{"v":"1901-1405"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":5},{"v":23},{"v":"1901-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16835"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SONOMA - SECOND CABIN"},{"v":"CARD; ILLUS; COL; 5.25X6.75;"},null,{"v":"STEAMSHIP FLAG AT TOP OF MENU;"},{"v":"1901-1406"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":5},{"v":23},{"v":"1901-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16836"},null,{"v":"WESTMINSTER HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X7.25;"},null,{"v":"NO LOCATION INDICATED FOR THIS HOTEL;"},{"v":"1901-1407"},null,null,null,{"v":"Westminster Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1901},{"v":5},{"v":23},{"v":"1901-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16837"},null,{"v":"WESTMINSTER HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X7.25;"},null,{"v":"NO LOCATION INDICATED FOR THIS HOTEL;"},{"v":"1901-1408"},null,null,null,{"v":"Westminster Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1901},{"v":5},{"v":23},{"v":"1901-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16838"},null,{"v":"WESTMINSTER HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X7.25;"},null,{"v":"NO LOCATION INDICATED FOR THIS HOTEL;"},{"v":"1901-1410"},null,null,null,{"v":"Westminster Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16839"},null,{"v":"WESTMINSTER HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4X6.75;"},null,{"v":"NO LOCATION INDICATED FOR THIS HOTEL;"},{"v":"1901-1411"},null,null,null,{"v":"Westminster Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16842"},null,{"v":"STATLER'S HOTEL AND RESTAURANT"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE, BUFFALO, NY"},{"v":"CARD; COL; ILLUS; 5.75 X 8;"},null,{"v":"GREEN ILLUSTRATION OF HOTEL AND BUFFALO EXPOSITION (?);"},{"v":"1901-1805"},null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16843"},null,{"v":"STATLER'S HOTEL AND RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE, BUFFALO, NY"},{"v":"CARD; COL; ILLUS; 5.75 X 8;"},null,{"v":"GREEN ILLUSTRATION OF HOTEL AND BUFFALO EXPOSITION (?);"},{"v":"1901-1806"},null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16844"},null,{"v":"ERIE RAILROAD (?)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE \"ALONG THE PICTURESQUE ERIE\""},{"v":"CARD; ILLUS; 5.25 X 7.5;"},null,{"v":"PRIX FIXE MENU; PHOTOS OF SCENIC VIEWS; ORNAMENTAL BORDER;"},{"v":"1901-1807"},null,null,null,{"v":"Erie Railroad (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16845"},null,{"v":"ERIE RAILROAD (?)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE \"ALONG THE PICTURESQUE ERIE\""},{"v":"CARD; ILLUS; 5.25 X 7.5;"},null,{"v":"PRIX FIXE MENU; PHOTOS OF SCENIC VIEWS; ORNAMENTAL BORDER;"},{"v":"1901-1809"},null,null,null,{"v":"Erie Railroad (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16846"},null,{"v":"RMS OCEANIC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"RMS OCEANIC"},{"v":"CARD; ILLUS; COL;3.25X4.75;"},null,{"v":"RED FLAG WITH STAR; MONOGRAM;"},{"v":"1900-1006"},null,null,null,{"v":"Rms Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16847"},null,{"v":"RMS OCEANIC"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"RMS OCEANIC"},{"v":"CARD; ILLUS; COL;3.25X4.75;"},null,{"v":"RED FLAG WITH STAR; MONOGRAM;"},{"v":"1900-1007"},null,null,null,{"v":"Rms Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16848"},null,{"v":"RMS OCEANIC"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"RMS OCEANIC"},{"v":"CARD; ILLUS; COL; 4.25X6.25;"},null,{"v":"RED FLAG WITH STAR; MONOGRAM;"},{"v":"1900-1008"},null,null,null,{"v":"Rms Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16849"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 6.5X8.75;"},null,{"v":"PRICED MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-1023"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":124},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16850"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"RMS OCEANIC"},{"v":"CARD;ILL;COL;3.5X5;"},{"v":"DAILY;"},{"v":"RED FLAG WITH WHITE STAR TOP CENTER;MONOGRAM;"},{"v":"1900-1065"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16851"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"RMS CAMPANIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"RED FLAG WITH LION IN UPPER LEFT;PRICED WINE LIST ON BACK;"},{"v":"1900-1066"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":107},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16852"},null,{"v":"CUNARD LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"RMS CAMPANIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"RED FLAG WITH LION IN UPPER LEFT;PRICED WINE LIST ON BACK;"},{"v":"1900-1067"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":106},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16855"},null,{"v":"USMS NEW YORK"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"USMS NEW YORK"},{"v":"CARD;ILL;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG WITH BIRD IN BLUE UPPER LEFT;PRICED WINE LIST ON BACK;"},{"v":"1900-1072"},null,null,null,{"v":"Usms New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16857"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SMALL TOWN SCENE WITH HARBOR IN BACKGROUND ON FRONT COVER;MUSICIAN HOLDING HORN ON BACK COVER WITH MUSICAL PROGRAM;TWO LISTINGS OF MENU ONE ENGLISH ONE GERMAN;"},{"v":"1900-1075"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16858"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA WITH GULLS;HANDWRITTEN MENU DUPLICATED MECHANICALLY;"},{"v":"1900-1076"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16859"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"LETTERS OF NAME IN CUTLERY AND COOKING ITEMS;ANGEL WITH APRON AND COOKS HAT STIRRING POT;GARLAND OF FOOD AND COOKING ITEMS;HANDWRITTEN MENU DUPLICATED MECHANICALLY;"},{"v":"1900-1077"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16860"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"BACKS OF WOMEN AND CHILD AT PIER LOOKING AT SHIP; HANDWRITTEN MENU DUPLICATED MECHANICALLY;PRICED WINE LIST;"},{"v":"1900-1078"},null,null,null,{"v":"Red Star Line"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16868"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. SOUTHWARK"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; GARLAND OF COOKING UTENSILS;"},{"v":"1900-2184"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16870"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. SOUTHWARK"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; TRANSLATION INTO SCANDANAVIAN LANGUAGE (?) ON BACK; MARINE SCENE OF STEAMER AND SAILING SHIPS;"},{"v":"1900-2187"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16871"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSIDE; ILLUS; COL; 9X6.75;"},null,{"v":"GERMAN & ENGLISH; SEA SCENE ON COVER; INCLUDES \"MUSIK PROGRAMM;\""},{"v":"1900-2559"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":3},{"v":24},{"v":"1900-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16887"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R. M. S. ETRURIA"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"ILLUS, RED FLAG WITH LION HOLDING WORLD GLOBE; PRICED WINE LIST;"},{"v":"1900-2349"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":91},{"v":1900},{"v":3},{"v":8},{"v":"1900-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16892"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R. M. S. ETRURIA"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"ILLUS, RED FLAG WITH LION HOLDING WORLD GLOBE; PRICED WINE LIST;"},{"v":"1900-2356"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":3},{"v":9},{"v":"1900-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16896"},null,{"v":"NORTHERN STEAMSHIP COMPANY/GREAT NORTHERN RY LINE."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD SS NORTH WEST"},{"v":"FOLDER; ILLUS; 7.0X11.0;"},null,{"v":"ILLUS, DRAWING OF STEAMER SET WITHIN FRAME;"},{"v":"1900-3887"},null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":215},{"v":1900},{"v":7},{"v":14},{"v":"1900-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16897"},null,{"v":"NORTHERN STEAMSHIP COMPANY/GREAT NORTHERN RY LINE."},{"v":"A LA CARTE"},{"v":"COMMERCIAL"},{"v":"ON BOARD SS NORTH WEST"},{"v":"FOLDER; ILLUS; 7.0X11.0;"},null,{"v":"ILLUS, DRAWING OF STEAMER SET WITHIN FRAME;"},{"v":"1900-3888"},null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":288},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16898"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"2 COPIES"},{"v":"1900-3303"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":5},{"v":17},{"v":"1900-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16899"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"FOLDER; 5.75X8.75;"},null,null,{"v":"1900-3304"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1900},{"v":5},{"v":17},{"v":"1900-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16902"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"FOLDER; 5.75X8.75;"},null,null,{"v":"1900-3310"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1900},{"v":5},{"v":18},{"v":"1900-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16903"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3311"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":5},{"v":18},{"v":"1900-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16904"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3312"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":5},{"v":18},{"v":"1900-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16907"},null,{"v":"UNION PACIFIC DINING CAR SERVICE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},null,{"v":"BROADSHEET; ILLUS; COL; 5.5X7.25;"},null,{"v":"A LA CARTE SUPPER MENU; UNION PACIFIC LOGO AT TOP OF MENU; \"NO ITEM LESS THAN 25 CENTS TO EACH PERSON SERVED;\" MAP OF UNION PACIFIC ROUTE ON BACK OF MENU;[DATE INFO SUPPLIED BY FEB];"},{"v":"1900-3324"},null,null,null,{"v":"Union Pacific Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16908"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"S.S. \"CITY OF RIO DE JANEIRO\""},{"v":"BROADSIDE; ILLUS; COL; 5.75X8.75;"},null,{"v":"DECORATIVE BORDER; HANDWRITTEN IN LAVENDAR INK & THEN PRINTED;"},{"v":"1900-3329"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":19},{"v":"1900-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16909"},null,{"v":"NORTHERN PACIFIC RAILWAY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"YELLOWSTONE PARK LINE"},{"v":"CARD; ILLUS; COL; 5.5X7.5;"},null,{"v":"TABLE D'HOTE MENU, $1; COMPANY LOGO AT TOP OF MENU; PRICED WINE LIST ON BACK OF MENU; [DATE INFO SUPPLIED BY FEB];"},{"v":"1900-3343"},null,null,null,{"v":"Northern Pacific Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":70},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16910"},null,{"v":"NORTHERN PACIFIC RAILWAY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"YELLOWSTONE PARK LINE"},{"v":"CARD; ILLUS; COL; 5.5X7.5;"},null,{"v":"TABLE D'HOTE MENU, $1; COMPANY LOGO AT TOP OF MENU; PRICED WINE LIST ON BACK OF MENU; [DATE INFO SUPPLIED BY FEB];"},{"v":"1900-3344"},null,null,null,{"v":"Northern Pacific Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16912"},null,{"v":"CENTRAL RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"143 LIBERTY STREET, NY"},{"v":"CARD; 4.5 X 5.75;"},null,{"v":"TABLE D'HOTE DINNER; WINE INCLUDED; PRICED AT 75 CENTS WHEN SERVED FROM 5 TO 8 P.M.; ADDITIONAL PRICED WINE LIST ON BACK;"},{"v":"1900-3376"},null,null,null,{"v":"Central Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":89},{"v":1900},{"v":5},{"v":23},{"v":"1900-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16913"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},null,{"v":"HAND WRITTEN; ILLUS, GEISHA; REVERSE SIDE, MAP OF INDIAN OCEAN AND SOUTH PACIFIC OCEAN, SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4114"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16915"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"FOLDER; ILLUS; 5.5X8.5;"},null,{"v":"COVER ILLUS, ANCHOR WITH CHAIN AND ROPE/BANNER WITH \"BON VOYAGE\"; FLAG WITH O/O; HAND-WRITTEN; BACK COVER ILLUS, SEA GULL SOARING OVER SEA;"},{"v":"1900-3586"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":6},{"v":9},{"v":"1900-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16916"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3593"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":6},{"v":10},{"v":"1900-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16917"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3594"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":6},{"v":10},{"v":"1900-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16919"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"ILLUS, FLAG WITH O/O; HAND-WRITTEN;"},{"v":"1900-3598"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":6},{"v":10},{"v":"1900-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16921"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"ILLUS, FLAG WITH O/O; HAND-WRITTEN;"},{"v":"1900-3602"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":6},{"v":11},{"v":"1900-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16922"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"ILLUS, FLAG WITH O/O; HAND-WRITTEN;"},{"v":"1900-3603"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":6},{"v":11},{"v":"1900-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16926"},null,{"v":"PACIFIC MAIL STEAMSHIP CO./TRANS-PACIIC LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS RIO DE JANEIRO"},{"v":"FOLDER; ILLUS; 5.75X8.75;"},null,{"v":"ILLUS, STEAMSHIP IN RED WITHIN DECORATIVE BORDER; TWO COPIES;"},{"v":"1900-3608"},null,null,null,{"v":"Pacific Mail Steamship Co./Trans Paciic Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":6},{"v":11},{"v":"1900-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16927"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS HONG KONG MARU"},{"v":"CARD;ILLUS;6.25X7.75;"},{"v":"DAILY;"},{"v":"VARIOUS ILLUSTRATIONS ON BACK;"},{"v":"1900-4264"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":9},{"v":2},{"v":"1900-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16928"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16929"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; MARITIME SCENES AT TOP OF MENU;"},{"v":"1900-1118"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16930"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-1658"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16931"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"KONIGEN LUISE\""},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF POLYNESIAN VILLAGE, THATCHED COTTAGES, TROPICAL FOLIAGE, CART; COULD POSSIBLY BE MEAL SERVICE OF ANOTHER CLASS;"},{"v":"1901-1666"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":6},{"v":16},{"v":"1901-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16932"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SONOMA - SECOND CABIN"},{"v":"CARD; ILLUS; COL; 5.25X6.75;"},null,{"v":"STEAMSHIP FLAG AT TOP OF MENU;"},{"v":"1901-1416"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16933"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"VENTURA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"SS COMPANY FLAG AT TOP; MENU HANDWRITTEN IN LAVENDAR INK;"},{"v":"1901-1420"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16934"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"VENTURA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"SS COMPANY FLAG AT TOP; MENU HANDWRITTEN IN LAVENDAR INK;"},{"v":"1901-1421"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16935"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"VENTURA"},{"v":"CARD; ILLUS; COL; 5.5X8.5;"},null,{"v":"SS COMPANY FLAG AT TOP;"},{"v":"1901-1423"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16936"},null,{"v":"HOTEL WESTMINSTER"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"LOS ANGELES,CA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"NOTE ABOUT PURE WATER;"},{"v":"1901-1428"},null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16937"},null,{"v":"HOTEL WESTMINSTER"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"LOS ANGELES,CA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"NOTE ABOUT PURE WATER;"},{"v":"1901-1429"},null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16938"},null,{"v":"HOTEL WESTMINSTER"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LOS ANGELES,CA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"NOTE ABOUT PURE WATER;"},{"v":"1901-1430"},null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16939"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"LOGO;"},{"v":"1901-1432"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16941"},null,{"v":"STATLER'S HOTEL AND RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE, BUFFALO, NY"},{"v":"CARD; COL; ILLUS; 5.75 X 8;"},null,{"v":"GREEN ILLUSTRATION OF HOTEL AND BUFFALO EXPOSITION (?);"},{"v":"1901-1813"},null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16942"},null,{"v":"STATLER'S HOTEL AND RESTAURANT"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE, BUFFALO, NY"},{"v":"CARD; COL; ILLUS; 5.75 X 8;"},null,{"v":"GREEN ILLUSTRATION OF HOTEL AND BUFFALO EXPOSITION (?);"},{"v":"1901-1814"},null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16943"},null,{"v":"STATLER'S HOTEL AND RESTAURANT"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE, BUFFALO, NY"},{"v":"CARD; COL; ILLUS; 5.75 X 8;"},null,{"v":"GREEN ILLUSTRATION OF HOTEL AND BUFFALO EXPOSITION (?);"},{"v":"1901-1815"},null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16944"},null,{"v":"ERIE RAILROAD (?)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE \"ALONG THE PICTURESQUE ERIE\""},{"v":"CARD; ILLUS; 5.25 X 7.5;"},null,{"v":"PRIX FIXE MENU; PHOTOS OF SCENIC VIEWS; ORNAMENTAL BORDER;"},{"v":"1901-1816"},null,null,null,{"v":"Erie Railroad (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16945"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSER"},{"v":"CARD; ILLUS; COL; 5.25 X 8;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF ROCKY SHORE AND SHIP; BACK OF MENU SET UP FOR USE AS POSTCARD;"},{"v":"1901-1817"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16946"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK-BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SCHULSCHIFF  \"HERZOGIN SOPHIE CHARLOTTE\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SAILBOAT IN FULL MAST AT SEA; ALSO A POSTCARD;"},{"v":"1901-2302"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":9},{"v":9},{"v":"1901-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16947"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 4X6.5;"},null,{"v":"GERMAN & ENGLISH; SEA SCENE WITH MANY DIFFERENT SIZED BOATS ON BOTH FRONT & BACK COVERS;"},{"v":"1901-2303"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":67},{"v":1901},{"v":9},{"v":9},{"v":"1901-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16948"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; CONCERT PROGRAM ON BACK COVER; ILLUSTRATION OF STEAMSHIP AT SEA  ON COVER;"},{"v":"1901-2304"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1901},{"v":9},{"v":9},{"v":"1901-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16949"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X6.25;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF LARGE STEAMSHIP SURROUNDED BY SMALL SAIL BOATS; CARD ALSO A POSTCARD;"},{"v":"1901-2305"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1901},{"v":9},{"v":10},{"v":"1901-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16950"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 4X6.5;"},null,{"v":"GERMAN & ENGLISH; ROCKY SHORELINE WITH FIGURES STANDING AT TOP OF ROCKS WATCHING MANY SMALL BOATS; SAILBOAT & STEAMSHIP ON BACK COVER;"},{"v":"1901-2306"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":59},{"v":1901},{"v":9},{"v":10},{"v":"1901-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16951"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF MERMAIDS SURROUNDING LARGE STEAMSHIP;"},{"v":"1901-2307"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"4"},{"v":36},{"v":1901},{"v":9},{"v":10},{"v":"1901-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16952"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8.25;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; ILLUSTRATION OF LARGE STEAMSHIP & LARGE SAILSHIP AT SEA; ALSO A POSTCARD;"},{"v":"1901-2308"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":9},{"v":10},{"v":"1901-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16953"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISE-KARTE"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; MOST ITEMS \"AUF WUNSCH;\" ILLUSTRATION OF LARGE SAILSHIP  AT SEA; BORDER OF SAILING TOOLS, COMPASS, BINOCULARS, ETC; ALSO A POSTCARD;"},{"v":"1901-2309"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":9},{"v":10},{"v":"1901-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16954"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESEN"},{"v":"COMMERCIAL"},{"v":"SCHNELLPOSTDAMPFER \"KRONPRINZ WILHELM\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.75;"},null,{"v":"GERMAN; CONCERT-PROGRAMM; PORTRAIT OF PRINZENHAUS IN PLON & HORSEDRAWN CARRIAGE WITH DRIVER & PASSENGER;"},{"v":"1901-2312"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":7},{"v":1901},{"v":9},{"v":10},{"v":"1901-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16955"},null,{"v":"NORDDEUTSCHERRR LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 4X6.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATIONS OF ROCKY SHORELINE, MEN STANDING ON TOP OF HIGH ROCKS GAZING OUT TO SEA; SAIL BOAT ON BACK COVER;"},{"v":"1901-2315"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":9},{"v":11},{"v":"1901-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16957"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X6.25;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF LARGE STEAMSHIP SURROUNDED BY SMALL SAIL BOATS; CARD ALSO A POSTCARD;"},{"v":"1901-2318"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":9},{"v":11},{"v":"1901-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16958"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD FURST BISMARCK"},{"v":"FOLDER; COL; 4.25 X 6.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PINK STOCK; MARINE LOGO WITH LETTERS HAPAG ON BACK COVER;"},{"v":"1901-1723"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":74},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16959"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD; ILLUS; COL; 5.5 X 8.5;"},null,{"v":"STEAMSHIP COMPANY LOGO AT TOP OF MENU;"},{"v":"1901-1729"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":6},{"v":22},{"v":"1901-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16960"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"MENU IN GERMAN ONLY; ILLUSTATION OF SHIP AND WOMAN IN CLASSICAL DRESS WITH SHIELD SAYING HAPAG;"},{"v":"1901-1730"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1901},{"v":6},{"v":22},{"v":"1901-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16962"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIPS; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1732"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":6},{"v":22},{"v":"1901-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16963"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF MEN AND WOMEN ON DECK; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1733"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":6},{"v":22},{"v":"1901-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16964"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN ONLY; ILLUSTRATION OF ROCKYSHORE; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1734"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":6},{"v":22},{"v":"1901-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16965"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP AND MARINE SUPPLES; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1739"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16966"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY MEAL"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN ONLY; ILLUSTRATION OF SHIP AND ROCKY SHORE; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1740"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16967"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN ONLY; ILLUSTRATION OF SHIP AND ROCKY SHORE; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1741"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16968"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP; MUSICAL PROGRAM;"},{"v":"1901-2003"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16969"},null,{"v":"CHAMPLAIN HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CLINTON COUNTY, NY"},{"v":"BROADSIDE; ILLUS; COL; 5 X 7;"},null,null,{"v":"1901-2144"},null,null,null,{"v":"Champlain Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":8},{"v":12},{"v":"1901-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16971"},null,{"v":"TATLER'S HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE,BUFFALO,[NY?]"},{"v":"CARD; ILLUS; COL; 6X8;"},{"v":"DAILY;"},{"v":"BUILDINGS;"},{"v":"1901-1897"},null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":7},{"v":7},{"v":"1901-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16972"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SIERRA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},{"v":"DAILY;"},{"v":"FLAG; HANDWRITTEN AND DUPLICATED; 1901 WRITTEN IN PENCIL;"},{"v":"1901-1900"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":7},{"v":7},{"v":"1901-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16973"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.25X6.25;"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH; EMBLEM ON BACK COVER;"},{"v":"1901-1901"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":67},{"v":1901},{"v":7},{"v":8},{"v":"1901-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16974"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA; WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS; CITYSCAPE IN BACKGROUND; MENU IN GERMAN AND ENGLISH;"},{"v":"1901-1902"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":7},{"v":8},{"v":"1901-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16975"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA; WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS; CITYSCAPE IN BACKGROUND; MENU IN GERMAN;"},{"v":"1901-1903"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":7},{"v":8},{"v":"1901-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16976"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},{"v":"DAILY;"},{"v":"PASSENGERS ON DECK WITH LUGGAGE;  MENU IN GERMAN AND ENGLISH;  MUSICAL PROGRAM;"},{"v":"1901-1904"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1901},{"v":7},{"v":8},{"v":"1901-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16977"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILL; COL; 5.5X8;"},{"v":"DAILY;"},{"v":"SHIPS IN HARBOR,FOOD AND UTENSILS; MENUS SEPARATE IN GERMAN AND ENGLISH; MAY BE USED AS POSTCARD;"},{"v":"1901-1905"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":7},{"v":8},{"v":"1901-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16978"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"PASSENGERS ON DECK;  MENU IN GERMAN;  MAY BE USED AS POSTCARD;"},{"v":"1901-1906"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":7},{"v":8},{"v":"1901-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16979"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"PASSENGERS ON DECK;  MENU IN GERMAN AND ENGLISH;  MAY BE USED AS POSTCARD;"},{"v":"1901-1907"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":7},{"v":8},{"v":"1901-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16980"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;  MENU IN GERMAN ;  MAY BE USED AS POSTCARD;"},{"v":"1901-1908"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":7},{"v":8},{"v":"1901-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16981"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS SIERRA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN AND DUPLICATED;"},{"v":"1901-1910"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":7},{"v":8},{"v":"1901-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16982"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SIERRA"},{"v":"CARD; ILLUS; COL; 5.5X8;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN AND DUPLICATED;"},{"v":"1901-1911"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":7},{"v":8},{"v":"1901-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16983"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"STEAMSHIP COMPANY LOGO AT TOP OF MENU;"},{"v":"1901-1694"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":6},{"v":20},{"v":"1901-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16984"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF SHIP AND SEAFOOD; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1695"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":6},{"v":20},{"v":"1901-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16985"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF SCHULSCHIFFSHIP HERZOGIN SOPHIE CHARLOTTE; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1696"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":6},{"v":20},{"v":"1901-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16986"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF SHIP AND WOMAN IN CLASSICAL DRESS; MUSICAL PROGRAM"},{"v":"1901-1697"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1901},{"v":6},{"v":20},{"v":"1901-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16987"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITAGESSEN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN ONLY; ILLUSTATION OF SAILING SHIP AND MOUNTAIN; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1698"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":6},{"v":20},{"v":"1901-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16988"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIEDRICH DER GROSSE"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SAILING SHIP AND ROCKY SHORE; BACK OF MENU IMPRINTED FOR USE AS A POSTCARD;"},{"v":"1901-1936"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16989"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIEDRICH DER GROSSE"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP, FOOD, AND ANGELS AND CHERUBS; BACK OF MENU IMPRINTED FOR USE AS A POSTCARD;"},{"v":"1901-1937"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16991"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIEDRICH DER GROSSE"},{"v":"FOLDER; COL; ILLUS; 5.5 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF FRIEDRICH DER GROSSE(?);  MUSICAL PROGRAM;"},{"v":"1901-1940"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1901},{"v":7},{"v":11},{"v":"1901-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16993"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS;CITYSCAPE IN BACKGROUND;MENU IN GERMAN;"},{"v":"1901-1768"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"under review"},{"v":"2"},{"v":8},{"v":1901},{"v":6},{"v":25},{"v":"1901-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16994"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS;CITYSCAPE IN BACKGROUND;MENU IN GERMAN AND ENGLISH;"},{"v":"1901-1769"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":6},{"v":25},{"v":"1901-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16995"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HOURS;ONE BUGLE CALL"},{"v":"1901-1770"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":6},{"v":25},{"v":"1901-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16996"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HOURS;ONE BUGLE CALL;"},{"v":"1901-1771"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":6},{"v":25},{"v":"1901-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16997"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1772"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":6},{"v":25},{"v":"1901-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16998"},null,{"v":"SONS OF THE REVOLUTION"},{"v":"WASHINGTON'S BIRTHDAY"},{"v":"PATR;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.75X7.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"TOASTS; BEAUTIFULLY ENGRAVED PORTRAIT OF WASHINGTON, ALSO ENGRAVED SKETCHES OF MOUNT VERNON, ANCESTRAL HOME IN ENGLAND, MANOR HOUSE IN SULGRAVE AND CHURCHES IN SULGRAVE; SEAL ON COVER; SILK CORD ATTACHMENT;"},{"v":"1900-2039"},null,null,null,{"v":"Sons Of The Revolution"},null,null,null,{"v":"complete"},{"v":"16"},{"v":20},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"16999"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; MARITIME, MYTHICAL, FOOD SKETCHES WITH GOLD BORDER;"},{"v":"1900-2041"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17000"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 4.75X7.5;"},null,{"v":"A LA CARTE PRICED MENU; GOLD SEAL AT TOP OF MENU;"},{"v":"1900-2051"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17002"},null,{"v":"R.M.S. OCEANIC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; 3.5 X 5.75;"},null,{"v":"SMALL FLAG LOGO;"},{"v":"1900-2060"},null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":2},{"v":23},{"v":"1900-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17006"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"66TH ST AND BROADWAY,NEW YORK,NY"},{"v":"CARD;ILL;COL;6.5X8.75;"},{"v":"DAILY;"},null,{"v":"1900-2110"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":122},{"v":1900},{"v":2},{"v":24},{"v":"1900-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17007"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"RMS OCEANIC"},{"v":"CARD;ILL;COL;3.25X5;"},{"v":"DAILY;"},{"v":"RED FLAG WITH WHITE STAR ON TOP CENTER;MONOGRAM;"},{"v":"1900-2113"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17008"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"66TH ST AND BROADWAY,NEW YORK,NY"},{"v":"CARD;ILL;COL;4.5X7.5;"},{"v":"DAILY;"},null,{"v":"1900-2115"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":83},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17009"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"RMS CAMPANIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"RED FLAG WITH LION ON TOP LEFT;PRICED WINE LIST ON BACK OF CARD"},{"v":"1900-2117"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":88},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17010"},null,{"v":"U.S.M.S."},{"v":"BREAKFAST"},{"v":"NAV;"},{"v":"\"ST. LOUIS\""},{"v":"CARD; ILLUS; COL; 4X6.25;"},null,{"v":"FLAG AT TOP OF MENU;"},{"v":"1900-1097"},null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17012"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"CARD; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, GODDESS WITH SWORD IN RIGHT HAND, SHIELD WITH \"H.A.P.A.G.\"; CASTLES IN BACKGROUND; TRAY WITH FRUIT, GRAPES, WINE JUB AND GLASS IN FOREGROUND; IN CARTOUCHE, STEAMSHIP;"},{"v":"1900-2366"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"under review"},{"v":"2"},{"v":28},{"v":1900},{"v":3},{"v":10},{"v":"1900-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17013"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"R. M. S. ETRURIA"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"ILLUS, RED FLAG WITH LION HOLDING WORLD GLOBE; PRICED WINE LIST;"},{"v":"1900-2368"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":94},{"v":1900},{"v":3},{"v":10},{"v":"1900-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17014"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"FOLDER; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, PORT OF SMYRNA;"},{"v":"1900-2371"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1900},{"v":3},{"v":10},{"v":"1900-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17015"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"FOLDER; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, ATHENS; MUSIK PROGRAM;"},{"v":"1900-2374"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17016"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH;ILLUSTRATION OF STEAMSHIP, FOODS, FRUITS, VINES, GODDESS;"},{"v":"1900-2566"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":3},{"v":25},{"v":"1900-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17017"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSHEET; ILLUS; COL; 9X7;"},null,{"v":"GERMAN & ENGLISH; MARITIME ILLUSTRATION; INCLUDES \"CONCERT-PROGRAMM;\""},{"v":"1900-2567"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":3},{"v":25},{"v":"1900-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17018"},null,{"v":"MILLS HOTEL RESTAURANT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSHEET; 3.5X6;"},null,{"v":"\"REGULAR BREAKFAST, 15C; REGULAR DINNER, 15C; 2L MEAL TICKETS FOR $3.00;\""},{"v":"1900-2573"},null,null,null,{"v":"Mills Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":3},{"v":25},{"v":"1900-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17021"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER (EXPRESS STEAMER) AUGUSTE VICTORIA"},{"v":"CARD; COL; ILLUS; 9 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; MUSICAL PROGRAM; ILLUSTATION OF WOMEN AND CHILDREN IN SALON;"},{"v":"1900-2577"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":3},{"v":25},{"v":"1900-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17022"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER (EXPRESS STEAMER) AUGUSTE VICTORIA"},{"v":"CARD; COL; ILLUS; 9 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; MUSICAL PROGRAM; ILLUSTATION OF GENOA;"},{"v":"1900-2578"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"under review"},{"v":"4"},{"v":24},{"v":1900},{"v":3},{"v":23},{"v":"1900-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17023"},null,{"v":"HOTEL DES TEMPLES"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"GIRGENTI [SICILY]"},{"v":"CARD; 4 X 5.5;"},null,{"v":"MENU IN FRENCH; HANDWRITTEN;"},{"v":"1900-2584"},null,null,null,{"v":"Hotel Des Temples"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":3},{"v":26},{"v":"1900-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17024"},null,{"v":"MILLS HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BLEECKER STREET, NEW YORK"},{"v":"BROADSHEET; 3.75 X 6;"},null,{"v":"COMMUTATION TICKETS; TABLES RESERVED FOR LADIES;"},{"v":"1900-2585"},null,null,null,{"v":"Mills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":3},{"v":23},{"v":"1900-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17025"},null,{"v":"MILLS HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BLEECKER STREET, NEW YORK"},{"v":"BROADSHEET; 3.75 X 6;"},null,{"v":"COMMUTATION TICKETS; TABLES RESERVED FOR LADIES;"},{"v":"1900-2586"},null,null,null,{"v":"Mills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":3},{"v":26},{"v":"1900-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17026"},null,{"v":"MILLS HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BLEECKER STREET, NEW YORK"},{"v":"BROADSHEET; 3.75 X 6;"},null,{"v":"COMMUTATION TICKETS; TABLES RESERVED FOR LADIES;"},{"v":"1900-2587"},null,null,null,{"v":"Mills Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":3},{"v":28},{"v":"1900-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17027"},null,{"v":"MILLS HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BLEECKER STREET, NEW YORK"},{"v":"BROADSHEET; 3.75 X 6;"},null,{"v":"COMMUTATION TICKETS; TABLES RESERVED FOR LADIES;"},{"v":"1900-2588"},null,null,null,{"v":"Mills Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":3},{"v":27},{"v":"1900-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17028"},null,{"v":"HOTEL DES TEMPLES"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"GIRGENTI [SICILY]"},{"v":"CARD; 4 X 5.5;"},null,{"v":"MENU IN FRENCH; HANDWRITTEN;"},{"v":"1900-2589"},null,null,null,{"v":"Hotel Des Temples"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":3},{"v":27},{"v":"1900-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17029"},null,{"v":"HOTEL DES TEMPLES"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"GIRGENTI [SICILY]"},{"v":"CARD; 4 X 5.5;"},null,{"v":"MENU IN FRENCH; HANDWRITTEN;"},{"v":"1900-2590"},null,null,null,{"v":"Hotel Des Temples"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1900},{"v":3},{"v":28},{"v":"1900-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17032"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUCANIA\""},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},null,{"v":"STEAMSHIP LOGO AT TOP OF MENU; PRICED WINE, LIQUOR, TOBACCO LIST ON BACK OF MENU;"},{"v":"1900-2736"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":4},{"v":9},{"v":"1900-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17033"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUCANIA\""},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},null,{"v":"STEAMSHIP LOGO AT TOP OF MENU; PRICED WINE, LIQUOR, TOBACCO LIST ON BACK OF MENU;"},{"v":"1900-2737"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":4},{"v":9},{"v":"1900-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17034"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUCANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP FLAG AT TOP OF MENU; PRICED WINE, LIQUOR & TOBACCO LIST ON OPPOSITE SIDE;"},{"v":"1900-2746"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":93},{"v":1900},{"v":4},{"v":10},{"v":"1900-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17037"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUCANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP COMPANY FLAG AT TOP OF MENU; PRICED WINE, LIQUOR, TOBACCO LIST ON BACK OF MENU;"},{"v":"1900-2754"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":96},{"v":1900},{"v":4},{"v":11},{"v":"1900-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17038"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUCANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP COMPANY FLAG AT TOP OF MENU; PRICED WINE, LIQUOR, TOBACCO LIST ON BACK OF MENU;"},{"v":"1900-2755"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":104},{"v":1900},{"v":4},{"v":11},{"v":"1900-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17039"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUCANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP COMPANY FLAG AT TOP OF MENU; PRICED WINE, LIQUOR, TOBACCO LIST ON BACK OF MENU;"},{"v":"1900-2756"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":95},{"v":1900},{"v":4},{"v":11},{"v":"1900-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17040"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KAISER WILHELM DER GROSSE"},{"v":"CARD; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMSHIP AND TANKER; SUITABLE FOR MAILING;"},{"v":"1900-2759"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":4},{"v":11},{"v":"1900-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17041"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. LUCANIA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"LOGO; PRICED WINE LIST ON BACK WITH PRICES IN BRITISH CURRENCY;"},{"v":"1900-2763"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":4},{"v":12},{"v":"1900-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17044"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"CAMPANIA\""},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},null,{"v":"INCLUDES PRICED WINE LIST ON OTHER SIDE; STEAMSHIP FLAG AT TOP OF MENU;"},{"v":"1900-1120"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":116},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17046"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"PRICED WINE LIST AND RATES OF EXCHANGE ON BACK; FLAG;"},{"v":"1900-1124"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":103},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17048"},null,{"v":"HOTEL MANHATTAN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 4.5 X 7.5;"},null,{"v":"ILLUSRATION OF THE SEAL OF NEW YORK CITY(?);"},{"v":"1900-1127"},null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17049"},null,{"v":"CUNARD STEAMSHIP COMPANY LTD."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. ETRURIA"},{"v":"CARD; 4.5 X 6.5;"},null,{"v":"PRICED WINE LIST IN ENGLISH CURRENCY ONLY; ALL BEVERAGES EXCEPT WINE TO BE PAID 'AT THE TIME', WINE BILLS COLLECTED THE DAY BEFORE ARRIVAL;"},{"v":"1900-1129"},null,null,null,{"v":"Cunard Steamship Company Ltd."},null,null,null,{"v":"under review"},{"v":"2"},{"v":89},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17050"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"FLAG;"},{"v":"1900-1130"},null,null,null,{"v":"U.S.M.S. New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17051"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"LOGO;"},{"v":"1901-1434"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17052"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"LOGO;"},{"v":"1901-1435"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17053"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"FOLDER; COL; ILLUS; 5.25 X 7.5;"},null,{"v":"SAILING SHIP, FOOD, GOLDERN GATE ILLUSTRATION; PALE GREEN BACKGROUND; HANDWRITTEN; SECOND CABIN;"},{"v":"1901-1440"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17054"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"FOLDER; COL; ILLUS; 5.25 X 7.5;"},null,{"v":"SAILING SHIP, FOOD, GOLDERN GATE ILLUSTRATION; PALE GREEN BACKGROUND; HANDWRITTEN; SECOND CABIN;"},{"v":"1901-1441"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1901},{"v":5},{"v":26},{"v":"1901-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17055"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"KONIGEN LUISE\""},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF POLYNESIAN VILLAGE, THATCHED COTTAGES, TROPICAL FOLIAGE, CART; COULD POSSIBLY BE MEAL SERVICE OF ANOTHER CLASS;"},{"v":"1901-1667"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":6},{"v":16},{"v":"1901-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17056"},null,{"v":"NORDDEUTSCHERRR LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF HARBOR SCENE, ROCKY SHORELINE; CARD ALSO A POSTCARD;"},{"v":"1901-1668"},null,null,null,{"v":"Norddeutscherrr Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":6},{"v":16},{"v":"1901-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17057"},null,{"v":"NORDDEUTSCHERRR LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATIONS OF BUSY HARBOR, MANY BOATS AND TABLE SET WITH TANKARD, WINEBOTTLES, GLASSES, LOBSTER; CARD ALSO A POSTCARD;"},{"v":"1901-1669"},null,null,null,{"v":"Norddeutscherrr Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1901},{"v":6},{"v":16},{"v":"1901-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17058"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; CONCERT PROGRAM ON BACK COVER; ILLUSTRATION OF MYTHICAL SEA FIGRURES ON COVER;"},{"v":"1901-1670"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":0},{"v":1901},{"v":6},{"v":16},{"v":"1901-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17059"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF LARGE SAILBOAT & STEAMSHIP AT SEA; COULD POSSIBLY BE MEAL (LUNCH ?) OF ANOTHER CLASS;"},{"v":"1901-1671"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":6},{"v":16},{"v":"1901-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17060"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN ONLY; ILLUSTRATION OF LARGE SAILBOAT AT SEA; COULD POSSIBLY BE MEAL OF ANOTHER CLASS; ALSO A POSTCARD;"},{"v":"1901-1672"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":6},{"v":16},{"v":"1901-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17061"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"VENTURA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"SS COMPANY FLAG AT TOP;"},{"v":"1901-1673"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":6},{"v":17},{"v":"1901-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17062"},null,{"v":"NORDDEUTSCHERRR LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF LARGE SAILBOAT AT SEA; CARD ALSO A POSTCARD;"},{"v":"1901-1674"},null,null,null,{"v":"Norddeutscherrr Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1901},{"v":6},{"v":17},{"v":"1901-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17063"},null,{"v":"NORDDEUTSCHERRR LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATIONS OF LARGE SAILBOAT AT SEA AND NAVIGATION TOOLS; CARD ALSO A POSTCARD;"},{"v":"1901-1675"},null,null,null,{"v":"Norddeutscherrr Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1901},{"v":6},{"v":17},{"v":"1901-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17065"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN ONLY; ILLUSTRATION OF ROCKY SHORELINE WITH SMALL BOATS; COULD POSSIBLY BE MEAL OF ANOTHER CLASS; ALSO A POSTCARD;"},{"v":"1901-1677"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":6},{"v":17},{"v":"1901-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17066"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"KONIGEN LUISE\""},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN ONLY; ILLUSTRATION OF BUSY SEA SCENE WITH MANY SHIPS, ALL SIZES; COULD POSSIBLY BE MEAL SERVICE OF ANOTHER CLASS; ALSO A POSTCARD;"},{"v":"1901-1678"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":6},{"v":17},{"v":"1901-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17067"},null,{"v":"NORDDEUTSCHERRR LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATIONS OF SEA SCENE WITH MANY SHIPS, ALSO A TABLE SET WITH TANKARD, WINEGLASSES, WINE BOTTLE, LOBSTER; CARD ALSO A POSTCARD;"},{"v":"1901-1679"},null,null,null,{"v":"Norddeutscherrr Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":6},{"v":18},{"v":"1901-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17068"},null,{"v":"NORDDEUTSCHERRR LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SHIPBOARD SCENE, PASSENGERS STROLLING AND CHATTING; CARD ALSO A POSTCARD;"},{"v":"1901-1680"},null,null,null,{"v":"Norddeutscherrr Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":6},{"v":18},{"v":"1901-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17069"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS VENTURA;2ND CABIN"},{"v":"FOLDER;ILLUS;COL;5X7.5;"},{"v":"DAILY;"},{"v":"BUSY ILLUSTRATED FRONT COVER AND BACK COVER;HANDWRITTEN AND DUPLICATED ON FORM;"},{"v":"1901-1551"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17070"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KONIGIN LUISE"},{"v":"CARD, ILLUS; COL; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF MEN AND WOMEN ON DECK; SIMPLER MENU THAN 1901-1554; BACK SET UP FOR USE AS POSTCARD;"},{"v":"1901-1555"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17072"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KONIGIN LUISE"},{"v":"CARD, ILLUS; COL; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND FOOD; BACK SET UP FOR USE AS POSTCARD;"},{"v":"1901-1566"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17075"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KONIGIN LUISE"},{"v":"CARD, ILLUS; COL; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND FOOD; BACK SET UP FOR USE AS POSTCARD;"},{"v":"1901-1576"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17076"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KONIGIN LUISE"},{"v":"CARD, ILLUS; COL; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SCHULSCHIFF HERZOGIN SOPHIS CHARLOTTE; BACK SET UP FOR USE AS POSTCARD;"},{"v":"1901-1577"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17077"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KONIGIN LUISE"},{"v":"CARD, ILLUS; COL; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SCHULSCHIFF HERZOGIN SOPHIS CHARLOTTE; SIMPLER MENU THAN 1901-1577; BACK SET UP FOR USE AS POSTCARD;"},{"v":"1901-1578"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17078"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND WOMAN IN CLASSICAL DRESS HOLDING HAMBURG-AMERIKA LOGO;"},{"v":"1901-2004"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17079"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSER"},{"v":"CARD; ILLUS; COL; 5.25 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH;; ILLUSTRATION OF SCHULSCHIFF HERZOGIN SOPHIE CHARLOTTE; BACK OF MENU SET UP FOR USE AS POSTCARD;"},{"v":"1901-1818"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17081"},null,{"v":"STATLER'S HOTEL AND RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE, BUFFALO, NY"},{"v":"CARD; COL; ILLUS; 5.75 X 8;"},null,{"v":"GREEN ILLUSTRATION OF HOTEL AND BUFFALO EXPOSITION (?);"},{"v":"1901-1823"},null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":7},{"v":3},{"v":"1901-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17084"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS.COVER; COL; 4 X 6.5;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-2329"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":54},{"v":1901},{"v":9},{"v":13},{"v":"1901-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17088"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS.COVER; COL; 4 X 6.5;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-2341"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":59},{"v":1901},{"v":9},{"v":14},{"v":"1901-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17089"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS.COVER; COL; 5.25 X7.5;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH; MUSIC PROGRAM INCLUDED;"},{"v":"1901-2342"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":9},{"v":14},{"v":"1901-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17090"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE \"FRIEDRICH DER GROSSE\""},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN ONLY;"},{"v":"1901-2343"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":9},{"v":15},{"v":"1901-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17091"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE \"FRIEDRICH DER GROSSE\""},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN ONLY;"},{"v":"1901-2344"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":9},{"v":15},{"v":"1901-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17093"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"EN ROUTE \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER ILLUS.COVER; COL; 4 X 6.5;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-2346"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":58},{"v":1901},{"v":9},{"v":15},{"v":"1901-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17094"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS DEUTSCHLAND"},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU;NEPTUNE HOLDING TRIDENT ON SHIELD WITH EMBLEM;"},{"v":"1901-2378"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":88},{"v":1901},{"v":9},{"v":19},{"v":"1901-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17096"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF STEAMER AND WOMAN IN CLASSICAL DRESS HOLDING HAMBURG-AMERIKA LOGO;"},{"v":"1901-2005"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17098"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND WOMAN IN CLASSICAL DRESS HOLDING HAMBURG-AMERIKA LOGO;"},{"v":"1901-2007"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":7},{"v":23},{"v":"1901-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17099"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF PEOPLE ON DECK ON CHILLY EVENING; MUSICAL PROGRAM; NOTE ABOUT \"SUBSCRIPTION LISTS\" FOR MUSICIANS;"},{"v":"1901-2008"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1901},{"v":7},{"v":23},{"v":"1901-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17100"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"FOLDER; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; SEPIA;"},{"v":"1901-2009"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":65},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17101"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEALANDIA"},{"v":"FOLDER; ILLUS; COL; 5 X 7.5;"},null,{"v":"HANDWRITTEN, PICTURE OF SAILING SHIP CAPTIONED AUSTRALIA AND GOLDEN GATE;"},{"v":"1901-2010"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1901},{"v":7},{"v":23},{"v":"1901-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17103"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. ZEALANDIA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-2012"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":7},{"v":23},{"v":"1901-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17104"},null,{"v":"CHATEAU FRONTENAC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"QUEBEC [CANADA]"},{"v":"CARD; 3 X 4.25;"},null,{"v":"LOGO;"},{"v":"1901-2013"},null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17106"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"BROADSIDE;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1774"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":6},{"v":25},{"v":"1901-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17110"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER;4.25X6.25"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH"},{"v":"1901-1778"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":77},{"v":1901},{"v":6},{"v":26},{"v":"1901-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17111"},null,{"v":"GRAND UNION"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"[DATE INFO SUPPLIED BY FEB];"},{"v":"1901-2049"},null,null,null,{"v":"Grand Union"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1901},{"v":7},{"v":26},{"v":"1901-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17113"},null,{"v":"CHAMPLAIN HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CLINTON COUNTY,NY"},{"v":"BROADSIDE; ILLUS; COL; 5.25 X 8.5;"},null,null,{"v":"1901-2146"},null,null,null,{"v":"Champlain Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":8},{"v":12},{"v":"1901-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17114"},null,{"v":"CHAMPLAIN HOTEL"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"CLINTON COUNTY, NY"},{"v":"BROADSIDE; ILLUS; COL; 5 X 7;"},null,null,{"v":"1901-2150"},null,null,null,{"v":"Champlain Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":8},{"v":14},{"v":"1901-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17116"},null,{"v":"CHAMPLAIN HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"CLINTON COUNTY, NY"},{"v":"BROADSIDE; ILLUS; COL; 5.25 X 8.5;"},null,null,{"v":"1901-2152"},null,null,null,{"v":"Champlain Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":8},{"v":14},{"v":"1901-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17117"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CLINTON,NY"},{"v":"CARD; ILLUS; COL; 5X7;"},{"v":"DAILY;"},{"v":"MAN IN COSTUME AT TABLE READING A NEWSPAPER;"},{"v":"1901-2154"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":8},{"v":15},{"v":"1901-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17119"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CLINTON,NY"},{"v":"CARD; ILLUS; COL; 5.25X8.5"},{"v":"DAILY;"},{"v":"EMBLEM; BUILDINGS ON HILLTOP;"},{"v":"1901-2156"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":8},{"v":15},{"v":"1901-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17121"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CLINTON,NY"},{"v":"CARD; ILLUS; COL; 5X7;"},{"v":"DAILY;"},{"v":"EMBLEM; CROSSED ITEMS;"},{"v":"1901-2166"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":8},{"v":16},{"v":"1901-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17123"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CLINTON,NY"},{"v":"CARD; ILLUS; COL; 5X7;"},{"v":"DAILY;"},{"v":"MAN IN COSTUME AT TABLE READING A NEWSPAPER;"},{"v":"1901-2168"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":8},{"v":17},{"v":"1901-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17125"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CLINTON,NY"},{"v":"CARD; ILLUS; COL; 5.25X8.5"},{"v":"DAILY;"},{"v":"EMBLEM; BUILDINGS ON HILLTOP;"},{"v":"1901-2170"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":8},{"v":17},{"v":"1901-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17126"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CLINTON,NY"},{"v":"CARD; ILLUS; COL; 5X7;"},{"v":"DAILY;"},{"v":"MAN IN COSTUME AT TABLE READING A NEWSPAPER;"},{"v":"1901-2171"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":8},{"v":18},{"v":"1901-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17127"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CLINTON,NY"},{"v":"CARD; ILLUS; COL; 5X7;"},{"v":"DAILY;"},{"v":"EMBLEM; CROSSED ITEMS;"},{"v":"1901-2172"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":8},{"v":18},{"v":"1901-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17131"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"S.S. WESTERNLAND"},{"v":"BROADSIDE; ILLUS; 5.25X8;"},null,{"v":"HANDWRITTEN; DECORATIVE BORDER;"},{"v":"1900-1103"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17132"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SHIP, ETC;"},{"v":"1900-1104"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17133"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. WESTERNLAND"},{"v":"BROADSHEET; ILLUS; COL; 5X8"},null,{"v":"HANDWRITTEN; MARINE SKETCH AT TOP OF MENU;"},{"v":"1900-1105"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17134"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD PANAMA LINE STEAMSHIP CITY OF PARA"},{"v":"BROADSIDE; 6 X 9;"},null,{"v":"MENU TYPED IN ENGLISH; ORNAMENTAL BORDER;"},{"v":"1900-2874"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":4},{"v":19},{"v":"1900-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17135"},null,{"v":"OCCIDENTAL AND ORIENTAL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. DORIC"},{"v":"FOLDER; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; NAUTICAL MOTIFS;"},{"v":"1900-2879"},null,null,null,{"v":"Occidental And Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17136"},null,{"v":"OCCIDENTAL AND ORIENTAL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. DORIC"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; PINK;"},{"v":"1900-2880"},null,null,null,{"v":"Occidental And Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17137"},null,{"v":"OCCIDENTAL AND ORIENTAL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. DORIC"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; PINK;"},{"v":"1900-2881"},null,null,null,{"v":"Occidental And Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17138"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD PANAMA LINE STEAMSHIP CITY OF PARA"},{"v":"FOLDER; 6 X 9;"},null,{"v":"MENU TYPED IN ENGLISH BUT VARIOUS COURSES LISTED IN ENGLISH AND SPANISH; ORNAMENTAL BORDER;"},{"v":"1900-2883"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17139"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD PANAMA LINE STEAMSHIP CITY OF PARA"},{"v":"BROADSIDE; 6 X 9;"},null,{"v":"MENU TYPED IN ENGLISH; ORNAMENTAL BORDER;"},{"v":"1900-2884"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17141"},null,{"v":"OCCIDENTAL AND ORIENTAL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. DORIC"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; PINK;"},{"v":"1900-2887"},null,null,null,{"v":"Occidental And Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17142"},null,{"v":"OCCIDENTAL AND ORIENTAL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. DORIC"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; PINK;"},{"v":"1900-2888"},null,null,null,{"v":"Occidental And Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17143"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD PANAMA LINE STEAMSHIP CITY OF PARA"},{"v":"FOLDER; 6 X 9;"},null,{"v":"MENU TYPED IN ENGLISH BUT VARIOUS COURSES LISTED IN ENGLISH AND SPANISH; ORNAMENTAL BORDER;"},{"v":"1900-2896"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":4},{"v":21},{"v":"1900-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17189"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Bartholdi Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":203},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17192"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":2},{"v":19},{"v":"1900-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17196"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Spiers & Pond,Ld"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1890},{"v":1},{"v":6},{"v":"1890-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17230"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Men's Mutual Benefit Association Of The United States And Canada"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17248"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Wb"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17260"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17261"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17265"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pioneer Dining Car Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17266"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Vendome Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":77},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17267"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Netherland Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":391},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17268"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":58},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17269"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17270"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel De France"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17271"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":4},{"v":2},{"v":"1900-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17272"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Willard's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":4},{"v":3},{"v":"1900-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17273"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":22},{"v":"1900-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17274"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":8},{"v":22},{"v":"1900-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17276"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":24},{"v":"1900-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17277"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":8},{"v":24},{"v":"1900-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17300"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"West End Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17305"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Sons Of The American Revolution In The State Of Delaware"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17345"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Empire Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":292},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17346"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Colonial Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":387},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17347"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Minot Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":321},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17436"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Calumet Club Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":106},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17437"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Colonial Club Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17438"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17439"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":86},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17440"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":122},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17441"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel St. Andrew"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":162},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17442"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamblen's Restaurant & Lunch Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":193},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17444"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Master Printers' Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":4},{"v":8},{"v":"1900-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17445"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Usms New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17446"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haskin's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":2},{"v":2},{"v":"1900-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17447"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haskin's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":83},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17454"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17456"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17458"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":81},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17459"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17460"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Putnam House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17461"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Putnam House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":43},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17462"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Ocean Steamshop Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17463"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"San Remo Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17465"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Empire Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":160},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17466"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Empire Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":244},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17467"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"San Remo Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":238},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17468"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Young's Herald Square Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":235},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17469"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Monterey Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":200},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17470"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line   Ss Westernland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17471"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17473"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17474"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pennsylvania Rr"},null,null,null,{"v":"complete"},{"v":"4"},{"v":58},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17478"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Windsor Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17479"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafeteria   Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":120},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17480"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Usms St Louis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17481"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Usms St Louis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":93},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17482"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Usms New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":101},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17483"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17484"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17485"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Albemarle Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":243},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17486"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17487"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Ebbitt House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17488"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17490"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Manhattan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":173},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17492"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Manhattan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17493"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Roanoke Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17499"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Riggs House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":4},{"v":27},{"v":"1900-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17503"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"University Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17504"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Baltimore And Ohio Rr Royal Blue Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17598"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"J.M.Whitman"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1900},{"v":3},{"v":18},{"v":"1900-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17601"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Galveston Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"10"},{"v":18},{"v":1900},{"v":3},{"v":16},{"v":"1900-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17603"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mills Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97}]}
{"starred":false,"flagged":false,"cells":[{"v":"17635"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line S.S.Westernland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":2},{"v":24},{"v":"1900-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17636"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":2},{"v":24},{"v":"1900-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17668"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Offiziercorps S.M.S.Nixe"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1900},{"v":3},{"v":6},{"v":"1900-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17682"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":114},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17685"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Putnam House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17687"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":92},{"v":1900},{"v":4},{"v":13},{"v":"1900-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17688"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Royal Hotel Gibralter"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1900},{"v":4},{"v":13},{"v":"1900-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17690"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Vereinigte Kegel Clubs Deutscher Liederkrans"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":4},{"v":14},{"v":"1900-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17691"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Smith College Alumnae"},null,null,null,{"v":"complete"},{"v":"6"},{"v":14},{"v":1900},{"v":4},{"v":14},{"v":"1900-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17692"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alpha Kappa Phi"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":4},{"v":14},{"v":"1900-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17693"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"8"},{"v":49},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17694"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Murray Hill Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17697"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Phililexian Society Of Columbia University"},null,null,null,{"v":"complete"},{"v":"6"},{"v":18},{"v":1900},{"v":5},{"v":9},{"v":"1900-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17698"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"National Cooper's Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1900},{"v":5},{"v":9},{"v":"1900-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17699"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"German Restaurant And Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":128},{"v":1900},{"v":5},{"v":9},{"v":"1900-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17700"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Riggs House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":5},{"v":9},{"v":"1900-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17701"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Riggs House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":5},{"v":9},{"v":"1900-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17703"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Dewey Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1900},{"v":5},{"v":10},{"v":"1900-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17704"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Dewey Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":5},{"v":10},{"v":"1900-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17705"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Dewey Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":5},{"v":10},{"v":"1900-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17706"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Gordon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":87},{"v":1900},{"v":5},{"v":10},{"v":"1900-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17707"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Gordon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":5},{"v":10},{"v":"1900-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17708"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Gordon Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":45},{"v":1900},{"v":5},{"v":10},{"v":"1900-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17709"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Savings Banks Association Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":5},{"v":11},{"v":"1900-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17711"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Associated Accountants Of New Orleans"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":5},{"v":12},{"v":"1900-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17712"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Reform Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":88},{"v":1900},{"v":5},{"v":12},{"v":"1900-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17713"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Blottner's Cafe & Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":3},{"v":7},{"v":"1900-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17715"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pratt Institute Graduates Association Library School"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":3},{"v":8},{"v":"1900-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17716"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Shoe Manufacturers Association Of Greater Ny & Vicinity"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":3},{"v":8},{"v":"1900-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17718"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":103},{"v":1900},{"v":3},{"v":8},{"v":"1900-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17719"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"West Side Republican Club Of New York City"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":3},{"v":9},{"v":"1900-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17722"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":3},{"v":10},{"v":"1900-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17723"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":3},{"v":10},{"v":"1900-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17724"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Grenoble"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":314},{"v":1900},{"v":3},{"v":21},{"v":"1900-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17725"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Battery Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":130},{"v":1900},{"v":3},{"v":19},{"v":"1900-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17726"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cromwelll Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":3},{"v":22},{"v":"1900-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17728"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mandel's Tea Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1900},{"v":3},{"v":22},{"v":"1900-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17729"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":3},{"v":22},{"v":"1900-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17730"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":3},{"v":23},{"v":"1900-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17733"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cristoforo Colombo Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":3},{"v":25},{"v":"1900-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17734"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"M.E. Ingalls' Friends(?)"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1900},{"v":3},{"v":26},{"v":"1900-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17735"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Des Temples"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1900},{"v":3},{"v":27},{"v":"1900-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17736"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Del Prado"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17737"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutsch Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":87},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17738"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutsch Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":61},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17739"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"City Hall Cellar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":40},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17740"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafe Boulevard"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17742"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":41},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17743"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Dennis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":61},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17746"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Eastman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17748"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Friends Of Captain Chris G. Kinkel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":5},{"v":2},{"v":"1901-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17749"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Willow Grove Park Casino"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":119},{"v":1900},{"v":6},{"v":9},{"v":"1900-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17750"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":6},{"v":10},{"v":"1900-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17751"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hygeia Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":6},{"v":10},{"v":"1900-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17752"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Metropolitan Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17753"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Society Of The Order Of The Founders And Patriots Of America"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17754"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Catskill Mountain House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1900},{"v":7},{"v":12},{"v":"1900-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17755"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Planters Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":165},{"v":1900},{"v":7},{"v":12},{"v":"1900-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17756"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":7},{"v":13},{"v":"1900-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17759"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Xiii Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":7},{"v":13},{"v":"1900-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17760"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":157},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17761"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Tower Restaurant And Cafe"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"4"},{"v":63},{"v":1900},{"v":7},{"v":15},{"v":"1900-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17762"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Velvet"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1900},{"v":7},{"v":15},{"v":"1900-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17763"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Gran Hotel Europa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":7},{"v":16},{"v":"1900-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17764"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Elysee Palace Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":7},{"v":16},{"v":"1900-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17765"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Velvet"},null,null,null,{"v":"under review"},{"v":"2"},{"v":78},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17766"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Northern Steamship Company/Great Orthern Ry. Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":92},{"v":1900},{"v":7},{"v":18},{"v":"1900-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17767"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York City Police Endowment Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1901},{"v":5},{"v":30},{"v":"1901-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17768"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co.   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":5},{"v":31},{"v":"1901-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17769"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"American Climatological Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":5},{"v":31},{"v":"1901-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17771"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Syrian Temple"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1901},{"v":6},{"v":1},{"v":"1901-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17772"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Du Musee'"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":69},{"v":1901},{"v":6},{"v":1},{"v":"1901-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17773"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":6},{"v":2},{"v":"1901-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17774"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Ocean Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":62},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17788"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Yacht Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1900},{"v":6},{"v":14},{"v":"1900-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17845"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen   S.S.Barbarossa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1900},{"v":9},{"v":10},{"v":"1900-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17873"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kobe Liaru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":13},{"v":"1900-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17920"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Brotherhood Of Commercial Travelers"},null,null,null,{"v":"under review"},{"v":"4"},{"v":9},{"v":1900},{"v":12},{"v":27},{"v":"1900-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17935"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.A.(Army) Transport Warren"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":6},{"v":19},{"v":"1900-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"17942"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Ladies Of The Ohio Society Of California"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1901},{"v":5},{"v":16},{"v":"1901-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18002"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Senate Of The National Union"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":10},{"v":3},{"v":"1900-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18010"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel Hof Ragatz"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":8},{"v":5},{"v":"1900-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18012"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"White Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":7},{"v":"1900-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18014"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":10},{"v":18},{"v":"1900-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18017"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Maison Drienne"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18040"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Transportation Club Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":5},{"v":23},{"v":"1900-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18041"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pabst Blue Ribbon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":46},{"v":1900},{"v":5},{"v":23},{"v":"1900-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18043"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Bohemian Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18046"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hon.J.K.P.Hall"},null,null,null,{"v":"complete"},{"v":"10"},{"v":29},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18047"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Menzie's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":9},{"v":15},{"v":"1900-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18048"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel De Paris"},null,null,null,{"v":"complete"},{"v":"4"},{"v":7},{"v":1900},{"v":9},{"v":15},{"v":"1900-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18052"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Schweizerhof Lucerne"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18053"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Club"},null,null,null,{"v":"under review"},{"v":"4"},{"v":27},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18054"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Palace Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":370},{"v":1900},{"v":10},{"v":5},{"v":"1900-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18055"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Palace Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":10},{"v":5},{"v":"1900-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18056"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Metropolitan Field Day"},null,null,null,{"v":"complete"},{"v":"8"},{"v":13},{"v":1900},{"v":10},{"v":20},{"v":"1900-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18057"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Palace Hotel Restaurant And Ladies Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":113},{"v":1900},{"v":10},{"v":20},{"v":"1900-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18058"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Griswold House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":10},{"v":21},{"v":"1900-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18059"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Grunewald"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":10},{"v":22},{"v":"1900-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18060"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":8},{"v":27},{"v":"1900-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18061"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Kempinski Restaurant"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":150},{"v":1900},{"v":8},{"v":27},{"v":"1900-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18062"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":28},{"v":"1900-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18063"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":8},{"v":28},{"v":"1900-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18064"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":28},{"v":"1900-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18065"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":8},{"v":29},{"v":"1900-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18066"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":8},{"v":29},{"v":"1900-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18067"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":8},{"v":29},{"v":"1900-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18085"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Stanton House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":12},{"v":28},{"v":"1900-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18086"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway   Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18087"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Neil House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":77},{"v":1900},{"v":12},{"v":29},{"v":"1900-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18111"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pullman Dining Car Service  The President"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18114"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Westminister Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18115"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Westminister Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18116"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":5},{"v":21},{"v":"1901-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18119"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Geyer's Dairy Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":213},{"v":1901},{"v":5},{"v":22},{"v":"1901-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18125"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Raymond & Whitcombis Tours"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18126"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Raymond & Whitcombis Tours"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18128"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":52},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18186"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pure Food Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":88},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18187"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pure Food Cafes   Annex No. 1"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":5},{"v":24},{"v":"1900-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18192"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"York Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18193"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Los Angeles Consistory No.3"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18194"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Masonic Temple Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18195"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Trunk Railway System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18196"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Marshall A.Newell"},null,null,null,{"v":"under review"},{"v":"2"},{"v":21},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18197"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"English Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18201"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"D&H Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18202"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18203"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18204"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamilton Club Of Chicago"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":153},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18205"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alta Vista Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":7},{"v":3},{"v":"1900-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18206"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Northern Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":97},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18207"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Consulate Of The United States Of America"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18208"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New Rockingham"},null,null,null,{"v":"complete"},{"v":"8"},{"v":70},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18210"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Colorado"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18211"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alta Vista Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18212"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alta Vista Hotel (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18213"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alta Vista Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18216"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grandon Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18217"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18220"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grandon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18260"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Russell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":5},{"v":29},{"v":"1900-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18339"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":12},{"v":5},{"v":"1900-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18358"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":139},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18359"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Curry & Burlingame"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18360"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Hungaria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":157},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18361"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":130},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18362"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":253},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18364"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafe St. Denis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":733},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18365"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"David Cafe And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":260},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18366"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"David Lunch Counter"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":69},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18367"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Margaret"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18435"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pullman Dining Car"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18436"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mouquin Restaurant & Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":638},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18437"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutcher Lloyd   Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":40},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18438"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Commercial Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18439"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Santa Fe' Route"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18440"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway   Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18441"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Burlington Route  A.E.White Commissary"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":115},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18442"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Russell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18443"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafe' Boulevard   Chateau Henri Iv"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18444"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"American Medical Editor's Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18445"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Frohner's Hotel Imperial"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18447"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":6},{"v":6},{"v":"1900-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18448"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1900},{"v":6},{"v":6},{"v":"1900-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18449"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Traveling Freight Agents"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":6},{"v":7},{"v":"1900-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18450"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18451"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Colorado"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1900},{"v":7},{"v":8},{"v":"1900-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18455"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Crosby's Restaurant"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"16"},{"v":11},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18456"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York Furniture Warehousemen's Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1900},{"v":7},{"v":9},{"v":"1900-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18458"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Planters Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":142},{"v":1900},{"v":7},{"v":9},{"v":"1900-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18459"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Colorado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":7},{"v":9},{"v":"1900-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18465"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":210},{"v":1900},{"v":7},{"v":11},{"v":"1900-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18466"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Central Passenger Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1900},{"v":7},{"v":11},{"v":"1900-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18467"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":248},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18468"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":118},{"v":1900},{"v":7},{"v":11},{"v":"1900-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18469"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1900},{"v":7},{"v":12},{"v":"1900-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18470"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"National Life Insurance Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1900},{"v":7},{"v":12},{"v":"1900-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18471"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Menzies Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":10},{"v":11},{"v":"1900-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18473"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1900},{"v":8},{"v":18},{"v":"1900-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18474"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":8},{"v":19},{"v":"1900-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18475"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":19},{"v":"1900-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18514"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Alumni Of The University Law School"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1900},{"v":12},{"v":12},{"v":"1900-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18536"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":12},{"v":15},{"v":"1900-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18537"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Sherry's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":12},{"v":15},{"v":"1900-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18547"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":334},{"v":1900},{"v":12},{"v":22},{"v":"1900-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18549"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cafe Sachs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":60},{"v":1900},{"v":12},{"v":23},{"v":"1900-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18550"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Schenley"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":44},{"v":1900},{"v":12},{"v":23},{"v":"1900-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18568"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":4},{"v":30},{"v":"1901-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18627"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Wholesale Saddlery Association Of The United States"},null,null,null,{"v":"complete"},{"v":"12"},{"v":20},{"v":1901},{"v":7},{"v":11},{"v":"1901-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18644"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Schnorer Club Of Morrisania"},null,null,null,{"v":"complete"},{"v":"8"},{"v":30},{"v":1901},{"v":10},{"v":14},{"v":"1901-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18666"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line   Antwepen Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":11},{"v":24},{"v":"1901-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18696"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"New York State Bankers Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18714"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"American Society In London"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18720"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Russell House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18820"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel Royal"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":9},{"v":14},{"v":"1901-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18821"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mills Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":9},{"v":14},{"v":"1901-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18824"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Maplewood Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":9},{"v":16},{"v":"1901-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18825"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Pacific Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18829"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Great Northern System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18832"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18833"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18834"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18835"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18836"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Southern Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18840"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Claremont Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18842"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Erie (Rr)"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18843"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18844"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Claremont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18846"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Union Pacific R.R. Co. Et Al"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18851"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Crown"},null,null,null,{"v":"complete"},{"v":"8"},{"v":34},{"v":1905},{"v":12},{"v":25},{"v":"1905-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18852"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Antler"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":51},{"v":1905},{"v":12},{"v":25},{"v":"1905-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18853"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Otsego"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1905},{"v":12},{"v":25},{"v":"1905-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18855"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Otsego"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1905},{"v":12},{"v":25},{"v":"1905-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18856"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Otsego"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1905},{"v":12},{"v":25},{"v":"1905-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18874"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Ohio Hotel Clerks Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1905},{"v":12},{"v":28},{"v":"1905-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18877"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Poodle Duck Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":14},{"v":1905},{"v":12},{"v":30},{"v":"1905-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18878"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oregon & Washington Division Of The T.P.A. Of America"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1905},{"v":12},{"v":30},{"v":"1905-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18879"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Fraternity Of Delta Psi"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1905},{"v":12},{"v":30},{"v":"1905-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18903"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Patten Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":6},{"v":29},{"v":"1901-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18906"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Horel Del Coronado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18908"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Seiler"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18909"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hugot's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":9},{"v":21},{"v":"1901-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18956"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mills Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1907},{"v":11},{"v":27},{"v":"1907-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18958"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.Atlantic Fleet Crews"},null,null,null,{"v":"complete"},{"v":"16"},{"v":14},{"v":1907},{"v":11},{"v":29},{"v":"1907-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18963"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Grand Hotel Hungaria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1907},{"v":11},{"v":30},{"v":"1907-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18964"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"St. Andrews Society Of Illinois"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1907},{"v":11},{"v":30},{"v":"1907-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18965"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Herbert T. Ketcham And Arthur S. Somers"},null,null,null,{"v":"complete"},{"v":"6"},{"v":15},{"v":1907},{"v":12},{"v":2},{"v":"1907-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18975"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Ohio State Hotel Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1907},{"v":12},{"v":11},{"v":"1907-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18980"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Ohio State Hotel Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1907},{"v":12},{"v":12},{"v":"1907-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"18999"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Club Of Odd Volumes"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1907},{"v":12},{"v":18},{"v":"1907-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19023"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Crescent Athletic Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1907},{"v":12},{"v":31},{"v":"1907-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19087"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":7},{"v":6},{"v":"1901-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19091"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Statler's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":7},{"v":6},{"v":"1901-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19097"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":88},{"v":1901},{"v":10},{"v":16},{"v":"1901-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19104"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":2},{"v":25},{"v":"1900-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19105"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":106},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19108"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":6},{"v":28},{"v":"1900-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19109"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":6},{"v":28},{"v":"1900-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19110"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":6},{"v":29},{"v":"1900-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19113"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1900},{"v":9},{"v":15},{"v":"1900-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19115"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"under review"},{"v":"2"},{"v":12},{"v":1900},{"v":5},{"v":15},{"v":"1900-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19117"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1900},{"v":5},{"v":15},{"v":"1900-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19118"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1900},{"v":5},{"v":15},{"v":"1900-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19119"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":5},{"v":15},{"v":"1900-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19128"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":6},{"v":7},{"v":"1900-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19132"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":6},{"v":8},{"v":"1900-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19137"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":6},{"v":8},{"v":"1900-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19138"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":6},{"v":9},{"v":"1900-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19139"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":6},{"v":9},{"v":"1900-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19140"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co./Trans Paciic Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":6},{"v":9},{"v":"1900-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19142"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"under review"},{"v":"2"},{"v":31},{"v":1900},{"v":10},{"v":2},{"v":"1900-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19143"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":2},{"v":"1900-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19144"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":2},{"v":"1900-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19145"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":10},{"v":2},{"v":"1900-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19147"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":3},{"v":"1900-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19153"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":10},{"v":3},{"v":"1900-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19154"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":3},{"v":"1900-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19155"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":3},{"v":"1900-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19156"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":10},{"v":3},{"v":"1900-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19161"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19162"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19163"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19165"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":10},{"v":5},{"v":"1900-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19168"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":10},{"v":5},{"v":"1900-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19188"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":6},{"v":14},{"v":"1901-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19189"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":6},{"v":14},{"v":"1901-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19200"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":6},{"v":14},{"v":"1901-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19201"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":6},{"v":14},{"v":"1901-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19202"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Denver And Rio Grand Rr & The Rio Grande Western Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":143},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19203"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Denver And Rio Grand Rr & The Rio Grande Western Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":129},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19204"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19205"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19208"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":7},{"v":13},{"v":"1901-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19209"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie   Steamer Furst Bismarck"},null,null,null,{"v":"complete"},{"v":"4"},{"v":67},{"v":1901},{"v":7},{"v":20},{"v":"1901-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19210"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19212"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie   Steamer Furst Bismarck"},null,null,null,{"v":"complete"},{"v":"4"},{"v":58},{"v":1901},{"v":7},{"v":21},{"v":"1901-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19213"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19214"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19215"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19216"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":6},{"v":15},{"v":"1901-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19218"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1901},{"v":6},{"v":2},{"v":"1901-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19219"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19220"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19221"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19222"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":6},{"v":2},{"v":"1901-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19223"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":6},{"v":3},{"v":"1901-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19224"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":6},{"v":3},{"v":"1901-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19225"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":6},{"v":3},{"v":"1901-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19226"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":6},{"v":3},{"v":"1901-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19227"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":6},{"v":4},{"v":"1901-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19228"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":6},{"v":4},{"v":"1901-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19270"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company  S.S.Zealander"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19271"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":74},{"v":1901},{"v":7},{"v":22},{"v":"1901-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19272"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1901},{"v":8},{"v":5},{"v":"1901-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19279"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":81},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19280"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19281"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19282"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19283"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19284"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":4},{"v":27},{"v":"1901-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19286"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":4},{"v":28},{"v":"1901-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19299"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":4},{"v":28},{"v":"1901-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19301"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19303"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pennsylvania Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":8},{"v":31},{"v":"1901-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19330"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":20},{"v":"1900-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19362"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Steamer Chateaugay"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":7},{"v":12},{"v":"1900-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19365"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":4},{"v":28},{"v":"1901-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19366"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":8},{"v":24},{"v":"1901-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19368"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":8},{"v":27},{"v":"1901-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19369"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":8},{"v":28},{"v":"1901-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19371"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":8},{"v":28},{"v":"1901-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19374"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1901},{"v":8},{"v":29},{"v":"1901-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19378"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":8},{"v":29},{"v":"1901-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19379"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":84},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19380"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19381"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19382"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19385"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Rodman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19386"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Portland"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19394"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":5},{"v":12},{"v":"1901-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19399"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19416"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":77},{"v":1901},{"v":6},{"v":22},{"v":"1901-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19417"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19422"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Rms Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19429"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19430"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Usms St Louis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":101},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19432"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19434"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":14},{"v":"1900-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19437"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Pence"},{"v":"p"},{"v":"complete"},{"v":"2"},{"v":101},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19438"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19439"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":110},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19440"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":0},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19441"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19442"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19443"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19445"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19448"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Battery Park Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19449"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19450"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19451"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Howard House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19452"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Princess Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":68},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19454"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19455"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Netherland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":200},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19456"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":4},{"v":17},{"v":"1900-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19457"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Netherland Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":113},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19458"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental And Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":4},{"v":19},{"v":"1900-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19459"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental And Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1900},{"v":4},{"v":19},{"v":"1900-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19460"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":4},{"v":19},{"v":"1900-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19461"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":3},{"v":6},{"v":"1900-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19462"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":105},{"v":1900},{"v":3},{"v":8},{"v":"1900-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19464"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":3},{"v":8},{"v":"1900-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19465"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":3},{"v":8},{"v":"1900-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19466"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":97},{"v":1900},{"v":3},{"v":9},{"v":"1900-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19467"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":94},{"v":1900},{"v":3},{"v":9},{"v":"1900-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19469"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":3},{"v":9},{"v":"1900-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19470"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":3},{"v":9},{"v":"1900-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19471"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":3},{"v":10},{"v":"1900-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19473"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":241},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19476"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":5},{"v":18},{"v":"1900-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19477"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":5},{"v":18},{"v":"1900-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19481"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1900},{"v":5},{"v":18},{"v":"1900-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19482"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Howard House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":5},{"v":18},{"v":"1900-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19487"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Russell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":82}]}
{"starred":false,"flagged":false,"cells":[{"v":"19490"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":6},{"v":9},{"v":"1900-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19494"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co./Trans Paciic Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1900},{"v":6},{"v":10},{"v":"1900-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19496"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1900},{"v":6},{"v":10},{"v":"1900-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19499"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1900},{"v":6},{"v":11},{"v":"1900-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19500"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":6},{"v":11},{"v":"1900-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19501"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":6},{"v":11},{"v":"1900-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19511"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19512"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19513"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19514"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19515"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":5},{"v":25},{"v":"1901-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19516"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19517"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19518"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19519"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Erie Railroad (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":7},{"v":1},{"v":"1901-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19520"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":7},{"v":2},{"v":"1901-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19521"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":9},{"v":9},{"v":"1901-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19522"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":62},{"v":1901},{"v":9},{"v":9},{"v":"1901-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19524"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":9},{"v":10},{"v":"1901-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19526"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":9},{"v":10},{"v":"1901-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19527"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":9},{"v":10},{"v":"1901-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19528"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":9},{"v":10},{"v":"1901-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19533"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":6},{"v":22},{"v":"1901-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19534"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1901},{"v":6},{"v":22},{"v":"1901-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19544"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"under review"},{"v":"2"},{"v":24},{"v":1901},{"v":7},{"v":7},{"v":"1901-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19564"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19575"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19577"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":23},{"v":"1900-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19578"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1900},{"v":2},{"v":22},{"v":"1900-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19579"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1900},{"v":2},{"v":23},{"v":"1900-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19584"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19585"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19593"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":3},{"v":26},{"v":"1900-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19604"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Eastman Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":4},{"v":8},{"v":"1900-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19605"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":87},{"v":1900},{"v":4},{"v":9},{"v":"1900-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19609"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":94},{"v":1900},{"v":4},{"v":10},{"v":"1900-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19610"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":84},{"v":1900},{"v":4},{"v":10},{"v":"1900-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19616"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":101},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19617"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19618"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"U.S.M.S. New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19639"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscherrr Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1901},{"v":6},{"v":18},{"v":"1901-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19643"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19644"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19651"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":9},{"v":11},{"v":"1901-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19652"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":9},{"v":11},{"v":"1901-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19654"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1901},{"v":9},{"v":13},{"v":"1901-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19655"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":9},{"v":14},{"v":"1901-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19656"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":9},{"v":14},{"v":"1901-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19661"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":9},{"v":15},{"v":"1901-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19664"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":9},{"v":19},{"v":"1901-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19670"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":7},{"v":23},{"v":"1901-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19673"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":6},{"v":25},{"v":"1901-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19675"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":6},{"v":25},{"v":"1901-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19680"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Champlain Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":8},{"v":12},{"v":"1901-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19683"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Champlain Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":8},{"v":14},{"v":"1901-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19686"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":8},{"v":15},{"v":"1901-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19688"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":8},{"v":16},{"v":"1901-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19690"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":8},{"v":16},{"v":"1901-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19692"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":8},{"v":17},{"v":"1901-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19694"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":8},{"v":18},{"v":"1901-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19696"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":8},{"v":18},{"v":"1901-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19697"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19698"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19699"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19700"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19701"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1900},{"v":2},{"v":15},{"v":"1900-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19708"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Occidental And Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1900},{"v":4},{"v":20},{"v":"1900-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19712"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":4},{"v":21},{"v":"1900-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19713"},null,{"v":"OCCIDENTAL AND ORIENTAL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. DORIC"},{"v":"FOLDER; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; NAUTICAL MOTIFS;"},{"v":"1900-2899"},null,null,null,{"v":"Occidental And Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1900},{"v":4},{"v":21},{"v":"1900-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19714"},null,{"v":"OCCIDENTAL AND ORIENTAL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. DORIC"},{"v":"FOLDER; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; NAUTICAL MOTIFS;"},{"v":"1900-2904"},null,null,null,{"v":"Occidental And Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19715"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"66TH STREET AND BROADWAY [NY]"},{"v":"CARD;4.75 X 7.5;"},null,{"v":"PRICED MENU;"},{"v":"1900-2193"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":81},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19716"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"66TH STREET AND BROADWAY [NY]"},{"v":"CARD;4.75 X 7.5;"},null,{"v":"PRICED MENU;"},{"v":"1900-2194"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":80},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19717"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"66TH STREET AND BROADWAY [NY]"},{"v":"CARD; 6.5 X 8.75;"},null,{"v":"PRICED MENU;"},{"v":"1900-2195"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":2},{"v":27},{"v":"1900-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19718"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"66TH STREET AND BROADWAY [NY]"},{"v":"CARD; 6.5 X 8.75;"},null,{"v":"PRICED MENU;"},{"v":"1900-2196"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":2},{"v":28},{"v":"1900-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19719"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"66TH ST AND BROADWAY,NEW YORK,NY"},{"v":"CARD;ILL;COL;4.75X7.5;"},{"v":"DAILY;"},null,{"v":"1900-2222"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":3},{"v":1},{"v":"1900-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19720"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"66TH ST AND BROADWAY,NEW YORK,NY"},{"v":"CARD;ILL;COL;6.5X8.75;"},{"v":"DAILY;"},null,{"v":"1900-2223"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":124},{"v":1900},{"v":3},{"v":1},{"v":"1900-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19721"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"SCENE AT SEA WITH BOAT;SHALLOW WATER SCENE WITH SAIL BOAT,MEN IN WATER;SEE 1900-2234"},{"v":"1900-2224"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19722"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"66TH ST AND BROADWAY,NEW YORK,NY"},{"v":"CARD;ILL;COL;6.5X8.75;"},{"v":"DAILY;"},null,{"v":"1900-2227"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19723"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"BUXOM SEATED WOMAN HOLDING SHIELD AND ANCHOR,SURROUNDED BY FOOD AND UTENSILS WITH A CITY SCENE IN THE BACKGROUND;SHIP AT SEA PICTURED IN FRAME;MENU LISTED IN GERMAN AND ENGLISH;"},{"v":"1900-2228"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19724"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER;ILL;COL;4.5X7"},{"v":"DAILY;"},{"v":"MENU LISTED IN GERMAN AND ENGLISH;MUSICIAN PLAYING TROMBONE;PICTURES OF JERUSALEM AND JAFFA;MUSICAL PROGRAM;"},{"v":"1900-2229"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19725"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"SCENE AT SEA WITH BOAT;SHALLOW WATER SCENE WITH SAIL BOAT,MEN IN WATER;SEE 1900-2224"},{"v":"1900-2234"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19726"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"ANGEL CHILD WITH CHEF HAT AND APRON STIRRING PAN;GARLANDS OF FOOD AND UTENSILS;RED STAR LINE RENDERED IN COOKING ARTICLES;"},{"v":"1900-2235"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19727"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"RMS CAMPANIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"FLAG;PRICED WINE LIST ON BACK;"},{"v":"1900-2236"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":108},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19728"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"RMS CAMPANIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"FLAG;PRICED WINE LIST ON BACK;"},{"v":"1900-2237"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":96},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19729"},null,{"v":"PARK AVENUE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK,NY"},{"v":"CARD;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"COAT OF ARMS;"},{"v":"1900-2238"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19730"},null,{"v":"CUNARD LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"RMS CAMPANIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"FLAG;PRICED WINE LIST ON BACK;"},{"v":"1900-2241"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19731"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. WESTERNLAND"},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"PRICED WINE LIST ON BACK OF CARD; DUTCH (?) COSTUMED LADIES AT HARBOUR SKETCHED AT TOP OF MENU;"},{"v":"1900-2244"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":3},{"v":2},{"v":"1900-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19732"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS COPTIC"},{"v":"BROADSIDE; 5.5X8.5;"},null,{"v":"HAND-WRITTEN;"},{"v":"1900-2375"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19733"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. LUCANIA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"LOGO; PRICED WINE LIST ON BACK WITH PRICES IN BRITISH CURRENCY;"},{"v":"1900-2764"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":4},{"v":12},{"v":"1900-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19734"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. EMPRESS OF CHINA"},{"v":"CARD; ILLUS; 4.75 X 7.25;"},null,{"v":"LOGO;"},{"v":"1900-2765"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":4},{"v":12},{"v":"1900-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19735"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KAISER WILHELM DER GROSSE"},{"v":"CARD; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMSHIP AND ROW BOAT WITH CLIFFS IN THE BACKGROUND; SUITABLE FOR MAILING;"},{"v":"1900-2767"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1900},{"v":4},{"v":12},{"v":"1900-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19736"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"FLAG; PRICED WINE LIST AND EXCHANGE RATES ON BACK;"},{"v":"1900-1132"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19737"},null,{"v":"CUNARD STEAMSHIP COMPANY LTD."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. ETRURIA"},{"v":"CARD; 4.5 X 6.5;"},null,{"v":"PRICED WINE LIST IN ENGLISH CURRENCY ONLY; ALL BEVERAGES EXCEPT WINE TO BE PAID 'AT THE TIME', WINE BILLS COLLECTED THE DAY BEFORE ARRIVAL;"},{"v":"1900-1133"},null,null,null,{"v":"Cunard Steamship Company Ltd."},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":101},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19738"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. WESTERNLAND"},{"v":"CARD; 5 X 8; ILLUS;"},null,{"v":"HANDWRITTEN; ILLUSTRATION OF FISHERMEN, SAILING SHIP; STEAMER;"},{"v":"1900-1134"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19739"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. WESTERNLAND"},{"v":"CARD; 5 X 8; ILLUS;"},null,{"v":"HANDWRITTEN; GARLAND OF FOOD AND COOKING UTENSILS;"},{"v":"1900-1135"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19740"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. WESTERNLAND"},{"v":"CARD; 5 X 8; ILLUS;"},null,{"v":"HANDWRITTEN; WOMEN AND CHILD IN DUTCH DRESS LOOKING AT SHIP; PRICED WINE LIST AND EXCHANGE RATES ON BACK;"},{"v":"1900-1136"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":2},{"v":18},{"v":"1900-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19741"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KONIGIN LUISE"},{"v":"CARD, ILLUS; COL; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SCHULSCHIFF STEAMER AND FOOD; SIMPLER MENU THAN 1901-1577; BACK SET UP FOR USE AS POSTCARD;"},{"v":"1901-1579"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19742"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KONIGIN LUISE"},{"v":"FOLDER; ILLUS; COL;  5.25 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF WOMAN IN CLASSICAL DRESS;ILLUSTRATION OF EGYPT AND MARINE SCEN INSIDE; SPACE FOR MUSICAL PROGRAM BUT NO PROGRAM LISTED;"},{"v":"1901-1580"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19743"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"LOGO;"},{"v":"1901-1444"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":5},{"v":26},{"v":"1901-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19744"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1445"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":26},{"v":"1901-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19745"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1446"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":5},{"v":26},{"v":"1901-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19746"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS VENTURA;"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"CARD;FLAG;"},{"v":"1901-1543"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":6},{"v":5},{"v":"1901-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19747"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS VENTURA;2ND CABIN"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN AND DUPLICATED;"},{"v":"1901-1550"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":6},{"v":6},{"v":"1901-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19748"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"MENU HANDWRITTEN; 2ND CABIN MENU;"},{"v":"1901-1581"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19749"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS. COVER; COL; 5 X 7.5;"},null,{"v":"2ND CABIN MENU; HANDWRITTEN;"},{"v":"1901-1583"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":6},{"v":8},{"v":"1901-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19750"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"2ND CABIN MENU; HANDWRITTEN;"},{"v":"1901-1589"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":6},{"v":9},{"v":"1901-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19751"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"2ND CABIN MENU; HANDWRITTEN;"},{"v":"1901-1590"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":6},{"v":9},{"v":"1901-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19752"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS.COVER;COL; 5 X 7.5;"},null,{"v":"2ND CABIN MENU; HANDWRITTEN;"},{"v":"1901-1591"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1901},{"v":6},{"v":9},{"v":"1901-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19753"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,null,{"v":"1901-1592"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":6},{"v":9},{"v":"1901-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19754"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 8.5;"},null,null,{"v":"1901-1593"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":6},{"v":9},{"v":"1901-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19755"},null,{"v":"OCEANIC STEAMSHIP CO. - SIERRA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 8.5;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1901-1598"},null,null,null,{"v":"Oceanic Steamship Co.   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":6},{"v":10},{"v":"1901-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19756"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"2ND CABIN MENU; HANDWRITTEN;"},{"v":"1901-1599"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":6},{"v":10},{"v":"1901-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19757"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"2ND CABIN MENU; HANDWRITTEN;"},{"v":"1901-1600"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":6},{"v":10},{"v":"1901-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19758"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 8.5;"},null,null,{"v":"1901-1602"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":6},{"v":10},{"v":"1901-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19759"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"2ND CABIN MENU HANDWRITTEN;"},{"v":"1901-1609"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":6},{"v":11},{"v":"1901-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19760"},null,{"v":"OCEANIC STEAMSHIP CO. - SIERRA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 8.5;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1901-1610"},null,null,null,{"v":"Oceanic Steamship Co.   Sierra"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":6},{"v":11},{"v":"1901-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19761"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"ASIAN WOMAN WITH TEA TRAY;BUILDINGS ON WATER;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1619"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":6},{"v":12},{"v":"1901-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19762"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; CONCERT PROGRAM ON BACK COVER; ILLUSTRATION OF SHIP AT SEA, MERMAIDS SWIMMING AND CARRYING A FLAG;"},{"v":"1901-1681"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1901},{"v":6},{"v":18},{"v":"1901-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19763"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN ONLY; ILLUSTRATION OF SAILBOAT, ROCKY SHORELINE, MOUNTAINS IN DISTANCE; COULD POSSIBLY BE MEAL OF ANOTHER CLASS; ALSO A POSTCARD;"},{"v":"1901-1682"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":6},{"v":18},{"v":"1901-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19764"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"KONIGEN LUISE\""},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN ONLY; ILLUSTRATION OF ROCKY SHORELINE, SEA WALLS, STEAMSHIP IN DISTANCE; COULD POSSIBLY BE MEAL SERVICE OF ANOTHER CLASS; ALSO A POSTCARD;"},{"v":"1901-1683"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":6},{"v":18},{"v":"1901-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19765"},null,{"v":"NORDDEUTSCHERRR LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF BOATS, MANY SIZES, IN HARBOR, LIGHTHOUSE IN DISTANCE; CARD ALSO A POSTCARD;"},{"v":"1901-1685"},null,null,null,{"v":"Norddeutscherrr Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":6},{"v":19},{"v":"1901-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19766"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCHEON - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO; PRINTED ON LIGHTER STOCK;"},{"v":"1901-1447"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":26},{"v":"1901-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19767"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO; PRINTED ON LIGHTER STOCK;"},{"v":"1901-1448"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":5},{"v":26},{"v":"1901-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19768"},null,{"v":"HOTEL WESTMINSTER"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"LOS ANGELES,CA"},{"v":"CARD; 4.25 X 6.75;"},null,{"v":"NOTE ABOUT PURE WATER;"},{"v":"1901-1449"},null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":5},{"v":26},{"v":"1901-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19769"},null,{"v":"HOTEL WESTMINSTER"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"LOS ANGELES,CA"},{"v":"CARD; 4.25 X 6.75;"},null,{"v":"NOTE ABOUT PURE WATER;"},{"v":"1901-1450"},null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":5},{"v":26},{"v":"1901-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19770"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"LOGO;"},{"v":"1901-1454"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19771"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1455"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19772"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1458"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19773"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1460"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19774"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1461"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19775"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCHEON - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO; PRINTED ON LIGHTER STOCK;"},{"v":"1901-1462"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19776"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO; PRINTED ON LIGHTER STOCK;"},{"v":"1901-1463"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":5},{"v":27},{"v":"1901-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19777"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO; PRINTED ON LIGHTER STOCK;"},{"v":"1901-1466"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":28},{"v":"1901-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19778"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF CHILDREN AND NURSEMAIDS AT BEACH WITH SHIP IN BACKGROUND; NOTE ABOUT \"SUBSCRIPTION LISTS FOR MUSICIANS; MUSICAL PROGRAM;"},{"v":"1901-2016"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19779"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"FOLDER; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; TAN;"},{"v":"1901-2017"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":57},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19780"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"SHIPS IMPLEMENTS;SHIPS AT SEA;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1115"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":2},{"v":"1901-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19781"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA NEAR COAST;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1116"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":2},{"v":"1901-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19782"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;ILLUSTRATION ON EACH SIDE OF FOLDER;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-1117"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":5},{"v":2},{"v":"1901-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19783"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS MEIER"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"COAST SCENE;MAY BE USED AS POSTCARD;"},{"v":"1901-1118"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":5},{"v":2},{"v":"1901-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19784"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS MEIER"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"WOMAN HOLDING TRAY ON TERRACE AT SEA;MAY BE USED AS POSTCARD;"},{"v":"1901-1119"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":5},{"v":2},{"v":"1901-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19785"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS MEIER"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"TWO PUTTI,ONE SHOOTING A CORK FROM A BOTTLE TO OTHER SITTING ON DISK HOLDING SHIELD;FOOD ITEMS;MAY BE USED AS POSTCARD;"},{"v":"1901-1120"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":5},{"v":2},{"v":"1901-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19786"},null,{"v":"NEW YORK AND CUBA MAIL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"CARD;ILL;4.5X7;"},{"v":"DAILY;"},{"v":"PRICED WINE LIST ON BACK;FLAG;"},{"v":"1901-1121"},null,null,null,{"v":"New York And Cuba Mail Steamship Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":77},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19787"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"DAMPFER; H.H. MEIER"},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN; ILLUSTRATION OF STEAMSHIP; BORDER FRIEZE OF MYTHICAL FIGURES;"},{"v":"1901-1123"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":5},{"v":3},{"v":"1901-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19788"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"DAMPFER; H.H. MEIER"},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN; ILLUSTRATION OF CUPIDS OVER WINEBOTTLES, ANCHORS, ETC."},{"v":"1901-1125"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":5},{"v":3},{"v":"1901-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19789"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SMALL BOATS IN HARBOR;"},{"v":"1901-1126"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1901},{"v":5},{"v":3},{"v":"1901-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19790"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP AND SMALL SAILBOATS;"},{"v":"1901-1127"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1901},{"v":5},{"v":3},{"v":"1901-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19791"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN - DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF ROCKT SHORELINE;"},{"v":"1901-1128"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":5},{"v":3},{"v":"1901-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19792"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN - DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIPS, SAILBOATS, TANKERS IN BUSY HARBOR; CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-1129"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":5},{"v":3},{"v":"1901-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19793"},null,{"v":"PULLMAN DINING CAR SERVICE"},{"v":"BREAKFAST [ON FUNERAL TRAIN OF PRESIDENT MCKINLEY?]"},{"v":"COMMERCIAL"},{"v":"[EN ROUTE TO CANTON?]"},{"v":"CARD; ILLUS; 5.25X7.5;"},{"v":"NAT'L;"},{"v":"EAGLE ON SHIELD; ''RETURNING PRESIDENTIAL TRAIN,CANTON TO WASHINGTON.19.20.SEP.1901\"WRITTEN BY HAND; DATE PARTLY WRITTEN BY HAND; 2 COPIES,ONLY ONE WITH ABOVE NOTE"},{"v":"1901-2380"},null,null,null,{"v":"Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":9},{"v":20},{"v":"1901-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19794"},null,{"v":"PULLMAN DINING CAR SERVICE"},{"v":"LUNCHEON [ON FUNERAL TRAIN OF PRESIDENT MCKINLEY?]"},{"v":"COMMERCIAL"},{"v":"[EN ROUTE TO CANTON?]"},{"v":"CARD; ILLUS; 5.25X7.5;"},{"v":"NAT'L;"},{"v":"EAGLE ON SHIELD; ''RETURNING PRESIDENTIAL TRAIN,CANTON TO WASHINGTON.19.20.SEP.1901\"WRITTEN BY HAND; DATE PARTLY WRITTEN BY HAND;"},{"v":"1901-2381"},null,null,null,{"v":"Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":9},{"v":20},{"v":"1901-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19795"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS DEUTSCHLAND"},{"v":"FOLDER; ILLUS; COL; 4.25X6;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU;EMBLEM ON BACK;"},{"v":"1901-2382"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":111},{"v":1901},{"v":9},{"v":20},{"v":"1901-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19796"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS DEUTSCHLAND"},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU;PUTTI HOLDING SHIELD WITH EMBLEM;"},{"v":"1901-2383"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":9},{"v":20},{"v":"1901-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19797"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS DEUTSCHLAND"},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU;NEPTUNE HOLDING TRIDENT ON SHIELD WITH EMBLEM;"},{"v":"1901-2384"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1901},{"v":9},{"v":20},{"v":"1901-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19798"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS DEUTSCHLAND"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU; SHIPS AT SEA;  FLAG WITH EMBLEM; MUSICAL PROGRAM;"},{"v":"1901-2385"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":9},{"v":20},{"v":"1901-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19799"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS DEUTSCHLAND"},{"v":"FOLDER; ILLUS; COL; 4.25X6;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU;EMBLEM ON BACK;"},{"v":"1901-2386"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":123},{"v":1901},{"v":9},{"v":21},{"v":"1901-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19800"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS DEUTSCHLAND"},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU;PUTTI HOLDING SHIELD WITH EMBLEM;"},{"v":"1901-2387"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":9},{"v":21},{"v":"1901-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19801"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS DEUTSCHLAND"},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU;NEPTUNE HOLDING TRIDENT ON SHIELD WITH EMBLEM;"},{"v":"1901-2388"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":84},{"v":1901},{"v":9},{"v":21},{"v":"1901-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19802"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS DEUTSCHLAND"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU; SHIELD WITH EMBLEM; PASSENGERS WITH LUGGAGE ON DECK; MUSICAL PROGRAM;"},{"v":"1901-2389"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":9},{"v":21},{"v":"1901-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19803"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"DEUTSCHLAND\" COMMODORE ALBERS"},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; EMBLEM AT TOP OF MENU;"},{"v":"1901-2392"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":81},{"v":1901},{"v":9},{"v":22},{"v":"1901-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19804"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE \"FRIEDRICH DER GROSSE\""},{"v":"BROADSIDE; ILLUS; COL; 5.25 X 8.5;"},null,{"v":"MENU IN GERMAN ONLY;"},{"v":"1901-2354"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":9},{"v":16},{"v":"1901-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19805"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER NECKER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; COLORED ILLUSTRATION OF STEAMER AND SAILBOAT; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1186"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19806"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER H.H. MEIER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF FOOD AND INSET OF STEAMER; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1197"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19807"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH;  COLORED ILLUSTRATION OF SCHOONER AND MARINE EQUIPMENT; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1198"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19808"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIEDRICH DER GROSSE"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SAILING SHIP AND STEAMER IN SEPIA; BACK OF MENU IMPRINTED FOR USE AS A POSTCARD;"},{"v":"1901-1941"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":7},{"v":11},{"v":"1901-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19809"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIEDRICH DER GROSSE"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF STEAMER IN TEAL; BACK OF MENU IMPRINTED FOR USE AS A POSTCARD;"},{"v":"1901-1942"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":7},{"v":11},{"v":"1901-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19810"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIEDRICH DER GROSSE"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF MEN AND WOMEN ON DECK; BACK OF MENU IMPRINTED FOR USE AS A POSTCARD;"},{"v":"1901-1944"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1901},{"v":7},{"v":11},{"v":"1901-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19811"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"CARD; COL; 5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP AND WOMAN IN CLASSICAL DRESS HOLDING HAMBURG-AMERIKA LOGO;"},{"v":"1901-1949"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":7},{"v":11},{"v":"1901-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19812"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"FOLDER; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PINK;"},{"v":"1901-1950"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":81},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19813"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP IN DRYDOCK AND AT SAIL; MUSICAL PROGRAM;"},{"v":"1901-1951"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19814"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN;  ILLUSTRATION OF STEAMER AND WOMAN IN CLASSICAL DRESS HOLDING HAMBURG-AMERIKA LOGO; REQUEST FOR VOLUNTARY CONTRIBUTIONS FOR MUSICIANS;"},{"v":"1901-1952"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1901},{"v":7},{"v":11},{"v":"1901-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19815"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SIERRA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN;, LOGO;"},{"v":"1901-1953"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":7},{"v":12},{"v":"1901-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19816"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SIERRA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN;, LOGO;"},{"v":"1901-1954"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":7},{"v":12},{"v":"1901-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19817"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND WOMAN IN CLASSICAL DRESS HOLDING HAMBURG-AMERIKA LOGO;"},{"v":"1901-1955"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":7},{"v":12},{"v":"1901-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19818"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF STEAMER AND WOMAN IN CLASSICAL DRESS HOLDING HAMBURG-AMERIKA LOGO;"},{"v":"1901-1956"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":7},{"v":12},{"v":"1901-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19819"},null,{"v":"OCEANIC STEAMSHIP"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. ZEALANDIA"},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"HANDWRITTEN & PRINTED IN VIOLET INK; STEAMSHIP ON COVER SURROUNDED BY FLOWERS, FRUITS, WINES;"},{"v":"1901-2082"},null,null,null,{"v":"Oceanic Steamship"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1901},{"v":8},{"v":3},{"v":"1901-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19820"},null,{"v":"LOGAN HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"CARD; COL; 5.5 X 8.5;"},null,{"v":"LOGO; BLUE STOCK; DATE HANDWRITTEN BY FEB;"},{"v":"1901-2084"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1901},{"v":8},{"v":3},{"v":"1901-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19821"},null,{"v":"HOTEL REVELSTOKE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 5 X 7.25;"},null,{"v":"HANDWRITTEN;"},{"v":"1901-2085"},null,null,null,{"v":"Hotel Revelstoke"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":8},{"v":3},{"v":"1901-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19822"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. ZEALANDIA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-2088"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":8},{"v":3},{"v":"1901-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19823"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS COPTIC"},{"v":"BROADSIDE; 5.5X8.5;"},null,{"v":"HAND-WRITTEN;"},{"v":"1900-2376"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19824"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS COPTIC"},{"v":"FOLDER; 5.5X8.5;"},null,{"v":"HAND-WRITTEN;"},{"v":"1900-2377"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19825"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"CARD; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, GODDESS WITH SWORD IN RIGHT HAND, SHIELD WITH \"H.A.P.A.G.\"; CASTLES IN BACKGROUND; TRAY WITH FRUIT, GRAPES, WINE JUB AND GLASS IN FOREGROUND;"},{"v":"1900-2379"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":3},{"v":11},{"v":"1900-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19826"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS COPTIC"},{"v":"BROADSIDE; 5.5X8.5;"},null,{"v":"HAND-WRITTEN;"},{"v":"1900-2391"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":3},{"v":12},{"v":"1900-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19827"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS COPTIC"},{"v":"FOLDER; 5.5X8.5;"},null,{"v":"HAND-WRITTEN;"},{"v":"1900-2392"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1900},{"v":3},{"v":12},{"v":"1900-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19828"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"FOLDER; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, ATHENS; MUSIK PROGRAM;"},{"v":"1900-2393"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":3},{"v":12},{"v":"1900-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19829"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"CARD; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, GODDESS WITH SWORD IN RIGHT HAND, SHIELD WITH \"H.A.P.A.G.\"; CASTLES IN BACKGROUND; TRAY WITH FRUIT, GRAPES, WINE JUB AND GLASS IN FOREGROUND;"},{"v":"1900-2394"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":3},{"v":12},{"v":"1900-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19830"},null,{"v":"MAXWELL HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NASHVILLE, [TN?]"},{"v":"CARD; ILLUS; 4.25X6.25"},null,{"v":"ELABORATE PRINTING OF HOTEL NAME FORMS ILLUSTRATION;"},{"v":"1900-2396"},null,null,null,{"v":"Maxwell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":3},{"v":12},{"v":"1900-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19831"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCNELLDAMPFER (EXPRESS STEAMER) AUGUSTE VICTORIA"},{"v":"CARD; ILLS; 5 X 8;"},null,{"v":"GERMAN AND ENGLISH; WOMAN IN CLASSICAL DRESS HOLDING SHIELD WITH INITIALS  H.A.P.A.G.; STEAMER; FRUITS;"},{"v":"1900-2592"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":3},{"v":27},{"v":"1900-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19832"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. LUCANIA"},{"v":"CARD; 4.25 X 6.5;"},null,{"v":"WINE LIST PRICED IN BRITISH CURRENCY ON BACK;"},{"v":"1900-2988"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1900},{"v":4},{"v":26},{"v":"1900-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19833"},null,{"v":"GUNTHER'S"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CHICAGO,ILL."},{"v":"BROADSIDE;4.5 X 7.5;"},{"v":"DAILY"},null,{"v":"1900-3024"},null,null,null,{"v":"Gunther's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":71},{"v":1900},{"v":4},{"v":28},{"v":"1900-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19834"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"SEPARATE LISTINGS,ONE GERMAN,ONE ENGLISH;COAST SCENE;MAY BE USED AS A POSTCARD;"},{"v":"1900-3027"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":77},{"v":1900},{"v":4},{"v":29},{"v":"1900-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19835"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"SEPARATE LISTINGS,ONE GERMAN,ONE ENGLISH;DECK SCENE ON BOARD SHIP WITH PASSANGERS;MAY BE USED AS A POSTCARD;"},{"v":"1900-3028"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":4},{"v":29},{"v":"1900-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19836"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS KAISER WILHELM DER GROSSE"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"SEPARATE LISTINGS,ONE GERMAN,ONE ENGLISH;NUMEROUS ILLUSTRATIONS ON FRONT COVER;CONCERT PROGRAM;"},{"v":"1900-3029"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1900},{"v":4},{"v":29},{"v":"1900-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19837"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.5X8.5;"},{"v":"DAILY;"},{"v":"TYPEWRITTEN ON FORM;2 COPIES;"},{"v":"1900-3030"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":4},{"v":29},{"v":"1900-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19838"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.5X8.5;"},{"v":"DAILY;"},{"v":"TYPEWRITTEN ON FORM;"},{"v":"1900-3031"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":4},{"v":29},{"v":"1900-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19839"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"FOLDER;6X9;"},{"v":"DAILY;"},{"v":"TYPEWRITTEN ON FORM;2 COPIES;"},{"v":"1900-3032"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":4},{"v":29},{"v":"1900-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19840"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"FOLDER;6X9;"},{"v":"DAILY;"},{"v":"TYPEWRITTEN ON FORM;2 COPIES;"},{"v":"1900-3033"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":4},{"v":30},{"v":"1900-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19841"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCNELLDAMPFER (EXPRESS STEAMER) AUGUSTE VICTORIA"},{"v":"CARD; ILLS; 5 X 8;"},null,{"v":"GERMAN AND ENGLISH; WOMAN IN CLASSICAL DRESS HOLDING SHIELD WITH INITIALS  H.A.P.A.G.; STEAMER; FRUITS;"},{"v":"1900-2593"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"under review"},{"v":"2"},{"v":26},{"v":1900},{"v":3},{"v":28},{"v":"1900-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19842"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCNELLDAMPFER (EXPRESS STEAMER) AUGUSTE VICTORIA"},{"v":"CARD; COL; ILLUS; 9 X 7;"},null,{"v":"GERMAN AND ENGLISH; MUSICAL PROGRAM; ILLUSTRATION OF STEAMER WITH AZORES IN THE BACKGROUND;"},{"v":"1900-2595"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":3},{"v":27},{"v":"1900-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19843"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCNELLDAMPFER (EXPRESS STEAMER) AUGUSTE VICTORIA"},{"v":"CARD; COL; ILLUS; 9 X 7;"},null,{"v":"GERMAN AND ENGLISH; MUSICAL PROGRAM; ILLUSTRATION OF STEAMER AND DINING ROOM;"},{"v":"1900-2596"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":3},{"v":28},{"v":"1900-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19844"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCNELLDAMPFER (EXPRESS STEAMER) AUGUSTE VICTORIA"},{"v":"CARD; ILLUS COL; 9 X 6.75;"},null,{"v":"GERMAN AND ENGLISH; MUSICAL PROGRAM; ILLUSTRATION OF SHIP AND MEDIEVAL TOWN;"},{"v":"1900-2597"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1900},{"v":3},{"v":29},{"v":"1900-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19845"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; COL; 4.5 X 7.25;"},null,{"v":"HANDWRITTEN; BLUE; RED LOGO;"},{"v":"1900-2603"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":3},{"v":28},{"v":"1900-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19846"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; COL; 4.5 X 7.25;"},null,{"v":"HANDWRITTEN; BLUE; RED LOGO;"},{"v":"1900-2604"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":3},{"v":29},{"v":"1900-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19847"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; COL; 4.5 X 7.25;"},null,{"v":"HANDWRITTEN; BLUE; RED LOGO;"},{"v":"1900-2605"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":3},{"v":30},{"v":"1900-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19848"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; COL; 4.5 X 7.25;"},null,{"v":"HANDWRITTEN; BLUE; RED LOGO;"},{"v":"1900-2606"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19849"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD;  4.5 X 9;"},null,{"v":"HANDWRITTEN; RED LOGO;"},{"v":"1900-2607"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":3},{"v":28},{"v":"1900-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19850"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD;  4.5 X 9;"},null,{"v":"HANDWRITTEN; RED LOGO;"},{"v":"1900-2608"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":3},{"v":29},{"v":"1900-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19851"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 4.5 X 9;"},null,{"v":"HANDWRITTEN; RED LOGO;"},{"v":"1900-2609"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":3},{"v":30},{"v":"1900-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19852"},null,{"v":"OCCIDENTAL AND ORIENTAL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. DORIC"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; PINK;"},{"v":"1900-2905"},null,null,null,{"v":"Occidental And Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19853"},null,{"v":"OCCIDENTAL AND ORIENTAL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. DORIC"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; PINK;"},{"v":"1900-2906"},null,null,null,{"v":"Occidental And Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19854"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KAISER WILHELM DER GROSSE"},{"v":"CARD; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMSHIP AND GRECIAN PLAQUE; SUITABLE FOR MAILING;"},{"v":"1900-2768"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":86},{"v":1900},{"v":4},{"v":12},{"v":"1900-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19855"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KAISER WILHELM DER GROSSE"},{"v":"FOLDER; ILLUS; 5.25X7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF NAUTICAL AND CLASSICAL MOTIFS; MUSICAL PROGRAM;"},{"v":"1900-2769"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1900},{"v":4},{"v":12},{"v":"1900-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19856"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KAISER WILHELM DER GROSSE"},{"v":"CARD; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMSHIP AND SEAFOOD;; SUITABLE FOR MAILING;"},{"v":"1900-2771"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1900},{"v":4},{"v":13},{"v":"1900-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19857"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KAISER WILHELM DER GROSSE"},{"v":"CARD; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SAILING SHIP AND CLIFFS; SUITABLE FOR MAILING;"},{"v":"1900-2772"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":4},{"v":13},{"v":"1900-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19858"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KAISER WILHELM DER GROSSE"},{"v":"FOLDER; CARD; ILLUS; 5.25 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; NAUTICAL AND CLASSICAL ILLUSTRATION; SPACE FOR MUSICAL PROGRAM BUT NONE NOTED POSSIBLY BECAUSE MENU IS FOR GOOD FRIDAY;"},{"v":"1900-2773"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1900},{"v":4},{"v":13},{"v":"1900-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19859"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. EMPRESS OF CHINA"},{"v":"CARD; ILLUS; 4.75 X 7.25;"},null,{"v":"LOGO;"},{"v":"1900-2774"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":4},{"v":13},{"v":"1900-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19860"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. EMPRESS OF CHINA"},{"v":"CARD; ILLUS; 4.75 X 7.25;"},null,{"v":"LOGO;"},{"v":"1900-2775"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":4},{"v":13},{"v":"1900-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19861"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. LUCANIA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"LOGO; PRICED WINE LIST ON BACK WITH PRICES IN BRITISH CURRENCY;"},{"v":"1900-2777"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":4},{"v":13},{"v":"1900-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19862"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. LUCANIA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"LOGO; PRICED WINE LIST ON BACK WITH PRICES IN BRITISH CURRENCY;"},{"v":"1900-2778"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":84},{"v":1900},{"v":4},{"v":13},{"v":"1900-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19863"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KAISER WILHELM DER GROSSE"},{"v":"CARD; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMSHIP; SUITABLE FOR MAILING;"},{"v":"1900-2781"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":84},{"v":1900},{"v":4},{"v":14},{"v":"1900-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19864"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KAISER WILHELM DER GROSSE"},{"v":"CARD; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SAILING SHIP; SUITABLE FOR MAILING;"},{"v":"1900-2782"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":4},{"v":14},{"v":"1900-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19865"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. EMPRESS OF CHINA"},{"v":"CARD; ILLUS; 4.75 X 7.25;"},null,{"v":"LOGO;"},{"v":"1900-2783"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":4},{"v":14},{"v":"1900-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19866"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. EMPRESS OF CHINA"},{"v":"CARD; ILLUS; 4.75 X 7.25;"},null,{"v":"LOGO;"},{"v":"1900-2784"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":4},{"v":14},{"v":"1900-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19867"},null,{"v":"BATTERY PARK HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ASHEVILLE,NC"},{"v":"FOLDER;ILL;4.75X7.5;"},{"v":"DAILY;"},{"v":"PRICED WINE LIST;LITHOGRAPH OF BUILDING ON FRONT COVER;POINTS OF INTEREST LISTED ON BACK;"},{"v":"1900-2794"},null,null,null,{"v":"Battery Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":136},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19868"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS HONG KONG MARU"},{"v":"CARD;ILLUS;6.25X7.75;"},{"v":"DAILY;"},{"v":"VARIOUS ILLUSTRATIONS ON BACK;"},{"v":"1900-4265"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":9},{"v":2},{"v":"1900-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19869"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS KOBE MARU"},{"v":"BROADSIDE;ILLUS;COL;10.25X9.5;"},{"v":"DAILY;"},{"v":"ILLUSTRATION OF CHILDRENS'PARADE;MAP OF ROUTES;"},{"v":"1900-4266"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":9},{"v":2},{"v":"1900-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19870"},null,{"v":"GRISWOLD HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DETROIT, MI"},{"v":"FOLDER; ILLUS; COL; 5.5X7.0;"},null,{"v":"COVER ILLUS, ANIMAL SURMOUNTING GREEN SHIELD WITH NAME OF HOTEL AND PROPRIETORS; LOWER LEFT ILLUSTRATION OF POSTMAN; PERFORMANCES AT OPERA HOUSE AND VARIOUS THEATRES LISTED AT BOTTOM OF MENU; PRICED WINE LIST;"},{"v":"1900-4270"},null,null,null,{"v":"Griswold House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":168},{"v":1900},{"v":9},{"v":3},{"v":"1900-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19871"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS HONG KONG MARU"},{"v":"BROADSHEET;ILLUS;6.25X7.75;"},{"v":"DAILY;"},{"v":"VARIOUS ILLUSTRATIONS ON BACK: PHOTOGRAPHS OF DIAMOND HEAD, HONOLULU; MOUNT FUJIYAMA, JAPAN; CHINESE PAGODA; YOSEMITE FALLS, CALIF; STEAMSHIP AND JAPANESE FLAG;"},{"v":"1900-4272"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":9},{"v":3},{"v":"1900-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19872"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS HONG KONG MARU"},{"v":"BROADSHEET;ILLUS;6.25X7.75;"},{"v":"DAILY;"},{"v":"VARIOUS ILLUSTRATIONS ON BACK: PHOTOGRAPHS OF DIAMOND HEAD, HONOLULU; MOUNT FUJIYAMA, JAPAN; CHINESE PAGODA; YOSEMITE FALLS, CALIF; STEAMSHIP AND JAPANESE FLAG;"},{"v":"1900-4273"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":9},{"v":3},{"v":"1900-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19873"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS HONG KONG MARU"},{"v":"BROADSHEET;ILLUS;6.25X7.75;"},{"v":"DAILY;"},{"v":"VARIOUS ILLUSTRATIONS ON BACK: PHOTOGRAPHS OF DIAMOND HEAD, HONOLULU; MOUNT FUJIYAMA, JAPAN; CHINESE PAGODA; YOSEMITE FALLS, CALIF; STEAMSHIP AND JAPANESE FLAG;"},{"v":"1900-4274"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":9},{"v":3},{"v":"1900-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19874"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS KASUGA"},{"v":"BROADSIDE;5.25X7.75;"},{"v":"DAILY;"},null,{"v":"1900-4275"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":3},{"v":"1900-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19875"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KOBE MARU;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},{"v":"DAILY;"},{"v":"HAND WRITTEN; ILLUS, YOUTHS IN JAPANESE COSTUME, CARRYING FLOAT;  REVERSE SIDE, MAP OF INDIAN OCEAN SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4276"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":9},{"v":3},{"v":"1900-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19876"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KASUGA;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},{"v":"DAILY;"},{"v":"HAND WRITTEN; ILLUS, YOUTHS IN JAPANESE COSTUME, CARRYING FLOAT;  REVERSE SIDE, MAP OF INDIAN OCEAN SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4277"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":3},{"v":"1900-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19877"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS HONG KONG MARU"},{"v":"BROADSHEET;ILLUS;6.25X7.75;"},{"v":"DAILY;"},{"v":"VARIOUS ILLUSTRATIONS ON BACK: PHOTOGRAPHS OF DIAMOND HEAD, HONOLULU; MOUNT FUJIYAMA, JAPAN; CHINESE PAGODA; YOSEMITE FALLS, CALIF; STEAMSHIP AND JAPANESE FLAG;"},{"v":"1900-4278"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":9},{"v":4},{"v":"1900-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19878"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KASUGA"},{"v":"BROADSIDE;5.25X7.75;"},{"v":"DAILY;"},null,{"v":"1900-4279"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":4},{"v":"1900-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19879"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS KASUGA"},{"v":"BROADSIDE;5.25X7.75;"},{"v":"DAILY;"},null,{"v":"1900-4280"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":9},{"v":4},{"v":"1900-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19880"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KASUGA;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},{"v":"DAILY;"},{"v":"HAND WRITTEN; ILLUS, YOUTHS IN JAPANESE COSTUME, CARRYING FLOAT;  REVERSE SIDE, MAP OF INDIAN OCEAN SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4281"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":4},{"v":"1900-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19881"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS HONG KONG MARU"},{"v":"BROADSHEET;ILLUS;6.25X7.75;"},{"v":"DAILY;"},{"v":"VARIOUS ILLUSTRATIONS ON BACK: PHOTOGRAPHS OF DIAMOND HEAD, HONOLULU; MOUNT FUJIYAMA, JAPAN; CHINESE PAGODA; YOSEMITE FALLS, CALIF; STEAMSHIP AND JAPANESE FLAG;"},{"v":"1900-4282"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":9},{"v":4},{"v":"1900-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19882"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4816"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":10},{"v":28},{"v":"1900-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19883"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; ILLUS; COL; 5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4721"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":17},{"v":"1900-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19884"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.KOBE MARU"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRATION OF BASKET OF FLOWERS; MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4722"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":10},{"v":16},{"v":"1900-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19885"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET;ILLUS; COL; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRATION OF CHILDREN BEARING A RICKSHAW & CARRYING LANTERNS; MAP OF STEAMSHIP ROUTE ON BACK;"},{"v":"1900-4723"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":17},{"v":"1900-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19886"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA,JAPAN;"},{"v":"1900-4724"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":17},{"v":"1900-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19887"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA, JAPAN;"},{"v":"1900-4725"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":10},{"v":17},{"v":"1900-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19888"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA, JAPAN;"},{"v":"1900-4726"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":10},{"v":17},{"v":"1900-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19889"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET; ILLUS; COL; 5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4727"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":10},{"v":17},{"v":"1900-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19890"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.KOBE MARU"},{"v":"BROADSIDE; ILLUS; COL; 5.5X7.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4728"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":10},{"v":17},{"v":"1900-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19891"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KOBE MARU"},{"v":"BROADSHEET;ILLUS; COL; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRATION OF CHILDREN BEARING A RICKSHAW & CARRYING LANTERNS; MAP OF STEAMSHIP ROUTE ON BACK;"},{"v":"1900-4729"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":10},{"v":17},{"v":"1900-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19892"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; ILLUS; COL; 5.5X7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4735"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":10},{"v":18},{"v":"1900-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19893"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; ILLUS; COL; 5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4736"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":10},{"v":18},{"v":"1900-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19894"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET;ILLUS; COL; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRATION OF CHILDREN BEARING A RICKSHAW & CARRYING LANTERNS; MAP OF STEAMSHIP ROUTE ON BACK;"},{"v":"1900-4737"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":10},{"v":18},{"v":"1900-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19895"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.KOBE MARU"},{"v":"BROADSIDE; ILLUS; COL; 5.5X7.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4738"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":10},{"v":18},{"v":"1900-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19896"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA,JAPAN;"},{"v":"1900-4743"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":18},{"v":"1900-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19897"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA, JAPAN;"},{"v":"1900-4744"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":10},{"v":18},{"v":"1900-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19898"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4818"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":10},{"v":29},{"v":"1900-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19899"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4819"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":10},{"v":29},{"v":"1900-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19900"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4820"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":10},{"v":29},{"v":"1900-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19901"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4822"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":10},{"v":30},{"v":"1900-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19902"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4823"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":10},{"v":30},{"v":"1900-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19903"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4824"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":10},{"v":30},{"v":"1900-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19904"},null,{"v":"PALACE HOTEL RESTAURAT AND LADIES GRILL ROOM"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"[SAN FRANCISCO,CA]"},{"v":"CARD;6.25X10.75;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN;CORKAGE $1 PER BOTTLE;"},{"v":"1900-4826"},null,null,null,{"v":"Palace Hotel Restaurat And Ladies Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1900},{"v":10},{"v":30},{"v":"1900-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19905"},null,{"v":"CHICAGO BEACH HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILLUS;COL;4.25X8.50;"},{"v":"DAILY;"},{"v":"COMPANY EMBLEM;"},{"v":"1900-4828"},null,null,null,{"v":"Chicago Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":10},{"v":30},{"v":"1900-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19906"},null,{"v":"PALACE HOTEL RESTAURAT AND LADIES GRILL ROOM"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"[SAN FRANCISCO,CA]"},{"v":"CARD;6.25X10.75;"},{"v":"DAILY;"},{"v":"CORKAGE $1 PER BOTTLE;"},{"v":"1900-4830"},null,null,null,{"v":"Palace Hotel Restaurat And Ladies Grill Room"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":117},{"v":1900},{"v":10},{"v":31},{"v":"1900-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19907"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4837"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":31},{"v":"1900-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19908"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4838"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":10},{"v":31},{"v":"1900-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19909"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4839"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":10},{"v":31},{"v":"1900-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19910"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTES"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN 1900 IN PENCIL;PRINTED MENU WITH STAMPED ITEMS;ONE OF 4 BREAKFAST MENUS WITH DIFFERENT STAMPED ITEMS;"},{"v":"1900-4842"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":66},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19911"},null,{"v":"NORDDEUTSCHERRR LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATIONS OF LARGE SAILBOAT AT SEA SURROUNDED BY A SKETCH OF NAVAL TOOLS; CARD ALSO A POSTCARD;"},{"v":"1901-1686"},null,null,null,{"v":"Norddeutscherrr Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":6},{"v":19},{"v":"1901-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19912"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; CONCERT PROGRAM ON BACK COVER; ILLUSTRATION OF LARGE STEAMSHIP AT SEA;"},{"v":"1901-1687"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":6},{"v":19},{"v":"1901-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19913"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF VERY LARGE SAILBOAT AT SEA; COULD POSSIBLY BE MEAL SERVICE OF ANOTHER CLASS;  ALSO A POSTCARD;"},{"v":"1901-1688"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":6},{"v":19},{"v":"1901-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19914"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS KONIGIN LUISE"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-1620"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":6},{"v":12},{"v":"1901-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19915"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"SHIP;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-1621"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":6},{"v":12},{"v":"1901-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19916"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCHEON - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO; PRINTED ON LIGHTER STOCK;"},{"v":"1901-1467"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":5},{"v":28},{"v":"1901-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19917"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1468"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1901},{"v":5},{"v":28},{"v":"1901-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19918"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1469"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":5},{"v":28},{"v":"1901-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19919"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1470"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":5},{"v":28},{"v":"1901-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19920"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"LOGO;"},{"v":"1901-1472"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":5},{"v":28},{"v":"1901-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19921"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD VENTURA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1475"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":5},{"v":28},{"v":"1901-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19922"},null,{"v":"OCEANIC STEAMSHIP CO. - SONOMA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"SECOND CABIN MENU;"},{"v":"1901-1479"},null,null,null,{"v":"Oceanic Steamship Co.   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":29},{"v":"1901-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19923"},null,{"v":"OCEANIC STEAMSHIP CO. - SONOMA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 8.5;"},null,null,{"v":"1901-1480"},null,null,null,{"v":"Oceanic Steamship Co.   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":5},{"v":29},{"v":"1901-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19924"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,null,{"v":"1901-1482"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":5},{"v":29},{"v":"1901-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19925"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"MENU HANDWRITTEN; 2ND CABIN;"},{"v":"1901-1483"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":5},{"v":29},{"v":"1901-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19926"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X7;"},null,{"v":"MENU HANDWRITTEN; 2ND CABIN;"},{"v":"1901-1484"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":5},{"v":29},{"v":"1901-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19927"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"TROPICAL VILLAGE;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-1622"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":6},{"v":12},{"v":"1901-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19928"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIPS; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1623"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":6},{"v":12},{"v":"1901-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19929"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"ASIAN WOMAN;BOAT ON WATER;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1624"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1901},{"v":6},{"v":13},{"v":"1901-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19930"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIPS; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1625"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1901},{"v":6},{"v":13},{"v":"1901-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19932"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIPS; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1628"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":52},{"v":1901},{"v":6},{"v":13},{"v":"1901-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19933"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"PASSENGERS ON DECK;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-1630"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":6},{"v":13},{"v":"1901-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19934"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"VARIOUS FIGURES,EMBLEMS,DECORATIONS;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-1631"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":6},{"v":13},{"v":"1901-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19935"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS KONIGIN LUISE"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-1632"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":6},{"v":13},{"v":"1901-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19936"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIPS; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1633"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":6},{"v":13},{"v":"1901-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19937"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"PASSENGERSON DECK; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1634"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":6},{"v":14},{"v":"1901-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19938"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"COASTAL SCENE;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1635"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1901},{"v":6},{"v":14},{"v":"1901-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19939"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SIERRA"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1636"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":6},{"v":14},{"v":"1901-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19940"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"COASTAL SCENE;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1637"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":62},{"v":1901},{"v":6},{"v":14},{"v":"1901-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19941"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIPS; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1638"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1901},{"v":6},{"v":14},{"v":"1901-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19942"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 8.5;"},null,null,{"v":"1901-1485"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":5},{"v":29},{"v":"1901-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19943"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 8.5;"},null,null,{"v":"1901-1488"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":5},{"v":29},{"v":"1901-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19944"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,null,{"v":"1901-1489"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":5},{"v":30},{"v":"1901-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19945"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,null,{"v":"1901-1490"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":5},{"v":30},{"v":"1901-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19946"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE  \"FRIEDRICH DER GROSSE\""},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-2355"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":9},{"v":16},{"v":"1901-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19947"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1271"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19948"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1272"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19949"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"LOGO; MENU NOTES TIME AND \"DRESSING BUGLE\";"},{"v":"1901-1274"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":5},{"v":13},{"v":"1901-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19950"},null,{"v":"WESTMINSTER HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X7.25;"},null,{"v":"NO LOCATION INDICATED ON THIS MENU;"},{"v":"1901-1412"},null,null,null,{"v":"Westminster Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":5},{"v":24},{"v":"1901-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19951"},null,{"v":"STATLER'S HOTEL AND RESTAURANT"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE, BUFFALO, NY"},{"v":"CARD; COL; ILLUS; 5.75 X 8;"},null,{"v":"GREEN ILLUSTRATION OF HOTEL AND BUFFALO EXPOSITION (?);"},{"v":"1901-1824"},null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":7},{"v":3},{"v":"1901-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19952"},null,{"v":"STATLER'S HOTEL AND RESTAURANT"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE, BUFFALO, NY"},{"v":"CARD; COL; ILLUS; 5.75 X 8;"},null,{"v":"GREEN ILLUSTRATION OF HOTEL AND BUFFALO EXPOSITION (?);"},{"v":"1901-1825"},null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":7},{"v":3},{"v":"1901-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19953"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CLINTON,NY"},{"v":"CARD; ILLUS; COL; 5X7;"},{"v":"DAILY;"},{"v":"EMBLEM; CROSSED ITEMS;"},{"v":"1901-2177"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":8},{"v":19},{"v":"1901-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19954"},null,{"v":"SUMMIT HOUSE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"MOUNT WASHINGTON, NH"},{"v":"CARD; COL; 4.5X7;"},{"v":"DAILY;"},null,{"v":"1901-2181"},null,null,null,{"v":"Summit House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":8},{"v":20},{"v":"1901-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19955"},null,{"v":"DUTCHER HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X6.25;"},{"v":"DAILY;"},{"v":"PART OF MUSICAL PROGRAM PASTED ON BACK POSSIBLY TO MEND TEAR;"},{"v":"1901-2183"},null,null,null,{"v":"Dutcher House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":8},{"v":21},{"v":"1901-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19956"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"FOLDER; ILL; COL; 5.25X7.5;"},{"v":"DAILY;"},{"v":"MERMAIDS FLAGING SHIP; BAREFOOT CHILD LEADING A ROW OF BIRDS IN SONG ON BACK COVER; MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-2185"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1901},{"v":8},{"v":22},{"v":"1901-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19957"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"PASSENGARS ON DECK; GERMAN MENU; MAY BE USED AS POSTCARD;"},{"v":"1901-2186"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":8},{"v":22},{"v":"1901-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19958"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILL; COL; 5.5X8;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA; MENUS SEPARATE IN GERMAN AND ENGLISH; MAY BE USED AS POSTCARD;"},{"v":"1901-2188"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":8},{"v":23},{"v":"1901-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19959"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"FOLDER; ILLUS; COL; 4X6.5"},{"v":"DAILY;"},{"v":"SHIPS AT SEA ON FRONT AND BACK COVERS; MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-2189"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":66},{"v":1901},{"v":8},{"v":23},{"v":"1901-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19960"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"FOLDER; ILLUS; COL; 4X6.5"},{"v":"DAILY;"},{"v":"SHIPS AT SEA ON FRONT AND BACK COVERS; MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-2190"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":54},{"v":1901},{"v":8},{"v":23},{"v":"1901-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19961"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"FOLDER; ILL; COL; 5.25X7.5;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA; BAREFOOT CHILD LEADING A ROW OF BIRDS IN SONG ON BACK COVER; MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-2191"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1901},{"v":8},{"v":23},{"v":"1901-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19962"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILL; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"SAILBOATS NEAR MOUNTAINS; GERMAN MENU; MAY BE USED AS POSTCARD;"},{"v":"1901-2192"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":8},{"v":23},{"v":"1901-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19963"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILL; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"PASSENGARS ON DECK; GERMAN MENU; MAY BE USED AS POSTCARD;"},{"v":"1901-2193"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":8},{"v":23},{"v":"1901-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19964"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; CONCERT PROGRAM ON BACK COVER; ILLUSTRATION OF MYTHICAL SEA FIGRURE ON COVER;"},{"v":"1901-2198"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1901},{"v":8},{"v":24},{"v":"1901-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19965"},null,{"v":"U.S.DIPLOMATIC CORPS"},{"v":"TOUR TO BUFFALO-LUNCHEON"},{"v":"GOVT;"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; 5.25 X 7.5;"},{"v":"OTHER (POLITICAL);"},{"v":"EAGLE LOGO;"},{"v":"1901-2259"},null,null,null,{"v":"U.S.Diplomatic Corps"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":9},{"v":4},{"v":"1901-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19966"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER H.H. MEIER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF INDIAN WOMAN AND TROPICAL SCENE LABELED \"INDIEN\"; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1199"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19967"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"EVENING MEAL"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; COLORED ILLUSTRATION OF SCHULSCHIFF HERZOGIN SOPHIE CHARLOTTE; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1200"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19968"},null,{"v":"U.S.M.S ST. PAUL"},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"NAVAL FLAG(?); PRICED WINE LIST ON BACK OF MENU;"},{"v":"1901-1205"},null,null,null,{"v":"U.S.M.S St. Paul"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":89},{"v":1901},{"v":5},{"v":9},{"v":"1901-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19969"},null,{"v":"U.S.M.S ST. PAUL"},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"NAVAL FLAG(?); PRICED WINE LIST ON BACK OF MENU;"},{"v":"1901-1207"},null,null,null,{"v":"U.S.M.S St. Paul"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1901},{"v":5},{"v":9},{"v":"1901-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19970"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"LOGO;"},{"v":"1901-1210"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":5},{"v":9},{"v":"1901-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19971"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER NECKER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; COLORED ILLUSTRATION OF STEAMER AND ROCKY SHORE; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1211"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":5},{"v":9},{"v":"1901-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19972"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"EVENING MEAL"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH;; COLORED ILLUSTRATION OF STEAMER, ROW BOAT, AND ROCKY SHORE; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1212"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":9},{"v":"1901-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19973"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; COLORED ILLUSTRATION OF STEAMER AND ROCKY SHORE; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1213"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":5},{"v":9},{"v":"1901-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19974"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; COLORED ILLUSTRATION OF MEN AND WOMEN ON DECK; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1214"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":5},{"v":9},{"v":"1901-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19975"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER H.H.MEIER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN;; COLORED ILLUSTRATION OF CLASSICAL PLAQUE AND STEAMER; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1215"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":5},{"v":9},{"v":"1901-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19976"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE - SONOMA"},{"v":"BROADSIDE; EMBLEM; COL; 5.5 X 7;"},null,null,{"v":"1901-1220"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19977"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE - SS \"LAHN\""},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1224"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19978"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE - SONOMA"},{"v":"BROADSIDE; EMBLEM; COL; 5.5 X 7;"},null,null,{"v":"1901-1234"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19979"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE - SS \"LAHN\""},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1239"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":11},{"v":"1901-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19980"},null,{"v":"HOTEL NETHERLAND"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"BOOKLET; 3 X 4;"},null,{"v":"BOOKLET CONTAINS PRIX FIXE MENUS RANGING IN PRICE FROM SIXTY CENTS TO ONE DOLLAR; THE BOOKLET IS TITLES INDIVIDUAL CLUB BREAKFASTS AND STATES THAT MEAL IS SERVED TO ONE PERSON ONLY;"},{"v":"1900-2907"},null,null,null,{"v":"Hotel Netherland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"22"},{"v":148},{"v":1900},{"v":4},{"v":16},{"v":"1900-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19981"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD PANAMA LINE STEAMSHIP CITY OF PARA"},{"v":"FOLDER; 6 X 9;"},null,{"v":"MENU TYPED IN ENGLISH BUT VARIOUS COURSES LISTED IN ENGLISH AND SPANISH; ORNAMENTAL BORDER;"},{"v":"1900-2908"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19982"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD PANAMA LINE STEAMSHIP CITY OF PARA"},{"v":"BROADSIDE; 6 X 9;"},null,{"v":"ORNAMENTAL BORDER;"},{"v":"1900-2910"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19983"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"RMS EMPRESS OF CHINA"},{"v":"CARD;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1900-2912"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19984"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS,NY"},{"v":"BROADSIDE; ILLUS; 4.5 X 7.25;"},null,{"v":"H.S.CLEMENT,PROP. LISTED;"},{"v":"1900-3994"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1900},{"v":8},{"v":4},{"v":"1900-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19985"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"BROADSIDE;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"HANDWRITTEN MECHANICALLY REPRODUCED;FLAG;"},{"v":"1900-2913"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19986"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"BROADSIDE;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"HANDWRITTEN MECHANICALLY REPRODUCED;FLAG;"},{"v":"1900-2914"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19987"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS HONG KONG MARU"},{"v":"BROADSHEET;ILLUS;6.25X7.75;"},{"v":"DAILY;"},{"v":"VARIOUS ILLUSTRATIONS ON BACK: PHOTOGRAPHS OF DIAMOND HEAD, HONOLULU; MOUNT FUJIYAMA, JAPAN; CHINESE PAGODA; YOSEMITE FALLS, CALIF; STEAMSHIP AND JAPANESE FLAG;"},{"v":"1900-4283"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":9},{"v":4},{"v":"1900-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19988"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS KASUGA"},{"v":"BROADSIDE;5.25X7.75;"},{"v":"DAILY;"},null,{"v":"1900-4288"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19989"},null,{"v":"HOTEL VICTORY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY-ISLAND, LAKE ERIE, OH;"},{"v":"BROADSHEET; 4.5X6.75;"},null,null,{"v":"1900-4115"},null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19990"},null,{"v":"GRAND HOTEL MONT-CERVIN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ZERMATT, [SWITZERLAND]"},{"v":"CARD; 4.0X6.25;"},null,{"v":"MENU HAND-WRITTEN/CALLIGRAPHY; IN FRENCH;"},{"v":"1900-4118"},null,null,null,{"v":"Grand Hotel Mont Cervin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19991"},null,{"v":"GRAND HOTEL MONT-CERVIN"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"ZERMATT, [SWITZERLAND]"},{"v":"CARD; 4.0X6.25;"},null,{"v":"MENU HAND-WRITTEN/CALLIGRAPHY; IN FRENCH;"},{"v":"1900-4119"},null,null,null,{"v":"Grand Hotel Mont Cervin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19992"},null,{"v":"HOTEL NORTH"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"AUGUSTA, ME"},{"v":"CARD; 4.25X7.0;"},null,null,{"v":"1900-4122"},null,null,null,{"v":"Hotel North"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19993"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4123"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19994"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4124"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19995"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4125"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":21},{"v":"1900-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19996"},null,{"v":"HOTEL NORTH"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"AUGUSTA, ME"},{"v":"CARD; 4.25X7.0;"},null,null,{"v":"1900-4127"},null,null,null,{"v":"Hotel North"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":8},{"v":22},{"v":"1900-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19997"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4133"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":22},{"v":"1900-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19998"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},null,{"v":"HAND WRITTEN; ILLUS, SAMAURI; REVERSE SIDE, MAP OF INDIAN OCEAN, SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4135"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":22},{"v":"1900-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"19999"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KOBE MARU;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},null,{"v":"HAND WRITTEN; ILLUS, ANCHOR, BOUQUET OF CARNATIONS; STEAMSHIP UNDER WAY; REVERSE SIDE, MAP OF PACIFIC OCEAN SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4136"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":22},{"v":"1900-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20000"},null,{"v":"MAPLEWOOD HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WHITE MOUNTAINS, NH;"},{"v":"FOLDER; 4.5X6.25;"},null,null,{"v":"1900-4137"},null,null,null,{"v":"Maplewood Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1900},{"v":8},{"v":22},{"v":"1900-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20001"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4139"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":22},{"v":"1900-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20002"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4140"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":23},{"v":"1900-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20003"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4141"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":23},{"v":"1900-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20004"},null,{"v":"HOTEL VICTORY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY-ISLAND, LAKE ERIE, OH;"},{"v":"BROAADSIDE; 4.5X6.75;"},null,null,{"v":"1900-4142"},null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":8},{"v":23},{"v":"1900-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20005"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},null,{"v":"HAND WRITTEN; ILLUS, BASKET OF CRYSANTHEMUMS; REVERSE SIDE, MAP OF INDIAN OCEAN SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4144"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":8},{"v":23},{"v":"1900-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20006"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"ILLUS, FLAG WITH O/O; HAND-WRITTEN; TWO COPIES;"},{"v":"1900-3615"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":6},{"v":12},{"v":"1900-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20007"},null,{"v":"STEAMER CHATEAUGAY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS CHATEAUGAY, [LAKE CHAMPLAIN, {NY}];"},{"v":"CARD; 4.75X7.5;"},null,{"v":"MENU HAND WRITTEN IN PENCIL; DATE, \"14 JULY 1900\" AND \"LAKE CHAMPLAIN\" WRITTEN IN PEN POSSIBLY BY FB;"},{"v":"1900-3889"},null,null,null,{"v":"Steamer Chateaugay"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":7},{"v":14},{"v":"1900-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20008"},null,{"v":"STEAMER CHATEAUGAY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS CHATEAUGAY, [LAKE CHAMPLAIN, {NY}];"},{"v":"CARD; 4.75X7.5;"},null,{"v":"MENU HAND WRITTEN IN PENCIL; DATE, \"15 JULY 1900\" AND \"LAKE CHAMPLAIN\" WRITTEN IN PEN POSSIBLY BY FB;"},{"v":"1900-3892"},null,null,null,{"v":"Steamer Chateaugay"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":7},{"v":15},{"v":"1900-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20009"},null,{"v":"CENTRAL RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"143 LIBERTY STREET, NY"},{"v":"CARD; 4.5 X 5.75;"},null,{"v":"TABLE D'HOTE DINNER; PRICED AT 50 CENTS WHEN SERVED FROM 11 A.M TO 3 P.M.; ADDITIONAL PRICED WINE LIST ON BACK;"},{"v":"1900-3377"},null,null,null,{"v":"Central Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":85},{"v":1900},{"v":5},{"v":23},{"v":"1900-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20010"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"ILLUS, FLAG WITH O/O; HAND-WRITTEN; TWO COPIES;"},{"v":"1900-3616"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":6},{"v":12},{"v":"1900-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20011"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"FOLDER; ILLUS; 5.5X8.5;"},null,{"v":"COVER ILLUS, ANCHOR WITH CHAIN AND ROPE/BANNER WITH \"BON VOYAGE\"; FLAG WITH O/O; HAND-WRITTEN; BACK COVER ILLUS, SEA GULL SOARING OVER SEA; TWO COPIES"},{"v":"1900-3617"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1900},{"v":6},{"v":12},{"v":"1900-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20012"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3618"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":6},{"v":12},{"v":"1900-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20013"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3619"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":6},{"v":12},{"v":"1900-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20014"},null,{"v":"PACIFIC MAIL STEAMSHIP CO./TRANS-PACIIC LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS RIO DE JANEIRO"},{"v":"FOLDER; ILLUS; 5.75X8.75;"},null,{"v":"ILLUS, STEAMSHIP IN RED WITHIN DECORATIVE BORDER; TWO COPIES;"},{"v":"1900-3620"},null,null,null,{"v":"Pacific Mail Steamship Co./Trans Paciic Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":6},{"v":12},{"v":"1900-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20015"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3621"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":6},{"v":13},{"v":"1900-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20016"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,null,{"v":"1900-3622"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":6},{"v":13},{"v":"1900-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20017"},null,{"v":"PACIFIC MAIL STEAMSHIP CO./TRANS-PACIIC LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS RIO DE JANEIRO"},{"v":"FOLDER; ILLUS; 5.75X8.75;"},null,{"v":"ILLUS, STEAMSHIP IN RED WITHIN DECORATIVE BORDER; TWO COPIES;"},{"v":"1900-3623"},null,null,null,{"v":"Pacific Mail Steamship Co./Trans Paciic Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1900},{"v":6},{"v":13},{"v":"1900-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20019"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP \"CITY OF RIO DE JANEIRO\""},{"v":"BROADSIDE; ILLUS; 5.75X8.5;"},null,{"v":"HANDWRITTEN IN LAVENDAR INK & THEN PRINTED; DECORATIVE BORDER;"},{"v":"1900-3646"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":6},{"v":15},{"v":"1900-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20020"},null,{"v":"U.S. ARMY TRANSPORT"},{"v":"BREAKFAST"},{"v":"MIL;"},{"v":"\"WARREN\""},{"v":"BROADSIDE; 5.25X8;"},null,null,{"v":"1900-3653"},null,null,null,{"v":"U.S. Army Transport"},null,null,null,{"v":"under review"},{"v":"2"},{"v":18},{"v":1900},{"v":6},{"v":16},{"v":"1900-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20021"},null,{"v":"U.S. ARMY TRANSPORT"},{"v":"BREAKFAST"},{"v":"MIL;"},{"v":"\"WARREN\""},{"v":"BROADSIDE; 5.25X8;"},null,null,{"v":"1900-3656"},null,null,null,{"v":"U.S. Army Transport"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":6},{"v":17},{"v":"1900-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20022"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP \"CITY OF RIO DE JANEIRO\""},{"v":"BROADSIDE; ILLUS; 5.75X8.5;"},null,{"v":"HANDWRITTEN IN LAVENDAR INK & THEN PRINTED; DECORATIVE BORDER;"},{"v":"1900-3661"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":6},{"v":17},{"v":"1900-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20023"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTES"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN 1900 IN PENCIL;PRINTED MENU WITH STAMPED ITEMS;ONE OF 4 BREAKFAST MENUS WITH DIFFERENT STAMPED ITEMS;"},{"v":"1900-4843"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20024"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTES"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN 1900 IN PENCIL;PRINTED MENU WITH STAMPED ITEMS;ONE OF 4 BREAKFAST MENUS WITH DIFFERENT STAMPED ITEMS;"},{"v":"1900-4844"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20025"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTES"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN 1900 IN PENCIL;PRINTED MENU WITH STAMPED ITEMS;ONE OF 2 MENUS WITH DIFFERENT STAMPED ITEMS;2 COPIES;"},{"v":"1900-4845"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20026"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTES"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN 1900 IN PENCIL;PRINTED MENU WITH STAMPED ITEMS;ONE OF 2 MENUS WITH DIFFERENT STAMPED ITEMS;"},{"v":"1900-4846"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20027"},null,{"v":"U.S.M.S."},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-5054"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":12},{"v":17},{"v":"1900-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20028"},null,{"v":"U.S.M.S."},{"v":"DINNER"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-5055"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":12},{"v":17},{"v":"1900-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20029"},null,{"v":"U.S.M.S."},{"v":"BREAKFAST"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP;"},{"v":"1900-5056"},null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":12},{"v":18},{"v":"1900-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20030"},null,{"v":"U.S.M.S."},{"v":"DINNER"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-5058"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":12},{"v":18},{"v":"1900-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20031"},null,{"v":"U.S.M.S."},{"v":"BREAKFAST"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP;"},{"v":"1900-5059"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":12},{"v":19},{"v":"1900-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20032"},null,{"v":"U.S.M.S."},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP; PRICED WINE LIST ON BACK;"},{"v":"1900-5060"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1900},{"v":12},{"v":19},{"v":"1900-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20033"},null,{"v":"ST. CHARLES HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MILWAUKEE, WI"},{"v":"FOLDER; 5 X 7;"},null,null,{"v":"1900-5078"},null,null,null,{"v":"St. Charles Hotel"},null,null,null,{"v":"under review"},{"v":"4"},{"v":37},{"v":1900},{"v":12},{"v":23},{"v":"1900-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20034"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SYRACUSE NY"},{"v":"CARD; ILLUS; 5 X 7;"},null,{"v":"ILLUSTRATION OF HOTEL;"},{"v":"1900-5081"},null,null,null,{"v":"Congress Hall"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":46},{"v":1900},{"v":12},{"v":23},{"v":"1900-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20035"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SYRACUSE NY"},{"v":"CARD; ILLUS; 5 X 7;"},null,{"v":"ILLUSTRATION OF HOTEL;"},{"v":"1900-5082"},null,null,null,{"v":"Congress Hall"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":12},{"v":24},{"v":"1900-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20036"},null,{"v":"U.S.M.S."},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},{"v":"DAILY;"},{"v":"MARITIME FLAG AT TOP;PRICED WINE LIST;"},{"v":"1900-5121"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20037"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SYRACUSE,NY"},{"v":"BROADSHEET; ILLUS; COL; 5 X 7;"},null,{"v":"DINNER HOURS LISTED"},{"v":"1900-5158"},null,null,null,{"v":"Congress Hall"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":12},{"v":27},{"v":"1900-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20038"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SYRACUSE, NY"},{"v":"BROADSHEET; ILLUS; COL; 5 X 7;"},null,null,{"v":"1900-5168"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":12},{"v":28},{"v":"1900-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20039"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA, JAPAN;"},{"v":"1900-4745"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":10},{"v":18},{"v":"1900-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20040"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;RED BORDER;"},{"v":"1900-4748"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":10},{"v":19},{"v":"1900-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20041"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;GREEN BORDER;"},{"v":"1900-4749"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":10},{"v":19},{"v":"1900-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20042"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4750"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":10},{"v":19},{"v":"1900-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20043"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"MENU HANDWRITTEN; 2ND CABIN"},{"v":"1901-1491"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":5},{"v":30},{"v":"1901-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20044"},null,{"v":"OCEANIC STEAMSHIP CO. - VENTURA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS.COVER; COL; 5 X 7.5;"},null,{"v":"2ND CABIN MENU HANDWRITTEN;"},{"v":"1901-1492"},null,null,null,{"v":"Oceanic Steamship Co.   Ventura"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1901},{"v":5},{"v":30},{"v":"1901-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20047"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEELAND"},{"v":"CARD; ILLUS; 5.5 X 8;"},null,{"v":"ILLUSTRATION OF STEAMER AND SAILING SHIP; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2670"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":11},{"v":19},{"v":"1901-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20048"},null,{"v":"RED STAR LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEELAND"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},null,{"v":"ILLUSTRATION OF BEARDED MAN HOLDING A PIPE AND LOOKING AT STEAMER; BACK OF MENU IMPINTED OR USE AS POSTCARD; SHIP SAILED BETWEEN ANTWERP AND NEW YORK;"},{"v":"1901-2671"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":11},{"v":19},{"v":"1901-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20049"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEELAND"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"ILLUSTRATION OF SHIP AND ART DECO BORDER;"},{"v":"1901-2672"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":11},{"v":20},{"v":"1901-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20050"},null,{"v":"RED STAR LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEELAND"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},null,{"v":"ILLUSTRATION OF SHIP VATERLAND DATED 1900 AND SANTA MARIA DATED 1492; MCOLORED BORDER; BACK OF MENU IMPINTED OR USE AS POSTCARD; SHIP SAILED BETWEEN ANTWERP AND NEW YORK;"},{"v":"1901-2673"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"under review"},{"v":"2"},{"v":21},{"v":1901},{"v":11},{"v":20},{"v":"1901-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20051"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEELAND"},{"v":"CARD; ILLUS; 5.5 X 8;"},null,{"v":"ILLUSTRATION OF STEAMER AND ROW BOAT; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2674"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":11},{"v":20},{"v":"1901-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20052"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.VADERLAND"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"ILLUSTRATION OF SHIP AND ART DECO BORDER;"},{"v":"1901-2675"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":11},{"v":20},{"v":"1901-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20053"},null,{"v":"RED STAR LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.VADERLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},null,{"v":"ILLUSTRATION OF BEARDED MAN HOLDING A PIPE AND LOOKING AT STEAMER; BACK OF MENU IMPINTED OR USE AS POSTCARD; SHIP SAILED BETWEEN ANTWERP AND NEW YORK;"},{"v":"1901-2676"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":11},{"v":20},{"v":"1901-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20054"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEELAND"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"ILLUSTRATION OF SHIP AND ART DECO BORDER;"},{"v":"1901-2683"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":11},{"v":21},{"v":"1901-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20055"},null,{"v":"RED STAR LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEELAND"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},null,{"v":"ILLUSTRATION OF SHIP AT SEA FRAMED AS IF IT WEE A PAINTING; BACK OF MENU IMPINTED OR USE AS POSTCARD; SHIP SAILED BETWEEN ANTWERP AND NEW YORK;"},{"v":"1901-2685"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":21},{"v":"1901-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20056"},null,{"v":"RED STAR LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.VADERLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},null,{"v":"ILLUSTRATION OF SHIP AT SEA FRAMED AS IF IT WEE A PAINTING; BACK OF MENU IMPINTED OR USE AS POSTCARD; SHIP SAILED BETWEEN ANTWERP AND NEW YORK;"},{"v":"1901-2686"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":11},{"v":21},{"v":"1901-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20057"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.VADERLAND"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"ILLUSTRATION OF SHIP AND ART DECO BORDER;"},{"v":"1901-2687"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":21},{"v":"1901-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20058"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE S.S.ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2694"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":11},{"v":22},{"v":"1901-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20059"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE S.S.VADERLAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2705"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":11},{"v":23},{"v":"1901-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20060"},null,{"v":"UNION PACIFIC R.R. CO. ET AL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DINING CAR"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},{"v":"DAILY;"},{"v":"EMBLEM; DATE HAND WRITTEN; PHOTOGRAPH OF WHEAT FIELD ON BACK;"},{"v":"1901-2358"},null,null,null,{"v":"Union Pacific R.R. Co. Et Al"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20061"},null,{"v":"UNION PACIFIC R.R. CO. ET AL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DINING CAR"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},{"v":"DAILY;"},{"v":"EMBLEM; DATE HAND WRITTEN; PHOTOGRAPH OF TRACK LAYING ON BACK;"},{"v":"1901-2359"},null,null,null,{"v":"Union Pacific R.R. Co. Et Al"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20062"},null,{"v":"UNION PACIFIC R.R. CO. ET AL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"DINING CAR"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},{"v":"DAILY;"},{"v":"EMBLEM; DATE HAND WRITTEN; PHOTOGRAPH OF 3000 SHEEP IN WYOMING;"},{"v":"1901-2360"},null,null,null,{"v":"Union Pacific R.R. Co. Et Al"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20063"},null,{"v":"UNION PACIFIC R.R. CO. ET AL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"DINING CAR"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},{"v":"DAILY;"},{"v":"EMBLEM; DATE HAND WRITTEN; PHOTOGRAPH OF TRACK LAYING;"},{"v":"1901-2361"},null,null,null,{"v":"Union Pacific R.R. Co. Et Al"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20064"},null,{"v":"UNION PACIFIC R.R. CO. ET AL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"DINING CAR"},{"v":"CARD; ILLUS; COL; 5.5X7.25;"},{"v":"DAILY;"},{"v":"EMBLEM; DATE HAND WRITTEN; PHOTOGRAPH OF STOCK YARDS ON BACK;"},{"v":"1901-2363"},null,null,null,{"v":"Union Pacific R.R. Co. Et Al"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20065"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILL; COL; 5.5X8;"},{"v":"DAILY;"},{"v":"PASSENGERS ON DECK; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-2366"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":9},{"v":17},{"v":"1901-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20066"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"FOLDER; ILLUS; COL; 4.25X6.5;"},{"v":"DAILY;"},{"v":"MEN ON ROCK AT COAST WITH BOATS,OTHER ILLUSTRATIONS ON EACH SIDE AND BACK;  MENU IN GERMAN;"},{"v":"1901-2367"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":56},{"v":1901},{"v":9},{"v":17},{"v":"1901-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20067"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;  MENU IN GERMAN;  MAY BE USED AS POSTCARD;"},{"v":"1901-2368"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":9},{"v":17},{"v":"1901-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20068"},null,{"v":"PULLMAN DINING CAR SERVICE"},{"v":"BREAKFAST [ON FUNERAL TRAIN OF PRESIDENT MCKINLEY?]"},{"v":"COMMERCIAL"},{"v":"[EN ROUTE TO CANTON?]"},{"v":"CARD; ILLUS; 5.25X7.5;"},{"v":"NAT'L;"},{"v":"HANDWRITTEN NOTE \"FUNERAL TRAIN OF PRESIDENT McKINLEY WASHINGTON TO CANTON.17.18.SEPT.1901; EAGLE ON SHIELD;"},{"v":"1901-2369"},null,null,null,{"v":"Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":9},{"v":18},{"v":"1901-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20069"},null,{"v":"PULLMAN DINING CAR SERVICE"},{"v":"LUNCHEON [ON FUNERAL TRAIN OF PRESIDENT MCKINLEY?]"},{"v":"COMMERCIAL"},{"v":"[EN ROUTE TO CANTON?]"},{"v":"CARD; ILLUS; 5.25X7.5;"},{"v":"NAT'L;"},{"v":"HANDWRITTEN NOTE \"FUNERAL TRAIN OF PRESIDENT McKINLEY WASHINGTON TO CANTON.17.18.SEPT.1901; EAGLE ON SHIELD;"},{"v":"1901-2370"},null,null,null,{"v":"Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":9},{"v":18},{"v":"1901-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20070"},null,{"v":"PULLMAN DINING CAR SERVICE"},{"v":"DINNER [ON FUNERAL TRAIN OF PRESIDENT MCKINLEY?]"},{"v":"COMMERCIAL"},{"v":"[EN ROUTE TO CANTON?]"},{"v":"CARD; ILLUS; 5.25X7.5;"},{"v":"NAT'L;"},{"v":"HANDWRITTEN NOTE \"FUNERAL TRAIN OF PRESIDENT McKINLEY WASHINGTON TO CANTON.17.18.SEPT.1901; EAGLE ON SHIELD;2 COPIES WITH ONLY ONE WITH NOTATION ON BACK;"},{"v":"1901-2371"},null,null,null,{"v":"Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":9},{"v":18},{"v":"1901-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20071"},null,{"v":"PULLMAN DINING CAR SERVICE"},{"v":"BREAKFAST [ON FUNERAL TRAIN OF PRESIDENT MCKINLEY?]"},{"v":"COMMERCIAL"},{"v":"[EN ROUTE TO CANTON?]"},{"v":"CARD; ILLUS; 5.25X7.5;"},{"v":"NAT'L;"},{"v":"EAGLE ON SHIELD; SEE 1901-2371 FOR NOTES;"},{"v":"1901-2372"},null,null,null,{"v":"Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20072"},null,{"v":"PULLMAN DINING CAR SERVICE"},{"v":"LUNCHEON [ON FUNERAL TRAIN OF PRESIDENT MCKINLEY?]"},{"v":"COMMERCIAL"},{"v":"[EN ROUTE TO CANTON?]"},{"v":"CARD; ILLUS; 5.25X7.5;"},{"v":"NAT'L;"},{"v":"EAGLE ON SHIELD; SEE 1901-2371 FOR NOTES;"},{"v":"1901-2373"},null,null,null,{"v":"Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20073"},null,{"v":"PULLMAN DINING CAR SERVICE"},{"v":"DINNER [ON FUNERAL TRAIN OF PRESIDENT MCKINLEY?]"},{"v":"COMMERCIAL"},{"v":"[EN ROUTE TO CANTON?]"},{"v":"CARD; ILLUS; 5.25X7.5;"},{"v":"NAT'L;"},{"v":"EAGLE ON SHIELD; ''RETURNING PRESIDENTIAL TRAIN,CANTON TO WASHINGTON.19.20.SEP.1901\"WRITTEN BY HAND; DATE PARTLY WRITTEN BY HAND;"},{"v":"1901-2374"},null,null,null,{"v":"Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":9},{"v":19},{"v":"1901-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20074"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS DEUTSCHLAND"},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU;PUTTI HOLDING SHIELD WITH EMBLEM;"},{"v":"1901-2377"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":9},{"v":19},{"v":"1901-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20075"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH & DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"DEUTSCHLAND\" COMMODORE ALBERS"},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; MYTHICAL FIGURE, STEAMSHIP AT TOP; PERHAPS THIS IS A MEAL FOR ANOTHER CLASS;"},{"v":"1901-2394"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":9},{"v":22},{"v":"1901-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20076"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1280"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":14},{"v":"1901-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20077"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SAILING SHIPS IN PORT; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1282"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":14},{"v":"1901-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20078"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER IN PORT; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1283"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":81},{"v":1901},{"v":5},{"v":14},{"v":"1901-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20079"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND MARINE SUPPLIES; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1284"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1901},{"v":5},{"v":14},{"v":"1901-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20080"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND SAILING SHIPS; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1285"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":5},{"v":14},{"v":"1901-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20081"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"MIDDAY MEAL"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER NECKER"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN ONLY; ILLUSTRATION OF SCHULSCHIFF HERZOGIN SOPHIE CHARLOTTE; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1286"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":5},{"v":14},{"v":"1901-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20082"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"FOLDER; COL; ILLUS; 5.25 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND MERMAIDS; MUSICAL PROGRAM;"},{"v":"1901-1287"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1901},{"v":5},{"v":14},{"v":"1901-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20083"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1289"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":14},{"v":"1901-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20084"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SONOMA"},{"v":"CARD; 5.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-1290"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":5},{"v":14},{"v":"1901-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20085"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"MIDDAY MEAL"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER NECKER"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF SCHULSCHIFF HERZOGIN SOPHIE CHARLOTTE; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1296"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20086"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SCHULSCHIFF HERZOGIN SOPHIE CHARLOTTE; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1742"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20087"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF SHIP AND WOMAN IN CLASSICAL DRESS WITH SHIELD SAYING HAPAG;"},{"v":"1901-1743"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20088"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF MEN AND WOMEN ON DECK; MUSICAL PROGRAM;"},{"v":"1901-1744"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20089"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"STEAMSHIP COMPANY LOGO AT TOP OF MENU;"},{"v":"1901-1746"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20090"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1323"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":5},{"v":17},{"v":"1901-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20091"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"BROADSIDE;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1324"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":5},{"v":17},{"v":"1901-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20092"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"BROADSIDE;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1325"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":5},{"v":17},{"v":"1901-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20093"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1326"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":5},{"v":17},{"v":"1901-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20094"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1328"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":18},{"v":"1901-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20095"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER; BACK OF MENU SET UP AS POST CARD;"},{"v":"1901-1030"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20096"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; SIMPLER MENU FOR THE SAME DATE AS 1901-1030; ILLUSTRATION OF STEAMER; BACK OF MENU SET UP AS POST CARD;"},{"v":"1901-1031"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20097"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; SIMPLER MENU FOR THE SAME DATE AS 1901-1030; ILLUSTRATION OF SAILING SHIP AND SEAFOOD; BACK OF MENU SET UP AS POST CARD;"},{"v":"1901-1032"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20098"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF JUNGLE SCENE & ORIENTAL FEMALE HOLDING A JUG; THERE ARE 2 DIFFERENT MENUS FOR 2 CLASSES ON THIS DATE;"},{"v":"1901-1135"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1901},{"v":5},{"v":4},{"v":"1901-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20099"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SAILSHIP AT SEA; THERE ARE 2 DIFFERENT MENUS FOR 2 CLASSES ON THIS DATE;"},{"v":"1901-1136"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1901},{"v":5},{"v":4},{"v":"1901-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20101"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"H.H. MEIER\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN; ILLUSTRATION OF STEAMSHIP & SAILBOATS IN HARBOR; BORDER OF FOOD MOTIFS;"},{"v":"1901-1139"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":5},{"v":4},{"v":"1901-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20102"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"NECKAR\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN; ILLUSTRATION OF CUPIDS ON WINEBOTTLES, ETC;"},{"v":"1901-1140"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":5},{"v":4},{"v":"1901-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20103"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP, SMALL VESSELS AT SEA; BORDER OF FISH AND SHELLFISH; THERE ARE 2 DIFFERENT MENUS FOR 2 CLASSES ON THIS DATE;"},{"v":"1901-1141"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":5},{"v":"1901-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20104"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF ROCKY SHORELINE;"},{"v":"1901-1143"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1901},{"v":5},{"v":5},{"v":"1901-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20105"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP AT SEA;"},{"v":"1901-1144"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1901},{"v":5},{"v":5},{"v":"1901-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20106"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN - DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF MYTHICAL FIGURES; SEAFARING INSIGNIA; CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-1145"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":5},{"v":5},{"v":"1901-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20107"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"DAMPFER; H.H. MEIER"},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN; ILLUSTRATION OF STEAMSHIP AND SMALL VESSELS AT SEA; BORDER OF FOOD MOTIFS;"},{"v":"1901-1146"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":5},{"v":5},{"v":"1901-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20108"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"H.H. MEIER\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN; ILLUSTRATION OF STEAMSHIP AT SEA; BORDER FRIEZE OF MYTHICAL FIGURES;"},{"v":"1901-1147"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":5},{"v":5},{"v":"1901-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20109"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"NECKAR\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN; STEAMSHIP & SAILBOAT AT SEA;"},{"v":"1901-1148"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":5},{"v":5},{"v":"1901-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20110"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"DAMPFER; H.H. MEIER"},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN; ILLUSTRATION OF WALLED & ROCKY SHORELINE;"},{"v":"1901-1149"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":5},{"v":5},{"v":"1901-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20111"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"FOLDER;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"HANDWRITTEN MECHANICALLY REPRODUCED;FLAGS;ANCHORS;FLYING BIRD AT SEA ON BACK COVER;"},{"v":"1900-2915"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20112"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"RMS EMPRESS OF CHINA"},{"v":"CARD;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1900-2916"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20113"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"RMS EMPRESS OF CHINA"},{"v":"CARD;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1900-2923"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":4},{"v":22},{"v":"1900-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20114"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"PANAMA LINE,CITY OF PARA"},{"v":"FOLDER;COL;6X9;"},{"v":"DAILY;"},{"v":"TYPEWRITTEN ON PRINTED FORM;"},{"v":"1900-2924"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20115"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"BROADSIDE;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"HANDWRITTEN;SECOND COPY MECHANICALLY REPRODUCED;FLAG;2 COPIES"},{"v":"1900-2927"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20116"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"BROADSIDE;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"HANDWRITTEN;SECOND COPY MECHANICALLY REPRODUCED;FLAG;2 COPIES"},{"v":"1900-2928"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20117"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"FOLDER;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"HANDWRITTEN;SECOND COPY; MECHANICALLY REPRODUCED;FLAGS;ANCHORS;FLYING BIRD AT SEA ON BACK COVER;"},{"v":"1900-2929"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1900},{"v":4},{"v":23},{"v":"1900-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20118"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUNCANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP LINE INSIGNIA AT TOP OF MENUE; PRICED WINE, LIQUOR & TOBACCO LIST ON BACK;"},{"v":"1900-2944"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":92},{"v":1900},{"v":4},{"v":24},{"v":"1900-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20119"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUNCANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP LINE INSIGNIA AT TOP OF MENUE; PRICED WINE, LIQUOR & TOBACCO LIST ON BACK;"},{"v":"1900-2946"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":107},{"v":1900},{"v":4},{"v":24},{"v":"1900-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20120"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUNCANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP LINE INSIGNIA AT TOP OF MENUE; PRICED WINE, LIQUOR & TOBACCO LIST ON BACK;"},{"v":"1900-2947"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":86},{"v":1900},{"v":4},{"v":24},{"v":"1900-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20121"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUNCANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP FLAG AT TOP OF MENU; PRICED WINE, LIQUOR & TOBACCO LIST ON BACK OF MENU;"},{"v":"1900-2961"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":105},{"v":1900},{"v":4},{"v":25},{"v":"1900-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20122"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUNCANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP FLAG AT TOP OF MENU; PRICED WINE, LIQUOR & TOBACCO LIST ON BACK OF MENU;"},{"v":"1900-2963"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":4},{"v":25},{"v":"1900-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20123"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. \"CITY OF PARA\""},{"v":"BROADSIDE; ILLUS; 5.75X8.75;"},null,{"v":"DECORATIVE BORDER;"},{"v":"1900-2965"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":4},{"v":25},{"v":"1900-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20124"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.5X8.5;"},{"v":"DAILY;"},{"v":"TYPEWRITTEN ON FORM;2 COPIES"},{"v":"1900-3034"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":4},{"v":30},{"v":"1900-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20125"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.5X8.5;"},{"v":"DAILY;"},{"v":"TYPEWRITTEN ON FORM;2 COPIES;"},{"v":"1900-3035"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":4},{"v":30},{"v":"1900-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20126"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS KAISER WILHELM DER GROSSE"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"SEPARATE LISTINGS,ONE GERMAN,ONE ENGLISH;SHIP AT SEA ON FRONT COVER;CONCERT PROGRAM;"},{"v":"1900-3036"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1900},{"v":4},{"v":29},{"v":"1900-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20127"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"BROADSHEET;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;2 COPIES;"},{"v":"1900-3038"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":4},{"v":30},{"v":"1900-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20128"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"BROADSHEET;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;2 COPIES;"},{"v":"1900-3039"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":4},{"v":30},{"v":"1900-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20129"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"FOLDER;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAGS AND ANCHORS;BIRD AT SEA ON BACK COVER;2 COPIES;"},{"v":"1900-3040"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1900},{"v":4},{"v":30},{"v":"1900-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20130"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.5X8.5;"},{"v":"DAILY;"},{"v":"TWO COPIES;"},{"v":"1900-3060"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20131"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.5X8.5;"},{"v":"DAILY;"},null,{"v":"1900-3061"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"under review"},{"v":"2"},{"v":14},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20132"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"FOLDER;6X9.25;"},{"v":"DAILY;"},{"v":"2 COPIES;"},{"v":"1900-3062"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20133"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS DORIC;"},{"v":"BROADSIDE;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"FLAG;2 COPIES;"},{"v":"1900-3063"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20134"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS DORIC;"},{"v":"BROADSIDE;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"FLAG;2 COPIES;"},{"v":"1900-3064"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20135"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS DORIC;"},{"v":"FOLDER;ILL;COL;5.25X8.5;"},{"v":"DAILY;"},{"v":"FLAGS AND ANCHOR;BIRD IN FLIGHT AT SEA;2 COPIES;"},{"v":"1900-3065"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1900},{"v":5},{"v":1},{"v":"1900-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20136"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS DORIC;"},{"v":"BROADSIDE; 5X8;"},{"v":"DAILY;"},{"v":"2 COPIES;"},{"v":"1900-3066"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":5},{"v":2},{"v":"1900-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20137"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS DORIC;"},{"v":"BROADSIDE; 5X8;"},{"v":"DAILY;"},{"v":"2 COPIES;"},{"v":"1900-3067"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":5},{"v":2},{"v":"1900-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20138"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"LAHN\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; INCLUDES MUSICAL PROGRAM; DRAWING OF MYTHICAL FIGURE, GLOBE & SEA SCENE;"},{"v":"1900-3664"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1900},{"v":6},{"v":17},{"v":"1900-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20139"},null,{"v":"HOTEL DEL CORONADO"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CORONADO BEACH, CA"},{"v":"CARD; ILLUS; 4.5X7.25"},null,{"v":"ILLUS, CROWN; MENU LISTS MEAL HOURS AND MEAL HOURS FOR NURSES AND CHILDREN; MUSIC PROGRAMME LISTED;"},{"v":"1900-3894"},null,null,null,{"v":"Hotel Del Coronado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":7},{"v":15},{"v":"1900-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20140"},null,{"v":"HOTEL VELVET"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"OLD ORCHARD, ME"},{"v":"BROADSIDE; ILLUS; 5.5X9.0;"},null,{"v":"ILLUS, SEASHORE WITH WOMAN AND TWO CHILDREN PLAYING; DATE HAND WRITTEN BY FEB?"},{"v":"1900-3896"},null,null,null,{"v":"Hotel Velvet"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":7},{"v":15},{"v":"1900-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20141"},null,{"v":"HOTEL VELVET"},{"v":"TABLE DE HOTE DINNER/FISH DINNER"},{"v":"COMMERCIAL"},{"v":"OLD ORCHARD BEACH, ME;"},{"v":"FOLDER; ILLUS; COL; 5.0X8.0;"},null,{"v":"ILLUS OF HOTEL ON COVER; ILLUS OF HILDRETH'S ORIGINAL AND ONLY VELVET MOLASSES CANDY FACTORY ON REAR COVER; TABLE DE HOTE DINNER SERVED FROM 12 TO 3 FOR 75 CENTS; FISH DINNER SERVED FROM 11 A.M. TO 7 P.M. FOR 50 CENTS;"},{"v":"1900-3898"},null,null,null,{"v":"Hotel Velvet"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1900},{"v":7},{"v":16},{"v":"1900-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20142"},null,{"v":"?"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD STEAMER HORICON, [LAKE GEORGE {NY}];"},{"v":"CARD; 5.5X7.5;"},null,{"v":"HAND WRITTEN IN INK; \"LAKE GEORGE\" WRITTEN BY FB?;"},{"v":"1900-3900"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":7},{"v":16},{"v":"1900-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20143"},null,{"v":"?"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD STEAMER HORICON, [LAKE GEORGE {NY}];"},{"v":"CARD; 5.5X7.5;"},null,{"v":"HAND WRITTEN IN INK; \"LAKE GEORGE\" WRITTEN BY FB?;"},{"v":"1900-3903"},null,null,null,{"v":"Steamer Horicon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":7},{"v":17},{"v":"1900-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20144"},null,{"v":"(NORTHERN STEAMSHIP COMPANY/GREAT NORTHERN RY LINE.)"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ON BOARD SS NORTH WEST"},{"v":"CARD; ILLUS; 7.25X12.75"},null,{"v":"ILLUS, DRAWING OF STEAMER SET WITHIN FRAME;"},{"v":"1900-3904"},null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":7},{"v":18},{"v":"1900-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20145"},null,{"v":"NORTHERN STEAMSHIP COMPANY/GREAT NORTHERN RY LINE."},{"v":"A LA CARTE"},{"v":"COMMERCIAL"},{"v":"ON BOARD SS NORTH WEST"},{"v":"FOLDER; ILLUS; 7.0X11.0;"},null,{"v":"ILLUS, DRAWING OF STEAMER SET WITHIN FRAME; DATE HAND WRITTEN BY FEB?;"},{"v":"1900-3905"},null,null,null,{"v":"Northern Steamship Company/Great Northern Ry Line."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":254},{"v":1900},{"v":7},{"v":18},{"v":"1900-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20146"},null,{"v":"HOTEL VELVET"},{"v":"TABLE DE HOTE DINNER/FISH DINNER"},{"v":"COMMERCIAL"},{"v":"OLD ORCHARD BEACH, ME;"},{"v":"FOLDER; ILLUS; COL; 5.0X8.0;"},null,{"v":"ILLUS OF HOTEL ON COVER; ILLUS OF HILDRETH'S ORIGINAL AND ONLY VELVET MOLASSES CANDY FACTORY ON REAR COVER; TABLE DE HOTE DINNER SERVED FROM 12 TO 3 FOR 75 CENTS; FISH DINNER SERVED FROM 11 A.M. TO 7 P.M. FOR 50 CENTS;"},{"v":"1900-3908"},null,null,null,{"v":"Hotel Velvet"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":7},{"v":18},{"v":"1900-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20147"},null,{"v":"VICTORY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY ISLAND, OH"},{"v":"CARD; 4.5X7.25;"},null,{"v":"TABLE D'HOTE MENU; \"ISLAND CLARET, DRY AND SWEET CATAWBA, 40 CENTS A QUART;\""},{"v":"1900-3935"},null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":7},{"v":22},{"v":"1900-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20148"},null,{"v":"LACKAWANNA RAILROAD"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"A LA CARTE MENU; NAME PRINTED IN BLOCK DESIGN;"},{"v":"1900-3938"},null,null,null,{"v":"Lackawanna Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20149"},null,{"v":"LACKAWANNA RAILROAD"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"A LA CARTE MENU; NAME PRINTED IN BLOCK DESIGN;"},{"v":"1900-3939"},null,null,null,{"v":"Lackawanna Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20150"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;COL;5.75X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;2 COPIES;"},{"v":"1900-3411"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20151"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;COL;5.75X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;2 COPIES;"},{"v":"1900-3414"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20152"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"COASTAL SCENE;SEPARATE ENGLISH AND GERMAN MENU;MAY BE USED AS A POSTCARD;"},{"v":"1900-3415"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20154"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;COL;5.75X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;"},{"v":"1900-3417"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":5},{"v":25},{"v":"1900-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20155"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.75X8.75;"},{"v":"DAILY;"},{"v":"TYPEWRITTEN AND MECHANICALLY  REPRODUCED;"},{"v":"1900-3430"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20156"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.75X8.75;"},{"v":"DAILY;"},{"v":"TYPEWRITTEN AND MECHANICALLY REPRODUCED;"},{"v":"1900-3431"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20157"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"FOLDER;6X9.25;"},{"v":"DAILY;"},{"v":"TYPEWRITTEN AND MECHANICALLY REPRODUCED"},{"v":"1900-3432"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20158"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"DECK OF SHIPWITH PASSANGERS;SEPARATE ENGLISH AND GERMAN LISTINGS;MAY BE USED AS A POSTCARD;"},{"v":"1900-3437"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":61},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20159"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS KAISER WILHELM DER GROSSE"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"SAILOR ON LADDER WAVING HAT;SHIP AT SEA;SEPARATE ENGLISH AND GERMAN LISTINGS;MUSICAL PROGRAM;"},{"v":"1900-3438"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1900},{"v":5},{"v":26},{"v":"1900-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20160"},null,{"v":"WINDSOR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"JACKSONVILLE, FL"},{"v":"CARD; ILLUS; COL; 5X7.25;"},null,{"v":"TABLE D'HOTE MENU; ILLUSTRATION OF REINDEER OVER DECORATIVE HOTEL NAME; [DATE INFO SUPPLIED BY FEB];"},{"v":"1900-3467"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":5},{"v":28},{"v":"1900-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20161"},null,{"v":"HOTEL VICTORY"},{"v":"NOON DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY-ISLAND, LAKE ERIE, OH;"},{"v":"BROADSIDE; 4.5X6.75;"},null,null,{"v":"1900-4146"},null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":8},{"v":23},{"v":"1900-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20162"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},null,{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4290"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20163"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},null,{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4291"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20164"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},null,{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4292"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20165"},null,{"v":"NORDEUTSCHER LLOYD"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. BARBAROSSA"},{"v":"FOLDER; ILLUS; COL; 5 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF CLASSICALLY ROBED WOMAN AND YOUNG BOY; ILLUSTRATION OF STATUE OF LIBERTY, LIGHTHOUSE AND MAN AND WOMAN DANCING;  MUSICAL PROGRAM;"},{"v":"1900-4301"},null,null,null,{"v":"Nordeutscher Lloyd"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":9},{"v":5},{"v":"1900-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20166"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},null,{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4302"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":9},{"v":6},{"v":"1900-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20167"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4751"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":19},{"v":"1900-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20168"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4752"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":19},{"v":"1900-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20169"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4753"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":10},{"v":19},{"v":"1900-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20170"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4754"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":10},{"v":19},{"v":"1900-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20171"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4755"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":10},{"v":19},{"v":"1900-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20172"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4756"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":10},{"v":20},{"v":"1900-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20173"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4757"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":20},{"v":"1900-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20174"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4758"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":10},{"v":20},{"v":"1900-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20175"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4759"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":20},{"v":"1900-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20176"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4760"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":10},{"v":20},{"v":"1900-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20177"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4761"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":20},{"v":"1900-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20178"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4764"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":21},{"v":"1900-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20179"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4765"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":10},{"v":21},{"v":"1900-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20180"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4766"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":10},{"v":21},{"v":"1900-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20181"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4767"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":21},{"v":"1900-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20182"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4768"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":10},{"v":21},{"v":"1900-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20183"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTES"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN 1900 IN PENCIL;PRINTED MENU WITH STAMPED ITEMS;ONE OF 3 MENUS WITH DIFFERENT STAMPED ITEMS;"},{"v":"1900-4847"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":63},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20184"},null,{"v":"NIPPON YUSEN KAISHA - S.S. KOBE MARU"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4645"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S. Kobe Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20185"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KASUGA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4647"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20186"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KOBE MARU"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDDWRITTEN;"},{"v":"1900-4653"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kobe Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20187"},null,{"v":"TOYO KISEN KAISHA - HONG KONG MARU"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS COVER; 3 X 7.75;"},null,null,{"v":"1900-4657"},null,null,null,{"v":"Toyo Kisen Kaisha   Hong Kong Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20188"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KASUGA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4659"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20189"},null,{"v":"NIPPON YUSEN KAISHA - S.S. KASUGA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4660"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S. Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20190"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KASUGA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS OF JAPANESE CHILDREN IN COLOR; 10 X 9.5;"},null,{"v":"MENU HANDWRITTEN; MAP ON BACK SHOWING ROUTE;"},{"v":"1900-4661"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":10},{"v":"1900-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20191"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KASUGA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS OF JAPANESE CHILDREN IN COLOR; 10 X 9.5;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN; MAP ON BACK SHOWING ROUTE;"},{"v":"1900-4662"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":11},{"v":"1900-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20192"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;"},{"v":"1900-4663"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":10},{"v":11},{"v":"1900-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20193"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4664"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":10},{"v":11},{"v":"1900-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20194"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4665"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":10},{"v":11},{"v":"1900-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20195"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4666"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":10},{"v":11},{"v":"1900-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20196"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4667"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":10},{"v":11},{"v":"1900-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20197"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4668"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":10},{"v":11},{"v":"1900-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20198"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;RED BORDER"},{"v":"1900-4672"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":10},{"v":12},{"v":"1900-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20199"},null,{"v":"RED STAR LINE - ANTWERPEN NY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S.ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5.X 8;"},null,null,{"v":"1901-2706"},null,null,null,{"v":"Red Star Line   Antwerpen Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":11},{"v":24},{"v":"1901-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20200"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2708"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":11},{"v":24},{"v":"1901-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20201"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE S.S.VADERLAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2711"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":11},{"v":24},{"v":"1901-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20202"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSER"},{"v":"CARD; ILLUS; COL; 5.25 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH;; ILLUSTRATION OF MEN AND WOMEN ON DECK; BACK OF MENU SET UP FOR USE AS POSTCARD;"},{"v":"1901-1827"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1901},{"v":7},{"v":3},{"v":"1901-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20203"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSER"},{"v":"CARD; ILLUS; COL; 5.25 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH;; ILLUSTRATION OF BOATS, FOOD, AND WINE; BACK OF MENU SET UP FOR USE AS POSTCARD;"},{"v":"1901-1828"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1901},{"v":7},{"v":3},{"v":"1901-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20204"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSER"},{"v":"CARD; ILLUS; COL; 5.25 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH;; ILLUSTRATION OF SCHULSCHIFF HERZOGIN SOPHIE CHARLOTTE; BACK OF MENU SET UP FOR USE AS POSTCARD;"},{"v":"1901-1832"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20205"},null,{"v":"STATLER'S HOTEL AND RESTAURANT"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE, BUFFALO, NY"},{"v":"CARD; COL; ILLUS; 5.75 X 8;"},null,{"v":"GREEN ILLUSTRATION OF HOTEL AND BUFFALO EXPOSITION (?);"},{"v":"1901-1835"},null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20206"},null,{"v":"STATLER'S HOTEL AND RESTAURANT"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE, BUFFALO, NY"},{"v":"CARD; COL; ILLUS; 5.75 X 8;"},null,{"v":"GREEN ILLUSTRATION OF HOTEL AND BUFFALO EXPOSITION (?);"},{"v":"1901-1836"},null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20207"},null,{"v":"STATLER'S HOTEL AND RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ELLICOTT SQUARE, BUFFALO, NY"},{"v":"CARD; COL; ILLUS; 5.75 X 8;"},null,{"v":"GREEN ILLUSTRATION OF HOTEL AND BUFFALO EXPOSITION (?);"},{"v":"1901-1837"},null,null,null,{"v":"Statler's Hotel And Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20208"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSER"},{"v":"FOLDER ILLUS; COL; 5.25 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH;; ILLUSTRATION OF STEAMER; MUSICAL PROGRAM;"},{"v":"1901-1843"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20209"},null,{"v":"OCEANIC STEAMSHIP COMPANY - SONOMA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 8.5;"},null,null,{"v":"1901-1855"},null,null,null,{"v":"Oceanic Steamship Company   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":7},{"v":4},{"v":"1901-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20210"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER; 4.25X6.25;"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH;"},{"v":"1901-1876"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":62},{"v":1901},{"v":7},{"v":6},{"v":"1901-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20211"},null,{"v":"HOTEL CHAMBERLIN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"OLD POINT COMFORT, VA"},{"v":"CARD; 4 X 8.25;"},null,{"v":"NOTE THAT THE HOTEL IS EQUIPPED WITH A WATER STILL APPROVED BY THE MASSACHUSETTS HOMEOPATHIC HOSPITAL AND SURGEONS OF FORT MONROE;"},{"v":"1901-2118"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":8},{"v":6},{"v":"1901-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20212"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"DEUTSCHLAND\" COMMODORE ALBERS"},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; EMBLEM AT TOP OF MENU;"},{"v":"1901-2396"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":86},{"v":1901},{"v":9},{"v":23},{"v":"1901-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20213"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"DEUTSCHLAND\" COMMODORE ALBERS"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"GERMAN & ENGLISH; MUSIK-PROGRAMM ON BACK COVER; ILLUSTRATION OF ADULTS & CHILDREN PLAYING ON BEACH, STEAMSHIP IN BACKGROUND;"},{"v":"1901-2397"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":9},{"v":23},{"v":"1901-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20214"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH & DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"DEUTSCHLAND\" COMMODORE ALBERS"},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; MYTHICAL FIGURE, STEAMSHIP AT TOP; PERHAPS THIS IS A MEAL FOR ANOTHER CLASS;"},{"v":"1901-2398"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":9},{"v":23},{"v":"1901-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20215"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"DEUTSCHLAND\" COMMODORE ALBERS"},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; EMBLEM AT TOP OF MENU;"},{"v":"1901-2402"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":81},{"v":1901},{"v":9},{"v":24},{"v":"1901-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20216"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"DEUTSCHLAND\" COMMODORE ALBERS"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"GERMAN & ENGLISH; MUSIK-PROGRAMM ON BACK COVER; ILLUSTRATION OF MALE & FELMALE PASSENGERS CHATTING ON SHIPBOARD;"},{"v":"1901-2403"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1901},{"v":9},{"v":24},{"v":"1901-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20217"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH & DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"DEUTSCHLAND\" COMMODORE ALBERS"},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; CHERUBS HOLDING SHIELD OF SHIPPING EMBLEM; PERHAPS THIS IS A MEAL FOR ANOTHER CLASS;"},{"v":"1901-2404"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":9},{"v":24},{"v":"1901-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20218"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"DEUTSCHLAND\" COMMODORE ALBERS"},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; EMBLEM AT TOP OF MENU;"},{"v":"1901-2414"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1901},{"v":9},{"v":25},{"v":"1901-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20220"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH & DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"DEUTSCHLAND\" COMMODORE ALBERS"},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; MYTHICAL FIGURE, STEAMSHIP AT TOP; PERHAPS THIS IS A MEAL FOR ANOTHER CLASS;"},{"v":"1901-2416"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":9},{"v":25},{"v":"1901-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20221"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK-BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; FISH BORDER, SKETCH OF SHIPS AT SEA; POSTCARD ON BACK;"},{"v":"1901-2436"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":71},{"v":1901},{"v":10},{"v":2},{"v":"1901-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20222"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; FISH BORDER, SKETCH OF SHIPS AT SEA; POSTCARD ON BACK;"},{"v":"1901-2437"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1901},{"v":10},{"v":1},{"v":"1901-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20223"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"FOLDER; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; CONCERT-PROGRAMME; SKETCH OF SHIPS AT SEA ON COVER;"},{"v":"1901-2438"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":10},{"v":1},{"v":"1901-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20225"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"STEAMSHIP COMPANY LOGO AT TOP OF MENU;2 COPIES"},{"v":"1901-1747"},null,null,null,{"v":"Oceanic Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20226"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SONOMA,SECOND CABIN"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"STEAMSHIP COMPANY LOGO AT TOP OF MENU;"},{"v":"1901-1748"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20227"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1749"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20228"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6.5X9.25;"},null,{"v":"A LA CARTE MENU; ILLUSTRATION OF HOTEL ON FRONT COVER, HISTORY OF HOTEL ON BACK COVER;"},{"v":"1901-1153"},null,null,null,{"v":"Fifth Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":355},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20229"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 4X6.75;"},null,{"v":"TABLE D'HOTE MENU; [ON BACK OF MENU, \"RESTAURANT 24 ST. SIDE\" ENTERED BY FEB];"},{"v":"1901-1155"},null,null,null,{"v":"Fifth Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20230"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CLINTON,NY"},{"v":"CARD; ILLUS; COL; 5X7;"},{"v":"DAILY;"},{"v":"MAN IN COSTUME AT TABLE READING A NEWSPAPER;"},{"v":"1901-2174"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":8},{"v":19},{"v":"1901-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20231"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILL; COL; 5.5X8;"},{"v":"DAILY;"},{"v":"COASTAL SCENE; FOOD AND UTENSILS; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1913"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":7},{"v":9},{"v":"1901-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20232"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIPS IN HARBOR; MENUS SEPARATE IN GERMAN AND ENGLISH; MAY BE USED AS POSTCARD;"},{"v":"1901-1914"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1901},{"v":7},{"v":9},{"v":"1901-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20233"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"PASSENGERS ON DECK; MENU IN GERMAN;  MAY BE USED AS POSTCARD;"},{"v":"1901-1915"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":7},{"v":9},{"v":"1901-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20234"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"BROADSIDE;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1329"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":18},{"v":"1901-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20235"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"BROADSIDE;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1330"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":5},{"v":18},{"v":"1901-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20236"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1331"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":18},{"v":"1901-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20237"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1332"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":5},{"v":18},{"v":"1901-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20238"},null,{"v":"USMS"},{"v":"LUNCH"},{"v":"GOVT;"},{"v":"SS ST PAUL"},{"v":"CARD;ILLUS;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG;PRICED WINE LIST;"},{"v":"1901-1333"},null,null,null,{"v":"Claremont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1901},{"v":5},{"v":18},{"v":"1901-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20239"},null,{"v":"USMS"},{"v":"BREAKFAST"},{"v":"GOVT;"},{"v":"SS ST PAUL"},{"v":"CARD;ILLUS;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1338"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":5},{"v":19},{"v":"1901-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20240"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1340"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":5},{"v":19},{"v":"1901-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20241"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1341"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":5},{"v":19},{"v":"1901-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20242"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"BROADSIDE;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1342"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":19},{"v":"1901-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20243"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"BROADSIDE;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1343"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":5},{"v":19},{"v":"1901-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20244"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1344"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":10},{"v":"1901-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20245"},null,{"v":"USMS"},{"v":"LUNCH"},{"v":"GOVT;"},{"v":"SS ST PAUL"},{"v":"CARD;ILLUS;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG;PRICED WINE LIST;"},{"v":"1901-1347"},null,null,null,{"v":"Usms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1901},{"v":5},{"v":19},{"v":"1901-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20246"},null,{"v":"OCEANIC STEAMSHIP CO. - SONOMA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; COL; 5.5 X 7;"},null,null,{"v":"1901-1351"},null,null,null,{"v":"Oceanic Steamship Co.   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20247"},null,{"v":"OCEANIC STEAMSHIP COMPANY - SONOMA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM COL; 5.5 X 8.5;"},null,null,{"v":"1901-1355"},null,null,null,{"v":"Oceanic Steamship Company   Sonoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":5},{"v":20},{"v":"1901-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20248"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF SHIP AND WOMAN IN CLASSICAL DRESS WITH SHIELD SAYING HAPAG;"},{"v":"1901-1700"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":6},{"v":20},{"v":"1901-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20249"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"MENU IN GERMAN ONLY; ILLUSTATION OF SHIP AND WOMAN IN CLASSICAL DRESS WITH SHIELD SAYING HAPAG;"},{"v":"1901-1701"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":6},{"v":20},{"v":"1901-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20250"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.75;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF SHIP AT SEA AND IN DRYDOCK; MUSICAL PROGRAM;"},{"v":"1901-1702"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":6},{"v":20},{"v":"1901-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20251"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF SHIP AND FOOD; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1703"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20252"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS;CITYSCAPE IN BACKGROUND;MENU IN GERMAN AND ENGLISH;"},{"v":"1901-1779"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":6},{"v":26},{"v":"1901-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20253"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS;CITYSCAPE IN BACKGROUND;MENU IN GERMAN;"},{"v":"1901-1780"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1901},{"v":6},{"v":26},{"v":"1901-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20254"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS;CITYSCAPE IN BACKGROUND;MENU IN GERMAN;"},{"v":"1901-1781"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":6},{"v":27},{"v":"1901-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20255"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS;CITYSCAPE IN BACKGROUND;MENU IN GERMAN AND ENGLISH;"},{"v":"1901-1782"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1901},{"v":6},{"v":27},{"v":"1901-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20256"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER;4.25X6.25"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH"},{"v":"1901-1783"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":76},{"v":1901},{"v":6},{"v":27},{"v":"1901-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20257"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER;ILLUS;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA;MENU IN GERMAN AND ENGLISH;MUSICAL PROGRAM;"},{"v":"1901-1784"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":6},{"v":27},{"v":"1901-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20258"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SIERRA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN AND DUPLICATED;"},{"v":"1901-1785"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":6},{"v":27},{"v":"1901-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20259"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER;COL;4.25X6.25"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH"},{"v":"1901-1788"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":79},{"v":1901},{"v":6},{"v":28},{"v":"1901-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20260"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS;CITYSCAPE IN BACKGROUND;MENU IN GERMAN;"},{"v":"1901-1789"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":6},{"v":28},{"v":"1901-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20261"},null,{"v":"U.S.DIPLOMATIC CORPS"},{"v":"TOUR TO BUFFALO-LUNCHEON"},{"v":"GOVT;"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; 5.25 X 7.5;"},{"v":"OTHER (POLITICAL);"},{"v":"EAGLE LOGO;"},{"v":"1901-2261"},null,null,null,{"v":"U.S.Diplomatic Corps"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":9},{"v":4},{"v":"1901-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20262"},null,{"v":"PARK AVENUE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 5X7.25;"},null,{"v":"PRICED MENU; HOTEL SEAL AT TOP OF MENU; 2 COPIES;"},{"v":"1900-2249"},null,null,null,{"v":"Park Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":79},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20263"},null,{"v":"PARK AVENUE HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 5X7.25;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-2250"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":109},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20264"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSHEET; ILLUS; COL; 9X7;"},null,{"v":"GERMAN & ENGLISH; MUSICAL PROGRAM; QUAY SCENE ILLUSTRATION ON COVER;"},{"v":"1900-2251"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20265"},null,{"v":"PARK AVENUE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 5X7.25;"},null,{"v":"A LA CARTE MENU; HOTEL SEAL AT TOP;"},{"v":"1900-2255"},null,null,null,{"v":"Park Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":80},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20266"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"CAMPANIA\""},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},null,{"v":"PRICED WINE LIST ON BACK; SS CO. FLAG AT TOP OF MENU;"},{"v":"1900-2259"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":106},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20267"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. WESTERNLAND"},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"SEA SCENE SCKETCH;"},{"v":"1900-2260"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20268"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"S.S. WESTERNLAND"},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"DECORATIVE WREATH ON SIDE;"},{"v":"1900-2261"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20269"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. WESTERNLAND"},{"v":"BROADSHEET; ILLUS; COL; 5X8;"},null,{"v":"ILLUSTRATION AT TOP OF DUTCH COSTUMED LADIES; PRICED WINE & TOBACCO LIST ON BACK;"},{"v":"1900-2262"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20270"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; SKETCHES OF STEAMSHIP, GODDESSES, FRUIT & WINE;"},{"v":"1900-2265"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20271"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 4.75X7.5;"},null,{"v":"A LA CARTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-2266"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":81},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20272"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 6.5X8.75;"},null,{"v":"A LA CARTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-2267"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":122},{"v":1900},{"v":3},{"v":3},{"v":"1900-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20273"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. WESTERNLAND"},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"HANDWRITTEN IN LAVENDAR INK & THEN PRINTED; SEA SKETCH ON MENU;"},{"v":"1900-2269"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20274"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. WESTERNLAND"},{"v":"BROADSHEET; ILLUS; COL; 5X8;"},null,{"v":"HANDWRITTEN IN LAVENDAR INK & THEN PRINTED; ILLUSTRATION AT TOP OF COSTUMED DUTCH LADIES; PRICED WINE & LIQUORS LIST ON BACK;"},{"v":"1900-2270"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20275"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"ETRURIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP CO. PRICED WINE LIST ON BACK; COMPANY FLAG AT TOP OF MENU;"},{"v":"1900-2274"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":92},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20276"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"S.S. WESTERNLAND"},{"v":"CARD; ILLUS; COL; 5,25X8;"},null,{"v":"HANDWRITTEN IN LAVENDAR INK & THEN PRINTED; DECORATIVE WREATH ON SIDE;"},{"v":"1900-2280"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20277"},null,{"v":"STURTEVANT HOUSE"},{"v":"LUNCH OR EARLY DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; COL; 4.25 X 5.25;"},null,{"v":"BLUE; SIMPLE LISTINGS;"},{"v":"1900-2438"},null,null,null,{"v":"Sturtevant House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20278"},null,{"v":"HOTEL SAVOY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"FIFTH AVENUE AND 59TH STREET, NEW YORK, NY"},{"v":"CARD; 6.25 X 9.25;"},null,{"v":"LOGO; AMERICAN PLAN MENU; NOTE ABOUT PURITY OF WATER;"},{"v":"1900-2442"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":61},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20279"},null,{"v":"HOTEL SAVOY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"FIFTH AVENUE AND 59TH STREET, NEW YORK, NY"},{"v":"CARD; 6.25 X 9.25;"},null,{"v":"PRICED MENU; LOGO; NOTE ABOUT PURITY OF WATER;"},{"v":"1900-2443"},null,null,null,{"v":"Hotel Savoy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":126},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20280"},null,{"v":"HOTEL SAVOY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"FIFTH AVENUE AND 59TH STREET, NEW YORK, NY"},{"v":"CARD; 6.25 X 9.25;"},null,{"v":"AMERICAN PLAN MENU; LOGO; NOTE ABOUT PURITY OF WATER;"},{"v":"1900-2444"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20281"},null,{"v":"HOTEL SAVOY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"FIFTH AVENUE AND 59TH STREET, NEW YORK, NY"},{"v":"CARD; 6.25 X 9.25;"},null,{"v":"LOGO; PRICED MENU; NOTE ABOUT PURITY OF WATER;"},{"v":"1900-2446"},null,null,null,{"v":"Hotel Savoy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":157},{"v":1900},{"v":3},{"v":14},{"v":"1900-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20282"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"CARD;ILL;COL;5X7;"},{"v":"DAILY;"},{"v":"COAT OF ARMS;"},{"v":"1900-2487"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20283"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS COPTIC"},{"v":"BROADSIDE;ILL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;2 COPIES;COPY ONE HAS SOME MISSPELLINGS;DIFFERENT HANDWRITTING ON SECOND COPY;"},{"v":"1900-2488"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20284"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS COPTIC"},{"v":"BROADSIDE;ILL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;2 COPIES;COPY 1 HAS SOME MISSPELLINGS;"},{"v":"1900-2489"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20285"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS COPTIC"},{"v":"BOOKLET;ILL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAGS;ANCHOR WITH PORTHOLE INSERTS;OPEN SEA WOTH BIRD ON BACK COVER;HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;2 COPIES;COPY 1 HAS SOME MISSPELLINGS;"},{"v":"1900-2490"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20286"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"BUXOM WOMAN HOLDING SHIELD AND ANCHOR;UTENSILS AND FOOD;CITY SCENE IN BACKGROUND;FRAMED INSERT WITH SHIP AT SEA;TWO LISTINGS,ONE IN GERMAN ONE IN ENGLISH;"},{"v":"1900-2494"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20287"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"HARBOR SCENE;MUSICIAN PLAYING FLUTE;MUSICAL PROGRAM;MENU LISTED TWICE,ONCE IN GERMAN ONCE IN ENGLISH;"},{"v":"1900-2495"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20289"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X7.5;"},null,{"v":"PALE BLUE CARD; RED FLAG WITH \"C\"; HAND-WRITTEN MENU;"},{"v":"1900-2512"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":3},{"v":18},{"v":"1900-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20290"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X7.5;"},null,{"v":"PALE BUFF CARD; RED FLAG WITH \"C\"; HAND-WRITTEN MENU;"},{"v":"1900-2513"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":3},{"v":18},{"v":"1900-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20291"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},null,{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4303"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":6},{"v":"1900-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20292"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4304"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":6},{"v":"1900-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20293"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4305"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":6},{"v":"1900-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20294"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},null,{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4306"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":9},{"v":6},{"v":"1900-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20295"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},null,{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4307"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":9},{"v":6},{"v":"1900-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20297"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4313"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":9},{"v":7},{"v":"1900-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20298"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4314"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":7},{"v":"1900-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20299"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},null,{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4315"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":9},{"v":7},{"v":"1900-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20300"},null,{"v":"LONG BEACH HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LONG BEACH, L.I, NY"},{"v":"BROADSIDE; ILLUS; 5X8;"},null,{"v":"HOTEL LOGO AT TOP OF MENU;"},{"v":"1900-3995"},null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":8},{"v":4},{"v":"1900-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20301"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTES"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8.5;"},null,{"v":"A LA CARTE MENU; RAILROAD COMPANY SEAL AT TOP OF MENU;"},{"v":"1900-3996"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":65},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20302"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTES"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8.5;"},null,{"v":"A LA CARTE MENU; RAILROAD COMPANY SEAL AT TOP OF MENU;"},{"v":"1900-3997"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20303"},null,{"v":"NIPPON PUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS: \"KAMAKURA MARU\""},{"v":"BROADSIDE; ILLUS; COL; 5.25X7.75;"},null,{"v":"HANDWRITTEN FIRST CLASS MENU; FLAG AT TOP OF MENU;"},{"v":"1900-3998"},null,null,null,{"v":"Nippon Pusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":4},{"v":"1900-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20304"},null,{"v":"LONG BEACH HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LONG BEACH, L.I, NY"},{"v":"BROADSIDE; ILLUS; 5X8;"},null,{"v":"HOTEL LOGO AT TOP OF MENU;"},{"v":"1900-4004"},null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":8},{"v":5},{"v":"1900-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20305"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"BROADSIDE; ILLUS; 4.5X7.25;"},null,{"v":"TABLE D'HOTE MENU; ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1900-4005"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":8},{"v":5},{"v":"1900-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20306"},null,{"v":"NIPPON PUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS: \"KAMAKURA MARU\""},{"v":"BROADSIDE; ILLUS; COL; 5.25X7.75;"},null,{"v":"HANDWRITTEN FIRST CLASS MENU; FLAG AT TOP OF MENU;"},{"v":"1900-4007"},null,null,null,{"v":"Nippon Pusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":8},{"v":5},{"v":"1900-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20307"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"BROADSIDE; ILLUS; 4.5X7.25;"},null,{"v":"TABLE D'HOTE MENU; ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1900-4008"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":8},{"v":6},{"v":"1900-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20308"},null,{"v":"CONGRESS HALL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"BROADSIDE; ILLUS; 5X7.25;"},null,{"v":"TABLE D'HOTE MENU; MONOGRAM \"CH\" AT TOP OF MENU; SPONSOR & PLACE INFO INDICATED BY SPECIAL DISHES NAMED \"CONGRESS HALL;\""},{"v":"1900-4010"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":8},{"v":5},{"v":"1900-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20309"},null,{"v":"CONGRESS HALL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"BROADSIDE; ILLUS; 5X7.25;"},null,{"v":"TABLE D'HOTE MENU; MONOGRAM \"CH\" AT TOP OF MENU; SPONSOR & PLACE INFO INDICATED BY SPECIAL DISHES NAMED \"CONGRESS HALL;\""},{"v":"1900-4014"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":8},{"v":7},{"v":"1900-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20310"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"BROADSIDE; ILLUS; 4.5X7.25;"},null,{"v":"TABLE D'HOTE MENU; ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1900-4015"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":8},{"v":8},{"v":"1900-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20311"},null,{"v":"CONGRESS HALL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"BROADSIDE; ILLUS; 5X7.25;"},null,{"v":"TABLE D'HOTE MENU; MONOGRAM \"CH\" AT TOP OF MENU; SPONSOR & PLACE INFO INDICATED BY SPECIAL DISHES NAMED \"CONGRESS HALL;\""},{"v":"1900-4016"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":8},{"v":8},{"v":"1900-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20312"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"BROADSIDE; ILLUS; 4.5X7.25;"},null,{"v":"TABLE D'HOTE MENU; ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1900-4022"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":8},{"v":9},{"v":"1900-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20313"},null,{"v":"CONGRESS HALL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"BROADSIDE; ILLUS; 5X7.25;"},null,{"v":"TABLE D'HOTE MENU; MONOGRAM \"CH\" AT TOP OF MENU; SPONSOR & PLACE INFO INDICATED BY SPECIAL DISHES NAMED \"CONGRESS HALL;\""},{"v":"1900-4023"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":8},{"v":10},{"v":"1900-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20314"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"BROADSIDE; ILLUS; 4.5X7.25;"},null,{"v":"TABLE D'HOTE MENU; ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1900-4028"},null,null,null,{"v":"Claremont Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1900},{"v":8},{"v":10},{"v":"1900-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20315"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTES"},{"v":"CARD; ILLUS; COL; 5.5X8.5;"},null,{"v":"A LA CARTE MENU; RAILROAD COMPANY SEAL AT TOP;"},{"v":"1900-4031"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":59},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20316"},null,{"v":"HOTEL VICTORY"},{"v":"NOON DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY-ISLAND, LAKE ERIE, OH;"},{"v":"BROADSIDE; 4.5X6.75;"},null,null,{"v":"1900-4147"},null,null,null,{"v":"Claremont Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":8},{"v":24},{"v":"1900-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20317"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4149"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":24},{"v":"1900-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20318"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU"},{"v":"BROADSIDE; 5.5X7.75;"},null,{"v":"HAND WRITTEN;"},{"v":"1900-4150"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":8},{"v":24},{"v":"1900-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20319"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},null,{"v":"HAND WRITTEN; ILLUS, MOUNT FUJI IN BACKGROUND; SMALL BOAT, BOATMAN WITH POLE, HORSE, 7 PASSENGERS ON LAKE; REVERSE SIDE, MAP OF INDIAN OCEAN SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4152"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":8},{"v":24},{"v":"1900-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20320"},null,{"v":"HOTEL NORTH"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[AUGUST, ME];"},{"v":"CARD; 4.25X6.75;"},null,{"v":"DATE AND PLACE HAND-WRITTEN [FEB?];"},{"v":"1900-4153"},null,null,null,{"v":"Claremont Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20321"},null,{"v":"HOTEL NORTH"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[AUGUST, ME];"},{"v":"CARD; 4.25X6.75;"},null,{"v":"DATE AND PLACE HAND-WRITTEN [FEB?];"},{"v":"1900-4154"},null,null,null,{"v":"Hotel North"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":8},{"v":1},{"v":"1900-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20322"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4405"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":9},{"v":19},{"v":"1900-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20323"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4406"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":9},{"v":19},{"v":"1900-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20324"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4407"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":9},{"v":19},{"v":"1900-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20325"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; BLACK BORDER; 2 COPIES;"},{"v":"1900-4409"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":19},{"v":"1900-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20326"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; BLACK BORDER; 2 COPIES;"},{"v":"1900-4410"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":9},{"v":19},{"v":"1900-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20327"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4411"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":9},{"v":19},{"v":"1900-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20328"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; BLACK BORDER; 2 COPIES;"},{"v":"1900-4413"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":20},{"v":"1900-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20329"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; BLACK BORDER; 2 COPIES;"},{"v":"1900-4414"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":20},{"v":"1900-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20330"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4415"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":20},{"v":"1900-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20331"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4416"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":9},{"v":20},{"v":"1900-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20332"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4417"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":9},{"v":20},{"v":"1900-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20333"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; BLACK BORDER;"},{"v":"1900-4421"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":21},{"v":"1900-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20334"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; BLACK BORDER;"},{"v":"1900-4422"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":21},{"v":"1900-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20335"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KASUGA MARU"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4423"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":21},{"v":"1900-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20336"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4426"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":9},{"v":21},{"v":"1900-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20337"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4427"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":9},{"v":21},{"v":"1900-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20338"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4673"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":10},{"v":12},{"v":"1900-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20339"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTES"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN 1900 IN PENCIL;PRINTED MENU WITH STAMPED ITEMS;ONE OF 3 MENUS WITH DIFFERENT STAMPED ITEMS;"},{"v":"1900-4848"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20340"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTES"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN 1900 IN PENCIL;PRINTED MENU WITH STAMPED ITEMS;ONE OF 3 MENUS WITH DIFFERENT STAMPED ITEMS;"},{"v":"1900-4849"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":66},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20341"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4853"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":11},{"v":1},{"v":"1900-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20342"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4855"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":11},{"v":1},{"v":"1900-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20343"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4857"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":11},{"v":2},{"v":"1900-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20344"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4858"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":11},{"v":2},{"v":"1900-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20345"},null,{"v":"COLONIAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CLEVELAND, OH"},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU; INDICATES EVENTS AT OPERA HOUSE, EMPIRE, & LYCEUM;"},{"v":"1900-4877"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":11},{"v":15},{"v":"1900-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20346"},null,{"v":"COLONIAL HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CLEVELAND, OH"},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-4879"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":77},{"v":1900},{"v":11},{"v":16},{"v":"1900-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20347"},null,{"v":"COLONIAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CLEVELAND, OH"},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU; INDICATES EVENTS AT OPERA HOUSE, EMPIRE, & LYCEUM;"},{"v":"1900-4880"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":11},{"v":16},{"v":"1900-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20348"},null,{"v":"COLONIAL HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CLEVELAND, OH"},{"v":"CARD; ILLUS; COL; 3.5X9;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-4881"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":11},{"v":18},{"v":"1900-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20349"},null,{"v":"NATIONAL HORSE SHOW ASSOCIATION OF AMERICA"},{"v":"COMPLIMENTARY LUNCHEON"},{"v":"SOC;"},{"v":"MADISON SQUARE GARDEN, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 3.5X5.75;"},null,{"v":"ASSOCIATION SEAL AT TOP OF MENU;"},{"v":"1900-4885"},null,null,null,{"v":"National Horse Show Association Of America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1900},{"v":11},{"v":18},{"v":"1900-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20350"},null,{"v":"NIPPON PUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. KINSHIN MARU"},{"v":"BROADSIDE; ILLUS; COL; 5.5X7.5;"},null,{"v":"HANDWRITTEN; DECORATIVE GREEN BORDER;"},{"v":"1900-4886"},null,null,null,{"v":"Nippon Pusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":11},{"v":18},{"v":"1900-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20351"},null,{"v":"NIPPON PUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"S.S. KINSHIN MARU"},{"v":"BROADSIDE; ILLUS; COL; 5.5X7.5;"},null,{"v":"HANDWRITTEN; DECORATIVE GREEN BORDER;"},{"v":"1900-4887"},null,null,null,{"v":"Nippon Pusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":11},{"v":18},{"v":"1900-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20352"},null,{"v":"NIPPON PUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. KINSHIN MARU"},{"v":"BROADSIDE; ILLUS; COL; 5.5X7.5;"},null,{"v":"HANDWRITTEN; DECORATIVE GREEN BORDER;"},{"v":"1900-4892"},null,null,null,{"v":"Nippon Pusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":11},{"v":19},{"v":"1900-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20354"},null,{"v":"RED STAR LINE - ANTWERPEN - NY"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS ;COL; 5.5 X 8;"},null,null,{"v":"1901-2610"},null,null,null,{"v":"Red Star Line   Antwerpen   Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":11},{"v":1},{"v":"1901-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20355"},null,{"v":"RED STAR LINE - ANTWERPEN NY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE S.S.ZEELAND"},{"v":"BROADSIDE; ILLUS; 5.5 X 8;"},null,null,{"v":"1901-2613"},null,null,null,{"v":"Red Star Line   Antwerpen Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":11},{"v":2},{"v":"1901-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20356"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2615"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":11},{"v":2},{"v":"1901-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20357"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE S.S.ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2618"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":3},{"v":"1901-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20358"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SIERRA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN AND DUPLICATED;"},{"v":"1901-1750"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20359"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SIERRA"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN AND DUPLICATED;"},{"v":"1901-1751"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20360"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS;CITYSCAPE IN BACKGROUND;MENU IN GERMAN;"},{"v":"1901-1752"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":6},{"v":23},{"v":"1901-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20361"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIPS;SHIP IMPLEMENTS; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1753"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1901},{"v":6},{"v":24},{"v":"1901-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20362"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIPS;FOOD; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1754"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":6},{"v":24},{"v":"1901-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20363"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER;4.25X6.25"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH"},{"v":"1901-1756"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":65},{"v":1901},{"v":6},{"v":24},{"v":"1901-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20364"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS;CITYSCAPE IN BACKGROUND;MENU IN GERMAN;"},{"v":"1901-1757"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":6},{"v":24},{"v":"1901-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20365"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HOURS;ONE BUGLE CALL;2 COPIES;"},{"v":"1901-1758"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":6},{"v":24},{"v":"1901-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20366"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SONOMA,SECOND CABIN"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1759"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":6},{"v":24},{"v":"1901-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20367"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HOURS;ONE BUGLE CALL;2 COPIES;"},{"v":"1901-1760"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":6},{"v":24},{"v":"1901-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20368"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEALANDIA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-2019"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20369"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEALANDIA"},{"v":"FOLDER; ILLUS; COL; 5 X 7.5;"},null,{"v":"HANDWRITTEN, PICTURE OF SAILING SHIP CAPTIONED AUSTRALIA AND GOLDEN GATE;"},{"v":"1901-2020"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20370"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. ZEALANDIA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-2120"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":8},{"v":6},{"v":"1901-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20371"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. ZEALANDIA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-2121"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":8},{"v":6},{"v":"1901-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20372"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEALANDIA"},{"v":"FOLDER; ILLUS; COL; 5 X 7.5;"},null,{"v":"HANDWRITTEN, PICTURE OF SAILING SHIP CAPTIONED AUSTRALIA, AND GOLDEN GATE;"},{"v":"1901-2122"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1901},{"v":8},{"v":6},{"v":"1901-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20373"},null,{"v":"LOGAN HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"CARD; COL; 5.5 X 8.5;"},null,{"v":"LOGO; YELLOW STOCK;"},{"v":"1901-2123"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1901},{"v":8},{"v":6},{"v":"1901-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20374"},null,{"v":"LOGAN HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"CARD; COL; 5.5 X 8.5;"},null,{"v":"LOGO; BLUE STOCK; DATE HANDWRITTEN BY FEB;"},{"v":"1901-2124"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":59},{"v":1901},{"v":8},{"v":6},{"v":"1901-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20375"},null,{"v":"LOGAN HOUSE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"LOGO; DATE HANDWRITTEN BY FEB;"},{"v":"1901-2125"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1901},{"v":8},{"v":6},{"v":"1901-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20376"},null,{"v":"OCEANIC STEAMSHIP CO. - S.S.ZEALANDIA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"ALL ITEMS HANDWRITTEN;"},{"v":"1901-2129"},null,null,null,{"v":"Oceanic Steamship Co.   S.S.Zealandia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":8},{"v":7},{"v":"1901-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20377"},null,{"v":"OCEANIC STEAMSHIP CO. - S.S.ZEALANDIA"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE;EMBLEM; 5.5 X 7;"},null,{"v":"ALL ITEMS HANDWRITTEN;"},{"v":"1901-2130"},null,null,null,{"v":"Oceanic Steamship Co.   S.S.Zealandia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":8},{"v":7},{"v":"1901-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20378"},null,{"v":"OCEANIC STEAMSHIP CO. - S.S.ZEALANDIA"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE TO AUSTRALIA"},{"v":"FOLDER; ILLUS.COVER; COL; 5 X 7.5;"},null,{"v":"ALL ITEMS HANDWRITTEN;"},{"v":"1901-2131"},null,null,null,{"v":"Oceanic Steamship Co.   S.S.Zealandia"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1901},{"v":8},{"v":7},{"v":"1901-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20379"},null,{"v":"OCEANIC STEAMSHIP CO. - S.S.ZEALANDIA"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM;5.5 X 7;"},null,{"v":"ALL ITEMS HANDWRITTEN;"},{"v":"1901-2134"},null,null,null,{"v":"Oceanic Steamship Co.   S.S.Zealandia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1891},{"v":8},{"v":8},{"v":"1891-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20380"},null,{"v":"OCEANIC STEAMSHIP CO. - S.S.ZEALANDIA"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE TO AUSTRALIA"},{"v":"FOLDER; ILLUS. COVER; COL; 5 X 7.5;"},null,{"v":"ALL ITEMS HANDWRITTEN;"},{"v":"1901-2135"},null,null,null,{"v":"Oceanic Steamship Co.   S.S.Zealandia"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1901},{"v":8},{"v":8},{"v":"1901-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20381"},null,{"v":"OCEANIC STEAMSHIP CO. - S.S.ZEALANDIA"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"EN ROUTE"},{"v":"BROADSIDE; EMBLEM; 5.5 X 7;"},null,{"v":"ALL ITEMS HANDWRITTEN;"},{"v":"1901-2138"},null,null,null,{"v":"Oceanic Steamship Co.   S.S.Zealandia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":8},{"v":9},{"v":"1901-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20382"},null,{"v":"OCEANIC STEAMSHIP CO. - S.S.ZEALANDIA"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE TO AUSTRALIA"},{"v":"FOLDER; ILLUS.COVER; COL; 5 X 7.5;"},null,{"v":"ALL ITEMS HANDWRITTEN;"},{"v":"1901-2140"},null,null,null,{"v":"Oceanic Steamship Co.   S.S.Zealandia"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1901},{"v":8},{"v":9},{"v":"1901-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20383"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE S.S.\"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1078"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20384"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE S.S.\"BARBAROSSA\""},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"MENU IN GERMAN & ENGLISH; COMPLETE MUSIC PROGRAM INCLUDED;"},{"v":"1901-1079"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":4},{"v":29},{"v":"1901-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20385"},null,{"v":"PENNSYLVANIA LIMITED"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"THE PULLMAN COMPANY - EN ROUTE"},{"v":"CARD; 4.75 X 6.5;"},null,{"v":"PRIX FIXE MENU;"},{"v":"1901-2262"},null,null,null,{"v":"Pennsylvania Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":9},{"v":4},{"v":"1901-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20386"},null,{"v":"PENNSYLVANIA LIMITED"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"THE PULLMAN COMPANY - EN ROUTE"},{"v":"CARD; 4.75 X 6.5;"},null,{"v":"PRIX FIXE MENU;"},{"v":"1901-2263"},null,null,null,{"v":"Pennsylvania Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":9},{"v":4},{"v":"1901-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20387"},null,{"v":"STREETS OF MEXICO RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"PAN-AMERICAN EXPOSITION, BUFFALO, NY"},{"v":"FOLDER; 6 X 9;"},null,{"v":"PICED MENU; DATE NOTED BY FEB;"},{"v":"1901-2264"},null,null,null,{"v":"Streets Of Mexico Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":61},{"v":1901},{"v":9},{"v":4},{"v":"1901-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20388"},null,{"v":"STREETS OF MEXICO RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"PAN-AMERICAN EXPOSITION, BUFFALO, NY"},{"v":"CARD; 6 X 9;"},null,{"v":"PRICED MENU; DATE NOTED BY FEB;"},{"v":"1901-2265"},null,null,null,{"v":"Streets Of Mexico Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":80},{"v":1901},{"v":9},{"v":4},{"v":"1901-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20389"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESEN"},{"v":"COMMERCIAL"},{"v":"SCHNELLPOSTDAMPFER \"KRONPRINZ WILHELM\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.75;"},null,{"v":"GERMAN; CONCERT-PROGRAMM; PORTRAIT OF CROWN PRINCE & STEAMSHIP ON COVER;"},{"v":"1901-2283"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":7},{"v":1901},{"v":9},{"v":7},{"v":"1901-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20390"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8.25;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; ILLUSTRATION OF SHIPS IN HARBOR, BORDER OF WINE BOTTLES, TANKARDS, LOBSTERS; ALSO A POSTCARD;"},{"v":"1901-2284"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":9},{"v":8},{"v":"1901-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20391"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISE-KARTE"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; MOST ITEMS \"AUF WUNSCH;\" ILLUSTRATION OF ROCKY SHORELINE, ROWBOAT & DISTANT STEAMER; ALSO A  POSTCARD;"},{"v":"1901-2285"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":9},{"v":8},{"v":"1901-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20393"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK-BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SCHULSCHIFF  \"HERZOGIN SOPHIE CHARLOTTE\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SAILBOAT IN FULL MAST AT SEA; ALSO A POSTCARD;"},{"v":"1901-2287"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":9},{"v":8},{"v":"1901-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20394"},null,{"v":"NORDDEUTSCHERRR LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 4X6.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF ROCKY COASTINE, STEAMSHIP IN A CIRCLE; BACK COVER, SMALL SAILBOAT;"},{"v":"1901-2293"},null,null,null,{"v":"Norddeutscherrr Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":62},{"v":1901},{"v":9},{"v":8},{"v":"1901-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20395"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8.25;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; ILLUSTRATION OF SEABOARD SCENE WITH PASSENGERS CHATTING OR READING; ALSO A POSTCARD;"},{"v":"1901-2199"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":8},{"v":24},{"v":"1901-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20396"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIP AT SEA; MENU IN GERMAN;  MAY BE USED AS POSTCARD;"},{"v":"1901-1916"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":7},{"v":9},{"v":"1901-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20397"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FRIEDRICH DER GROSSE"},{"v":"FOLDER; ILL; COL; 5.25X7.5;"},{"v":"DAILY;"},{"v":"SHIP AT SEA; PUTTO ON BACK COVER; MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-1917"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":7},{"v":9},{"v":"1901-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20398"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.25X6.25;"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH; EMBLEM ON BACK COVER;"},{"v":"1901-1918"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":66},{"v":1901},{"v":7},{"v":9},{"v":"1901-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20399"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA; WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS; CITYSCAPE IN BACKGROUND; MENU IN GERMAN AND ENGLISH;"},{"v":"1901-1919"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":7},{"v":9},{"v":"1901-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20400"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.75;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF SAILING SHIP AND STEAMER; MUSICAL PROGRAM;"},{"v":"1901-1704"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20401"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF SHIP AND WOMAN IN CLASSICAL DRESS WITH SHIELD SAYING HAPAG;"},{"v":"1901-1705"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20402"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"MENU IN GERMAN ONLY; ILLUSTATION OF SHIP AND WOMAN IN CLASSICAL DRESS WITH SHIELD SAYING HAPAG;"},{"v":"1901-1706"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20403"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD FURST BISMARCK"},{"v":"FOLDER; 4.25 X 6.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; MARINE LOGO WITH LETTERS HAPAG ON BACK COVER;"},{"v":"1901-1707"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":79},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20404"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"STEAMSHIP COMPANY LOGO AT TOP OF MENU;"},{"v":"1901-1709"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20405"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SIERRA"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},null,{"v":"STEAMSHIP COMPANY LOGO AT TOP OF MENU; HANDWRITTEN;"},{"v":"1901-1712"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20406"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITAGESSEN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"CARD; ILLUS; COL;5.25 X 8.25;"},null,{"v":"MENU IN GERMAN ONLY; ILLUSTATION OF SHIP AND ROCKY SHORE; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-1716"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20407"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP AND MERMAIDS; MUSICAL PROGRAM"},{"v":"1901-1719"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":6},{"v":21},{"v":"1901-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20408"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"CARD; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, GODDESS WITH SWORD IN RIGHT HAND, SHIELD WITH \"H.A.P.A.G.\"; CASTLES IN BACKGROUND; TRAY WITH FRUIT, GRAPES, WINE JUB AND GLASS IN FOREGROUND; IN CARTOUCHE, STEAMSHIP;"},{"v":"1900-2515"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":3},{"v":18},{"v":"1900-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20409"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"FOLDER; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, PORT OF NEAPEL (THEIR SPELLING)/NAPLES; CONCERT PROGRAM;"},{"v":"1900-2516"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":3},{"v":18},{"v":"1900-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20410"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD CITY OF PARA"},{"v":"BROADSIDE; 5.5 X 8.5;"},null,{"v":"ORNAMENTAL BORDER;"},{"v":"1900-3176"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20411"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD CITY OF PARA"},{"v":"FOLDER; 6 X 9.25;"},null,{"v":"DISHES IN ENGLISH, COURSE NAMES IN ENGLISH AND SPANISH; ORNAMENTAL BORDER;"},{"v":"1900-3178"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20412"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD CITY OF PARA"},{"v":"BROADSIDE; 5.5 X 8.5;"},null,{"v":"ORNAMENTAL BORDER;"},{"v":"1900-3182"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":5},{"v":9},{"v":"1900-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20413"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD CITY OF PARA"},{"v":"FOLDER; 5.5 X 8.5;"},null,{"v":"ORNAMENTAL BORDER; DISHES IN ENGLISH; COURSES IN ENGLISH AND SPANISH;"},{"v":"1900-3183"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1900},{"v":5},{"v":9},{"v":"1900-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20414"},null,{"v":"NORDDEUTECHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;SEPARATE GERMAN AND ENGLISH MENUS;MAY BE USED AT A POSTCARD;"},{"v":"1900-3240"},null,null,null,{"v":"Norddeutecher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":85},{"v":1900},{"v":5},{"v":12},{"v":"1900-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20415"},null,{"v":"NORDDEUTECHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5;7;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;SEPARATE GERMAN AND ENGLISH MENUS;MAY BE USED AT A POSTCARD;"},{"v":"1900-3241"},null,null,null,{"v":"Norddeutecher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":5},{"v":12},{"v":"1900-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20416"},null,{"v":"PACIFIC MAIL STEAMSHP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;"},{"v":"1900-3242"},null,null,null,{"v":"Pacific Mail Steamshp Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":5},{"v":12},{"v":"1900-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20417"},null,{"v":"PACIFIC MAIL STEAMSHP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;2 COPIES"},{"v":"1900-3243"},null,null,null,{"v":"Pacific Mail Steamshp Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":5},{"v":12},{"v":"1900-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20418"},null,{"v":"PACIFIC MAIL STEAMSHP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"FOLDER;5.5X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;2 COPIES;"},{"v":"1900-3244"},null,null,null,{"v":"Pacific Mail Steamshp Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":5},{"v":12},{"v":"1900-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20419"},null,{"v":"PACIFIC MAIL STEAMSHP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"FOLDER;5.5X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;2 COPIES"},{"v":"1900-3245"},null,null,null,{"v":"Pacific Mail Steamshp Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1900},{"v":5},{"v":12},{"v":"1900-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20420"},null,{"v":"PACIFIC MAIL STEAMSHP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.75X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;2 COPIES"},{"v":"1900-3248"},null,null,null,{"v":"Pacific Mail Steamshp Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":12},{"v":"1900-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20421"},null,{"v":"PACIFIC MAIL STEAMSHP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.75X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;2 COPIES"},{"v":"1900-3249"},null,null,null,{"v":"Pacific Mail Steamshp Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":5},{"v":12},{"v":"1900-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20422"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS DORIC;"},{"v":"FOLDER;ILL;COL;5.25X8.5;"},{"v":"DAILY;"},{"v":"FLAGS AND ANCHOR;BIRD IN FLIGHT AT SEA;2 COPIES;"},{"v":"1900-3068"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1900},{"v":5},{"v":2},{"v":"1900-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20423"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KAMAKURA MARU;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},null,{"v":"HAND WRITTEN; ILLUS, GEISHA; REVERSE SIDE, MAP OF INDIAN OCEAN AND SOUTH PACIFIC OCEAN, SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4155"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":25},{"v":"1900-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20424"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS KASUGA;"},{"v":"BROADSHEET; ILLUS; COL; 10.5X9.5;"},null,{"v":"HAND WRITTEN; ILLUS, YOUTHS IN JAPANESE COSTUME, CARRYING FLOAT;  REVERSE SIDE, MAP OF INDIAN OCEAN SHOWING THE STEAMER TRACKS OF THE NIPPON YUSEN KAISHA;"},{"v":"1900-4156"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":25},{"v":"1900-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20425"},null,{"v":"VICTORY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY ISLAND, OH"},{"v":"CARD; ILLUS; COL; 4.75X7.25;"},null,{"v":"DECORATIVE PRINTING;"},{"v":"1900-4159"},null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":8},{"v":26},{"v":"1900-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20426"},null,{"v":"VICTORY HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY ISLAND, LAKE ERIE, OH"},{"v":"BROADSIDE; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-4164"},null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":8},{"v":26},{"v":"1900-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20427"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"SS: KASUGA"},{"v":"BROADSHEET; ILLUS; COL; 10.25X9.5;"},null,{"v":"DESIGN OF CHILDREN BEARING A RICKSHA ON FRONT, CHART OF STEAMER TRACTS ON BACK;"},{"v":"1900-4167"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":26},{"v":"1900-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20428"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"SS: KAMAKURA MARU"},{"v":"BROADSHEET; ILLUS; COL; 10.25X9.5;"},null,{"v":"ILLUSTRATION OF WARRIOR IN ARMOR ON FRONT, CHART OF STEAMER TRACTS ON BACK; MENU HANDWRITTEN;"},{"v":"1900-4168"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":26},{"v":"1900-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20429"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"SS: KAMAKURA MARU"},{"v":"BROADSHEET; ILLUS; COL; 10.25X9.5;"},null,{"v":"ILLUSTRATION OF FLOWER BAKET ON FRONT, CHART OF STEAMER TRACTS ON BACK; MENU HANDWRITTEN;"},{"v":"1900-4169"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"under review"},{"v":"2"},{"v":19},{"v":1900},{"v":8},{"v":27},{"v":"1900-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20430"},null,{"v":"VICTORY HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY ISLAND, OH"},{"v":"BROADSIDE; ILLUS; 4.75X7.75;"},null,{"v":"MENU FOR \"ENQUIRER HOUSEHOLD CLUB;\" HOTEL MONOGRAM IN A WREATH AT TOP OF MENU;"},{"v":"1900-4171"},null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":8},{"v":27},{"v":"1900-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20431"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS; KAMAKURA MARU"},{"v":"BROADSIDE; ILLUS; 5.5X7.75;"},null,{"v":"HANDWRITTEN; DECORATIVE BORDER;"},{"v":"1900-4173"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":8},{"v":27},{"v":"1900-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20432"},null,{"v":"IMPERIAL HOTEL LIMITED"},{"v":"DEJEUNER"},{"v":"COMMERCIAL"},{"v":"[TOKYO, JAPAN]"},{"v":"BROADSIDE; 4.5X6.75;"},null,{"v":"FRENCH; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1900-3773"},null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20433"},null,{"v":"PACIFIC MAIL STEAMSHP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.75X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;"},{"v":"1900-3250"},null,null,null,{"v":"Pacific Mail Steamshp Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":5},{"v":13},{"v":"1900-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20434"},null,{"v":"WINDSOR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"JACKSONVILLE, FL"},{"v":"CARD; 5 X 7.25;"},null,{"v":"LOGO;"},{"v":"1900-3501"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":5},{"v":31},{"v":"1900-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20435"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS; RIO DE JANEIRO"},{"v":"BROADSIDE; ILLUS; 5.75X8.5;"},null,{"v":"HANDWRITTEN IN LAVENDAR INK & THEN PRINTED; DECORATIVE BORDER;"},{"v":"1900-3775"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":7},{"v":2},{"v":"1900-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20437"},null,{"v":"RUSSELL HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DETROIT, MI"},{"v":"CARD; ILLUS; COL; 4.5X8;"},null,{"v":"TABLE D'HOTE BREAKFAST MENU; HOTEL SEAL & SKETCHES OF IMPS;"},{"v":"1900-3777"},null,null,null,{"v":"Russell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":7},{"v":2},{"v":"1900-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20438"},null,{"v":"IMPERIAL HOTEL LIMITED"},{"v":"DEJEUNER"},{"v":"COMMERCIAL"},{"v":"[TOKYO, JAPAN]"},{"v":"CARD; 4.5X6.75;"},null,{"v":"FRENCH; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1900-3781"},null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1900},{"v":7},{"v":2},{"v":"1900-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20439"},null,{"v":"IMPERIAL HOTEL LIMITED"},{"v":"DEJEUNER"},{"v":"COMMERCIAL"},{"v":"[TOKYO, JAPAN]"},{"v":"CARD; 4.5X6.75;"},null,{"v":"FRENCH; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1900-3782"},null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1900},{"v":7},{"v":3},{"v":"1900-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20440"},null,{"v":"IMPERIAL HOTEL LIMITED"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"[TOKYO, JAPAN]"},{"v":"CARD; 4.5X6.75;"},null,{"v":"FRENCH; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1900-3783"},null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":7},{"v":3},{"v":"1900-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20441"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS: RIO DE JANEIRO"},{"v":"BROADSIDE; ILLUS; 5.75X8.5;"},null,{"v":"HANDWRITTEN IN LAVENDAR INK & THEN PRINTED; DECORATIVE BORDER;"},{"v":"1900-3788"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":7},{"v":3},{"v":"1900-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20443"},null,{"v":"IMPERIAL HOTEL LIMITED"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TOKYO, JAPAN"},{"v":"BROADSIDE; 4.5 X 6.75;"},null,{"v":"FRENCH; REQUEST THAT GENTLEMEN DO NOT SMOKE; CITY NOTED BY FEB;"},{"v":"1900-3815"},null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":7},{"v":4},{"v":"1900-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20444"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.5"},{"v":"DAILY MENU;"},{"v":"DECORATIVE BORDER;2 COPIES;"},{"v":"1900-3826"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":7},{"v":5},{"v":"1900-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20445"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.5"},{"v":"DAILY MENU;"},{"v":"DECORATIVE BORDER;"},{"v":"1900-3827"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":7},{"v":5},{"v":"1900-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20446"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"FOLDER;ILLUS;COL;5.5X8.75;"},{"v":"DAILY MENU;"},{"v":"DECORATIVE BORDER;SHIP AT SEA;"},{"v":"1900-3828"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1900},{"v":7},{"v":5},{"v":"1900-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20447"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.5"},{"v":"DAILY MENU"},{"v":"DECORATIVE BORDER;"},{"v":"1900-3834"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":7},{"v":6},{"v":"1900-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20448"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.5"},{"v":"DAILY MENU"},{"v":"DECORATIVE BORDER;"},{"v":"1900-3835"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":7},{"v":6},{"v":"1900-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20449"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"FOLDER;ILLUS;COL;5.5X8.75;"},{"v":"DAILY MENU;"},{"v":"DECORATIVE BORDER;SHIP AT SEA;"},{"v":"1900-3836"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":7},{"v":6},{"v":"1900-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20450"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"FOLDER;ILLUS;COL;5.5X8.75;"},{"v":"DAILY MENU;"},{"v":"DECORATIVE BORDER;SHIP AT SEA;"},{"v":"1900-3838"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1900},{"v":7},{"v":7},{"v":"1900-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20451"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},null,{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4316"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":9},{"v":7},{"v":"1900-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20452"},null,{"v":"LACKAWANNA RAILROAD"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"A LA CARTE MENU; NAME PRINTED IN BLOCK DESIGN;"},{"v":"1900-3940"},null,null,null,{"v":"Lackawanna Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":7},{"v":1},{"v":"1900-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20453"},null,{"v":"PACIFIC MAIL STEAMSHP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.75X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;"},{"v":"1900-3251"},null,null,null,{"v":"Pacific Mail Steamshp Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":5},{"v":13},{"v":"1900-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20454"},null,{"v":"PACIFIC MAIL STEAMSHP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"FOLDER;5.5X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;2 COPIES"},{"v":"1900-3252"},null,null,null,{"v":"Pacific Mail Steamshp Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":5},{"v":13},{"v":"1900-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20455"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KOBE MARU"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4593"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":10},{"v":6},{"v":"1900-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20456"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; 5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4596"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":10},{"v":6},{"v":"1900-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20457"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; 5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4597"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":6},{"v":"1900-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20458"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4598"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":6},{"v":"1900-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20459"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4599"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":10},{"v":6},{"v":"1900-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20460"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4600"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"under review"},{"v":"2"},{"v":29},{"v":1900},{"v":10},{"v":6},{"v":"1900-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20461"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4601"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":10},{"v":6},{"v":"1900-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20462"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; 5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4603"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20463"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; 5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4604"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20464"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4611"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20465"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4612"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20466"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4613"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20467"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET; 5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4614"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20468"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4615"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":7},{"v":"1900-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20469"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KOBE MARU"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS. BORDER; 5 25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4629"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kobe Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20470"},null,{"v":"NIPPON YUSEN KAISHA - S.S. KOBE MARU"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS, BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4630"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S. Kobe Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20471"},null,{"v":"NIPPON YUSEN KAISHA - S.S. KOBE MARU"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9.25;"},null,{"v":"MENU HANDWRITTEN; MAP ON BACK SHOWING ROUTE;"},{"v":"1900-4631"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S. Kobe Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20472"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KASUGA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS, BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4632"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20473"},null,{"v":"NIPPON YUSEN KAISHA - S.S. KASUGA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS, BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4633"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S. Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20474"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"COSTUMED WOMAN HOLDING PARASOL NEAR BRIDGE OVERLOOKING WATER; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1113"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":5},{"v":2},{"v":"1901-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20475"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"PASSENGERS ON DECK;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1114"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1901},{"v":5},{"v":2},{"v":"1901-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20476"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4769"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":10},{"v":21},{"v":"1900-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20477"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4674"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":10},{"v":12},{"v":"1900-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20479"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4772"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":22},{"v":"1900-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20480"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4773"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":10},{"v":22},{"v":"1900-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20481"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4774"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":10},{"v":22},{"v":"1900-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20482"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4775"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":22},{"v":"1900-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20483"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4776"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":22},{"v":"1900-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20484"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4777"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":22},{"v":"1900-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20485"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4779"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":10},{"v":23},{"v":"1900-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20486"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4780"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":10},{"v":23},{"v":"1900-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20487"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4781"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":10},{"v":23},{"v":"1900-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20488"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4782"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":23},{"v":"1900-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20489"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4783"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":23},{"v":"1900-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20490"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4784"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":10},{"v":23},{"v":"1900-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20491"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4785"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":10},{"v":24},{"v":"1900-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20492"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4787"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":10},{"v":24},{"v":"1900-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20493"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4788"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":10},{"v":24},{"v":"1900-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20494"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4789"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":10},{"v":24},{"v":"1900-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20495"},null,{"v":"NIPPON PUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"S.S. KINSHIN MARU"},{"v":"BROADSIDE; ILLUS; COL; 5.5X7.5;"},null,{"v":"HANDWRITTEN; DECORATIVE GREEN BORDER;"},{"v":"1900-4893"},null,null,null,{"v":"Nippon Pusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":11},{"v":19},{"v":"1900-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20496"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4675"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":10},{"v":12},{"v":"1900-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20497"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4676"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":10},{"v":12},{"v":"1900-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20498"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4677"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":12},{"v":"1900-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20499"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4678"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":10},{"v":12},{"v":"1900-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20500"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4679"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":10},{"v":13},{"v":"1900-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20501"},null,{"v":"RED STAR LINE - ANTWERPEN - NY"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5.X 8;"},null,null,{"v":"1901-2620"},null,null,null,{"v":"Red Star Line   Antwerpen   Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":11},{"v":4},{"v":"1901-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20502"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2621"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":11},{"v":4},{"v":"1901-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20503"},null,{"v":"RED STAR LINE - ANTWERPEN -NY"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8;"},null,null,{"v":"1901-2625"},null,null,null,{"v":"Red Star Line   Antwerpen  Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":11},{"v":5},{"v":"1901-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20504"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2626"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":11},{"v":5},{"v":"1901-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20505"},null,{"v":"RED STAR LINE - ANTWERPEN -NY"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"EN ROUTE S.S. ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5.5.X 8;"},null,null,{"v":"1901-2629"},null,null,null,{"v":"Red Star Line   Antwerpen  Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":11},{"v":6},{"v":"1901-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20506"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE S.S.ZEELAND"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,null,{"v":"1901-2630"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"under review"},{"v":"2"},{"v":25},{"v":1901},{"v":11},{"v":6},{"v":"1901-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20507"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 4X6.75;"},null,{"v":"TABLE D'HOTE MENU; [ON BACK OF MENU, \"RESTAURANT 24 ST. SIDE\" ENTERED BY FEB];"},{"v":"1901-1156"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20508"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER NECKER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; COLORED ILLUSTRATION OF STEAMER AND SAILBOAT; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1161"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20509"},null,{"v":"O.D."},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"DAILY;"},{"v":"ONLY DATE IS PENCIL 1901 AND DATE STAMP OF BUTTOLPH COLLECTION; WEDNESDAY IS PRINTED IN CORNER; FLAG;"},{"v":"1901-1923"},null,null,null,{"v":"O.D."},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20510"},null,{"v":"HOTELS DE ZERMATT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"(ZERMATT, SWITZERLAND?)"},{"v":"BROADSIDE; ILLUS; COL; 6.5 X 11;"},null,{"v":"FRENCH; HANDWRITTEN; AD FOR BENEDICTINE IN ILLUSTRATIONS;"},{"v":"1901-1926"},null,null,null,{"v":"Hotels De Zermatt"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20511"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; SEPIA; ILLUSTRATION OF SHIP; MUSICAL PROGRAM;"},{"v":"1901-1927"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20512"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"FOLDER; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; BLUE;"},{"v":"1901-1928"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":73},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20513"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND WOMAN IN CLASSICAL DRESS HOLDING HAMBURG-AMERIKA LOGO;"},{"v":"1901-1929"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20514"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIEDRICH DER GROSSE"},{"v":"FOLDER; COL; ILLUST; 5.5 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP;  MUSICAL PROGRAM; NOTE IN GERMAN AND ENGLISH REQUESTING VOLUNTARY CONTRIBUTIONS FOR MUSICIANS;"},{"v":"1901-1933"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"4"},{"v":31},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20515"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIEDRICH DER GROSSE"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF MEN AND WOMEN ON DECK; BACK OF MENU IMPRINTED FOR USE AS A POSTCARD;"},{"v":"1901-1934"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":7},{"v":10},{"v":"1901-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20516"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND WOMAN IN CLASSICAL DRESS HOLDING HAMBURG-AMERIKA LOGO;"},{"v":"1901-2022"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20517"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF STEAMER AND WOMAN IN CLASSICAL DRESS HOLDING HAMBURG-AMERIKA LOGO; NOTE ABOUT  CONTRIBUTIONS FOR MUSICIANS;"},{"v":"1901-2023"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1901},{"v":7},{"v":24},{"v":"1901-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20518"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; SEPIA; ILLUSTRATION OF SHIP; MUSICAL PROGRAM;"},{"v":"1901-2032"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":7},{"v":25},{"v":"1901-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20519"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"FOLDER; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PINK;"},{"v":"1901-2033"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":57},{"v":1901},{"v":7},{"v":25},{"v":"1901-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20520"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND WOMAN IN CLASSICAL DRESS HOLDING HAMBURG-AMERIKA LOGO;"},{"v":"1901-2034"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":7},{"v":25},{"v":"1901-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20521"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"CARD; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF STEAMER AND WOMAN IN CLASSICAL DRESS HOLDING HAMBURG-AMERIKA LOGO; NOTE ABOUT CONTRIBUTIONS FOR MUSICIANS;"},{"v":"1901-2035"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":7},{"v":25},{"v":"1901-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20522"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. ZEALANDIA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-2036"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":7},{"v":25},{"v":"1901-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20523"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. ZEALANDIA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-2037"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":7},{"v":25},{"v":"1901-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20525"},null,{"v":"O.D."},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; COL; 5X6;"},null,{"v":"STEAMSHIP COMPANY FLAG AT TOP OF MENU;"},{"v":"1901-2042"},null,null,null,{"v":"O.D."},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":7},{"v":26},{"v":"1901-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20526"},null,{"v":"OCEANIC STEAMSHIP"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. ZEALANDIA SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"HANDWRITTEN & PRINTED IN VIOLET INK; COMPANY FLAG AT TOP;"},{"v":"1901-2043"},null,null,null,{"v":"Oceanic Steamship"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":7},{"v":26},{"v":"1901-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20527"},null,{"v":"OCEANIC STEAMSHIP"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"S.S. ZEALANDIA SONOMA"},{"v":"CARD; ILLUS; COL; 5.5X7;"},null,{"v":"HANDWRITTEN & PRINTED IN VIOLET INK; COMPANY FLAG AT TOP;"},{"v":"1901-2044"},null,null,null,{"v":"Oceanic Steamship"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":7},{"v":26},{"v":"1901-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20528"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSE"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF WOMAN AND CHERUB; MUSICAL PROGRAM"},{"v":"1901-1720"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1901},{"v":6},{"v":22},{"v":"1901-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20529"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP; MUSICAL PROGRAM;"},{"v":"1901-1957"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1901},{"v":7},{"v":12},{"v":"1901-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20530"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER FURST BISMARCK"},{"v":"FOLDER; COL; 4.75 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; BLUE;"},{"v":"1901-1958"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":78},{"v":1901},{"v":7},{"v":12},{"v":"1901-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20531"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SIERRA"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-1960"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":7},{"v":13},{"v":"1901-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20532"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS;CITYSCAPE IN BACKGROUND;MENU IN GERMAN AND ENGLISH;"},{"v":"1901-1790"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":6},{"v":28},{"v":"1901-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20533"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER;ILLUS;4.5X7;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;FIGURES ON BACK COVER ;MENU IN GERMAN AND ENGLISH;MUSICAL PROGRAM;"},{"v":"1901-1791"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1901},{"v":6},{"v":28},{"v":"1901-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20534"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS SIERRA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN AND DUPLICATED;"},{"v":"1901-1792"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":6},{"v":28},{"v":"1901-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20535"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SIERRA"},{"v":"CARD;ILLUS;COL;5.5X7;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN AND DUPLICATED;"},{"v":"1901-1793"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":6},{"v":28},{"v":"1901-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20536"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS SIERRA"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FLAG;HANDWRITTEN AND DUPLICATED;"},{"v":"1901-1794"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":6},{"v":28},{"v":"1901-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20537"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER;4.25X6.25"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH"},{"v":"1901-1799"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":77},{"v":1901},{"v":6},{"v":29},{"v":"1901-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20538"},null,{"v":"LOGAN HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"CARD; COL; 5.5 X 8.5;"},null,{"v":"LOGO; TAN STOCK;"},{"v":"1901-2090"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":8},{"v":3},{"v":"1901-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20539"},null,{"v":"LOGAN HOUSE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"CARD; COL; 5.5 X 8.5;"},null,{"v":"LOGO; TAN STOCK; DATE HANDWRITTEN BY FEB;"},{"v":"1901-2093"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":8},{"v":3},{"v":"1901-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20540"},null,{"v":"LOGAN HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"CARD; COL; 5.5 X 8.5;"},null,{"v":"LOGO; TAN STOCK;"},{"v":"1901-2095"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":8},{"v":4},{"v":"1901-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20541"},null,{"v":"HOTEL DEL CORONADO"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CORONADO BEACH, CA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"LOGO; MUSICAL PROGRAM;"},{"v":"1901-2097"},null,null,null,{"v":"Hotel Del Coronado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1901},{"v":8},{"v":4},{"v":"1901-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20542"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEALANDIA"},{"v":"FOLDER; ILLUS; COL; 5 X 7.5;"},null,{"v":"HANDWRITTEN, PICTURE OF SAILING SHIP CAPTIONED AUSTRALIA, AND GOLDEN GATE;"},{"v":"1901-2098"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1901},{"v":8},{"v":4},{"v":"1901-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20543"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEALANDIA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-2099"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":8},{"v":4},{"v":"1901-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20544"},null,{"v":"OCEANIC STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.ZEALANDIA"},{"v":"CARD; 5.25 X 7;"},null,{"v":"HANDWRITTEN, LOGO;"},{"v":"1901-2100"},null,null,null,{"v":"Oceanic Steamship Co."},null,null,null,{"v":"under review"},{"v":"2"},{"v":31},{"v":1901},{"v":8},{"v":4},{"v":"1901-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20545"},null,{"v":"HOTEL REVELSTOKE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 5 X 7.25;"},null,{"v":"HANDWRITTEN;"},{"v":"1901-2102"},null,null,null,{"v":"Hotel Revelstoke"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":8},{"v":4},{"v":"1901-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20546"},null,{"v":"DUTCHER HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PAWLING NY(?)"},{"v":"CARD; 4.5 X 6.25;"},null,{"v":"BACK OF MENU APPEARS TO BE PART OF NEWSPAPER CLIPPING WHICH HAS BEEN CUT OFF.  PARTIAL HANDWRITTEN NOTATION APPEARS TO SAY TELEGRAM AUGUST 24, 1901;"},{"v":"1901-2103"},null,null,null,{"v":"Dutcher House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":8},{"v":4},{"v":"1901-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20547"},null,{"v":"LOGAN HOUSE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"LOGO;"},{"v":"1901-2104"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":8},{"v":4},{"v":"1901-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20548"},null,{"v":"LOGAN HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"CARD; COL; 5.5 X 8.5;"},null,{"v":"LOGO; BLUE STOCK;"},{"v":"1901-2105"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":59},{"v":1901},{"v":8},{"v":4},{"v":"1901-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20549"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X6.25;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF ROCKY SHORELINE, STEAMSHIP IN THE DISTANCE;CARD ALSO A POSTCARD;"},{"v":"1901-2201"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1901},{"v":8},{"v":25},{"v":"1901-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20550"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 4X6.5;"},null,{"v":"GERMAN & ENGLISH; STEAMSHIP, ROCKY SHORELINE ON COVER; LIGHTHOUSE ON BACK COVER;"},{"v":"1901-2202"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":62},{"v":1901},{"v":8},{"v":25},{"v":"1901-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20551"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; CONCERT PROGRAM ON BACK COVER; ILLUSTRATION OF BUSY HARBOR WITH MANY STEAMSHIPS ON COVER;"},{"v":"1901-2203"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1901},{"v":8},{"v":25},{"v":"1901-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20552"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8.25;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; ILLUSTRATION OF SEABOARD SCENE WITH PASSENGERS STROLLING & CHATTING; ALSO A POSTCARD;"},{"v":"1901-2204"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":8},{"v":25},{"v":"1901-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20553"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISE-KARTE"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; MOST ITEMS \"AUF WUNSCH;\" ILLUSTRATION OF SMALL HARBOR WITH SMALL BOATS AT ANCHOR;  ALSO A  POSTCARD;"},{"v":"1901-2205"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":8},{"v":25},{"v":"1901-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20554"},null,{"v":"DUTCHER HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X6.25;"},null,{"v":"TABLE D'HOTE MENU;"},{"v":"1901-2206"},null,null,null,{"v":"Dutcher House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1901},{"v":8},{"v":25},{"v":"1901-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20555"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X6.25;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SEA SCENE WITH MANY STEAMSHIPS & SAILBOATS; CARD ALSO A POSTCARD;"},{"v":"1901-2209"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":8},{"v":26},{"v":"1901-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20556"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 4X6.5;"},null,{"v":"GERMAN & ENGLISH; STEAMSHIP, ROCKY SHORELINE ON COVER, STEAMSHIP IN DISTANCE, SEA SKETCH ON BACK COVER;"},{"v":"1901-2210"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":53},{"v":1901},{"v":8},{"v":26},{"v":"1901-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20557"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; CONCERT PROGRAM ON BACK COVER; ILLUSTRATION OF HUGE SAILSHIP ON COVER, SURROUNDED BY SMALL ROWBOATS, ETC;"},{"v":"1901-2211"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":8},{"v":26},{"v":"1901-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20558"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.25X8.25;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; ILLUSTRATION OF SMALL HARBOR AT NIGHT, SAILBOAT & SMALL BOATS; ALSO A POSTCARD;"},{"v":"1901-2212"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1901},{"v":8},{"v":26},{"v":"1901-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20559"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISE-KARTE"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN ONLY; LIMITED CHOICES CONSIDERING FOREGOING SAMPLES; PERHAPS THIS IS A MENU FOR ANOTHER CLASS; MOST ITEMS \"AUF WUNSCH;\" ILLUSTRATION OF ROCKY SHORELINE WITH SMALL SAILBOAT; ALSO A  POSTCARD;"},{"v":"1901-2213"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1901},{"v":8},{"v":26},{"v":"1901-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20560"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75"},{"v":"DAILY"},{"v":"2 COPIES"},{"v":"1900-3069"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":5},{"v":2},{"v":"1900-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20561"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COM"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75"},{"v":"DAILY"},{"v":"2 COPIES"},{"v":"1900-3070"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":5},{"v":2},{"v":"1900-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20562"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COM"},{"v":"SS CITY OF PARA"},{"v":"FOLDER; 6.0X9.25;"},{"v":"DAILY"},{"v":"2 COPIES"},{"v":"1900-3071"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1900},{"v":5},{"v":2},{"v":"1900-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20563"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75"},{"v":"DAILY"},null,{"v":"1900-3078"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":5},{"v":3},{"v":"1900-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20564"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COM"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75"},{"v":"DAILY"},null,{"v":"1900-3079"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":5},{"v":3},{"v":"1900-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20565"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COM"},{"v":"SS CITY OF PARA"},{"v":"FOLDER; 6.0X9.25;"},{"v":"DAILY"},{"v":"2 COPIES"},{"v":"1900-3080"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1900},{"v":5},{"v":3},{"v":"1900-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20566"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COM"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75"},{"v":"DAILY"},null,{"v":"1900-3081"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":5},{"v":3},{"v":"1900-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20567"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"BROADSIDE; 5.5X8.5;"},null,{"v":"2 COPIES;"},{"v":"1900-3083"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":5},{"v":3},{"v":"1900-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20568"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"BROADSIDE; 5.5X8.5;"},null,{"v":"2 COPIES;"},{"v":"1900-3084"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":5},{"v":3},{"v":"1900-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20569"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"FOLDER; 5.5X8.5;"},null,{"v":"2 COPIES;"},{"v":"1900-3085"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1900},{"v":5},{"v":3},{"v":"1900-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20570"},null,{"v":"HOTEL SAVOY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"FIFTH AVENUE & FIFTY-NINTH STREET;"},{"v":"CARD; COL; 6.25X9.5;"},null,{"v":"DATE HAND-WRITTEN [BY FEB?]; UNPRICED MENU PRINTED IN GREEN; CREST WITH EAGLE;"},{"v":"1900-3094"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20571"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COM"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75"},{"v":"DAILY"},{"v":"2 COPIES;"},{"v":"1900-3098"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20572"},null,{"v":"PACIFIC MAIL STEAMSHP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"FOLDER;5.5X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;2 COPIES;"},{"v":"1900-3253"},null,null,null,{"v":"Pacific Mail Steamshp Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1900},{"v":5},{"v":13},{"v":"1900-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20573"},null,{"v":"PACIFIC MAIL STEAMSHP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;"},{"v":"1900-3254"},null,null,null,{"v":"Pacific Mail Steamshp Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":13},{"v":"1900-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20574"},null,{"v":"PACIFIC MAIL STEAMSHP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.75;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ON PRINTED FORM;MECHANICALLY REPRODUCED;"},{"v":"1900-3255"},null,null,null,{"v":"Pacific Mail Steamshp Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":5},{"v":13},{"v":"1900-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20575"},null,{"v":"NORDDEUTECHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5;7;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;SEPARATE GERMAN AND ENGLISH MENUS;MAY BE USED AT A POSTCARD;"},{"v":"1900-3259"},null,null,null,{"v":"Norddeutecher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1900},{"v":5},{"v":13},{"v":"1900-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20576"},null,{"v":"NORDDEUTECHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5;7;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;SEPARATE GERMAN AND ENGLISH MENUS;MAY BE USED AT A POSTCARD;"},{"v":"1900-3260"},null,null,null,{"v":"Norddeutecher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":5},{"v":13},{"v":"1900-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20577"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"2 COPIES"},{"v":"1900-3269"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20578"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"2 COPIES"},{"v":"1900-3272"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20579"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"FOLDER; ILLUS; 5.75X8.75;"},null,{"v":"ILLUS: STEAMSHIP"},{"v":"1900-3273"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20580"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"2 COPIES"},{"v":"1900-3274"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20581"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"HAND-WRITTEN NOTE: \"TO BE READY AT 1 OCLOCK.  THE CAPTAIN CHANGED IT AT 11.45 TO 12M.\"  2 COPIES.  NOTE ON FIRST COPY ONLY."},{"v":"1900-3275"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20582"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK-BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER DAISER WILHELM DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},null,{"v":"ILLUS: STEAMSHIP, BUOY; SAILING SHIP; TWO DORIES;"},{"v":"1900-3278"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":81},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20583"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER DAISER WILHELM DER GROSSE"},{"v":"CARD; ILLUS; COL; 5.5X8.25;"},null,{"v":"ILLUS: STEAMSHIP, SAHDY HOOK LIGHTSHIP;"},{"v":"1900-3279"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":5},{"v":14},{"v":"1900-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20584"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4034"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":8},{"v":11},{"v":"1900-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20585"},null,{"v":"RUSSELL HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DETROIT, MI"},{"v":"CARD; COL; 4.5 X 7;"},null,{"v":"TABLE D'HOTE; RED CARD; TWO HEADED EAGLE LOGO; NOTE ABOUT WINES AND THEATRE PROGRAM;"},{"v":"1900-3502"},null,null,null,{"v":"Russell House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":5},{"v":31},{"v":"1900-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20586"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"FOLDER;ILLUS;COL;5.5X8.75;"},{"v":"DAILY MENU;"},{"v":"DECORATIVE BORDER;SHIP AT SEA;2 COPIES;"},{"v":"1900-3537"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":6},{"v":4},{"v":"1900-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20587"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD PANAMA LINE STEAMSHIP CITY OF PARA"},{"v":"BROADSIDE; 6 X 9;"},null,{"v":"MENU TYPED IN ENGLISH; ORNAMENTAL BORDER;2 COPIES;"},{"v":"1900-3543"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":6},{"v":5},{"v":"1900-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20588"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.75X8.75;"},{"v":"DAILY MENU;"},{"v":"2 COPIES;"},{"v":"1900-3544"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":6},{"v":5},{"v":"1900-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20589"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"FOLDER;6X9.25;"},{"v":"DAILY MENU;"},null,{"v":"1900-3545"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1900},{"v":6},{"v":5},{"v":"1900-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20590"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.5"},{"v":"DAILY MENU"},{"v":"DECORATIVE BORDER;"},{"v":"1900-3546"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":6},{"v":5},{"v":"1900-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20591"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"FOLDER;ILLUS;COL;5.5X8.75;"},{"v":"DAILY MENU;"},{"v":"DECORATIVE BORDER;SHIP AT SEA;2 COPIES;"},{"v":"1900-3548"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":6},{"v":5},{"v":"1900-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20592"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSHEET;5.75X8.75;"},{"v":"DAILY MENU;"},{"v":"2 COPIES;"},{"v":"1900-3550"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":6},{"v":6},{"v":"1900-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20593"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.5"},{"v":"DAILY MENU"},{"v":"DECORATIVE BORDER;2 COPIES;"},{"v":"1900-3552"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":6},{"v":6},{"v":"1900-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20594"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS CITY OF RIO DE JANEIRO"},{"v":"BROADSHEET;5.75X8.5"},{"v":"DAILY MENU"},{"v":"DECORATIVE BORDER;"},{"v":"1900-3553"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":6},{"v":6},{"v":"1900-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20595"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"BROADSIDE;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ITEMS OF PRINTED FORM;FLAG;2 COPIES"},{"v":"1900-3563"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":6},{"v":7},{"v":"1900-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20596"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"BROADSIDE;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN ITEMS OF PRINTED FORM;FLAG;"},{"v":"1900-3564"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":6},{"v":7},{"v":"1900-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20597"},null,{"v":"VICTORY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY ISLAND, LAKE ERIE, OH"},{"v":"BROADSIDE; ILLUS; 5X5.75;"},null,{"v":"MONOGRAM & DECORATIVE WREATH AT TOP;"},{"v":"1900-4180"},null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":8},{"v":28},{"v":"1900-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20598"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},null,{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4317"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":9},{"v":7},{"v":"1900-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20599"},null,{"v":"ORIENTAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MANHATTAN BEACH, NY"},{"v":"CARD; 5 X 8.5;"},null,{"v":"NOTE ABOUT PURITY OF WATER; PINK LOGO;"},{"v":"1900-4318"},null,null,null,{"v":"Oriental Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":9},{"v":7},{"v":"1900-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20600"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN - S.S.BARBAROSSA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"MENUIN GERMAN & ENGLISH; CONCERT PROGRAM LISTED ON BACK;"},{"v":"1900-4332"},null,null,null,{"v":"Norddeutscher Lloyd Bremen   S.S.Barbarossa"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1900},{"v":9},{"v":9},{"v":"1900-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20601"},null,{"v":"NIPPON YUSEN KAISHA - S.S. KOBE MARU"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9.25;"},null,{"v":"MENU HANDWRITTEN IN  ENGLISH; MAP & COURSE OF SHIP ON BACK;"},{"v":"1900-4351"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S. Kobe Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":9},{"v":12},{"v":"1900-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20602"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK; SEE 1900-4790 FOR DINNER MENU OF 1900/09/24; SEE ALSO 1900-4799 FOR MENU OF 1900/09/25; SEE ALSO 1900-4807 FOR MENU OF 1900/09/26;"},{"v":"1900-4356"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":13},{"v":"1900-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20603"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4357"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":9},{"v":13},{"v":"1900-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20604"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4358"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":9},{"v":13},{"v":"1900-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20605"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; BLACK BORDER;"},{"v":"1900-4431"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":22},{"v":"1900-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20606"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KASUGA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS.JAPANESE CHILDREN IN COLOR; 10 X 9.5;"},null,{"v":"MENU HANDWRITTEN; MAP ON BACK SHOWING THE ROUTE;"},{"v":"1900-4634"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":10},{"v":8},{"v":"1900-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20607"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; BLACK BORDER;"},{"v":"1900-4432"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":9},{"v":22},{"v":"1900-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20608"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KASUGA MARU"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4433"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":9},{"v":22},{"v":"1900-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20609"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4435"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":9},{"v":22},{"v":"1900-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20610"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4436"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":9},{"v":22},{"v":"1900-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20611"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4680"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":10},{"v":13},{"v":"1900-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20612"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4681"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":10},{"v":13},{"v":"1900-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20613"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4682"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":10},{"v":13},{"v":"1900-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20614"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4683"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":10},{"v":13},{"v":"1900-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20615"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4684"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":10},{"v":13},{"v":"1900-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20616"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;RED BORDER"},{"v":"1900-4685"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"under review"},{"v":"2"},{"v":18},{"v":1900},{"v":10},{"v":13},{"v":"1900-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20617"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.KOHE MARU"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRATION OF WARRIORS AT SEASHORE; MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4686"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":10},{"v":13},{"v":"1900-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20618"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4689"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":10},{"v":14},{"v":"1900-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20619"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4690"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":10},{"v":14},{"v":"1900-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20620"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4691"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":10},{"v":14},{"v":"1900-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20621"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;RED BORDER;"},{"v":"1900-4692"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":10},{"v":14},{"v":"1900-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20622"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;RED BORDER;"},{"v":"1900-4693"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":10},{"v":14},{"v":"1900-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20623"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4695"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":10},{"v":14},{"v":"1900-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20624"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KINSHIN MARU"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL. BORDER; 5.25 X 8;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4896"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":11},{"v":20},{"v":"1900-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20625"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KINSHIN MARU"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; COL. BORDER; 5.25 X 8;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4897"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":11},{"v":20},{"v":"1900-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20626"},null,{"v":"NIPPON YUSEN KAISHA -S.S.KINSHIN MARU"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS. JAPANESE COUNTRY; COL; 10.25 X 9.5;"},null,{"v":"MENU HANDWRITTEN; MAP ON BACK SHOWING ROUTE;"},{"v":"1900-4898"},null,null,null,{"v":"Nippon Yusen Kaisha  S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":11},{"v":20},{"v":"1900-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20627"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KINSHIN MARU"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS. BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4906"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":11},{"v":21},{"v":"1900-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20628"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KINSHIN MARU"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS. BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4907"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":11},{"v":21},{"v":"1900-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20629"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KINSHIN MARU"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS; JAPANESE WARRIOR; COL;10.5 X 9;"},null,{"v":"HANDWRITTEN MENU; MAP ON BACK SHOWING ROUTE;"},{"v":"1900-4908"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":11},{"v":21},{"v":"1900-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20630"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KINSHIN MARU"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS.BORDER; COL; 5.25 X 7.75;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-4910"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":11},{"v":22},{"v":"1900-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20631"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KINSHIN MARU"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; COL; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN MENU;"},{"v":"1900-4914"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":11},{"v":23},{"v":"1900-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20632"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KINSHIN MARU"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; COL; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN MENU;"},{"v":"1900-4915"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":11},{"v":23},{"v":"1900-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20633"},null,{"v":"NIPPON YUSEN KAISHA -S.S.KINSHIN MARU"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS, JAPANESE COUNTRY; COL; 10.5 X 9.5;"},null,{"v":"MENU HANDWRITTEN; MAP ON BACK SHOWING ROUTE;"},{"v":"1900-4916"},null,null,null,{"v":"Nippon Yusen Kaisha  S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":11},{"v":23},{"v":"1900-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20634"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KINSHIN MARU"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS, JAPANESE ; COL; 1O X 9.5;"},null,{"v":"HANDWRITTEN MENU; MAP ON BACK SHOWING ROUTE;"},{"v":"1900-4919"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kinshin Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":11},{"v":24},{"v":"1900-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20635"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTE"},{"v":"CARD;ILLUS;COL;5.5X8.8;"},{"v":"DAILY;"},{"v":"NO DATE;STAMP OF BUTTOLPH COLLECTION 1900-1901;ONE OF MANY MENUS ON SAME STAMPED FORM WITH DIFFERENT SPECIAL ITEMS STAMPED IN;"},{"v":"1900-4928"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":69},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20636"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTE"},{"v":"CARD;ILLUS;COL;5.5X8.8;"},{"v":"DAILY;"},{"v":"NO DATE;STAMP OF BUTTOLPH COLLECTION 1900-1901;ONE OF MANY MENUS ON SAME STAMPED FORM WITH DIFFERENT SPECIAL ITEMS STAMPED IN;"},{"v":"1900-4929"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":69},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20637"},null,{"v":"THE NEW FALMOUTH HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"PORTLAND, ME"},{"v":"CARD; 5X7.5;"},null,{"v":"PRICED DRINKS ON MENU;"},{"v":"1907-1008"},null,null,null,{"v":"The New Falmouth Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1907},{"v":11},{"v":26},{"v":"1907-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20638"},null,{"v":"THE NEW FALMOUTH HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"PORTLAND, ME"},{"v":"CARD; 5X7.5;"},null,{"v":"PRICED DRINKS ON MENU;"},{"v":"1907-1012"},null,null,null,{"v":"The New Falmouth Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1907},{"v":11},{"v":27},{"v":"1907-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20639"},null,{"v":"GRAND HOTEL NURNBERG"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"NUREMBERG, GERMANY"},{"v":"FOLDER; ILLUS; COL; 5.5X8.75;"},null,{"v":"MENU IN [NORWEGIAN?]; COVER LAVISHLY ILLUSTRATED IN GREEN AND WHITE;"},{"v":"1907-1073"},null,null,null,{"v":"Grand Hotel Nurnberg"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1907},{"v":12},{"v":15},{"v":"1907-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20640"},null,{"v":"GRAND HOTEL NURNBERG"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"NUREMBERG, GERMANY"},{"v":"FOLDER; ILLUS; COL; 5.5X8.75;"},null,{"v":"WINES LISTED; MENU IN [NORWEGIAN?]; DATE NOTED BY FEB; COVER LAVISHLY ILLUSTRATED IN PURPLE AND WHITE;"},{"v":"1907-1092"},null,null,null,{"v":"Grand Hotel Nurnberg"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1907},{"v":12},{"v":19},{"v":"1907-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20641"},null,{"v":"THE PORTLAND"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"PORTLAND, OR"},{"v":"FOLDER; ILLUS; 7 X 11;"},{"v":"REL;"},{"v":"MARTINIS AND WINE; TABLE D'HOTE DINNER; ORNAMENTAL PRINTING;"},{"v":"1907-1101"},null,null,null,{"v":"The Portland"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1907},{"v":12},{"v":25},{"v":"1907-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20642"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;WOMAN HOLDING SHIELD AMONG FOOD AND IMPLEMENTS;CITYSCAPE IN BACKGROUND;MENU IN GERMAN;"},{"v":"1901-1877"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":7},{"v":6},{"v":"1901-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20643"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;MENU IN GERMAN AND ENGLISH ;MUSICAL PROGRAM;"},{"v":"1901-1879"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":7},{"v":6},{"v":"1901-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20644"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"FOLDER; COL; ILLUS; 5.25 X 7.75"},null,{"v":"MENU IN GERMAN AND ENGLISH; COLORED ILLUSTRATION OF CLASSICALLY DRAPED YOUNG WOMSN AND BOY, SMOKESTACK IN THE BACKGROUND; MUXICAL PROGRAM;"},{"v":"1901-1162"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20645"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; ILLUS; 5.25 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; APPEARS TO BE SIMPLER MENU, COLORED ILLUSTRATION OF PLAYFUL CHERUBS; BACK OF MENU PRINTED FOR USE AS POST CARD;"},{"v":"1901-1163"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20646"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; ILLUS; 5.25 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; APPEARS TO BE SIMPLER MENU, COLORED ILLUSTRATION OF JAPANESE WOMAN;  BACK OF MENU PRINTED FOR USE AS POST CARD;"},{"v":"1901-1164"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20647"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; ILLUS; 5.25 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; COLORED ILLUSTRATION OF MEN AND WOMEN ON DECK; BACK OF MENU PRINTED FOR USE AS POST CARD;"},{"v":"1901-1165"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20648"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER BARBAROSSA"},{"v":"CARD; ILLUS; 5.25 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; COLORED ILLUSTRATION OF STEAMER AND ROW BOAT ON ROCKY SHORE; BACK OF MENU PRINTED FOR USE AS POST CARD;"},{"v":"1901-1166"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20649"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER H.H. MEIER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; COLORED ILLUSTRATION OF STEAMER AND ROCKY SHORE; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1167"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20650"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER H.H. MEIER"},{"v":"CARD; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; APPEARS TO BE SIMPLE MENU; ILLUSTRATION OF STEAMER AND FOOD; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1168"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20651"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER H.H. MEIER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF ARABIAN WOMAN AND TROPICAL SCENE; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1169"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":5},{"v":6},{"v":"1901-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20652"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"FOLDER; COL; ILLUS; 5.25 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH;; COLORED ILLUSTRATION OF STEAMER AND LIFE BOATS; MUSICAL PROGRAM;"},{"v":"1901-1170"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":5},{"v":7},{"v":"1901-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20653"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMANM AND ENGLISH; COLORED ILLUSTRATION OF STEAMER AND ROCKY SHORE; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1174"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":5},{"v":7},{"v":"1901-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20654"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER NECKER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; COLORED ILLUSTRATION OF SCHOONER; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1175"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":5},{"v":7},{"v":"1901-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20655"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MIDDAY DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER H.H. MEIER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; INSET OF STEAMER; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1176"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":5},{"v":7},{"v":"1901-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20656"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER H.H. MEIER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF FOOD WITH INSET OF STEAMER; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1177"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":5},{"v":7},{"v":"1901-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20657"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER H.H. MEIER"},{"v":"CARD; COL; ILLUS; 5.5 X 8;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF JAPANESE WOMAN; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1901-1178"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":5},{"v":7},{"v":"1901-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20658"},null,{"v":"U.S.M.S ST. PAUL"},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"NAVAL FLAG(?); PRICED WINE LIST ON BACK OF MENU;"},{"v":"1901-1179"},null,null,null,{"v":"U.S.M.S St. Paul"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20659"},null,{"v":"DEL CORONADO HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CORONADO BEACH, CA"},{"v":"CARD; ILLUS; COL; 4.5X7.5;"},null,{"v":"MEAL HOURS LIST; HOTEL SEAL AT TOP;"},{"v":"1901-2215"},null,null,null,{"v":"Del Coronado Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":8},{"v":27},{"v":"1901-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20660"},null,{"v":"DEL CORONADO HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CORONADO BEACH, CA"},{"v":"CARD; ILLUS; COL; 4.5X7.5;"},null,{"v":"MEAL HOURS LISTED; MUSICAL PROGRAMME; \"TEMPERATURE AT NOON TODAY WAS 74;\" HOTEL SEAL AT TOP;"},{"v":"1901-2217"},null,null,null,{"v":"Del Coronado Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":8},{"v":27},{"v":"1901-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20661"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5.5X6.25;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF LARGE STEAMSHIP SURROUNDED BY PANEL OF ANCIENT CARVINGS; CARD ALSO A POSTCARD;"},{"v":"1901-2218"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1901},{"v":8},{"v":27},{"v":"1901-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20662"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 4X6.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF LARGE SAILBOAT, WARSHIP & SMALL ROWBOAT ON COVER, SHIPS ON BACK COVER;"},{"v":"1901-2219"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":60},{"v":1901},{"v":8},{"v":27},{"v":"1901-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20663"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRAION OF SHIP AND SAILBOATS; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2529"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1901},{"v":10},{"v":16},{"v":"1901-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20664"},null,{"v":"U.S.M.S.PHILADELPHIA"},{"v":"LUNCHEON"},{"v":"NAV; (?)"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"LOG0; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1901-2531"},null,null,null,{"v":"U.S.M.S.Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1901},{"v":10},{"v":17},{"v":"1901-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20665"},null,{"v":"U.S.M.S.PHILADELPHIA"},{"v":"DINNER"},{"v":"NAV; (?)"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"LOG0; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1901-2532"},null,null,null,{"v":"U.S.M.S.Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":101},{"v":1901},{"v":10},{"v":17},{"v":"1901-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20666"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRAION OF SAILING SHIP IN PORT; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2534"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":10},{"v":17},{"v":"1901-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20667"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP AND ROCKY SHORE; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2535"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":89},{"v":1901},{"v":10},{"v":17},{"v":"1901-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20668"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.50;"},null,{"v":"MENU IN GERMAN AND ENGLISH; GRAY UILLUSTRAION OF SCHOONER AND LIFEBOATS; MUSICAL PROGRAM;"},{"v":"1901-2536"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1901},{"v":10},{"v":17},{"v":"1901-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20669"},null,{"v":"STATE DEPARTMENT SPECIAL TO THE PAND-AMERICAN CONGRESS AT THE CITY OF MEXICO (PULLMAN CAR SERVICE)"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"EN ROUTE"},{"v":"CARD; 5 X 7;"},null,null,{"v":"1901-2538"},null,null,null,{"v":"State Department Special To The Pand American Congress At The City Of Mexico (Pullman Car Service)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":10},{"v":17},{"v":"1901-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20670"},null,{"v":"STATE DEPARTMENT SPECIAL TO THE PAND-AMERICAN CONGRESS AT THE CITY OF MEXICO (PULLMAN CAR SERVICE)"},{"v":"BREAKFAST"},{"v":"GOVT;"},{"v":"EN ROUTE"},{"v":"CARD; 5 X 7;"},null,null,{"v":"1901-2539"},null,null,null,{"v":"State Department Special To The Pand American Congress At The City Of Mexico (Pullman Car Service)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":10},{"v":17},{"v":"1901-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20671"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN; ILLUSTRAION OF SHIP IN PORT; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2540"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":10},{"v":17},{"v":"1901-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20672"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN; ILLUSTRAION OF SHIP AND SEAFOOD; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2541"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":10},{"v":17},{"v":"1901-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20673"},null,{"v":"U.S.M.S.PHILADELPHIA"},{"v":"BREAKFAST"},{"v":"NAV; (?)"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"LOG0;"},{"v":"1901-2542"},null,null,null,{"v":"U.S.M.S.Philadelphia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":10},{"v":17},{"v":"1901-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20674"},null,{"v":"U.S.M.S.PHILADELPHIA"},{"v":"BREAKFAST"},{"v":"NAV; (?)"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"LOG0;"},{"v":"1901-2544"},null,null,null,{"v":"U.S.M.S.Philadelphia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20675"},null,{"v":"U.S.M.S.PHILADELPHIA"},{"v":"LUNCHEON"},{"v":"NAV; (?)"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"LOG0; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1901-2545"},null,null,null,{"v":"U.S.M.S.Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20676"},null,{"v":"U.S.M.S.PHILADELPHIA"},{"v":"DINNER"},{"v":"NAV; (?)"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"LOG0; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1901-2546"},null,null,null,{"v":"U.S.M.S.Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20677"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF SHIP; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2547"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20678"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF MEN AND WOMEN ON DECK; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2548"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20679"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF SAILING SHIP IN PORT; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2549"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20680"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK-BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KRONPRINZ WILHLEM\""},{"v":"CARD; ILLUS; COL; 5.5X8;"},null,{"v":"GERMAN & ENGLISH; ROCKY SHORELINE, SHIPS AT SEA; POSTCARD ON BACK;"},{"v":"1901-2445"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":90},{"v":1901},{"v":10},{"v":3},{"v":"1901-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20681"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2576"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":92},{"v":1901},{"v":10},{"v":21},{"v":"1901-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20682"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF SAILING SHIP HERZOGIN SOPHIE CHARLOTTE; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2577"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":10},{"v":21},{"v":"1901-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20683"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2578"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1901},{"v":10},{"v":21},{"v":"1901-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20684"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.50;"},null,{"v":"MENU IN GERMAN AND ENGLISH; WOMAN IN CLASSICAL DRESS WITH NAUTICAL MOTIFS; MUSICAL PROGRAM;"},{"v":"1901-2579"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":10},{"v":21},{"v":"1901-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20685"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN; ILLUSTRAION OF SHIP AND ROCKY SHORE; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2580"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":10},{"v":21},{"v":"1901-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20686"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN; ILLUSTRAION OF MEN AND WOMEN ON DECK; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2581"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":10},{"v":21},{"v":"1901-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20687"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN;ILLUSTRATION OF SHP AND SAILBOAT; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2588"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":10},{"v":22},{"v":"1901-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20688"},null,{"v":"STATE DEPARTMENT SPECIAL TO THE PAN-AMERICAN CONGRESS AT THE CITY OF MEXICO"},{"v":"BREAKFAST"},{"v":"GOVT;"},{"v":"PULLMAN DINING CAR SERVICE EN ROUTE"},{"v":"CARD; 5X7;"},{"v":"OTHER (SPECIAL INTERNATIONAL EVENT);"},{"v":"TABLE D'HOTE MENU;"},{"v":"1901-2499"},null,null,null,{"v":"State Department Special To The Pan American Congress At The City Of Mexico"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":10},{"v":13},{"v":"1901-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20689"},null,{"v":"STATE DEPARTMENT SPECIAL TO THE PAN-AMERICAN CONGRESS AT THE CITY OF MEXICO"},{"v":"LUNCHEON"},{"v":"GOVT;"},{"v":"PULLMAN DINING CAR SERVICE EN ROUTE"},{"v":"CARD; 5X7;"},{"v":"OTHER (SPECIAL INTERNATIONAL EVENT);"},{"v":"TABLE D'HOTE MENU;"},{"v":"1901-2500"},null,null,null,{"v":"State Department Special To The Pan American Congress At The City Of Mexico"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1901},{"v":10},{"v":13},{"v":"1901-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20690"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75"},{"v":"DAILY"},{"v":"2 COPIES;"},{"v":"1900-3100"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20691"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COM"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75"},{"v":"DAILY"},{"v":"2 COPIES;"},{"v":"1900-3101"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20692"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COM"},{"v":"SS CITY OF PARA"},{"v":"FOLDER; 5.75X8.75"},{"v":"DAILY"},{"v":"2 COPIES;"},{"v":"1900-3102"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20693"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"ILLUS, BLUE & WHITE FLAG WITH \"O&O\";"},{"v":"1900-3103"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20694"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"ILLUS, BLUE & WHITE FLAG WITH \"O&O\";"},{"v":"1900-3104"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20695"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS DORIC"},{"v":"FOLDER; ILLUS; 5.5X8.5;"},null,{"v":"ILLUS, ANCHOR, ROPE, AND CHAIN, FLAG WITH \"O&O\"; BACK COVER, SEA GULL FLYING OVER  OCEAN, CLOUDS;"},{"v":"1900-3105"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1900},{"v":5},{"v":4},{"v":"1900-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20696"},null,{"v":"HOWARD HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MALONE, NJ"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"SEAL AT TOP OF MENU; TABLE D'HOTE MENU;"},{"v":"1900-3127"},null,null,null,{"v":"Howard House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":5},{"v":7},{"v":"1900-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20697"},null,{"v":"HOWARD HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MALONE, NJ"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-3136"},null,null,null,{"v":"Howard House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":5},{"v":5},{"v":"1900-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20698"},null,{"v":"HOWARD HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MALONE, NJ"},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-3137"},null,null,null,{"v":"Howard House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":5},{"v":6},{"v":"1900-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20700"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"S.S. \"CITY OF RIO DE JANEIRO\""},{"v":"BROADSIDE; ILLUS; 5.75X8.75;"},null,{"v":"DECORATIVE BORDER;"},{"v":"1900-3159"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20701"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. \"CITY OF RIO DE JANEIRO\""},{"v":"FOLDER; ILLUS; 5.75X8.75;"},null,{"v":"DECORATIVE BORDER;"},{"v":"1900-3160"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20702"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. \"CITY OF PARA\""},{"v":"BROADSIDE; ILLUS; 5.75X8.75;"},null,{"v":"DECORATIVE BORDER;"},{"v":"1900-3161"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20703"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"S.S. \"CITY OF PARA\""},{"v":"BROADSIDE; ILLUS; 5.75X8.75;"},null,{"v":"DECORATIVE BORDER;"},{"v":"1900-3162"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20704"},null,{"v":"HOWARD HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MALONE, NY"},{"v":"BROADSIDE; 5.5 X 8.5;"},null,{"v":"LOGO"},{"v":"1900-3167"},null,null,null,{"v":"Howard House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20705"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD CITY OF PARA"},{"v":"BROADSIDE; 5.5 X 8.5;"},null,{"v":"ORNAMENTAL BORDER;"},{"v":"1900-3175"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":5},{"v":8},{"v":"1900-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20706"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 4.5 X 9;"},null,{"v":"HANDWRITTEN; RED LOGO;"},{"v":"1900-2610"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20707"},null,{"v":"US ARMY - SUBSISTENCE DEPT."},{"v":"DINNER"},{"v":"MIL;"},{"v":"TRANSPORT"},{"v":"BROADSIDE; 4.5 X 7;"},null,{"v":"MENU ALL HAND WRITTEN;"},{"v":"1900-2624"},null,null,null,{"v":"Us Army   Subsistence Dept."},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":3},{"v":31},{"v":"1900-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20708"},null,{"v":"US ARMY - SUBSISTENCE DEPT."},{"v":"DINNER"},{"v":"MIL;"},{"v":"TRANSPORT"},{"v":"BROADSIDE; 4.25 X 7;"},null,{"v":"ALL HANDWRITTEN; SUMMER;"},{"v":"1900-2639"},null,null,null,{"v":"Us Army   Subsistence Dept."},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20709"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"CARD;ILL;COL;5X8"},{"v":"DAILY;"},{"v":"SEPARATE LISTINGS IN GERMAN AND ENGLISH;"},{"v":"1900-2644"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20710"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"CARD;ILL;COL;9X7;"},{"v":"DAILY;"},{"v":"SEPARATE LISTINGS IN GERMAN AND ENGLISH;MUSICAL PROGRAM;"},{"v":"1900-2645"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":4},{"v":1},{"v":"1900-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20711"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"SEPARATE LISTINGS IN GERMAN AND ENGLISH;"},{"v":"1900-2646"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":4},{"v":2},{"v":"1900-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20712"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SEPARATE GERMAN AND ENGLISH MENU LISTINGS;MUSICAL PROGRAM;NUMEROUS ILLUSTRATIONS;"},{"v":"1900-2651"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":4},{"v":2},{"v":"1900-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20713"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"CARD; 5.5X8.25;"},null,null,{"v":"1900-2691"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20714"},null,{"v":"PARK AVENUE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"CARD; 5.0X7.25;"},null,{"v":"LUNCHEON SERVED 12:30 TO 2:30; A LA CARTE MENU; HOTEL LOGO IN PINK;"},{"v":"1900-2703"},null,null,null,{"v":"Park Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20715"},null,{"v":"PARK AVENUE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"CARD; 4.5X7.0;"},null,{"v":"LUNCHEON SERVED 1:00 TO 2:30; TABLE D'HOTE MENU; HOTEL LOGO IN PURPLE;"},{"v":"1900-2704"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20716"},null,{"v":"PARK AVENUE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"CARD; 6.0X9.5;"},null,{"v":"A LA CARTE MENU; SERVED FROM 5:30 TO 8:00 P.M.; HOTEL LOGO IN TURQUOISE;"},{"v":"1900-2706"},null,null,null,{"v":"Park Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":164},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20717"},null,{"v":"PARK AVENUE HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"CARD; 5.0X7.75;"},null,{"v":"HALF PORTION BREAKFAST MENU; SERVED FROM 6 A.M. UNTIL 12:30 P.M.; HOTEL LOGO IN PINK; DATE HAND-WRITTEN ON FRONT OF MENU [FEB?]; ALSO 13 JAN 1900 HAND-WRITTEN [FEB?] ON REVERSE;"},{"v":"1900-2707"},null,null,null,{"v":"Park Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":84},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20718"},null,{"v":"PARK AVENUE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"CARD; 5.0X7.25;"},null,{"v":"DINNER MENU TABLE D'HOTE; SERVED FROM 6 TO 8; HOTEL LOGO IN PINK;"},{"v":"1900-2708"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1900},{"v":4},{"v":7},{"v":"1900-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20719"},null,{"v":"SHERMAN SQUARE HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 4.75X6.75;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-2723"},null,null,null,{"v":"Sherman Square Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":4},{"v":8},{"v":"1900-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20720"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4359"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"under review"},{"v":"2"},{"v":36},{"v":1900},{"v":9},{"v":13},{"v":"1900-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20721"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4360"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":9},{"v":14},{"v":"1900-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20722"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4361"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":9},{"v":14},{"v":"1900-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20723"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4362"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":9},{"v":14},{"v":"1900-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20724"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;"},{"v":"1900-4363"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":14},{"v":"1900-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20725"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;"},{"v":"1900-4365"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":9},{"v":14},{"v":"1900-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20726"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4367"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"under review"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":14},{"v":"1900-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20727"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KOBE MARU"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; MEN IN BOAT ON SEA WITH BACKGROUND OF HILLS;MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4368"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":9},{"v":14},{"v":"1900-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20728"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS KOBE MARU"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;"},{"v":"1900-4369"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":9},{"v":15},{"v":"1900-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20729"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4035"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":11},{"v":"1900-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20730"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4039"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":12},{"v":"1900-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20731"},null,{"v":"HOTEL VICTORY"},{"v":"EVENING DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY, OH"},{"v":"FOLDER; ILLUS; COL; 4.75 X 6;"},null,{"v":"LIMITED WINE LIST AT $.40 A QUART; COLORED MINIATURE OF COLONIAL WOMAN;"},{"v":"1900-4040"},null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1900},{"v":8},{"v":12},{"v":"1900-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20732"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"CARD; ILLUS; 4.5 X 7.25;"},null,{"v":"ILLUSTRATION OF HOTEL;"},{"v":"1900-4041"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1900},{"v":8},{"v":12},{"v":"1900-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20733"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; RED; ORNAMENTAL BORDER;"},{"v":"1900-4045"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":13},{"v":"1900-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20734"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9;"},null,{"v":"HANDWRITTEN; ILLUSTRATION OF SAMURAI(?); MAP ON BACK OF ROUTES COVERED BY LINE;"},{"v":"1900-4050"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":14},{"v":"1900-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20735"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4051"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":8},{"v":14},{"v":"1900-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20736"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSHEET; ILLUS; COL; 10.75 X 8.5;"},null,{"v":"HANDWRITTEN; ILLUSTRATION OF BASKET OF FLOWERS; MAP ON BACK OF ROUTES COVERED BY LINE;"},{"v":"1900-4053"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":8},{"v":15},{"v":"1900-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20737"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4054"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":8},{"v":14},{"v":"1900-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20738"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9.5;"},null,{"v":"HANDWRITTEN; ILLUSTRATION OF PARADING JAPANESE CHILDREN BEARING DRUM; MAP ON BACK OF ROUTES COVERED BY LINE;"},{"v":"1900-4055"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":8},{"v":15},{"v":"1900-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20739"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4056"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":8},{"v":15},{"v":"1900-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20740"},null,{"v":"LONG BEACH HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LONG BEACH, NY"},{"v":"CARD; 5 X 8;"},null,{"v":"MINSTREL AND CALKWALK PERFORMANCE GIVEN BY WAITERS; BLUE LOGO;"},{"v":"1900-4059"},null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":8},{"v":15},{"v":"1900-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20741"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9.5;"},null,{"v":"HANDWRITTEN; ILLUSTRATION OF GEISHA (?); MAP ON BACK OF ROUTES COVERED BY LINE;"},{"v":"1900-4060"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":16},{"v":"1900-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20742"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9.5;"},{"v":"DAILY;"},{"v":"HANDWRITTEN; ILLUSTRATION OF MOUNTAIN SCENE WITH PEOPLE AND HORSE ON BOAT; MAP ON BACK OF ROUTES COVERED BY LINE;"},{"v":"1900-4068"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":17},{"v":"1900-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20743"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"SS: KASUGA"},{"v":"BROADSHEET; ILLUS; COL; 10.25X9.5;"},null,{"v":"ILLUSTRATION OF YOUTHS BEARING A RICKSHA ON  FRONT, CHART OF STEAMER TRACTS ON BACK; MENU HANDWRITTEN;"},{"v":"1900-4181"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":28},{"v":"1900-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20744"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"SS: KAMAKURA MARU"},{"v":"BROADSIDE; ILLUS; 5.5X7.75;"},null,{"v":"HANDWRITTEN; DECORATIVE BORDER;"},{"v":"1900-4185"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":8},{"v":28},{"v":"1900-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20745"},null,{"v":"ORIENTAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MANHATTAN BEACH, NY"},{"v":"CARD; ILLUS; COL; 5X9;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-4190"},null,null,null,{"v":"Oriental Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":8},{"v":29},{"v":"1900-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20746"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4191"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":8},{"v":29},{"v":"1900-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20747"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4193"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":8},{"v":30},{"v":"1900-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20748"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KAMAKURA MARU"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4194"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":31},{"v":"1900-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20749"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; RED ORNAMENTAL BORDER;"},{"v":"1900-4195"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":31},{"v":"1900-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20750"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4196"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":8},{"v":30},{"v":"1900-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20751"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.25 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN ORNAMENTAL BORDER;"},{"v":"1900-4197"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":30},{"v":"1900-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20752"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4437"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":9},{"v":22},{"v":"1900-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20753"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. KOBE WARU"},{"v":"BROADSIDE; 5.5 X 7.75;"},null,{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4441"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":9},{"v":23},{"v":"1900-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20754"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; ILLUS; COL; 10.25X9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRATION OF CHILDREN CARRYING A RICKSHAW & LANTERNS; STEAMSHIP ROUTE ON BACK;"},{"v":"1900-4442"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":9},{"v":23},{"v":"1900-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20755"},null,{"v":"GRANDON HOTEL"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"HELENA, MT"},{"v":"FOLDER; ILLUS; COL; 5.75X6.25;"},null,{"v":"FLORAL WREATH AROUND \"SUNDAY DINNER\" ON COVER;"},{"v":"1900-4445"},null,null,null,{"v":"Grandon Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1900},{"v":9},{"v":23},{"v":"1900-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20756"},null,{"v":"NIPPON PUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"S.S. KASUGA"},{"v":"BROADSIDE; ILLUS; 5.5X7.5;"},null,{"v":"HANDWRITTEN; DECORATIVE BORDER; 2 COPIES"},{"v":"1900-4450"},null,null,null,{"v":"Nippon Pusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":23},{"v":"1900-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20757"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA,JAPAN;"},{"v":"1900-4453"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":9},{"v":23},{"v":"1900-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20758"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA, JAPAN;"},{"v":"1900-4454"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":9},{"v":23},{"v":"1900-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20759"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA, JAPAN;"},{"v":"1900-4455"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":9},{"v":23},{"v":"1900-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20760"},null,{"v":"NIPPON PUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"S.S. KASUGA"},{"v":"BROADSIDE; ILLUS; COL; 5.5X7.5;"},null,{"v":"HANDWRITTEN; DECORATIVE GREEN BORDER;"},{"v":"1900-4463"},null,null,null,{"v":"Nippon Pusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":24},{"v":"1900-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20761"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA, JAPAN;"},{"v":"1900-4464"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":9},{"v":24},{"v":"1900-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20762"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA, JAPAN;"},{"v":"1900-4465"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":9},{"v":24},{"v":"1900-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20763"},null,{"v":"TOYO KISEN KAISHA - HONG KONG MARU"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER ILLUS COVER; 3 X 7.75;"},null,null,{"v":"1900-4639"},null,null,null,{"v":"Toyo Kisen Kaisha   Hong Kong Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20764"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KOBE MARU"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; 5.25 X 7.75;"},null,{"v":"MENU HANDDWRITTEN;"},{"v":"1900-4644"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kobe Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":10},{"v":9},{"v":"1900-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20765"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTE"},{"v":"CARD;ILLUS;COL;5.5X8.8;"},{"v":"DAILY;"},{"v":"NO DATE;STAMP OF BUTTOLPH COLLECTION 1900-1901;ONE OF MANY MENUS ON SAME STAMPED FORM WITH DIFFERENT SPECIAL ITEMS STAMPED IN;"},{"v":"1900-4930"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20766"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTE"},{"v":"CARD;ILLUS;COL;5.5X8.8;"},{"v":"DAILY;"},{"v":"NO DATE;STAMP OF BUTTOLPH COLLECTION 1900-1901;ONE OF MANY MENUS ON SAME STAMPED FORM WITH DIFFERENT SPECIAL ITEMS STAMPED IN;"},{"v":"1900-4931"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":68},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20767"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTE"},{"v":"CARD;ILLUS;COL;5.5X8.8;"},{"v":"DAILY;"},{"v":"NO DATE;STAMP OF BUTTOLPH COLLECTION 1900-1901;ONE OF MANY MENUS ON SAME STAMPED FORM WITH DIFFERENT SPECIAL ITEMS STAMPED IN;"},{"v":"1900-4932"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":68},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20768"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4790"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":24},{"v":"1900-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20769"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4696"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":14},{"v":"1900-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20770"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4793"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":10},{"v":25},{"v":"1900-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20771"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4794"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":10},{"v":25},{"v":"1900-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20772"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4795"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1900},{"v":10},{"v":25},{"v":"1900-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20773"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4796"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":10},{"v":25},{"v":"1900-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20774"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4797"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":25},{"v":"1900-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20775"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4798"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":10},{"v":25},{"v":"1900-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20776"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4799"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":9},{"v":25},{"v":"1900-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20777"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4800"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":10},{"v":26},{"v":"1900-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20778"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4801"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":26},{"v":"1900-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20779"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4804"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":26},{"v":"1900-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20780"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4805"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":10},{"v":26},{"v":"1900-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20781"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4806"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":10},{"v":26},{"v":"1900-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20782"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4807"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":26},{"v":"1900-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20783"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4808"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":10},{"v":26},{"v":"1900-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20784"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4809"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":10},{"v":27},{"v":"1900-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20785"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4810"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":10},{"v":27},{"v":"1900-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20786"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4811"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":10},{"v":27},{"v":"1900-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20787"},null,{"v":"EMPIRE HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"BATH (ENGLAND?)"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"MENU IN FRENCH; ORNAMENTAL BORDER;"},{"v":"1907-1106"},null,null,null,{"v":"Empire Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1907},{"v":12},{"v":26},{"v":"1907-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20788"},null,{"v":"EMPIRE HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"BATH (ENGLAND?)"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"MENU IN FRENCH; ORNAMENTAL BORDER; TWO DIFFERENT MENUS FOR THE SAME DATE;"},{"v":"1907-1107"},null,null,null,{"v":"Empire Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1907},{"v":12},{"v":26},{"v":"1907-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20789"},null,{"v":"WALDORF-ASTORIA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NYC"},{"v":"BROADSIDE;ILLUS;5X8.5;"},null,{"v":"ALL ITEMS PRICED INDIVDUALY;"},{"v":"1907-1128"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":120},{"v":1907},{"v":12},{"v":31},{"v":"1907-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20790"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SCHULSCHIFF HERZOGIN SOPHIE CHARLOTTE; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1297"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20791"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SCHULSCHIFF HERZOGIN SOPHIE CHARLOTTE; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1298"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20792"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER LAHN"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH;COAST SCENE; BACK OF CARD PRINTED AS POSTCARD FOR MAILING;"},{"v":"1901-1299"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":75},{"v":1901},{"v":5},{"v":15},{"v":"1901-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20793"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE - S.S.BARBAROSSA"},{"v":"CARD; ILLUS; COL; 5.25 X 8.25;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH;"},{"v":"1901-1089"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":4},{"v":30},{"v":"1901-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20794"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"DINNER"},{"v":"COM"},{"v":"EN ROUTE - S.S.BARBAROSSA"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"MENU IN BOTH GERMAN & ENGLISH; MUSIC PROGRAM INCLUDED;"},{"v":"1901-1090"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":4},{"v":30},{"v":"1901-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20795"},null,{"v":"OCEANIC STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"VENTURA"},{"v":"CARD;"},{"v":"DAILY;"},{"v":"FLAG;"},{"v":"1901-1096"},null,null,null,{"v":"Oceanic Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":5},{"v":1},{"v":"1901-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20796"},null,{"v":"NEW YORK AND CUBA MAIL STEAMSHIP CO."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"CARD;ILL;4.5X7;"},{"v":"DAILY;"},{"v":"PRICED WINE LIST ON BACK;FLAG;"},{"v":"1901-1101"},null,null,null,{"v":"New York And Cuba Mail Steamship Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20797"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS MEIER"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"PASSENGERS ON DECK;MAY BE USED AS POSTCARD;"},{"v":"1901-1102"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":5},{"v":1},{"v":"1901-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20798"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS MEIER"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SAILBOATS AT SEA WITH MOUNTAINS AS BACKGROUND;MAY BE USED AS POSTCARD;"},{"v":"1901-1103"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":5},{"v":1},{"v":"1901-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20799"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS MEIER"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"FOOD;SHIPS AT SEA;MAY BE USED AS POSTCARD;"},{"v":"1901-1104"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":5},{"v":1},{"v":"1901-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20800"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIP AT SEA NEAR HILLY COAST; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1106"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":24},{"v":1901},{"v":5},{"v":1},{"v":"1901-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20801"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"COSTUMED WOMAN HOLDING TRAY ON TERRACE OVERLOOKING WATER; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1107"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":5},{"v":1},{"v":"1901-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20802"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"HILLY COAST; MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-1108"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":5},{"v":1},{"v":"1901-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20803"},null,{"v":"STATE DEPARTMENT SPECIAL TO THE PAN-AMERICAN CONGRESS AT THE CITY OF MEXICO"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"PULLMAN DINING CAR SERVICE EN ROUTE"},{"v":"CARD; 5X7;"},{"v":"OTHER (SPECIAL INTERNATIONAL EVENT);"},{"v":"TABLE D'HOTE MENU;"},{"v":"1901-2501"},null,null,null,{"v":"State Department Special To The Pan American Congress At The City Of Mexico"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":10},{"v":13},{"v":"1901-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20804"},null,{"v":"STATE DEPARTMENT SPECIAL TO THE PAN-AMERICAN CONGRESS AT THE CITY OF MEXICO"},{"v":"BREAKFAST"},{"v":"GOVT;"},{"v":"PULLMAN DINING CAR SERVICE EN ROUTE"},{"v":"CARD; 5X7;"},{"v":"OTHER (SPECIAL INTERNATIONAL EVENT);"},{"v":"TABLE D'HOTE MENU;"},{"v":"1901-2507"},null,null,null,{"v":"State Department Special To The Pan American Congress At The City Of Mexico"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":10},{"v":14},{"v":"1901-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20805"},null,{"v":"STATE DEPARTMENT SPECIAL TO THE PAN-AMERICAN CONGRESS AT THE CITY OF MEXICO"},{"v":"LUNCHEON"},{"v":"GOVT;"},{"v":"PULLMAN DINING CAR SERVICE EN ROUTE"},{"v":"CARD; 5X7;"},{"v":"OTHER (SPECIAL INTERNATIONAL EVENT);"},{"v":"TABLE D'HOTE MENU;"},{"v":"1901-2508"},null,null,null,{"v":"State Department Special To The Pan American Congress At The City Of Mexico"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":10},{"v":14},{"v":"1901-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20806"},null,{"v":"STATE DEPARTMENT SPECIAL TO THE PAN-AMERICAN CONGRESS AT THE CITY OF MEXICO"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"PULLMAN DINING CAR SERVICE EN ROUTE"},{"v":"CARD; 5X7;"},{"v":"OTHER (SPECIAL INTERNATIONAL EVENT);"},{"v":"TABLE D'HOTE MENU;"},{"v":"1901-2509"},null,null,null,{"v":"State Department Special To The Pan American Congress At The City Of Mexico"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":10},{"v":14},{"v":"1901-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20807"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRAION OF MEN AND WOMEN ON DECK; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2514"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":10},{"v":15},{"v":"1901-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20808"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.50;"},null,{"v":"MENU IN GERMAN AND ENGLISH; GRAY UILLUSTRAION OF SHIP AND LIFEBOATS; MUSICAL PROGRAM;"},{"v":"1901-2515"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":10},{"v":15},{"v":"1901-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20809"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"FOLDER; ILL; COL; 5.25X7.5;"},{"v":"DAILY;"},{"v":"SHIPS; MUSICIAN ON BACK COVER; COASTAL SCENES ON INSIDE PAGES; MUSICAL PROGRAM; MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-2555"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20810"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"CARD; ILL; COL; 5.25X8.25;"},{"v":"DAILY;"},{"v":"SHIPS; MENUS SEPARATE IN GERMAN AND ENGLISH; MAY BE USED AS A POSTCARD;"},{"v":"1901-2556"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20811"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"CARD; ILL; COL; 5.25X8.25;"},{"v":"DAILY;"},{"v":"SHIPS; MENUS SEPARATE IN GERMAN AND ENGLISH; MAY BE USED AS A POSTCARD;"},{"v":"1901-2557"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":96},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20812"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"CARD; ILL; COL; 5.25X8.25;"},{"v":"DAILY;"},{"v":"COAST SCENE; MENUS SEPARATE IN GERMAN AND ENGLISH; MAY BE USED AS A POSTCARD;"},{"v":"1901-2560"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1901},{"v":10},{"v":18},{"v":"1901-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20813"},null,{"v":"U.S.M.S.PHILADELPHIA"},{"v":"BREAKFAST"},{"v":"OTHER (MERCHANT SHIP);"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},{"v":"DAILY"},{"v":"FLAG;"},{"v":"1901-2563"},null,null,null,{"v":"U.S.M.S.Philadelphia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":10},{"v":19},{"v":"1901-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20814"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"FOLDER; ILL; COL; 5.25X7.5;"},{"v":"DAILY;"},{"v":"SHIPS; MUSICAL SYMBOLS ON BACK COVER; COASTAL SCENES ON INSIDE PAGES; MUSICAL PROGRAM; MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-2565"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1901},{"v":10},{"v":19},{"v":"1901-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20815"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"CARD; ILL; COL; 5.25X8.25;"},{"v":"DAILY;"},{"v":"PASSENGERS ON DECK; MENUS SEPARATE IN GERMAN AND ENGLISH; MAY BE USED AS A POSTCARD;"},{"v":"1901-2566"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":96},{"v":1901},{"v":10},{"v":19},{"v":"1901-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20816"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"CARD; ILL; COL; 5.25X8.25;"},{"v":"DAILY;"},{"v":"SHIP AT SEA; MAY BE USED AS A POSTCARD;"},{"v":"1901-2567"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":10},{"v":19},{"v":"1901-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20817"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"CARD; ILL; COL; 5.25X8.25;"},{"v":"DAILY;"},{"v":"SHIP NEAR ROCKS; MAY BE USED AS A POSTCARD;"},{"v":"1901-2568"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":10},{"v":19},{"v":"1901-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20818"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"CARD; ILL; COL; 5.25X8.25;"},{"v":"DAILY;"},{"v":"SHIP NEAR ROCKS; MAY BE USED AS A POSTCARD;"},{"v":"1901-2569"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":10},{"v":19},{"v":"1901-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20819"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"CARD; ILL; COL; 5.25X8.25;"},{"v":"DAILY;"},{"v":"SHIP AT SEA; MAY BE USED AS A POSTCARD;"},{"v":"1901-2570"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":10},{"v":20},{"v":"1901-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20820"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"CARD; ILL; COL; 5.25X8.25;"},{"v":"DAILY;"},{"v":"COASTAL SCENE; MENUS SEPARATE IN GERMAN AND ENGLISH; MAY BE USED AS A POSTCARD;"},{"v":"1901-2572"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":10},{"v":20},{"v":"1901-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20821"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"CARD; ILL; COL; 5.25X8.25;"},{"v":"DAILY;"},{"v":"SHIP IN INSERT; SHIP INPLEMENTS; MENUS SEPARATE IN GERMAN AND ENGLISH; MAY BE USED AS A POSTCARD;"},{"v":"1901-2573"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":89},{"v":1901},{"v":10},{"v":20},{"v":"1901-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20822"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"CARD; ILL; COL; 5.25X8.25;"},{"v":"DAILY;"},{"v":"SHIP AT SEA; MAY BE USED AS A POSTCARD;"},{"v":"1901-2574"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":10},{"v":20},{"v":"1901-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20823"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS KRONPRINZ WILHELM"},{"v":"FOLDER; ILL; COL; 5.25X7.5;"},{"v":"DAILY;"},{"v":"SHIP; CHILD WITH WINGS AND FLOWERS ON BACK COVER; COASTAL SCENES ON INSIDE PAGES; MUSICAL PROGRAM; MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-2575"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":10},{"v":20},{"v":"1901-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20824"},null,{"v":"U.S.M.S.PHILADELPHIA"},{"v":"BREAKFAST"},{"v":"NAV; (?)"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"LOG0;"},{"v":"1901-2516"},null,null,null,{"v":"U.S.M.S.Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":72},{"v":1901},{"v":10},{"v":15},{"v":"1901-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20825"},null,{"v":"STATE DEPARTMENT SPECIAL TO THE PAND-AMERICAN CONGRESS AT THE CITY OF MEXICO (PULLMAN CAR SERVICE)"},{"v":"LUNCHEON"},{"v":"GOVT;"},{"v":"EN ROUTE"},{"v":"CARD; 5 X 7;"},null,null,{"v":"1901-2520"},null,null,null,{"v":"State Department Special To The Pand American Congress At The City Of Mexico (Pullman Car Service)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":10},{"v":15},{"v":"1901-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20826"},null,{"v":"U.S.M.S.PHILADELPHIA"},{"v":"DINNER"},{"v":"NAV; (?)"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"LOG0; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1901-2521"},null,null,null,{"v":"U.S.M.S.Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":103},{"v":1901},{"v":10},{"v":16},{"v":"1901-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20827"},null,{"v":"U.S.M.S.PHILADELPHIA"},{"v":"BREAKFAST"},{"v":"NAV; (?)"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"LOG0;"},{"v":"1901-2522"},null,null,null,{"v":"U.S.M.S.Philadelphia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":10},{"v":16},{"v":"1901-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20828"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN; ILLUSTRAION OF SHIP; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2523"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1901},{"v":10},{"v":16},{"v":"1901-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20829"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER KRONPRINZ WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN; SEPIA ILLUSTRAION OF SHIP AND SAILBOAT; BACK OF MENU IMPRINTED FOR USE AS POSTCARD;"},{"v":"1901-2524"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":10},{"v":16},{"v":"1901-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20830"},null,{"v":"STATE DEPARTMENT SPECIAL TO THE PAND-AMERICAN CONGRESS AT THE CITY OF MEXICO (PULLMAN CAR SERVICE)"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"EN ROUTE"},{"v":"CARD; 5 X 7;"},null,null,{"v":"1901-2526"},null,null,null,{"v":"State Department Special To The Pand American Congress At The City Of Mexico (Pullman Car Service)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":10},{"v":16},{"v":"1901-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20831"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUCANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP LINE LOGO AT TOP OF MENU; PRICED WINE, LIQUOR & TOBACCO LIST ON BACK OF MENU;"},{"v":"1900-2724"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":105},{"v":1900},{"v":4},{"v":8},{"v":"1900-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20832"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"LUCANIA\""},{"v":"CARD; ILLUS; COL; 4.25X6.5;"},null,{"v":"STEAMSHIP LINE LOGO AT TOP OF MENU; PRICED WINE, LIQUOR & TOBACCO LIST ON BACK OF MENU;"},{"v":"1900-2725"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":98},{"v":1900},{"v":4},{"v":8},{"v":"1900-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20833"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 4.5X7.5;"},null,{"v":"PRICED MENU; HOTEL SEAL AT TOP;"},{"v":"1900-2281"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":80},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20834"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 6.5X8.75;"},null,{"v":"PRICED MENU; HOTEL SEAL AT TOP;"},{"v":"1900-2282"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":120},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20835"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COLL; 5X8;"},null,{"v":"GERMAN & ENGLISH; STEAMSHIP, GODDESS, WIINE & FRUIT SKETCHES AT TOP;"},{"v":"1900-2284"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20836"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSHEET; ILLUS; COL; 9X7;"},null,{"v":"GERMAN & ENGLISH; MUSICAL PROGRAM ON BACK COVER, AS WELL AS SKETCH OF QUAY SCENE;"},{"v":"1900-2285"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20837"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 9X7;"},null,{"v":"GERMAN & ENGLISH; MUSICAL PROGRAM ON BACK COVER; WATERCOLOR OF CONSTANTINOPLE ON COVER;"},{"v":"1900-2286"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20838"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COLL; 5X8;"},null,{"v":"GERMAN & ENGLISH; STEAMSHIP, GODDESS, WIINE & FRUIT SKETCHES AT TOP;"},{"v":"1900-2287"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"under review"},{"v":"2"},{"v":20},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20839"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. COPTIC"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; PINK PAPER;"},{"v":"1900-2288"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"under review"},{"v":"2"},{"v":32},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20840"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. COPTIC"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; PINK PAPER;"},{"v":"1900-2289"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20841"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. COPTIC"},{"v":"FOLDER; ILLUS; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; NAUTICAL ILLUSTRATIONS;"},{"v":"1900-2290"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20842"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. COPTIC"},{"v":"FOLDER; ILLUS; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; NAUTICAL ILLUSTRATIONS;"},{"v":"1900-2291"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20843"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. WESTERNLAND"},{"v":"CARD; ILLUS; 5X8;"},null,{"v":"HANDWRITTEN; MARINE SCENE;"},{"v":"1900-2293"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20844"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. WESTERNLAND"},{"v":"CARD; ILLUS; 5X8;"},null,{"v":"HANDWRITTEN; GARLAND OF COOK AND COOKING UTENSILS;"},{"v":"1900-2294"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20845"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. WESTERNLAND"},{"v":"CARD; ILLUS; 5X8;"},null,{"v":"HANDWRITTEN; PRICED WINE LIST WITH RATES OF EXCHANGE; ILLUSTRATION OF WOMEN AND CHILD IN DUTCH DRESS LOOKING OUT TO SEA;"},{"v":"1900-2295"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20846"},null,{"v":"SHERMAN SQUARE HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK;"},{"v":"CARD; 5.25 X 7.25;"},null,{"v":"HOTEL CREST; DATE HANDWRITTEN BY FB;"},{"v":"1900-2300"},null,null,null,{"v":"Sherman Square Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20847"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. WESTERNLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; GARLAND OF COOK AND COOKING UTENSILS;"},{"v":"1900-2319"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":3},{"v":6},{"v":"1900-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20848"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X9.0;"},null,{"v":"BUFF CARD; RED FLAG WITH \"C\"; HAND-WRITTEN MENU;"},{"v":"1900-2520"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":3},{"v":19},{"v":"1900-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20849"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"CARD; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, GODDESS WITH SWORD IN RIGHT HAND, SHIELD WITH \"H.A.P.A.G.\"; CASTLES IN BACKGROUND; TRAY WITH FRUIT, GRAPES, WINE JUB AND GLASS IN FOREGROUND; IN CARTOUCHE, STEAMSHIP;"},{"v":"1900-2521"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":3},{"v":19},{"v":"1900-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20850"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X7.5;"},null,{"v":"PALE BLUE CARD; RED FLAG WITH \"C\"; HAND-WRITTEN MENU;"},{"v":"1900-2522"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":3},{"v":19},{"v":"1900-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20851"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"FOLDER; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, PORT OF NEAPEL (THEIR SPELLING)/NAPLES; CONCERT PROGRAM;"},{"v":"1900-2525"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":3},{"v":19},{"v":"1900-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20852"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"FOLDER; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, PORT OF MESSINA; CONCERT PROGRAM;"},{"v":"1900-2527"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"under review"},{"v":"4"},{"v":24},{"v":1900},{"v":3},{"v":20},{"v":"1900-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20853"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X9.0;"},null,{"v":"BUFF COLOR STOCK; RED FLAG WITH \"C\"; HAND-WRITTEN MENU;"},{"v":"1900-2529"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":3},{"v":20},{"v":"1900-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20854"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X7.5;"},null,{"v":"PALE BLUE CARD; REG FLAG WITH \"C\"; HAND-WRITTEN MENU;"},{"v":"1900-2530"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":3},{"v":20},{"v":"1900-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20855"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"CARD; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, GODDESS WITH SWORD IN RIGHT HAND, SHIELD WITH \"H.A.P.A.G.\"; CASTLES IN BACKGROUND; TRAY WITH FRUIT, GRAPES, WINE JUB AND GLASS IN FOREGROUND; IN CARTOUCHE, STEAMSHIP;"},{"v":"1900-2531"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":3},{"v":20},{"v":"1900-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20856"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X7.5;"},null,{"v":"PALE BLUE CARD; RED FLAG WITH \"C\"; HAND-WRITTEN MENU;"},{"v":"1900-2534"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":3},{"v":21},{"v":"1900-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20857"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"CARD; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, GODDESS WITH SWORD IN RIGHT HAND, SHIELD WITH \"H.A.P.A.G.\"; CASTLES IN BACKGROUND; TRAY WITH FRUIT, GRAPES, WINE JUB AND GLASS IN FOREGROUND; IN CARTOUCHE, STEAMSHIP;"},{"v":"1900-2535"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":3},{"v":21},{"v":"1900-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20858"},null,{"v":"CROMWELL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5X9.0;"},null,{"v":"PALE BUFF CARD; RED FLAG WITH \"C\"; HAND-WRITTEN MENU;"},{"v":"1900-2536"},null,null,null,{"v":"Cromwell Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":3},{"v":21},{"v":"1900-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20859"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER (EXPRESS STEAMER) AUGUST VICTORIA"},{"v":"FOLDER; ILLUS; COLOR; 5.0X8.0;"},null,{"v":"ILLUS, PORT OF GENUA (THEIR SPELLING); CONCERT PROGRAM;"},{"v":"1900-2541"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":3},{"v":21},{"v":"1900-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20860"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSHEET; ILLUS; COL; 9X7;"},null,{"v":"GERMAN & ENGLISH; INCLUDES CONCERT-PROGRAMM; HARBOUR SCENE ON FRONT;"},{"v":"1900-2547"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":3},{"v":22},{"v":"1900-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20861"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATIONS OF STEAMSHIP, GODDESS OF FOOD, FRUITS, WINES;"},{"v":"1900-2556"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":3},{"v":23},{"v":"1900-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20862"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; ILLUS; COL; 10.5 X 9.5;"},null,{"v":"HANDWRITTEN; ILLUSTRATION OF CHILDREN CARRYING LANTERNS AND DRUM; MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4198"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":8},{"v":30},{"v":"1900-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20863"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.25 X 7.75;"},null,{"v":"PORTS LISTED; PHOTOS OF SHIP, FLAG, AND SCENES IN VARIOUS COUNTRIES;"},{"v":"1900-4199"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":8},{"v":30},{"v":"1900-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20864"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.25 X 7.75;"},null,{"v":"PORTS LISTED; PHOTOS OF SHIP, FLAG, AND SCENES IN VARIOUS COUNTRIES;"},{"v":"1900-4200"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":8},{"v":30},{"v":"1900-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20865"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.25 X 7.75;"},null,{"v":"PORTS LISTED; PHOTOS OF SHIP, FLAG, AND SCENES IN VARIOUS COUNTRIES;"},{"v":"1900-4201"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":8},{"v":30},{"v":"1900-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20866"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.25 X 7.75;"},null,{"v":"PORTS LISTED; PHOTOS OF SHIP, FLAG, AND SCENES IN VARIOUS COUNTRIES;"},{"v":"1900-4202"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"under review"},{"v":"2"},{"v":22},{"v":1900},{"v":8},{"v":31},{"v":"1900-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20867"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.25 X 7.75;"},null,{"v":"PORTS LISTED; PHOTOS OF SHIP, FLAG, AND SCENES IN VARIOUS COUNTRIES;"},{"v":"1900-4203"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":8},{"v":31},{"v":"1900-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20868"},null,{"v":"IMPERIAL HOTEL LIMITED"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"[TOKYO, JAPAN]"},{"v":"CARD; 4.5X6.5;"},null,{"v":"FRENCH; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1900-3944"},null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":7},{"v":24},{"v":"1900-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20869"},null,{"v":"WALDHAUS AROSA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"(SWITZERLAND?)"},{"v":"CARD; COL; ILLUS; 5.75 X 8.5;"},null,{"v":"FRENCH; RED AND BROWN PRINT; LITHOGRAPH OF HOTEL SURRONDED BY MOUNTAINS ON BACK;"},{"v":"1900-3947"},null,null,null,{"v":"Waldhaus Arosa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":7},{"v":25},{"v":"1900-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20870"},null,{"v":"WALDHAUS AROSA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"(SWITZERLAND?)"},{"v":"CARD; COL; ILLUS; 5.75 X 8.5;"},null,{"v":"FRENCH; RED AND BROWN PRINT; LITHOGRAPH OF HOTEL SURRONDED BY MOUNTAINS ON BACK;"},{"v":"1900-3948"},null,null,null,{"v":"Waldhaus Arosa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1900},{"v":7},{"v":29},{"v":"1900-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20871"},null,{"v":"LONG BEACH HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"LONG BEACH, NY"},{"v":"CARD; 4.5 X 7;"},null,{"v":"BLUE LOGO; \"HOP TONIGHT\" DANCING UNTIL 9;00;"},{"v":"1900-3955"},null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":7},{"v":28},{"v":"1900-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20872"},null,{"v":"LONG BEACH HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LONG BEACH, NY"},{"v":"CARD; 4.5 X 7;"},null,{"v":"BROWN; LOGO;"},{"v":"1900-3963"},null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":7},{"v":29},{"v":"1900-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20873"},null,{"v":"LONG BEACH HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LONG BEACH, NY"},{"v":"CARD; 5 X 8;"},null,{"v":"BROWN; LOGO;"},{"v":"1900-3967"},null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":7},{"v":31},{"v":"1900-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20874"},null,{"v":"LONG BEACH HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"LONG BEACH, NY"},{"v":"CARD; 5 X 8;"},null,{"v":"BLUE LOGO;"},{"v":"1900-3968"},null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":7},{"v":30},{"v":"1900-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20875"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"CARD; ILLUS; 4.5 X 7.25;"},null,{"v":"DRAWING OF HOTEL ON TOP OF MENU;"},{"v":"1900-3971"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":7},{"v":30},{"v":"1900-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20876"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"CARD; ILLUS; 4.5 X 7.25;"},null,{"v":"DRAWING OF HOTEL ON TOP OF MENU;"},{"v":"1900-3972"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":7},{"v":31},{"v":"1900-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20877"},null,{"v":"CONGRESS HALL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS,NY"},{"v":"BROADSIDE; 5 X 7.25;"},null,{"v":"H.S. CLEMENT, PROP.LISTED;"},{"v":"1900-3981"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":8},{"v":2},{"v":"1900-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20878"},null,{"v":"STEAMER TICONDEROGA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LAKE GEORGE,NY"},{"v":"BROADSIDE; ILLUS. BORDER; 4.75 X 7.5;"},null,{"v":"MENU HANDWRITTEN & PRICE INCLUDED;"},{"v":"1900-3986"},null,null,null,{"v":"Steamer Ticonderoga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":8},{"v":2},{"v":"1900-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20879"},null,{"v":"STEAMER TICONDEROGA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LAKE GEORGE,NY"},{"v":"BROADSIDE; ILLUS BORDER; 4.5 X 7.75;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN; PRICE INCLUDED;"},{"v":"1900-3989"},null,null,null,{"v":"Steamer Ticonderoga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":8},{"v":3},{"v":"1900-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20880"},null,{"v":"NIPPON YUSEN KAISA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE - SS KAIRGA"},{"v":"BROADSIDE; ILLUS BORDER; 5.5 X 7.5;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-3990"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":8},{"v":3},{"v":"1900-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20881"},null,{"v":"CONGRESS HALL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS,NY"},{"v":"BROADSIDE; 5 X 7.25;"},null,{"v":"H.S.CLEMENT, PROP. NOTED;"},{"v":"1900-3991"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":8},{"v":3},{"v":"1900-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20882"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS,NY"},{"v":"BROADSIDE; ILLUS; 4 X 7.25;"},null,{"v":"H.S.CLEMENT,PROP. LISTED;"},{"v":"1900-3992"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1900},{"v":8},{"v":3},{"v":"1900-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20883"},null,{"v":"CONGRESS HALL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS,NY"},{"v":"BROADSIDE; 5 X 7.25;"},null,{"v":"H.S.CLEMENT, PROP. LISTED;"},{"v":"1900-3993"},null,null,null,{"v":"Congress Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":8},{"v":4},{"v":"1900-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20884"},null,{"v":"PACIFIC MAIL STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS CITY OF PARA"},{"v":"BROADSIDE; 5.75X8.75;"},null,{"v":"TWO COPIES;"},{"v":"1900-3566"},null,null,null,{"v":"Pacific Mail Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":6},{"v":7},{"v":"1900-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20885"},null,{"v":"CANADIAN PACIFIC RAILWAY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE"},{"v":"CARD; ILLUS; COL; 4.75X6.75;"},null,{"v":"\"MEALS 75 CENTS;\" PHOTO OF PLACE VIGER HOTEL, MONTREAL ON BACK OF MENU;"},{"v":"1900-3667"},null,null,null,{"v":"Canadian Pacific Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20886"},null,{"v":"CANADIAN PACIFIC RAILWAY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE"},{"v":"CARD; ILLUS; COL; 4.75X6.75;"},null,{"v":"A LA CARTE MENU; PHOTO OF THE CHATEAU FRONTENAC, QUEBEC ON BACK OF MENU;"},{"v":"1900-3668"},null,null,null,{"v":"Canadian Pacific Railway"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20887"},null,{"v":"CANADIAN PACIFIC RAILWAY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE"},{"v":"CARD; ILLUS; COL; 4.75X6.75;"},null,{"v":"MEALS 75 CENTS TABLE D'HOTE MENU; PHOTO OF PLACE VIGER HOTEL, MONTREAL ON BACK OF MENU;"},{"v":"1900-3669"},null,null,null,{"v":"Canadian Pacific Railway"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20888"},null,{"v":"CANADIAN PACIFIC RAILWAY"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE"},{"v":"CARD; ILLUS; COL; 4.75X6.75;"},null,{"v":"\"MEALS 75 CENTS\" TABLE D'HOTE MENU; PHOTO OF THE CHATEAU FRONTENAC, QUEBEC ON BACK OF MENU;"},{"v":"1900-3670"},null,null,null,{"v":"Canadian Pacific Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20890"},null,{"v":"IMPERIAL HOTEL LIMITED"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TOKYO, JAPAN"},{"v":"BROADSIDE; 4.5 X 6.75;"},null,{"v":"MENU IN FRENCH; DISHES NUMBERED;"},{"v":"1900-3710"},null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":6},{"v":22},{"v":"1900-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20891"},null,{"v":"IMPERIAL HOTEL LIMITED"},{"v":"DEJEUNER/LUNCHEON"},{"v":"COMMERCIAL"},{"v":"[TOKYO, JAPAN]"},{"v":"BROADSIDE; 4.5 X 6.75;"},null,{"v":"MENU IN FRENCH; DISHES NUMBERED;"},{"v":"1900-3718"},null,null,null,{"v":"Imperial Hotel Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":6},{"v":24},{"v":"1900-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20892"},null,{"v":"NEW STATE HOUSE"},{"v":"NOONDAY MEAL"},{"v":"GOVT;"},{"v":"WACO, TEXAS"},{"v":"CARD; ILLUS; 4.5X7.5;"},null,{"v":"ILLUS, PHOTOS OF FOUR SCHOOLS;"},{"v":"1900-3722"},null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":6},{"v":25},{"v":"1900-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20893"},null,{"v":"CANADIAN PACIFIC RAILWAY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE"},{"v":"CARD; ILLUS; 5.0X7.0;"},null,{"v":"DATE HAND-WRITTEN [FEB?]; REVERSE, ILLUSTRATION OF THE CHATEAU FRONTENAC, WITH INFORMATION;"},{"v":"1900-3724"},null,null,null,{"v":"Canadian Pacific Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20894"},null,{"v":"NEW STATE HOUSE"},{"v":"NOONDAY MEAL"},{"v":"GOVT;"},{"v":"WACO, TEXAS"},{"v":"CARD; ILLUS; 4.5X7.5;"},null,{"v":"ILLUS, PHOTOS OF GREATER WACO AND EAST WACO;"},{"v":"1900-3737"},null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":6},{"v":27},{"v":"1900-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20895"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA, JAPAN;"},{"v":"1900-4466"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":9},{"v":24},{"v":"1900-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20896"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KOBE MARU"},{"v":"BROADSIDE; 5.5 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4471"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":9},{"v":25},{"v":"1900-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20897"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KOBE MARU"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4472"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":9},{"v":25},{"v":"1900-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20898"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4473"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":25},{"v":"1900-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20899"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4474"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":8},{"v":25},{"v":"1900-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20900"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4476"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":9},{"v":25},{"v":"1900-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20901"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4477"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":9},{"v":25},{"v":"1900-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20902"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4478"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":9},{"v":25},{"v":"1900-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20903"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},null,{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4486"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":9},{"v":26},{"v":"1900-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20904"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},null,{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4487"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":9},{"v":26},{"v":"1900-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20905"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KOBE MARU"},{"v":"BROADSIDE; 5.5 X 7.75;"},null,{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4489"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":9},{"v":26},{"v":"1900-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20906"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4490"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":26},{"v":"1900-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20907"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; 5.5 X 7.75;"},null,{"v":"HANDWRITTEN; GREEN BORDER;"},{"v":"1900-4491"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":9},{"v":26},{"v":"1900-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20908"},null,{"v":"NIPPON YUSEN KAISHA - S.S.NASUGA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; 5 X 7.75;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN IN ENGLISH;"},{"v":"1900-4507"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Nasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":9},{"v":27},{"v":"1900-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20909"},null,{"v":"NIPPON YUSEN KAISHA - S.S.NASUGA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS. JAPANESE CHILDREN IN COLOR; 10 X 9.5;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN; MAP ON BACK SHOWING ROUTE;"},{"v":"1900-4508"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Nasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":27},{"v":"1900-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20910"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KOBI MARU"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS. OF JAPANESE CHILDREN IN COLOR; 10 X 9.5;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN IN ENGLISH; MAP ON BACK SHOWING THE ROUTE;"},{"v":"1900-4509"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kobi Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":9},{"v":27},{"v":"1900-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20911"},null,{"v":"NIPPON YUSEN KAISHA - S.S.NASUGA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS. BORDER; 5.25 X 7.5;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN IN ENGLISH;"},{"v":"1900-4515"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Nasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":9},{"v":28},{"v":"1900-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20912"},null,{"v":"NIPPON YUSEN KAISHA - S.S.KOBI MARU"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS; COL; 10 X 9.5;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN; MAP ON BACK SHOWING ROUTE;"},{"v":"1900-4517"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Kobi Maru"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":9},{"v":28},{"v":"1900-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20913"},null,{"v":"NIPPON YUSEN KAISHA - S.S.NASUGA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; 5.25 X 7.75;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN IN ENGLISH;"},{"v":"1900-4524"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Nasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":29},{"v":"1900-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20914"},null,{"v":"NIPPON YUSEN KAISHA - S.S.NASUGA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS. JAPANESE CHILDREN IN COLOR; 10 X 9.5;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN IN ENGLISH; MAP ON BACK SHOWING ROUTE;"},{"v":"1900-4525"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Nasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":9},{"v":29},{"v":"1900-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20915"},null,{"v":"NIPPON YUSEN KAISHA - S.S.NASUGA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS BORDER; 5.25 X 7.75;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN;"},{"v":"1900-4531"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Nasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":9},{"v":30},{"v":"1900-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20916"},null,{"v":"NIPPON YUSEN KAISHA - S.S.NASUGA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS; COL; 10 X 9.5;"},{"v":"DAILY"},{"v":"MENU HANDWRITEN IN ENGLISH; MAP ON BACK SHOWING ROUTE;"},{"v":"1900-4532"},null,null,null,{"v":"Nippon Yusen Kaisha   S.S.Nasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":9},{"v":30},{"v":"1900-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20917"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;"},{"v":"1900-4543"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":1},{"v":"1900-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20918"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4544"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":1},{"v":"1900-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20919"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;NO DATE;NO SHIP NAME;"},{"v":"1900-4545"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20920"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4546"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":2},{"v":"1900-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20921"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4547"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1900},{"v":10},{"v":2},{"v":"1900-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20922"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4815"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":10},{"v":28},{"v":"1900-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20923"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTE"},{"v":"CARD;ILLUS;COL;5.5X8.8;"},{"v":"DAILY;"},{"v":"NO DATE;STAMP OF BUTTOLPH COLLECTION 1900-1901;ONE OF TWO MENUS ON SAME STAMPED FORM WITH DIFFERENT SPECIAL ITEMS STAMPED IN;"},{"v":"1900-4933"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":58},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20924"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;SEE 1900-4698,SAME DATE DIFFERENT MENU"},{"v":"1900-4697"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":10},{"v":14},{"v":"1900-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20925"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;SEE 1900-4697,SAME DATE DIFFERENT MENU"},{"v":"1900-4698"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":14},{"v":"1900-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20926"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4701"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":10},{"v":15},{"v":"1900-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20927"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4702"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":10},{"v":15},{"v":"1900-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20928"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA;JAPAN;"},{"v":"1900-4703"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":10},{"v":15},{"v":"1900-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20929"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;RED BORDER;"},{"v":"1900-4704"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":10},{"v":15},{"v":"1900-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20930"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET;5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN;RED BORDER;"},{"v":"1900-4705"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":10},{"v":15},{"v":"1900-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20931"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.KOHE MARU"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRATION OF BASKET OS FLOWERS; MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4706"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":10},{"v":15},{"v":"1900-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20932"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; 5.5 X 7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4708"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":10},{"v":15},{"v":"1900-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20933"},null,{"v":"?"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"FOLDER;ILLUS;COL;6X9.5;"},{"v":"DAILY;"},{"v":"MONOGRAM ON COVER;MANY PRICE CHANGES ON PRINTED MENU;"},{"v":"1900-4709"},null,null,null,{"v":"?"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":143},{"v":1900},{"v":10},{"v":15},{"v":"1900-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20934"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSIDE; ILLUS; COL; 5.5X7.75;"},{"v":"DAILY"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4711"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":10},{"v":16},{"v":"1900-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20935"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; ILLUS; COL; 5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4712"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":16},{"v":"1900-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20936"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET;ILLUS; COL; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRATION OF CHILDREN BEARING A RICKSHAW & CARRYING LANTERNS; MAP OF STEAMSHIP ROUTE ON BACK;"},{"v":"1900-4713"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":10},{"v":16},{"v":"1900-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20937"},null,{"v":"TOYO KISEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA,JAPAN;"},{"v":"1900-4714"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":10},{"v":16},{"v":"1900-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20938"},null,{"v":"TOYO KISEN KAISHA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA,JAPAN;"},{"v":"1900-4715"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":10},{"v":16},{"v":"1900-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20939"},null,{"v":"TOYO KISEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD HONG KONG MARU"},{"v":"BROADSHEET; ILLUS; 6.5 X 7.75;"},{"v":"DAILY MENU;"},{"v":"B&W PHOTOGRAPHS OF VARIOUS POINTS OF INTEREST IN AMERICA, HAWAII, CHINA, JAPAN;"},{"v":"1900-4716"},null,null,null,{"v":"Toyo Kisen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":10},{"v":16},{"v":"1900-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20940"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS.K0BE MARU"},{"v":"BROADSHEET; ILLUS; COL; 5.5X7.75;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; RED BORDER;"},{"v":"1900-4717"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":10},{"v":16},{"v":"1900-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20941"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SUNSET OGDEN & SHASTA ROUTE"},{"v":"CARD;ILLUS;COL;5.5X8.8;"},{"v":"DAILY;"},{"v":"NO DATE;STAMP OF BUTTOLPH COLLECTION 1900-1901;ONE OF TWO MENUS ON SAME STAMPED FORM WITH DIFFERENT SPECIAL ITEMS STAMPED IN;"},{"v":"1900-4934"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20942"},null,{"v":"U.S.M.S."},{"v":"BREAKFAST"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP;"},{"v":"1900-5013"},null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":12},{"v":13},{"v":"1900-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20943"},null,{"v":"U.S.M.S."},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-5014"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":12},{"v":13},{"v":"1900-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20944"},null,{"v":"U.S.M.S."},{"v":"DINNER"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-5015"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":92},{"v":1900},{"v":12},{"v":13},{"v":"1900-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20945"},null,{"v":"U.S.M.S."},{"v":"BREAKFAST"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP;"},{"v":"1900-5018"},null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":12},{"v":14},{"v":"1900-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20946"},null,{"v":"U.S.M.S."},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-5019"},null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":12},{"v":14},{"v":"1900-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20947"},null,{"v":"U.S.M.S."},{"v":"DINNER"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-5020"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1900},{"v":12},{"v":14},{"v":"1900-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20948"},null,{"v":"WINDSOR HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"JACKSONVILLE, FL"},{"v":"CARD; ILLUS; 4.5X7.25;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP;"},{"v":"1900-5027"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":12},{"v":15},{"v":"1900-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20949"},null,{"v":"WINDSOR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"JACKSONVILLE, FL"},{"v":"CARD; ILLUS; 4.5X7.25;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP;"},{"v":"1900-5028"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1900},{"v":12},{"v":15},{"v":"1900-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20950"},null,{"v":"PARK AVENUE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; 5X7.25;"},null,{"v":"TABLE D'HOTE MENU; SEAL AT TOP;"},{"v":"1900-5033"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":12},{"v":15},{"v":"1900-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20951"},null,{"v":"U.S.M.S."},{"v":"BREAKFAST"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP;"},{"v":"1900-5034"},null,null,null,{"v":"U.S.M.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":12},{"v":15},{"v":"1900-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20952"},null,{"v":"U.S.M.S."},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"ON BOARD \"NEW YORK\""},{"v":"CARD; ILLUS; 3.75X6;"},null,{"v":"MARITIME FLAG AT TOP; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-5035"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":103},{"v":1900},{"v":12},{"v":15},{"v":"1900-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20962"},null,{"v":"Diner Restaurant"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Diner - Williamsburg, Brooklyn"},{"v":"Foldout"},null,{"v":"small menu"},{"v":"2005-0016"},null,null,null,{"v":"Diner Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":41},{"v":2005},{"v":1},{"v":1},{"v":"2005-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20966"},{"v":"The Modern"},{"v":"The Modern"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"9 W 53rd St, New York, NY 10019"},{"v":"4\" by 14\" broadside"},null,{"v":"Restaurant at MoMa run by Danny Meyer's Union Square Hospitality Group"},{"v":"2008-0000"},null,null,null,{"v":"The Modern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":29},{"v":2008},{"v":3},{"v":3},{"v":"2008-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20978"},null,{"v":"LORD MAYOR OF CARDIFF"},{"v":"LUNCHEON - OPENING OF NEW CITY HALL & LAW COURTS"},{"v":"GOV;"},{"v":"CATHYS PARK,CARDIFF,ENGLAND"},{"v":"FOLDER; EMBLEM;5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; WINES;LIST OF TOASTS & MUSIC PROGRAM;"},{"v":"1906-783"},null,null,null,{"v":"Lord Mayor Of Cardiff"},null,null,null,{"v":"complete"},{"v":"4"},{"v":44}]}
{"starred":false,"flagged":false,"cells":[{"v":"20979"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINER/DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN FRENCH AND ENGLISH;"},{"v":"1905-505"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":149},{"v":1905},{"v":6},{"v":23},{"v":"1905-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20980"},null,{"v":"HOLLAND-AMERICAN LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. ROTTERMAN"},{"v":"BROADSIDE; ILLUS; COL; 4.25 X 6.5;"},{"v":"?"},null,{"v":"1898-340"},null,null,null,{"v":"Holland American Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20981"},null,{"v":"GRAND OFFICERS' MESS"},{"v":"BANQUET"},{"v":"MIL;"},{"v":"BALMORAL ROOMS, TROCADERO RESTAURANT, LONDON, ENGLAND"},{"v":"CARD; 4.5X7;"},{"v":"OTHER;"},{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1905-948"},null,null,null,{"v":"Grand Officers' Mess"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1905},{"v":12},{"v":6},{"v":"1905-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20982"},null,{"v":"THE ARMY OF THE TENNESSEE"},{"v":"27TH REUNION"},{"v":"PATR;"},{"v":"GRAND HOTEL, CINCINNATI OH"},{"v":"BOOKLET; COL; ILLUS; 5.5 X 8;"},{"v":"OTHER (ANNIV);"},{"v":"WINES; MUSIC AND SPEECHES; EAGLE AND FLAG IN COLOR; LIST OF GENERALS AND BATTLES ON COVER; DRAWING OF HOTEL ON REAR COVER;"},{"v":"1895-152"},null,null,null,{"v":"The Army Of The Tennessee"},null,null,null,{"v":"complete"},{"v":"6"},{"v":22},{"v":1895},{"v":9},{"v":17},{"v":"1895-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20983"},null,{"v":"CERCLE NATIONAL DES ARMEES DE TERRE & DE MER - (NATIONAL CIRCLE OF ARMY ON LAND & SEA)"},{"v":"DINNER"},{"v":"MIL;"},{"v":"PARIS,FRANCE"},{"v":"BROADSHEET; COL; ILLUS;5.5X7.5;"},{"v":"?"},{"v":"ENTIRE MENU IN FRENCH; ILLUSTRATION COVERING ENTIRE BACK;"},{"v":"1905-550"},null,null,null,{"v":"Cercle National Des Armees De Terre & De Mer   (National Circle Of Army On Land & Sea)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1905},{"v":7},{"v":6},{"v":"1905-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20985"},null,{"v":"ROUNDABOUT DINING CLUB"},{"v":"MENU"},{"v":"SOC;"},{"v":"HOTEL ST. GEORGE, NYACK, NY"},{"v":"BROADSHEET; 3.5X5;"},null,{"v":"DIFFERENT MENU, SMALL SIZE FROM 1895-093."},{"v":"1895-094"},null,null,null,{"v":"Roundabout Dining Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1895},{"v":5},{"v":20},{"v":"1895-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20986"},null,{"v":"HOTEL COLUMBIAN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"THOUSAND ISLAND PARK, ST. LAWRENCE RIVER"},{"v":"CARD; 4.5 X 5.5;"},null,null,{"v":"1906-542"},null,null,null,{"v":"Hotel Columbian"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1906},{"v":6},{"v":24},{"v":"1906-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20987"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ZWEITES FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER, GODDESS OF FOOD, DECORATIVE VINES & FRUITS;"},{"v":"1901-678"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":3},{"v":16},{"v":"1901-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20988"},null,{"v":"PENNSYLVANIA RAILROAD"},{"v":"LUNCHEON ON SPECIAL TRAIN FOR SEC'Y OF WAR, ELIHU ROOT AND PARTY;"},{"v":"GOV;"},{"v":"ENROUTE FROM WASH. TO PHILADELPHIA & RETURN"},{"v":"BROADSIDE; ILLUS; COL; 4.5 X 6.5;"},{"v":"SECULAR HOLIDAY'Y OF WAR ELIHU ROOT ATTENDS FOOTBALL GAME - U.OF PENN.VS WEST POINT;"},{"v":"PRICE INCLUDED;"},{"v":"1899-793"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1899},{"v":12},{"v":2},{"v":"1899-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20990"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"BROADSIDE; 5.25X8.0; ILLUS;"},null,{"v":"ILLUS, STEAMSHIP IN BG, GULLS IN FG; WINE LIST;"},{"v":"1900-861"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":2},{"v":10},{"v":"1900-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20991"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD ESPRESS STEAMER AUGUSTE VICTORIA"},{"v":"FOLDER; ILLUS; 4.5 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; MUSICAL PROGAM; ILLUSTATION OF MEDITERRANEAN SHORE;"},{"v":"1900-680"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20992"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DAILY LUNCH;"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X8;"},null,{"v":"POSTCARD ATTACHED WITH PERFORATIONS FOR DETACHING;MENU IN GERMAN AND ENGLISH;ONE OF TWO OF SAME DATE WITH DIFFERENT ITEMS;(SEE 1899-255);"},{"v":"1899-256"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1899},{"v":3},{"v":15},{"v":"1899-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20993"},null,{"v":"NEW HAVEN BUSINESS MENS ASSOCIATION"},{"v":"ELEVENTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HARMONIE HALL"},{"v":"FOLDER; ILLUS; 4X8.25;"},{"v":"ANNIVERSARY;"},{"v":"WINE LISTED; COVER ILLUSTRATED WITH WOMAN STANDING ON WORLD; BACK ILLUSTRATED WITH SKETCH OF \"THE WEATHER KING\"; TOASTS AND OFFICERS LISTED;"},{"v":"1906-054"},null,null,null,{"v":"New Haven Business Mens Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1906},{"v":1},{"v":16},{"v":"1906-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20994"},null,{"v":"THE BOLTON"},{"v":"NEW YEAR'S DINNER"},{"v":"COMMERCIAL"},{"v":"HARRISBURG, PA"},{"v":"FOLDER; ILLUS; COL; 8X10.75;"},{"v":"SECULAR HOLIDAY;"},{"v":"DATE NOTED BY FEB; PRINT OF CARRIAGE LEAVING INN ON COVER; 1908 CALENDAR INCLUDED;"},{"v":"1908-010"},null,null,null,{"v":"The Bolton"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1908},{"v":1},{"v":1},{"v":"1908-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20995"},null,{"v":"MARINE SOCIETY OF NEW YORK"},{"v":"ANNIVERSARY"},{"v":"PROF"},{"v":"NEW YORK"},{"v":"FOLDER; ILL; 3.25X4.5"},{"v":"OTHER,115TH ANNIVERSARY"},{"v":"COAT OF ARMS OF SOCIETY ON COVER,"},{"v":"1885-002"},null,null,null,{"v":"Marine Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1885},{"v":1},{"v":12},{"v":"1885-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20996"},null,{"v":"DR. ROBERT FLETCHER"},{"v":"DINNER IN HONOR OF ABOVE"},{"v":"SOC;"},{"v":"WASHINGTON, DC"},{"v":"CARD; 5 X 7;"},{"v":"C0MPL;"},{"v":"COCKTAILS AND WINES LISTED;"},{"v":"1906-039"},null,null,null,{"v":"Dr. Robert Fletcher"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1906},{"v":1},{"v":11},{"v":"1906-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20997"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIESLAND"},{"v":"CARD;ILL;5X8;"},{"v":"DAILY;"},{"v":"DECORATION OF UTENSILS;NAKED CHILD WEARING BIB EATING,INSERTED IN MAGNIFYING GLASS;HANDWRITTEN MENU REPRODUCED WITH HEXAGRAPH TYPE OF PROCESS;"},{"v":"1900-563"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":1},{"v":28},{"v":"1900-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20998"},null,{"v":"OLD GUARD BALL"},{"v":"BALL"},{"v":"SOCIAL"},{"v":"METROPOLITAN OPERA HOUSE"},{"v":"CARD;4.5 X 7;"},null,{"v":"WINE LIST ON BACK;"},{"v":"1888-006"},null,null,null,{"v":"Old Guard Ball"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":23},{"v":1888},{"v":1},{"v":17},{"v":"1888-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"20999"},null,{"v":"WEST END ASSOCIATION"},{"v":"DINNER"},{"v":"POL;"},{"v":"HOTEL SAVOY; NEW YORK"},{"v":"CARD; 4.5 X 6.5;"},{"v":"OTHER (MEETING?);"},{"v":"HOTEL CREST;"},{"v":"1900-058"},null,null,null,{"v":"West End Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":1},{"v":6},{"v":"1900-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21000"},null,{"v":"GRAND LODGE BENEVOLENT PROTECTIVE ORDER OF ELKS"},{"v":"DINNER TO U.S. NAVAL OFFICERS STATIONED AT LEAGUE ISLAND, PHILADELPHIA, PA"},{"v":"SOC;"},{"v":"THE ORCHARD; ESSINGTON, PA"},{"v":"BOOKLET; ILLUS; 8 X 10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; ILLUSTRATION OF SHIP, INDEPENDENCE HALL, AND ELK;"},{"v":"1907-679"},null,null,null,{"v":"Grand Lodge Benevolent Protective Order Of Elks"},null,null,null,{"v":"complete"},{"v":"16"},{"v":21},{"v":1907},{"v":7},{"v":16},{"v":"1907-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21001"},null,{"v":"STICK TOGETHER CLUB"},{"v":"FIRST ANNUAL DINNER"},{"v":"SOC;"},{"v":"LINCOLN CLUB,BROOKLYN,NY"},{"v":"FOLDER;COL;8X8.75;"},{"v":"RITE (BYRON A. BROOKS BIRTHDAY)"},{"v":"NAMES;TOASTS;WINES;LIQUER;CIGARS;CIGARETTES;"},{"v":"1899-823"},null,null,null,{"v":"Stick Together Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1899},{"v":12},{"v":12},{"v":"1899-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21002"},null,{"v":"WASHINGTON STOCK EXCHANGE"},{"v":"REGULAR CALL DINNER"},{"v":"COMMERCIAL"},{"v":"NEW WILLARD, THE, WASHINGTON, DC"},{"v":"BROADSIDE; 9X14.75;"},null,{"v":"A LA CARTE MENU IN SHAPE OF STOCK EXCHANGE ORDER SHEET; MENU ITEMS LISTED UNDER STOCK MARKET COMMODITY HEADINGS; MARTINIS AND CHAMPAGNE SERVED; IN VERY FRAGILE CONDITION;"},{"v":"1905-858"},null,null,null,{"v":"Washington Stock Exchange"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1905},{"v":11},{"v":15},{"v":"1905-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21003"},null,{"v":"ALUMNI ASSOCIATION OF THE CUMBERLAND STREET & BROOKLYN HOMEOPATHIC HOSPITALS"},{"v":"ANNUAL MEETING"},{"v":"EDUC;"},{"v":"LINCOLN CLUB [NY]"},{"v":"FOLDER;ILLUS;COL;5X7.5;"},{"v":"AMNNUAL;"},null,{"v":"1906-788"},null,null,null,{"v":"Alumni Association Of The Cumberland Street & Brooklyn Homeopathic Hospitals"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1906},{"v":11},{"v":2},{"v":"1906-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21004"},null,{"v":"UNION CLUB"},{"v":"DAILY DINNER"},{"v":"COMMERCIAL"},null,{"v":"FOLDER;6.5X8.75;"},{"v":"DINNER;"},{"v":"ON ALL ORDERS SERVED IN THE RESTAURANT A CHARGE OF 10 CENTS IS MADE FOR EACH COVER;"},{"v":"1894-067"},null,null,null,{"v":"Union Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":147},{"v":1894},{"v":6},{"v":8},{"v":"1894-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21005"},null,{"v":"CIE GLE TRANSATLANTIQUE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS LA CHAMPAGNE"},{"v":"FOLDER; 4.5X8.0; ILLUS; COL;"},null,{"v":"MENU IN FRENCH AND ENGLISH; COLOR ILLUSTRATIONS (ADVERTISEMENTS) FOR LIQUEUR BENEDICTINE, CIE GLE TRANSLANTIQUE, AND HOTEL CONTINENTAL, PARIS; OTHER ADVERTISEMENTS;"},{"v":"1900-611"},null,null,null,{"v":"Cie Gle Transatlantique"},null,null,null,{"v":"complete"},{"v":"6"},{"v":38},{"v":1900},{"v":1},{"v":30},{"v":"1900-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21006"},null,{"v":"ANCIENT AND ACCEPTED SCOTTISH RITE"},{"v":"NINTH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"HOTEL IROGUOIS,(BUFFALO,NY)"},{"v":"FOLDER;ILL;COL;5.5X7;"},{"v":"ANNIVERSARY;"},{"v":"EMBLEM;BUILDING PICTURED ON BACK;RIBBON LACED AROUND TOP OF ENTIRE FOLDER;TOASTS;WINES;"},{"v":"1901-787"},null,null,null,{"v":"Ancient And Accepted Scottish Rite"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1901},{"v":3},{"v":29},{"v":"1901-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21007"},null,{"v":"CAFETERIA LUNCH"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"57 BROAD STREET,NEW YORK,NY"},{"v":"FOLDER;ILL;6X9.5;"},null,{"v":"PRINTED MENU ON LEFT INSIDE,HANDWRITTEN AND MECHANICALLY REPRODUCED SPECIAL DAILY DISHES ON RIGHT INSIDE;BUST OF WOMAN LOOKING IN MIRROR IN CENTER OF RIGHT SIDE WITH MESSAGE,\"GOING TO THE CAFETERIA HAS CERTAINLY IMPROVED MY PERSONAL APPEARANCE.\";HORNED AN"},{"v":"1900-722"},null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":102},{"v":1900},{"v":2},{"v":5},{"v":"1900-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21008"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"CARTE DU JOUR-DEJEUNER"},{"v":"COMMERCIAL"},{"v":"RITZ CARLTON RESTAURANT AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 8.75X12.75;"},null,{"v":"A LA CARTE MENU IN FRENCH; MENU HANDWRITTEN IN VIOLET INK; DECORATIVE FLOWER BORDER; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; [DATE INFO SUPPLIED BY FEB];"},{"v":"1906-619"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1906},{"v":7},{"v":23},{"v":"1906-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21009"},null,{"v":"HOTEL VENDOME"},{"v":"DEWEY DAY DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK CITY"},{"v":"FOLDER; ILLUS; COL; 5.5 X 7;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"AMERICAN FLAG IN COLOR ON COVER;"},{"v":"1899-402"},null,null,null,{"v":"Hotel Vendome"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1899},{"v":5},{"v":1},{"v":"1899-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21010"},null,{"v":"CHAPTERS OF FIRST DISTRICT IN COUNCIL AT THE COMMONWEALTH"},{"v":"BANQUET"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"HARRISBURG, PA"},{"v":"BOOKLET; ILLUS; COL; 5X6.5;"},null,{"v":"(PHI KAPPA PSI); ARCHON. & COMMITTEE LISTED; FRATERNITY SEAL ON COVER; SILK RIBBON ATTACHMENT;"},{"v":"1899-321"},null,null,null,{"v":"Chapters Of First District In Council At The Commonwealth"},null,null,null,{"v":"complete"},{"v":"12"},{"v":15},{"v":1899},{"v":4},{"v":6},{"v":"1899-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21013"},null,{"v":"(WALDORF-ASTORIA)"},{"v":"NEW YEAR'S DAY SUPPER"},{"v":"COMMERCIAL"},{"v":"[NEW YORK]"},{"v":"CARD; 5 X 8;"},{"v":"SECULAR HOLIDAY;"},{"v":"PRICED MENU; LOGO;"},{"v":"1906-010"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":113},{"v":1906},{"v":1},{"v":1},{"v":"1906-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21015"},null,{"v":"CAFE BOULEVARD"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"156 SECOND AVENUE, [NY]"},{"v":"CARD; ILLUS; COL; 5 X 7;"},{"v":"DAILY MEAL;"},{"v":"PRIX FIXE DINNER; ARTHURIAN ILLUSTRATION;"},{"v":"1899-707"},null,null,null,{"v":"Cafe Boulevard"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1899},{"v":11},{"v":12},{"v":"1899-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21016"},null,{"v":"PRESIDENT OF JAMESTOWN EXPOSITION COMPANY (H. ST. GEORGE TUCKER)  AND MRS. TUCKER"},{"v":"DINNER IN HONOR OF DUKE ABRUZZI"},{"v":"POLIT;"},{"v":"HOTEL CHAMBERLAIN, OLD POINT COMFORT, VA"},{"v":"FOLDER; ILLUS; 5.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; CROSSED ITALIAN AND AMERICAN FLAGS;"},{"v":"1907-580"},null,null,null,{"v":"President Of Jamestown Exposition Company (H. St. George Tucker)  And Mrs. Tucker"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1907},{"v":6},{"v":8},{"v":"1907-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21017"},null,{"v":"GENERAL D. NICASIO MOUTES SIERRA"},{"v":"DINNER"},null,null,{"v":"FOLDER; ILLUS; 3.25X5;"},null,{"v":"WINES LISTED; MENU IN FRENCH; MUSICAL PROGRAM LISTED;"},{"v":"1908-017"},null,null,null,{"v":"General D. Nicasio Moutes Sierra"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1908},{"v":1},{"v":6},{"v":"1908-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21018"},null,{"v":"SANTA FE ROUTE DINING CAR SERVICE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"BLUE AND BLACK PRINT; DECKEL EDGE; PART OF HARVEY CHAIN;"},{"v":"1899-689"},null,null,null,{"v":"Santa Fe Route Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1899},{"v":11},{"v":9},{"v":"1899-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21019"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSER"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU LISTED SEPARATELY MUSICAL PROGRAM;"},{"v":"1899-739"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1899},{"v":11},{"v":19},{"v":"1899-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21020"},null,{"v":"UNION SQUARE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; 6.75X10;"},{"v":"DAILY"},{"v":"WINE LIST; BREAD AND BUTTER CHARGED EXTRA WHEN SOUPS ONLY ARE ORDERED;"},{"v":"1892-113"},null,null,null,{"v":"Union Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":393},{"v":1892},{"v":9},{"v":22},{"v":"1892-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21021"},null,{"v":"PRIVATE"},{"v":"DINNER BY OR FOR HENRY HILTON"},{"v":"PRICATE"},{"v":"7 WEST 34 ST.NEW YORK,NY"},{"v":"CARD 5X7.5"},null,{"v":"GILT EDGING;PRINTED IN LAVENDER; NAMES OF GUESTS LISTED ON BACK IN HAND-WRITING"},{"v":"1880-027"},null,null,null,{"v":"Private"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1880},{"v":1},{"v":21},{"v":"1880-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21022"},null,{"v":"BOARD OF MANAGERS OF THE PRIVATE CHARITABLE INSTITUTIONS"},{"v":"DIBNNER TO EDWARD M. GROUT"},{"v":"PROF;"},{"v":"WALDORF-ASTORIA, NEW YORK"},{"v":"BOOKLET; COL; ILLUS; 8.5 X 11.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; MENU IN FRENCH; PHOTO OF E. M. GROUT; DRAWING OF STATUE WITH CHARITY MOTIF; BUFF STOCK;"},{"v":"1905-985"},null,null,null,{"v":"Board Of Managers Of The Private Charitable Institutions"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1905},{"v":12},{"v":21},{"v":"1905-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21023"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; 5 X 9;"},null,null,{"v":"1901-740"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":23},{"v":"1901-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21024"},null,{"v":"UNIVERSITY OF MARYLAND"},{"v":"BANQUET"},{"v":"EDUC;"},{"v":"BALTIMORE,MD"},{"v":"BOOKLET;ILLUS;6X8.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; SPEAKERS & MUSICAL PROGRAM INCLUDED;"},{"v":"1907-558"},null,null,null,{"v":"University Of Maryland"},null,null,null,{"v":"complete"},{"v":"8"},{"v":30},{"v":1907},{"v":5},{"v":31},{"v":"1907-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21025"},null,{"v":"THE WENTWORTH"},{"v":"DINNER"},null,{"v":"NEWCASTLE, NH"},{"v":"FOLDER;4X8; ILLUS;"},null,{"v":"WINE LIST; FLORAL BORDER; SCHOONER;"},{"v":"1880-015"},null,null,null,{"v":"The Wentworth"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":76},{"v":1880},{"v":7},{"v":4},{"v":"1880-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21026"},null,{"v":"ARKWRIGHT CLUB"},{"v":"LUNCH"},null,{"v":"(NEW YORK,NY)"},{"v":"FOLDER;ILL;COL;4X5;"},null,{"v":"MUSICAL PROGRAM;PRICED WINE LIST;\"N.Y. CITY.\"WRITTEN BY HAND;"},{"v":"1899-216"},null,null,null,{"v":"Arkwright Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1899},{"v":2},{"v":27},{"v":"1899-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21027"},null,{"v":"METROPOLITAN LIFE INSURANCE COMPANY"},{"v":"CONVENTION OF SUPERINTENDENTS"},{"v":"COMMERCIAL"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"FOLDER; 5X6.75;"},{"v":"OTHER (CONVENTION);"},null,{"v":"1899-156"},null,null,null,{"v":"Metropolitan Life Insurance Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1899},{"v":1},{"v":28},{"v":"1899-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21028"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-634"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":11},{"v":"1901-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21029"},null,{"v":"THE ALDINE CLUB"},{"v":"IN HONOR OF MR. HALL CAINE"},{"v":"(SOC);"},{"v":"NEW YORK,NY"},{"v":"FOLDER; ILL; 6X8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PORTRAIT OF MAN POSSIBLY MR. HALL CAINE; INSIDE OF MENU LABELED FOR AUTOGRAPHS;"},{"v":"1895-177"},null,null,null,{"v":"The Aldine Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1895},{"v":11},{"v":1},{"v":"1895-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21030"},null,{"v":"HUGUENOT SOCIETY OF AMERICA"},{"v":"DINNER"},{"v":"PATR;"},{"v":"DELMONICO'S NY"},{"v":"BOOKLET; ILLUS; 6 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; SEAL ON COVER; WINES; SPEECHES; RED, WHITE AND BLUE CORD;"},{"v":"1898-146"},null,null,null,{"v":"Huguenot Society Of America"},null,null,null,{"v":"complete"},{"v":"12"},{"v":23},{"v":1898},{"v":4},{"v":14},{"v":"1898-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21031"},null,{"v":"SHEPHEARD'S HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"CAIRO, EGYPT"},{"v":"BROADSHEET; ILLUS; 4X6;"},{"v":"OTHER (DAILY MENU);"},{"v":"FRENCH; ILLUSTRATION OF HOTEL ON FRONT; CONCERT PROGRAM PROGRAM ON OTHER SIDE;"},{"v":"1895-216"},null,null,null,{"v":"Shepheard's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1895},{"v":12},{"v":24},{"v":"1895-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21032"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP SURROUNDED BY TUGBOATS, STATUE OF LIBERTY IN BACKGROUND; MUSICAL PROGRAM ON BACK;"},{"v":"1901-840"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":4},{"v":5},{"v":"1901-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21033"},null,{"v":"R.H. MACY & CO."},{"v":"DAILY MENU, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK,NY"},{"v":"BROADSHEET; 5.25X9;"},null,{"v":"DATE NOTED BY FEB;"},{"v":"1905-953"},null,null,null,{"v":"R.H. Macy & Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":154},{"v":1905},{"v":12},{"v":7},{"v":"1905-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21034"},null,{"v":"DUVAL'S"},{"v":"DEJEUNER & DINER"},{"v":"COMMERCIAL"},{"v":"PARIS,FRANCE"},{"v":"FOLDER;ILLUS;COL;8.5X13;"},{"v":"DAILY;"},{"v":"ALL FOOD ITEMS PRICED ON FRONT PAGE IN FRENCH;FULL PAGE OF WINES;2 PAGES FOR ADVERTISEMENTS;"},{"v":"1906-664"},null,null,null,{"v":"Duval's"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":138},{"v":1906},{"v":8},{"v":17},{"v":"1906-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21035"},null,{"v":"ALDINE ASSOCIATION"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"111 FIFTH AVE, NEW YORK CITY"},{"v":"FOLDER; 7X11;"},null,{"v":"PRICED WINE LIST ON BACK; PL NOTED BY FEB;"},{"v":"1907-239"},null,null,null,{"v":"Aldine Association"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":412},{"v":1907},{"v":2},{"v":15},{"v":"1907-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21036"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK-LUNCHEON"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 6X9.25;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; DECORATIVE BORDER;"},{"v":"1906-588"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1906},{"v":7},{"v":19},{"v":"1906-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21037"},null,{"v":"FALL RIVER LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"STEAMER PLYMOUTH"},{"v":"BROADSHEET; 4.5X9.25;"},null,{"v":"PRICED MENU; PRINTED WINE LIST; MINIATURES AND INDIVIDUALS, CORDIALS, COCKTAILS, ETC. NOTED: \"THE ABOVE SERVED IN SEALED INDIVIDUAL PACKAGES.\";"},{"v":"1900-463"},null,null,null,{"v":"Fall River Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":177},{"v":1900},{"v":1},{"v":23},{"v":"1900-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21038"},null,{"v":"NATIONAL WHOLESALE GROCERS' ASSOCIATION OF THE UNITED STATES"},{"v":"FIRST ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"AUDITORIUM"},{"v":"FOLDER; 4.75X6.75;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES MARTINI COCKTAIL AND WINE LIST; SPEAKERS NAMED;"},{"v":"1907-643"},null,null,null,{"v":"National Wholesale Grocers' Association Of The United States"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1907},{"v":6},{"v":28},{"v":"1907-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21039"},null,{"v":"DELMONICO'S"},{"v":"DINNER"},null,null,{"v":"BROADSHEET; ILLUS; COL; 3X6;"},null,{"v":"FRENCH; GOLD SEAL;"},{"v":"1898-413"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1898},{"v":12},{"v":21},{"v":"1898-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21040"},null,{"v":"POLAND SPRINGS HOUSE"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"POLAND SPRINGS"},{"v":"CARD;ILLUS;5 X 8;"},null,null,{"v":"1890-089"},null,null,null,{"v":"Poland Springs House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1890},{"v":9},{"v":21},{"v":"1890-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21041"},null,{"v":"PROFILE HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"FRANCONIA NOTCH NH,"},{"v":"CARD; COLOR; ILLUS; 4.5 X 7;"},null,{"v":"PINK; GOLD CREST;"},{"v":"1895-148"},null,null,null,{"v":"Profile House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1895},{"v":9},{"v":1},{"v":"1895-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21042"},null,{"v":"SPORTSMANS GRILL"},{"v":"DAILY MENU, DINNER SPECIALITIES"},{"v":"COMMERCIAL"},{"v":"THE BRESLIN, [NEW YORK, NY?]"},{"v":"BROADSIDE; ILLUS; COL; 7.5X11;"},null,{"v":"MENU IN FRENCH; CHARMING ILLUS OF TWO COUPLES IN AN AUTO;"},{"v":"1905-285"},null,null,null,{"v":"Sportsmans Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":49},{"v":1905},{"v":4},{"v":15},{"v":"1905-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21043"},null,{"v":"GRAND HOTEL"},{"v":"THANKSGIVING DAY BREAKFAST"},{"v":"COMMERCIAL"},{"v":"INDIANAPOLIS"},{"v":"BROADSIDE; ILLUS; 4.5 X 7.5;"},{"v":"SECULAR HOLIDAY. HOLIDAY;"},null,{"v":"1898-348"},null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21044"},null,{"v":"CENTURY BALL"},{"v":"NEW YEAR'S BALL"},{"v":"?"},{"v":"KANSAS CITY,MO."},{"v":"CARD; 3.25 X 4.25;"},{"v":"SECULAR HOLIDAY;"},null,{"v":"1901-017"},null,null,null,{"v":"Century Ball"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21045"},null,{"v":"BOROUGH HALL"},{"v":"DINNER"},null,{"v":"STOCKTON-ON-TEES (ENGLAND?)"},{"v":"CARD; ILLUS; 3.75 X 6;"},null,{"v":"MENU IN FRENCH; FLORAL BORDER;"},{"v":"1907-107"},null,null,null,{"v":"Borough Hall"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1907},{"v":1},{"v":18},{"v":"1907-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21046"},null,{"v":"GRAND HOTEL HUNGARIA"},{"v":"INDEPENDENCE DAY DINNER"},{"v":"COMMERCIAL"},{"v":"BUDAPEST, HUNGARY"},{"v":"FOLDER; ILLUS; COL; 7.6X10;"},{"v":"PAT;"},{"v":"DINER ET SOUPER; MENU IN FRENCH; ILLUSTRATION ON COVER OF AMERICAN REVOLUTIONARY THEME;"},{"v":"1907-652"},null,null,null,{"v":"Grand Hotel Hungaria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1907},{"v":7},{"v":4},{"v":"1907-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21047"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"WOMAN IN ELABORATE COSTUME WAVING ONE HAND WITH ONE HAND ON GLOBE;SHIP NEAR ROCK WITH LIGHTHOUSE;CHILD PLAYING VIOLIN ON BACK COVER;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-987"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1901},{"v":4},{"v":24},{"v":"1901-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21048"},null,{"v":"WEST SIDE REPUBLICAN CLUB"},{"v":"ANNUAL DINNER"},{"v":"POL;"},{"v":"WALDORF-ASTORIA, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 3.75X5.5;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; OFFICERS LISTED; PHOTO OF CLUBHOUSE ON BACK COVER; INCLUDES SEATING PLAN;"},{"v":"1901-181"},null,null,null,{"v":"West Side Republican Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":1},{"v":25},{"v":"1901-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21049"},null,{"v":"MAGNETIC CLUB"},{"v":"MENU"},{"v":"SOC;"},{"v":"ST. DENIS HOTEL, (?)"},{"v":"CARD; 3.25X6;"},null,null,{"v":"1901-989"},null,null,null,{"v":"Magnetic Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":4},{"v":25},{"v":"1901-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21050"},null,{"v":"GROCERS' AND IMPORTERS' EXCHANGE"},{"v":"SEVENTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"THE BELLEVUE-STRATFORD, PHILADELPHIA, PA"},{"v":"FOLDER; ILLUS; COL; 5.5X7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; DINNER COMMITTEE LISTED;"},{"v":"1907-088"},null,null,null,{"v":"Grocers' And Importers' Exchange"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1907},{"v":1},{"v":16},{"v":"1907-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21051"},null,{"v":"NEW GRAND HOTEL"},{"v":"DAILY MENU, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 7X11;"},null,{"v":"DATE NOTED BY FEB;"},{"v":"1905-467"},null,null,null,{"v":"New Grand Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":173},{"v":1905},{"v":6},{"v":15},{"v":"1905-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21052"},null,{"v":"CIE GLE TRANSATLANTIQUE"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"EN BORD PAQUEBOT \"LA TOURAINE\""},{"v":"FOLDER; ILLUS; COL; 4X6;"},null,{"v":"MENU IN FRENCH AND ENGLISH; ILLUSTRATION OF CHARTRES CATHEDRAL AND STEAMSHIP; DECORTIVE BORDER;"},{"v":"1906-944"},null,null,null,{"v":"Cie Gle Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":34},{"v":1906},{"v":12},{"v":15},{"v":"1906-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21053"},null,{"v":"THE ROCKAFELLOW"},{"v":"CHRISTMAS SUPPER"},{"v":"COMMERCIAL"},{"v":"HOT SPRINGS, AR"},{"v":"CARD; ILLUS; COL; 4X6.5;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"SPON & PL NOTED BY FEB;"},{"v":"1906-999"},null,null,null,{"v":"The Rockafellow"},null,null,null,{"v":"under review"},{"v":"2"},{"v":21},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21054"},null,{"v":"31ST WARD BOARD OF TRADE"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"STAUCH ASSEMBLY"},{"v":"FOLDER; ILLUS; COL; 6X8;"},{"v":"ANNUAL;"},{"v":"OFFICERS,& COMMITTEE MEMBERS LISTED;"},{"v":"1906-247"},null,null,null,{"v":"31st Ward Board Of Trade"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1906},{"v":2},{"v":26},{"v":"1906-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21055"},null,{"v":"THE BENEDICT'S"},{"v":"SUPPER BALL"},{"v":"SOCIAL;"},{"v":"THE NEW WILLARD, WASHINGTON, D.C."},{"v":"CARD; 3.75 X 4.5;"},{"v":"OTHER (SOCIAL);"},{"v":"CHAMPAGNE; MENU IN FRENCH;"},{"v":"1907-153"},null,null,null,{"v":"The Benedict's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1907},{"v":2},{"v":1},{"v":"1907-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21056"},null,{"v":"HOTEL BALTIMORE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;5X8;"},null,null,{"v":"1899-517"},null,null,null,{"v":"Hotel Baltimore"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1899},{"v":7},{"v":9},{"v":"1899-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21057"},null,{"v":"HOTEL QUISISANA"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"CAPRI,ITALY"},{"v":"BROADSIDE;ILLUS;4.5 X 7.25;"},{"v":"?"},{"v":"FOOD ITEMS & DATE HANDWRITTEN;MENU IN FRENCH;"},{"v":"1896-108"},null,null,null,{"v":"Hotel Quisisana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1896},{"v":5},{"v":8},{"v":"1896-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21058"},null,{"v":"BROOKLYN BAR ASSOCIATION"},{"v":"RECEPTION & DINNER"},{"v":"PROF;"},{"v":"POUCH GALLERY, THE, BROOKLYN, NY"},{"v":"FOLDER; 5X7.25;"},{"v":"OTHER (POSSIBLY A SPECIAL OR ANNUAL EVENT);"},{"v":"FRENCH; TOASTS; WINE LIST APPEARS TO HAVE BEEN TORN OFF MENU; DINNER & RECEPTION COMMITTEES LISTED;"},{"v":"1901-515"},null,null,null,{"v":"Brooklyn Bar Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1901},{"v":2},{"v":27},{"v":"1901-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21059"},null,{"v":"ALBANY SOCIETY OF NEW YORK"},{"v":"SEVENTH ANNUAL REUNION DINNER"},{"v":"POL;"},{"v":"DELMONICO'S,(NY?)"},{"v":"BOOKLET;ILLUS;COL;5.5X8;"},{"v":"ANNIVERSARY;"},{"v":"THIN CORD AT LEFT;EMBLEM;QUOTATIONS WITH MENU ITEMS;NAMES;TOASTS;PLACE FOR AUTOGRAPHS;"},{"v":"1901-075"},null,null,null,{"v":"Albany Society Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1901},{"v":1},{"v":9},{"v":"1901-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21060"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-279"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":191},{"v":1906},{"v":3},{"v":8},{"v":"1906-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21061"},null,{"v":"TEUTONIA LODGE 617 F. & A.M."},{"v":"BANQUET AND BALL"},{"v":"SOC;"},{"v":"TEUOTINIA ASSEMBLY ROOMS, (?NEW YORK, NY?)"},{"v":"BROADSIDE; ILLUS; COL; 6X9;"},{"v":"OTHER (BANQUET & BALL);"},{"v":"MENU PRINTED ON MOET & CHANDON FORM WITH SPECIAL FEMALE HOLDING A CHAMPAGNE GLASS THAT IS COMPANY INSIGNIA;"},{"v":"1906-197"},null,null,null,{"v":"Teutonia Lodge 617 F. & A.M."},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1906},{"v":2},{"v":20},{"v":"1906-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21062"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"FOLDER; HOTEL EMBLEM; COL; 4.5 X 7.25;"},null,null,{"v":"1901-627"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":53},{"v":1901},{"v":3},{"v":10},{"v":"1901-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21063"},null,{"v":"ROYAL PALM HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-530"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1901},{"v":3},{"v":2},{"v":"1901-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21064"},null,{"v":"238 EIGHT AVENUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"238 EIGHTH AVENUE, BETWEEN 22ND AND 23RD STREETS, NEW YORK, NY"},{"v":"BROADSIDE; 6.5 X 11;"},null,{"v":"PRICED MENU;"},{"v":"1905-519"},null,null,null,{"v":"238 Eight Avenue"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":74},{"v":1905},{"v":6},{"v":28},{"v":"1905-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21065"},null,{"v":"UNIVERSITY CLUB"},{"v":"DAILY MENU"},{"v":"SOC;"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 5.50 X 9.25;"},null,{"v":"TREMENDOUS NUMBER OF SELECTIONS AVAILABLE ON CARTE DU JOUR;"},{"v":"1892-055"},null,null,null,{"v":"University Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":166},{"v":1892},{"v":4},{"v":22},{"v":"1892-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21066"},null,{"v":"THIRD PANEL SHERIFF'S JURY"},{"v":"ANNUAL DINNER"},{"v":"GOVT;"},{"v":"DELMONICO'S [NY]"},{"v":"ILLUS; CARD FOLDER; 6.5 X 8.25;"},{"v":"0THER (ANNIV)"},{"v":"CHERUB; GRAPES; WINES;"},{"v":"1895-037"},null,null,null,{"v":"Third Panel Sheriff's Jury"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1895},{"v":2},{"v":14},{"v":"1895-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21067"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 4.75X9;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-806"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":31},{"v":"1901-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21068"},null,{"v":"THE ANSONIA"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 73RD STREET, NEW YORK"},{"v":"CARD; 4.25 X 6.5;"},null,{"v":"PRICED MENU; LOGO;"},{"v":"1907-057"},null,null,null,{"v":"The Ansonia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":69},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21069"},null,{"v":"ULSTER CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"BELFAST, IRELAND"},{"v":"CARD; ILLUS; 3.5X5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; LOGO OF CLUB;"},{"v":"1908-082"},null,null,null,{"v":"Ulster Club"},null,null,null,{"v":"under review"},{"v":"2"},{"v":11},{"v":1908},{"v":1},{"v":25},{"v":"1908-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21070"},null,{"v":"HOTEL VENDOME"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"BOSTON MA"},{"v":"CARD; 3.75 X 5.75;"},null,{"v":"DATE NOTED BY FNB;"},{"v":"1899-693"},null,null,null,{"v":"Hotel Vendome"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1899},{"v":11},{"v":1},{"v":"1899-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21071"},null,{"v":"CORNELL ALUMNI IN NEW YORK & VICINITY"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"WALDORF-ASTORIA HOTEL, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.5X8.5;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; INCLUDES TOASTS, DINNER & EXECUTIVE COMMITTEE LISTINGS; DECORATIVE BORDER & DESIGN; SILK CORD ATTACHMENT;"},{"v":"1901-085"},null,null,null,{"v":"Cornell Alumni In New York & Vicinity"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1901},{"v":1},{"v":12},{"v":"1901-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21072"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU,NP,BAHAMAS"},{"v":"CARD;ILLUS;COL;5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-305"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":1},{"v":7},{"v":"1901-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21073"},null,{"v":"CIE GLE TRANSATLANTIQUE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT \"LA BRETAGNE\""},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MOET & CHANDON CHAMPAGNE LISTED; MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDERAL;"},{"v":"1907-024"},null,null,null,{"v":"Cie Gle Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1907},{"v":1},{"v":5},{"v":"1907-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21074"},null,{"v":"UNIVERSAL FOOD & COOKERY ASSOCIATION (NORTH OF ENGLAND BRANCH)"},{"v":"FIRST ANNUAL DINNER"},{"v":"COMMERCIAL"},{"v":"TILLEYS' RESTAURANT, NEWCASTLE-ON-TYNE, ENGLAND"},{"v":"FOLDER; ILLUS; COL; 4.6X6.6;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; TOAST LIST; ASSOCIATION SEAL ON COVER, DECORATIVE WREATH;"},{"v":"1905-880"},null,null,null,{"v":"Universal Food & Cookery Association (North Of England Branch)"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1905},{"v":11},{"v":20},{"v":"1905-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21075"},null,{"v":"AMERICAN HOUSE"},{"v":"DAILY MENU"},{"v":"HOTEL"},null,{"v":"FOLDER, BUFF, ILLUSTRATION [HOTEL?]"},null,{"v":"INCLUDES WINE LIST"},{"v":"1851-001"},null,null,null,{"v":"American House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":91},{"v":1851},{"v":1},{"v":1},{"v":"1851-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21076"},null,{"v":"KNICKERBOCKER COTTAGE"},{"v":"DINNER"},null,{"v":"456 SIXTH AVE,[NEW YORK,NY?]"},{"v":"CARD;5.5X5.5;"},null,{"v":"PLACE WRITTEN BY HAND;"},{"v":"1901-970"},null,null,null,{"v":"Knickerbocker Cottage"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":4},{"v":20},{"v":"1901-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21077"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. KROONLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},null,{"v":"LINE RAN BETWEEN ANTWERP AND NEW YORK, BOSTON AND PHILADELPHIA; ILLUSTRATION OF SHIPS IN HARBOR; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1907-680"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1907},{"v":7},{"v":17},{"v":"1907-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21078"},null,{"v":"PORTIA CLUB"},{"v":"THIRD ANNUAL LUNCHEON"},{"v":"PROF;"},{"v":"ST. REGIS, [NEW YORK]"},{"v":"FOLDER; 4.5 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH;  THIS APPEARS TO BE A CLUB OF WOMEN LAWYERS;"},{"v":"1905-266"},null,null,null,{"v":"Portia Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1905},{"v":4},{"v":8},{"v":"1905-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21079"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK A LA CARTE"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5X8.75;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; ILLUSTRATION AT TOP OF OCEAN LINER AT SEA AND ENTERING VARIOUS PORTS;"},{"v":"1906-621"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1906},{"v":7},{"v":24},{"v":"1906-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21080"},null,{"v":"OLD GUARD ALBANY ZOUAVE CADETS"},{"v":"DINNER"},{"v":"MIL;"},{"v":"ALBANY CLUB"},{"v":"FOLDER;COL;4.5X6.5;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH;WINES SERVED;2 COPIES;"},{"v":"1897-336"},null,null,null,{"v":"Old Guard Albany Zouave Cadets"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1897},{"v":12},{"v":2},{"v":"1897-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21081"},null,{"v":"MANHATTAN CLUB"},{"v":"DINNER"},{"v":"SOCIAL CLUB"},{"v":"NEW YORK,NY"},{"v":"FOLDER"},null,{"v":"MENU IN FRENCH"},{"v":"1866-001"},null,null,null,{"v":"Manhattan Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1866},{"v":10},{"v":24},{"v":"1866-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21082"},null,{"v":"CRAWFORD HOUSE"},{"v":"DINNER"},{"v":"COMM;."},{"v":"WHITE MOUNTAINS, NH"},{"v":"FOLDER; ILLUS; 4.5 X 5.5"},null,{"v":"ILLUS. JACOB'S LADDER; MT. WASHINGTON RR; REQUEST WINE LIST;"},{"v":"1882-021"},null,null,null,{"v":"Crawford House"},null,null,null,{"v":"complete"},{"v":"3"},{"v":88},{"v":1882},{"v":9},{"v":14},{"v":"1882-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21083"},null,{"v":"LEONARD LEWISOHN"},{"v":"COMPLIMENTARY DINNER TO THE FELLOW PASSENGERS OF THE NORMANNIA TO MEET MR. ROBERT M. THOMPSON"},{"v":"PRIVATE PARTY;"},{"v":"DELMONICO'S, [NEW YORK]"},{"v":"FOLDER; ILL; 7.5X5.5;"},{"v":"SEE ABOVE EVENT;"},{"v":"FASTENED AT TOP IN TWO PLACES BY RIBBONS; FRENCH MENU; WINES AND LIQUERS"},{"v":"1892-115"},null,null,null,{"v":"Leonard Lewisohn"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1891},{"v":10},{"v":10},{"v":"1891-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21084"},null,{"v":"ATTACHES OF THE SHERIFF'S OFFICE"},{"v":"BANQUET TO UNDER SHERIFF HENRY P. MULVANY"},{"v":"POL;"},{"v":"ARENA,THE;39 WEST 31ST STREET,[NY]"},{"v":"FOLDER;ILL;5X8"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES SERVED;NAMES LISTED;LOOSE INSERT WITH SEAL OF THE UNDER SHERIFF,NY COUNTY;"},{"v":"1899-233"},null,null,null,{"v":"Attaches Of The Sheriff's Office"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1899},{"v":3},{"v":11},{"v":"1899-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21085"},null,{"v":"HOTEL VENDOME"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"BOSTON, MA"},{"v":"FOLDER; 4.5X7;"},null,null,{"v":"1905-714"},null,null,null,{"v":"Hotel Vendome"},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1905},{"v":9},{"v":26},{"v":"1905-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21086"},null,{"v":"PINE FOREST INN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SUMMERVILLE, S.C."},{"v":"CARD; 4.5X6.5;"},null,{"v":"INN MOTTO AT TOP;"},{"v":"1901-138"},null,null,null,{"v":"Pine Forest Inn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":1},{"v":21},{"v":"1901-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21087"},null,{"v":"POLAND SPRING HOUSE"},{"v":"DAILY MENU"},{"v":"COM"},{"v":"SOUTH POLAND, ME"},{"v":"FOLDER; ILL; COLOR; 4.5X7.25"},null,{"v":"TIME OF MEALS AND ARRIVAL AND DEPARTURE OF MAILS LISTED; HOTEL, GROUNDS,AND DINING ROOM ILLUSTRATED; PINK; TWO COPIES"},{"v":"1891-103"},null,null,null,{"v":"Poland Spring House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1891},{"v":9},{"v":28},{"v":"1891-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21088"},null,{"v":"HOTEL PONCE DE LEON"},{"v":"MUSICALE & COTILLION AT CORDOVA TONIGHT"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"BROADSHEET; ILLUS; COL; 5.25X8.5;"},{"v":"OTHER (MUSICAL EVENT);"},{"v":"COLORED ILLUSTRATIONS OF HOTEL PONCE DE LEON & THE ALCAZAR, AS WELL AS FLOWERING ORANGE TREES; NOTATION: \"THE WATER USED IN HOTEL PONCE DE LEON FOR DRINKING AND CULINARY PURPSES IS DISTILLED AND ABSOLUTELY PURE.\""},{"v":"1893-010"},null,null,null,{"v":"Hotel Ponce De Leon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1893},{"v":1},{"v":31},{"v":"1893-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21089"},null,{"v":"ST. LOUIS CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"ST. LOUIS, MO"},{"v":"CARD; 3 X 5;"},null,{"v":"TABLE D'HOTE;"},{"v":"1901-390"},null,null,null,{"v":"St. Louis Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":2},{"v":16},{"v":"1901-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21090"},null,{"v":"AZTEC CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"SHERRY'S NY"},{"v":"BROADSIDE; ILLUS; 3.75 X 6;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED;"},{"v":"1899-619"},null,null,null,{"v":"Aztec Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1899},{"v":10},{"v":13},{"v":"1899-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21091"},null,{"v":"HOTEL DEL MONTE"},{"v":"DAILY MENU"},{"v":"COM"},{"v":"(MONTEREY, CAL)"},{"v":"BOOKLET; ILL; 9.5X6.75"},null,{"v":"FRONT AND BACK COVERS ELABORATELY ILLUSTRATED; PORTRAIT POSSIBLY OF G. SCHONEWALD, MANAGER; WINE LIST"},{"v":"1891-046"},null,null,null,{"v":"Hotel Del Monte"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":121},{"v":1891},{"v":4},{"v":30},{"v":"1891-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21092"},null,{"v":"HOTEL COLONIAL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU, THE BAHAMAS"},{"v":"CARD; 4 X 7.5;"},null,{"v":"LOGO;"},{"v":"1901-198"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":1},{"v":28},{"v":"1901-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21093"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV."},{"v":"AT SEA"},{"v":"BROADSIDE; 4 X 6;"},null,null,{"v":"1906-806"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":11},{"v":9},{"v":"1906-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21094"},null,{"v":"HAMILTON CLUB"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"DYKER MEADOW GOLF CLUB, NY"},{"v":"BOOKLET; COL; 8 X 5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"4 PAGES OF SONGS; GUEST LIST; BUFF STOCK; RED CORD TIE;"},{"v":"1907-156"},null,null,null,{"v":"Hamilton Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":13},{"v":1907},{"v":2},{"v":2},{"v":"1907-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21095"},null,{"v":"HIGH APPELLATE COURT OF PENNSYLVANIA"},{"v":"DINNER HONNORING ISAAC N. SOLIS, HENRY GREEN, JOHN DEAN"},{"v":"PROF;"},{"v":"THE BELLEVUE, (PHILDELPHIA PA?)"},{"v":"BOOKLET; 5.75 X 9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"HUMOROUS LEGALESE; FRENCH; WINES;"},{"v":"1897-370"},null,null,null,{"v":"High Appellate Court Of Pennsylvania"},null,null,null,{"v":"complete"},{"v":"12"},{"v":26},{"v":1897},{"v":12},{"v":29},{"v":"1897-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21096"},null,{"v":"?"},{"v":"?"},null,{"v":"BERGEN,NORWAY"},{"v":"CARD; 2.25X3.5"},null,null,{"v":"1889-068"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1889},{"v":8},{"v":29},{"v":"1889-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21097"},null,{"v":"CORPORATION OF THE CITY OF LONDON"},{"v":"RECEPTION OF THEIR ROYAL HIGHNESSES THE PRINCE AND PRINCESS OF WALES"},{"v":"POL;"},{"v":"GUILDHALL, LONDON, ENGLAND"},{"v":"FOLDER; ILLUS; COL; 6X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; TOASTS, PROGRAMME OF MUSIC, RECEPTION COMMITTEE LISTED;"},{"v":"1906-471"},null,null,null,{"v":"Corporation Of The City Of London"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1906},{"v":5},{"v":17},{"v":"1906-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21098"},null,{"v":"ROOME LODGE"},{"v":"REUNION DINNER"},{"v":"SOC;"},{"v":"LITTLE HUNGARY, (?)"},{"v":"FOLDER; ILLUS; COL; 4X5.6;"},{"v":"ANNIVERSARY;"},{"v":"WINE AND CHAMPAGNE SERVED; LODGE INIGNIA ON COVER;"},{"v":"1907-438"},null,null,null,{"v":"Roome Lodge"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1907},{"v":4},{"v":24},{"v":"1907-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21099"},null,{"v":"NEW YORK UNIVERSITY ALUMNI ASSOCIATION"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"SHERRY'S NY"},{"v":"BROADSIDE; 2.75 X 4.5;"},null,{"v":"MENU IN FRENCH;"},{"v":"1899-796"},null,null,null,{"v":"New York University Alumni Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1899},{"v":12},{"v":5},{"v":"1899-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21100"},null,{"v":"ST. ANDREW'S SOCIETY OF THE STATE OF NEW YORK"},{"v":"138TH ANNIVERSARY"},{"v":"SOC;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 5.2X8.7;"},{"v":"RITE (ANNIVERSARY);"},{"v":"FRENCH; SIGNIA OF ST. ANDREW'S ON COVER, MEN IN SCOTTISH KILTS ON BACK COVER INCLUDES TOASTS AND PRICED WINE LIST;"},{"v":"1894-113"},null,null,null,{"v":"St. Andrew's Society Of The State Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":45},{"v":1894},{"v":11},{"v":30},{"v":"1894-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21101"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA PROVENCE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDRAL; PALE BLUE BORDER;"},{"v":"1906-974"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":33},{"v":1906},{"v":12},{"v":20},{"v":"1906-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21102"},null,{"v":"SPRINGFIELD CALEDONIANS"},{"v":"FOURTEENTH BURNS ANNIVERSARY"},{"v":"SOC;"},{"v":"HOTEL WORTHY"},{"v":"BOOKLET; ILLUS; 4 X 5;"},{"v":"ANNIVERSARY;"},{"v":"PORTRAIT OF ROBERT BURNS ON COVER; PROGRAM OF BURNS WORKS;"},{"v":"1897-022"},null,null,null,{"v":"Springfield Caledonians"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1897},{"v":1},{"v":26},{"v":"1897-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21103"},null,{"v":"NEW YORK PIANO MANUFACTURERS' ASSOCIATION"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MURRAY HILL HOTEL, THE, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 4X6;"},null,{"v":"INCLUDES COCKTAILS AND WINES SERVED WITH INDIVIDUAL COURSES; HOTEL SEAL ON COVER;"},{"v":"1906-733"},null,null,null,{"v":"New York Piano Manufacturers' Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1906},{"v":10},{"v":3},{"v":"1906-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21104"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FRIESLAND"},{"v":"CARD;ILL;5X8;"},{"v":"DAILY;"},{"v":"HANDWRITTEN MENU REPRODUCED WITH HEXAGRAPH TYPE OF PROCESS;ILLUSTRATION OF SHIP AT SEA WITH BIRDS FLYING;PRICED WINE LIST;"},{"v":"1900-564"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":1},{"v":28},{"v":"1900-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21105"},null,{"v":"THE PLAZA CONSTRUCTION COMPANY"},{"v":"OPENING DINNER"},{"v":"PROF;"},{"v":"NEW YORK"},{"v":"FOLDER; ILLUS;  COL; 5.25 X 8.75;"},{"v":"OTHER (COMMEMORATION);"},{"v":"COCKTAILS AND WINES LISTED; MENU IN FRENCH; PHOTO OF PLAZA; SPONSOR AND EVENT NOTED BY FEB;"},{"v":"1907-854"},null,null,null,{"v":"The Plaza Construction Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1907},{"v":9},{"v":30},{"v":"1907-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21106"},null,{"v":"CORTLAND NORMAL ALUMNI"},{"v":"ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"VENDOME HOTEL,NYC"},{"v":"BOOKLET; 5.5X8;"},{"v":"ANNUAL;"},{"v":"SPEAKERS INCLUDED;LIST OF ALUMNI ATTENDING WITH THEIR ADDRESSES & DATE OF GRADUATION;"},{"v":"1906-427"},null,null,null,{"v":"Cortland Normal Alumni"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1906},{"v":4},{"v":28},{"v":"1906-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21107"},null,{"v":"BURGUNDY HOTEL"},{"v":"DEJEUNER"},{"v":"COMMERCIAL"},{"v":"PARIS,FRANCE"},{"v":"BROADSIDE;ILLUS;COL;6X9.25;"},{"v":"DAILY;"},{"v":"MENU HANDWRITTEN IN FRENCH;"},{"v":"1906-661"},null,null,null,{"v":"Burgundy Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1906},{"v":8},{"v":12},{"v":"1906-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21108"},null,{"v":"AUSPICES OF THE NEW YORK FRUIT EXCHANGE"},{"v":"DINNER OF THE FRUIT TRADE OF NEW YORK CITY"},{"v":"COMMERCIAL"},{"v":"ASTOR HOTEL"},{"v":"BOOKLET; ILLUS; COL; 6.25X9.6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; INCLUDES WINE LIST; TOASTS; MUSIC PROGRAMME; COMMITTEES LISTED; HOTEL SEAL ON COVER;"},{"v":"1907-364"},null,null,null,{"v":"Auspices Of The New York Fruit Exchange"},null,null,null,{"v":"complete"},{"v":"12"},{"v":27},{"v":1907},{"v":4},{"v":10},{"v":"1907-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21109"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; COL; 4.5 X 7.25;"},null,{"v":"LOGO; TAN STOCK;"},{"v":"1901-222"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":1},{"v":28},{"v":"1901-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21110"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"U.S.M.S. NEW YORK"},{"v":"CARD; 4.0X6.25; ILLUS;"},null,{"v":"ILLUS, FLAG WITH EAGLE;"},{"v":"1900-748"},null,null,null,{"v":"U.S.M.S. New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21111"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-513"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":2},{"v":27},{"v":"1901-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21112"},null,{"v":"COLSON HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"SOMERVILLE, MASS;"},{"v":"BOOKLET RIBBON TRIM; ILLUS; COL; 5.5 X 6.5;"},{"v":"RELIG. HOLIDAY"},{"v":"AUTOGRAPH OF CHEF STEWARD;"},{"v":"1899-881"},null,null,null,{"v":"Colson Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":35},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21113"},null,{"v":"HOTEL EMPIRE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSHEET;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"PRICED WINE LIST;"},{"v":"1900-565"},null,null,null,{"v":"Hotel Empire"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":242},{"v":1900},{"v":1},{"v":28},{"v":"1900-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21114"},null,{"v":"ALUMNI ASSOCIATION OF THE MASSACHUSETTS INSTITUTE OF TECHNOLOGY"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"HOTEL BRUNSWICK, BOSTON, MA"},{"v":"FOLDER; ILLUS; COL; 6X8.5;"},{"v":"ANNIVERSARY;"},{"v":"GUESTS AND EXECUTIVE COMMITTEE LISTED; PRINTED ON BEIGE STOCK;"},{"v":"1907-103"},null,null,null,{"v":"Alumni Association Of The Massachusetts Institute Of Technology"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1907},{"v":1},{"v":18},{"v":"1907-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21115"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-150"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":1},{"v":22},{"v":"1901-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21116"},null,{"v":"(KING HAAKON VII)"},{"v":"[BALL GIVEN TO 1000 PERSONS]"},{"v":"OTHER (ROYAL FIGURE);"},{"v":"[PALAIS ROYAL, CHRISTIANA]"},{"v":"CARD; ILLUS; COL; 3.6X6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; ROYAL INSIGNIA AT TOP OF MENU; [SPONSOR, EVENT AND PLACE INFO SUPPLIED BY FEB];"},{"v":"1907-503"},null,null,null,{"v":"King Haakon Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1907},{"v":5},{"v":13},{"v":"1907-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21117"},null,{"v":"CATARACT AND INTERNATIONAL HOTELS COMPANY"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NIAGARA FALLS, NY"},{"v":"FOLDER; ILLUS; COL; 5X8;"},null,{"v":"PRICED WINES LISTED ON BOTTOM; COVER ON BLUE STOCK; ART DECOISH PRINT ON COVER; INVITATION TO \"WITNESS THE INTERESTING PROCESS OF MANUFACTURE OF SHREDDED WHOLE WHEAT BISCUIT\" ON BACK;"},{"v":"1905-647"},null,null,null,{"v":"Cataract And International Hotels Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":46},{"v":1905},{"v":8},{"v":10},{"v":"1905-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21118"},null,{"v":"AMERICAN ASSOCIATION OF CHINA"},{"v":"DINNER TO GEORGE GRAY WARD OF THE COMMERCIAL PACIFIC CABLE COMPANY"},{"v":"PATR;"},{"v":"ASTOR HOUSE, SHANGHAI, CHINA"},{"v":"FOLDER; ILLUS; 4.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; CROSSED AMERICAN AND CHINESE FLAGS;"},{"v":"1906-408"},null,null,null,{"v":"American Association Of China"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1906},{"v":4},{"v":25},{"v":"1906-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21119"},null,{"v":"THE COMMERCIAL CLUB"},{"v":"TWELFTH BANQUET"},{"v":"PROF;"},{"v":"MIDLAND HOTEL, KANSAS CITY, MO"},{"v":"FOLDER; 6X9;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; TOASTS LISTED;"},{"v":"1906-836"},null,null,null,{"v":"The Commercial Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1906},{"v":11},{"v":19},{"v":"1906-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21120"},null,{"v":"RHODE ISLAND LETTER CARRIERS' ASSOCIATION"},{"v":"7NTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"PAWTUCKET,RI"},{"v":"BOOKLET; 4.5 X 5.5;"},{"v":"ANNUAL DINNER"},{"v":"ALL SPEAKERS LISTED; PHOTOGRAPH OF NEW POST OFFICE BUILDING & TOASTMASTER;COMMITTEE MEMBERS LISTED;"},{"v":"1896-213"},null,null,null,{"v":"Rhode Island Letter Carriers' Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1896},{"v":11},{"v":21},{"v":"1896-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21121"},null,{"v":"BLAIR COUNTY BAR"},{"v":"BANQUET FOR JOHN MARSHALL DAY"},{"v":"PROG;"},{"v":"LOGAN HOUSE,ALTOONA,PA"},{"v":"BOOKLET;ILLUS;COL;5X9;"},{"v":"ANNIVERSARY;"},{"v":"RED RIBBON AT LEFT;PICTURE OF JOHN MARSHALL;EMBOSSED EMBLEMS;MUSIC;TOASTS;WINE;"},{"v":"1901-279"},null,null,null,{"v":"Blair County Bar"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1901},{"v":1},{"v":4},{"v":"1901-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21122"},null,{"v":"THE CLARENDON"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"QUEBEN [CANADA]"},{"v":"CARD; 3.75 X 7.25;"},null,{"v":"MENU ENCLOSED IN ORANGE WRAPPER; DATE NOTED BY FEB;"},{"v":"1907-844"},null,null,null,{"v":"The Clarendon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1907},{"v":8},{"v":1},{"v":"1907-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21123"},null,{"v":"HOTEL ROYAL PALM"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY,FL"},{"v":"BROADSIDE;ILL;COL;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;LIST OF FISH TO CATCH ON BACK;"},{"v":"1901-777"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":3},{"v":28},{"v":"1901-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21124"},null,{"v":"BIBLE-HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"AMSTERDAM,HOLLAND"},{"v":"BROADSIDE; 4X6.5;"},{"v":"DAILY;"},{"v":"MENU HANDWRITTEN IN FRENCH;"},{"v":"1906-652"},null,null,null,{"v":"Bible Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1906},{"v":7},{"v":31},{"v":"1906-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21125"},null,{"v":"LARCHMONT YACHT CLUB"},{"v":"TWENTY-FIFTH ANNIVESAY O FOUNDING OF CLUB"},{"v":"SOC;"},{"v":"(NEW YORK?)"},{"v":"CARD; ILLUS; COL; 4.5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES AND CHAMPAGNE; ILLUSTRATION OF MAN THROWING BUCKET OF WATER ON WOMAN; EVENT NOTED BY FEB;"},{"v":"1905-515"},null,null,null,{"v":"Larchmont Yacht Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1905},{"v":6},{"v":26},{"v":"1905-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21126"},null,{"v":"PHILADELPHIA MEMBERS OF THE NATIONAL ASSOCIATION OF MANUFACTURERS"},{"v":"SECOND ANNUAL CONVENTION"},{"v":"COMMERCIAL"},{"v":"THE BOURSE, PHILADELPHIA [PA]"},{"v":"BOOK; COL; ILLUS; 6.25 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"RED LEATHER COVER, BOUND BOOK, LOGO, MISC. DRAWINGS; TOASTS; WINES;"},{"v":"1897-023"},null,null,null,{"v":"Philadelphia Members Of The National Association Of Manufacturers"},null,null,null,{"v":"complete"},{"v":"32"},{"v":21},{"v":1897},{"v":1},{"v":28},{"v":"1897-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21127"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-638"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":3},{"v":12},{"v":"1901-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21128"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Mail Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":48},{"v":1883},{"v":4},{"v":3},{"v":"1883-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21129"},null,{"v":"MAIL STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SANTIAGO TO CIENFUEGOS"},{"v":"FOLDER,ILLUS;HANDWRITTEN;6 X 8.75;"},{"v":"DINNER"},{"v":"INCLUDES WINE LIST"},{"v":"1883-018"},null,null,null,{"v":"Mail Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":48},{"v":1883},{"v":4},{"v":3},{"v":"1883-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21130"},null,{"v":"ANCIENT & HONORABLE ARTILLERY CO."},{"v":"260TH ANNIVERSARY"},{"v":"PAT;"},{"v":"FANEUIL HALL, BOSTON, MA"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},{"v":"ANNIVERSARY;"},{"v":"SEAL & DECORATIVE VINE ON COVER; COMMITTEE & MEMBERS LISTED;"},{"v":"1898-195"},null,null,null,{"v":"Ancient & Honorable Artillery Co."},null,null,null,{"v":"under review"},{"v":"4"},{"v":35},{"v":1898},{"v":6},{"v":6},{"v":"1898-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21131"},null,{"v":"THE LINCOLN CLUB"},{"v":"ANNUAL BANQUET IN COMMEMORATION OF THE 98TH ANNIVERSARY OF THE BIRTH OF ABRAHAM LINCOLN"},{"v":"SOC;"},{"v":"BROOKLYN, NY"},{"v":"FOLDER; ILLUS; COL; 8.25X11;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"WINES LISTED; PHOTO OF LINCOLN; ILLUSTRATION OF LINCOLN CLUB; TOASTS LISTED; PRINTED ON BROWN STOCK;"},{"v":"1907-214"},null,null,null,{"v":"The Lincoln Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1907},{"v":2},{"v":12},{"v":"1907-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21132"},null,{"v":"HAMBURG-AMERICA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"SEPARATE GERMAN AND ENGLISH LISTING OF MENU;STEAMSHIP PICTURED;CITYSCAPE BACKGROUND;BUXOM DRESSED WOMAN SURROUNDD BY FRUITS,VEGETABLES,ETC.;"},{"v":"1899-811"},null,null,null,{"v":"Hamburg America Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1899},{"v":12},{"v":9},{"v":"1899-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21133"},null,{"v":"NY CITY HOTEL ASSOCIATION"},{"v":"6TH ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"DELMONICO'S NY"},{"v":"FOLDER;ILLUS;7X8.75;"},{"v":"ANNUAL DINNER"},{"v":"LIST OF SPEAKERS;"},{"v":"1895-005"},null,null,null,{"v":"Ny City Hotel Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1895},{"v":1},{"v":10},{"v":"1895-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21134"},null,{"v":"CENTURY CLUB"},{"v":"VAUDEVILLE ENTERTAINMENT"},{"v":"SOC;"},{"v":"[CLEVELAND, OH]"},{"v":"BROADSIDE; ILLUS; COL; 3.5X7;"},{"v":"OTHER (SPECIAL ENTERTAINMENT EVENING);"},{"v":"DRAWINGS OF ENTERTAINMENT FIGURES & WAITERS SERVING DRINKS; [PLACE INFO SUPPLIED BY FNB];"},{"v":"1899-750"},null,null,null,{"v":"Century Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":26},{"v":1899},{"v":11},{"v":23},{"v":"1899-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21135"},null,{"v":"HOTEL ALGAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"BROADSIDE;ILL;COL;5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;EVENINGS PROGRAM NOTED;"},{"v":"1901-797"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":30},{"v":"1901-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21136"},null,{"v":"INERNATIONAL COMMITTEE OF YOUNG MEN'S CHRISTIAN ASSOCIATIONS"},{"v":"TWENTY-SIXTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA, THE, NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 4.25X6.25;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; ONLY APOLLINARIS SERVED; HOTEL SEAL AT TOP OF MENU;"},{"v":"1907-925"},null,null,null,{"v":"Inernational Committee Of Young Men's Christian Associations"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1907},{"v":10},{"v":31},{"v":"1907-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21137"},null,{"v":"LONDON & NORTH WESTERN RAILWAY CO."},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; ILLUS; 4X6.5;"},null,{"v":"TRAIN ROUTE SHOWN ON BACK;"},{"v":"1905-677"},null,null,null,{"v":"London & North Western Railway Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1905},{"v":8},{"v":23},{"v":"1905-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21138"},null,{"v":"INDIANA SOCIETY OF CHICAGO"},{"v":"SECOND ANNUAL BANQUET"},{"v":"PATR;"},{"v":"AUDITORIUM HOTEL, CHICAGO, IL"},{"v":"FOLDER; ILLUS; 6.5X7.75;"},{"v":"ANNIVERSARY;"},{"v":"PHOTO OF JAMES WHITCOMB RILEY; TOASTS LISTED;"},{"v":"1906-931"},null,null,null,{"v":"Indiana Society Of Chicago"},null,null,null,{"v":"complete"},{"v":"8"},{"v":14},{"v":1906},{"v":12},{"v":11},{"v":"1906-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21139"},null,{"v":"DELTA CHAPTER OF THETA PHI FRATERNITY"},{"v":"DINNER"},{"v":"GK"},{"v":"HAGGERTY'S HOTEL,WEST WINFIELD,(NY)"},{"v":"FOLDER; ILL; COL; 3.5X6"},null,{"v":"TOASTS LISTED"},{"v":"1889-065"},null,null,null,{"v":"Delta Chapter Of Theta Phi Fraternity"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1889},{"v":8},{"v":12},{"v":"1889-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21140"},null,{"v":"MAGYAR PARASZT LAKOMA"},{"v":"NEW YEAR'S DINNER"},null,{"v":"GRAND CENTRAL PALACE, NEW YORK [NY]"},{"v":"CARD; ILLUS; 6 X 8.75;"},{"v":"SECULAR HOLIDAY;"},{"v":"MENU IN HUNGARIAN; ORNAMENTAL BORDER OF MAN WITH BIRDS AND ANIMALS;"},{"v":"1899-003"},null,null,null,{"v":"Magyar Paraszt Lakoma"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1899},{"v":1},{"v":1},{"v":"1899-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21141"},null,{"v":"HOTEL KNICKERBOCKER"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; ILLUS; COL; 8.5 X 11.25;"},null,{"v":"PRICED MENU; ILLUSTRATION OF MAN AND WMAN IN COLONIAL DRESS ENTERING A COACH;"},{"v":"1907-076"},null,null,null,{"v":"Hotel Knickerbocker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":198},{"v":1907},{"v":1},{"v":13},{"v":"1907-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21142"},null,{"v":"SWEDISH LEGATION"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"COPENHAGEN, DENMARK"},{"v":"CARD; 3.5 X 5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;"},{"v":"1907-318"},null,null,null,{"v":"Swedish Legation"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1907},{"v":3},{"v":21},{"v":"1907-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21143"},null,{"v":"NEW YORK STATE BAR ASSOCIATION"},{"v":"30TH ANNUAL MEETING"},{"v":"PROF;"},{"v":"THE TEN EYCK, ALBANY, NY"},{"v":"FOLDER; COL; 5.5X8.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; TOASTS, MUSICAL PROGRAM, OFFICERS AND COMMITTEES LISTED;"},{"v":"1907-087"},null,null,null,{"v":"New York State Bar Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1907},{"v":1},{"v":16},{"v":"1907-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21144"},null,{"v":"STATE SOCIETY OF THE CINCINNATI OF PENNSYLVANIA"},{"v":"115NTH ANNUAL DINNER"},{"v":"POL;"},{"v":"HOTEL BELLEVUE"},{"v":"BOOKLET; COL; 5.5 X 6.75;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"WINES LISTED; PROGRAM INCLUDED;"},{"v":"1898-105"},null,null,null,{"v":"State Society Of The Cincinnati Of Pennsylvania"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1898},{"v":2},{"v":22},{"v":"1898-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21145"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMER AUGUSTE VICTORIA"},{"v":"CARD;ILLUS;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SEPARATE LISTINGS IN GERMAN AND ENGLISH;BACK COVER ILLUSTRATED WITH MUSICIAN PLAYING A BASOON AND MUSICAL PHRASE FROM DON JUAN;FRONT COVER ILLUSTRATED WITH HARBOR SCENE WITH CITY BACKGROUND AND SHIPS;  CONCERT PROGRAM;"},{"v":"1900-835"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21146"},null,{"v":"A.B.deFRECE"},{"v":"DINNER"},{"v":"SOCIAL"},{"v":"THE BRUNSWICK"},{"v":"FOLDER;ILLUS;3 X 5.25;"},{"v":"?"},null,{"v":"1896-119"},null,null,null,{"v":"A.B.Defrece"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1896},{"v":6},{"v":2},{"v":"1896-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21147"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"BROADSIDE; 5.25X8.0; ILLUS; COL;"},null,{"v":"ILLUS, STEAMSHIP IN BG; SAILING SHIP AND FISHERMEN IN FG;"},{"v":"1900-993"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21148"},null,{"v":"(KING UMBERTO)"},{"v":"DINNER"},{"v":"OTHER (PRIVATE PARTY?)"},{"v":"[ROME, ITALY]"},{"v":"BROADSIDE; ILLUS; COL; 4.25X6;"},null,{"v":"FRENCH; [SPONSOR & PLACE INFO SUPPLIED BY FNB]; ROYAL SEAL & CROWN AT TOP OF MENU;"},{"v":"1898-165"},null,null,null,{"v":"King Umberto"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1898},{"v":5},{"v":9},{"v":"1898-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21149"},null,{"v":"BOOKSELLER'S LEAGUE MEMBERS"},{"v":"COMPLIMENTARY DINNER"},{"v":"COMMERCIAL"},{"v":"ZAGHERI RESTAUANT, NEW YORK"},{"v":"BOKKLET; ILLUS; 6.25 X 5;"},{"v":"OTHER (SOCIAL?)"},{"v":"FLAG ON COVER; PATRIOTIC SONGS;"},{"v":"1898-177"},null,null,null,{"v":"Bookseller's League Members"},null,null,null,{"v":"complete"},{"v":"12"},{"v":14},{"v":1898},{"v":5},{"v":18},{"v":"1898-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21150"},null,{"v":"STEWARDS' ASSOCIATION OF N.Y."},{"v":"FIFTEENTH ANNIVRSARY BANQUET"},{"v":"PROF;"},{"v":"REISENWEBER'S CIRCLE HOTEL EIGHTH AVENUE AND 58TH STREET, NEW YORK"},{"v":"BOOKLET; 5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED;"},{"v":"1905-269"},null,null,null,{"v":"Stewards' Association Of N.Y."},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1905},{"v":4},{"v":10},{"v":"1905-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21151"},null,{"v":"UNION LEAGUE CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"[NY]"},{"v":"CARD;ILLUS;COL;4.25X6.5;"},{"v":"ANNIVERSARY;"},{"v":"RED RIBBON TRIM;MENU IN FRENCH;ALL WINES & LIQUORS LISTED WITH COURSE;"},{"v":"1892-128"},null,null,null,{"v":"Union League Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1892},{"v":11},{"v":3},{"v":"1892-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21152"},null,{"v":"AMERICAL CHEMICAL SOCIETY"},{"v":"25TH ANNIVERSARY BANQUET"},{"v":"PROF;"},{"v":"HOTEL SAVOY,NEW YORK,NY"},{"v":"FOLDER;CARD;5X7.75;"},{"v":"ANNIVERSARY;"},{"v":"MENU CARD SEPARATE FROM FOLDER WITH TOASTS;FRENCH MENU;"},{"v":"1901-915"},null,null,null,{"v":"American Chemical Society"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1901},{"v":4},{"v":13},{"v":"1901-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21153"},null,{"v":"SPORTSMANS CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"POWERS HOTEL' PALMYRA NY"},{"v":"FOLDER; 3.75 X 6;"},{"v":"OTHER (SOC);"},{"v":"WINE LIST TO BE REQUESTED FROM WAITER;"},{"v":"1890-099"},null,null,null,{"v":"Sportsmans Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1890},{"v":11},{"v":13},{"v":"1890-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21154"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA.FLA."},{"v":"FOLDER; ILLUS; COL;"},null,null,{"v":"1901-130"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":53},{"v":1901},{"v":1},{"v":20},{"v":"1901-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21155"},null,{"v":"THE HAMILTON CLUB"},{"v":"DINNER IN HONOR OF HON. JAMES T. STRANHAN"},{"v":"SOC;"},{"v":"THE HAMILTON CLUB, BROOKLYN NY"},{"v":"CARD; ILLUS; 5.5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; SKETCH OF ALEXANDER HAMILTON;"},{"v":"1888-082"},null,null,null,{"v":"The Hamilton Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1888},{"v":12},{"v":13},{"v":"1888-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21156"},null,{"v":"EDWARD SMITH & CO."},{"v":"DINNER GIVEN TO THEIR SALESMEN"},{"v":"COMMERCIAL"},{"v":"TRANSPORTATION CLUB, NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 4.25X6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"SEAL AT TOP OF MENU;"},{"v":"1898-416"},null,null,null,{"v":"Edward Smith & Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1898},{"v":12},{"v":22},{"v":"1898-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21157"},null,{"v":"SILSBE & SON OYSTER & CHOP HOUSE"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"203-5 SIXTH AVE. NY"},{"v":"FOLDER; ILLUS BORDER; COL; 7 X 11;"},{"v":"DAILY"},{"v":"PRICES LISTED; COMPLETE WINE LIST ON BACK;"},{"v":"1900-106"},null,null,null,{"v":"Silsbe & Son Oyster & Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21158"},null,{"v":"THE ARLINGTON"},{"v":"SUPPER"},null,null,{"v":"BROADSIDE; 4 3/3 X 7.5"},null,null,{"v":"1881-035"},null,null,null,{"v":"The Arlington"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1881},{"v":1},{"v":1},{"v":"1881-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21159"},null,{"v":"SOCIETY OF COLONIAL WARS IN THE STATE OF NEW JERSEY"},{"v":"MENU"},{"v":"PAT;"},{"v":"WALDORF-ASTORIA, NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 3.25X5;"},null,{"v":"MENU IN FRENCH; SOCIETY SEAL AT TOP OF MENU;"},{"v":"1907-913"},null,null,null,{"v":"Society Of Colonial Wars In The State Of New Jersey"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1907},{"v":10},{"v":26},{"v":"1907-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21160"},null,{"v":"?"},{"v":"DINNER FOR MEMBRES ETRANGERS DU CONGRES DES MEDECINS A BERGEN"},null,{"v":"BERGEN,NORWAY"},{"v":"CARD; ILL; 6X7.5"},null,{"v":"NOTE ON BACK READS \"COPIED BY MISS MARIA V. LEAVITT, TO-DAY FROM THE ORIGINAL MENU ON PINK COURT PLASTER SENT FROM BERGEN, 4, AUG. 1903    F.E.B.\"; FRENCH, HAND PAINTED SCENE ON UPPER PART, QUOTATION AND DECORATION ON LOWER EDGE,INITIALED M.V.L."},{"v":"1885-020"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1885},{"v":8},{"v":30},{"v":"1885-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21161"},null,{"v":"ORIENTAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MANHATTAN BEACH, L.I. NY"},{"v":"CARD; ILLUS; 5 X 7;"},null,{"v":"SAME FORMAT AND ILLUSTRATION AS 1893-098"},{"v":"1893-099"},null,null,null,{"v":"Oriental Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1893},{"v":8},{"v":22},{"v":"1893-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21162"},null,{"v":"FRIENDS AT NASSAU"},{"v":"DINNER GIVEN TO H.H. KOOP, JR. IN HONOR OF HIS 33RD BIRTHDAY"},{"v":"SOC;"},{"v":"NASSAU, N. P.,"},{"v":"BROADSIDE; ILLUS; 4X6;"},{"v":"RITE"},{"v":"DECORATIVE BORDER;"},{"v":"1896-060"},null,null,null,{"v":"Friends At Nassau"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1896},{"v":3},{"v":2},{"v":"1896-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21163"},null,{"v":"PLAZA HOTEL"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; 6.5 X 10.5"},{"v":"SECULAR HOLIDAY;"},{"v":"HUMOROUS ILLUS; PRICED MENU;"},{"v":"1899-786"},null,null,null,{"v":"Plaza Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":139},{"v":1899},{"v":11},{"v":30},{"v":"1899-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21164"},null,{"v":"U.S.M.S."},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"\"ST. LOUIS\""},{"v":"CARD; ILLUS; COL; 4X6;"},null,{"v":"FLAG AT TOP; PRICED WINE LIST ON BACK;"},{"v":"1901-533"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1901},{"v":3},{"v":2},{"v":"1901-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21165"},null,{"v":"UNIVERSITY OF CATANIA"},{"v":"BANQUET IN HONOR OF S.E. IL PROF. LUIGI RAVA. MINISTER OF INSTRUCTION"},{"v":"EDUC;"},{"v":"HOTEL BRISTOL (ITALY?)"},{"v":"CARD; 5 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES AND CHAMPAGNE; MENU IN FRENCH; SPONSOR AND EVENT IN ITALIAN; MENU SEVED AS A PLACE CARD;"},{"v":"1906-800"},null,null,null,{"v":"University Of Catania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":11},{"v":7},{"v":"1906-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21166"},null,{"v":"?"},{"v":"DINNER"},{"v":"OTHER (PRIVATE PARTY?);"},{"v":"SHERRY'S [NY]"},{"v":"CARD; 3.5 X 6;"},{"v":"OTHER (SOC?);"},{"v":"FRENCH; WINES; GOLD MONOGRAM G.E.?;"},{"v":"1899-679"},null,null,null,{"v":"?"},null,null,null,{"v":"under review"},{"v":"2"},{"v":25},{"v":1899},{"v":11},{"v":6},{"v":"1899-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21167"},null,{"v":"NORDDEUTSCHER LLOYD"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE-BREMEN TO NY"},{"v":"BOOKLET;ILLUS;COL;5.5X7.5;"},{"v":"DINNER"},{"v":"MENU IN GERMAN & ENGLISH;EVENING PROGRAM ON BACK;SEPARATE PAGE WITH PROGRAM FOR 1894/09/21;"},{"v":"1894-092"},null,null,null,{"v":"Norddeutscher Lloyd    Bremen"},null,null,null,{"v":"complete"},{"v":"5"},{"v":28},{"v":1893},{"v":9},{"v":23},{"v":"1893-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21168"},null,{"v":"CHICAGO YALE ASSOCIATION"},{"v":"34TH ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"UNIVERSITY CLUB, CHICAGO, IL"},{"v":"BOOKLET; ILLUS; COL; 5.5X8;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES TOASTS, OFFICERS & EXECUTIVE COMMITTEE;"},{"v":"1900-038"},null,null,null,{"v":"Chicago Yale Association"},null,null,null,{"v":"under review"},{"v":"8"},{"v":17},{"v":1900},{"v":1},{"v":3},{"v":"1900-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21169"},null,{"v":"MILITARY COMPANY OF ALBANY"},{"v":"DINNER BY BURGESSES CORPS, EASTERTIDE"},{"v":"MIL;"},{"v":"MANHATTAN CLUB, NEW YORK CITY"},{"v":"CARD; 4.5 X 8.75"},{"v":"ANNIVERSARY (?);"},{"v":"WINES WITH EACH COURSE;"},{"v":"1906-406"},null,null,null,{"v":"Military Company Of Albany"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1906},{"v":4},{"v":26},{"v":"1906-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21170"},null,{"v":"PRESBYTERIAN CHURCH"},{"v":"MORNING MEAL"},{"v":"RELIG;"},{"v":"NEW STATE HOUSE, WACO,TEXAS"},{"v":"BROADIDE; ILLIS; 4.5 X 7.5;"},{"v":"[SUNDAY BREAKFAST]"},{"v":"PRICE FOR WINES INCLUDED IN SMALL PRINT;"},{"v":"1900-097"},null,null,null,{"v":"Presbyterian Church"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":1},{"v":6},{"v":"1900-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21171"},null,{"v":"THE ANTLERS"},{"v":"A FAREWELL BANQUET TENDERED TO WILLIAM C. ELY"},{"v":"SOC;"},{"v":"THE KIEFABER DELICACY CO'S BANQUET HALL, DAYTON, OH"},{"v":"FOLDER; COL; 6.5X10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; ROSTER LISTED;"},{"v":"1906-727"},null,null,null,{"v":"The Antlers"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1906},{"v":9},{"v":29},{"v":"1906-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21172"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-202"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":176},{"v":1906},{"v":2},{"v":20},{"v":"1906-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21173"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISENFOLGE"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF MYTHICAL FIGURES, STEAMSHIP, SYMBOLS; CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-813"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1901},{"v":4},{"v":1},{"v":"1901-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21174"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. FRIESLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"GARLAND OF FOODSTUFFS; CHERUB; HANDWRITTEN;"},{"v":"1900-506"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21175"},null,{"v":"GOVERNMENT HOUSE"},{"v":"DINNER TO PRINCE AND PRINCESS OF WALES"},{"v":"GOVT;"},{"v":"CALCUTTA, INDIA"},{"v":"CARD; 3.5 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; CREST; SPONSOR AND EVENT NOTED BY FEB;"},{"v":"1906-013"},null,null,null,{"v":"Government House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1906},{"v":1},{"v":3},{"v":"1906-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21176"},null,{"v":"ST. DAVID'S BENEVOLENT SOCIETY OF THE CITIES OF NEW YORK & BROOKLYN"},{"v":"ANNUAL DINNER"},{"v":"RELIG;"},{"v":"WESTMINSTER HOTEL, [NEW YORK, NY?]"},{"v":"FOLDER; ILLUS; COL; 4.25 x 6.25;"},{"v":"ETH;"},{"v":"MENU IN WELSH; SOCIETY SEAL IN RED ON COVER; INCLUDES PROGRAM OF TOASTS AND MUSIC, ALSO LIST OF OFFICERS AND COMMITTEE MEMBERS"},{"v":"1889-028"},null,null,null,{"v":"St. David's Benevolent Society Of The Cities Of New York & Brooklyn"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1889},{"v":3},{"v":1},{"v":"1889-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21177"},null,{"v":"IMPERIAL HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"B'WAY & 32 ST.NY"},{"v":"FOLDER; ILLUS; 6.5 X9.25;"},null,{"v":"ALL PRICES LISTED;"},{"v":"1900-112"},null,null,null,{"v":"Imperial Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":240},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21178"},null,{"v":"NORTH CAROLINA BANKERS ASSOCIATION"},{"v":"ELEVENTH ANNUAL CONVENION"},{"v":"PROF;"},{"v":"HOTEL ZINZENDORF, WINSTON-SALEM, NC"},{"v":"FOLDER; COL; 9 X 10.5;"},{"v":"ANNIVERSARY;"},{"v":"COCKTAILS, AND WINES WITH EACH COUSE; SPEECHES; BROWN STOCK, BLUE RIBBON; SEAL;"},{"v":"1907-537"},null,null,null,{"v":"North Carolina Bankers Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1907},{"v":5},{"v":22},{"v":"1907-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21179"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"U.S.M.S. NEW YORK"},{"v":"CARD; 4.0X6.25; ILLUS;"},null,{"v":"ILLUS, FLAG WITH EAGLE; PRICED WINE LIST ON REVERSE; RATE OF EXCHANGE FOR SETTLEMENT OF WINE ACCOUNTS GIVEN;"},{"v":"1900-750"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21180"},null,{"v":"COMMERCIAL ORGANIZATIONS OF SAN FRANCISCO"},{"v":"BANQUET IN HONOR OF THE CHICAGO COMMERCIAL CLUB AND IT GUESTS FROM THE BOSTON, CINCINNATI & ST. LOUIS COMMERCIAL CLUBS"},{"v":"COMMERCIAL"},{"v":"MARK HOPKINS INSTITUTE OF ART, SAN FRANCISCO, CA"},{"v":"BOOKLET; ILLUS; COL; 5.5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CALIFORNIA WINES & MOET CHANDON, POMMERY, ROEDERER SERVED WITH INDIVIDUAL COURSES; MEMBERS OF CHICAGO CLUB & THEIR GUESTS LISTED; ALSO LISTED: EXECUTIVE COMMITTEE & INDIVIDUAL SAN FRANCISCO  ORGANIZATIONS; HANDPAINTED FLOWERS DECORATE FOOD PART OF MENU; S"},{"v":"1901-679"},null,null,null,{"v":"Commercial Organizations Of San Francisco"},null,null,null,{"v":"under review"},{"v":"4"},{"v":32},{"v":1901},{"v":3},{"v":16},{"v":"1901-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21181"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA;MENU LISTED TWICE,IN ENGLISH AND GERMAN;MUSICAL PROGRAM"},{"v":"1901-776"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":3},{"v":28},{"v":"1901-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21182"},null,{"v":"IDEAL DINING AND LUNCH ROOM"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"119 FIFTH AVE,[NY]"},{"v":"BROADSHEET;8X10;"},{"v":"DAILY;"},{"v":"DUPLICATED MENU ENTIRELY HANDWRITTEN EXCEPT FOR RUBBER STAMPED NAME OF ESTABLISHMENT;LISTING FOR COMMUTATION TICKETS $2.25 FOR $2.OO OR $4.50 FOR $4.00;TABLE D'HOTE LUNCH PRICE 25 CENTS FOR 4 COURSES;"},{"v":"1900-352"},null,null,null,{"v":"Ideal Dining And Lunch Room"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21183"},null,{"v":"WM.SCHWEGLER'S"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"408 EAST 34 STREET,NEW YORK,NY"},{"v":"BROADSIDE;6X9;"},{"v":"DAILY;"},{"v":"MENU HANDWRITTEN IN PRINTED FORM;WALDHEIM'S HANDWRITTEN BY FB ABOVE WM. SCHWEGLER'S PRINTED NAME;DATE HANDWRITTEN;\"RENOWNED BERIIHMTES LADIES' AND GENTS'RESTAURANT\" PRINTED;"},{"v":"1900-831"},null,null,null,{"v":"Wm.Schwegler's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21184"},null,{"v":"MERCHANTS' ASSOCIATION OF SAN FRANCISCO"},{"v":"ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"FAIRMONT HOTEL"},{"v":"BOOKLET; ILLUS; COL; 6.25X9.6;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; PROGRAM; DIRECTORS LISTED; NUMEROUS PHOTOGRAPHS INCLUDED OF RE-BUILDING AFTER FIRE, STREET AND BUILDING SCENES; ILLUSTRATION ON COVER OF CITY PLAN WITH NEW AND OLD BUILDINGS MARKED;"},{"v":"1907-417"},null,null,null,{"v":"Merchants' Association Of San Francisco"},null,null,null,{"v":"complete"},{"v":"16"},{"v":17},{"v":1907},{"v":4},{"v":18},{"v":"1907-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21185"},null,{"v":"EQUITABLE LIFE ASSURANCE SOCIETY"},{"v":"LUNCHEON ON TOUR VIA SOUTHERN RAILWAY"},{"v":"PROF;"},{"v":"EN ROUTE, PITTSBURGH TO ORMOND"},{"v":"CARD; 5.5 X 6.5;"},{"v":"OTHER (SOC);"},null,{"v":"1905-263"},null,null,null,{"v":"Equitable Life Assurance Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1905},{"v":4},{"v":7},{"v":"1905-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21186"},null,{"v":"?"},{"v":"[FAREWELL DINNER FOR THE JAPANESE MINISTER,W.KUKI]"},null,{"v":"THE ARLINGTON"},{"v":"CARD;ILL;5X6.5"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PASTED SHEET OF PAPER WITH HANDWRITTEN NOTE AS ABOVE UNDER EVENT,PAINTED BUST OF CHILD IN LARGE HAT LEFT FRONT"},{"v":"1887-031"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1887},{"v":10},{"v":19},{"v":"1887-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21187"},null,{"v":"OAK BLUFFS CLUB"},{"v":"COLD DINNER"},{"v":"COMMERCIAL"},{"v":"BUFFALO,NY"},{"v":"CARD;4.5 X 6;"},null,{"v":"INCLUDES CHAMPAGNE;"},{"v":"1890-084"},null,null,null,{"v":"Oak Bluffs Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1890},{"v":8},{"v":30},{"v":"1890-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21188"},null,{"v":"MARTINIQUE APARTMENTS"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"[NY]"},{"v":"BROADSIDE; COL; 4.5 X 7.5;"},{"v":"DAILY"},{"v":"HOURS FOR BREAKFAST,LUNCH,& DINNER INCLUDED;"},{"v":"1899-609"},null,null,null,{"v":"Martinique Apartments"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1899},{"v":10},{"v":6},{"v":"1899-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21189"},null,{"v":"GOV.ROGER WOLCOTT OF MASS;"},{"v":"BANQUET TO ADMIRAL GEORGE DEWEY"},{"v":"PATR;"},{"v":"ALGONQUIN CLUB, BOSTON, MASS;"},{"v":"BOOKLET; ILLUS; COL; 6.5 X 8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED;"},{"v":"1899-623"},null,null,null,{"v":"Gov.Roger Wolcott Of Mass;"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1899},{"v":10},{"v":14},{"v":"1899-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21190"},null,{"v":"AMERICAN WOOLEN COMPANY"},{"v":"DINNER OF THE PRESIDENT"},{"v":"PROF;"},{"v":"NEW ALGONQUIN CLUB, BOSTON, MA"},{"v":"FOLDER; ILLUS; COL; 5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE; SPEAKERS LISTED;"},{"v":"1907-473"},null,null,null,{"v":"American Woolen Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1907},{"v":5},{"v":3},{"v":"1907-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21191"},null,{"v":"GRAND COMMANDERY OF THE STAT OF NY"},{"v":"RECEPTION TO SIR EDWIN B.ANDERSON,GRAND CAPTAIN GENERAL"},{"v":"GOV;"},{"v":"MASONIC TEMPLE,NY"},{"v":"FOLDER;2.5X4;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED;"},{"v":"1906-317"},null,null,null,{"v":"Grand Commandery Of The Stat Of Ny"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1906},{"v":3},{"v":19},{"v":"1906-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21192"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA PROVENCE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDRAL; PALE BLUE BORDER;"},{"v":"1907-413"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":39},{"v":1907},{"v":4},{"v":18},{"v":"1907-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21193"},null,{"v":"A.W. DENNETT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; 5X9.2"},null,{"v":"APPEARS TO BE EARLY \"COFFEE SHOP\" TYPE RESTAURANT WITH SPECIALTIES IN OYSTERS, CLAMS AND GRIDDLE CAKES"},{"v":"1894-082"},null,null,null,{"v":"A.W. Dennett"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1894},{"v":9},{"v":3},{"v":"1894-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21194"},null,{"v":"NEW YORK LIFE INSURANCE COMPANY"},{"v":"DIAMOND JUBILEE LUNCHEON TO DELEGATES"},{"v":"PROF;"},{"v":"ASTOR GALLERY, WALDORF ASTORIA, [NEW YORK, NY]"},{"v":"BOOKLET; ILLUS; COL; 7 X 10.25;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; ORNAMENTAL DESIGN ON COVER;"},{"v":"1905-413"},null,null,null,{"v":"New York Life Insurance Company"},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1905},{"v":5},{"v":23},{"v":"1905-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21195"},null,{"v":"SECRETARY OF THE TREASURY"},{"v":"DINNER"},{"v":"[GOVT];"},{"v":"?"},{"v":"BROADSIDE; 6.75 X 9;"},null,{"v":"PRINTED ON PINK SILK FABRIC; MENU IN FRENCH;"},{"v":"1897-150"},null,null,null,{"v":"Secretary Of The Treasury"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1897},{"v":1},{"v":1},{"v":"1897-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21196"},null,{"v":"THE HYGEIA HOTEL"},{"v":"DINNER"},null,{"v":"OLD POINT COMFORT VA"},{"v":"FOLDER; ILLUS; 3.5 X 5"},{"v":"DINNER"},{"v":"ILLUS. OF HOTEL SAILING SHIPS SAILORS; ENTREES NUMBERED"},{"v":"1881-024"},null,null,null,{"v":"The Hygeia Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":64},{"v":1881},{"v":2},{"v":20},{"v":"1881-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21197"},null,{"v":"CHAPTER OF (PENNSYLVANIA?) EPSILON"},{"v":"BANQUET"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"EAGLE HOTEL, GETTYSBURG, PA"},{"v":"BROADSHEET; 4.25;4.25;"},{"v":"ANNIVERSARY;"},null,{"v":"1905-452"},null,null,null,{"v":"Chapter Of (Pennsylvania?) Epsilon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1905},{"v":6},{"v":13},{"v":"1905-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21198"},null,{"v":"HOTEL ROYAL PALM"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; COL; 4.5 X 8;"},{"v":"DINNER;"},{"v":"TAN STOCK; PURPLE LOGO; NOTE ABOUT SWIMMING POOL;"},{"v":"1901-708"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":3},{"v":20},{"v":"1901-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21199"},null,{"v":"SOCIETY OF COLONIAL WARS IN THE STATE OF NEW YORK"},{"v":"DINNER,FIFTH ANNUAL"},{"v":"PATR;"},{"v":"[NEW YORK]"},{"v":"BOOKLET;ILL;COL;7X5;"},{"v":"ANNIVERSARY;"},{"v":"COMMEMORATING THE SIGNING OF THE CONTRACT BETWEEN HENRY HUDSON AND THE DUTCH EAST INDIA COMPANY;WINES SERVED;"},{"v":"1897-025"},null,null,null,{"v":"Society Of Colonial Wars In The State Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1897},{"v":1},{"v":28},{"v":"1897-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21200"},null,{"v":"MARSHAL OLIVEIRA OF THE BRAZILIAN COMMISSION"},{"v":"WORLD'S COLUMBIAN EXPOSITION DINNER"},{"v":"GOVT;"},{"v":"METROPOLE HOTEL [CHICAGO IL?]"},{"v":"BOOKLET; ILLUS; COL; 5.25 X 7;"},{"v":"OTHER (MEETING)"},{"v":"NEWPAPER CLIPPING ONLY; RED, WHTE AND BLUE RIBBONS AND FLAG; GOLD MEDALLION"},{"v":"1893-031"},null,null,null,{"v":"Marshal Oliveira Of The Brazilian Commission"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1893},{"v":1},{"v":1},{"v":"1893-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21201"},null,{"v":"LE PRINCE REGENT LUITPOLD"},{"v":"DINER"},{"v":"GOV;"},{"v":"MUNICH,GERMANY"},{"v":"2 CARDS JOINED BY YELLOW RIBBON; COL; 4.75 X 8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; MUSICAL PROGRAM LISTED;"},{"v":"1898-060"},null,null,null,{"v":"Le Prince Regent Luitpold"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1898},{"v":1},{"v":27},{"v":"1898-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21202"},null,{"v":"CHANCELLOR WALWORTH LODGE NO. 271 F.&A.M."},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"MURRAY HILL HOTEL [NY]"},{"v":"BOOKLET; ILLUS; 5.25 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"PORTRAIT OF REUBEN H. WALWORTH; WINES; SPEAKERS; MASONIC LODGE;"},{"v":"1897-062"},null,null,null,{"v":"Chancellor Walworth Lodge No. 271 F.&A.M."},null,null,null,{"v":"complete"},{"v":"12"},{"v":26},{"v":1897},{"v":2},{"v":20},{"v":"1897-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21203"},null,{"v":"SOCIETY OF SONS OF STEERAGE IMMIGRANTS"},{"v":"DINNER IN HONOR OF F. HOPKINSON SMITH"},{"v":"SOC;"},{"v":"PROVIDENCE ART CLUB, RHODE ISLAND"},{"v":"BROADSIDE; 5.75 X 8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU APPEARS TO BE MAINLY TURKISH OR ARABIC;"},{"v":"1899-452"},null,null,null,{"v":"Society Of Sons Of Steerage Immigrants"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1899},{"v":6},{"v":1},{"v":"1899-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21204"},null,{"v":"PARK AVENUE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 7.75X10;"},null,{"v":"A LA CARTE MENU; SEAL AT TOP & SKETCH OF GREMLIN STIRRING PUNCH BOWL;"},{"v":"1901-007"},null,null,null,{"v":"Park Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":161},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21205"},null,{"v":"JOHN HART"},{"v":"MENU"},null,{"v":"CRITERION RESTAURANT, VICTORIA HALL, LONDON, ENGLAND"},{"v":"BOOKLET; ILLUS; COL; 4X8.75;"},null,{"v":"FRENCH; INCLUDES EXTENSIVE WINE LIST;  TOASTS, SONGS AND SKETCHES; TWO ENGRAVINGS ON COVER, WINTER AND SUMMER; RIBBON ATTACHMENT;"},{"v":"1906-081"},null,null,null,{"v":"John Hart"},null,null,null,{"v":"complete"},{"v":"8"},{"v":37},{"v":1906},{"v":1},{"v":23},{"v":"1906-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21206"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; COL; 4.5X7.25;"},null,{"v":"HOTEL SEAL ON COVER;"},{"v":"1901-356"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1901},{"v":2},{"v":13},{"v":"1901-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21207"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"SIRENS WAVING FLAG TO SHIP AT SEA WITH MOUNTAINS;ILLUSTRATIONS ON EACH COVER SIDE;SHIP NEAR ROCK;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-983"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1901},{"v":4},{"v":23},{"v":"1901-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21208"},null,{"v":"COLONIAL CLUB OF NEW YORK"},{"v":"DINNER IN HONOR OF REAR ADMIRAL WILLIAM T. SAMPSON, US NAVY"},{"v":"SOC;"},{"v":"NY"},{"v":"BOOKLET; RIBBON TRIM; ILLUS; 7 X 9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU INCLUDES ALL WINES; SPEAKERS & COMMITTEE MEMBERS LISTED;"},{"v":"1899-115"},null,null,null,{"v":"Colonial Club Of New York"},null,null,null,{"v":"complete"},{"v":"7"},{"v":31},{"v":1899},{"v":1},{"v":7},{"v":"1899-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21209"},null,{"v":"SINCLAIR HOUSE;"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BROADWAY & EIGHTH STREET, [NEW YORK, NY];"},{"v":"FOLDER; 7.75X12.0;"},null,{"v":"PRICED A LA CARTE MENU AND WINE LIST; EUROPEAN PLAN; ROOMS $1.00 PER DAY AND UPWARDS;"},{"v":"1900-409"},null,null,null,{"v":"Sinclair House;"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":307},{"v":1900},{"v":1},{"v":19},{"v":"1900-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21210"},null,{"v":"EDWARD VII"},{"v":"LUNCHEON FOR 120 GUEST"},{"v":"GOVT;"},{"v":"ASCOT [ENGLAND]"},{"v":"CARD; 4 X 6.5;"},{"v":"OTHER (SOC);"},{"v":"MENU IN FRENCH; CREST;"},{"v":"1907-620"},null,null,null,{"v":"Edward Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1907},{"v":6},{"v":21},{"v":"1907-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21211"},null,{"v":"ROYAL PALM HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"MIAMI BISCAYNE BAY, FLA."},{"v":"BROADSIDE; 4.5 X 8;"},null,null,{"v":"1901-489"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":2},{"v":24},{"v":"1901-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21212"},null,{"v":"IDAN-HA HOTEL"},{"v":"COMPLIMENTARY BANQUET TO BOISE COUNCIL NO. 313"},{"v":"COMMERCIAL"},{"v":"SODA SPRINGS, ID"},{"v":"BOOKLET; ILLUS; COL; 6.25X8.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES, EACH WINE FOLLOWED BY LITERARY QUOTATION; MUSICAL PROGRAM; TOASTS; BOISE SEAL ON COVER, MYTHICAL FIGURE IN BACKGROUND; BOISE COUNCIL SEAL ON BACK COVER; CORD ATTACHMENT;"},{"v":"1906-373"},null,null,null,{"v":"Idan Ha Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1906},{"v":4},{"v":14},{"v":"1906-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21213"},null,{"v":"SHANLEY'S OYSTER HOUSES AND GRILL ROOM"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"FOLDER;6.5X9.25;"},{"v":"DAILY;"},{"v":"NO DATE ON NOTED ON MENU EXCEPT FOR LATER HANDWRITTEN ENTRY;"},{"v":"1900-351"},null,null,null,{"v":"Shanley's Oyster Houses And Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":213},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21214"},null,{"v":"HUBEL'S RESTAURANT & HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"BROOKLYN, NY"},{"v":"BROADSHEET; ILLUS; 5 x 8;"},null,{"v":"ILLUS. OF HOTEL ON COVER; \"FIFTY CENTS ONLY!\""},{"v":"1881-014"},null,null,null,{"v":"Hubel's Restaurant & Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1881},{"v":12},{"v":13},{"v":"1881-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21215"},null,{"v":"NORTHWESTERN SHOE AND LEATHER ASSOCIATION"},{"v":"EIGHTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HOTEL RYAN, SAINT PAUL, MN"},{"v":"BOOKLET; COL; 5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"COCKTAILS, AND WINES WITH EACH COURSE; BUFF STOCK AND RED ORNAMENT; SPEECHES AND ENTERTAINMENT INCLUCING \"EDISON MOTION PICTURES;\""},{"v":"1906-169"},null,null,null,{"v":"Northwestern Shoe And Leather Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1906},{"v":2},{"v":14},{"v":"1906-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21216"},null,{"v":"HOTEL ROYAL PALM"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; 4.5 X 7.75;"},null,{"v":"LOGO; SWIMMING POOL; ENTERTAINMENT BY MAGICIAN; LIST OF FISH FOR FISHERMEN;"},{"v":"1901-583"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":3},{"v":6},{"v":"1901-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21217"},null,{"v":"EVERETT HOUSE"},{"v":"CARTE DU JOUR"},null,{"v":"NEW YORK,NY"},{"v":"BROADSHEET"},{"v":"DINNER MENU"},{"v":"INCLUDES WINE LIST"},{"v":"1865-002"},null,null,null,{"v":"Everett House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":207},{"v":1865},{"v":11},{"v":8},{"v":"1865-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21218"},null,{"v":"CONGRESS HOTEL ASSOCIATION"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; COL; 7X11;"},null,{"v":"A LA CARTE MENU; DECORATIVE DESIGN AROUND \"CARTE DU JOUR;\" THIS IS ONE OF A SERIES OF A LA CARTE MENUS FOR THIS HOTEL, SOME PRINTED ON BLUE CARDS, SOME PRINTED ON GREEN;"},{"v":"1907-647"},null,null,null,{"v":"Congress Hotel Association"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":233},{"v":1907},{"v":6},{"v":28},{"v":"1907-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21219"},null,{"v":"PENNSYLVANIA SOCIETY SONS OF THE REVOLUTION"},{"v":"DINNER COMMEMORATIVE OF THE COMMENCEMENT OF THE AMERICAN ARMY AT VALLEY FORGE"},{"v":"PAT;"},{"v":"STRATFORD, [PHILADELPHIA?], PA"},{"v":"BOOKLET; ILLUS; COL; 5X6.75;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; TOASTS; GUESTS; COMMITTEES; WASHINGTON PORTRAIT ON COVER; RIBBON AND MEDAL ON BACK COVER; SILK RIBBON;"},{"v":"1898-407"},null,null,null,{"v":"Pennsylvania Society Sons Of The Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1898},{"v":12},{"v":19},{"v":"1898-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21220"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH;"},{"v":"1899-254"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1899},{"v":3},{"v":14},{"v":"1899-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21221"},null,{"v":"NEW YORK ROWING CLUB"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 4.5X6;"},{"v":"ANN;"},{"v":"FRENCH; SILK RIBBON ATTACHMENT; HANDPAINTED FLAG ON COVER; \"MENU\" ENGRAVED IN GOLD; OFFICERS LISTED AS WELL MEMBERS' NAMES & ADDRESSES"},{"v":"1895-017"},null,null,null,{"v":"New York Rowing Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1895},{"v":1},{"v":26},{"v":"1895-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21222"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV;"},{"v":"AT SEA"},{"v":"BROADSIDE; 4 X 6;"},null,null,{"v":"1906-848"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":11},{"v":22},{"v":"1906-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21223"},null,{"v":"G.H.COOK"},{"v":"DINNER TO THE STICK TOGETHER CLUB"},{"v":"SOC;"},{"v":"LINCOLN CLUB - NY"},{"v":"BOOKLET RIBBON TRIM;5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COMPLETE DESCRIPTION OF HISTORY & PURPOSE OF THE CLUB; WINES LISTED;"},{"v":"1906-125"},null,null,null,{"v":"G.H.Cook"},null,null,null,{"v":"complete"},{"v":"8"},{"v":27},{"v":1907},{"v":2},{"v":3},{"v":"1907-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21224"},null,{"v":"LUCULLUS CLUB"},null,{"v":"SOC;"},{"v":"RECTOR'S, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 4.6X7.6;"},null,{"v":"INCLUDES WINE LIST; MEMBERS LISTED; RESTAURANT INSIGNIA ON COVER;"},{"v":"1908-160"},null,null,null,{"v":"Lucullus Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1908},{"v":2},{"v":18},{"v":"1908-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21225"},null,{"v":"CRAWFORD HOUSE"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"WHITE MOUNTAINS, NH"},{"v":"FOL; 4.5X5.25;"},null,null,{"v":"1894-084"},null,null,null,{"v":"Crawford House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":50},{"v":1894},{"v":9},{"v":12},{"v":"1894-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21226"},null,{"v":"PENN RR - PULLMAN DINING CAR SERVICE"},{"v":"BREAKFAST - TOUR OF THE PRES. TO CHICAGO & THE NORTHWEST"},{"v":"POL;"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; 5.25 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1899-614"},null,null,null,{"v":"Penn Rr   Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1899},{"v":10},{"v":11},{"v":"1899-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21227"},null,{"v":"WORSHIPFUL COMPANY OF HORNERS"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"ST. SWITHIN'S LANE, E.C. (ENGLAND?)"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 8;"},{"v":"ANNIVERSARY (?);"},{"v":"WINES WITH EACH COURSE; ILLUSTRATION OF SEAL SHOWING HORNS; SONG LYRICS;"},{"v":"1905-434"},null,null,null,{"v":"Worshipful Company Of Horners"},null,null,null,{"v":"complete"},{"v":"20"},{"v":34},{"v":1905},{"v":6},{"v":2},{"v":"1905-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21228"},null,{"v":"CONGRESS HOTEL ASSOCIATION"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; COL; 7X11;"},null,{"v":"A LA CARTE MENU; DECORATIVE DESIGN AROUND \"CARTE DU JOUR;\" THIS IS ONE OF A SERIES OF A LA CARTE MENUS FOR THIS HOTEL, SOME PRINTED ON BLUE CARDS, SOME PRINTED ON GREEN;"},{"v":"1907-636"},null,null,null,{"v":"Congress Hotel Association"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":232},{"v":1907},{"v":6},{"v":26},{"v":"1907-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21229"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH;POSTCARD ATTACHED WITH PERFORATIONS MEANT TO BE DETACHED;ONE OF THREE FOR SAME DATE WITH DIFFERENT ITEMS ON EACH"},{"v":"1899-252"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1899},{"v":3},{"v":14},{"v":"1899-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21230"},null,{"v":"RADNOR HUNT"},{"v":"DINNER"},{"v":"SOC;"},{"v":"[PHILADELPHIA, PA]"},{"v":"BROADSIDE; ILLUS; COL; 4X6;"},{"v":"OTHER (HUNT);"},{"v":"INCLUDES WINES; RED FOX AT TOP OF MENU;"},{"v":"1898-055"},null,null,null,{"v":"Radnor Hunt"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1898},{"v":1},{"v":21},{"v":"1898-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21231"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ZWEITES FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER, GODDESS OF FOOD, DECORATIVE VINES & FRUITS;"},{"v":"1901-672"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":3},{"v":15},{"v":"1901-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21232"},null,{"v":"MUNICIPAL ART SOCIETY"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 5X8.25;"},null,{"v":"MENU IN FRENCH; PROGRAM: \"GREATER NEW YORK AND ITS FUTURE POSSIBILITIES;\" SOCIETY SEAL ON COVER;"},{"v":"1906-961"},null,null,null,{"v":"Municipal Art Society"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1906},{"v":12},{"v":18},{"v":"1906-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21233"},null,{"v":"WASHINGTON BANKERS' ASSOCIATIO"},{"v":"TWELFTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"DAVENPORT'S SPOKANE [WA]"},{"v":"BOOKLET; COL; 6.5 X 9;"},{"v":"ANNIVERSARY;"},{"v":"MARTINIS AND WINES LISTED; MUSIC; TAN PEBBLED COVER;"},{"v":"1907-621"},null,null,null,{"v":"Washington Bankers' Associatio"},null,null,null,{"v":"complete"},{"v":"10"},{"v":25},{"v":1907},{"v":6},{"v":22},{"v":"1907-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21234"},null,{"v":"NEW GLADSTONE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER,R.I."},{"v":"CARD;ILL;COL;4.5X6.5;"},{"v":"DAILY;"},{"v":"PSEUDO-CREST ON UPPER LEFT;"},{"v":"1899-549"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1899},{"v":8},{"v":16},{"v":"1899-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21235"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; 4.5X6.75;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP;"},{"v":"1901-096"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":1},{"v":15},{"v":"1901-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21236"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF STEAMSHIP AND FOOD ON FRONT; BACK OF MENU PRINTED TO BE USED AS A POST CARD;"},{"v":"1899-360"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1899},{"v":4},{"v":17},{"v":"1899-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21237"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"ART NOUVEAU DECORATION WITH SHORE SCENE HOUSES AND MOUNTAINS;ILLUSTRATIONS ON EACH SIDE OF FOLDER;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-979"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1901},{"v":4},{"v":22},{"v":"1901-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21238"},null,{"v":"JOHN H. INMAN"},{"v":"DINNER TO HON. HENRY W. GRADY AND PARTY"},null,{"v":"DELMONICOS, NEW YORK"},{"v":"CARD; 5.25X7"},null,{"v":"FRENCH MENU EXCEPT FOR ONE ITEM"},{"v":"1889-096"},null,null,null,{"v":"John H. Inman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1889},{"v":12},{"v":14},{"v":"1889-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21239"},null,{"v":"THE WASHINGTON"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"KINGS HIGHWAY AND WASHINGTON BOULEVARD, ST. LOUIS [MO]"},{"v":"FOLDER; ILLUS; 6.5 X 11;"},null,{"v":"PRICED MENU; PORTRAIT OF WASHINGTON AND PICTURE OF HOTEL;"},{"v":"1907-774"},null,null,null,{"v":"The Washington"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":285},{"v":1907},{"v":8},{"v":28},{"v":"1907-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21240"},null,{"v":"ROYAL PALM HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-543"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":3},{"v":3},{"v":"1901-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21241"},null,{"v":"BOSTON DAIRY LUNCH CO."},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"NO. 89 FOURTH AVENUE, BETWEEN 10TH AND 11TH STS., NEW YORK CITY"},{"v":"BROADSHEET; 7X5.5;"},null,{"v":"DATE NOTED BY FEB;"},{"v":"1907-489"},null,null,null,{"v":"Boston Dairy Lunch Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":34},{"v":1907},{"v":5},{"v":9},{"v":"1907-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21242"},null,{"v":"BOSTON SHOE ASSOCIATES"},{"v":"20TH ANNUAL MEETING"},{"v":"PROF;"},{"v":"REVERE HOUSE,BOSTON,MASS."},{"v":"FOLDER; ILLUS;COL;4.5X6.5;"},{"v":"ANNUAL;"},{"v":"COMMITTEE MEMBERS LISTED;"},{"v":"1906-255"},null,null,null,{"v":"Boston Shoe Associates"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1906},{"v":2},{"v":28},{"v":"1906-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21243"},null,{"v":"HENRY HAHLO & JEANNETTE WISE"},{"v":"WEDDING DINNER"},{"v":"OTHER (PRIVATE HOSTS);"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5X6;"},{"v":"RITE"},{"v":"WEDDING SOUVENIR SIGNED BY BRIDE & GROOM; MENU IN FRENCH; INCLUDES WINE LIST; INCLUDES CONCERT PROGRAM WITH \"WEDDING MARCH\" COMPOSED BY OSCAR HAMMERSTEIN FOR THIS OCCASION & DEDICATD TO BRIDE; ALSO \"ORDER OF DANCES,\" DECORATIVE WREATH & CHERUBS THROUGHOUT"},{"v":"1898-090"},null,null,null,{"v":"Henry Hahlo & Jeannette Wise"},null,null,null,{"v":"complete"},{"v":"12"},{"v":34},{"v":1898},{"v":2},{"v":16},{"v":"1898-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21244"},null,{"v":"CITIZENS OF PHILADELPHIA"},{"v":"[DINNER] FOR HON JOHN A KASSON"},null,{"v":"PHILADELPHIA"},{"v":"FOLDER;ILL;5.5X6.75"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH,COAT OF ARMS ON TOP FRONT COVER"},{"v":"1887-030"},null,null,null,{"v":"Citizens Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1887},{"v":10},{"v":13},{"v":"1887-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21245"},null,{"v":"HOTEL ALGAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"BROADSIDE;ILL;COL;5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;EVENINGS PROGRAM NOTED;"},{"v":"1901-780"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":28},{"v":"1901-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21246"},null,{"v":"SOUTHERN HOTEL"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"CHATTANOOGA, TENN."},{"v":"BOOKLET; TWO PAGES JOINED BY CORD;ILLUS; COL; 7.5 X 11;"},{"v":"SECULAR HOLIDAY.HOLIDAY"},{"v":"THANKSGIVING DAY PROCLAMATION BY WM. McKINLEY ON COVER;"},{"v":"1898-337"},null,null,null,{"v":"Southern Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21247"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"TROPICAL SCENE WITH WOMAN HOLDING JUG;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-912"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":4},{"v":13},{"v":"1901-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21248"},null,{"v":"HOTEL ALBERT"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ELEVENTH ST. AND UNIVERSITY PLACE, NEW YORK, NY"},{"v":"FOLDER; 6.825X10.5;"},null,{"v":"FULLY PRICED MENU; HALF PORTION PRICES ON SELECTED ITEMS; PRICED WINE LIST;"},{"v":"1900-134"},null,null,null,{"v":"Hotel Albert"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":369},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21249"},null,{"v":"HOTEL ST. REGIS"},{"v":"DAILY MENU, SUPPER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN ENGLISH ON ONE SIDE AND FRENCH ON THE BACK SIDE;"},{"v":"1905-769"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":184},{"v":1905},{"v":10},{"v":20},{"v":"1905-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21250"},null,{"v":"WOODSTOCK INN"},{"v":"SUPPER MEN"},{"v":"COMMERCIAL"},{"v":"WOODSTOCK, VT"},{"v":"BROADSIDE; 5X6.25;"},null,null,{"v":"1894-081"},null,null,null,{"v":"Woodstock Inn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1894},{"v":8},{"v":30},{"v":"1894-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21251"},null,{"v":"HAMBURG- ARMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE EXPRESS STEAMER AUGUSTE VICTORIA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"MENU IN GERMAN AND ENGLISH; COVER ILLUSTRATION OF FORMALLY DRESSED MEN AND WOMEN AT MUSICALE; MUSICAL PROGRAM ON BACK COVER;"},{"v":"1899-683"},null,null,null,{"v":"Hamburg  Armerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1899},{"v":11},{"v":8},{"v":"1899-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21252"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK-LUNCHEON"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5.25 X 8.5;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF SHIP AT SEA;"},{"v":"1906-645"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1906},{"v":7},{"v":27},{"v":"1906-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21253"},null,{"v":"GRAND HOTEL DU QUIRINAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ROME, ITALY"},{"v":"CARD; ILLUS; COL; 4.5X7;"},{"v":"SECULAR HOLIDAY;"},{"v":"FRENCH;"},{"v":"1901-001"},null,null,null,{"v":"Grand Hotel Du Quirinal"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21254"},null,{"v":"ROYAL POINCIANA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PALM BEACH,FL"},{"v":"CARD;ILLUS;COL;5X9;"},{"v":"DAILY;"},{"v":"EMBLEM;"},{"v":"1901-302"},null,null,null,{"v":"Royal Poinciana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":1},{"v":6},{"v":"1901-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21255"},null,{"v":"SENATOR SQUIRE"},{"v":"DINNER IN HONOR O GENERAL NELSON A. MILES"},{"v":"OTHER (INDIVIDUAL);"},{"v":"CHAMBERLIN'S (WA OR CA?)"},{"v":"CARD; ILLUS; COL; 5.5 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES  WITH EACH COURSE; HUMOROUS DRAWING; HANDWRITTEN; NEWSPAPER CLIPPING PASTED ON BACK WITH DETAILS OF DINNER AND GUEST LIST;"},{"v":"1901-394"},null,null,null,{"v":"Senator Squire"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":2},{"v":16},{"v":"1901-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21256"},null,{"v":"HOTEL SAVOY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"59TH ST.& 5TH AVE.NY;"},{"v":"CARD;ILLUS;4.5X6.5;"},{"v":"?"},{"v":"MENU IN FRENCH;"},{"v":"1894-130"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"under review"},{"v":"2"},{"v":19},{"v":1894},{"v":12},{"v":29},{"v":"1894-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21257"},null,{"v":"HOLLY INN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PINEHURST, NC"},{"v":"CARD; ILLUS; COL; 5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-145"},null,null,null,{"v":"Holly Inn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1901},{"v":1},{"v":21},{"v":"1901-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21258"},null,{"v":"?"},{"v":"LUNCH"},null,{"v":"?"},{"v":"BROADSIDE"},null,{"v":"REPRODUCED HANDWRITTEN MENU;SAME COAT OF ARMS AS IN 1897-200;"},{"v":"1897-201"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1897},{"v":6},{"v":25},{"v":"1897-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21259"},null,{"v":"KING HAAKON VII"},{"v":"SUPPER OFFERED IN HONOR OF THE EXPOSITION OF AGRICULTURE"},{"v":"OTHER,(ROYAL);"},{"v":"ROYAL PALACE, CHRISTIANIA, NORWAY"},{"v":"CARD; ILLUS; COL; 3.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; COAT OF ARMS IN GOLD AND RED;"},{"v":"1907-666"},null,null,null,{"v":"King Haakon Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1907},{"v":7},{"v":4},{"v":"1907-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21260"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FRUITS,WINES AND UTENSILS;SHIPS IN HARBOR INSERT;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-918"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":4},{"v":14},{"v":"1901-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21261"},null,{"v":"REPUBLICAN CLUB OF THE CITY OF NEW YORK"},{"v":"LINCOLN'S BIRTHDAY DINNER"},{"v":"POL;"},{"v":"DELMONICO'S, [NEW YORK, N.Y.]"},{"v":"CARD; 4.75X7.25;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"SEATING PLAN ATTACHED; TOASTS AND SPEAKERS, COMMITTEE MEMBERS LISTED;"},{"v":"1896-036"},null,null,null,{"v":"Republican Club Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1896},{"v":2},{"v":12},{"v":"1896-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21262"},null,{"v":"SONS OF THE REVOLUTION OF MISSOURI"},{"v":"TWELFTH ANNUAL BANQUET"},{"v":"PATR;"},{"v":"COATES HOUSE, KANSAS CITY, MO"},{"v":"BOOKLET; COL; ILLUS; 8.5 X 9.25;"},{"v":"ANNIVERSARY;"},{"v":"WINE; ILLUSTRTIONS OF WASHINGTON, COLONIAL SOLDIER; FLAG; TOASTS AND MUSIC;"},{"v":"1906-233"},null,null,null,{"v":"Sons Of The Revolution Of Missouri"},null,null,null,{"v":"complete"},{"v":"12"},{"v":16},{"v":1906},{"v":2},{"v":22},{"v":"1906-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21263"},null,{"v":"CHATEAU FRONTENAC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"QUEBEC, [CANADA]"},{"v":"CARD; 3 X 4.25;"},null,{"v":"INFORMATION ABOUT TAPESTRIES IN THE DINING ROOM;"},{"v":"1898-003"},null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1898},{"v":1},{"v":1},{"v":"1898-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21264"},null,{"v":"THE ROUND TABLE"},{"v":"IN CONVIVIAL SESSION"},{"v":"SOC;"},{"v":"QUEEN CITY CLUB, CINCINNATI, OH"},{"v":"FOLDER; 4.5 X 7;"},{"v":"OTHER (MEETING);"},{"v":"WINES LISTED; TOASTS; VERSE \"ADAPTED FROM THACKERY:\""},{"v":"1907-224"},null,null,null,{"v":"The Round Table"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1907},{"v":2},{"v":15},{"v":"1907-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21265"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; 4.5X7.0; ILLUS; COL;"},null,{"v":"ILLUS,  HILL AND VILLAGE, SAILING SHIPS IN PORT;"},{"v":"1900-892"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21266"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISENFOLGE"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP AT SEA, SURROUNDED BY 3 SEA NYMPHS; CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-936"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1901},{"v":4},{"v":16},{"v":"1901-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21267"},null,{"v":"THE NAVY YARD"},{"v":"DAILY MENU, RESTAURANT AND QUICK LUNCH"},{"v":"COMMERCIAL"},{"v":"233 SANDS STREET, BROOKLYN, NY"},{"v":"BROADSHEET; 7 X 11;"},null,{"v":"PRICED MENU; ADDRESS AND DATE NOTED BY FEB; SHE ALSO NOTED THAT THERE WAS A JAPANESE PROPRIETOR;"},{"v":"1906-794"},null,null,null,{"v":"The Navy Yard"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":153},{"v":1906},{"v":11},{"v":4},{"v":"1906-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21268"},null,{"v":"THOMAS HUNTER ASSOCIATION OF GRAMMAR SCHOOL NO. 35"},{"v":"2ND ANNUAL DINNER"},{"v":"EDUC;"},{"v":"SHERRY'S, NY"},{"v":"FOLDER; PHOTO; 5.5 X 7;"},{"v":"ANNUAL"},{"v":"MENU IN FRENCH; SPEAKERS LISTED; OFFICERS & COMMITTE MEMBERS LISTED;"},{"v":"1898-308"},null,null,null,{"v":"Thomas Hunter Association Of Grammar School No. 35"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1898},{"v":11},{"v":12},{"v":"1898-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21270"},null,{"v":"HOTEL MANHATTAN"},{"v":"SPECIAL SINGLE BREAKFASTS"},{"v":"COMMERCIAL"},{"v":"[NEW YORK, NY]"},{"v":"BROADSIDE; 5.75X9.0; COL;"},null,{"v":"PINK PAPER; CHOICE OF 12 PRIX FIXE MENUS;"},{"v":"1900-477"},null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"2"},{"v":82},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21273"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FRIESLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"HANDWRITTEN MENU DUPLICATED BY SOME MECHANICAL PROCESS;PRICED WINE LIST ON BACK;SHIPS AT SEA WITH MEN IN ROWBOAT WITH CITY BACKGROUND;"},{"v":"1900-531"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":1},{"v":26},{"v":"1900-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21274"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hamburg  Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1899},{"v":11},{"v":11},{"v":"1899-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21275"},null,{"v":"DUKE'S HOUSE CAFE AND RESTAURANT"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"HOBOKEN, NJ"},{"v":"FOLDER; ILLUS; 8.6X14;"},null,{"v":"A LA CARTE MENU; SPECIALS HANDWRITTEN IN VIOLET INK; INCLUDES PRICED WINE LIST; DECORATIVE BORDER;"},{"v":"1906-583"},null,null,null,{"v":"Duke's House Cafe And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":413},{"v":1906},{"v":7},{"v":18},{"v":"1906-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21280"},null,{"v":"THE FLORIDA BREWING CO."},{"v":"SECOND ANNUAL BANQUET"},{"v":"RESTAURANT"},{"v":"GRAND ORIENT RESTAURANT"},{"v":"FOLDER; ILLUS; COL; 4X5.75;"},{"v":"ANNIVERSARY"},{"v":"WINES LISTED; MENU IN SPANISH; TOASTMASTER LISTED;"},{"v":"1907-020"},null,null,null,{"v":"The Florida Brewing Co."},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1907},{"v":1},{"v":1},{"v":"1907-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21281"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"BROADSIDE;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-784"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":29},{"v":"1901-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21288"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"U.S.M.S. NEW YORK"},{"v":"CARD; 4.0X6.25; ILLUS;"},null,{"v":"ILLUS, FLAG WITH EAGLE; PRICED WINE LIST ON REVERSE; RATE OF EXCHANGE FOR SETTLEMENT OF WINE ACCOUNTS GIVEN;"},{"v":"1900-752"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":112},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21289"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 3.75X7.5;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-675"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":3},{"v":16},{"v":"1901-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21290"},null,{"v":"BUFFALO CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"(BUFFALO, NY?)"},{"v":"FOLDER; COL; 3.5 X 5;"},null,{"v":"TAN; FRENCH;"},{"v":"1897-367"},null,null,null,{"v":"Buffalo Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1897},{"v":12},{"v":28},{"v":"1897-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21301"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSER"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU LISTED SEPARATELY MUSICAL PROGRAM;"},{"v":"1899-740"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1899},{"v":11},{"v":20},{"v":"1899-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21303"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; COL; 4.5 X 7.25;"},null,{"v":"BLUE; STOCK; LOGO;"},{"v":"1901-712"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1901},{"v":3},{"v":20},{"v":"1901-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21309"},null,{"v":"PENN. RR - PULLMAN DINING CAR SERVICE"},{"v":"LUNCHEON - TOUR OF THE PRES. TO CHICAGO & THE NORTHWEST"},{"v":"POL;"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; 5.25 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1899-615"},null,null,null,{"v":"Penn. Rr   Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1899},{"v":10},{"v":11},{"v":"1899-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21310"},null,{"v":"COMPAGNIE GENERALE TRANSATLANTIQUE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD LINER \"LA PROVENCE\""},{"v":"BROADSHEET; ILLUS; 6X8;"},null,{"v":"WINES LISTED;"},{"v":"1906-484"},null,null,null,{"v":"Compagnie Generale Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1906},{"v":5},{"v":24},{"v":"1906-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21311"},null,{"v":"PENNSYLVANIA SOCIETY"},{"v":"FIRST ANNUAL DINNER"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA HOTEL, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 7.25X9;"},{"v":"RITE;"},{"v":"FRENCH; PHILADELPHIA SCRAPPLE INCLUDED; POST PRANDIAL PROGRAM & TOASTS; ALL TOASTS ITEMS FOLLOWED BY LITERARY QUOTATIONS; HISTORICAL DRAWINGS ON COVER; OFFICERS & COMMITTEE LISTED; SILK RIBBON ATTACHMENT; TWO COPIES"},{"v":"1899-638"},null,null,null,{"v":"Pennsylvania Society"},null,null,null,{"v":"complete"},{"v":"12"},{"v":29},{"v":1899},{"v":10},{"v":31},{"v":"1899-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21312"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF ITALIAN WOMAN IN PROVINCIAL COSTUME SERVING WINE ON A BALCONY;"},{"v":"1901-942"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1901},{"v":4},{"v":17},{"v":"1901-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21313"},null,{"v":"HUBEL'S RESTAURANT AND HOTEL"},{"v":"DINNER"},null,{"v":"301-309 WASHINGTON STREET BROOKLYN NY"},{"v":"BROADSHEET; ILLUS; 5 X 8"},null,{"v":"ILLUS OF HOTEL; FIFTY CENTS ONLY!"},{"v":"1881-025"},null,null,null,{"v":"Hubel's Restaurant And Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1881},{"v":12},{"v":13},{"v":"1881-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21314"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 5.75 X 8.25;"},null,{"v":"HOTEL CREST;"},{"v":"1900-053"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":1},{"v":7},{"v":"1900-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21315"},null,{"v":"HUDSON RIVER DAY LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMERS NEW YORK AND ALBANY"},{"v":"CARD;ILL;COL;4.75X7.25;"},null,{"v":"THIS MENU IS A TABLE D'HOTE FOR $1.00 FOR WHICH CHILDREN OCCUPYING SEATS WILL BE CHARGED FULL PRICE;THERE IS ALSO A RESTAURANT CARD WITH PRICED ITEMS TO BE HAD;HANDWRITTEN ON BACK \"SEASON OF 1899\""},{"v":"1899-512"},null,null,null,{"v":"Hudson River Day Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1899},{"v":1},{"v":1},{"v":"1899-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21316"},null,{"v":"ASSOCIATION OF THE BAR OF THE BOROUGH OF THE BRONX IN THE CITY OF NEW YORK"},{"v":"FIRST BANQUET"},{"v":"PROF;"},{"v":"HOTEL BRONXLAND"},{"v":"FOLDER; 5X6.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; TOASTS LISTED; OFFICERS AND COMMITTEE MEMBERS LISTED;"},{"v":"1905-357"},null,null,null,{"v":"Association Of The Bar Of The Borough Of The Bronx In The City Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1905},{"v":5},{"v":4},{"v":"1905-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21317"},null,{"v":"THE PATRIARCHS"},{"v":"?"},null,{"v":"DELMONICOS,[NEW YORK]"},{"v":"FOLDER; 2.75X4.5"},null,{"v":"MENU IN FRENCH"},{"v":"1889-017"},null,null,null,{"v":"The Patriarchs"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1889},{"v":2},{"v":4},{"v":"1889-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21318"},null,{"v":"NEW BINGHAM HOTEL"},{"v":"LUNCHEON TO STATE HOTEL ASSOCIATION OF PENNSYLVANIA"},{"v":"PROF;"},{"v":"[PENNSYLVANIA]"},{"v":"CARD; 4.5 X 8.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; LOGO;"},{"v":"1905-753"},null,null,null,{"v":"New Bingham Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1905},{"v":10},{"v":16},{"v":"1905-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21322"},null,{"v":"GERMAN SAVINGS BANK OF BROOKLYN"},{"v":"DINNER TO GEORGE H. FISHER"},{"v":"PROF;"},{"v":"HANOVER CLUB HOUSE (BROOKLYN NY?)"},{"v":"BOOKLET; ILLUS; COL; 5.75 X 10.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS AND WINES, RED AND BLACK PRINT; PHOTO OF GEORGE H. FISHER;"},{"v":"1906-458"},null,null,null,{"v":"German Savings Bank Of Brooklyn"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1906},{"v":5},{"v":10},{"v":"1906-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21323"},null,{"v":"CITY HOTEL"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"WORCESTER, MASS;"},{"v":"FOLDER; ILLUS; COL; 5 X 6.75;"},{"v":"SECULAR HOLIDAY. HOLIDAY;"},{"v":"PROPRIETOR'S NAME LISTED; 2 POEMS INCLUDED;"},{"v":"1898-358"},null,null,null,{"v":"City Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21324"},null,{"v":"DELMONICO'S"},{"v":"136TH ANNIVERSARY OF THE ST ANDREW'S SOCIETY OF THE STATE OF NEW YORK"},null,{"v":"DELMONICO'S"},{"v":"FOLDER; ILLUS; COL; 5.25X7.75;"},{"v":"ANNIVERSARY"},{"v":"MENU AND WINE LIST BOTH WRITTEN IN FRENCH, LIST OF TOASTS INCLUDING NATIONAL ANTHEMS TO THE QUEEN AND PRESIDENT AND OTHER SONGS. ILLUSTRATIONS INCLUDE A MAN IN GREEN ROBES INSIDE A GOLD CROWN OF PLANTS. TWO IDENTICAL MENUS;"},{"v":"1892-136"},null,null,null,{"v":"Delmonico's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":40},{"v":1892},{"v":11},{"v":30},{"v":"1892-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21325"},null,{"v":"?"},{"v":"DINNER FOR BARTOLOMEO BERTINI AND MARGHERITA ANDREINI BERTINI"},null,{"v":"(NY)"},{"v":"FOLDER;4.5X7;"},{"v":"RITE (SILVER WEDDING);"},{"v":"WINES SERVED;MENU IN FRENCH;NEW YORK CITY WRITTEN BY HAND;"},{"v":"1898-247"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1898},{"v":1},{"v":1},{"v":"1898-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21326"},null,{"v":"?"},{"v":"SILVER WEDDING DINNER"},{"v":"SOCIAL"},{"v":"PARIS,FRANCE"},{"v":"CARD;ENGRAVED MENU IN FRENCH;4 X 6.5;"},{"v":"ANNIVERSARYERSARY DINNER"},{"v":"ALLWINES & LIQUORS LISTED;"},{"v":"1896-118"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1896},{"v":7},{"v":1},{"v":"1896-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21327"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINER/DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN FRENCH AND ENGLISH; A LA CARTE PRICED MENU;"},{"v":"1905-494"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":150},{"v":1905},{"v":6},{"v":21},{"v":"1905-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21328"},null,{"v":"JAS. II. BRESLIN & BRO'S. HOTELS"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BRIGHTON BEACH, C.I. [NEW YORK]"},{"v":"FOLDER; GREEN; ILLUS; 6X 9.25.;"},null,{"v":"INCLUDES WINE LIST"},{"v":"1882-031"},null,null,null,{"v":"Jas. Ii. Breslin & Bro's. Hotels"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":468},{"v":1882},{"v":6},{"v":15},{"v":"1882-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21329"},null,{"v":"WINDSOR HOTEL"},{"v":"DINNER"},{"v":"COMM;"},{"v":"NY"},{"v":"FOLDER; ILLUS ON COVER; 6 X 8.5;"},null,{"v":"PRICES LISTED FOR EACH ITEM ON MENU;"},{"v":"1896-186"},null,null,null,{"v":"Windsor Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":240},{"v":1896},{"v":10},{"v":14},{"v":"1896-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21330"},null,{"v":"HOTEL EMPIRE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"CARD;ILL;COL;5X8;"},{"v":"SUNDAY TABLE D'HOTE;"},{"v":"VIN ORDINAIRE LISTING PRICE CHANGED FROM 40 CENTS TO 50 CENTS A QUART,AND FROM 25CENTS TO 30 CENTS A PINT;"},{"v":"1900-567"},null,null,null,{"v":"Hotel Empire"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":1},{"v":28},{"v":"1900-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21331"},null,{"v":"THE BEACON SOCIETY OF BOSTON"},{"v":"LADIES NIGHT"},{"v":"SOCIAL"},{"v":"HOTEL BRUNSWICK"},{"v":"BOOKLET; ILLUS;5.25X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1893-057"},null,null,null,{"v":"The Beacon Society Of Boston"},null,null,null,{"v":"complete"},{"v":"7"},{"v":34},{"v":1893},{"v":4},{"v":29},{"v":"1893-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21332"},null,{"v":"THE H.C. BROWN PALACE HOTEL"},{"v":"OPENING DINNER"},{"v":"COMMERCIAL"},{"v":"DENVER, CO"},{"v":"BOOKLET; ILLUS; 6 x 7;"},{"v":"OTHER (FORMAL OPENING OF HOTEL);"},{"v":"ILLUSTRATION OF HOTEL ON COVER; \"LOIN OF ELK ON LETTUCE\" IS ON THE MENU."},{"v":"1892-101"},null,null,null,{"v":"The H.C. Brown Palace Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1892},{"v":8},{"v":6},{"v":"1892-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21333"},null,{"v":"ST.REGIS HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"SAME MENU IN FRENCH ON REVERSE SIDE;"},{"v":"1906-322"},null,null,null,{"v":"St.Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":164},{"v":1906},{"v":3},{"v":20},{"v":"1906-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21334"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISENFOLGE"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SEASIDE SURROUNDED BY HIGH MOUNTAINS & SMALL HOUSES; CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-836"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1901},{"v":4},{"v":4},{"v":"1901-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21335"},null,{"v":"KING FREDERIK VIII"},{"v":"NEW YEAR'S DINNER TO THE DIPLOMATIC CORPS AND THEIR LADIES"},{"v":"GOVT;"},{"v":"PALACE OF CHRISTIAN VII, COPENHAGEN, DENMARK"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; SPON, EVNT, PL NOTED BY FEB;"},{"v":"1907-017"},null,null,null,{"v":"King Frederik Viii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1907},{"v":1},{"v":2},{"v":"1907-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21336"},null,{"v":"NEW HAVEN COLONY HISTORICAL SOCIETY"},{"v":"BANQUET IN CELEBRATION OF WASHINGTON'S FIRST INAUGURATION"},{"v":"PROF;"},{"v":"NEW HAVEN CT"},{"v":"CARD; 4.5 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"MENUS USED AS PLACE CARD; CITY NOTED BY FNB;"},{"v":"1899-400"},null,null,null,{"v":"New Haven Colony Historical Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1899},{"v":5},{"v":1},{"v":"1899-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21337"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;"},{"v":"OTHER (DAILY);"},{"v":"3 LUNCH MENUS WITH DIFFERENT ITEMS ON SEPARATE CARDS;SEPARATE LISTING IN GERMAN AND ENGLISH;SEE 262 AND 264;ATTACHED POSTCARD WITH PERFORATIONS MEANT TO BE DETACHED;"},{"v":"1899-263"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":30},{"v":1899},{"v":3},{"v":17},{"v":"1899-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21338"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},null,{"v":"THIS IS ONE OF A SERIES OF UNIDENTIFIED MENUS WHICH ARE PROPABLY OF THE FIFTH AVENUE HOTEL; BLUE STOCK;"},{"v":"1905-922"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":86},{"v":1905},{"v":11},{"v":30},{"v":"1905-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21339"},null,{"v":"MURRAY HILL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; ILLUS; COL; 6 X 8;"},null,null,{"v":"1900-215"},null,null,null,{"v":"Murray Hill Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":1},{"v":13},{"v":"1900-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21340"},null,{"v":"CURRAHEE CLUB"},{"v":"SECOND ANNUAL DINNER"},{"v":"SOC;"},{"v":"RESIDENCE OF ALLISON NAILOR, JR. FIFTEENTH STREET AND RHODE ISLAND AVENUE, WASHINGTON, DC"},{"v":"BOOKLET; ILLUS; COL; 5.25X6.75;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; PHOTO OF MR. NAILOR; PL NOTED BY FEB; MEMBERS AND CLUB NOTES INCLUDED; COVER ON GREEN STOCK;"},{"v":"1906-474"},null,null,null,{"v":"Currahee Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":26},{"v":1906},{"v":5},{"v":19},{"v":"1906-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21341"},null,{"v":"RUDOLF SUTER AND ANNA MEYER"},{"v":"WEDDING DINNER"},null,{"v":"SCHWEISERHOF,LUCERNE,SWITZERLAND"},{"v":"FOLDER;ILL;COL;3.75X5.5;"},{"v":"RITE;"},{"v":"WINES SERVED;MENU IN FRENCH;"},{"v":"1897-108"},null,null,null,{"v":"Rudolf Suter And Anna Meyer"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1897},{"v":4},{"v":8},{"v":"1897-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21343"},null,{"v":"CAFETERIA - LUNCH"},{"v":"DAILY BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"57 BROAD ST. NY"},{"v":"FOLDER; ILLUS; 5.75 X 9.5;"},{"v":"DAILY"},{"v":"ONE PAGE ILLUSTRATED & HAS SPECIALS OF THE DAY IN SCRIPT;"},{"v":"1900-699"},null,null,null,{"v":"Cafeteria   Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":118},{"v":1900},{"v":2},{"v":2},{"v":"1900-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21344"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN & ENGLISH; MANY DIFFERENT TYPES OF SHIPS AT SEA ON COVER;"},{"v":"1901-2315"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1901},{"v":9},{"v":11},{"v":"1901-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21345"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. \"WESTERNLAND\""},{"v":"CARD; ILLUS; COL; 5X8;"},{"v":"OTHER (DAILY);"},{"v":"FRENCH & ENGLISH; VIOLET SCRIPT PRINTING; MARITIME SCENE AT TOP OF MENU; PRICED WINE LIST ON BACK;"},{"v":"1900-2149"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":2},{"v":26},{"v":"1900-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21347"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS GAELIC"},{"v":"FOLDER;ILL;5.5X8.5;"},{"v":"DAILY MENU"},{"v":"FLAGS AND ANCHORS;2 COPIES;BIRDS AT SEA ON BACK;"},{"v":"1900-3564"},null,null,null,{"v":"Occidental & Oriental Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1900},{"v":6},{"v":7},{"v":"1900-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21348"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;"},{"v":"OTHER (DAILY);"},{"v":"3 LUNCH MENUS WITH DIFFERENT ITEMS ON SEPARATE CARDS;SEPARATE LISTING IN GERMAN AND ENGLISH;SEE 263 AND 264;ATTACHED POSTCARD WITH PERFORATIONS MEANT TO BE DETACHED;"},{"v":"1899-262"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1899},{"v":3},{"v":17},{"v":"1899-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21349"},null,{"v":"HAMBURG-AMERICA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"POSTDAMPFER (MAIL STEAMER) WALDERSEE"},{"v":"FOLDER; COL; ILLUS; 4.5 X.7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF PASSENGERS PLAYNG SHUFFLEBOARD; CHERUB AND FLOWERS ON BACK COVER; MUSIC PROGRAM;"},{"v":"1899-546"},null,null,null,{"v":"Hamburg America Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1899},{"v":8},{"v":9},{"v":"1899-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21350"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. KROONLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},null,{"v":"LINE RAN BETWEEN ANTWERP AND NEW YOK, BOSTON AND PHILADELPHIA; ILLUSTRATION OF SHIP; BACK OF MENU FOR USE AS POSTCARD AND MUSICAL PROGRAM;"},{"v":"1907-676"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1907},{"v":7},{"v":14},{"v":"1907-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21352"},null,{"v":"ANNUMNI ASSN OF THE NEW YORK HOMEOPATHIC MEDICAL COLLEGE"},{"v":"NINTH ANNUAL BANQUEST AND MEETING"},{"v":"PROF;"},{"v":"DELMONICO'S"},{"v":"BOOKLET; ILLUS; COL; 4.25 X 6.5;"},{"v":"(SOC);"},{"v":"PINK; SEAL ON COVER; TOASTS; SONGS;"},{"v":"1891-038"},null,null,null,{"v":"Alumni Association Of The New York Homoeopathic Medical College And Hospital"},null,null,null,{"v":"complete"},{"v":"12"},{"v":21},{"v":1891},{"v":4},{"v":9},{"v":"1891-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21353"},null,{"v":"SIEGEL COOPER CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"QUICK LUNCH ROOM, SIXTH AVENUE AND 19TH STREET, NEW YORK"},{"v":"FOLDER; 7 X 10;"},null,{"v":"PRICED MENU; NEW FORMAT, SEE 1905-801; STORE DIRECTORY;"},{"v":"1905-804"},null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":194},{"v":1905},{"v":11},{"v":6},{"v":"1905-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21354"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND, EN ROUTE"},{"v":"BROADSHEET; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},{"v":"ALL ITEMS HANDWRITTEN; WINE LIST ON BACK; PRICES IN FRENCH FRANCS & RATE OF EXCHANGE INCLUDED;"},{"v":"1900-820"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":2},{"v":8},{"v":"1900-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21355"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"HOTEL SEAL ON COVER;"},{"v":"1901-520"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1901},{"v":2},{"v":28},{"v":"1901-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21356"},null,{"v":"HOTEL ST. REGIS"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN ENGLISH ON ONE SIDE AND FRENCH ON THE BACK SIDE;"},{"v":"1905-775"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":175},{"v":1905},{"v":10},{"v":23},{"v":"1905-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21357"},null,{"v":"BUFFALO CHAMBER OF COMMERCE"},{"v":"DEDICATION"},{"v":"GOVT;"},{"v":"ELLICOTT CLUB (BUFFALO NY?)"},{"v":"BOOKLET; ILLUS; 15 X 9.5;"},{"v":"OTHER (COMMEMORATIE);"},{"v":"WINES WITH EACH COURSE; MENU IN FRENCH; TOASTS; PHOTOS AND ORNAMENAL BORDERS;"},{"v":"1907-415"},null,null,null,{"v":"Buffalo Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"24"},{"v":22},{"v":1907},{"v":4},{"v":18},{"v":"1907-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21359"},null,{"v":"MINISTERE DE LA GUERRE (MINISTER OF WAR)"},{"v":"DINNER FOR OFFICERS OF THE REVIEW OF JULY 14"},{"v":"MIL;"},{"v":"PARIS, FRANCE"},{"v":"BOOKLET; COL; ILUS; 4.75 X 8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; MUSIC; ILLUSTRATION OF FRENCH FLAGS;"},{"v":"1907-675"},null,null,null,{"v":"Ministere De La Guerre (Minister Of War)"},null,null,null,{"v":"complete"},{"v":"8"},{"v":13},{"v":1907},{"v":7},{"v":13},{"v":"1907-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21360"},null,{"v":"THE ORIENTAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MANHATTAN BEACH, LONG ISLAND, [NY]"},{"v":"CARD; ILLUS; 5.5 X 7;"},null,{"v":"ILLUSTRATION OF HOTEL AND BOAT;"},{"v":"1895-118"},null,null,null,{"v":"Parker House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1895},{"v":6},{"v":22},{"v":"1895-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21362"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD YACHT PRINZESSIN VICTORIA VICTORIA LUISE"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.75"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMSHIP AND CITY; MUSICAL PROGRAM;"},{"v":"1901-367"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":2},{"v":14},{"v":"1901-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21363"},null,{"v":"CANADIAN PACIFIC RAILWAY"},{"v":"DINING CAR SERVICE (DINNER?)"},{"v":"COMMERCIAL"},{"v":"RN ROUTE"},{"v":"FOLDER; ILLUS; COL; 4.25 X 6"},null,{"v":"BLUE FLORAL DECORATION; DRAWING OF CHATEAU FRONTENAC; PRICED MENU AND WINE LIST;"},{"v":"1897-293"},null,null,null,{"v":"Canadian Pacific Railway"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":52},{"v":1897},{"v":10},{"v":30},{"v":"1897-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21365"},null,{"v":"KANSAS CITY DRIVING CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"[PRIVATE CLUBHOUSE?];"},{"v":"FOLDER; ILLUS; 5.75X7.25;"},null,{"v":"WINE LISTED; TOASTS LISTED; MENU WORDED FOR HORSE RACING WORLD; SKETCH OF CLUBHOUSE ON COVER;"},{"v":"1906-059"},null,null,null,{"v":"Kansas City Driving Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1906},{"v":1},{"v":17},{"v":"1906-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21367"},null,{"v":"U.S.S.SAN FRANCISCO"},{"v":"DINNER TO OFFICERS OF U.S.S.\" MINNEAPOLIS\""},{"v":"NAV;"},{"v":"SMYRNA,TURKEY;"},{"v":"CARD;ILLUS;4.5 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1896-013"},null,null,null,{"v":"U.S.S.San Francisco"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1896},{"v":1},{"v":18},{"v":"1896-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21368"},null,{"v":"RED STAR LINE SS FRIESLAND"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ENROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},null,{"v":"MENU HANDWRITTEN;"},{"v":"1900-099"},null,null,null,{"v":"Red Star Line Ss Friesland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21369"},null,{"v":"MOUQUIN RESTAURANT AND WINE CO"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[NY]"},{"v":"FOLDER;COL;7.5X14;"},{"v":"DAILY;"},{"v":"EXTENSIVE LIST OF WINES ON OUTSIDE COVER;"},{"v":"1900-527"},null,null,null,{"v":"Mouquin Restaurant And Wine Co"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":461},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21370"},null,{"v":"GOLF DININGROOM"},{"v":"REGULAR MENU"},{"v":"COMMERCIAL"},{"v":"1484 BROADWA,NY"},{"v":"FOLDER;ILLUS;COL;;6X9.5;"},{"v":"DAILY;"},{"v":"PRINTED MENU WITH LARGE SPACE FOR HANDWRITTEN \"EXTRAS\".NOTHING ENTERED; SEE 1900-717;PRINTERS EMBLEM ON BACK COVER;"},{"v":"1900-718"},null,null,null,{"v":"Golf Diningroom"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":101},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21371"},null,{"v":"NEIL HOUSE CAFE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"COLUMBUS, OH"},{"v":"CARD; ILLUS; COL; 5.25 X 7.75;"},null,{"v":"PRICED MENU; PHOTO OF BUILDING TITLED AUDITORIUM; ORANGE BORDER; DATE HANDWRITTEN BY FEB;"},{"v":"1901-215"},null,null,null,{"v":"Neil House Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":40},{"v":1901},{"v":1},{"v":27},{"v":"1901-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21373"},null,{"v":"O. L. CUSHMAN & CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"147 THIRD AVE., COR. 15TH ST. [NEW YORK, NY]"},{"v":"BROADSIDE; 5.5X9.0;"},null,{"v":"DATE HAND WRITTEN;"},{"v":"1900-395"},null,null,null,{"v":"O. L. Cushman & Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21374"},null,{"v":"EDWARD VII"},{"v":"DINNER TO KAISER WILHELM AND KAISERIN AUGUSTE VICTORIA OF GERMANY"},{"v":"GOVT;"},{"v":"WINDSOR CASTLE"},{"v":"CARD; 4 X 6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; EVENT NOTED BY FEB;"},{"v":"1907-965"},null,null,null,{"v":"Edward Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1907},{"v":11},{"v":12},{"v":"1907-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21375"},null,{"v":"UNIVERSITY OF MICHIGAN CLUB"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"ASTOR HOTEL, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 5X7;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE TO ORDER; PROGRAMME AND TOASTS; BANQUET COMMITTEE LISTED ON BACK COVER; DECORATIVE BORDER;"},{"v":"1906-966"},null,null,null,{"v":"University Of Michigan Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1906},{"v":12},{"v":19},{"v":"1906-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21376"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 4 X 7.5;"},null,null,{"v":"1901-744"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":24},{"v":"1901-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21377"},null,{"v":"YALE ALUMNI ASSOCIATION"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"NYASSET CLUB, SPRINGFIELD, MA"},{"v":"BOOKLET; ILLUS; 6.5 X 8.25;"},{"v":"ANNIVERSARY;"},{"v":"CLASSIC FIGURES ON COVER; INFORMATION ABOUT PLACE BY FEB;  NAME DR. JAMES CHADWICK ON BACK COVER;"},{"v":"1901-221"},null,null,null,{"v":"Yale Alumni Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1901},{"v":1},{"v":28},{"v":"1901-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21378"},null,{"v":"NATIONAL CONFECTIONERS ASSOCIATION OF THE UNITED STATES"},{"v":"SIXTH ANNUAL BANQUET"},{"v":"CONN"},{"v":"DELMONICO'S [NEW YORK]"},{"v":"FOLDER; ILL; 3.75X5.5"},{"v":"ANNUAL EVENT"},null,{"v":"1889-062"},null,null,null,{"v":"National Confectioners Association Of The United States"},null,null,null,{"v":"complete"},{"v":"3"},{"v":28},{"v":1889},{"v":7},{"v":10},{"v":"1889-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21379"},null,{"v":"MR.& MRS.A.B.DeFREGE"},{"v":"25TH ANNIVERSARY"},{"v":"SOCIAL"},{"v":"THE BRUNSWICK"},{"v":"FOLDER;ILLUS. COVER;3.25 X 4.25;"},{"v":"DINNER"},{"v":"WINES LISTED FOR EACH COURSE;ORCHESTRA LEADER NOTED;"},{"v":"1896-109"},null,null,null,{"v":"Mr.& Mrs.A.B.Defrege"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1896},{"v":5},{"v":9},{"v":"1896-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21380"},null,{"v":"ANGLO-AMERICAN LODGE"},{"v":"BANQUET IN HONOR OF VISITING AMERICAN BRETHREN"},{"v":"SOC;"},{"v":"CRITERION, PICCADILLY [ENG]"},{"v":"FOLDER; COL; ILLUS; 4.75X6.5;"},{"v":"COMPL."},{"v":"PROGRAM INCLUDED; VICTORIA AND ALBERT; WHEAT SHEAVES; FRENCH;"},{"v":"1887-022"},null,null,null,{"v":"Anglo American Lodge"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1887},{"v":7},{"v":21},{"v":"1887-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21382"},null,{"v":"STUAT HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 41ST ST,[NY]"},{"v":"CARD;ILL;COL;6.25X11;"},{"v":"DAILY;"},{"v":"HERALDIC EMBLEMS IN UPPER LEFT;NO DATE EXCEPT FOR LATER ENTRY ON BACK;"},{"v":"1900-358"},null,null,null,{"v":"Stuart House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":166},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21383"},null,{"v":"REVERE HOUSE"},{"v":"DAILY MENU"},null,{"v":"BOSTON,MA."},{"v":"ILLUS. FOLDER"},null,{"v":"INCLUDES WINE LIST & MEAL HOURS"},{"v":"1865-005"},null,null,null,{"v":"Revere House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":177},{"v":1865},{"v":3},{"v":8},{"v":"1865-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21385"},null,{"v":"MINNESOTA IRON COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"PULLMAN VESTIBULED TRAIN,ST.JAMES"},{"v":"CARD;4.5X7;"},null,null,{"v":"1896-122"},null,null,null,{"v":"Minnesota Iron Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1896},{"v":6},{"v":5},{"v":"1896-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21387"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-278"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":164},{"v":1906},{"v":3},{"v":7},{"v":"1906-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21388"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. FRIESLAND"},{"v":"BROADSIDE; ILLUS; 5X8;"},{"v":"OTHER (DAILY MENU);"},{"v":"HANDWRITTEN; SKETCHES OF STEAMSHIPS AND SAILBOATS;"},{"v":"1900-149"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21390"},null,{"v":"CHILDS RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"54 BEAVER ST. NEW YORK CITY"},{"v":"CARD; 4X8.5;"},null,{"v":"LOCATION OF ALL CHILDS RESTAURANTS AND MAIN OFFICE LISTED ON BACK;"},{"v":"1907-023"},null,null,null,{"v":"Childs Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1907},{"v":1},{"v":5},{"v":"1907-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21391"},null,{"v":"WINDSOR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 4 X 9.25;"},null,{"v":"STATEMENT THAT ALL DRINKING WATER AND ICE ARE FILTERED OR MADE FROM DISTILLED WATER;"},{"v":"1898-180"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1898},{"v":5},{"v":19},{"v":"1898-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21392"},null,{"v":"PERSONAL FRIENDS"},{"v":"BACHELOR DINNER TO MR. GEORGE WALTER MORLEY, JR."},{"v":"OTHER (PRIVATELY HOSTED PARTY);"},{"v":"BANCROFT HOUSE, SAGINAW, MI"},{"v":"BOOKLET; ILLUS; COL; 5.6X10.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; TOASTS (EACH ITEM FOLLOWING BY POETIC QUOTATION); \"THE SEVEN AGES OF MORLEY\" - A COMICAL LIST OF DRINKS IMBIBED AT EACH AGE; PHOTOGRAPH ON FRONT COVER OF MR. MORLEY AS A BOY, ON BACK COVER AS AN ADULT; CORD A"},{"v":"1905-386"},null,null,null,{"v":"Personal Friends"},null,null,null,{"v":"complete"},{"v":"12"},{"v":26},{"v":1905},{"v":5},{"v":13},{"v":"1905-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21393"},null,{"v":"STANDARD RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"15 AND 17 WEST HOUSTON STREET"},{"v":"BROADSIDE; 6 X 9.25;"},null,{"v":"PRICED MENU;"},{"v":"1900-448"},null,null,null,{"v":"Standard Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":1},{"v":22},{"v":"1900-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21394"},null,{"v":"?"},{"v":"DINNER"},null,{"v":"?"},{"v":"FOLDER;4.25X6.25;"},null,{"v":"EMBOSSED COAT OF ARMS,FRENCH MENU,MUSICAL PROGRAM;"},{"v":"1899-132"},null,null,null,{"v":"?"},null,null,null,{"v":"under review"},{"v":"2"},{"v":13},{"v":1899},{"v":1},{"v":16},{"v":"1899-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21395"},null,{"v":"CHICAGO STATIONERS ASSOCIATION"},{"v":"SIXTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"THE AUDITORIUM"},{"v":"FOLDER; 5.5X7;"},{"v":"ANNIVERSARY;"},{"v":"TOASTS, OFFICERS, COMMITTEE LISTED; \"C,S,A ON COVER IN GOLD ON PEARL BACKGROUND;"},{"v":"1908-035"},null,null,null,{"v":"Chicago Stationers Association"},null,null,null,{"v":"complete"},{"v":"16"},{"v":18},{"v":1908},{"v":1},{"v":11},{"v":"1908-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21396"},null,{"v":"POCANO MOUNTAIN HOUSE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"MT. POCANO,  PA"},{"v":"CARD; 4 X 6.5;"},null,null,{"v":"1906-676"},null,null,null,{"v":"Pocano Mountain House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1906},{"v":8},{"v":19},{"v":"1906-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21397"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; 4.5 X 7.25;"},null,{"v":"LOGO;"},{"v":"1901-704"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1901},{"v":3},{"v":19},{"v":"1901-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21401"},null,{"v":"?"},{"v":"DINNER TO DR.L.W.READ SURGEON GENERAL OF THE STATE OF PENNSYLVANIA"},null,{"v":"UNION LEAGUE,[PHILADELPHIA,PA]"},{"v":"FOLDER;ILLUS;COL;5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTOGRAPH OF DR.READ;WINES SERVED;HANDWRITTEN NOTE \"PHILADELPHIA,PENNA\";"},{"v":"1899-267"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1899},{"v":3},{"v":18},{"v":"1899-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21402"},null,{"v":"XIII CLUB"},{"v":"184TH REGULAR DINNER"},{"v":"SOC;"},{"v":"LITTLE HUNGARY, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 4X5;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN HUNGARIAN; INCLUDES INSTRUCTIONS FOR GUESTS, COMMITTEE LISTS; THIS MAY ALSO SERVE AS INVITATION;"},{"v":"1900-2404"},null,null,null,{"v":"Xiii Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":3},{"v":13},{"v":"1900-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21403"},null,{"v":"THE BUSINESS MEN OF NEW YORK"},{"v":"DINNER TO GOV. DAVID B. HILL"},{"v":"POL;"},{"v":"DELMONICO'S NY"},{"v":"FABRIC BOOKLET;COL; 4.5 X 5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;SPEAKERS INCLUDED THE PEWSIDENT OF THE US;"},{"v":"1886-01"},null,null,null,{"v":"The Business Men Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1886},{"v":1},{"v":8},{"v":"1886-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21404"},null,{"v":"PENNSYLVANIA RAILROAD DINING CAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS;4.25 X 6;"},null,{"v":"DRAWING OF LOCOMOTIVE; SEE ASLSO 1893-032"},{"v":"1893-O35"},null,null,null,{"v":"Pennsylvania Railroad Dining Car"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1893},{"v":3},{"v":19},{"v":"1893-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21406"},null,{"v":"WALDORF- ASTORIA"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 5 X 8;"},null,{"v":"PRICED MENU; (1905-743 UNUSUAL FILE);"},{"v":"1905-745"},null,null,null,{"v":"Waldorf  Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":108},{"v":1905},{"v":10},{"v":11},{"v":"1905-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21407"},null,{"v":"HOTEL SAVOY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"FIFTH AVENUE AND 59TH ST., NY"},{"v":"CARD; 6.25 X 9.25;"},null,{"v":"CREST; NOTE THAT WATER IS DISTILLED FOR PURITY;"},{"v":"1900-185"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21408"},null,{"v":"THE SOCIETY OF THE (FRIENDS?)"},{"v":"DINNER"},{"v":"SOC;"},{"v":"HOTEL CONTINENTAL, CHRISTIANIA, NORWAY (OSLO)"},{"v":"CARD; COL; 3.5X6.25;"},{"v":"[ANNIV?];"},{"v":"WINES LISTED; MENU IN [NORWEGIAN?]; FRONT OF CARD IS RED; SPON,EVNT,PL NOTED BY FEB;"},{"v":"1908-029"},null,null,null,{"v":"The Society Of The (Friends?)"},null,null,null,{"v":"under review"},{"v":"2"},{"v":16},{"v":1908},{"v":1},{"v":11},{"v":"1908-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21409"},null,{"v":"THE CLEVELAND BANKERS"},{"v":"COMPLIMENTARY BANQUET TENDERED TO THE OHIO BANKER'S ASSOCIATION"},{"v":"PROF;"},{"v":"CLEVELAND, OH"},{"v":"BOOKLET; ILLUS; COL; 4.5X7.2;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; ILLUSTRATION OF I.O.U. ON COVER WITH CORD AND SEAL"},{"v":"1894-089"},null,null,null,{"v":"The Cleveland Bankers"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1894},{"v":9},{"v":20},{"v":"1894-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21410"},null,{"v":"NEW GLADSTONE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER R.I."},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"PSEUDO-CREST ON UPPER LEFT;"},{"v":"1899-557"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1899},{"v":8},{"v":24},{"v":"1899-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21412"},null,{"v":"DELMONICO'S"},{"v":"DINNER TO HON.JAMES G. BLAINE"},null,{"v":"FIFTH AVE AND 26TH STRET"},{"v":"FOLDER;ILL;6X8.5"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FOLDED VERTICALLY, CROSSED FLAGS UNDER INITIALS JGB ON FRONT COVER, MENU IN FRENCH WITH WINES LISTED FOR EACH COURSE"},{"v":"1884-014"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1884},{"v":10},{"v":29},{"v":"1884-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21413"},null,{"v":"MERCHANTS' CLUB"},{"v":"DINNER"},{"v":"COM"},{"v":"BOSTON, MA"},{"v":"FOLDER; ILLUS; 5 X 6.5;"},{"v":"OTHER (SOC)"},{"v":"SILVER LOGO OF INDIAN HEAD AND WORDS ALGOQUIN CLUB; WHITE RIBBON;"},{"v":"1896-082"},null,null,null,{"v":"Merchants' Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":19},{"v":1896},{"v":4},{"v":16},{"v":"1896-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21414"},null,{"v":"THE ARLINGTON"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WASHINGTON DC"},{"v":"CARD; ILLUS; COL; 4.75 X 8;"},null,{"v":"ORANGE CREST;"},{"v":"1896-096"},null,null,null,{"v":"The Arlington"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1896},{"v":4},{"v":28},{"v":"1896-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21415"},null,{"v":"NATIONAL HOTEL"},{"v":"NEW YEAR DINNER"},{"v":"COMMERCIAL"},{"v":"WASHINGTON, DC"},{"v":"BOOKLET; ILLUS; COL; 5.25 X 7;"},null,{"v":"GREEN CHERUBS; DRAWING OF HOTEL; WHITE CORD;"},{"v":"1894-004"},null,null,null,{"v":"National Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":46},{"v":1894},{"v":1},{"v":1},{"v":"1894-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21416"},null,{"v":"NEW YORK ALUMNI ASSOCIATION OF THE UNIVERSITY OF ROCHESTER"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"SAVOY HOTEL, NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; HOTEL SEAL AT TOP;"},{"v":"1901-092"},null,null,null,{"v":"New York Alumni Association Of The University Of Rochester"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":1},{"v":14},{"v":"1901-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21417"},null,{"v":"DOBBELTSKRUE POSTDAMSKIBET C.F.TIETGEN"},{"v":"DINNER"},null,null,{"v":"FOLDER; ILLUS; COL; 4 X 6.25;"},null,{"v":"MENU IN ENGLISH AND OTHER LANGUAGE WHICH MAY BE A SCANDINAVIAN LANGUAGE; THE VENU MIGHT BE A SHIP; FLAG ILLUSTRATION; MUSIC;"},{"v":"1906-914"},null,null,null,{"v":"Dobbeltskrue Postdamskibet C.F.Tietgen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1906},{"v":12},{"v":8},{"v":"1906-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21418"},null,{"v":"WAUMBEK"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"JEFFERSON, NH"},{"v":"BROADSIDE; 4.5X7;"},null,{"v":"HOTEL OR INN?"},{"v":"1896-154"},null,null,null,{"v":"Waumbek"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1896},{"v":8},{"v":17},{"v":"1896-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21419"},null,{"v":"HOTEL ST. REGIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[NEW YORK]"},{"v":"CARD; 5 X 8;"},null,{"v":"PRICED MENU; ENGLISH ON ONE SIDE AND FRENCH ON THE OTHER;"},{"v":"1906-223"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":178},{"v":1906},{"v":2},{"v":22},{"v":"1906-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21420"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-095"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":196},{"v":1906},{"v":1},{"v":26},{"v":"1906-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21421"},null,{"v":"HAAN'S"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"PARK ROW BUILDING [NEW YORK,NY?]"},{"v":"CARD;7X11;"},{"v":"DAILY;"},{"v":"WINE LIST;"},{"v":"1901-974"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":386},{"v":1901},{"v":4},{"v":22},{"v":"1901-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21422"},null,{"v":"QUEEN'S OWN RIFLES OF CANADA"},{"v":"MESS DINNER TO LIEUT. COL. SIR HENRY MILL PELLAT"},{"v":"MIL;"},{"v":"TORONOT CLUB, [TORONTO, CANADA]"},{"v":"FOLDER; 4 X 5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES AND CHAMPAGNE"},{"v":"1905-927"},null,null,null,{"v":"Queen's Own Rifles Of Canada"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1905},{"v":12},{"v":1},{"v":"1905-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21423"},null,{"v":"MEMBERS OF THE INTERNATIONAL UNION OF TRAMWAYS"},{"v":"BANQUET FOR THE PRESIDENT OF THE UNION"},{"v":"PROF;"},{"v":"RESTAURANT COVA, MILAN, ITALY"},{"v":"FOLDER; 5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;"},{"v":"1906-707"},null,null,null,{"v":"Members Of The International Union Of Tramways"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1906},{"v":9},{"v":16},{"v":"1906-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21426"},null,{"v":"(THE CHAMBER OF COMMERCE)"},{"v":"DINNER FOR M. FERDINAND DE LESSEPS AND CAPT.NATHAN APPLETON"},null,{"v":"VILLE DE SAINT-NAZAIRE"},{"v":"BROADSIDE; ILL; 4X6.5"},{"v":"OTHER"},{"v":"DECORATIVE BORDER,COAT OF ARMS ON TOP,FRENCH, HANDWRITTEN NOTES, [SIGNATURE OF NATHAN APPLETON ON BACK]"},{"v":"1886-019"},null,null,null,{"v":"The Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1886},{"v":3},{"v":24},{"v":"1886-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21427"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; 5 X 7;"},null,null,{"v":"1901-248"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":2},{"v":2},{"v":"1901-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21428"},null,{"v":"AMERICAN INSTITUTE OF ARCHITECTS"},{"v":"ANNUAL BANQUET GIVEN ON THE FIFTIETH ANNIVERSARY OF FOUNDING"},{"v":"PROF;"},{"v":"HOTEL WILLARD, WASHINGTON, DC"},{"v":"BOOKLET; ILLUS; COL; 8 X 11;"},{"v":"ANNIVERSARY;"},{"v":"BUFF STOCK; ILLUSTRATION OF WOMAN IN CLASSICAL DRESS;"},{"v":"1907-045"},null,null,null,{"v":"American Institute Of Architects"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21429"},null,{"v":"BOSTON BOOT AND SHOE CLUB"},{"v":"132ND MONTHLY DINNER, LADIES RECEPTION"},{"v":"SOC;"},{"v":"HOTEL BRUNSWICK"},{"v":"FOLDER; ILLUS; COL; 5.5X7;"},{"v":"ANNIVERSARY;"},{"v":"RECEPTION COMMITTEE LISTED; MUSICAL PROGRAM AND ARTISTS, INCLUDING \"THE DAINTY MARSHALLS\", LISTED;"},{"v":"1907-091"},null,null,null,{"v":"Boston Boot And Shoe Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1907},{"v":1},{"v":16},{"v":"1907-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21430"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON, DEJEUNER"},{"v":"COMMERCIAL"},{"v":"(NEW YORK, NY?)"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN FRENCH ON ONE SIDE, ENGLISH ON THE OTHER; A LA CARTE MENU;"},{"v":"1905-484"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":189},{"v":1905},{"v":6},{"v":20},{"v":"1905-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21431"},null,{"v":"CHAMBER OF COMMERCE"},{"v":"ANNIVERSARY DINNER"},{"v":"COMM"},{"v":"[NY]"},{"v":"FOLDER;ILL;5 1/4X41/2"},{"v":"113 ANNIVERSARY"},{"v":"GILT EDGES;HAND HOLDING GRAPES;STYLIZED URNS AND BRACKETS"},{"v":"1881-043"},null,null,null,{"v":"Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"3"},{"v":36},{"v":1881},{"v":5},{"v":10},{"v":"1881-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21432"},null,{"v":"CAFETERIA LUNCH"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"57 BROAD STREET, NY"},{"v":"FOLDER; ILLUS; 5.75 X 9.25;"},null,{"v":"PRICED MENU; HANDWRITTEN DAILY SPECIALS; DRAWING OF MOOSE ON BACK COVER;"},{"v":"1900-791"},null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":114},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21433"},null,{"v":"DEPARTMENT OF CITY CONTROLLER"},{"v":"DINNER TO DANIEL V. MASTERSON"},{"v":"POL;"},{"v":"1206 SPRING GARDEN STREET,[PHILADELPHIA,PA?]"},{"v":"BOOKLET;ILL;COL;4.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTOGRAPH;WINES;THIN GLOSSY CORD FASTENING IN CENTER;"},{"v":"1901-771"},null,null,null,{"v":"Department Of City Controller"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1901},{"v":3},{"v":28},{"v":"1901-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21434"},null,{"v":"ALPHA DEUTERON PHI GAMMA DELTA"},{"v":"37TH ANNUAL DINNER"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"COOPER HALL"},{"v":"CARD;COL;3.75X5.5;"},{"v":"ANNIVERSARY;"},{"v":"DECORATIVE BORDER"},{"v":"1901-963"},null,null,null,{"v":"Alpha Deuteron Phi Gamma Delta"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1901},{"v":4},{"v":19},{"v":"1901-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21435"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMER GRAF WALDERSEE"},{"v":"FOLDER;ILLUS;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SEPARATE LISTINGS IN GERMAN AND ENGLISH;TWO SCENES ON FRONT COVER,STEAMER AT SEA AND HARBOR WITH SAILBOATS AND OTHER BOATS AND BACKGROUND OF CITY;BACK COVER ILLUSTRATED WITH MUSICIAN PLAYING A BASOON AND MUSICAL PHRASE FROM DON JUAN;CONCERT PROGRAM;"},{"v":"1900-834"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21436"},null,{"v":"NORTH BRITISH STATION HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EDINBURGH, SCOTLAND"},{"v":"BOLDER; 3.5 X 5.25;"},null,{"v":"MENU IN FRENCH; CHAMPAGNES LISTED;"},{"v":"1906-504"},null,null,null,{"v":"North British Station Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1906},{"v":6},{"v":2},{"v":"1906-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21437"},null,{"v":"THE MARCARET"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"CLUMBIA HEIGHTS ORANGE STREET"},{"v":"CARD; COL; 4.5 X.6.25;"},null,{"v":"RED PRINTED NAME"},{"v":"1893-097"},null,null,null,{"v":"The Marcaret"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1893},{"v":8},{"v":22},{"v":"1893-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21438"},null,{"v":"OHIO COMMANDERY MILITARY ORDER OF THE LOYAL LEGION OF THE U.S."},{"v":"NINTH ANNUAL DINNER"},{"v":"MIL;"},{"v":"GRAND HOTEL, CINCINNATI OH;"},{"v":"FOLDER; COL; 5 X 7;"},{"v":"OTHER (COMMEMORATIVE)"},{"v":"RED WHITE AND BLUE CORD; EAGLE, CANNON, SHIELD; WINES; TOASTS; MUSIC;"},{"v":"1892-063"},null,null,null,{"v":"Ohio Commandery Military Order Of The Loyal Legion Of The U.S."},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1892},{"v":5},{"v":4},{"v":"1892-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21440"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-897"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":4},{"v":11},{"v":"1901-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21441"},null,{"v":"HERTFORD COLLEGE"},null,{"v":"EDUC;"},{"v":"OXFORD, ENGLAND"},{"v":"FOLDER; ILLUS; COL; 3.6X5.75;"},null,{"v":"MENU INCLUDES ROAST REINDEER; COLLEGE INSIGNIA ON COVER; SILK RIBBON ATTACHMENT;"},{"v":"1907-291"},null,null,null,{"v":"Hertford College"},null,null,null,{"v":"complete"},{"v":"6"},{"v":13},{"v":1907},{"v":3},{"v":7},{"v":"1907-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21442"},null,{"v":"FRIENDS OF GEO W. GARDNER"},{"v":"COMPLIMENTARY DINNER TO HON. GEO. W. GARDNER,(COMMODORE OF CLEVELAND YACHT CLUB),AT THE EXPIRATION OF HIS SECOND TERM AS MAYOR OF THE CITY OF CLEVELAND, OHIO"},{"v":"SOC"},{"v":"FOREST CITY HOUSE, CLEVELAND, OHIO"},{"v":"FOLDER; ILL; 5X5.5"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FOLDER SHAPED AS A SAIL; PORTRAIT OF G.W.GARDNER ON FRONT COVER"},{"v":"1891-044"},null,null,null,{"v":"Friends Of Geo W. Gardner"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1891},{"v":4},{"v":23},{"v":"1891-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21443"},null,{"v":"MANHATTAN SINGLE TAX CLUB"},{"v":"ELEVENTH ANNUAL DINNER IN COMMEMORATION OF BIRTH OF THOMAS JEFFRSON"},{"v":"POL;"},{"v":"HOTEL MARLBOROUGH, NEW YORK CITY"},{"v":"CARD; 4.5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"SPEECHES LISTED ON BACK OF MENU;"},{"v":"1899-346"},null,null,null,{"v":"Manhattan Single Tax Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1899},{"v":4},{"v":13},{"v":"1899-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21444"},null,{"v":"NATIONAL DEMOCRATS OF THE MIDDLE STATES"},{"v":"BANQUET"},{"v":"POL;"},{"v":"AUDITORIUM, CHICAGO, IL"},{"v":"BOOKLET; ILLUS; COL; 5.75X7.5;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; SKETCHED PORTRAIT ON COVER; SILK RIBBON ATTACHMENTS; INCLUDES PROGRAM & COMMITTEE LISTS;"},{"v":"1897-010"},null,null,null,{"v":"National Democrats Of The Middle States"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1897},{"v":1},{"v":8},{"v":"1897-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21445"},null,{"v":"SONS OF THE REVOLUTION"},{"v":"WASHINGTON'S BIRTHDAY BANQUET"},{"v":"PATR;"},{"v":"DELMONICO'S, (NEW YORK, NY?)"},{"v":"BOOKLET; ILLUS; 5.75X8;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"PORTRAIT OF WASHINGTON, SOLDIER & FLAGS ON COVER; SILK RIBBON ATTACHMENTS;"},{"v":"1896-051"},null,null,null,{"v":"Sons Of The Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1896},{"v":2},{"v":22},{"v":"1896-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21446"},null,{"v":"HOTEL CHITTENDEN"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"COLUMBUS, OH"},{"v":"BOOKLET; ILLUS; COL; 7 X 10;"},{"v":"SECULAR HOLIDAY;"},{"v":"ILLUSTRATION OF WOMAN'S HEAD; BLUE STOCK;"},{"v":"1905-915"},null,null,null,{"v":"Hotel Chittenden"},null,null,null,{"v":"complete"},{"v":"8"},{"v":31},{"v":1905},{"v":11},{"v":30},{"v":"1905-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21447"},null,{"v":"AMERICAN ASIATIC ASSOCIATION"},{"v":"DINNER"},{"v":"POL;"},{"v":"DELMONICO'S[NY]"},{"v":"BOOKLET;ILL;COL;5.5X8.5;"},{"v":"ANNIVERSARY;"},{"v":"SILKEN CORD BINDING;COLORED ASSOCIATION EMBLEM ON COVER;WINES SERVED;TOASTS;SEATING PLAN ATTACHED;INVITATION TO GEORGE WILSON ATTACHED;"},{"v":"1900-533"},null,null,null,{"v":"American Asiatic Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":27},{"v":1900},{"v":1},{"v":26},{"v":"1900-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21448"},null,{"v":"ANCIENT AND HONORABLE ARTILLERY COMPANY OF MASSACHUSETTS"},{"v":"268 FALL FIELD DAY"},{"v":"MIL;"},{"v":"HOTEL TEN EYCK, ALBANY, NEW YORK"},{"v":"BOOKLET; ILLUS; 6.75 X 9;"},{"v":"ANNIVERSARY;"},{"v":"WINES AND CHAMPAGNE; ILLUSTRATION OF FANEUIL HALL AND COMMISSIONED OFFICERS; TOASTS;"},{"v":"1905-728"},null,null,null,{"v":"Ancient And Honorable Artillery Company Of Massachusetts"},null,null,null,{"v":"complete"},{"v":"6"},{"v":24},{"v":1905},{"v":10},{"v":3},{"v":"1905-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21449"},null,{"v":"(INTERNATIONAL AMERICAN CONFERENCE)"},{"v":"DINNER"},null,{"v":"LAWYERS'CLUB"},{"v":"CARD; 5X7.25"},null,{"v":"FRENCH MENU; SPONSOR ENTRY FROM HANDWRITTEN MATERIAL"},{"v":"1889-097"},null,null,null,{"v":"International American Conference"},null,null,null,{"v":"under review"},{"v":"2"},{"v":14},{"v":1889},{"v":12},{"v":19},{"v":"1889-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21450"},null,{"v":"NATIONAL WHOLESALE DRUGGISTS' ASSOCIATION"},{"v":"32ND ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"NEW WILLARD HOTEL, WASHINGTON, DC"},{"v":"BOOKLET; ILLUS; COL; 6.6X8.6;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; TOASTS; COMMITTEE ON ENTERTAINMENT AND ARRANGMENTS INCLUDED; ILLUSTRATION ON COVER OF LITTLE GIRL RINGING A BELL, CAPITOL IN BACKGROUND;"},{"v":"1906-748"},null,null,null,{"v":"National Wholesale Druggists' Association"},null,null,null,{"v":"complete"},{"v":"6"},{"v":27},{"v":1906},{"v":10},{"v":10},{"v":"1906-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21453"},null,{"v":"SONS OF THE REVOLUTION"},{"v":"BANQUET IN COMMEMORATION OF WASHINGTON'S BIRTHDAY"},{"v":"PAT;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 6.5X8;"},{"v":"PAT;"},{"v":"WAR SCENE ON COVER; SILK RIBBON ATTACHMENTS;"},{"v":"1898-113"},null,null,null,{"v":"Sons Of The Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1898},{"v":2},{"v":22},{"v":"1898-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21454"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-170"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":1},{"v":24},{"v":"1901-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21455"},null,{"v":"MEMBERS & EX-MEMBERS OF C. CO. 1ST REG'T N.G.S.M."},{"v":"RECEPTION & BANQUET TO THIRTEENTH MINNESOTA U.S.V."},{"v":"MIL;"},{"v":"MERCHANTS HOTEL, ST. PAUL, MN"},{"v":"BOOKLET; ILLUS; COL; 4.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; TOASTS; LISTS \"KILLED OR DIED IN SERVICE\" & \"WOUNDED IN ACTION;\" DRAWING OF SOLDIER ON COVER; SILK RIBBON ATTACHMENT;"},{"v":"1899-624"},null,null,null,{"v":"Members & Ex Members Of C. Co. 1st Reg't N.G.S.M."},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1899},{"v":10},{"v":16},{"v":"1899-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21456"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS GRAF WALDERSEE"},{"v":"FOLDER; 4.5X7.0; ILLUS; COL;"},null,{"v":"COVER ILLUS STEAMSHIP; CONCERT PROGRAM ON REAR COVER;"},{"v":"1900-615"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":1},{"v":30},{"v":"1900-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21457"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SIXTY-SIXTH STREET & BROADWAY, NEW YORK, [NY]"},{"v":"BROADSHEET; 6.5X8.75; ILLUS; COL;"},null,{"v":"ILLUS IN GOLD, CREST; PRICED A LA CARTE MENU;"},{"v":"1900-877"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":125},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21458"},null,{"v":"HOLLAND-AMERICAN LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"RMS-ROTTERDAM"},{"v":"BROADSHEET; ILLUS; COL; 4.25X6.5;"},null,{"v":"INCLUDES PRICED WINE-LIST;"},{"v":"1898-379"},null,null,null,{"v":"Holland American Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":79},{"v":1898},{"v":12},{"v":4},{"v":"1898-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21459"},null,{"v":"TREASURERS CLUB OF AMERICA"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"HOTEL ASTOR, NEW YORK CITY"},{"v":"FOLDER; ILLUS; COL; 4.5X6.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; MENU IN FRENCH; BANQUET HELD AT MIDNIGHT;"},{"v":"1907-336"},null,null,null,{"v":"Treasurers Club Of America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1907},{"v":3},{"v":30},{"v":"1907-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21460"},null,{"v":"KING UMBERTO AND QUEEN MARGHARITA"},{"v":"LUNCHEON"},null,{"v":"PALAZZO DEL QUIRINALE, ROME, ITALY"},{"v":"CARD; ILLUS; 4.25 X 9;"},null,{"v":"CREST; HANDWRITTEN; INFORMATION HANDWRITTEN ON BACK OF MENU;"},{"v":"1898-316"},null,null,null,{"v":"King Umberto And Queen Margharita"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1898},{"v":10},{"v":26},{"v":"1898-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21461"},null,{"v":"HARTMAN'S HOTEL"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6X9.5;"},{"v":"OTHER (DAILY MENU);"},{"v":"\"EXTRA DISHES:\" HANDWRITTEN; \"TEA OR COFFEE, 5c PER CUP; DRINKS SERVED WITH MEALS ONLY; WIENER-AMERICAN CHAMPAGNE, 1/2 PINT, 25c;\" VERY EXTENSIVE PRICED WINE, LIQUOR LIST \"BOTTLED GOODS A SPECIALTY;\" DECORATIVE BORDER; 2 COPIES, 2ND MENU DOES NOT HAVE HAN"},{"v":"1900-155"},null,null,null,{"v":"Hartman's Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":219},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21463"},null,{"v":"LIBRARY ASSOCIATION OF THE UNITED KINGDOM"},{"v":"DINNER"},{"v":"PROF;"},{"v":"REST."},{"v":"BROADSIDE; 4.25. x 6.5;"},{"v":"MTG;"},{"v":"GOLD BORDER; LISTS \"RICHARD GARNETT, ESQ. OF THE BRITISH MUSEUM IN THE CHAIR\""},{"v":"1881-12"},null,null,null,{"v":"Library Association Of The United Kingdom"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1881},{"v":9},{"v":13},{"v":"1881-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21464"},null,{"v":"STEVENS HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"21 BROADWAY,NEW YORK,NY"},{"v":"FOLDER;6X9.5;"},{"v":"DAILY;"},{"v":"WINE LIST;ELABORATE HAND WRITTEN SPECIALS REPRODUCED MECHANICALLY;EIGHT COURSES WITH COFFEE AND WINE 50 CENTS;PRIVATE DINING ROOM FOR 25 CENTS EXTRA EACH PERSON;"},{"v":"1900-1178"},null,null,null,{"v":"Stevens House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":416},{"v":1900},{"v":2},{"v":20},{"v":"1900-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21467"},null,{"v":"MR. SAMUEL D. COYKENDALL"},{"v":"DINNER TO THE HOLLAND SOCIETY OF NEW YORK ON THE OCCASION OF THE SOCIETY'S VISIT TO KINGSTON, NY"},{"v":"SOC;"},{"v":"HOTEL KAATERSKILL"},{"v":"FOL; ILLUS; 7 x 11;"},{"v":"OTHER (LITERARY EVENT BASED ON RIP VAN WINKLE);"},{"v":"ILLUS. OF SOCIETY SEAL AND ARCHITECTURAL RELIEF; EACH ITEM ON MENU FOLLOWED BY A QUOTATION FROM \"RIP VAN WINKLE;\" INCLUDES WINES SERVED WITH EACH COURSE; INCLUDES PROGRAM AND TOASTS AND \"IRREGULAR TOASTS\""},{"v":"1886-036"},null,null,null,{"v":"Mr. Samuel D. Coykendall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35}]}
{"starred":false,"flagged":false,"cells":[{"v":"21469"},null,{"v":"CUNARD STEAM SHIP COMPANY LIMITED"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"ABOARD R.M.S. \"ETRURIA\""},{"v":"CARD; ILLUS; COL; 5.5X7.75;"},null,{"v":"PRICED WINE LIST ON BACK; MENU CAN ALSO BE USED AS A POST CARD; \"FROM MISS E.E. PIKE\" NOTED BY FEB; PAINTING OF R.M.S. \"SAXONIA\" ON TOP OF MENU;"},{"v":"1906-551"},null,null,null,{"v":"Cunard Steam Ship Company Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":91},{"v":1906},{"v":6},{"v":30},{"v":"1906-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21470"},null,{"v":"ALLEGEMEINE CARTENBAU-AUSSTELLUNG"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"HAMBURG, [GERMANY]"},{"v":"FOLDER; 3.5 X 4.5;"},null,{"v":"GERMAN;"},{"v":"1897-208"},null,null,null,{"v":"Allegemeine Cartenbau Ausstellung"},null,null,null,{"v":"under review"},{"v":"4"},{"v":11},{"v":1897},{"v":6},{"v":1},{"v":"1897-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21473"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"CARTE DU JOUR-DEJEUNER"},{"v":"COMMERCIAL"},{"v":"RITZ CARLTON RESTAURANT AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 8.75X12.75;"},null,{"v":"A LA CARTE MENU IN FRENCH; MENU HANDWRITTEN IN VIOLET INK; DECORATIVE FLOWER BORDER; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; [DATE INFO SUPPLIED BY FEB];"},{"v":"1906-626"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"under review"},{"v":"2"},{"v":66},{"v":1906},{"v":7},{"v":24},{"v":"1906-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21474"},null,{"v":"HOTEL ALGAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"CARD;ILL;COL;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;EVENINGS PROGRAM NOTED;"},{"v":"1901-785"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":3},{"v":29},{"v":"1901-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21476"},null,{"v":"HARVARD COLLEGE"},{"v":"FORTIETH ANNIVERSARY OF THE CLASS OF 1865"},{"v":"EDUC;"},{"v":"NEW ALGONQUIN CLUB [BOSTON, MA]"},{"v":"BROADSIDE; ILLUS; 12 X 15;"},{"v":"ANNIVERSARY;"},{"v":"B&W COMMIC ILLUSTRATIONS;"},{"v":"1905-516"},null,null,null,{"v":"Harvard College"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1905},{"v":6},{"v":27},{"v":"1905-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21480"},null,{"v":"LAMB'S CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"BOHEMIAN CLUB, SAN FRANCISCO, CA"},{"v":"BROADSIDE; ILLUS; COL; 5.25X7.5;"},{"v":"OTHER (\"LAMB'S GAMBOL\");"},{"v":"AUTOGRAPHS & PENCIL PORTRAIL SKETCHES COVER MENU WHICH IS ADDRESSED ON REVERSE SIDE TO \"WALTER WILLIAMS, AN ABSENT LAMB;\""},{"v":"1897-272"},null,null,null,{"v":"Lamb's Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1897},{"v":9},{"v":25},{"v":"1897-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21481"},null,{"v":"HOTEL COLONIAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU,N.P.BAHAMAS"},{"v":"CARD;ILLUS;5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-310"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":2},{"v":8},{"v":"1901-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21482"},null,{"v":"DEUTSCHER CLUB"},{"v":"DINNER OF BACHELOR CLUB BALL"},{"v":"SOC;"},{"v":"MILWAUKEE, WI"},{"v":"FOLDER; ILLUS; 4.75X6.75;"},{"v":"OTHER [SOCIAL];"},{"v":"WINES LISTED; SPON, EVNT AND PL NOTED BY FEB; DRAWING OF GIBSON GIRL ON COVER;"},{"v":"1907-202"},null,null,null,{"v":"Deutscher Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1907},{"v":2},{"v":11},{"v":"1907-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21484"},null,{"v":"KING HAAKON VII"},{"v":"CORONATION DINNER"},{"v":"GOVT;"},{"v":"TRONDHJEM (NOWAY?)"},{"v":"FOLDER; 3.75 X 7;"},{"v":"RITE;"},{"v":"MENU IN FRENCH; MUSIC;"},{"v":"1906-538"},null,null,null,{"v":"King Haakon Vii"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1906},{"v":6},{"v":22},{"v":"1906-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21485"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP AT SEA, SURROUNDED BY SMALLER VESSESLS; THERE ARE MENUS FOR TWO DIFFERENT CLASSES FOR THIS DATE;"},{"v":"1901-947"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":4},{"v":17},{"v":"1901-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21486"},null,{"v":"THE INTERNATIONAL HOTEL EMPLOYES SOCIETY"},{"v":"THIRD ANNUAL BALL"},{"v":"PROF;"},{"v":"OLD SHIP HOTEL, BRIGHTON, ENGLAND"},{"v":"CARD; ILLUS; 5.5X3.5;"},{"v":"ANNIVERSARY;"},{"v":"PRICED WINES LISTED; PHOTO OF HOTEL ON FRONT; BACK OF CARD SET UP TO BE USED AS POST CARD;"},{"v":"1907-089"},null,null,null,{"v":"The International Hotel Employes Society"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":20},{"v":1907},{"v":1},{"v":16},{"v":"1907-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21488"},null,{"v":"(FIFTH AVENUE HOTEL)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"(NEW YORK,NY)"},{"v":"BROADSIDE;5.5X8.5;"},{"v":"DAILY"},{"v":"HANDWRITTEN NOTE;FIFTH ANE.HOTEL,23.ST.NEW YORK CITY ON MENU OF 3-16-97"},{"v":"1897-097"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1897},{"v":3},{"v":24},{"v":"1897-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21489"},null,{"v":"BREVOORT HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSHEET; ILLUS; COL; 5.5X8.5;"},{"v":"OTHER (DAILY MENU);"},{"v":"HOTEL SEAL AT TOP OF MENU; ALL PRICES HANDWRITTEN; \"TABLE D'HOTE LUNCH 75C; TABLE D'HOTE DINNER & CONCERT $1.25;\""},{"v":"1900-153"},null,null,null,{"v":"Brevoort House"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":216},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21490"},null,{"v":"HOTEL ALEXANDRIA"},{"v":"WASHINGTON'S BIRTHDAY"},{"v":"COMMERCIAL"},{"v":"LOS ANGELES, CA"},{"v":"FOLDER; ILLUS; COL; 7X10;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"PRICED BEER LIST; PRICED MENU;"},{"v":"1907-261"},null,null,null,{"v":"Hotel Alexandria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":216},{"v":1907},{"v":2},{"v":22},{"v":"1907-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21492"},null,{"v":"MARGUERY"},{"v":"DAILY MENU"},null,{"v":"[PARIS, FRANCE?]"},{"v":"BROADSIDE; ILLUS; COL; 7X10.5;"},null,{"v":"FRENCH; DECORATIVE BORDER; DATE INFO SUPPLIED BY FNB;"},{"v":"1897-338"},null,null,null,{"v":"Marguery"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":132},{"v":1897},{"v":12},{"v":4},{"v":"1897-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21495"},null,{"v":"GOVERNMENT OF STATE OF RHODE ISLAND"},{"v":"INAUGURATION DAY"},{"v":"GOVT;"},null,{"v":"FOLDER; ILLUS; 4.25X6.5;"},{"v":"RITE;"},null,{"v":"1908-020"},null,null,null,{"v":"Government Of State Of Rhode Island"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1908},{"v":1},{"v":7},{"v":"1908-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21497"},null,{"v":"HOTEL HAVLIN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CINCINNATI, OH"},{"v":"CARD; 7.25 X 9.5;"},null,{"v":"PRICED MENU"},{"v":"1906-984"},null,null,null,{"v":"Hotel Havlin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":154},{"v":1906},{"v":12},{"v":22},{"v":"1906-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21501"},null,{"v":"HOTEL KNICKERBOCKER"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; ILLUS; 8.25 X 11.5;"},null,{"v":"PRICED MENU; COLORED ILLUSTRATION OF MAN AND WOMN IN PERIOD DRESS;"},{"v":"1907-109"},null,null,null,{"v":"Hotel Knickerbocker"},null,null,null,{"v":"complete"},{"v":"4"},{"v":177},{"v":1907},{"v":1},{"v":18},{"v":"1907-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21502"},null,{"v":"INCORPORATED INSTITUTE OF ACCOUNTANTS"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"GRAND HOTEL, MELBOURNE;"},{"v":"BOOKLET;3.5 X 4;"},{"v":"ANNUAL"},{"v":"PROGRAM INCLUDED;"},{"v":"1899-479"},null,null,null,{"v":"Incorporated Institute Of Accountants"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1899},{"v":6},{"v":21},{"v":"1899-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21503"},null,{"v":"ASSOCIATION OF ARCHITECTS"},{"v":"8TH ANNUAL DINNER"},{"v":"PROF;"},{"v":"PLACE VIGER HOTEL, PROVINCE OF QUEBEC,CANADA"},{"v":"FOLDER; ILLUS; COL; 5 X 6.5;"},{"v":"ANNUAL"},{"v":"MENU IN FRENCH; LIST OF TOASTS ;"},{"v":"1898-301"},null,null,null,{"v":"Association Of Architects"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1898},{"v":11},{"v":3},{"v":"1898-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21505"},null,{"v":"LOS ANGELES CHAMBER OF COMMERCE"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"EXHIBIT ROOM, LOS ANGELES, CA"},{"v":"BOOKLET; ILLUS; 5.5X8.5;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; EACH MENU & WINE ITEM ATTRIBUTED TO A SPECIFIC AREA, INDUSTRY OR ACTIVITY; EXTENSIVELY ILLUSTRATED WITH LINE DRAWING OF ALL TYPES OF CALIFORNIA ACTIVITY; PROGRAM ENTITLED \"OVER THE WALNUTS & WINE;\"  ALSO INCLUDES MU"},{"v":"1895-091"},null,null,null,{"v":"Los Angeles Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1895},{"v":5},{"v":15},{"v":"1895-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21510"},null,{"v":"CONGRESS HOTEL ASSOCIATION"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; COL; 7X11;"},null,{"v":"A LA CARTE MENU; DECORATIVE DESIGN AROUND \"CARTE DU JOUR;\" THIS IS ONE OF A SERIES OF A LA CARTE MENUS FOR THIS HOTEL, SOME PRINTED ON BLUE CARDS, SOME PRINTED ON GREEN;"},{"v":"1907-642"},null,null,null,{"v":"Congress Hotel Association"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":244},{"v":1907},{"v":6},{"v":27},{"v":"1907-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21514"},null,{"v":"BROTHERHOOD OF COMMERCIAL TRAVELERS"},{"v":"TWELFTH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"HOTEL MARLBOROUGH, (?)"},{"v":"BOOKLET; ILLUS; COL; 5.75X7;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; PROGRAM INCLUDES SONGS; ILLUSTRATIONS ON FRONT & BACK COVER;"},{"v":"1896-255"},null,null,null,{"v":"Brotherhood Of Commercial Travelers"},null,null,null,{"v":"complete"},{"v":"14"},{"v":31},{"v":1896},{"v":12},{"v":29},{"v":"1896-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21515"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; 4.5 X 7.5;"},null,{"v":"LOGO;"},{"v":"1901-570"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1901},{"v":3},{"v":5},{"v":"1901-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21516"},null,{"v":"HOTELMEN'S MUTUAL BENEFIT ASSOCIATION OF THE U.S."},{"v":"THIRTEENTH ANNUAL MEETING"},{"v":"COMMERCIAL"},{"v":"RUSSELL HOUSE, DETROIT, MI"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 8.5;"},{"v":"OTHER (MEETING);"},{"v":"BROWN PRINT; BLUE FLOWERS; GOLD SEAL; TAN RIBBON; TOASTS; HOTEL ON BACK COVER; WINES;"},{"v":"1892-071"},null,null,null,{"v":"Hotelmen's Mutual Benefit Association Of The U.S."},null,null,null,{"v":"complete"},{"v":"10"},{"v":32},{"v":1892},{"v":5},{"v":10},{"v":"1892-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21519"},null,{"v":"CUNARD LINE-R.M.S. PAVONIA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[EN ROUTE]"},{"v":"BROADSHEET; 4.5 X  6X5;"},null,{"v":"HANDWRITTEN IN COLORED INK;PRICES FOR ALL WINES,LIQUORS & CIGARETTES PRINTED ON BACK;"},{"v":"1896-176"},null,null,null,{"v":"Cunard Line R.M.S. Pavonia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":82},{"v":1896},{"v":10},{"v":2},{"v":"1896-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21520"},null,{"v":"KING EDARD VII"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"WINDSOR CASTLE; [ LONDON,ENGLAND]"},{"v":"CARD; 3.5 X 5.5;"},null,{"v":"CREST;"},{"v":"1907-585"},null,null,null,{"v":"King Edward Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1907},{"v":6},{"v":9},{"v":"1907-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21522"},null,{"v":"SANTA FE ROUTE DINING CAR SERVICE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"RED AND BLACK PRINT; DECKEL EDGE; PART OF HARVEY CHAIN;"},{"v":"1899-690"},null,null,null,{"v":"Santa Fe Route Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1899},{"v":11},{"v":9},{"v":"1899-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21533"},null,{"v":"NORDSTJERNAN"},{"v":"DINNER IN HONOR OF HAKAN JOHANSEN"},{"v":"PROF(?);"},null,{"v":"FOLDER; ILLUS; 6 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ENTIRE MENU AND INFORMATION IS IN SWEDISH; NORDSTJERNAN APPEARS TO BE A NEWPAPER FOR SWEDISH PEOPLE IN AMERICAN; PHOTO OF HAKAN JOHANSEN ON COVER;REFERENCE TO 'SVENSK AMERIKANER I NEW YORK';"},{"v":"1899-527"},null,null,null,{"v":"Nordstjernan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1899},{"v":7},{"v":21},{"v":"1899-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21538"},null,{"v":"AMERICAN EMBASSY"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"ROME, ITALY"},{"v":"FOLDER; 3X4;"},null,{"v":"MENU IN FRENCH;"},{"v":"1907-083"},null,null,null,{"v":"American Embassy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1907},{"v":1},{"v":15},{"v":"1907-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21539"},null,{"v":"PROVINZIAL LIEDERTAFEL"},{"v":"60 VERSAMMLUNG"},{"v":"SOC;"},{"v":"MAGDEBURG,[GERMANY]"},{"v":"BOOKLET; ILL; 4.5X6.5;"},{"v":"ANNIVERSARY;"},{"v":"PROGRAM OF EVENTS INCLUDING MENU SPECIFICALLY FOR HERRN FRENKEL HAGLEBURG WITH THE NAME WRITTEN IN PROVIDED SPACES, DETAILED PROGRAM OF SONGS, MUSICAL EVENTS, SCHEDULE OF RAILROAD DEPARTURES TO VARIOUS PLACES; PAID WINE LIST;FLOOR PLAN INDICATING PLACES O"},{"v":"1894-059"},null,null,null,{"v":"Provinzial Liedertafel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"10"},{"v":24},{"v":1894},{"v":5},{"v":20},{"v":"1894-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21543"},null,{"v":"CORNELL UNIVERSITY ALUMNI"},{"v":"TWENTIETH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"WALDORF-ASTORIA HOTEL, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.5X7;"},{"v":"OTHER (REUNION);"},{"v":"FRENCH; \"WINES A LA CARTE;\" TOASTS; ENTERTAINMENT COMMITTEE LISTED;"},{"v":"1900-537"},null,null,null,{"v":"Cornell University Alumni"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1900},{"v":1},{"v":26},{"v":"1900-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21544"},null,{"v":"HOTEL VICTORY"},{"v":"EVENING DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY, OH;"},{"v":"FOLDER; 5.0X6.5;"},null,{"v":"PALE GREEN PAPER; EMBOSSED IN WHITE;"},{"v":"1900-4091"},null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1900},{"v":8},{"v":19},{"v":"1900-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21545"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER (EXPRESS STEAMER) AUGUSTE-VICTORIA"},{"v":"CARD; 5 X 8; ILLUS;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRAION OF SHIP, WOMAN IN CLASSIC ROMAN(?) DRESS HOLDING SHIELD WITH INITIALS H. A. P. A. G.;"},{"v":"1900-1118"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21547"},null,{"v":"VERSAMMLUNG DER PROVINZIAL-LIEDERTAFEL"},{"v":"LIEDERTAFEL"},{"v":"PROF;"},{"v":"ZERBST, GERMANY"},{"v":"BOOKLET; ILLUS; 4.25X6.5;"},{"v":"OTHER (MUSIC FESTIVAL?);"},{"v":"WRITTEN IN GERMAN; INCLUDES COMPLETE SCHEDULE FOR ALL MUSCIAL EVENTS, ALSO TRAIN & BUS SCHEDULE, ALSO DETAILED PROGRAM OF MUSICAL EVENTS; MENU ALSO INCLUDES PRICED WINE LIST; ILLUSTRATIONS OF MUSICAL SCORES, FLOWERS, BIRDS AND SCENIC VIEWS"},{"v":"1893-072"},null,null,null,{"v":"Versammlung Der Provinzial Liedertafel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"12"},{"v":25},{"v":1893},{"v":5},{"v":27},{"v":"1893-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21550"},null,{"v":"THE NOBSCUSSETT"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"DENNIS,CAPE COD,MASS;"},{"v":"BROADSHEET;ILLUS;4.5 X 7.25;"},null,null,{"v":"1890-078"},null,null,null,{"v":"The Nobscussett"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1890},{"v":8},{"v":3},{"v":"1890-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21552"},null,{"v":"PRESS COUNCIL-71"},{"v":"FIRST ANNUAL BANQUET AND COTILLON"},{"v":"PROF;"},{"v":"AUDITORIUM HOTEL"},{"v":"BOOKLET; ILLUS; COL; 5.50X6.75;"},null,{"v":"INCLUDES PROGRAM, DANCES ITEMIZED, NAME OF COTILLON LEADER AS WELL AS ARRANGEMENTS, RECEPTION COMMITTEE MEMBERS LISTED;"},{"v":"189L-130"},null,null,null,{"v":"Press Council 71"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1891},{"v":12},{"v":10},{"v":"1891-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21553"},null,{"v":"TOLEDO FIRE UNDERWRITERS ASSOCIATION"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"?"},{"v":"FOLDER; ILLUS; COL; 5X7;"},{"v":"[ANNUAL]"},{"v":"RECEPTION COMMITTEE MEMBERS & PRES. LISTED;"},{"v":"1906-135"},null,null,null,{"v":"Toledo Fire Underwriters Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1906},{"v":2},{"v":7},{"v":"1906-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21555"},null,{"v":"WALDORF- ASTORIA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 6 X 9;"},null,{"v":"PRICED MENU; (1905-743 UNUSUAL FILE);"},{"v":"1905-744"},null,null,null,{"v":"Waldorf  Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":136},{"v":1905},{"v":10},{"v":11},{"v":"1905-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21556"},null,{"v":"OSBORNE HOUSE"},{"v":"EASTER DINNER"},{"v":"COMMERCIAL"},{"v":"HORNELLSVILLE, NY"},{"v":"FOLDER; ILLUS; 5.5 X 7;"},{"v":"REL;"},{"v":"EASTER LILY ON COVER; WHITE RIBBON;"},{"v":"1898-143"},null,null,null,{"v":"Osborne House"},null,null,null,{"v":"complete"},{"v":"8"},{"v":46},{"v":1898},{"v":4},{"v":10},{"v":"1898-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21557"},null,{"v":"UNION COLLEGE ALUMNI ASSOCIATION OF NEW YORK"},{"v":"TWELFTH ANNUAL REUNION"},{"v":"EDUC;"},{"v":"THE SAVOY [NY]"},{"v":"BOOKLET; COL; 5 X 8.25;"},{"v":"ANNIVERSARY;"},{"v":"PRICED WINE LIST; MAROON BORDER AND PRINT; FRENCH; POETIC QUOTES WITH EACH MENU ITEM; UNION COLLEGE SONGS; TOASTS;GUESTS;"},{"v":"1899-832"},null,null,null,{"v":"Union College Alumni Association Of New York"},null,null,null,{"v":"complete"},{"v":"16"},{"v":18},{"v":1899},{"v":12},{"v":14},{"v":"1899-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21558"},null,{"v":"HOTEL ST. REGIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED;MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE;"},{"v":"1906-143"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1906},{"v":2},{"v":9},{"v":"1906-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21559"},null,{"v":"LOUISIANA BAR ASSOCIATION"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"WEST END HOTEL, NEW ORLEANS,LA."},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.5;"},{"v":"ANNUAL;"},{"v":"SPEAKERS & OFFICERS LISTED;"},{"v":"1899-423"},null,null,null,{"v":"Louisiana Bar Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1899},{"v":5},{"v":13},{"v":"1899-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21560"},null,{"v":"DELMONICO'S"},{"v":"DINNER"},null,{"v":"BEAVER ST."},{"v":"CARD; 6 X 9;"},null,{"v":"PRICED MENU, FRENCH ON ONE SIDE, ENGLISH ON THE OTHER; LOCATION OF RESTAURANT HANDWRITTEN BY FNB;"},{"v":"1899-371"},null,null,null,{"v":"Delmonico's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":411},{"v":1899},{"v":4},{"v":18},{"v":"1899-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21561"},null,{"v":"CANADIAN-AUSTRALIAN STEAMSHIP CO'S R.M.S. MIOWERA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"AT SEA"},{"v":"CARD; 5 X 8;"},null,{"v":"LOGO OF STEAMSHIP COMPANY;"},{"v":"1896-197"},null,null,null,{"v":"Canadian Australian Steamship Co's R.M.S. Miowera"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1896},{"v":11},{"v":3},{"v":"1896-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21562"},null,{"v":"HOTEL SOMERSET"},{"v":"DINNER GIVEN BY ALEXANDER AGASSIZ, PRESIDENT OF THE NATIONAL ACADEMY OF SCIENCES"},{"v":"PROF;"},{"v":"COMMONWEALTH AVENUE, BOSTON, MA"},{"v":"CARD; 5.5 X 9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; EVENT HANDWRITTEN ON BACK OF MENU;"},{"v":"1906-844"},null,null,null,{"v":"Hotel Somerset"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1906},{"v":11},{"v":21},{"v":"1906-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21564"},null,{"v":"FLAT IRON RESTAURANT"},{"v":"NEW YEAR'S DINNER"},{"v":"COMMERCIAL"},{"v":"22ND & 23RD STS, NEW YORK CITY"},{"v":"CARD; 5.5X8.5;"},{"v":"SECULAR HOLIDAY;"},null,{"v":"1907-002"},null,null,null,{"v":"Flat Iron Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1907},{"v":1},{"v":1},{"v":"1907-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21565"},null,{"v":"ROYAL POINCIANA HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"PALM BEACH,FLA."},{"v":"BROADSIDE; COL; 5 X 9;"},null,null,{"v":"1901-474"},null,null,null,{"v":"Royal Poinciana Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":2},{"v":22},{"v":"1901-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21566"},null,{"v":"PRINCESS HOTEL"},{"v":"EASTER SUNDAY LUNCH"},{"v":"COMMERCIAL"},{"v":"HAMILTON, BERMUDA"},{"v":"FOLDER; ILLUS; COL; 6.25X5;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"CUT-OUT OF CHICKS & EGGSHELLS, FLOWERS ON COVER;"},{"v":"1899-302"},null,null,null,{"v":"Princess Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":70},{"v":1899},{"v":4},{"v":2},{"v":"1899-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21567"},null,{"v":"MERCHANT TAILOR'S SOCIETY OF THE CITY OF NEW YORK"},{"v":"[DINNER] TO THE DELEGATES TO THE CONVENTION OF THE MERCHANT TAILOR'S NATIONAL EXCHANGE OF THE UNITED STATES OF AMERICA"},{"v":"COM"},{"v":"THE BRUNSWICK, NEW YORK"},{"v":"FOLDER; ILL; 5.5X7.75"},{"v":"OTHER, COMMERCIAL CONVENTION DINNER"},{"v":"FRONT COVER ILLUSTRATED WITH VARIOUS ITEMS INCLUDING ARMS OF SPONSORING ORGANIZATION,CARDS FASTENED WITH TWO RIBBONS ON TOP,TOASTS LISTED"},{"v":"1889-019"},null,null,null,{"v":"Merchant Tailor's Society Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1889},{"v":2},{"v":7},{"v":"1889-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21568"},null,{"v":"? (J B)"},{"v":"WEDDING BREAKFAST"},{"v":"SOC;"},{"v":"DEUTSCHER CLUB, MILWAUKEE,WIS."},{"v":"FOLDER; GOLD TRIM;5 X 6.25;"},{"v":"RITE"},{"v":"MENU IN GERMAN;WINES FOR EACH COURSE LISTED;"},{"v":"1901-476"},null,null,null,{"v":"? (J B)"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1901},{"v":2},{"v":23},{"v":"1901-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21569"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA LORRAINE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CHATEAU; NAUTICAL FLAGS;"},{"v":"1906-646"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1906},{"v":6},{"v":27},{"v":"1906-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21570"},null,{"v":"THE ANTLERS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"COLORADO SPRINGS,COLO."},{"v":"FOLDER;ILLUS COVER;4.25 X 5.25;"},null,{"v":"INCLUDES MEAL HOURS"},{"v":"1885-010"},null,null,null,{"v":"The Antlers"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":28},{"v":1885},{"v":3},{"v":4},{"v":"1885-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21571"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE  ABOARD SCHNELLDAMPFER (EXPRESS-STEAMER) FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},null,{"v":"ENGLISH AND GERMAN; MUSICAL PROGRAM; ILLUSTRATION OF PEOPLE WALKING ON DECK;"},{"v":"1899-841"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1899},{"v":12},{"v":16},{"v":"1899-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21572"},null,{"v":"PRINCESS ANNE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"VIRGINIA BEACH, VA"},{"v":"BROADSHEET; ILLUS; 5X7.75;"},{"v":"OTHER (DAILY MENU);"},{"v":"THIS APPEARS TO BE A DINNER MENU OF SAME HOTEL, SAME DATE; HOTEL SEAL AT TOP OF MENU;"},{"v":"1897-113"},null,null,null,{"v":"Princess Anne"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1897},{"v":4},{"v":12},{"v":"1897-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21573"},null,{"v":"CIE. GLE. TRANSATLANTIQUE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA CHAMPAGNE"},{"v":"FOLDER; 4.5 X 7.75; ILLUS; COL;"},null,{"v":"MENU IN FRENCH AND ENGLISH; COLORED ADS IN FOLDOUT;"},{"v":"1900-674"},null,null,null,{"v":"Cie. Gle. Transatlantique"},null,null,null,{"v":"complete"},{"v":"6"},{"v":36},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21574"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSER"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU LISTED SEPARATELY;TO BE USED AS A POSTCARD;"},{"v":"1899-737"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1899},{"v":11},{"v":19},{"v":"1899-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21576"},null,{"v":"AMERICA ASSOCIATION OF PUBLIC ACCOUNTANTS"},{"v":"DINNER"},{"v":"PROF;"},{"v":"NEW-YORK HOTEL AND RESTAURANT CO. LTD., CORTLANDT ST. [NY]"},{"v":"BROADSHEET; ILLUS; COL; 5 X 7.75;"},{"v":"OTHER (SOC);"},{"v":"BLUE PRINT; GOLD CREST; PRICED WINE LIST;"},{"v":"1898-282"},null,null,null,{"v":"America Association Of Public Accountants"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":28},{"v":1898},{"v":10},{"v":11},{"v":"1898-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21577"},null,{"v":"UNION LEAGUE"},{"v":"IN COMMEMORATION OF THE 73RD BIRTHDAY OF GENERAL GRANT"},{"v":"PATR;"},{"v":"PHILADELPHIA, PA"},{"v":"BOOKLET; ILLUS;5.5X9;"},{"v":"RITE"},{"v":"PHOTO OF GEN. GRANT ON COVER; WINES LISTED; ALL SPEAKERS LISTED; COMMITTEE MEMBERS & COMPLETE LIST OF GUESTS NOTED;"},{"v":"1895-082"},null,null,null,{"v":"Union League"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1895},{"v":4},{"v":27},{"v":"1895-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21578"},null,{"v":"THE DUFFERIN"},{"v":"DINNER"},null,{"v":"?"},{"v":"FOLDER; ILL; 5X5.75"},null,null,{"v":"1889-071"},null,null,null,{"v":"The Dufferin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1889},{"v":9},{"v":10},{"v":"1889-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21581"},null,{"v":"AMERICAN LEGATION"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"BANGKOK, SIAM"},{"v":"FOLDER; ILLUS; COL; 3.5 X 5;"},{"v":"OTHER (SOC);"},{"v":"MENU HANDWRITTEN;  SEVERAL FLAGS;"},{"v":"1906-862"},null,null,null,{"v":"American Legation"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1906},{"v":11},{"v":27},{"v":"1906-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21582"},null,{"v":"THE CLOVER CLUB"},{"v":"25TH ANNIVERSARY DINNER"},{"v":"SOC;"},{"v":"BELLEVUE-STRATFORD, PHILADELPHIA, PA"},{"v":"FOLDER; ILLUS; COL; 5.5X5.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; DINNER COMMITTEE LISTED; MENU IN SHAPE OF A CLOVER;"},{"v":"1907-099"},null,null,null,{"v":"The Clover Club"},null,null,null,{"v":"under review"},{"v":"4"},{"v":18},{"v":1907},{"v":1},{"v":17},{"v":"1907-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21583"},null,{"v":"PRINCE FERDINAND OF BULGARIA"},{"v":"STATE DINNER"},{"v":"GOVT;"},{"v":"PALAIS ROYAL, SOPHIA"},{"v":"CARD; 4.5 X 7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; EVENT AND PLACE NOTED BY FEB; ALSO NOTED HE WAS KING FERDINAND FROM OCT. 5, 1908 TO AUG. 14, 1909"},{"v":"1907-529"},null,null,null,{"v":"Prince Ferdinand Of Bulgaria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1907},{"v":5},{"v":19},{"v":"1907-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21584"},null,{"v":"MEMBERS OF BALTIMORE YACHT CLUB"},{"v":"DINNER GIVEN TO COMMODORE HARRY B. GILPIN"},{"v":"SOC;"},{"v":"HOTEL RENNERT"},{"v":"FOLDER; ILLUS; 5X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; PHOTO OF MR. GILPIN; PHOTO OF YACHT ON COVER;"},{"v":"1907-266"},null,null,null,{"v":"Members Of Baltimore Yacht Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1907},{"v":2},{"v":23},{"v":"1907-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21587"},null,{"v":"CHICAGO BEACH HOTEL"},{"v":"EASTER DINNER"},{"v":"COMMERCIAL"},{"v":"[CHICAGO, IL]"},{"v":"CARD; ILLUS; COL; 5.75 X 9;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"COLORED PANSIES AND RIBBONS; DATE NOTED BY FEB;"},{"v":"1901-863"},null,null,null,{"v":"Chicago Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1901},{"v":4},{"v":7},{"v":"1901-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21589"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"ON BOARD S.S.KRONPRINZESSIN CECILE"},{"v":"BROADSHEET;GOLD TRIM;6.75X10.75;"},null,{"v":"MENU IN GERMAN & ENGLISH; ADDITIONAL CHOICES ON BACK;"},{"v":"1907-757"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":131},{"v":1907},{"v":8},{"v":26},{"v":"1907-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21590"},null,{"v":"HAMILTON CLUB OF CHICAGO"},{"v":"SEVENTEENTH ANNUAL APPOMATTOX DAY BANQUET"},{"v":"SOC;"},{"v":"AUDITORIUM, THE, CHICAGO, IL"},{"v":"BOOKLET; ILLUS; COL; 5.6X7;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH AND ENGLISH; TOASTS INCLUDED; OFFICERS, DIRECTORS, BANQUET AND RECEPTION COMMITTEES LISTED; INCLUDES PHOTOGRAPH OF UNIDENTIFIED MAN; SILK RIBBON ATTACHMENT;"},{"v":"1907-362"},null,null,null,{"v":"Hamilton Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"12"},{"v":14},{"v":1907},{"v":4},{"v":9},{"v":"1907-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21592"},null,{"v":"ROYAL POINCIANA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"PALM BEACH, FL"},{"v":"CARD; ILLUS; COL; 4X7.25;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-807"},null,null,null,{"v":"Royal Poinciana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1901},{"v":3},{"v":31},{"v":"1901-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21593"},null,{"v":"PUTNEY'S"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"481 BROADWAY AND 54 MERCER STREET NY"},{"v":"CARD; ILLUS; 7 X 14;"},null,{"v":"PRICED MENU; ILLUSTRATION OF FOOD;"},{"v":"1900-456"},null,null,null,{"v":"Putney's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":200},{"v":1900},{"v":1},{"v":22},{"v":"1900-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21595"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"DAILY CAFE BREAKFAST MENU"},{"v":"COMMERCIAL"},{"v":"MADISON SQUARE, NEW YORK"},{"v":"FOLDER; 5.75 X 9.75;"},null,{"v":"PRICED MENU;"},{"v":"1907-054"},null,null,null,{"v":"Fifth Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":285},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21596"},null,{"v":"U.S.S. RALEIGH"},{"v":"DINNER"},{"v":"NAV;"},{"v":"EN ROUTE SHANGHAI, CHINA"},{"v":"CARD; ILLUS; COL; 4.25X5.75;"},null,{"v":"MENU HANDWRITTEN; CHINESE LANDSCAPE ILLUSTRATION; PASSENGERS' NAMES ON BACK OF MENU;"},{"v":"1906-372"},null,null,null,{"v":"U.S.S. Raleigh"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1906},{"v":4},{"v":14},{"v":"1906-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21597"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[SHIP?] BREMEN"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"THREE CROSSED FLAGS INCLUDING AMERICAN IN RED, WHITE, AND BLUE; COMPASS; ENGLISH; MUSICAL PROGRAM;"},{"v":"1893-079"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1893},{"v":6},{"v":13},{"v":"1893-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21598"},null,{"v":"THE NEW ST. CHARLES"},{"v":"NEW YEAR'S DAY DINNER"},{"v":"COMMERCIAL"},{"v":"NEW ORLEANS, LA"},{"v":"FOLDER; ILLUS; COL; 8 X 11;"},{"v":"SECULAR HOLIDAY;"},{"v":"ILLUSTRATION OF WOMAN'S HEAD; CALENDAR;"},{"v":"1906-009"},null,null,null,{"v":"The New St. Charles"},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1906},{"v":1},{"v":1},{"v":"1906-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21599"},null,{"v":"THE HALIFAX"},{"v":"DAILY MENU"},{"v":"COM"},{"v":"HALIFAX,N.S."},{"v":"FOLDER; ILL; 5X7"},null,{"v":"HALIFAX VIEWS ILLUSTRATED ON FRONT COVER"},{"v":"1889-072"},null,null,null,{"v":"The Halifax"},null,null,null,{"v":"complete"},{"v":"4"},{"v":52},{"v":1889},{"v":9},{"v":12},{"v":"1889-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21601"},null,{"v":"HAMBURG- AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP AUGUSTE VICTORIA"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SEPARATE LISTING IN ENGLISH AND GERMAN;MUSICAL PROGRAM;"},{"v":"1899-715"},null,null,null,{"v":"Hamburg  Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1899},{"v":11},{"v":15},{"v":"1899-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21602"},null,{"v":"FREIGHT & PASSENGER AGENTS' ASSOCIATION OF NEW YORK CITY"},{"v":"ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"HOFFMAN HOUSE, NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 4.25X6.25;"},{"v":"ANNIVERSARY;"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; HOTEL SEAL ON FRONT;"},{"v":"1897-050"},null,null,null,{"v":"Freight & Passenger Agents' Association Of New York City"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1897},{"v":2},{"v":11},{"v":"1897-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21603"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF WOMAN IN CLASSICAL DRESS HOLDING SHIELD WITH INITIALS H.P.A.A.G.; AND STEAMER;"},{"v":"1901-853"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":4},{"v":6},{"v":"1901-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21604"},null,{"v":"BAY STATE HOUSE"},{"v":"EASTER SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"WORCESTER, MA"},{"v":"BROADSIDE; ILLUS; COL; 6X8;"},{"v":"REL;"},{"v":"WREATH OF FLOWERS AT TOP OF MENU;"},{"v":"1897-122"},null,null,null,{"v":"Bay State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1897},{"v":4},{"v":18},{"v":"1897-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21606"},null,{"v":"RED STAR LINE ANTWERPEN-NEW YORK"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ON BOARD S.S. KROONLAND"},{"v":"CARD; ILLUS; 5.6X8;"},null,{"v":"CARD ALSO SERVES AS POST CARD; SKETCH OF STEAMSHIP AT SEA AND SMALL ROWBOAT, 2 SEAMEN;"},{"v":"1907-689"},null,null,null,{"v":"Red Star Line Antwerpen New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1907},{"v":7},{"v":21},{"v":"1907-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21607"},null,{"v":"9TH REGIMENT VETERAN ASSOCIATION"},{"v":"BANQUET AND RECEPTION"},{"v":"MIL;"},{"v":"FANEUIL HALL, BOSTON, MA"},{"v":"BOOKLET; ILLUS; COL; 5.25X7;"},null,{"v":"INCLUDES WINE LIST; ALL COMMITTEES AND OFFICERS LISTED; PHOTOGRAPH OF SOLDIER ON COVER; FLAGS; PHOTOGRAPH OF FANEUIL HALL ON BACK COVER; RED, WHITE AND BLUE RIBBON ATTACHMENT;"},{"v":"1907-627"},null,null,null,{"v":"9th Regiment Veteran Association"},null,null,null,{"v":"complete"},{"v":"6"},{"v":24},{"v":1907},{"v":6},{"v":25},{"v":"1907-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21608"},null,{"v":"STATE OF OHIO MILITARY ORDER"},{"v":"FOURTH ANNUAL DINNER"},{"v":"MIL;"},{"v":"CINCINNATI, 0H"},{"v":"BOOKLET; ILLUS; 4.5X7;"},{"v":"SOC;"},{"v":"DRAWING OF SENTRY; BATTLE; RED AND BLUE PRINT; TIED WITH RED, WHITE, AND BLUE RIBBONS; PROGRAM AND INVITATION INCLUDED;"},{"v":"1887-014"},null,null,null,{"v":"State Of Ohio Military Order"},null,null,null,{"v":"complete"},{"v":"11"},{"v":23},{"v":1887},{"v":5},{"v":4},{"v":"1887-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21609"},null,{"v":"CREDIT MENS' ASSOCIATIOOOON OF BALTIMORE"},{"v":"BANQUET TO NATIONAL ASSOCIATION OF CREDIT MEN"},{"v":"PROF;"},{"v":"BALTIMORE,MD."},{"v":"BOOK;COL;4X6"},{"v":"ANNUAL CONVENTION - COMPL;"},{"v":"MENU IN FORM OF A BANK BOOK[FULLY BOUND];WINES LISTED;SPEAKERS & MUSIC PROGRAM INCLUDED;"},{"v":"1906-524"},null,null,null,{"v":"Credit Mens' Association Of Baltimore"},null,null,null,{"v":"complete"},{"v":"16"},{"v":27},{"v":1906},{"v":6},{"v":15},{"v":"1906-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21610"},null,{"v":"ARKWRIGHT CLUB OF NEW-YORK"},{"v":"DINNER"},{"v":"PROF(?);"},{"v":"[NEW YORK]"},{"v":"CARD; 3.75 X 7;"},{"v":"OTHER (SOC?)"},{"v":"MENU IS TITLED 'AMICUS CURIAE' SOTHIS COULD BE A LEGAL ORGANIZATION;"},{"v":"1899-532"},null,null,null,{"v":"Arkwright Club Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1899},{"v":7},{"v":24},{"v":"1899-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21611"},null,{"v":"CUNARD LINE-R.M.S. PAVONIA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"[EN ROUTE]"},{"v":"BROADSIDE; 4.5 X 6.5;"},null,{"v":"HANDWRITTEN IN COLORED INK;"},{"v":"1896-177"},null,null,null,{"v":"Cunard Line R.M.S. Pavonia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1896},{"v":10},{"v":2},{"v":"1896-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21613"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 4.75X9;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-548"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":3},{"v":3},{"v":"1901-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21614"},null,{"v":"WYOMING VALLEY HOTEL"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"WILKES-BARRE, PA;"},{"v":"FOLDER; ILLUS; 4.75 X 7.5;"},{"v":"SECULAR HOLIDAY. HOLIDAY"},null,{"v":"1898-356"},null,null,null,{"v":"Wyoming Valley Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21615"},null,{"v":"NAVY LEAGUE OF THE UNITED STATES"},{"v":"SECOND ANNUAL BANQUET"},{"v":"NAV;"},{"v":"THE NEW WILLARD, WASHINGTON, DC"},{"v":"CARD; 5X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED;"},{"v":"1907-257"},null,null,null,{"v":"Navy League Of The United States"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1907},{"v":2},{"v":22},{"v":"1907-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21616"},null,{"v":"AMERICAN BANKERS' ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"DETROIT CLUB, DETROIT, MI"},{"v":"CARD; COL; ILLUS; 5.5 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"GREEN AND GOLD DECORATIONS; FRENCH; WINES;"},{"v":"1897-249"},null,null,null,{"v":"American Bankers' Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1897},{"v":8},{"v":17},{"v":"1897-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21618"},null,{"v":"? CLUB"},{"v":"DAILY BILL OF FARE"},{"v":"SOCIAL;"},{"v":"CLUB DINING ROOM"},{"v":"BROADSHEET; 6.25 X 10.5;"},{"v":"DAILY MENU;"},{"v":"ALL ITEMS ARE PRICED; COMPLETE WINE LIST & PRICES ON BACK;"},{"v":"1897-090"},null,null,null,{"v":"? Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":412},{"v":1897},{"v":3},{"v":17},{"v":"1897-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21619"},null,{"v":"TERRE HAUTE HOUSE"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"TERRE HAUTE,IND;"},{"v":"FOLDER; ILLUS;COL;2.5X6;"},{"v":"WEEKLY;"},{"v":"PAINTED SCENE ON COVER;"},{"v":"1905-686"},null,null,null,{"v":"Terre Haute House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1905},{"v":9},{"v":3},{"v":"1905-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21620"},null,{"v":"PHILOLEXIAN SOCIETY OF COLUMBIA UNIVERSITY"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"THE ARENA,39 WEST 31ST ST.,NY"},{"v":"BOOKLET; ILLUS; 5.25 X 7;"},{"v":"ANNUAL"},{"v":"EACH ITEM IN MENU FOLLOWED BY A POEM; ALL SPEAKERS LISTED;"},{"v":"1899-412"},null,null,null,{"v":"Philolexian Society Of Columbia University"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1899},{"v":5},{"v":4},{"v":"1899-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21621"},null,{"v":"L. LAFLIN KELLOGG"},{"v":"DINNER TO [GEORGE C. CLARK]"},{"v":"SOCIAL"},{"v":"COLONIAL CLUB OF NY"},{"v":"BROADSIDE; ILLUS; 4.75 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED FOR EACH COURSE;"},{"v":"1898-022"},null,null,null,{"v":"L. Laflin Kellogg"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1898},{"v":1},{"v":10},{"v":"1898-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21622"},null,{"v":"(DELMONOCO'S?)"},{"v":"DINNER"},null,{"v":"DELMONICO'S [NY?]"},{"v":"CARD; ILLUS;3.25X5;"},null,{"v":"FRENCH; BLUE AND GOLD ORNAMENTAL BORDER; [DELMONICO'S RESTAURANT MENU?]"},{"v":"1888-085"},null,null,null,{"v":"Delmonoco's?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1888},{"v":12},{"v":20},{"v":"1888-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21623"},null,{"v":"THE WINDSOR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MONTREAL [CANADA?]"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"2 COPIES;"},{"v":"1891-097"},null,null,null,{"v":"The Windsor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1891},{"v":9},{"v":16},{"v":"1891-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21624"},null,{"v":"HOTEL ST. GEORGE"},{"v":"NEW YEAR DINNER"},{"v":"COMMERCIAL"},{"v":"NYACK, NY"},{"v":"CARD; 3.5 X 5.25;"},null,{"v":"FRENCH;"},{"v":"1894-003"},null,null,null,{"v":"Hotel St. George"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1894},{"v":1},{"v":1},{"v":"1894-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21626"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KONIGIN LUISE\""},{"v":"BROADSIDE; ILLUS; COL; 5.25X8.25;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"GERMAN & ENGLISH; PHOTO OF STEAMSHIP & SEA SKETCHES;"},{"v":"1899-225"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1899},{"v":3},{"v":9},{"v":"1899-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21628"},null,{"v":"(FIFTH AVENUE HOTEL)"},{"v":"NEW YEAR'S DAY DINNER"},{"v":"COMMERCIAL"},{"v":"[NEW YORK, NY]"},{"v":"BROADSIDE; 5.5X8.25;"},{"v":"SECULAR HOLIDAY;"},{"v":"INFO SUPPLIED BY FNB; FRENCH & ENGLISH; TWO IDENTICAL MENUS;"},{"v":"1897-003"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":73},{"v":1897},{"v":1},{"v":1},{"v":"1897-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21629"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELIDAMFER AUGUSTE VICTORIA"},{"v":"CARD; 5.0X8.25; ILLUS; COLOR;"},null,{"v":"ILLUS, CASTLES IN BACKGROUND; GODDESS HOLDING ANCHOR IN RIGHT HAND; PLAQUE ENGRAVED H.A.P.A.G.; INSET STEAMSHIP UNDERWAY;"},{"v":"1900-742"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21630"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; COL; ILLUS; 6.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; MARINE SCENE IN COLOR; BACK OF MENU PRINTED FOR USE AS POSTCARD;"},{"v":"1899-340"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1899},{"v":4},{"v":12},{"v":"1899-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21631"},null,{"v":"QUILL AND DAGGER"},{"v":"MENU"},{"v":"EDUC;"},{"v":"DEEMING HALL, ITHACA, NY"},{"v":"FOLDER; 4.75X5.5;"},null,{"v":"TOAST LIST INDICATES THIS IS A COLLEGE REUNION"},{"v":"1895-095"},null,null,null,{"v":"Quill And Dagger"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1895},{"v":5},{"v":21},{"v":"1895-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21632"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},null,{"v":"THIS IS ONE OF A SERIES OF UNIDENTIFIED MENUS WHICH ARE PROPABLY OF THE FIFTH AVENUE HOTEL; BLUE STOCK;"},{"v":"1905-929"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1905},{"v":12},{"v":2},{"v":"1905-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21633"},null,{"v":"HOTEL ASPINWALL"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"LENOX, MA"},{"v":"FOLDER; ILLUS; COL; 5.25X8;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"DATE NOTED BY FEB; COVER ILLUSTRATED WITH EAGLE SYMBOL AND STRING OF FIREWORKS;"},{"v":"1906-558"},null,null,null,{"v":"Hotel Aspinwall"},null,null,null,{"v":"complete"},{"v":"3"},{"v":46},{"v":1906},{"v":7},{"v":4},{"v":"1906-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21634"},null,{"v":"SOUTHERN RAILWAY INSPECTION TRIP"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE, KNOXVILLE-SALISBURY"},{"v":"CARD; ILLUS; 5.6X6.6;"},null,{"v":"TABLE D'HOTE MENU; DECORATIVE WREATH AROUND RAILWAY NAME;"},{"v":"1905-865"},null,null,null,{"v":"Southern Railway Inspection Trip"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1905},{"v":11},{"v":16},{"v":"1905-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21635"},null,{"v":"AMERICAN HOUSE"},{"v":"DAILY MENU"},null,{"v":"BOSTON,MA."},{"v":"ILLUS.BROADSIDE"},null,{"v":"INCLUDES WINE LIST"},{"v":"1856-002"},null,null,null,{"v":"American House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":109},{"v":1856},{"v":4},{"v":10},{"v":"1856-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21637"},null,{"v":"CHAMBERLIN HOTEL"},{"v":"EASTER SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"OLD POINT COMFORT, VA"},{"v":"BROADSIDE; ILLUS; COL; 5.75X8.5;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"ILLUSTRATION OF CHICK BREAKING OF EGGSHELL AT TOP OF MENU, ALSO HOTEL SEAL; [EVENT & DATE DATA SUPPLIED BY FNB];"},{"v":"1899-299"},null,null,null,{"v":"Chamberlin Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1899},{"v":4},{"v":2},{"v":"1899-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21638"},null,{"v":"HOLLY INN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PINEHURST,N.C."},{"v":"BROADSIDE; ILLUS; COL; 5 X 7;"},null,null,{"v":"1901-134"},null,null,null,{"v":"Holly Inn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1901},{"v":1},{"v":20},{"v":"1901-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21639"},null,{"v":"HOTEL VENDOME"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 7 X 11;"},null,{"v":"PRICED MENU; HOTEL CREST;"},{"v":"1900-490"},null,null,null,{"v":"Hotel Vendome"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":180},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21640"},null,{"v":"RED STAR LINE-SS FRIESLAND"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; 5 X 8;"},{"v":"DAILY"},null,{"v":"1900-381"},null,null,null,{"v":"Red Star Line Ss Friesland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21641"},null,{"v":"DUNCAN HOTEL"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"NASHVILLE, TENN;"},{"v":"BOOKLET; ILLUS; COL; RIBBON TRIM; 6.5 X 6;"},{"v":"SECULAR HOLIDAY. HOLIDAY"},{"v":"HANDPAINTING FLOWERS ON COVER;"},{"v":"1898-342"},null,null,null,{"v":"Duncan Hotel"},null,null,null,{"v":"complete"},{"v":"12"},{"v":33},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21643"},null,{"v":"GOLDENES ROSS HOTEL & RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"HALBERSTADT,PRUSSIA"},{"v":"FOLDER;ILLUS;6.5X10.5;"},{"v":"DAILY;"},{"v":"MENU IN GERMAN; SEVERAL HANDWRITTEN ITEMS;PRICES INCLUDED;"},{"v":"1906-651"},null,null,null,{"v":"Goldenes Ross Hotel & Restaurant"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":83},{"v":1906},{"v":7},{"v":30},{"v":"1906-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21644"},null,{"v":"DENNIS HOTEL"},{"v":"EASTER SUNDAY LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ"},{"v":"BOOKLET; ILLUS; COL; 4.25X6.5;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"INCLUDES MUSICAL PROGRAM OF INSTRUMENTAL, VOCAL, & POPULAR GOSPEL SONG SERVICE FOR LATER EASTER SUNDAY EVENING; LILY & HOTEL SEAL EMBOSSED ON COVER; SILK CORD ATTACHMENT;"},{"v":"1899-289"},null,null,null,{"v":"Dennis Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1899},{"v":4},{"v":2},{"v":"1899-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21645"},null,{"v":"PENNSYLVANIA RAILROAD DINING CARS"},{"v":"DINNER [TRIP OF PRESIDENT MC KINLEY TO PATERSON FOR FUNERAL OF VICE PRESIDENT HOBART]"},{"v":"COMMERCIAL"},{"v":"[EN ROUTE TO PATERSON]"},{"v":"BROADSIDE; ILLUS; COL; 4.75X6.5;"},{"v":"RITE"},{"v":"[EVENT INFO SUPPLIED BY FNB]; RR MONOGRAM AT TOP OF MENU"},{"v":"1899-755"},null,null,null,{"v":"Pennsylvania Railroad Dining Cars"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1899},{"v":11},{"v":25},{"v":"1899-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21646"},null,{"v":"ST. NICHOLAS SOCIETY"},{"v":"PAAS FESTIVAL"},{"v":"SOCIAL;"},{"v":"DELMONICO'S [NY]"},{"v":"CARD; COL; ILLUS; 4.25 X 6.75;"},{"v":"OTHER (SOCIAL?);"},{"v":"ORANGE STOCK; MAN IN DUTCH GARB SMOKING A LONG PIPE;"},{"v":"1901-872"},null,null,null,{"v":"St. Nicholas Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":4},{"v":8},{"v":"1901-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21647"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 5.25X8.25;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1907-933"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1907},{"v":11},{"v":1},{"v":"1907-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21648"},null,{"v":"MURO HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"116 WEST 14 ST. NY"},{"v":"BROADSIDE; 4 5 X 7.25;"},{"v":"DAILY"},{"v":"COURSE TITLE IN SPANISH; AVAILABLE FOODS HANDWRITTEN IN ENGLISH;"},{"v":"1900-371"},null,null,null,{"v":"Muro Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21649"},null,{"v":"VIRGINIA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"59TH STREET AND BROADWAY, NEW YORK [NY];"},{"v":"CARD; 6.0X9.25;"},null,{"v":"PARTIALLY PRINTED MENU ON FRONT; HAND WRITTEN ITEMS ON REVERSE IDENTIFIED AS \"REGULAR DINNER - 25CENTS - SERVED 11:30 TO 2:00\"; SIGNED ON BOTTOM \"THEODORE THE CATERER\";"},{"v":"1900-471"},null,null,null,{"v":"Virginia Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":37},{"v":1900},{"v":1},{"v":23},{"v":"1900-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21650"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ABOARD S.S. FRIESLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; GARLAND OF FOOD AND COOKING UTENSILS;"},{"v":"1900-673"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":3},{"v":"1900-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21652"},null,{"v":"GOLF DININGROOM"},{"v":"REGULAR MENU"},{"v":"COMMERCIAL"},{"v":"1484 BROADWA,NY"},{"v":"FOLDER;ILLUS;6X9.5;"},{"v":"DAILY;"},{"v":"PRINTED MENU WITH LARGE SPACE FOR HANDWRITTEN \"EXTRAS\",SEVERAL PRICES IN PRINTED MENU INCREASED BY HAND;PRINTERS EMBLEM ON BACK COVER;"},{"v":"1900-717"},null,null,null,{"v":"The Golf Dining-Room"},null,null,null,{"v":"complete"},{"v":"4"},{"v":116},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21653"},null,{"v":"WASHINGTON CONGREGATIONAL CLUB"},{"v":"FOREFATHERS' DAY BANQUET"},{"v":"RELIG;"},{"v":"THE COCHRAN, WASHINGTON,D.C."},{"v":"BOOKLET; ILL; 4.75X6;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"TWISTED RED CORD AT LEFT FROM TOP TO BOTTOM; MUSICAL PROGRAM AND TOASTS LISTED; COMMITTEE AND OTHER NAMES LISTED;"},{"v":"1892-157"},null,null,null,{"v":"Washington Congregational Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1892},{"v":12},{"v":21},{"v":"1892-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21655"},null,{"v":"ECCENTRIC CLUB"},{"v":"SECOND ANNIVERSARY DINNER"},{"v":"SOC;"},{"v":"CRITERION"},{"v":"BROADSIDE; ILLUS; 9.5X12.5;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH WITH SOME DISHES NAMED AFTER VARIOUS PERSONALITIES OF THE ARTISTIC WORLD. CABARET DANCING GIRL AND FACE OF A MAN ON THE TOP"},{"v":"1892-133"},null,null,null,{"v":"Eccentric Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1892},{"v":11},{"v":20},{"v":"1892-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21656"},null,{"v":"AMERICAN ACADEMY OF MUSIC"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"?"},{"v":"BROADSIDE; ILLUS;3.5X5.5;"},{"v":"ANNUAL"},null,{"v":"1906-251"},null,null,null,{"v":"American Academy Of Music"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":18},{"v":1906},{"v":2},{"v":27},{"v":"1906-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21657"},null,{"v":"STEAMER MARY POWELL"},{"v":"DAILY DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET; 5.5X8.75;"},null,{"v":"COMPLETE WINE LIST ON BACK;"},{"v":"1895-073"},null,null,null,{"v":"Steamer Mary Powell"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":117},{"v":1895},{"v":5},{"v":1},{"v":"1895-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21658"},null,{"v":"WANAMAKER STORE"},{"v":"INAUGURAL INSPECTION AND BANQUET TO THE AMERICAN PRESS, MEMBERS OF THE RETAIL TRADE, PUBLIC OFFICIALS, AND EDUCATOR"},{"v":"COMMERCIAL"},{"v":"WANAMAKER STORE, NEW YORK ?"},{"v":"BOOKLET; COL; ILLUS; 6 X 9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"GRAY STOCK; ILLUSTRATION OF STORE; ORNAMENTAL BORDER;"},{"v":"1907-845"},null,null,null,{"v":"Wanamaker Store"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1907},{"v":9},{"v":24},{"v":"1907-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21659"},null,{"v":"NEW YORK BANKERS' ASSOCIATION GROUP VIII"},{"v":"THIRD ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HOTEL MANHATTAN, NY"},{"v":"FOLDER; 5.5 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"COCKTAILS AND LIQUEURS; SEATING PLAN;"},{"v":"1899-164"},null,null,null,{"v":"New York Bankers' Association Group Viii"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1899},{"v":2},{"v":2},{"v":"1899-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21660"},null,{"v":"NIPPON YUSEN KAISHA -S.S.KASUGA"},{"v":"TIFFIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS. BORDER; 5.5 X 7.75;"},null,{"v":"MENU HANDWRITTEN IN ENGLISH;"},{"v":"1900-4331"},null,null,null,{"v":"Nippon Yusen Kaisha  S.S.Kasuga"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":9},{"v":8},{"v":"1900-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21661"},null,{"v":"FI8FTY MILLION CLUB ANNUAL REUNION"},{"v":"DINNER"},{"v":"REPORTERS OF EVENT"},null,{"v":"BROADSIDE; 9X6"},{"v":"OTHER {COMMEMOATION OF DEATH OF U.S. GRANT}"},{"v":"HANDWRITTEN EXPLANATION OF MENU; HUMOROUS;"},{"v":"1885-018"},null,null,null,{"v":"Fifty Million Club Annual Reunion"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1885},{"v":1},{"v":1},{"v":"1885-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21662"},null,{"v":"PI CHAPTER OF KAPPA SIGMA"},{"v":"EIGHTH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"HOTEN STENTON"},{"v":"BOOKLET; ILLUS; 5.25X6.5;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"FRATERNITY SEAL & PEACE PIPE ON COVER; TOASTS & COMMITTE LISTED; SILK CORD ATTACHMENT; IN MISS BUTTOLPH'S HANDWRITING: \"PHILADELPHIA, PA;\""},{"v":"1896-053"},null,null,null,{"v":"Pi Chapter Of Kappa Sigma"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1896},{"v":2},{"v":22},{"v":"1896-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21664"},null,{"v":"AMERICAN PATRIOTIC CLUB"},{"v":"FIFTH ANNUAL DINNER IN HONOR OF BIRTH OF ALEXANDER HAMILTION"},{"v":"PATR;"},{"v":"THE PORTLAND, PORTLAND, OR"},{"v":"BOOKLET; 5.5 X 8.5;"},{"v":"ANNIVERSARY;"},{"v":"WINE AND CHAMPAGNE; TOASTS;"},{"v":"1906-041"},null,null,null,{"v":"American Patriotic Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":11},{"v":1906},{"v":1},{"v":11},{"v":"1906-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21665"},null,{"v":"THE BOARD OF TRADE"},{"v":"FIFTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"HOTEL WASHINGTON, JERSEY CITY, NJ"},{"v":"BOOKLET; ILLUS; 4.5X7;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; LIST OF PROGRAM TOASTS, OFFICERS, DIRECTORS AND DINNER COMMITTEE; SILK RIBBON ATTACHMENTS; ILLUSTRATION OF BOARD OF TRADE BUILDING ON COVER"},{"v":"1893-012"},null,null,null,{"v":"The Board Of Trade"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1893},{"v":2},{"v":2},{"v":"1893-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21667"},null,{"v":"FORDHAM UNIVERSITY ALUMNI ASSOCIATION"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"DELMONICO'S [NEW YORK]"},{"v":"BOOKLET; O;;IS; COL; 9.5 X 9.75;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; MAROON SEAL; TOASTS;"},{"v":"1907-061"},null,null,null,{"v":"Fordham University Alumni Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":21},{"v":1907},{"v":1},{"v":10},{"v":"1907-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21668"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER;  4.5 X 7.25;"},null,{"v":"LOGO;"},{"v":"1901-387"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1901},{"v":2},{"v":16},{"v":"1901-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21669"},null,{"v":"GOVERNOR'S STAFF"},{"v":"BANQUET TO GOV.HENRY H. MARKHAM"},{"v":"PATR;"},{"v":"CALIFORNIA"},{"v":"BOOKLET;SILK COVER;ILLUS;7X9.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ALL WINES,MUSICAL PROGRAM & OFFICERS LISTED"},{"v":"1891-065"},null,null,null,{"v":"Governor's Staff"},null,null,null,{"v":"complete"},{"v":"8"},{"v":39},{"v":1891},{"v":5},{"v":29},{"v":"1891-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21671"},null,{"v":"ALUMNI ASSOCIATION OF THE HOMEOPATHIC MEDICAL COLLEGE & HOSPITAL"},{"v":"12TH ANNUAL MEETING & BANQUET"},{"v":"PROF;"},{"v":"DELMONICO'S,NY"},{"v":"BOOKLET;ILLUS;4.25X6.5;"},{"v":"ANNIVERSARYERSARY"},{"v":"LIST OF SPEAKERS & OFFICERS;"},{"v":"1894-050"},null,null,null,{"v":"Alumni Association Of The Homeopathic Medical College & Hospital"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1894},{"v":5},{"v":3},{"v":"1894-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21672"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DAILY BREAKFAST"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X8;"},null,{"v":"POSTCARD ATTACHED WITH PERFORATIONS FOR DETACHING;MENU IN GERMAN AND ENGLISH;"},{"v":"1899-257"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1899},{"v":3},{"v":15},{"v":"1899-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21673"},null,{"v":"AMSTEL-HOTEL"},{"v":"DINNER"},{"v":"COMM."},{"v":"[AMSTERDAM, HOLLAND ?]"},{"v":"FOLDER; ILLUS; 8.5 X 5;"},null,{"v":"FRENCH; B&W HOTEL; TOURIST GUIDE; ADS;"},{"v":"1882-016"},null,null,null,{"v":"Amstel Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1882},{"v":8},{"v":24},{"v":"1882-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21674"},null,{"v":"QUEBEC STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S.TRINIDAD"},{"v":"CARD; ILLUS; 5.5 X 8.5;"},null,{"v":"HANDWRITTEN; RED, WHITE AND BLUE FLAG; AD FOR CARRIAGES WITH CHARGES LISTED ON BACK;"},{"v":"1900-2298"},null,null,null,{"v":"Quebec Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":3},{"v":5},{"v":"1900-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21675"},null,{"v":"NORTHERN STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP NORTH WEST"},{"v":"FOLDER;ILLUS; COL; 7 X 11;"},null,{"v":"PRICED MENU; NOTE ABOUT PURITY OF WATER; MIDWEST COMPANY SINCE TIME IS STATED AS CENTRAL TIME;"},{"v":"1898-224"},null,null,null,{"v":"Northern Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":164},{"v":1898},{"v":7},{"v":12},{"v":"1898-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21676"},null,{"v":"THE COON CLUB"},{"v":"FOURTH ANNUAL SUMMER OUTING"},{"v":"SOC;"},{"v":"THE ROCKINGHAM, PORTSMOUTH, NH"},{"v":"FOLDER; ILLUS; 3.24X5.5;"},{"v":"RITE (ANNIVERSARY);"},{"v":"PHOTOGRAPH OF GENTLEMAN ON COVER; LIST OF OFFICERS & EXEC. COMMITTEEON BACK"},{"v":"1895-144"},null,null,null,{"v":"The Coon Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1895},{"v":8},{"v":17},{"v":"1895-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21678"},null,{"v":"DeWITT CLINTON COUNCIL NO.22 R&S M"},{"v":"DINNER TO R I JOHN R.GARDNER GRAND MARSHAL"},{"v":"SOC;"},{"v":"ALBANY,NY"},{"v":"FOLDER;ILL;COL;4.5X6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"NAMES LISTED;PROBABLY A COLD MEAL;"},{"v":"1899-374"},null,null,null,{"v":"Dewitt Clinton Council No.22 R&S M"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1899},{"v":4},{"v":20},{"v":"1899-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21679"},null,{"v":"RED STAR LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"S.S. KROONLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},null,{"v":"LINE RAN BETWEEN ANTWERP AND NEW YOK, BOSTON AND PHILADELPHIA; ILLUSTRATION OF MEN  READING AND PLAYING CHECKERS; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1907-677"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1907},{"v":7},{"v":14},{"v":"1907-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21680"},null,{"v":"THE BANKERS CLUB OF CHICAGO"},{"v":"100TH DINNER"},{"v":"PROF;"},{"v":"MID DAY CLUB [CHICAGO, IL]"},{"v":"BOOKLET; ILLUS; 5 X 6.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; SPEECHS; LOGO;"},{"v":"1907-449"},null,null,null,{"v":"The Bankers Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1907},{"v":4},{"v":27},{"v":"1907-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21681"},null,{"v":"LARKIN HOUSE"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"WATCH HILL, RI"},{"v":"FOLDER; 5X6.75;"},null,null,{"v":"1895-142"},null,null,null,{"v":"Larkin House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1895},{"v":8},{"v":10},{"v":"1895-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21682"},null,{"v":"HOTEL METROPOLE"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"FARGO, ND"},{"v":"BOOKLET; COL; 5.75 X 7.75;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"ANGEL, BELLS, HOLLY IN RED AND GREEN; RELIGIOUS VERSE; PURPLE RIBBON; GAME;"},{"v":"1898-445"},null,null,null,{"v":"Hotel Metropole"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1898},{"v":12},{"v":25},{"v":"1898-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21683"},null,{"v":"HOTEL DEL CORONADO"},{"v":"EASTER DINNER"},{"v":"COMMERCIAL"},{"v":"CORONADO BEACH, CA"},{"v":"CARD; ILLU; 4.5 X 7;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"PHOTO OF HOTEL ON BACK;  MUSICAL PROGRAM; NOTE ABOUT NOON TEMPERATURE;"},{"v":"1901-862"},null,null,null,{"v":"Hotel Del Coronado"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1901},{"v":4},{"v":7},{"v":"1901-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21684"},null,{"v":"NYACK BOARD OF TRADE"},{"v":"FIFTH ANNUAL DINNER"},{"v":"COMMERCIAL"},{"v":"ST. GEORGE HOTEL, NYACK, NY"},{"v":"FOLDER; COL; 5X7;"},{"v":"ANNIVERSARY;"},{"v":"TOASTS; LITERARY QUOTATIONS; DINNER COMMITTEE LISTED;"},{"v":"1901-361"},null,null,null,{"v":"Nyack Board Of Trade"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1901},{"v":2},{"v":14},{"v":"1901-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21686"},null,{"v":"HOTEL KNICKERBOCKER"},{"v":"DAILY MENU, SUPPER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 7.75X12;"},null,{"v":"SWEET DRAWING OF COUPLE ENTERING CARRIAGE;"},{"v":"1906-937"},null,null,null,{"v":"Hotel Knickerbocker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":84},{"v":1906},{"v":12},{"v":13},{"v":"1906-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21687"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"FOLDER; 4.5 X 7.25;"},null,null,{"v":"1901-478"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":50},{"v":1901},{"v":2},{"v":23},{"v":"1901-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21688"},null,{"v":"MILITARY ORDER OF THE LOYAL LEGION OF THE UNITED STATES COMMANDERY OF THE STATE OF MAINE"},{"v":"ANNUAL DINNER"},{"v":"MIL"},{"v":"FALMOUTH HOTEL,PORTLAND,ME"},{"v":"FOLDER; ILL; 4X6"},{"v":"ANNUAL DINNER"},{"v":"EMBOSSED MILITARY MEDAL ON FRONT COVER"},{"v":"1890-065"},null,null,null,{"v":"Military Order Of The Loyal Legion Of The United States Commandery Of The State Of Maine"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1890},{"v":5},{"v":7},{"v":"1890-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21689"},null,{"v":"ARCHITECTURAL LEAGUE OF NEW YORK"},{"v":"SIXTEENTH ANNUAL DINNER"},{"v":"PROF;"},null,{"v":"FOLDER; ILLUS; COL; 4.25 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"APPROPRIATE WINES WITH EACH COURSE; LOGO; EMBOSSED HOLLY AND GOLD BERRIES;"},{"v":"1901-377"},null,null,null,{"v":"Architectural League Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1901},{"v":2},{"v":15},{"v":"1901-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21690"},null,{"v":"NATIONAL WHOLESALE LUMBER DEALERS ASSOCIATION"},{"v":"ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"NEW WILLARD, WASHINGTON, DC"},{"v":"BOOKLET; ILLUS; COL; 4.25X5.75;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINE LIST; TOASTMASTER AND GUESTS LISTED; HOTEL LOGO ON COVER; SILK CORD ATTACHMENT;"},{"v":"1907-290"},null,null,null,{"v":"National Wholesale Lumber Dealers Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1907},{"v":3},{"v":7},{"v":"1907-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21691"},null,{"v":"TRAFALGAR ?"},{"v":"DINNER"},null,{"v":"GRAND HOTEL, THE, LONDON,[ENGLAND]"},{"v":"CARD; 4.25 X 6.25;"},null,{"v":"FRENCH; WINES;"},{"v":"1897-289"},null,null,null,{"v":"Trafalgar ?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1897},{"v":10},{"v":21},{"v":"1897-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21692"},null,{"v":"NATIONAL HORSE SHOW ASSOCIATION OF AMERICA"},{"v":"COMPLIMENTARY LUNCHEON"},{"v":"OTHER (SPORT);"},{"v":"MADISON SQUARE GARDEN [NY]"},{"v":"FOLDER; ILLUS; 3.25 X 5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CREST OF ASSOCIATION;"},{"v":"1899-706"},null,null,null,{"v":"National Horse Show Association Of America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1899},{"v":11},{"v":12},{"v":"1899-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21694"},null,{"v":"BROTHERHOOD OF COMMERCIAL TRAVELERS"},{"v":"BEEFSTEAK DINNER"},{"v":"SOC;"},{"v":"WALTER D.GILMAN'S,BROOKLYLN,NY"},{"v":"BOOKLET;ILL;COL;7.25X11.25;"},null,{"v":"FASTENED BY HEAVY ROPE AT LEFT;MENU ONLY SHERRY,CELERY, BEEFSTEAK,ALE,CIGARS;ADVERTISEMENTS;NAMES;ILLUSTRATION ON FULL SHEET PASTED ON INSIDE BACK COVER OF CHAMPAGNE BOTTLE ON ELABORATE LOW PEDESTAL OPENED WITH POPPED CORK AND SPRAYED WINE,SURROUNDED BY S"},{"v":"1899-906"},null,null,null,{"v":"Brotherhood Of Commercial Travelers"},null,null,null,{"v":"complete"},{"v":"8"},{"v":5},{"v":1899},{"v":12},{"v":27},{"v":"1899-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21695"},null,{"v":"LUXUSZUG RAILROAD"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"OSTEND-WIEN-EXPRESS"},{"v":"BOOKLET"},null,{"v":"MENU PENCILLED IN GREEN CRAYON; GERMAN; ADS; PRICED WINES;"},{"v":"1897-169"},null,null,null,{"v":"Luxuszug Railroad"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"8"},{"v":63},{"v":1897},{"v":5},{"v":20},{"v":"1897-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21698"},null,{"v":"LAFAYETTE PLACE RESTAURANT & CAFE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"16 LAFAYETTE PLACE;"},{"v":"FOLDER; COL; 5.5 X 9.5;"},{"v":"DAILY"},{"v":"HANDWRITTEN SPECIALS FOR THE DAY ON ONE PAGE; WINE LIST ON BACK;"},{"v":"1900-711"},null,null,null,{"v":"Lafayette Place Restaurant & Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":161},{"v":1900},{"v":2},{"v":3},{"v":"1900-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21699"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK-LUNCHEON"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 6X9.25;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; DECORATIVE BORDER;"},{"v":"1906-608"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1906},{"v":7},{"v":22},{"v":"1906-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21700"},null,{"v":"ATTACHES OFFICE OF COMMISSIONERS OF ACCOUNTS"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"PARK AVENUE HOTEL, NEW YORK, NY"},{"v":"BOOKLET; COL; 5.6X7.75;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; TOASTS; LISTS COMMISSIONERS, TOASTMASTER, ENSEMBLE;"},{"v":"1906-199"},null,null,null,{"v":"Attaches Office Of Commissioners Of Accounts"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1906},{"v":2},{"v":20},{"v":"1906-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21701"},null,{"v":"THE CLEARING HOUSE ASSOCIATION OF THE BANKS OF PHILADELPHIA"},{"v":"DINNER TO DELEGATES OF THE PENNSYLVANIA BANKERS' ASSOCIATION"},{"v":"PROF;"},{"v":"PHILADELPHIA BOURSE"},{"v":"BOOKLET; ILLUS; COL; 5/24X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINE LIST; ILLUSTRATIONS OF FLAG & PEACEPIPE ON COVER, SEAL ON BACK; INCLUDES DETAILED DESCRIPTION & ILLUSTRATION OF ORGANIZATION OFFICIAL BUTTON; PHILADELPHIA BANKS & COMMITTEE LISTED; SILK RIBBON ATTACHMENTS;"},{"v":"1895-209"},null,null,null,{"v":"The Clearing House Association Of The Banks Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"12"},{"v":21},{"v":1895},{"v":12},{"v":18},{"v":"1895-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21702"},null,{"v":"THE PORTLAND"},{"v":"NEW YEAR'S DINNER"},{"v":"COMMERCIAL"},{"v":"PORTLAND,OR."},{"v":"BROADSIDE;ILLUS; COL;8X9;"},{"v":"SECULAR HOLIDAY HOLIDAY;"},{"v":"ILLUSTRATION IS HANDPAINTED;"},{"v":"1895-003"},null,null,null,{"v":"The Portland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1895},{"v":1},{"v":1},{"v":"1895-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21703"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"CARD;ILLUS;COL;5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-308"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":2},{"v":7},{"v":"1901-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21705"},null,{"v":"MANSION HOUSE"},{"v":"EASTER SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"MORRISTOWN, NJ"},{"v":"BROADSIDE; ILLUS; COL; 6X8;"},{"v":"REL;"},{"v":"FLOWER CUT-OUT AT TOP OF MENU;"},{"v":"1897-121"},null,null,null,{"v":"Mansion House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1897},{"v":4},{"v":18},{"v":"1897-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21706"},null,{"v":"THE NEW YORK FARMERS"},{"v":"DINNER"},{"v":"[SOC?];"},{"v":"METROPOLITAN CLUB"},{"v":"FOLDER; ILLUS; 5.25X7.5;"},null,{"v":"WINES LISTED; MEMBERS LISTED, INCLUDING VANDERBILT, J.P. MORGAN, ETC.;"},{"v":"1907-085"},null,null,null,{"v":"The New York Farmers"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1907},{"v":1},{"v":15},{"v":"1907-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21707"},null,{"v":"HIS OREGON FRIENDS"},{"v":"DINNER TENDERED TO HON. JOHN BARRETT"},{"v":"OTHER (GROUP OF FRIENDS);"},{"v":"PORTLAND COMMERCIAL CLUB, PORTLAND, OR"},{"v":"FOLDER; 4X5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"LISTS MANHATTANS AND WINES SERVED WITH INDIVIDUAL COURSES; WEBBER ORCHESTRA;"},{"v":"1906-955"},null,null,null,{"v":"His Oregon Friends"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1906},{"v":12},{"v":17},{"v":"1906-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21708"},null,{"v":"REAR ADMIRAL A.H. SANDS"},{"v":"DINNER TO H.R.H. PRINCE LOUIS OF BATTENBERG"},{"v":"NAV;"},{"v":"ANNAPOLIS, MD"},{"v":"CARD; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED IN RED; U.S. EAGLE;"},{"v":"1905-805"},null,null,null,{"v":"Rear Admiral A.H. Sands"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1905},{"v":11},{"v":6},{"v":"1905-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21709"},null,{"v":"CANADIAN PACIFIC RAILWAY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD R.M.S. EMPRESS OF CHINA"},{"v":"CARD; 4.5 X 7;"},null,{"v":"ITEMS ON MENU ARE NUMBERED; FLAG LOGO;"},{"v":"1900-2902"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1900},{"v":4},{"v":21},{"v":"1900-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21713"},null,{"v":"NEW YORK SOCIETY OF THE CINCINNATI"},{"v":"116TH ANNIVERSARY"},{"v":"PATR;"},{"v":"SHERRY'S"},{"v":"BOOKLET;ILLUS; COL; 7.75 X 10;"},{"v":"ANNUAL DINNER"},{"v":"MENU IN FRENCH; 13 TOASTS LISTED WITH MUSIC FOR EACH;"},{"v":"1899-419"},null,null,null,{"v":"New York Society Of The Cincinnati"},null,null,null,{"v":"complete"},{"v":"12"},{"v":19},{"v":1899},{"v":5},{"v":10},{"v":"1899-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21714"},null,{"v":"FRIENDS AND ACQAINTANCES OFJAMES C.McCARTHY"},{"v":"DINNER"},{"v":"OTHER;(PERSONAL);"},{"v":"HOTEL VENDOME,BOSTON.MA"},{"v":"BOOKLET;ILL;COL;5.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU ON SEPARATE FOLDER WITH RIBBON;PHOTOGRAPH OF JAMES McCARTHY;WINES;NAMES;ACCEPTANCE OF THE INVITATION TO MR. McCARTHY PRINTED ON INSIDE COVER OF MENU;SHIP AT SEA ON BACK COVER;"},{"v":"1901-758"},null,null,null,{"v":"Friends And Acqaintances Ofjames C.Mccarthy"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1901},{"v":3},{"v":26},{"v":"1901-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21716"},null,{"v":"ST. GEORGE'S SOCIETY OF NEW YORK"},{"v":"ONE HUNDRED AND TWENTY-FIRST ANNIVERSARY"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA HOTEL, THE, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 6.75X9;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES TOASTS, PHOTOGRAPH OF PRESIDENT OF SOCIETY, LIST OF OFFICERS AND COMMITTEES; SONGS; DESCRIPTION OF SOCIETY'S FUNCTION ON BACK COVER; ELABORATE SEAL ON FRONT COVER; RIBBON ATTACHMENT;"},{"v":"1907-433"},null,null,null,{"v":"St. George's Society Of New York"},null,null,null,{"v":"complete"},{"v":"10"},{"v":22},{"v":1907},{"v":4},{"v":23},{"v":"1907-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21718"},null,{"v":"HOTEL WESTMINSTER"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NICE, FRANCE"},{"v":"BROADSHEET; ILLUS; 5.25X 8.5;"},null,{"v":"FRENCH; HANDWRITTEN; ILLUSTRATION OF PROMENADE DES ANGLAIS"},{"v":"1893-013"},null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1893},{"v":2},{"v":5},{"v":"1893-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21720"},null,{"v":"MAJESTIC HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.75X9;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"ENTIRE 1899 CALENDAR FASTENED TO COVER WITH METAL CLIPS; HOTEL SEAL ON FRONT; SILK CORD ATTACHMENT;"},{"v":"1898-427"},null,null,null,{"v":"Majestic Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":55},{"v":1898},{"v":12},{"v":25},{"v":"1898-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21721"},null,{"v":"FRIENDS OF S.S. PACKARD?"},{"v":"DINNER IN HONOR OF S.S. PACKARD'S 70TH BITHDAY"},{"v":"SOC;"},{"v":"DELMONICO'S [NYC]"},{"v":"BOOKLET; ILLUS; 6 X 8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; PORTRAIT OF S.S. PACKARD ON COVER; NAME CHARLES F. WINGATE WRITTEN ON BACK; BLUE RIBBONS;"},{"v":"1896-095"},null,null,null,{"v":"Friends Of S.S. Packard?"},null,null,null,{"v":"complete"},{"v":"6"},{"v":22},{"v":1896},{"v":4},{"v":28},{"v":"1896-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21723"},null,{"v":"COLONIAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU, NP"},{"v":"CARD; 3.75X7.5;"},null,null,{"v":"1901-146"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":1},{"v":21},{"v":"1901-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21724"},null,{"v":"STATE SOCIETY OF THE CINCINNATI OF NEW JERSEY"},{"v":"ANNUAL DINNER"},{"v":"GOVT;"},{"v":"LAUREL-IN-THE-PINES, LAKEWOOD, NJ"},{"v":"FOLDER; ILLUS; 5X4;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; STATE SEAL & SILK RIBBON THREADED THROUGH COVER; 2 COPIES"},{"v":"1896-048"},null,null,null,{"v":"State Society Of The Cincinnati Of New Jersey"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1896},{"v":2},{"v":22},{"v":"1896-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21725"},null,{"v":"RIVERS AND HARBORS COMMITTEE"},{"v":"RECEPTION"},{"v":"GOVT;"},{"v":"ZOOLOGICAL GARDENS, CINCINNATI, OH"},{"v":"BOOKLET; ILLUS; COL;10X7;"},{"v":"OTHER (APPEARS TO BE EVENT PLANNED TO ENCOURAGE INDUSTRY AND COMMERCE TO RELOCATE TO CINCINNATI);"},{"v":"INCLUDES WINES SERVED WITH INIVIDUAL COURSES; MENU IS A SOUVENIR WITH LEATHER COVER AND LACING; MUSICAL PROGRAM; INCLUDES \"POINTS PERTINENT TO CINCINNATI\" - ABOUT ALL PHASES OF THE AREA, CLIMATE, INDUSTRIAL AND CULTURAL OPPORTUNITY; INCLUDES PAGES OF PHOT"},{"v":"1905-385"},null,null,null,{"v":"Rivers And Harbors Committee"},null,null,null,{"v":"complete"},{"v":"10"},{"v":20},{"v":1905},{"v":5},{"v":13},{"v":"1905-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21726"},null,{"v":"HOTEL ST. GEORGE"},{"v":"SUNDAY MENU"},null,{"v":"[BROOKLYN, NY]"},{"v":"BROADSHEET"},null,{"v":"HANDWRITTEN VEGETABLE ENTERED,WINE LIST ON BACK"},{"v":"1885-032"},null,null,null,{"v":"Hotel St. George"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":76},{"v":1885},{"v":12},{"v":27},{"v":"1885-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21727"},null,{"v":"CHARLES FREDERICK DALEY'S FRIENDS"},{"v":"DINNER TO ABOVE"},{"v":"SOC;"},{"v":"AUDITORIUM HOTEL, CHICAGO, [IL]"},{"v":"BOOKLET; ILLUS; 5.75 X 7.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; BUFFET A LA RUSSE; SKETCHES OF DALY'S POSITIONS, AND PHOTO OF DALY;"},{"v":"1906-016"},null,null,null,{"v":"Charles Frederick Daley's Friends"},null,null,null,{"v":"complete"},{"v":"12"},{"v":25},{"v":1906},{"v":1},{"v":4},{"v":"1906-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21729"},null,{"v":"R. BRAGUGLIA"},{"v":"BIRTHDAY DINNER TO MR. ALL. MERITT"},{"v":"SOC;"},null,{"v":"CARD; ILLUS; COL; 6 X 10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; WINES; MENU APPEARS TO BE HAND- LETTERED WITH INITIALS A M IN RED AND BLUE AND NAME ALL MERRITT RUNNING THROUGH MENU; OCCASION NOTED BY FNB;"},{"v":"1899-175"},null,null,null,{"v":"R. Braguglia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1899},{"v":2},{"v":11},{"v":"1899-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21730"},null,{"v":"HOTEL ASSOCIATION OF NEW YORK CITY"},{"v":"22ND ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"DELMONICO'S,NY"},{"v":"BOOKLET;ILLUS;COL;5X8/25;"},{"v":"ANNIVERSARY;"},{"v":"LEATHER FASTENING AT LEFT;EMBLEM;FRENCH MENU;WINES;MANY ILLUSTRATIONS;NAMES;SPEAKERS;"},{"v":"1901-079"},null,null,null,{"v":"Hotel Association Of New York City"},null,null,null,{"v":"complete"},{"v":"12"},{"v":41},{"v":1901},{"v":1},{"v":10},{"v":"1901-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21732"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT \"LA SAVOIE\""},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MOET & CHANDON CHAMPAGNE LISTED; MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDERAL;"},{"v":"1906-829"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1906},{"v":11},{"v":16},{"v":"1906-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21733"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; COL; 4.5 X 7.25;"},null,{"v":"GREEN STOCK; LOGO;"},{"v":"1901-689"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1901},{"v":3},{"v":17},{"v":"1901-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21734"},null,{"v":"NEIL HOUSE CAFE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"COLUMBUS, OH"},{"v":"CARD; ILLUS; COL; 5.25 X 7.75;"},null,{"v":"PRICED MENU; PHOTO OF HOTEL TITLED FRANKLIN PARK; BLUE BORDER; DATE HANDWRITTEN BY FEB;"},{"v":"1901-214"},null,null,null,{"v":"Neil House Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":38},{"v":1901},{"v":1},{"v":28},{"v":"1901-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21735"},null,{"v":"EMPEROR NICHOLAS II"},{"v":"LUNCHEON"},{"v":"GOVT;"},{"v":"PALACE, ST. PETERSBUG, RUSSIA"},{"v":"CARD; ILLUS; 5 X 8;"},{"v":"OTHER (SOC);"},{"v":"FRENCH; CREST AT TOP; INFORMATION ABOUT PLACE HANDWRITTEN;"},{"v":"1899-547"},null,null,null,{"v":"Emperor Nicholas Ii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1899},{"v":8},{"v":9},{"v":"1899-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21736"},null,{"v":"JAMAICA BAY YACHT CLUB"},{"v":"LAUNCHING OF THE \"SATURDAY NIGHT\""},{"v":"SOC;"},{"v":"HOLLANDS, LONG ISLAND,[NY]"},{"v":"FOLDER; COL; 3 X 6;"},null,{"v":"THE SATURDAY NIGHT MAY BE EITHER A CLUB OR A BOAT; ORANGE STOCK;"},{"v":"1905-409"},null,null,null,{"v":"Jamaica Bay Yacht Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1905},{"v":5},{"v":21},{"v":"1905-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21737"},null,{"v":"THE HARDWARE CLUB OF NEW YORK"},{"v":"FIFTH DINNER OF THE HARDWARE AND METAL TRADES"},{"v":"COMMERCIAL"},{"v":"SHERRY'S [NY]"},{"v":"BOOKLET; 5.5X7.5; COL;"},{"v":"ANNIVERSARY;"},{"v":"LEATHER COVER, GOLD EMBOSSED; GUEST'S NAME (W.E.PECK) 0N COVER; GUEST LIST; AUTOGRAPHS; FRENCH;"},{"v":"1893-023"},null,null,null,{"v":"The Hardware Club Of New York"},null,null,null,{"v":"complete"},{"v":"20"},{"v":20},{"v":1893},{"v":2},{"v":21},{"v":"1893-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21738"},null,{"v":"CLUB IBERO-AMERICAINO DE NUEVA YORK"},{"v":"DINNER IN HONOR OF DON RAMON PINA Y MILLET"},{"v":"SOC;"},{"v":"HOTEL MARIE ANTOINETTE (NEW YORK?)"},{"v":"BOOKLET; ILLUS; COL; 7 X 8.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; RED COVER; PORTRAIT OF DON RAMON PINA Y MILLET;"},{"v":"1907-520"},null,null,null,{"v":"Club Ibero Americaino De Nueva York"},null,null,null,{"v":"complete"},{"v":"10"},{"v":23},{"v":1907},{"v":5},{"v":17},{"v":"1907-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21739"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS GRAF WALDERSEE"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SEPARATE LISTING IN GERMAN AND ENGLISH;MUSIC PROGRAM;FRONT COVER ILLUSTRATED WITH SHIPS AT SEA,BACK COVER WITH BIRDS IN NEST,INSIDE COVERS SHOW BIRD DRINKING FROM WINE BOTTLE AND BIRD FEEDING YOUNG IN NEST;"},{"v":"1900-562"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":1},{"v":28},{"v":"1900-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21740"},null,{"v":"SWEDISH SOCIETY"},{"v":"70TH ANNIVESARY BANQUET AND BALL"},{"v":"SOC;"},{"v":"TEUTONIA ASSEMBLY ROOMS"},{"v":"BROADSIDE; ILLUS; COL; 6X9;"},{"v":"ANNIVERSARY;"},{"v":"MENU PRINTED ON CHAMPAGNE MOET & CHANDON INSIGNIA FORMAT WITH COSTUMED LADY HOILDING A TRAY OF GRAPES, ART DECO MOTIF;"},{"v":"1906-217"},null,null,null,{"v":"Swedish Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1906},{"v":2},{"v":21},{"v":"1906-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21742"},null,{"v":"MURRAY HILL HOTEL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; ILLUS; COL; 3 X 8;"},null,null,{"v":"1900-214"},null,null,null,{"v":"Murray Hill Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1900},{"v":1},{"v":13},{"v":"1900-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21743"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER AUGUSTE VICTORIA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; SEPIA ILLUSTRATION OF PORT OF NEW YORK WITH STEAMSHIP, TUG, AND STATUE OF LIBERTY; MUSICAL PROGRAM;"},{"v":"1901-395"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":2},{"v":14},{"v":"1901-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21744"},null,{"v":"ANCIENT AND HONORABLE ARTILLERY COMPANY"},{"v":"DINNER TENDERED TO SERGT. HOWARD C. WOODBURY"},{"v":"MIL;"},{"v":"BOSTON, MA"},{"v":"FOLDER; ILLUS; 5.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; PHOTO OF MR. WOODBURY; COMMITTEE OF ARRANGEMENTS LISTED; PL NOTED BY FEB;"},{"v":"1905-711"},null,null,null,{"v":"Ancient And Honorable Artillery Company"},null,null,null,{"v":"complete"},{"v":"8"},{"v":31},{"v":1905},{"v":9},{"v":23},{"v":"1905-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21745"},null,{"v":"AMERICAN CHAMBER OF COMMERCE OF PARIS"},{"v":"4TH ANNUAL DINNER"},{"v":"PROF;"},{"v":"BONVALET REST. PARIS"},{"v":"BROADSIDE; MENU IN FRENCH; 4.25 X 8.5 ;"},{"v":"ANNUAL"},{"v":"CHOICE OF WINES;"},{"v":"1898-025"},null,null,null,{"v":"American Chamber Of Commerce Of Paris"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1898},{"v":1},{"v":12},{"v":"1898-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21746"},null,{"v":"MIRAMAR HOTEL"},{"v":"BANQUET"},{"v":"COMMERCIAL"},{"v":"[HAVANA]"},{"v":"BROADSHEET;ILLUS;COL;4X7.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"SERVICE BY MONSIER HENRY LAROUTURROT,CHEF CUISINIER;MENU ALL IN FRENCH;"},{"v":"1906-304"},null,null,null,{"v":"Miramar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1906},{"v":3},{"v":16},{"v":"1906-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21747"},null,{"v":"CHILDS'"},{"v":"DAILY MENU, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"130 BROADWAY, 440 BWAY, NEW YORK"},{"v":"CARD; 6.25 X 10.75;"},null,{"v":"PRICED MENU;"},{"v":"1907-564"},null,null,null,{"v":"Childs'"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":91},{"v":1907},{"v":6},{"v":1},{"v":"1907-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21748"},null,{"v":"JUSTICES OF THE PEACE FOR THE COUNTY OF MIDDLESEX AND MEMBERS OFTHE COUNTY COUNCIL OF MIDDLESEX"},{"v":"BANQUET FOR R.M.LITTLER"},{"v":"GOVT;"},{"v":"MARBLE SALON,GRAND HOTEL,LONDON"},{"v":"FOLDER;ILLUS;COL;4.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES SERVED;TOASTS AND SONGS;MENU IN FRENCH;"},{"v":"1897-317"},null,null,null,{"v":"Justices Of The Peace For The County Of Middlesex And Members Ofthe County Council Of Middlesex"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1897},{"v":11},{"v":30},{"v":"1897-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21749"},null,{"v":"MARINE SOCIETY OF NEW YORK"},{"v":"112TH ANNIVERSARY"},{"v":"NAVAL"},{"v":"NEW YORK CITY"},{"v":"FOLDER; ILLUS; COL; 4 X 6;"},{"v":"(ANNIV CELEBRATION)"},{"v":"FRENCH; PALE BLUE; GOLD BORDERS AND SEAL;"},{"v":"1882-012"},null,null,null,{"v":"Marine Society Of New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":23},{"v":1882},{"v":1},{"v":9},{"v":"1882-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21750"},null,{"v":"Cie Gle TRANSATLANTIQUE"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"PAQUEBOT \"LA BRETAGNE\""},{"v":"FOLDER; ILLUS; COL; 4 X 6;"},null,{"v":"WINE LIST; MENU IN FRENCH AND ENGLISH; COVER PICTURE OF SHIP; BACK COVER PICTURE OF CHARTRES CATHEDERAL; BOTH WITH AQUA AND GREEN DECORATIVE FRAMES; ED.PINAUD,PARIS LISTED ON MENU AND BACK COVER;"},{"v":"1907-158"},null,null,null,{"v":"Cie Gle Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1907},{"v":2},{"v":2},{"v":"1907-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21751"},null,{"v":"ALICE ROOSEVELT LONGWORTH  AND PRESIDENT ESTRADA PALMET"},{"v":"DINNER TO ABOVE"},null,{"v":"MIRAMAR (?)"},{"v":"CARD; ILLUS; COL; 3.5 X 8.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; MENU IN FRENCH; HANDWRITTEN NOTATION IN FRENCH ON THE BACK OF THE MENU INDICATES THE EVENT; FLORAL BORDER;"},{"v":"1906-238"},null,null,null,{"v":"Alice Roosevelt Longworth  And President Estrada Palmet"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1906},{"v":2},{"v":23},{"v":"1906-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21753"},null,{"v":"GRAND HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"FOLDER; 6.5 X 9;"},{"v":"[DAILY]"},{"v":"SOME HALF PRICES LISTED;"},{"v":"1900-102"},null,null,null,{"v":"Grand Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":292},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21754"},null,{"v":"HARDWARE MERCHANTS ASSOCIATION OF PHILADELPHIA"},{"v":"BANQUET"},{"v":"COMMERCIAL"},{"v":"UNION LEAGUE,(PHILADELPHIA,PA)"},{"v":"BOOKLET;ILL;COL;6X7.25;"},{"v":"COMPL;TO W.W.SUPPLEE;"},{"v":"PHOTOGRAPH OF W.W.SUPPLEE,TOASTS,COMMITTEE LISTED;DRINKS SERVED;"},{"v":"1899-136"},null,null,null,{"v":"Hardware Merchants Association Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"12"},{"v":20},{"v":1899},{"v":1},{"v":18},{"v":"1899-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21755"},null,{"v":"(MAHARAJA OF BARODA)"},{"v":"(DINNER? 11AM)"},null,{"v":"(GAWALIOR,INDIA)"},{"v":"CARD;ILL;COL;7.25X4.75;"},{"v":"(COMPL;FOR MAHARAJA SCINDIYA)"},{"v":"PRINTED IN MARATHI,A MODERN SANSCRIT;THIS AND ABOVE DATA FROM HANDWRITTEN NOT ON BACK OF MENU;"},{"v":"1897-028"},null,null,null,{"v":"Maharaja Of Baroda"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1897},{"v":1},{"v":29},{"v":"1897-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21756"},null,{"v":"MILLS HOTEL RESTAURANT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSHEET; 3.5X6;"},{"v":"OTHER (DAILY MENU);"},{"v":"\"REGULAR DINNER - 15 CENTS; 21 MEAL TICKETS - $3.00; SPECIAL BREAKFAST - 10 CENTS;\""},{"v":"1900-635"},null,null,null,{"v":"Mills Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":1},{"v":30},{"v":"1900-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21760"},null,{"v":"CIE GLE TRANSATLANTIQUE"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"PAQUEBOT \"LA SAVOIE\""},{"v":"CARD; ILLUS; COL; 8X6;"},null,{"v":"MENU IN FRENCH; INCLUDES WINES; ILLUSTRATIONS OF CATHEDRALE DE CHARTRES AND AN OCEAN LINER ON FRONT OF CARD; DECORATIVE BORDER;"},{"v":"1906-735"},null,null,null,{"v":"Cie Gle Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1906},{"v":10},{"v":4},{"v":"1906-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21761"},null,{"v":"CONTRACTING PLASTERERS' ASSOCIATION"},{"v":"FIFTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"BLANCO'S, SAM FRANCISCO, CA"},{"v":"BOOKLET; ILLUS; COL; 6.5 X 9.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; CARTOONS; BROWN STOCK COVER;"},{"v":"1907-960"},null,null,null,{"v":"Contracting Plasterers' Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":20},{"v":1907},{"v":11},{"v":9},{"v":"1907-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21762"},null,{"v":"TONK'S RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"6 PARK PLACE, NEW YORK"},{"v":"FOLDER; 6.25 X 10;"},null,{"v":"PRICED MENU; (1905-850 IN UNUSUAL FOLDER);"},{"v":"1905-851"},null,null,null,{"v":"Tonk's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":210},{"v":1905},{"v":11},{"v":14},{"v":"1905-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21765"},null,{"v":"HOTEL ROYAL PALM"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; COL; 4.5 X 7.25;"},null,{"v":"LOGO; TAN STOCK;"},{"v":"1901-206"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":1},{"v":27},{"v":"1901-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21766"},null,{"v":"FELLOW MEMBERS OF THE GEOGRAPHICAL SOCIETY OF THE HAMILTON CLUB"},{"v":"DINNER TO JUDGE NORMAN S. DIKE"},{"v":"SOC;"},{"v":"BROOKLYN, NY"},{"v":"CARD; ILLUS; 6.75X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"BUFFET STYLE DINNER; PHOTO OF JUDGE DIKE;"},{"v":"1907-022"},null,null,null,{"v":"Fellow Members Of The Geographical Society Of The Hamilton Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1907},{"v":1},{"v":4},{"v":"1907-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21767"},null,{"v":"NEW ENGLAND SOCIETY"},{"v":"ANNUAL DINNER"},{"v":"SOCIAL"},{"v":"NEW YORK CITY,NY"},{"v":"CARD;ILLUS;COL;5.5 X 8;"},{"v":"[HISTORICAL]"},{"v":"MENU IN FRENCH"},{"v":"1883-14"},null,null,null,{"v":"New England Society In The City Of New York"},null,null,null,{"v":"under review"},{"v":"2"},{"v":29},{"v":1883},{"v":12},{"v":22},{"v":"1883-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21768"},null,{"v":"VILLE DE LYON"},{"v":"DINNER TO PRESIDENT FALLIERES"},{"v":"GOVT;"},{"v":"LYONS, [FRANCE]"},{"v":"FOLDER; COL; 4 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; BUFF STOCK; CREST;"},{"v":"1907-522"},null,null,null,{"v":"Ville De Lyon"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1907},{"v":5},{"v":18},{"v":"1907-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21769"},null,{"v":"STATE SOCIETY OF THE CINCINNATI OF NJ"},{"v":"ANNUAL DINNER"},{"v":"PATR(?);"},{"v":"LAUREL-IN-THE-PINES, LAKEWOOD, NJ"},{"v":"BOOKLET; 4.75 X 6;"},{"v":"OTHER (ANNIV)"},{"v":"SEAL OF SOCIETY; BLUE RIBBON;"},{"v":"1895-044"},null,null,null,{"v":"State Society Of The Cincinnati Of Nj"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1895},{"v":2},{"v":22},{"v":"1895-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21772"},null,{"v":"XTNEXRTHE QUEEN'S HOTEL"},{"v":"DAILY MENU"},null,{"v":"MANCHESTER,ENGLAND"},{"v":"BROADSIDE"},null,null,{"v":"1865-003"},null,null,null,{"v":"The Queen's Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1865},{"v":1},{"v":25},{"v":"1865-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21773"},null,{"v":"xtYE TWILIGHT CLUB"},{"v":"I107TH DINNER"},{"v":"SOC"},{"v":"BRIGHTON BEACH HOTEL,CONEY ISLAND,NY"},{"v":"FOLDER;ILL;7X10"},{"v":"OTHER"},{"v":"QUOTATIONS FROM MANY SOURCES ON FRONT COVER AND AT EACH MENU ITEM,HALF MOON AND OWL ON FRONT COVER"},{"v":"1886-030"},null,null,null,{"v":"Ye Twilight Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1886},{"v":7},{"v":8},{"v":"1886-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21774"},null,{"v":"HOTEL de l'EUROPE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"BREMEN,[GERMANY]"},{"v":"BROADSIDE;4.75 X 8;"},null,{"v":"HANDWRITTEN;"},{"v":"1890-077"},null,null,null,{"v":"Hotel De L'europe"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1890},{"v":7},{"v":23},{"v":"1890-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21775"},null,{"v":"ENGINEERS' CLUB"},{"v":"THIRD ANNUAL SUBSCRIPTION DINNER"},{"v":"PROF;"},{"v":"374 FIFTH AVENUE, NEW YORK, NY"},{"v":"FOLDER; LLUS; 4.25 X 6.25;"},{"v":"ANNIVERSARY;"},{"v":"SCOTTISH MENU; ILLUSTRATION OF THISTLE AND MAN IN CLAN DRESS;"},{"v":"1905-292"},null,null,null,{"v":"Engineers' Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1905},{"v":4},{"v":20},{"v":"1905-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21776"},null,{"v":"TENNESSEE CENTENNIAL EXPOSITION"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[SR RR]ENROUTE NASHVILLE TO WASHINGTON [DC]"},{"v":"CARD;5.5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"2 COPIES;"},{"v":"1897-189"},null,null,null,{"v":"Tennessee Centennial Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1897},{"v":6},{"v":13},{"v":"1897-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21778"},null,{"v":"Unknown"},{"v":"DINNER"},{"v":"Unknown"},{"v":"Unknown"},{"v":"CARD; 4X6;"},null,{"v":"PENCILLED AUTOGRAPHS;"},{"v":"1888-086"},null,null,null,{"v":"Unknown"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1888},{"v":12},{"v":20},{"v":"1888-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21779"},null,{"v":"U.S.M.S.PHILADELPHIA"},{"v":"LUNCHEON"},{"v":"NAV; (?)"},{"v":"EN ROUTE"},{"v":"CARD; 4 X 6.25;"},null,{"v":"LOG0; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1901-2520"},null,null,null,{"v":"U.S.M.S.Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1901},{"v":10},{"v":16},{"v":"1901-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21780"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD NEW YORK"},{"v":"CARD; ILLUS; 4 X 6.25;"},null,{"v":"PRICED WINE LIST ON BACK; RATES OF EXCHANGE; FLAG WITH AMERICAN EAGLE;"},{"v":"1900-805"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21781"},null,{"v":"RED STAR LINE - S.S.FRIESLAND"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ENROUTE"},{"v":"BROADSIDE; ILLUS; 5 X8;"},null,{"v":"MENU HANDWRITTEN"},{"v":"1900-100"},null,null,null,{"v":"Red Star Line   S.S.Friesland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21782"},null,{"v":"KING UMBERTO AND QUEEN MARGHERITA"},{"v":"HOME DINNER"},null,{"v":"PALAZZO DEL QUIRINALE, ROME, ITALY"},{"v":"CARD; ILLUS; 4 X 6;"},{"v":"OTHER (SOCIAL?);"},{"v":"FRENCH; CREST IN RED AND GOLD; NOTATION BY FNB;"},{"v":"1899-404"},null,null,null,{"v":"King Umberto And Queen Margherita"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1899},{"v":5},{"v":2},{"v":"1899-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21785"},null,{"v":"PHILLIPS EXETER ACADEMY"},{"v":"SEVENTEENTH ANNUAL DINNER OF THE NEW YORK ASSOCIATION OF ALUMNI"},{"v":"EDUC;"},{"v":"HOTEL MANHATTAN, NY"},{"v":"FOLDER; COL; ILLUS; 5 X 8;"},{"v":"ANNIVERSARY;"},{"v":"RED PRINT; CREST OF SCHOOL; LIST OF OFFICERS;"},{"v":"1899-358"},null,null,null,{"v":"Phillips Exeter Academy"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1899},{"v":4},{"v":11},{"v":"1899-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21786"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-294"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":165},{"v":1906},{"v":3},{"v":10},{"v":"1906-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21787"},null,{"v":"OREGON LUMBER MANUFACTURERS' ASSOCIATION"},{"v":"SUPPER FOLLOWING THE FIRST ANNUAL MEETING"},{"v":"COMMERCIAL"},{"v":"PORTLAND COMMERICAL CLUB, PORTLAND, OR"},{"v":"BOOKLET; ILLUS; COL; 5.6X7;"},{"v":"ANNIVERSARY;"},{"v":"MANHATTAN AND WINES SERVED WITH INDIVIDUAL COURSES; FOREST SKETCHES ON COVER; ASSOCIATION MEMBERS LISTED;"},{"v":"1906-188"},null,null,null,{"v":"Oregon Lumber Manufacturers' Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1906},{"v":2},{"v":17},{"v":"1906-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21788"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF GROUPS OF PASSENGERS STROLLING & CHATTING ON DECK;"},{"v":"1901-951"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":84},{"v":1901},{"v":4},{"v":18},{"v":"1901-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21790"},null,{"v":"CRIBB CLUB"},{"v":"TESTIMONIAL BANQUET TO HON. CHARLES WELDE"},{"v":"SOC"},{"v":"(N.Y.)"},{"v":"FOLDER; ILL; 5.5X7.5"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; SEATING PLAN ON SEPARATE SHEET; PORTRAIT OF CHARLES WELDE ON FRONT COVER PRINTED ON CELLULOID TYPE OF MATERIAL ATTACHED BY RIBBONS IN EACH CORNER (ONE MISSING)"},{"v":"1890-108"},null,null,null,{"v":"New England Society In The City Of New York"},null,null,null,{"v":"complete"},{"v":"16"},{"v":22},{"v":1890},{"v":12},{"v":22},{"v":"1890-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21791"},null,{"v":"SAINT NICHOLAS SOCIETY"},{"v":"SAINT NICHOLAS DAY"},{"v":"SOC;"},null,{"v":"BOOKLET; ILLUS; 4.5X7;"},{"v":"ETH;"},{"v":"FRENCH; INCLUDES PRICED WINE LIST; EMBLEM OF SOCIETY ON COVER; SILK RIBBON ATTACHMENTS"},{"v":"1892-147"},null,null,null,{"v":"Saint Nicholas Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1892},{"v":1},{"v":1},{"v":"1892-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21792"},null,{"v":"THE ROCKINGHAM"},{"v":"BREAKFAST MENU"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER, RI"},{"v":"FROADSIDE; 4.5X7.25;"},null,{"v":"\"PURE ARETHUSA SPRING WATER USED ON OUR TABLES\""},{"v":"1895-146"},null,null,null,{"v":"The Rockingham"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1895},{"v":8},{"v":24},{"v":"1895-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21793"},null,{"v":"PERIODICAL PUBLISHERS' ASSOCIATION OF AMERICA"},{"v":"SECOND ANNUAL DINNER"},{"v":"PROF;"},{"v":"LAUREL-IN-THE-PINES, LAKEWOOD, NJ"},{"v":"BOOKLET; ILLUS; COL; 3.6X7.25;"},{"v":"ANNIVERSARY;"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; TOASTMASTER AND SPEAKERS LISTED; HOSTS AND THEIR PUBLISHING AFFILIATIONS LISTED; GUEST LIST AND SEATING PLAN INCLUDED; OFFICERS AND EXECUTIVE COMMITTEE LISTED; ASSOCIATION INSIGNIA SURROUNDED BY WREATH ON COVER;"},{"v":"1905-382"},null,null,null,{"v":"Periodical Publishers' Association Of America"},null,null,null,{"v":"complete"},{"v":"50"},{"v":20},{"v":1905},{"v":5},{"v":12},{"v":"1905-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21794"},null,{"v":"R.M.S.MAJESTIC"},{"v":"LUNCH"},{"v":"COMMERCIAL"},null,{"v":"CARD;"},null,null,{"v":"1899-509"},null,null,null,{"v":"R.M.S.Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1899},{"v":7},{"v":5},{"v":"1899-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21797"},null,{"v":"COLONIAL HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"SAN FRANCISCO, CALIF;"},{"v":"BOOKLET; RED RIBBON TRIM; COL; 7 X 5;"},{"v":"RELIG. HOLIDAY"},null,{"v":"1899-864"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"under review"},{"v":"8"},{"v":43},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21798"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-171"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":1},{"v":24},{"v":"1901-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21799"},null,{"v":"W.J.FILBERT"},{"v":"BIRTHDAY DINNER"},{"v":"SOC;"},{"v":"CENTRAL RESTAURANT,LIBERTY ST.NY"},{"v":"FOLDER; ILLUS; COL; RIBBON TRIM; 4.5 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED;"},{"v":"1899-665"},null,null,null,{"v":"W.J.Filbert"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1899},{"v":11},{"v":4},{"v":"1899-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21800"},null,{"v":"RED STAR LINE"},{"v":"DINNER MENU"},{"v":"NAV;"},{"v":"S.S. FRIESLAND"},{"v":"BROADSHEET; ILLUS; COL; 5X8;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"MENU HANDWRITTEN IN LAVENDAR INK; PRICED WINE LIST ON BACK; EXCHANGE RATES LISTED;"},{"v":"1900-632"},null,null,null,{"v":"Red Star Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":50},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21802"},null,{"v":"SAINT NICHOLAS SOCIETY"},{"v":"SAINT NICHOLAS DAY [DINNER]"},{"v":"SOC"},{"v":"DELMONICO'S, [NEW YORK]"},{"v":"FOLDER;COL;4.5X7"},{"v":"ETHNIC HOLIDAY,SAINT NICHOLAS DAY"},{"v":"TWO CARDS TIED AT THE TOP WITH TWO RIBBONS,ORANGE,FRENCH,WINE LIST WITH PRICES,"},{"v":"1887-037"},null,null,null,{"v":"Saint Nicholas Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1887},{"v":12},{"v":6},{"v":"1887-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21803"},null,{"v":"BRITISH LEGATION"},{"v":"[DINNER FOR W.CHAMBERLAIN AND SIR CHARLES TUPPER OF THE FISHERIES COMMISSION]"},{"v":"POL"},{"v":"?"},{"v":"CARD; 4X6"},{"v":"[COMPL]"},{"v":"MENU HANDWRITTEN,FRENCH,PAPER PASTED WITH ABOVE EVENT INFORMATION,AND YEAR HANDWRITTEN AT TWO DIFFERENT TIMES"},{"v":"1887-034"},null,null,null,{"v":"British Legation"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1887},{"v":11},{"v":20},{"v":"1887-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21804"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MADISON SQUARE, NEW YORK, [NY]"},{"v":"CARD; 5.5X8.5;"},null,{"v":"UNPRICED MENU;"},{"v":"1900-608"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":76},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21805"},null,{"v":"ST. REGIS HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 5.6X8;"},null,{"v":"A LA CARTE MENU; HOTEL MONOGRAM ON COVER;"},{"v":"1905-486"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":210},{"v":1905},{"v":6},{"v":20},{"v":"1905-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21806"},null,{"v":"FRAUNCES' TAVERN"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 7X9;"},null,{"v":"WINE LIST; PICTURE OF BUILDING; SHORT HISTORY TEXT;"},{"v":"1907-587"},null,null,null,{"v":"Fraunces' Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":300},{"v":1907},{"v":6},{"v":9},{"v":"1907-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21807"},null,{"v":"PROFILE HOUSE"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"WHITE MOUNTAINS, NH"},{"v":"FOLDER; ILLUS; COL; 5X6.5;"},{"v":"OTHER (DAILY DATED MENU FOR HOTEL);"},{"v":"HOTEL SEAL ON COVER; APPARENTLY SAME MANAGEMENT FOR VENDOME HOTEL, BOSTON, MA;"},{"v":"1898-268"},null,null,null,{"v":"Profile House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1898},{"v":9},{"v":29},{"v":"1898-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21808"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF FEMALE FIGURES AND MARINE MOTIFS; CONCERT PROGRAM;"},{"v":"1899-352"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1899},{"v":4},{"v":14},{"v":"1899-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21809"},null,{"v":"ST. ANN'S CHURCH"},{"v":"CONSECRATION DINNER"},{"v":"REL;"},{"v":"HOTEL ST. GEORGE, NYACK, NY"},{"v":"CARD; 4.25 X 6.75;"},{"v":"RITE;"},{"v":"FRENCH;"},{"v":"1895-113"},null,null,null,{"v":"St. Ann's Church"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1895},{"v":6},{"v":16},{"v":"1895-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21810"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA BRETAGNE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CHATEAU; NAUTICAL FLAGS;"},{"v":"1906-912"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":29},{"v":1906},{"v":12},{"v":8},{"v":"1906-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21811"},null,{"v":"18TH CLUB"},{"v":"SEVENTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"UNION SQUARE HOTEL [NEW YORK]"},{"v":"BOOKLET; 6 X 9.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES; SONG LYRICS;"},{"v":"1906-240"},null,null,null,{"v":"18th Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":21},{"v":1906},{"v":2},{"v":24},{"v":"1906-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21812"},null,{"v":"STEVENS INSTITUTE OF TECHNOLOGY (ALUMNI)"},{"v":"2ND ANNUAL BANQUET"},{"v":"SOC;"},{"v":"MARTINELLI'S,136 FIFTH AVE.NY"},{"v":"BOOKLET;RED RIBBON TRIM;6X5.25;"},{"v":"ANNUAL DINNER"},{"v":"LIST OF SPEAKERS & TOASTS;"},{"v":"1891-016"},null,null,null,{"v":"Stevens Institute Of Technology (Alumni)"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1891},{"v":2},{"v":9},{"v":"1891-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21813"},null,{"v":"NORTHERN STEAMSHIP COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP NORTH WEST"},{"v":"FOLDER;ILLUS; COL; 7 X 11;"},null,{"v":"PRICED MENU; NOTE ABOUT PURITY OF WATER; MIDWEST COMPANY SINCE TIME IS STATED AS CENTRAL TIME;"},{"v":"1898-223"},null,null,null,{"v":"Northern Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":160},{"v":1898},{"v":7},{"v":4},{"v":"1898-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21814"},null,{"v":"THE COLORADO KNIGHTS TEMPLAR"},{"v":"COMPLIMENTARY BANQUET"},{"v":"RELIG;"},{"v":"THE H.C. BROWN PALACE HOTEL, DENVER,[COL]"},{"v":"FOLDER; ILL; 6X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES SERVED;"},{"v":"1892-163"},null,null,null,{"v":"The Colorado Knights Templar"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1892},{"v":12},{"v":27},{"v":"1892-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21816"},null,{"v":"PUMPERNICKEL CLUB"},{"v":"FIFTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"HOTEL BREVOORT NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 4.5X10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; LEATHERETE COVER; CUT OUT CIRCLE WITH SILK EMBROIDERED HEAD OF 'LE PRINTEMPS'IN PALE BLUE, GREY,GREEN AND RED; FLOWERS AND FRUIT;"},{"v":"1907-283"},null,null,null,{"v":"Pumpernickel Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1907},{"v":3},{"v":2},{"v":"1907-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21817"},null,{"v":"THE ST NICHOLAS SOCIETY OF CITY OF NY"},{"v":"TO THE CAPTAIN & OFFICERS OF H.N.M.SS VAN SPEIJK"},{"v":"SOC"},{"v":"HOTEL DE LOGEROT [NY]"},{"v":"BOOKLET;ILLUS;COL;5.5X8.25;"},{"v":"TESTIMONIAL DINNER"},{"v":"INCLUDESWINES;COMMITTEEE MEMBERS; LETTER TO THE COMMANDANT;"},{"v":"1893-064"},null,null,null,{"v":"The St Nicholas Society Of City Of Ny"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1893},{"v":5},{"v":8},{"v":"1893-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21818"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT \"LA PROVENCE\""},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MOET & CHANDON CHAMPAGNE LISTED; MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CHATEAU;"},{"v":"1907-243"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1907},{"v":2},{"v":21},{"v":"1907-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21819"},null,{"v":"JAS. H. & GEO. B. RODGERS"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"RODGERS HOUSE, NEW YORK,[N.Y.]"},{"v":"FOLDER; 6X9/25;"},{"v":"DINNER;"},{"v":"WINE LIST; PATRONS ARE CAUTIONED TO WATCH THEIR HATS AND COATS; THE DRINKING WATER IS FILTERED BY THE PASTEUR PROCESS;"},{"v":"1893-102"},null,null,null,{"v":"Jas. H. & Geo. B. Rodgers"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":85},{"v":1893},{"v":8},{"v":22},{"v":"1893-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21820"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-096"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":171},{"v":1906},{"v":1},{"v":26},{"v":"1906-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21821"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER;ILL;COL;4.5X6.75;"},{"v":"DAILY;"},{"v":"HARBOR SCENE ON FRONT COVER;MUSICIAN WITH HORN ON BACK COVER;MUSICAL PROGRAM;SEPARATE LISTING IN GERMAN AND ENGLISH;"},{"v":"1900-850"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":10},{"v":"1900-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21822"},null,{"v":"COLORADO SCIENTIFIC SOCIETY"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"UNIVERSITY CLUB, DENVER, CO"},{"v":"FOLDER; ILLUS; 5X8;"},{"v":"ANNIVERSARY;"},{"v":"TOASTS LISTED;"},{"v":"1908-030"},null,null,null,{"v":"Colorado Scientific Society"},null,null,null,{"v":"under review"},{"v":"8"},{"v":16},{"v":1908},{"v":1},{"v":11},{"v":"1908-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21823"},null,{"v":"JOHN NUSSKERN"},{"v":"BACHELOR DINNER"},{"v":"SOC;"},{"v":"CAVANAGH'S,260 WEST 23 ST. NYC;"},{"v":"FOLDER;ILLUS; COL;4.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1907-544"},null,null,null,{"v":"John Nusskern"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1928},{"v":5},{"v":28},{"v":"1928-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21824"},null,{"v":"DREAMLAND RESTAURANT -METROPOLE  HOTEL"},{"v":"A LA CARTE MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK;"},{"v":"FOLDER; ILLUS;9X13.5;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED SEPARATELY; WINE LIST ON BACK;"},{"v":"1905-555"},null,null,null,{"v":"Dreamland Restaurant  Metropole  Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":501},{"v":1905},{"v":7},{"v":9},{"v":"1905-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21826"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-280"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":161},{"v":1906},{"v":3},{"v":8},{"v":"1906-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21828"},null,{"v":"N.Y.&P.R.S.S.CO. - U.S.M.S. COAMO"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; FLAG EMBLEM;4.5X6.25;"},null,null,{"v":"1905-541"},null,null,null,{"v":"N.Y.&P.R.S.S.Co.   U.S.M.S. Coamo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1905},{"v":7},{"v":4},{"v":"1905-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21830"},null,{"v":"COMMANDER FRANK F.FLETCHER"},{"v":"DINNER ON BOARD USS RALEIGH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE TO YOKAHAMA, JAPAN"},{"v":"BROADSIDE;ILLUS;COL;3.5X5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ALL HANDWRITTEN; LIST OF TABLE MATES ON REVERSE SIDE;"},{"v":"1906-527"},null,null,null,{"v":"Commander Frank F.Fletcher"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1906},{"v":6},{"v":21},{"v":"1906-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21832"},null,{"v":"BROOKLYN DEMOCRATIC CLUB"},{"v":"JEFFERSON'S BIRTHDAY GUEST OF HONOR WILLIAM JENNINGS BRYAN"},{"v":"POLIT;"},{"v":"ASSEMBLY, [BROOKLYN, NY]"},{"v":"FOLDER; ILLUS; COL; 7 X 10.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES; PHOTOS OF BRYAN AND MONICELLO; BUFF STOCK;"},{"v":"1907-397"},null,null,null,{"v":"Brooklyn Democratic Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":18},{"v":1907},{"v":4},{"v":16},{"v":"1907-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21833"},null,{"v":"JEFFERSON HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SAN FRANCISCO,CA;"},{"v":"BOOKLET;COL;5X6;"},null,null,{"v":"1906-871"},null,null,null,{"v":"Jefferson Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":45},{"v":1906},{"v":11},{"v":29},{"v":"1906-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21834"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; ILLUS; COL; 4.5 X 7;"},null,null,{"v":"1901-619"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":9},{"v":"1901-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21835"},null,{"v":"JOHN DOSCHER'S RESTAURANT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"25 BARCLAY ST., NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6.25X10;"},null,{"v":"DECORATIVE BORDER; [DATE INFO SUPPLIED BY FEB]; SPECIALS HANDWRITTEN IN LAVENDAR INK; PRICED WINE LIST;"},{"v":"1900-780"},null,null,null,{"v":"John Doscher's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":101},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21836"},null,{"v":"CIE GLE TRANSATLANTIQUE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT \"LA TOURAINE\""},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MOET & CHANDON CHAMPAGNE LISTED; MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDERAL;"},{"v":"1907-348"},null,null,null,{"v":"Cie Gle Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":36},{"v":1907},{"v":4},{"v":6},{"v":"1907-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21837"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BAY BISCAYNE,FLA."},{"v":"BROADSHEET; HOTEL EMBLEM; COL; 4 X 7.5;"},null,{"v":"LIST OF LOCAL FISHES ON BACK;"},{"v":"1901-621"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":36},{"v":1901},{"v":3},{"v":9},{"v":"1901-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21838"},null,{"v":"RAND BROTHERS"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"ST. CLOUD HOTEL, NEW YORK"},{"v":"FOLDER; 6X9;"},{"v":"SATURDAY DINNER;"},{"v":"SEVERAL TYPEFACES USED; WINE LIST;"},{"v":"1892-111"},null,null,null,{"v":"Rand Brothers"},null,null,null,{"v":"complete"},{"v":"4"},{"v":53},{"v":1892},{"v":9},{"v":17},{"v":"1892-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21839"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF ORIENTAL COSTUMED FEMALE SERVING WINE ON A BALCONY;"},{"v":"1901-995"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":4},{"v":25},{"v":"1901-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21840"},null,{"v":"U.S. CRUISER BROOKLYN"},{"v":"DINNER"},{"v":"MIL (?);"},{"v":"DELMONICO'S NY"},{"v":"BROADSIDE; ILLUS; 4.25 C 6.25;"},null,{"v":"FRENCH; DRAWING OF CRUISER; WINES; LIQUEURS;"},{"v":"1898-284"},null,null,null,{"v":"U.S. Cruiser Brooklyn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1898},{"v":10},{"v":11},{"v":"1898-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21842"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT \"LA PROVENCE\""},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MOET & CHANDON CHAMPAGNE LISTED; MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDERAL;"},{"v":"1906-725"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1906},{"v":9},{"v":27},{"v":"1906-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21843"},null,{"v":"ROYAL LITERARY FUND"},{"v":"DINNER"},{"v":"PROF;"},{"v":"WILLIS'S ROOMS, LONDON, ENGLAND"},{"v":"BROADSIDE; COL; 5 x 7.5;"},null,{"v":"EMBOSSED & BLUE SCALOPPED BORDER; FRENCH & ENGLISH;"},{"v":"1881-050"},null,null,null,{"v":"Royal Literary Fund"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1881},{"v":5},{"v":4},{"v":"1881-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21844"},null,{"v":"KING UMBERTO"},{"v":"DINNER"},null,{"v":"ROME, ITALY"},{"v":"CARD; ILLUS; 4 X 6;"},{"v":"OTHER (PRIVATE PARTY)"},{"v":"NOTED BY FNB; CREST; HANDWRITTEN; FRENCH;"},{"v":"1898-236"},null,null,null,{"v":"King Umberto"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1898},{"v":7},{"v":29},{"v":"1898-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21845"},null,{"v":"CUNARD STEAMSHIP COMPANY LTD."},{"v":"DINNER"},{"v":"COMM;"},{"v":"[AT SEA ?]"},{"v":"FOLDER; ILLUS;  COL; 4 X 7;."},null,{"v":"GREEN; SCENE; CREST ON BACK COVER; HANDWRITTEN;"},{"v":"1882-014"},null,null,null,{"v":"Cunard Steamship Company Ltd."},null,null,null,{"v":"under review"},{"v":"3"},{"v":28},{"v":1882},{"v":1},{"v":18},{"v":"1882-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21846"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; 4.25X6.75;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL ON COVER;"},{"v":"1901-097"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1901},{"v":1},{"v":15},{"v":"1901-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21847"},null,{"v":"PRESIDENT & VICE PRESIDENT OF THE AMERICAN BOARD"},{"v":"BANQUET TO THE FOREIGN MISSIONARY BOARDS OF US & CANADA"},{"v":"PROF;"},{"v":"HOTEL MANHATTAN,NY"},{"v":"BROADSIDE; ILLUS; 3.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1899-124"},null,null,null,{"v":"President & Vice President Of The American Board"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1899},{"v":1},{"v":11},{"v":"1899-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21848"},null,{"v":"HARVARD CLUB OF NEW YORK CITY"},{"v":"FORTY-THIRD ANNIVERSARY"},{"v":"EDUC;"},{"v":"HARVARD HALL (NEW YORK?)"},{"v":"FOLDER; ILLUS; 6.5 X 9.75;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; PHOTO OF HARVARD HALL AND CLUB;; SEAL;"},{"v":"1908-102"},null,null,null,{"v":"Harvard Club Of New York City"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1908},{"v":1},{"v":31},{"v":"1908-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21849"},null,{"v":"CHICKATAWBUT CLUB"},{"v":"ANNUAL MEETING & DINNER"},{"v":"SOC;"},{"v":"YOUNG'S HOTEL, BOSTON, MA"},{"v":"FOLDER; 6.5X5.25;"},{"v":"ANN;"},{"v":"NAMES OF GUESTS INCLUDED"},{"v":"1895-018"},null,null,null,{"v":"Chickatawbut Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1895},{"v":1},{"v":22},{"v":"1895-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21850"},null,{"v":"HOTEL DE DIJON"},{"v":"THANKSGIVING DAY MENU & PROGRAM"},{"v":"COMMERCIAL"},{"v":"[?FRANCE?]"},{"v":"FOL; ILLUS; 5 1/1  x 7;"},{"v":"SECULAR HOLIDAY;"},{"v":"SEPIA PEN & INK SKETCH OF ARTIST'S EASEL & PALETTE IN GARDEN; ENTIRELY HANDWRITTEN; INCLUDES MUSICAL PROGRAMME & NAMES OF PERFORMERS; FRENCH"},{"v":"1881-053"},null,null,null,{"v":"Hotel De Dijon"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1881},{"v":11},{"v":24},{"v":"1881-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21851"},null,{"v":"FLORIDA POSTMASTERS ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"GRAND ORIENT RESTAURANT,  (TAMPA, FL?)"},{"v":"BOOKLET; ILLUS; COL; 3.5 X 5;"},{"v":"ANNIVERSARY(?);"},{"v":"COCKTAILS AND WINS LISTED; MENU IN SPANISH; DRAWINGS OF POSTAL ACTIVITIES;"},{"v":"1908-171"},null,null,null,{"v":"Florida Postmasters Association"},null,null,null,{"v":"complete"},{"v":"6"},{"v":20},{"v":1908},{"v":2},{"v":21},{"v":"1908-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21853"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER (EXPRESS STEAMER) AUGUSTE-VICTORIA"},{"v":"FOLDER; 5 X 7;ILLUS;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRAION OF ALGIERS; MUSICAL PROGRAM;"},{"v":"1900-1120"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21854"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"SHIPDECK WITH PASSANGERS;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-898"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":4},{"v":11},{"v":"1901-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21855"},null,{"v":"NEW YORK SOUTHERN SOCIETY"},{"v":"12TH ANNUAL DINNER"},{"v":"SOCIAL"},{"v":"HOTEL SAVOY NY"},{"v":"BOOKLET; ILLUS; COL; 6.5 X 9.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"MENU IN FRENCH;LIST OF OFFICERS & SPEAKERS; WORDS FOR FOUR SONGS INCLUDED;"},{"v":"1898-102"},null,null,null,{"v":"New York Southern Society"},null,null,null,{"v":"complete"},{"v":"16"},{"v":19},{"v":1898},{"v":2},{"v":22},{"v":"1898-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21856"},null,{"v":"U.S.NATIONAL LAWN TENNIS ASSOCIATION"},{"v":"DINNER"},{"v":"SOC;"},{"v":"WALDORF ASTORIA,THE, NEW YORK, NY"},{"v":"CARD; ILLUS; 4.25X6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; DRINKS LIST; GOLD LAUREL WREATH OF HOTEL IN CORNER;"},{"v":"1907-280"},null,null,null,{"v":"U.S.National Lawn Tennis Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1907},{"v":3},{"v":1},{"v":"1907-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21857"},null,{"v":"SOCIETY OF COLONIAL WARS IN STATE OF NEW JERSEY"},{"v":"4TH ANNUAL DINNER"},{"v":"PAT;"},{"v":"MORRIS COUNTY GOLF CLUB HOUSE"},{"v":"BOOKLET; ILLUS; COL; 5.25X7;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; NATIVE AMERICAN DRAWINGS ON BOTH COVERS; SEAL WITH RIBBON ON FRONT COVER;"},{"v":"1898-166"},null,null,null,{"v":"Society Of Colonial Wars In State Of New Jersey"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1898},{"v":5},{"v":10},{"v":"1898-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21858"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-821"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":4},{"v":1},{"v":"1901-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21861"},null,{"v":"RED STAR LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ON BOARD S.S. KROONLAND"},{"v":"CARD; ILLUS; 5.6X8;"},null,{"v":"CARD ALSO SERVES AS POST CARD; SKETCH OF DECK SCENE, PASSENGERS PLAYING QUOITS, HAVING TEA, CHATTING;"},{"v":"1907-686"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1907},{"v":7},{"v":19},{"v":"1907-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21862"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},null,{"v":"S.S.WAESLAND"},{"v":"CARD, COL; 5 X 8;"},null,{"v":"TAN; CHERUBS HOLDING FOOD AND WINE;"},{"v":"1892-080"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1892},{"v":6},{"v":7},{"v":"1892-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21863"},null,{"v":"HOTEL MANHATTAN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"(NY?)"},{"v":"CARD; ILLUS; 6.5 X 9;"},null,{"v":"WINES; PHOTOMONTAGE OF MILITARY SCENES;"},{"v":"1899-842"},null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1899},{"v":12},{"v":15},{"v":"1899-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21864"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"FOLDER; ILLUS; 5.25 X 7.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF STEAMSHIP AND VILLAGE SCENES  ON FRONT; BACK OF MENU PRINTED TO BE USED AS A POST CARD; FLORAL DECORATION; MUSICAL PROGRAM;;"},{"v":"1899-365"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1899},{"v":4},{"v":16},{"v":"1899-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21865"},null,{"v":"CARLTON HOTEL COMPANY"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"738 SIXTH AVENUE,NEW YORK,NY"},{"v":"FOLDER;7X11;"},null,{"v":"OPEN ALL NIGHT;"},{"v":"1900-724"},null,null,null,{"v":"Carlton Hotel Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":227},{"v":1900},{"v":2},{"v":5},{"v":"1900-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21866"},null,{"v":"SIEGEL COOPER CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"QUICK LUNCH ROOM, SIXTH AVENUE AND 19TH STREET, NEW YORK"},{"v":"FOLDER; 6.25 X 8.5;"},null,{"v":"PRICED MENU; STORE DIRECTORY; DATE NOTED BY FEB WITH COMMENT \"LAST OF THIS ISSUE\";"},{"v":"1905-801"},null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":174},{"v":1905},{"v":11},{"v":4},{"v":"1905-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21867"},null,{"v":"SOCIETY OF THE SOCIETY OF COLONIAL WARS IN THE STATE OF NEW YORK"},{"v":"218TH ANNIVERSARY OF THE \"GREAT SWAMP FIGHT\""},{"v":"PAT;"},{"v":"THE WALDORF, NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 5X6.25;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; EMBOSSED MEDAL AND RIBBON ON COVER;"},{"v":"1893-135"},null,null,null,{"v":"Society Of The Society Of Colonial Wars In The State Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1893},{"v":12},{"v":19},{"v":"1893-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21869"},null,{"v":"W. ATLEE BURPEE"},{"v":"DINNER TO THE HONORABLE GEORGE VON L. MEYER, POSTMASTER GENERAL OF THE UNITED STATES"},{"v":"OTHER (PRIVATELY HOSTED DINNER PARTY);"},{"v":"UNION LEAGUE, THE, PHILADELPHIA, PA"},{"v":"BOOKLET; ILLUS; COL; 6X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES MARTINI COCKTAIL AND WINES SERVED WITH INDIVIDUAL COURSES; UNITED STATES SEAL ON BACK COVER; CORD ATTACHMENT;"},{"v":"1907-918"},null,null,null,{"v":"W. Atlee Burpee"},null,null,null,{"v":"complete"},{"v":"6"},{"v":18},{"v":1907},{"v":10},{"v":26},{"v":"1907-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21870"},null,{"v":"(KING VICTOR EMMANUAL OF ITALY?)"},{"v":"LUNCH"},{"v":"OTHER (PRIVATE);"},{"v":"[PALAIS DU QUIRINAL,ITALY?]"},{"v":"CARD;ILLUS;COL;4.25X6;"},{"v":"DAILY;"},{"v":"EMBLEM OF VICTOR EMMANUAL;FRENCH MENU;HANDWRITTEN NOTES ON BACK FOR NAME AND PLACE;"},{"v":"1901-292"},null,null,null,{"v":"King Victor Emmanuel Iii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1901},{"v":2},{"v":6},{"v":"1901-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21871"},null,{"v":"CHATEAU FRONTENAC"},{"v":"DAILY MENU, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"QUEBEC, CANADA"},{"v":"CARD; 3X4.5;"},null,null,{"v":"1906-554"},null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1906},{"v":7},{"v":1},{"v":"1906-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21872"},null,{"v":"CRANE RE-UNION"},{"v":"DINNER"},{"v":"SOC;"},{"v":"MARTINELLI'S, NEW YORK, NY."},{"v":"BROADSIDE; 5.5 x 8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"BLACK BORDER; FRENCH & ENGLISH"},{"v":"1881-019"},null,null,null,{"v":"Crane Re Union"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1881},{"v":10},{"v":5},{"v":"1881-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21873"},null,{"v":"CAZENOVIa ALUMNI ASSOCIATION"},{"v":"FIFTH ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"ST. DENIS HOTEL, NEW YORK"},{"v":"CARD; 4.5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"TOASTS;"},{"v":"1907-307"},null,null,null,{"v":"Cazenovia Alumni Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1907},{"v":3},{"v":16},{"v":"1907-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21874"},null,{"v":"SOCIETY OF COLONIAL WARS IN THE COMMONWEALTH OF MASSACHUSETTS"},{"v":"DINNER FOR FOREFATHERS' DAY"},{"v":"PATR;"},{"v":"BOSTON,MASS"},{"v":"BOOKLET;ILL;7X6;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"MEMBERS,OFFICERS,COMMITTEES LISTED;"},{"v":"1896-242"},null,null,null,{"v":"Society Of Colonial Wars In The Commonwealth Of Massachusetts"},null,null,null,{"v":"complete"},{"v":"6"},{"v":33},{"v":1896},{"v":12},{"v":21},{"v":"1896-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21875"},null,{"v":"READ'S CITY 1/- DINNER"},{"v":"DAILY DINNER SERVED IN GRILL ROOM"},{"v":"COMMERCIAL"},{"v":"[LONDON,ENGLAND]"},{"v":"BROADSIDE;8.75X11.5;"},null,{"v":"ALL LISTED ITEMS ARE HANDWRITTEN;"},{"v":"1892-126"},null,null,null,{"v":"Read's City 1/  Dinner"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1892},{"v":1},{"v":1},{"v":"1892-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21876"},null,{"v":"SAINT NICHOLAS SOCIETY"},{"v":"DINNER"},{"v":"SOC;"},{"v":"[DELMONICO'S], NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"FRENCH; INCLUDES PRICED WINE LIST; SOCIETY SEAL AT TOP OF MENU; [PLACE INFO SUPPLIED BY FNB]; SILK RIBBON ATTACHMENT;"},{"v":"1898-381"},null,null,null,{"v":"Saint Nicholas Society"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":49},{"v":1898},{"v":12},{"v":6},{"v":"1898-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21877"},null,{"v":"TRANSPORTATION CLUB"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6.5X11;"},null,{"v":"PRICED BILL OF FARE; CLUB SEAL ON COVER; DATE INFO SUPPLIED BY FNB;"},{"v":"1900-627"},null,null,null,{"v":"Transportation Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":346},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21878"},null,{"v":"?"},{"v":"DINNER"},{"v":"?"},{"v":"DELMONICOS,[NY]"},{"v":"CARD;ILL;COL;5X7.25;"},{"v":"?"},{"v":"FRENCH MENU;HANDPAINTED CROSSED FLAGS WITH INITIAL B AT CROSSING;"},{"v":"1899-259"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1899},{"v":3},{"v":16},{"v":"1899-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21879"},null,{"v":"MUSEUM OF ART RESTAURANT"},{"v":"DAILY"},{"v":"COMMERCIAL"},{"v":"CENTRAL PARK,NY"},{"v":"FOLDER;5.25X9.5;"},{"v":"DAILY;"},{"v":"NO DATE EXCEPT FOR ONE ENTERED LATER BY HAND;"},{"v":"1900-361"},null,null,null,{"v":"Museum Of Art Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":101},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21880"},null,{"v":"22ND REGIMENT A.G.S.A.Y."},{"v":"DINNER"},{"v":"?"},{"v":"METROPOLITAN OPERA HOUSE"},{"v":"BROADSHEET;4.5 X 7;"},{"v":"RECEPTION"},{"v":"WINE LIST ON BACK;"},{"v":"1888-002"},null,null,null,{"v":"22nd Regiment A.G.S.A.Y."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1888},{"v":1},{"v":10},{"v":"1888-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21883"},null,{"v":"HOTEL ALBERT"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ELEVENTH ST. AND UNIVERSITY PLACE, NEW YORK, NY"},{"v":"FOLDER; 6.25X9.25;"},null,{"v":"FULLY PRICED MENU; HALF PORTION PRICES ON SELECTED ITEMS; PRICED WINE LIST;"},{"v":"1900-133"},null,null,null,{"v":"Hotel Albert"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":292},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21884"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FRIESLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"HANDWRITTEN MENU ITEMS,DATE,AND SHIP'S NAME;ILLUSTRATION OF SHIP AT SEA WITH BIRDS FLYING;PRICED WINE LIST;RATE OF EXCHANGE FOR SETTLEMENT OF WINE BILLS LISTED;"},{"v":"1900-349"},null,null,null,{"v":"Red Star Line"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":62},{"v":1900},{"v":1},{"v":14},{"v":"1900-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21885"},null,{"v":"(NDCITIZENS OF NEW YORK?)"},{"v":"THE DE LESSEPS DINNER"},{"v":"GOV'T;"},{"v":"DELMONICO'S"},{"v":"FOLDED SHEET; 12X8;"},{"v":"IN HONOR OF FEDINAND DE LESSEPS;"},{"v":"GUEST LIST ONLY;"},{"v":"1880-005"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1880},{"v":3},{"v":1},{"v":"1880-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21886"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS \"FRIEDRICH DER GROSSE\""},{"v":"CARD; ILLUS; COL; 5X7.5;"},null,{"v":"GERMAN ONLY; ILLUSTRATION OF ROCKY SHORELINE, STEAMSHIP IN DISTANCE, MANNED ROWBOAT IN FOREGROUND; COULD POSSIBLY BE MEAL IN ANOTHER CLASS;"},{"v":"1901-1687"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1901},{"v":6},{"v":19},{"v":"1901-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21887"},null,{"v":"BRAGUGLIA & CARRENO'S"},{"v":"DAILY MENU"},{"v":"COM"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 8.5X11"},{"v":"OTHER"},{"v":"PRINTED AND HANDWRITTEN ITEMS; WINE LIST"},{"v":"1892-083"},null,null,null,{"v":"Braguglia & Carreno's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":264},{"v":1892},{"v":6},{"v":14},{"v":"1892-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21888"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF WOMAN IN CLASSICAL DRESS HOLDING SHIELD WITH INITIALS H.P.A.A.G., AND STEAMER;"},{"v":"1901-864"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":4},{"v":7},{"v":"1901-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21889"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"FOLDER; ILLUS; COL; 5.5 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMSHIP AND MERMAIDS IN COLOR ON COVER; MUSICAL PROGRAM ON BACK OF MENU;"},{"v":"1899-342"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1899},{"v":4},{"v":13},{"v":"1899-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21890"},null,{"v":"ASSOCIATES OF THE ENGINER CORPS AND COMPANY K"},{"v":"32ND ANNUAL DINNER"},{"v":"MIL;"},{"v":"DELMONICO'S,[NY]"},{"v":"FOLDER;ILL;COL;5X7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES SERVED;MENU IN FRENCH;NAMES LISTED;"},{"v":"1899-380"},null,null,null,{"v":"Associates Of The Enginer Corps And Company K"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1899},{"v":4},{"v":21},{"v":"1899-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21891"},null,{"v":"HOTEL BALTIMORE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;5X8;"},null,null,{"v":"1899-516"},null,null,null,{"v":"Hotel Baltimore"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1899},{"v":7},{"v":9},{"v":"1899-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21892"},null,{"v":"HOTEL ALCAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE,  FL"},{"v":"CARD; 4 X 7.5;"},null,{"v":"LOGO; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-369"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":2},{"v":14},{"v":"1901-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21893"},null,{"v":"THE CAMP-FIRE CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"ARKWRIGHT CLUB. 320 BROADWAY, [NEW YORK]"},{"v":"FOLDER; COL; ILLUS;8.75 X 12.25;"},{"v":"ANNIVERSARY(?);"},{"v":"COCKTAILS; BUFF STOCK; ILLUSTRATION OF MOOSE;"},{"v":"1907-027"},null,null,null,{"v":"The Camp Fire Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1907},{"v":1},{"v":5},{"v":"1907-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21894"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF LARGE STEAMSHIP GOING OUT TO SEA; SMALL BOATS, HARBOR IN BACKGROUND; MUSICAL PROGRAM ON BACK;"},{"v":"1901-833"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":4},{"v":3},{"v":"1901-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21895"},null,{"v":"FLAT IRON RESAURANT AND CAFE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"23RD STREET, NEW YORK"},{"v":"CARD; ILLUS; 6.75 X 11;"},null,{"v":"PRICED MENU;"},{"v":"1907-039"},null,null,null,{"v":"Flat Iron Resaurant And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":95},{"v":1907},{"v":1},{"v":7},{"v":"1907-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21896"},null,{"v":"GEISER GRAND HOTEL"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"BAKER CITY, OREGON;"},{"v":"FILDER; ILLUS;COL;5X8;"},{"v":"DAILY"},null,{"v":"1905-554"},null,null,null,{"v":"Geiser Grand Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1905},{"v":7},{"v":8},{"v":"1905-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21897"},null,{"v":"MARINE SOCIETY OF NY"},{"v":"128TH ANNIVERSARY DINNER"},{"v":"PROF;"},{"v":"DAVIDSON'S REST. NY"},{"v":"BROADSHEET; ILLUS; 5 X 7;"},{"v":"ANNUAL"},null,{"v":"1898-021"},null,null,null,{"v":"Marine Society Of Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1898},{"v":1},{"v":10},{"v":"1898-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21898"},null,{"v":"SAINT PAUL CHAMBER OF COMMERCE"},{"v":"31ST ANNIVERSARY"},{"v":"PROF;"},{"v":"RYAN HOTEL [ST.PAUL]"},{"v":"CARD ENCLOSED IN INVITATION BOOKLET; 5.75 X 8;"},{"v":"ANNIVERSARYERSARY"},{"v":"ALL WINES INCLUDED; OFFICERS & COMMITTEE MEMBERS LISTED ;"},{"v":"1898-031"},null,null,null,{"v":"Saint Paul Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1898},{"v":1},{"v":14},{"v":"1898-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21900"},null,{"v":"LAUREL-IN-THE-PINES"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"LAKEWOOD, NJ"},{"v":"CARD; 4.5 X 7;"},null,{"v":"NOTE ABOUT PURITY OF WATER;"},{"v":"1901-714"},null,null,null,{"v":"Laurel In The Pines"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1901},{"v":3},{"v":20},{"v":"1901-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21901"},null,{"v":"THE PLACE"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"127 FOURTH AVE. NY"},{"v":"FOLDER; ILLUS; 7 X 11;"},{"v":"DAILY"},{"v":"NAME OF PROPRIETORS LISTED J.& H.GRUBER;"},{"v":"1900-378"},null,null,null,{"v":"The Place"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":164},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21903"},null,{"v":"MANHATTAN COMPANY"},{"v":"BANQUET IN CELEBRATION OF 100TH ANNIVERSARY OF FOUNDING"},{"v":"COMMERCIAL"},{"v":"SHERRY'S, [NEW YORK, NY]"},{"v":"BOOKLET; ILLUS; COL; 8X10.25;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; NYC COMMERCIAL SCENES ON COVER; DECORATIVE WREATHS; SILK RIBBON ATTACHMENTS;"},{"v":"1899-306"},null,null,null,{"v":"Manhattan Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1899},{"v":4},{"v":3},{"v":"1899-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21904"},null,{"v":"RAIMONDO BRAGUGLIA'S CAFE' & RESTAURANT"},{"v":"DAILY BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"CAFE & REST;"},{"v":"FOLDER;ILLUS; COL;10.5 X 8.5;"},{"v":"DAILY MENU;"},{"v":"MANY ITEMS HANDWRITTEN; ITALIAN, SPANISH, AND AMERICAN DISHES;  ALL PRICES NOTED;WINE LIST ON BACK;"},{"v":"1899-454"},null,null,null,{"v":"Raimondo Braguglia's Cafe' & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":331},{"v":1899},{"v":6},{"v":3},{"v":"1899-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21905"},null,{"v":"SMITH & McNELL"},{"v":"SUNDAY MENU"},{"v":"COMMERCIAL"},null,{"v":"FOLDER;COL;6.5X10;"},{"v":"SUNDAY"},{"v":"PRICED WINE LIST;"},{"v":"1900-569"},null,null,null,{"v":"Smith & Mcnell"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":347},{"v":1900},{"v":1},{"v":28},{"v":"1900-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21908"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COM"},{"v":"TAMPA.FLA."},{"v":"BROADSIDE; 4.5 X 7;"},null,null,{"v":"1901-726"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":22},{"v":"1901-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21909"},null,{"v":"?"},{"v":"BANQUET FOR LIEUT.-COL. FRANCIS G. WARD OF 202 USV"},null,{"v":"HOTEL IROQUOIS,(BUFFALO,N.Y.)"},{"v":"FOLDER;ILL;COL;5.25X6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES AND CIGARS SERVED;TOASTS AND MUSIC;LIST OF PEOPLE;"},{"v":"1898-237"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1898},{"v":8},{"v":1},{"v":"1898-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21910"},null,{"v":"CINCINNATI'S GRAND HOTEL"},{"v":"EASTER SUNDAY"},{"v":"COMMERCIAL"},{"v":"CINCINNATI, OH"},{"v":"BROADSIDE; ILLUS; COL; 6.25X8;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"DECORATIVE BORDER; FLOWERS, BIRD;"},{"v":"1896-070"},null,null,null,{"v":"Cincinnati's Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1896},{"v":4},{"v":5},{"v":"1896-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21911"},null,{"v":"HOWARD HOUSE"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"MALONE,NY"},{"v":"FOLDER;ILL;COL;5.5X7;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"IDENTICAL FRONT COVER TO 1899-887;"},{"v":"1899-898"},null,null,null,{"v":"Howard House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21913"},null,{"v":"COLOMBO CRICKET CLUB"},{"v":"COLD TIFFIN SERVED ON CRICKET GROUNDS"},{"v":"SOC;"},{"v":"BRISTOL HOTEL, CINNAMON GARDENS, ENGLAND"},{"v":"CARD; ILLUS; COL; 3.6X6.25;"},null,{"v":"LOBSTER AT TOP OF MENU;"},{"v":"1906-348"},null,null,null,{"v":"Colombo Cricket Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1906},{"v":3},{"v":31},{"v":"1906-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21914"},null,{"v":"POLYMERO & RINGA"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"THE GREEK RESTAURANT,46 EAST 42ND ST.,NEW YORK,NY"},{"v":"CARD;"},null,{"v":"WINE LIST;RUBBER STAMPED ITEM;"},{"v":"1900-733"},null,null,null,{"v":"Polymero & Ringa"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":168},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21915"},null,{"v":"SAVOY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LONDON,[ENGLAND]"},{"v":"BOOKLET;ILLUS;4.5X5.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"12 ITEMS ON MUSICAL PROGRAM;"},{"v":"1896-140"},null,null,null,{"v":"Savoy Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1896},{"v":7},{"v":4},{"v":"1896-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21916"},null,{"v":"U.S.DIPLOMATIC CORPS"},{"v":"TOUR TO BUFFALO-LUNCHEON"},{"v":"GOVT;"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; 5.25 X 7.5;"},{"v":"OTHER (POLITICAL);"},{"v":"EAGLE LOGO;"},{"v":"1901-2252"},null,null,null,{"v":"U.S.Diplomatic Corps"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21917"},null,{"v":"BUFFALO FIRE DEPARTMENT BNEFICIARY ASSOCIATION"},{"v":"EIGHTEENTH ANNUAL BALL"},{"v":"SOC;"},{"v":"CONVENTION HALL, (BUFFALO, NY?)"},{"v":"CARD; 4.5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"PRICED MENU AND WINE LIST;"},{"v":"1907-059"},null,null,null,{"v":"Buffalo Fire Department Bneficiary Association"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":42},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21918"},null,{"v":"ROYAL PALM HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-660"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1901},{"v":3},{"v":14},{"v":"1901-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21919"},null,{"v":"STANDARD STEEL CAR COMPANY"},{"v":"DINNER"},{"v":"PROF;"},{"v":"BUTLER, PA."},{"v":"BOOKLET; ILLUS; COL; 8X11;"},{"v":"[ANNUAL]"},{"v":"MEMBERS LISTED;"},{"v":"1906-154"},null,null,null,{"v":"Standard Steel Car Company"},null,null,null,{"v":"complete"},{"v":"6"},{"v":25},{"v":1906},{"v":2},{"v":10},{"v":"1906-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21920"},null,{"v":"WAREHOUSEMENS' ASSOCIATION OF THE PORT OFNEW YORK AND THE NEW YORK FURNITURE WAREHOUSEMENS' ASSOCIATION"},{"v":"SUPPER TO AMERCICAN WAREHOUSEMENS' ASSOCIATION"},{"v":"COMMERCIAL"},{"v":"HOTEL MANHATTAN; MADISON AVE. AND 42ND ST., NY"},{"v":"FOLDER; COL; ILLUS; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"GREEN ILLUS. ON COVER;"},{"v":"1898-294"},null,null,null,{"v":"Warehousemens' Association Of The Port Ofnew York And The New York Furniture Warehousemens' Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1898},{"v":10},{"v":20},{"v":"1898-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21921"},null,{"v":"SPRINGFIELD CALEDONIANS"},{"v":"TENTH BURNS ANNIVESARY"},{"v":"SOC;"},null,{"v":"BOOKLET; 4.25 X 4.75;"},{"v":"OTHER (ANNIV);"},{"v":"ORNAMENTAL PAPER; DRAWING OF ROBERT BURNS;BLUE CORD; MUSICAL PROGRAM;"},{"v":"1893-087"},null,null,null,{"v":"Springfield Caledonians"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1893},{"v":1},{"v":1},{"v":"1893-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21924"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ENROUTE S.S.ZEELAND - EAST BOUND"},{"v":"BROADSIDE; ILLUS; 5.5X8;"},{"v":"DAILY"},null,{"v":"1905-557"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1905},{"v":7},{"v":9},{"v":"1905-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21926"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-293"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":189},{"v":1906},{"v":3},{"v":10},{"v":"1906-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21927"},null,{"v":"REPUBLICANS"},{"v":"JUBILEE BANQUET"},{"v":"[POL?]"},{"v":"METROPOLITAN HOTEL, NEW YORK, NY"},{"v":"BROADSIDE; 4.50 x 6.50;"},null,{"v":"FRENCH & ENGLISH"},{"v":"1888-077"},null,null,null,{"v":"Republicans"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":50},{"v":1888},{"v":12},{"v":1},{"v":"1888-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21928"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DAILY BREAKFAST"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X8;"},null,{"v":"TWO LISTINGS,ONE ENGLISH,ONE GERMAN;POSTCARD ATTACHED WITH PERFORATIONS FOR DETACHING;"},{"v":"1899-238"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1899},{"v":3},{"v":12},{"v":"1899-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21929"},null,{"v":"HOTEL ST. REGIS"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED;MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE;"},{"v":"1906-141"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":199},{"v":1906},{"v":2},{"v":8},{"v":"1906-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21931"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"\"KONIGEN LUISE\" AT SEA"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"GERMAN/ENGLISH; MARITIME SKETCH AT TOP OF MENUE;"},{"v":"1899-312"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1899},{"v":4},{"v":5},{"v":"1899-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21932"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"SEPARATE LISTING IN ENGLISH AND GERMAN;TO BE USED AS A POSTCARD;"},{"v":"1899-710"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1899},{"v":11},{"v":14},{"v":"1899-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21933"},null,{"v":"MILWAUKEE ALUMNI CHAPTER,"},{"v":"2ND ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"ST. CHARLES HOTEL"},{"v":"FOLDER; REPLICA OF FRATERNITY EMBLEM ON COVER; 4.25 X 5.5;"},{"v":"ANNUAL"},{"v":"ALL SPEAKERS LISTED;"},{"v":"1900-033"},null,null,null,{"v":"Milwaukee Alumni Chapter,"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":1},{"v":2},{"v":"1900-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21934"},null,{"v":"THE HOLLAND SOCIETY OF NEW YORK"},{"v":"22ND ANNUAL DINNER"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA"},{"v":"FOLDER; ILLUS; COL; 7X11;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN BOTH FRENCH AND DUTCH; TOASTS LISTED; COMMITTEE LISTED, INCLUDING GEORGE DEWITT; PRINTED ON GREEN STOCK; GROUP'S BANNER AND MEDAL ILLUSTRATED;"},{"v":"1907-095"},null,null,null,{"v":"The Holland Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1907},{"v":1},{"v":17},{"v":"1907-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21936"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"KONIGEN LUISE\""},{"v":"BROADSIDE; ILLUS; COL; 5.25X8;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"GERMAN, ENGLISH; ILLUSTRATION OF STEAMSHIP;"},{"v":"1899-228"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1899},{"v":3},{"v":10},{"v":"1899-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21937"},null,{"v":"RED STAR LINE"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"SS; \"FRIESLAND\""},{"v":"BROADSHEET; ILLUS; COL; 5X8;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"HANDWRITTEN IN LAVENDAR INK; MARITIME SKETCHES AT TOP OF MENU; PRICED WINE-LIST ON BACK COVER;"},{"v":"1900-549"},null,null,null,{"v":"Red Star Line"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":1},{"v":27},{"v":"1900-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21938"},null,{"v":"UNION CLUB OF CLEVELAND"},{"v":"RECEPTION"},{"v":"SOC;"},{"v":"[CLEVELAND, OH]"},{"v":"CARD; 3.25 X 5.25;"},{"v":"OTHER  (SOC);"},{"v":"LIQUEUR; OCCASION NOTED BY FNB;"},{"v":"1898-446"},null,null,null,{"v":"Union Club Of Cleveland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1898},{"v":12},{"v":26},{"v":"1898-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21940"},null,{"v":"CHICAGO ASSOCIATION OF COMMERCE"},{"v":"3RD ANNUAL DINNER"},{"v":"PROF;"},{"v":"CHICAGO,ILL;"},{"v":"BOOKLET;ILLUS;COL;5.5X8;"},{"v":"ANNIVERSARY;"},{"v":"ELABORATELY ILLUSTRATED WITH SEVERAL OLD ENGLISH SONGS & SONNETS; SPEAKERS LISTED; WINES INCLUDED;"},{"v":"1907-874"},null,null,null,{"v":"Chicago Association Of Commerce"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1907},{"v":10},{"v":12},{"v":"1907-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21941"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF STEAMSHIP, MOUNTAIN SCENE AND KAISER(?) ON FRONT COVER; MUSICAL PROGRAM;"},{"v":"1899-367"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1899},{"v":4},{"v":18},{"v":"1899-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21942"},null,{"v":"PLEAIDES CLUB"},{"v":"DINNER IN HONOR OF MR. FRANK POLLOCK"},{"v":"[SOC?];"},{"v":"REISENWEBER'S"},{"v":"CARD; ILLUS; 6.5X3.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"POLITICALLY INCORRECT DRAWING OF AFRICAN NATIVES COOKING MR. POLLOCK;"},{"v":"1905-287"},null,null,null,{"v":"Pleaides Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1905},{"v":4},{"v":16},{"v":"1905-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21943"},null,{"v":"ST.REGIS HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"SAME MENU IN FRENCH ON REVERSE SIDE;"},{"v":"1906-320"},null,null,null,{"v":"St.Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":189},{"v":1906},{"v":3},{"v":19},{"v":"1906-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21945"},null,{"v":"SOCIETA ANONIMA COOPERATIVA SUBURBANA DI CONSUMO FRAGLI AGENTI BELLE STRADE FERRATE IN MILANO"},{"v":"BANCHETTO SOCIALE: INAUGURAZIONE DEI FABRICATI DELLA SOCIETA NEL XXVI ANNO DELLA SUA CONSTITUZIONE"},{"v":"SOC;"},{"v":"MILANO, ITALY"},{"v":"FOLDER; ILLUS; COL; 5X8;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN ITALIAN; INCLUDES WINE LIST; DECORATIVE VINES, FRUITS, ETC. ON COVER;"},{"v":"1907-357"},null,null,null,{"v":"Societa Anonima Cooperativa Suburbana Di Consumo Fragli Agenti Belle Strade Ferrate In Milano"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1907},{"v":4},{"v":7},{"v":"1907-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21946"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; COL; 4.5 X 7.25;"},null,{"v":"LOGO; TAN STOCK;"},{"v":"1901-223"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":1},{"v":28},{"v":"1901-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21947"},null,{"v":"PROSPECT HOUSE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"NIAGARA FALLS, NY"},{"v":"FOLDER; ILLUS; COL; 5X8;"},null,{"v":"PRICED WINES LISTED ON BOTTOM; COVER ON GREEN STOCK; ART DECOISH PRINT ON COVER; INVITATION TO \"WITNESS THE INTERESTING PROCESS OF MANUFACTURE OF SHREDDED WHOLE WHEAT BISCUIT\" ON BACK; DATE NOTED BY FEB;"},{"v":"1905-646"},null,null,null,{"v":"Prospect House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1905},{"v":8},{"v":10},{"v":"1905-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21948"},null,{"v":"GREATER WASHINGTON TRAIN TOUR"},{"v":"DINNER ON HONOR OF THE PARTICIPANTS IN THE TOUR OF THE EVENING AND SUNDAY STAR'S"},{"v":"PROF;"},{"v":"NEW WILLARD [WASHINGTON, [DC]"},{"v":"FOLDER; ILLUS; 5.5 X 8.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MAP OF ROUTE ON BACK COVER; PHOTO OF TRAIN; LIST OF COMPANIES PARTICIPATING;"},{"v":"1906-755"},null,null,null,{"v":"Greater Washington Train Tour"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1906},{"v":10},{"v":13},{"v":"1906-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21949"},null,{"v":"JAEGER'S"},{"v":"OPENING BANQUET"},{"v":"COMMERCIAL"},{"v":"MADISON AVE. AND 59TH ST."},{"v":"CARD; COL; 4.5 X 7;"},{"v":"OTHER (SOC?)"},{"v":"GOLD PRINT AND BORDER; EMBOSSED; FRENCH;"},{"v":"1892-068"},null,null,null,{"v":"Jaeger's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1892},{"v":5},{"v":7},{"v":"1892-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21950"},null,{"v":"HOTEL METROPOLE"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"FARGO,ND"},{"v":"CARD;ILL;COL;5.5X8.5;"},null,null,{"v":"1899-277"},null,null,null,{"v":"Hotel Metropole"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1899},{"v":3},{"v":26},{"v":"1899-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21951"},null,{"v":"GRAND HOTEL"},{"v":"LUNCH MENU"},{"v":"COMMERCIAL"},{"v":"LONDON, ENGLAND"},{"v":"BROADSIDE; ILLUS; COL; 4.25X6.75;"},{"v":"OTHER (DAILY HOTEL MENU);"},{"v":"FRENCH; INCLUDES WINES SERVED WITH ECH COURSE; HOTEL SEAL AT TOP OF MENU;"},{"v":"1898-203"},null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1898},{"v":6},{"v":15},{"v":"1898-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21952"},null,{"v":"(ARION CLUB?)"},{"v":"40TH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"BROOKLYN, NY"},{"v":"FOLDER; ILLUS; COL; 7X9.75;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; MENU IN GERMAN; TOASTS LISTED;"},{"v":"1905-778"},null,null,null,{"v":"Arion Club?"},null,null,null,{"v":"complete"},{"v":"8"},{"v":33},{"v":1905},{"v":10},{"v":23},{"v":"1905-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21953"},null,{"v":"THE WORTHY"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"SPRINGFIELD, MA"},{"v":"CARD; 7 X 11;"},null,{"v":"PRICED MENU;  ONE OF THREE MENUS FOR THIS RESTAURANT; FEB NOTATION OF DATE AND COMMENT MISS LEFFINGWELL, A GOOD DINNER;"},{"v":"1906-761"},null,null,null,{"v":"The Worthy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":125},{"v":1906},{"v":10},{"v":14},{"v":"1906-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21955"},null,{"v":"HOLLAND HOUSE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},null,{"v":"CARD;6X8.75;"},{"v":"DAILY;"},{"v":"ENGLISH ON ONE SIDE,FRENCH ON ONE SIDE;"},{"v":"1900-518"},null,null,null,{"v":"Holland House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":395},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21956"},null,{"v":"ASSEMBLY"},{"v":"DANCE"},{"v":"SOC;"},{"v":"HOTEL SOMERSET, BOSTON, MA"},{"v":"CARD; 3.25 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"WORD \"DANCE\" IS NOTED IN PENCIL;"},{"v":"1906-019"},null,null,null,{"v":"Assembly"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1906},{"v":1},{"v":5},{"v":"1906-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21957"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU; FISH GLOSSARY ON BACK OF MENU;"},{"v":"1901-511"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":2},{"v":27},{"v":"1901-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21958"},null,{"v":"A. LUCHOW'S RESTAURANT"},{"v":"RELIG;"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 5.5X7;"},{"v":"RELIG (EASTER SUNDAY DINNER);"},{"v":"PRICE OF DINNER IS $1.25; LILY EMBOSSED ON COVER;"},{"v":"1899-285"},null,null,null,{"v":"A. Luchow's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":21},{"v":1899},{"v":4},{"v":2},{"v":"1899-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21959"},null,{"v":"AMERICAN LEGATION"},{"v":"DINER"},{"v":"GOVT;"},{"v":"COPENHAGEN, DENMARK"},{"v":"CARD; 4 X 6.25;"},null,{"v":"MENU INFRENCH; PLACE NOTED BY FEB;"},{"v":"1907-236"},null,null,null,{"v":"American Legation"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1907},{"v":2},{"v":18},{"v":"1907-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21960"},null,{"v":"BATTERY PARK HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"ASHVILLE, NC"},{"v":"BOOKLET; ILLUS; COL; 6 X 8;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"PRINTED ON PARCHMENT-LIKE PAPER; RED LION; DRAWING OF HOTEL; TIED WITH TWINE AND SEALING WAX; MOST OF BOOKLET CONSISTS OF INFORMATION AND PRAISE ABOUT THE HOTEL;"},{"v":"1898-432"},null,null,null,{"v":"Battery Park Hotel"},null,null,null,{"v":"complete"},{"v":"16"},{"v":28},{"v":1898},{"v":12},{"v":25},{"v":"1898-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21961"},null,{"v":"OHIO SOCIETY SONS OF THE REVOLUTION"},{"v":"ANNUAL MEETING ON THE 169TH ANNIVERSARY OF THE BIRTH OF GEORGE WASHINGTON"},{"v":"PAT;"},{"v":"ALMS HOTEL, CINCINNATI, OH"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},{"v":"PAT;"},{"v":"INCLUDES PROGRAM;"},{"v":"1901-462"},null,null,null,{"v":"Ohio Society Sons Of The Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1901},{"v":2},{"v":22},{"v":"1901-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21962"},null,{"v":"EXECUTIVE COMMITTEE OF PHILADELPHIA LODGE NO. 2 B.P.O.E."},{"v":"BANQUET TO THE VISITING PRESS OF THE UNITED STATES FOR THE GRAND LODGE REUNION"},{"v":"SOC;"},{"v":"MAJESTIC HOTEL, PHILADELPHIA. PA"},{"v":"BOOKLET; ILLUS; COL; 8.6X10.6"},{"v":"OTHER (REUNION);"},{"v":"MARTINI AND WINES SERVED WITH INDIVIDUAL COURSES; INCLUDES PHOTOGRAPHS OF EXECUTIVE COMMITTEE; LISTINGS OF:  EXECUTIVE COMMITTEE OF LODGE NO. 2; ELKS' PRESS COMMITTEE; HONORARY RECEPTION COMMITTEE FOR THE PRESS; ACTIVE PRESS REPRESENTATIVES COMMITTEE; PAR"},{"v":"1907-682"},null,null,null,{"v":"Executive Committee Of Philadelphia Lodge No. 2 B.P.O.E."},null,null,null,{"v":"complete"},{"v":"10"},{"v":20},{"v":1907},{"v":7},{"v":17},{"v":"1907-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21963"},null,{"v":"HAMBURG-AMERICAN LINE"},{"v":"LINCOLN'S BIRTHDAY DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD YACHT PRINZESSIN VICTORIA LUISE"},{"v":"BOOKLET; ILLUS; 5.5 X 8.5;"},{"v":"SECULAR HOLIDAY;"},{"v":"PHOTO OF LINCOLN AND OF YACHT; MUSIC;"},{"v":"1906-162"},null,null,null,{"v":"Hamburg American Line"},null,null,null,{"v":"complete"},{"v":"8"},{"v":14},{"v":1906},{"v":2},{"v":12},{"v":"1906-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21964"},null,{"v":"PARK AVENUE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 4.5X7;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP;"},{"v":"1901-005"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21965"},null,{"v":"DEPARTMENT OF NEW YORK GRAND ARMY REPUBLIC"},{"v":"LUNCHEON GIVEN TO HON. CHARLES EVANS HUGHES, GOVERNOR OF STATE OF NEW YORK, AND ROBERT B. BROWN, COMMANDER-IN-CHIEF OF G.A.R."},{"v":"GOVT;"},{"v":"CONGRESS HALL, SARATOGA SPRINGS, NY"},{"v":"BOOKLET; ILLUS; COL; 6X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; ILLUSTRATIONS OF SARATOGA BATTLE MONUMENT, CONGRESS HALL, AMRICAN FLAG, INSIGNIA ON COVER; RED, WHITE AND BLUE RIBBON ATTACHMENT;"},{"v":"1907-820"},null,null,null,{"v":"Department Of New York Grand Army Republic"},null,null,null,{"v":"complete"},{"v":"6"},{"v":23},{"v":1907},{"v":9},{"v":11},{"v":"1907-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21966"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 6.5X8.5;"},{"v":"OTHER (DAILY MENU);"},{"v":"PRICED A LA CARTE MENU; HOTEL SEAL AT TOP OF MENU; TWO COPIES;"},{"v":"1900-559"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":122},{"v":1900},{"v":1},{"v":27},{"v":"1900-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21967"},null,{"v":"WESTERN PAPER BOX MANUFACTURERS ASSOCIATION"},{"v":"20TH MEETING"},{"v":"PROF;"},{"v":"BUSINESS MEN'S CLUB, CINCINNATI, OH"},{"v":"FOLDER; ILLUS; 5.5X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; TOASTS AND MUSICAL NUMBERS LISTED;"},{"v":"1906-065"},null,null,null,{"v":"Western Paper Box Manufacturers Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1906},{"v":1},{"v":18},{"v":"1906-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21968"},null,{"v":"HOTEL LAFAYETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MINNETONKA BEACH; MN"},{"v":"FOLDER; 5.5 X 8.5;"},null,{"v":"CREST;"},{"v":"1897-257"},null,null,null,{"v":"Hotel Lafayette"},null,null,null,{"v":"complete"},{"v":"3"},{"v":24},{"v":1897},{"v":8},{"v":30},{"v":"1897-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21969"},null,{"v":"CADET QUARTETTE U.S.ARMY"},{"v":"VETERAN REUNION,TWENTY-FIFTH ANNIVERSARY"},{"v":"MIL"},{"v":"DELMONICO'S [NEW YORK]"},{"v":"FOLDER; 4.5X7"},{"v":"OTHER,ANNIVERSARY REUNION"},{"v":"FRENCH,MADISON SQUARE THEATRE AND DR. JEKYLL AND MR. HYDE (MANSFIELD)PRINTED ON THE FRONT COVER"},{"v":"1887-028"},null,null,null,{"v":"Cadet Quartette U.S.Army"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34}]}
{"starred":false,"flagged":false,"cells":[{"v":"21970"},null,{"v":"PHILADELPHIA CITY COUNCILS"},{"v":"DINNER TO BOARD OF ALDERMEN"},{"v":"GOVT;"},{"v":"BELLEVUE STRAFORD, [PHILADELPHIA PA]"},{"v":"BOOKLET; ILLUS; COL; 6.75 X 9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU PRINTED ON FACSIMILE OF BASEBALL DIAMOND; PHOTOGRAPH OF DIGNITARY; ILLUSTRATION OF TOP OF TOWN HALL (?) BUILDING;"},{"v":"1907-767"},null,null,null,{"v":"Philadelphia City Councils"},null,null,null,{"v":"complete"},{"v":"16"},{"v":24},{"v":1907},{"v":8},{"v":27},{"v":"1907-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21971"},null,{"v":"ALBANY ZOUAVE CADETS - OLD GUARD"},{"v":"DINNER"},{"v":"[SOC?];"},{"v":"ALBANY CLUB, ALBANY, NY"},{"v":"FOLDER; COL; 4.5X6.5;"},null,{"v":"FRENCH; LISTS WINES SERVED WITH INDIVIDUAL COURSES; OFFICERS & COMMITTEE LISTED;"},{"v":"1898-373"},null,null,null,{"v":"Albany Zouave Cadets   Old Guard"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1898},{"v":12},{"v":1},{"v":"1898-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21972"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF PALERMO; MUSICAL PROGRAM ON BACK;"},{"v":"1901-706"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":3},{"v":20},{"v":"1901-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21974"},null,{"v":"JOSEPH PULITZER"},{"v":"ANNIVERSARY DINNER GIVEN TO THE STAFF OF THE POST-DISPATCH AND OTHER FRIENDS"},{"v":"OTHER (PRIVATELY HOSTED DINNER PARTY);"},{"v":"SOUTHERN HOTEL, ST. LOUIS, MO"},{"v":"BOOKLET; ILLUS; COL; 7X9.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES MARTINI AND WINES SERVED WITH INDIVIDUAL COURSES; ILLUSTRATIONS ON BACK COVER OF PAGES FROM POST-DISPATCH; RIBBON ATTACHMENT;"},{"v":"1907-366"},null,null,null,{"v":"Joseph Pulitzer"},null,null,null,{"v":"complete"},{"v":"6"},{"v":26},{"v":1907},{"v":4},{"v":10},{"v":"1907-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21975"},null,{"v":"OREGON SOCIETY OF THE SONS OF THE AMERICAN REVOLUTION"},{"v":"BANQUET IN COMMEMORATION OF THE 200TH ANNIVERSARY OF THE BIRTH OF DR. BENJAMIN FRANKLIN"},{"v":"PATR;"},{"v":"THE PORTLAND"},{"v":"BOOKLET; ILLUS; 5.25X8;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; DRAWING OF DR. FRANKLIN; TOASTS LISTED;"},{"v":"1906-063"},null,null,null,{"v":"Oregon Society Of The Sons Of The American Revolution"},null,null,null,{"v":"complete"},{"v":"12"},{"v":15},{"v":1906},{"v":1},{"v":17},{"v":"1906-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21976"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-185"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":173},{"v":1906},{"v":2},{"v":17},{"v":"1906-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21977"},null,{"v":"ADIRONDACK HOTEL LEAGUE"},{"v":"BANQUET"},{"v":"COMMERCIAL"},{"v":"STEVENS HOUSE, LAKE PLACID, NY"},{"v":"BOOKLET; ILLUS; COL; 7X5.25;"},{"v":"ANNIVERSARY;"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; OFFICERS LISTED; INCLUDES MUSICAL PROGRAM BY EMPIRE QUARTETTE; PICTURE OF LAKE PLACID & MIRROR LAKE; SILK CORD ATTACHMENT;"},{"v":"1898-265"},null,null,null,{"v":"Adirondack Hotel League"},null,null,null,{"v":"under review"},{"v":"8"},{"v":24},{"v":1898},{"v":9},{"v":22},{"v":"1898-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21978"},null,{"v":"SHANLEY'S"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"[NY]"},{"v":"FOLDER;COL;7.75X13.5;"},{"v":"DAILY;"},{"v":"WINE LIST;PROBABLY ONLY HALF OF THE MENU,ONLY A PENCILED RESTAURANT NAME SEEMINGLY ENTERED FOR IDENTIFICATION;"},{"v":"1900-355"},null,null,null,{"v":"Shanley's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":439},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21979"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ABOARD S.S. FRIESLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; ILLUSTRATION OFGARLAND OF FOOD AND COOKING UTENSILS;"},{"v":"1900-670"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":2},{"v":2},{"v":"1900-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21981"},null,{"v":"THE FRATERNAL UNION OF ANOINTED HIGH PRIESTS"},{"v":"SEVENTEENTH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"EVERETT HOUSE, UNION SQUARE AND 17TH STREET, NEW YORK"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"COCKTAILS AND WINE; SPEECHES; ILLUSTRATION OF HIGH PRIEST; RED PRINT;"},{"v":"1907-464"},null,null,null,{"v":"The Fraternal Union Of Anointed High Priests"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1907},{"v":4},{"v":30},{"v":"1907-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21982"},null,{"v":"PAIN'S FIREWORKS CO. EMPLOYEES"},{"v":"ANNUAL DINNER"},{"v":"COMMERCIAL"},{"v":"HUNTER'S HOTEL, OCEAN PARKWAY [BROOKLYN NY]"},{"v":"CARD; ILLUS; 5.5 X 9;"},{"v":"ANNIVERSARY;"},{"v":"WINES; AMERICAN AND BRITISH FLAGS; 5.5 X 9;"},{"v":"1898-403"},null,null,null,{"v":"Pain's Fireworks Co. Employees"},null,null,null,{"v":"under review"},{"v":"2"},{"v":18},{"v":1898},{"v":12},{"v":14},{"v":"1898-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21983"},null,{"v":"MR. LOWDEN"},{"v":"DINNER TO THE GRIDIRON CLUB"},{"v":"SOC;"},{"v":"THE NEW WILLARD, WASHINGTON, DC"},{"v":"CARD; ILLUS; 5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED;"},{"v":"1908-129"},null,null,null,{"v":"Mr. Lowden"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1908},{"v":2},{"v":8},{"v":"1908-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21984"},null,{"v":"QUARTER CENTURY CLUB"},{"v":"SIXTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"GELB'S PARLORS, [PROVIDENCE, RI]"},{"v":"FOLDER; ILLUS; COL; 3.5X5.5;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; MEMBERS LISTED; AMERICAN FLAG ON COVER; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1901-342"},null,null,null,{"v":"Quarter Century Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1901},{"v":1},{"v":12},{"v":"1901-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21986"},null,{"v":"ANCIENT ORDER OF HIBERNIANS - DIVISION #1"},{"v":"15TH ANNUAL BANQUET"},{"v":"PATR;"},{"v":"WILTSHIRE HOTEL,ATLANTIC CITY,NJ"},{"v":"FOLDER;FLAG ILLUS;COL;4.25X6.5;"},{"v":"ANNUAL;"},{"v":"COMMITTEE MEMBERS & OFFICERS LISTED;PROGRAM INCLUDED;"},{"v":"1906-318"},null,null,null,{"v":"Ancient Order Of Hibernians   Division #1"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1906},{"v":3},{"v":19},{"v":"1906-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21987"},null,{"v":"NEW YORK STATE HOTEL ASSOCIATION"},{"v":"19TH ANNUAL MEETING"},{"v":"PROF;"},{"v":"WALDORF-ASTORIA, NEW YORK CITY"},{"v":"FOLDER; 4.5X6.75;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1905-942"},null,null,null,{"v":"New York State Hotel Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1905},{"v":12},{"v":5},{"v":"1905-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21988"},null,{"v":"NEW YORK JOURNAL"},{"v":"RECEPTION TO MISS COSSIO Y. CISNEROS ON THE OCCASION OF HER RESTORATION TO FREEDOM"},{"v":"PROF;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; ONLY G.H. MUMM'S EXTRA DRY SERVED; DECORATED WITH FLAGS & MOTTO: \"TYRANNY IS RESISTANCE TO OBEDIENCE TO GOD;\""},{"v":"1897-284"},null,null,null,{"v":"New York Journal"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1897},{"v":10},{"v":16},{"v":"1897-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21989"},null,{"v":"AMERICAN SPOOL COTTON MANUFACTURERS' ASSOCIATION"},{"v":"FIRST MEETING"},{"v":"PROF;"},{"v":"HOTEL MANHATTAN,NY"},{"v":"BROADSIDE; 3.75 X 6;"},{"v":"LUNCHEON"},null,{"v":"1897-089"},null,null,null,{"v":"American Spool Cotton Manufacturers' Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1897},{"v":3},{"v":9},{"v":"1897-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21990"},null,{"v":"AMERICAN LINE TO MONTREAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"AT SEA"},{"v":"CARD; ILLUS; 5.25 X 8.25;"},null,{"v":"ILLUSTRATION OF SHIP; PRICED WINE LIST;"},{"v":"1898-213"},null,null,null,{"v":"American Line To Montreal"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1898},{"v":7},{"v":1},{"v":"1898-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21991"},null,{"v":"CORPS CONSULAIRE DE CHICAGO;"},{"v":"DINNER"},{"v":"PROF;"},{"v":"GRAND PACIFIC HOTEL [CHICAGO, IL];"},{"v":"FOLDER; ILLUS; 5.25X6.75;"},null,{"v":"FRENCH MENU WITH WINES; ILLUS, SEAL OF CITY OF CHICAGO; AMERICAN EAGLE WITH CROSSED AMERICAN FLAGS;"},{"v":"1900-403"},null,null,null,{"v":"Corps Consulaire De Chicago;"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1900},{"v":1},{"v":19},{"v":"1900-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21992"},null,{"v":"SPRINGFIELD CALEDONIAN CLUB"},{"v":"NINTH BURNS ANNIVERSARY"},{"v":"SOC;"},{"v":"GLENDOWER HOTEL, SCOTLAND?"},{"v":"BOOKLET; 4 X 5;"},{"v":"OTHER (COMMEMORATIVE);"},{"v":"THISTLE; GREEN PRINT;"},{"v":"1892-021"},null,null,null,{"v":"Springfield Caledonian Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1892},{"v":1},{"v":25},{"v":"1892-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21993"},null,{"v":"MANHASSET HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SHELTER ISLAND, NY"},{"v":"CARD; ILLUS; 5 X 7;"},null,{"v":"ILLUSTRATION OF INDIAN HEAD;"},{"v":"1906-673"},null,null,null,{"v":"Manhasset House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1906},{"v":8},{"v":18},{"v":"1906-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21994"},null,{"v":"RAIMONDO BRAGUGLIA'S CAFE AND RESTAURANT"},{"v":"GENERAL MENU"},{"v":"COMMERCIAL"},{"v":"13 BROADWAY, NY"},{"v":"FOLDER; 10.25 X 8.25;"},null,{"v":"PRICED MENU; MANY DISHES SOME ITALIAN OR SPANISH; MUCH OF MENU MAY BE HANDWRITTEN; PRICED WINE LIST ON BACK;"},{"v":"1899-443"},null,null,null,{"v":"Raimondo Braguglia's Cafe And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":357},{"v":1899},{"v":5},{"v":29},{"v":"1899-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21995"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"National Hotel Men's Mutual Benefit Association Of The United States And Canada"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1905},{"v":6},{"v":9},{"v":"1905-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"21999"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The National Association Of Manufacturers"},null,null,null,{"v":"complete"},{"v":"12"},{"v":27},{"v":1907},{"v":5},{"v":22},{"v":"1907-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22002"},null,{"v":"HOTEL ROYAL PALM"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; 4.5 X 7.75;"},null,{"v":"LOGO; SWIMMING POOL;"},{"v":"1901-582"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":3},{"v":6},{"v":"1901-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22005"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD THE SS WESTERNLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN MENU; PRINTED AND PRICED WINE LIST WITH RATES OF EXCHANGE; ILLUSTRATION OF SHIP AND GULLS;"},{"v":"1900-798"},null,null,null,{"v":"Red Star Line"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22006"},null,{"v":"ALBEMARLE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MADISON SQUARE WEST, NYC [NY]"},{"v":"BOOKLET; ILLUS; COL; 7 X 9.75;"},null,{"v":"PRICED MENU; PARCHMENT COVER; FLAG; PORTRAIT OF ADMIRAL DEWEY;"},{"v":"1899-589"},null,null,null,{"v":"Albemarle Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":240},{"v":1899},{"v":9},{"v":29},{"v":"1899-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22007"},null,{"v":"(FIFTH AVE. HOTEL)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[NEW YORK,NY]"},{"v":"BROADSIDE;5.5X8.5;"},null,{"v":"HANDWRITTEN ON BOTTOM \"FIFTH AVE.HOTEL,23.St.New York City\""},{"v":"1897-196"},null,null,null,{"v":"Fifth Ave. Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":72},{"v":1897},{"v":6},{"v":20},{"v":"1897-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22008"},null,{"v":"CLOVER CLUB"},{"v":"PEACE JUBILEE"},{"v":"SOC;"},{"v":"THE BELLEVUE, PHILADELPHIA, PA"},{"v":"BOOKLET; ILLUS; COL; 6 X 9;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"DOVE, EAGLE, AMERICAN FLAG; CLOVER; DRAPERIES SAYING CUBA, PORTO RICO, PHILLIPINES, LADRONES;"},{"v":"1898-319"},null,null,null,{"v":"Clover Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1898},{"v":10},{"v":27},{"v":"1898-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22009"},null,{"v":"GOLD LEAF MANUFACTURERS"},{"v":"ANNUAL DINNER"},{"v":"COMMERCIAL"},{"v":"HOTEL MARLBOROUGH, [NEW YORK, NY]"},{"v":"FOLDER; 3.5X5.0; ILLUS; COL;"},null,{"v":"COVER ILLUS CHERUB STANDING ON BACK ON SOARING EAGLE IN GOLD LEAF; CARRYING AMERICAN FLAG IN LEFT HAND; OFFICERS AND COMMITTEE OF ARRANGEMENTS LISTED; WINES LISTED;"},{"v":"1900-614"},null,null,null,{"v":"Gold Leaf Manufacturers"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22010"},null,{"v":"RUSSELL HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DETROIT,MICH."},{"v":"BROADSIDE; ILLUS; COL; PHOTO; 5.25 X 8;"},null,null,{"v":"1901-506"},null,null,null,{"v":"Russell House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1901},{"v":2},{"v":26},{"v":"1901-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22011"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ABOARD SS MANITOBA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"UNPRICED MENU; FLAG LOGO; PRICED SODAS AND WATERS; NOTE THAT CHILDREN OCCUPYING SEATS AT FIRST TABLE WILL BE CHARGED FULL FARE;"},{"v":"1900-663"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22012"},null,{"v":"NATIONAL PAINT OIL (?) AND VARNISH ASSOCIATION"},{"v":"EIGHTENTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"THE AUDITORIAUM, CHICAGO [IL]"},{"v":"BOOKLET; 5.75 X 3.75;"},{"v":"ANNIVERSARY;"},{"v":"WINES; MUSIC; TOASTS;"},{"v":"1905-747"},null,null,null,{"v":"National Paint Oil (?) And Varnish Association"},null,null,null,{"v":"complete"},{"v":"30"},{"v":20},{"v":1905},{"v":10},{"v":12},{"v":"1905-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22013"},null,{"v":"ANCHOR LINE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD S.S. \"CALEDONIA\""},{"v":"CARD; ILLUS; COL; 4.75X7.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"PAINTING OF \"CALEDONIA\" ON BACK;"},{"v":"1906-557"},null,null,null,{"v":"Anchor Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1906},{"v":7},{"v":4},{"v":"1906-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22014"},null,{"v":"NEW YORK PUBLIC LECTURE CORPS"},{"v":"17TH ANNUAL REUNION AND DINNER"},{"v":"SOC;"},{"v":"HOTEL ASTOR"},{"v":"FOLDER; COL; 3.5X8.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IN FRENCH; PROGRAM AND COMMITTEE LISTED; PRINTED ON BLUE STOCK;"},{"v":"1907-471"},null,null,null,{"v":"New York Public Lecture Corps"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1907},{"v":5},{"v":2},{"v":"1907-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22015"},null,{"v":"BETA PI"},{"v":"DINNER"},{"v":"SOC;"},{"v":"ARGYLE,THE,BROOKLYN,NY"},{"v":"FOLDER;ILLUS; 4 X 5;"},{"v":"ANNUAL;"},{"v":"PROGRAM & SPEAKERS LISTED; LIST OF MEMBERS INCLUDED;"},{"v":"1899-465"},null,null,null,{"v":"Beta Pi"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1899},{"v":6},{"v":9},{"v":"1899-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22016"},null,{"v":"PARK AVENUE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 7.75X10;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP & SKETCH OF GREMLIN STIRRING PUNCH BOWL;"},{"v":"1901-006"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22017"},null,{"v":"MRS. CORNELIUS VANDERBILT"},{"v":"BALL"},{"v":"SOCIAL"},{"v":"1 WEST 57 ST.NY"},{"v":"CARD;3.5 X 4.75;"},{"v":"COMPL."},null,{"v":"1888-009"},null,null,null,{"v":"Mrs. Cornelius Vanderbilt"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1888},{"v":1},{"v":23},{"v":"1888-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22019"},null,{"v":"PLACE VIGER HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"MONTREAL,CANADA"},{"v":"BROADSIDE; ILLUS; 4 X 6.25;"},{"v":"DAILY"},null,{"v":"1898-312"},null,null,null,{"v":"Place Viger Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1898},{"v":10},{"v":17},{"v":"1898-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22020"},null,{"v":"ALUMNI ASSOCIATION OF NEW YORK UNIVERSITY LAW SCHOOL"},{"v":"TWENTY-SECOND ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"ASTOR HOTEL, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 5X7;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; TOASTS; UNIVERSITY SEAL ON COVER;"},{"v":"1906-397"},null,null,null,{"v":"Alumni Association Of New York University Law School"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1906},{"v":4},{"v":21},{"v":"1906-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22021"},null,{"v":"SAWDUST CLUB"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"TAYLOR'S HOTEL, JERSEY CITY [NJ]"},{"v":"FOLDER; 5.5 X 8.25;"},{"v":"ANNIVERSARY;"},{"v":"CIRCUS ORGANIZATION; HUMOROUS MENU; WINES; BANQUET COMMITTEE CONSISTS OF LOUIS SHERRY AND CHAS. DELMONICO; WINES; ENTERTAINMMENT;"},{"v":"1897-015"},null,null,null,{"v":"Sawdust Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":45},{"v":1897},{"v":1},{"v":14},{"v":"1897-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22022"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 3.75X7.5;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-547"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":3},{"v":3},{"v":"1901-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22023"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; COL; 4.5 X 7;"},null,null,{"v":"1901-742"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":24},{"v":"1901-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22024"},null,{"v":"SALVATOR CLUB"},{"v":"DINNER TO MR. B.F.MARTIN"},{"v":"SOCIAL"},{"v":"PALACE HOTEL,NY"},{"v":"2 CARDS JOINED BY RIBBON;ILLUS;PLACE CARD ATTACHED;4.25X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"LIST OF MEMBERS INCLUDED;"},{"v":"1891-070"},null,null,null,{"v":"Salvator Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":29},{"v":1891},{"v":6},{"v":18},{"v":"1891-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22025"},null,{"v":"(HOTEL ASSOCIATION OF NEW YORK CITY)"},{"v":"DINNER"},null,{"v":"DELMONICOS, (NY)"},{"v":"CARD; 3X5"},null,{"v":"HANDWRITTEN ON BOTTOM OF CARD \"HOTEL ASSOCIATION OF NEW YORK CITY\",CITY WRITTEN IN A DIFFERENT HAND; HANDWRITTEN ON BACK \"HOTEL MENS'DINNER DELMONICOS JAN 14TH /91; MENU IN FRENCH"},{"v":"1891-005"},null,null,null,{"v":"Hotel Association Of New York City"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1891},{"v":1},{"v":14},{"v":"1891-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22026"},null,{"v":"STANWIX HALL"},{"v":"DINNER"},null,{"v":"ALBANY, NY"},{"v":"FOLDER;6X9; ILLUS;"},null,{"v":"WINE LIST; ILLUS OF HOTEL"},{"v":"1880-017"},null,null,null,{"v":"Stanwix Hall"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":124},{"v":1880},{"v":6},{"v":21},{"v":"1880-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22028"},null,{"v":"DINER DE S.M."},{"v":"DINNER TO THE QUEEN REGENT OF SPAIN,MARIE CHRISTINE"},{"v":"GOVT;"},{"v":"MADRID,SPAIN"},{"v":"BOOKLET;ILLUS; ENGRAVED; COL;3.25X5;"},{"v":"?"},{"v":"MENU IN FRENCH;SEPARATE LIST OF WINES;MUSICAL PROGRAM LISTED;"},{"v":"1892-130"},null,null,null,{"v":"Diner De S.M."},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1892},{"v":11},{"v":10},{"v":"1892-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22029"},null,{"v":"DENVER BAR ASSOCIATION"},{"v":"SECOND ANNUAL BANQUET"},{"v":"PROF;"},{"v":"PALACE HOTEL;DENVER, [COL]"},{"v":"FOLDER; ILL; 6X7;"},{"v":"ANNIVERSARY;"},{"v":"COMMITTEE LISTED; WINES SERVED; TOASTS LISTED; MANY QUOTATONS ON THE MENU AND TOAST LIST;"},{"v":"1894-025"},null,null,null,{"v":"Denver Bar Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1894},{"v":2},{"v":21},{"v":"1894-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22030"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH;POSTCARD ATTACHED WITH PERFORATIONS MEANT TO BE DETACHED;ONE OF THREE FOR SAME DATE WITH DIFFERENT ITEMS ON EACH"},{"v":"1899-251"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1899},{"v":3},{"v":14},{"v":"1899-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22032"},null,{"v":"HOTEL ALGAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"CARD;ILL;COL;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;EVENINGS PROGRAM NOTED;"},{"v":"1901-759"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":26},{"v":"1901-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22033"},null,{"v":"NEW YORK CENTRAL & HUDSON RIVER R.R. DINING CAR SERVICE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS; 5.5 X 7;"},null,{"v":"ILLUSTRATION OF GRAND CENTRAL STATION ON FRONT AND RIVER SCENE ON BACK; PRIX FIXE MENU; PRICED WINE LIST; COPY OF MENU AVAILABLE IN AN ENVELOPE FOR MAILING; TRAIN NUMBER AND DATE PRINTED AT BOTTOM;"},{"v":"1900-434"},null,null,null,{"v":"New York Central & Hudson River R.R. Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":74},{"v":1900},{"v":1},{"v":20},{"v":"1900-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22034"},null,{"v":"HOTEL ALCAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE,  FL"},{"v":"CARD; 4 X 7.5;"},null,{"v":"LOGO; ARTISTS' RECEPTION IN EVENING; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-381"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":2},{"v":15},{"v":"1901-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22035"},null,{"v":"RICHMOND CLUB (?)"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"NEW ORLEANS, LA"},{"v":"BROADSIDE; COL; 4 X 8.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; MENU PRINTED ON SILK; SPONSOR HANDWRITTEN AND SOMEWHAT ILLEGIBLE;"},{"v":"1905-827"},null,null,null,{"v":"Richmond Club (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1905},{"v":11},{"v":11},{"v":"1905-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22037"},null,{"v":"PROVINZIAL-QUARTETTS"},{"v":"[LUNCH?] SPEISENZETTEL,DURING AN EXCURSION OF SEVERAL DAYS"},{"v":"SOC"},{"v":"FURSTENHOF,MAGDEBURG"},{"v":"FOLDER; ILL; 4.5X7"},{"v":"OTHER, EXCURSION OF MUSICAL SOCIETY"},{"v":"LUNCH DURING A THREE DAY EXCURSION,CHARGE NOTED FOR THIS LUNCH AS IF ADDITIONAL TO EXCURSION, GERMAN, DECORATIVE BORDERS,OTHER SMALL ILLUSTRATIONS ON FRONT COVER"},{"v":"1886-028"},null,null,null,{"v":"Provinzial Quartetts"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1886},{"v":7},{"v":4},{"v":"1886-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22038"},null,{"v":"OAKLAND BEACH HOTEL"},{"v":"BREAKFAST"},null,{"v":"WARWICK, RI"},{"v":"FOLDER;2X6; ILLUS;"},null,{"v":"COVER ILLUSTRATION OF CLAM; RR TIMETABLE"},{"v":"1880-014"},null,null,null,{"v":"Oakland Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1880},{"v":7},{"v":12},{"v":"1880-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22039"},null,{"v":"MCDONALD'S OYSTER HOUSE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"300 BOWERY, NEW YORK"},{"v":"BROADSHEET; 5.75 X 9.75;"},null,{"v":"PRICED MENU; HANDWRITTEN;"},{"v":"1907-849"},null,null,null,{"v":"Mcdonald's Oyster House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1907},{"v":9},{"v":28},{"v":"1907-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22040"},null,{"v":"THE COLONIAL CLUB"},{"v":"COMPLIMENTARY DINNER TO MR. EDWARD W. SCOTT, PRESIDENT PRIOR TO HIS DEPARTURE FOR EUROPE"},{"v":"SOC;"},null,{"v":"BOOKLET; ILL; 5.75X7;"},{"v":"OTHER (BON VOYAGE);"},{"v":"WINES SERVED; GUESTS' AUTOGRAPHS IN PENCIL;"},{"v":"1893-049"},null,null,null,{"v":"The Colonial Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1893},{"v":4},{"v":18},{"v":"1893-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22042"},null,{"v":"CRAWFORD HOUSE"},{"v":"DAILY MENU, DINNER"},null,{"v":"[NEW ENGLAND]"},{"v":"FOLDER ILLUS."},null,{"v":"FOLDER ILLUS."},{"v":"1866-005"},null,null,null,{"v":"Crawford House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":111},{"v":1866},{"v":8},{"v":1},{"v":"1866-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22043"},null,{"v":"QUEEN'S HOTEL"},{"v":"DINNER MENU"},null,{"v":"MANCHESTER, ENG."},{"v":"BROADSIDE"},{"v":"COMPLIMENTARY"},{"v":"MENU IN FRENCH"},{"v":"1866-002"},null,null,null,{"v":"Queen's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1866},{"v":10},{"v":18},{"v":"1866-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22044"},null,{"v":"CLINTON B. FISK PROHIBITION CLUB"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"STAR THEATRE ASSEMBLY ROOM, EAST JERSEY, NJ"},{"v":"BOOKLET; ILLUS; COL; 4.25X6.5;"},null,{"v":"INCLUDES MULTIPLE ADVERTISEMENTS FOR ALL KINDS OF STORES & SERVICES; PROGRAM; PORTRAIT OF GEN. FISK ON COVER; SILK CORD ATTACHMENT;"},{"v":"1898-126"},null,null,null,{"v":"Clinton B. Fisk Prohibition Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":10},{"v":1898},{"v":3},{"v":22},{"v":"1898-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22046"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. WESTERNLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; PRICED WINE LIST WITH EXCHANGE RATES ON BACK; ILLUSTRATION OF WOMEN AND CHILD IN DUTCH DRESS LOOKING AT SHIP;"},{"v":"1900-1113"},null,null,null,{"v":"Red Star Line"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1900},{"v":2},{"v":17},{"v":"1900-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22047"},null,{"v":"ALUMNI OF RUTGES COLLEGE"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"DELMONICO'S [NY]"},{"v":"BOOKLET; 4.5 X 7; COL;"},{"v":"OTHER  (REUNION);"},{"v":"TEN; RED BODER; TOASTS; RED RIBBON"},{"v":"1894--16"},null,null,null,{"v":"Alumni Of Rutgers College"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1894},{"v":1},{"v":29},{"v":"1894-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22048"},null,{"v":"NORTHWESTERN RETAIL HARNESS AND SADDLERY MANUFACTURERS ASSOCIATION"},{"v":"BANQUET"},{"v":"COMMERCIAL"},{"v":"PORTLAND COMMERCIAL CLUB, [?PORTLND, OR?]"},{"v":"FOLDER; ILLUS; 5X8;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; \"TENDERED BY\" LIST INCLUDES COMPANY MEMBERS; DECORATIVE WREATHS AND DESIGNS ON PIECE OF REAL RED LEATHER;"},{"v":"1908-043"},null,null,null,{"v":"Northwestern Retail Harness And Saddlery Manufacturers Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1908},{"v":1},{"v":14},{"v":"1908-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22049"},null,{"v":"HARVARD CLUB OF MINNEAPOLIS"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"MINNEAPOLIS CLUB, MINNEAPOLIS, MN"},{"v":"CARD; ILLUS; COL; 3.6X5;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES MARTINI AND CHAMPAGNE LIST; MONOGRAM AT TOP OF MENU;"},{"v":"1906-947"},null,null,null,{"v":"Harvard Club Of Minneapolis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1906},{"v":12},{"v":15},{"v":"1906-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22051"},null,{"v":"(GERMAN GOV.)"},{"v":"BANQUET IN HONOR OF KAISER WILHELM II"},{"v":"GOV;"},{"v":"MILITARY CASINO"},{"v":"FOLDER; ILLUS;4.5 X 9;"},{"v":"KAISERS BIRTHDAY"},{"v":"MENU IN GERMAN; COMPLETE WINE LIST; PROGRAM LISTED ON BACK;"},{"v":"1898-059"},null,null,null,{"v":"German Gov."},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":28},{"v":1898},{"v":1},{"v":27},{"v":"1898-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22052"},null,{"v":"FABYAN HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WHITE MOUNTAINS, NH"},{"v":"CARD; ILLUS; 4.5 X 7;"},null,{"v":"AD FOR MOUNT WASHINGTON STAGE LINE;"},{"v":"1897-262"},null,null,null,{"v":"Fabyan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1897},{"v":9},{"v":6},{"v":"1897-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22054"},null,{"v":"HALLORAN'S RESTAURNT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"213 SIXTH AVE. NY"},{"v":"FOLDER; ILLUS. BORDER;6.75 X 11;"},{"v":"DAILY MENU;"},{"v":"COMPLETE LIST INCLUDING ALL PRICES; SEPARATE PAGE FOR WINES;"},{"v":"1900-098"},null,null,null,{"v":"Halloran's Restaurnt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":351},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22056"},null,{"v":"TAUNTON BOARD OF TRADE"},{"v":"BANQUET"},{"v":"COMMERCIAL"},{"v":"CITY HOTEL"},{"v":"FOLDER;ILL;4.25X6.25;"},null,null,{"v":"1899-202"},null,null,null,{"v":"Taunton Board Of Trade"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1899},{"v":2},{"v":22},{"v":"1899-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22057"},null,{"v":"PAUL SMITH'S"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"ADIRONDACKS, NY"},{"v":"CARD; 4.25 X 6.25;"},null,{"v":"BLUE PRINT, SUNRISE;"},{"v":"1891-088"},null,null,null,{"v":"Paul Smith's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1891},{"v":9},{"v":2},{"v":"1891-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22058"},null,{"v":"CATERERS OF ALABAMA - STATE ORGANIZATION AFFILIATED WITH I.S.A."},{"v":"FIRST ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HILLMAN HOTEL"},{"v":"FOLDER; ILLUS; COL; 6.6X10;"},{"v":"ANNIVERSARY;"},{"v":"EACH COURSE PREPARED BY DIFFERENT CHEF AND ESTABLISHMENT; \"OBJECT OF THIS MEETING TO ESTABLISH TRAINING SCHOOL FOR EMPLOYEES FOR CATERERS OF ALABAMA AT THE STATE UNIVERSITY;\" ILLUSTRATIONS OF CITY SCENES INCLUDED ALTHOUGH THERE IS NO INDICATION WHICH CITY"},{"v":"1907-822"},null,null,null,{"v":"Caterers Of Alabama   State Organization Affiliated With I.S.A."},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1907},{"v":9},{"v":12},{"v":"1907-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22060"},null,{"v":"ROBERT E. PEARY"},{"v":"DINNER TO ABOVE"},{"v":"PTHER (INDIVIDUAL?);"},{"v":"833 FIFTH AVENUE, NEW YORK"},{"v":"CARD; ILLUS; COL; 5.5 X 7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; SMALL ILLLUSTRTION OF POLAR BEAR AND LATITUDE(?); EVENT NETED BY FEB;"},{"v":"1907-395"},null,null,null,{"v":"Robert E. Peary"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1907},{"v":4},{"v":16},{"v":"1907-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22061"},null,{"v":"MARINE SOCIETY OF NEW YORK"},{"v":"ANNIVERSARY DINNER"},{"v":"NAV"},null,{"v":"FOL; ILLUS; 3.75 x 9.75;"},{"v":"RITE"},{"v":"INCLUDES SEAL AND MOTTO OF SOCIETY; FRENCH; INCLUDES WINES SERVED WITH EACH COURSE"},{"v":"1887-005"},null,null,null,{"v":"Marine Society Of New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":24},{"v":1887},{"v":1},{"v":17},{"v":"1887-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22062"},null,{"v":"HOTEL ALGAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"CARD;ILLUS;COL;5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-319"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":2},{"v":9},{"v":"1901-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22066"},null,{"v":"CITIZENS OF CHICAGO"},{"v":"BANQUET IN HONOR OF FERDINAND W. PECK"},{"v":"GOVT;"},{"v":"AUDITORIUM HOTEL [CHICAGO IL]"},{"v":"BOOKLET; ILLUS; 5.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; WINES; FRENCH AND AMERICAN FLAGS; CREST OF CHICAGO ON BACK COVER; TOASTS;"},{"v":"1898-387"},null,null,null,{"v":"Citizens Of Chicago"},null,null,null,{"v":"complete"},{"v":"12"},{"v":19},{"v":1898},{"v":12},{"v":8},{"v":"1898-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22067"},null,{"v":"HOTEL WINDSOR"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"VICTORIA ST. WESTMINSTER [ENGLAND]"},{"v":"BROADSIDE; ILLUS;HANDWRITTEN;6.5X9;"},{"v":"?"},{"v":"MENU IN FRENCH;ADS ON BACK;"},{"v":"1892-036"},null,null,null,{"v":"Hotel Windsor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":13},{"v":1892},{"v":2},{"v":26},{"v":"1892-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22068"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"LUNCHEON MENU"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; 6X11;"},null,{"v":"A LA CARTE MENU;"},{"v":"1907-637"},null,null,null,{"v":"Congress Hotel Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":173},{"v":1907},{"v":6},{"v":26},{"v":"1907-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22069"},null,{"v":"AMHERST ALUMNI ASSOCIATION"},{"v":"REUNION"},{"v":"EDUC;"},{"v":"SHERRY'S, NEW YORK, NY"},{"v":"CARD; 3X6.5;"},{"v":"OTHER (REUNION);"},{"v":"FRENCH;"},{"v":"1901-168"},null,null,null,{"v":"Amherst Alumni Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":1},{"v":24},{"v":"1901-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22070"},null,{"v":"HERVORRAGENDSTEN NEW YORKER VEREINE"},{"v":"FESTESSEN ZU EHREN DES 70 GEBURTSTAGES VON CARL SCHURZ"},{"v":"SOC;"},{"v":"HALLE DES DEUTSCHEN LIEDERKRANZ, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 4.5X6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"GERMAN; INCLUDES TOASTS; PHOTO OF GUEST OF HONOR; SILK RIBBON ATTACHMENTS;"},{"v":"1899-224"},null,null,null,{"v":"Hervorragendsten New Yorker Vereine"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1899},{"v":3},{"v":8},{"v":"1899-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22071"},null,{"v":"BRIGGS HOUSE"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"FOLDER; ILLUS; 5.5 X 7.0;"},{"v":"SECULAR HOLIDAY;"},{"v":"ILLUS. VEILED FEMALE FIGURE HOLDING WHEAT SHEAVES/SCROLL; VERSE INSIDE FRONT COVER; HAND-WRITTEN NOTATION OF PLACE;"},{"v":"1899-772"},null,null,null,{"v":"Briggs House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1899},{"v":11},{"v":30},{"v":"1899-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22072"},null,{"v":"COLONIAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU, N.P. BAHAMAS"},{"v":"CARD; 5X9;"},null,null,{"v":"1901-164"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":1},{"v":23},{"v":"1901-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22073"},null,{"v":"SHANLEY'S"},{"v":"DAILY MENU, BUSINESS LUNCH"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 5.6X11;"},null,{"v":"A LA CARTE MENU; RESTAURANT LOGO AT TOP OF MENU;"},{"v":"1905-473"},null,null,null,{"v":"Shanley's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":118},{"v":1905},{"v":6},{"v":15},{"v":"1905-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22074"},null,{"v":"MANHATTAN SINGLE TAX CLUB"},{"v":"FAREWELL DINNER TO MR. HENRY GEORGE ON THE OCCASION OF HIS DEPARTURE FOR AUSTRALIA"},{"v":"PROF;"},{"v":"METROPOLITAN HOTEL, NEW YORK, NY"},{"v":"FOLDER; 5 x 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"VERY DETAILED PROGRAM OF TOASTS AND NOTES"},{"v":"1890-022"},null,null,null,{"v":"Manhattan Single Tax Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1890},{"v":1},{"v":20},{"v":"1890-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22075"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"BROADSIDE; HOTEL EMBLEM; 4 X 7.5;"},null,null,{"v":"1901-270"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1901},{"v":2},{"v":4},{"v":"1901-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22077"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-329"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":192},{"v":1906},{"v":3},{"v":22},{"v":"1906-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22078"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN - DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIPS, SAILBOATS, TANKERS IN BUSY HARBOR; CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-930"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1901},{"v":4},{"v":15},{"v":"1901-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22079"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD S.S. FRIESLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; ILLUSTATION OF STEAM AND SAILING SHIPS;"},{"v":"1900-667"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22080"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-971"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1901},{"v":4},{"v":21},{"v":"1901-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22081"},null,{"v":"SOCIETA LA PIEMONTESE"},{"v":"BANCHETTO"},null,{"v":"ALL'HOTEL CAMPIDOGLIO"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8;"},null,{"v":"ITALIAN; DECORATED WITH FRENCH HUNTING SCENES;"},{"v":"1897-352"},null,null,null,{"v":"Societa La Piemontese"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1897},{"v":12},{"v":15},{"v":"1897-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22082"},null,{"v":"UNIVERSALIST CLUB"},{"v":"DINNER"},{"v":"SOCIAL"},{"v":"NY"},{"v":"BROADSIDE; ENGRAVED DECORATION; 4.5 X 7;"},{"v":"?"},{"v":"MENU IN FRENCH;"},{"v":"1896-191"},null,null,null,{"v":"Universalist Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1896},{"v":10},{"v":26},{"v":"1896-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22083"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-214"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":198},{"v":1906},{"v":2},{"v":21},{"v":"1906-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22084"},null,{"v":"?"},{"v":"BANQUET TO PORTER KING MAYOR OF ATLANTA AND THE HONORARY ATLANTA ESCORT OF THE LIBERTY BELL"},null,{"v":"UNION LEAGUE"},{"v":"BOOKLET; ILLUS; 5X6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES SERVED; TOASTS LISTED;FASTENED AT LEFT WITH GOLD AND BLUE RIBBON;"},{"v":"1896-027"},null,null,null,{"v":"Civic Club of Camden, N.J."},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1896},{"v":2},{"v":1},{"v":"1896-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22085"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SIXTY-SIXTH STREET & BROADWAY, NEW YORK, [NY]"},{"v":"CARD; 5.5X7.5;"},null,{"v":"CAFE MENU; PRICED A LA CARTE;"},{"v":"1900-594"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":71},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22086"},null,{"v":"(ADMIRAL LACOMBE?)"},{"v":"?"},null,{"v":"FRIGATE LA FLORE, NEW YORK"},{"v":"CARD; ILL; 4.75X7"},null,{"v":"FRENCH,CROSSED FRENCH AND AMERICAN FLAGS UNDER AN ANCHOR,FLAGS MAY BE HAND COLORED,HANDWRITTEN NOTES ON BACK"},{"v":"1885-019"},null,null,null,{"v":"Admiral Lacombe?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1885},{"v":6},{"v":30},{"v":"1885-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22088"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ZWEITES FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER, GODDESS OF FOOD, DECORATIVE VINES & FRUITS;"},{"v":"1901-803"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":3},{"v":31},{"v":"1901-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22089"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; ILLUS; 5 X 9;"},null,null,{"v":"1901-413"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":2},{"v":18},{"v":"1901-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22090"},null,{"v":"ALUMNI ASSOCIATION OF PUBLIC SCHOOL NO.26"},{"v":"SECOND ANNUAL DINNER"},{"v":"EDUC;"},{"v":"REISENWEBER'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 5.6X7;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES ADDRESSES AND \"IN MEMORIAM;\" REPRODUCTION ON COVER OF TRIBUTE TO HUGH CARLISLE, PRINCIPAL; DECORATIVE BORDER;"},{"v":"1908-061"},null,null,null,{"v":"Alumni Association Of Public School No.26"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1908},{"v":1},{"v":21},{"v":"1908-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22092"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"BROADSIDE;ILLUS;COL;4.5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-293"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":6},{"v":"1901-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22094"},null,{"v":"QUEEN CITY CLUB"},{"v":"ANNUAL SUPPER"},{"v":"SOC;"},{"v":"CINCINNATI , OHIO"},{"v":"BROADSIDE; COL; 5.5 X 9.25;"},{"v":"ANNUAL"},null,{"v":"1900-382"},null,null,null,{"v":"Queen City Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22095"},null,{"v":"PRISCILLA DINING ROOM"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"DOSCHER & MINDERMAN, 16 WEST FOURTH STREET, CORNER MERCER STREET, [NEW YORK, NY]"},{"v":"FOLDER; 6.0X9.5;"},null,{"v":"TWO ALTERNATE ADDRESSES LISTED:  255 WASHINGTON STREET, CORNER MURRAY STREET AND 94 MURRAY STREET; PRINTED MENU WITH DAILY OFFERINGS HAND WRITTEN;"},{"v":"1900-766"},null,null,null,{"v":"Priscilla Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":84},{"v":1900},{"v":1},{"v":6},{"v":"1900-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22097"},null,{"v":"SOCIETY OF THE ARMY & NAVY OF THE CONFEDERATE STATES"},{"v":"16TH ANNUAL BANQUET"},{"v":"MIL;"},{"v":"CAROLLTON HOTEL,BALTIMORE,MD;"},{"v":"BOOKLET;ILLUS;5 X 7.5;"},{"v":"ANNUAL DINNER"},{"v":"TOASTS LISTED;WORDS FOR CAMP SONG INCLUDED;"},{"v":"1896-017"},null,null,null,{"v":"Society Of The Army & Navy Of The Confederate States"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1896},{"v":1},{"v":20},{"v":"1896-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22099"},null,{"v":"NEW HAVEN LINE - NARRAGANSETT BAY LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD STEAMER RICHARD PECK"},{"v":"CARD; 5 X 8;"},null,{"v":"UNPRICED MENU; DATE NOTED BY FB;"},{"v":"1900-658"},null,null,null,{"v":"New Haven Line   Narragansett Bay Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22100"},null,{"v":"ROYAL POINCIANA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PALM BEACH, FL"},{"v":"CARD; ILLUS; COL; 4X7.25;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-798"},null,null,null,{"v":"Royal Poinciana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":59},{"v":1901},{"v":3},{"v":30},{"v":"1901-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22101"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; COL; 4 X 7.5;"},null,null,{"v":"1901-479"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":2},{"v":23},{"v":"1901-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22102"},null,{"v":"HOTEL COLONIAL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU, THE BAHAMAS"},{"v":"CARD; 4 X 7.5;"},null,{"v":"LOGO;"},{"v":"1901-197"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1901},{"v":1},{"v":27},{"v":"1901-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22103"},null,{"v":"TRINITY CHURCH"},{"v":"IN HONOR OF ARTHUR HENRY MEISSITER,MUSICAL DIRECTOR"},{"v":"RELIG;"},{"v":"MAZETTI'S,NY"},{"v":"BOOKLET[HARD COVER];ILLUS;6X8;"},{"v":"25TH ANNIVERSARY AS ORGANIST & CHOIR MASTER"},{"v":"TOASTS,COMPLETE LIST OF CHOIR;"},{"v":"1891-069"},null,null,null,{"v":"Trinity Church"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1891},{"v":6},{"v":11},{"v":"1891-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22104"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; COL; 4.5 X 7;"},null,{"v":"GREEN STOCK; LOGO;"},{"v":"1901-695"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":18},{"v":"1901-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22105"},null,{"v":"U.S.FLAGSHIP NEW YORK"},{"v":"LUNCH"},{"v":"NAV;"},{"v":"NORTH ATLANTIC STATION NAVY YARD,NY"},{"v":"CARD;5.25X8;"},null,{"v":"MUSICAL PROGRAM;SEPARATE DOCUMENT WITH HISTORY OF SHIP AND ILLUSTRATION;"},{"v":"1899-818"},null,null,null,{"v":"U.S.Flagship New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1899},{"v":12},{"v":11},{"v":"1899-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22106"},null,{"v":"CONFEDERATE VETERAN CAMP OF NEW YORK"},{"v":"FIRST ANNUAL DINNER"},{"v":"PATR"},{"v":"NEW YORK HOTEL,N.Y."},{"v":"BOOKLET; ILL; 7.5X9"},{"v":"ANNUAL DINNER"},{"v":"FRONT AND BACK COVERS COVERED IN SILK LIKE FABRIC; MENU IN FRENCH; TOASTS LISTED; SONG PROGRAM LISTED; OFFICERS AND COMMITTEE MEMBERS LISTED; FASTENED AT LEFT WITH VELVET RIBBON"},{"v":"1891-007"},null,null,null,{"v":"Confederate Veteran Camp Of New York"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1891},{"v":1},{"v":19},{"v":"1891-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22107"},null,{"v":"FLAT IRON RESAURANT AND CAFE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"23RD STREET, NEW YORK"},{"v":"CARD; COL; ILLUS; 7 X 12;"},null,{"v":"PRICED MENU; RED AND GREEN PRINT; SMALL ILLUSTRATION OF FLAT IRON BUILDING;"},{"v":"1907-040"},null,null,null,{"v":"Flat Iron Resaurant And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":50},{"v":1907},{"v":1},{"v":7},{"v":"1907-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22108"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},null,{"v":"COMMERCIAL"},{"v":"\"KONIGIN LUSE\" AT SEA"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"GERMAN/ENGLISH; DECORATIVE SCENES; POSSIBLY LATE SUPPER MENU FOR DIFFERENT STEAMSHIP CLASSES;"},{"v":"1899-327"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1899},{"v":4},{"v":8},{"v":"1899-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22109"},null,{"v":"UNION LEAGUE"},{"v":"74TH BITHDAY OF U.S. GRANT"},{"v":"SOC;"},{"v":"PHILADELPHIA [PA]"},{"v":"BOOKLET; ILLUS; COL; 6.25 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"LEATHER COVER WITH DRAWING OF U.S. GRANT; GUEST LIST; DRAWING OF BIRTHPLACE;"},{"v":"1896-094"},null,null,null,{"v":"Union League"},null,null,null,{"v":"complete"},{"v":"20"},{"v":26},{"v":1896},{"v":4},{"v":27},{"v":"1896-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22110"},null,{"v":"SPRINGFIELD CALEDONIANS"},{"v":"15NTH BURNS ANNIVERSARY"},{"v":"SOCIAL"},{"v":"HOTEL WORTHY"},{"v":"BOOKLET; ILLUS; 4.25 X 6.5;"},{"v":"ANNIVERSARYERSARY"},{"v":"COMPLETE PROGRAM LISTED;COMMITTEE MEMBERS INCLUDED;"},{"v":"1898-057"},null,null,null,{"v":"Springfield Caledonians"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1898},{"v":1},{"v":25},{"v":"1898-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22111"},null,{"v":"HOTEL VENDOME AND PROFILE HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BOSTON, MA AND WHITE MOUNTAINS, NH"},{"v":"FOLDER; 5 X 7;"},null,{"v":"GOLD AND SILVER CRESTS OF HOTELS ON COVER; SEE ALSO 1897-250;"},{"v":"1897-246"},null,null,null,{"v":"Hotel Vendome And Profile House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":52},{"v":1897},{"v":8},{"v":15},{"v":"1897-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22112"},null,{"v":"SUBURBAN PRESS ASS'N"},{"v":"SIXTH ANNUAL REUNION AND BANQUET"},{"v":"PROF;"},{"v":"THE THORNDIKE, BOSTON, MA"},{"v":"FOLDER; 4X5.5;"},{"v":"(SOCIAL)"},{"v":"GOLD ORNAMENTATION;"},{"v":"1888-035"},null,null,null,{"v":"Suburban Press Ass'n"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1888},{"v":4},{"v":9},{"v":"1888-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22113"},null,{"v":"SONS OF THE REVOLUTION"},{"v":"WASHINGTON'S BIRTHDAY REPAST"},{"v":"PATR;"},{"v":"DELMONICOS, [NEW YORK, N.Y.]"},{"v":"FOLDER; ILL; 6X9;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"MENU IN FRENCH; EQUESTRIAN STATUE OF WASHINGTON ON FRONT COVER; FASTENED AT TOP IN TWO PLACES WITH RED WHITE AND BLUE RIBBON; TOASTS LISTED; WORDS TO AMERICA IN FOUR VERSES;"},{"v":"1894-027"},null,null,null,{"v":"Sons Of The Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1894},{"v":2},{"v":22},{"v":"1894-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22114"},null,{"v":"PRINCETON ALUMNI ASSOCIATION OF THE DISTRICT OF COLUMBIA AND SOUTHERN STATES"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"RAUSCHER'S"},{"v":"CARD; ILLUS; COL; 5X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE;"},{"v":"1906-069"},null,null,null,{"v":"Princeton Alumni Association Of The District Of Columbia And Southern States"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1906},{"v":1},{"v":18},{"v":"1906-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22115"},null,{"v":"N.Y.&P.R.S.S.CO. - U.S.M.S. COAMO"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; FLAG EMBLEM; 4.5X6.5;"},{"v":"DAILY"},null,{"v":"1905-567"},null,null,null,{"v":"N.Y.&P.R.S.S.Co.   U.S.M.S. Coamo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1905},{"v":7},{"v":13},{"v":"1905-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22116"},null,{"v":"R.I. ALPHA OF PHI DELTA THETA"},{"v":"SIXTH ANNUAL ANNIVERSARY BANQUET"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"TILLINGHAST'S PARLORS, PROVIDENCE, RI"},{"v":"BOOKLET; 5.25X6.25;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"INCLUDES \"ORDER OF EXERCISES\" WITH LITERARY QUOTATIONS & COMMITTEE NAMES"},{"v":"1895-047"},null,null,null,{"v":"R.I. Alpha Of Phi Delta Theta"},null,null,null,{"v":"complete"},{"v":"6"},{"v":11},{"v":1895},{"v":3},{"v":1},{"v":"1895-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22117"},null,{"v":"NEW YORK PRODUCE EXCHANGE"},{"v":"EXCURSION AROUND THE HARBOR OF NEW YORK FOR THE MILLER NATIONAL ASSOCIATION"},{"v":"COM"},{"v":"HOFFMAN HOUSE CAFE,STEAMBOAT GRAND REPUBLIC, [NEW YORK]"},{"v":"BOOKLET; ILL; COL; 4.5X5.5"},null,{"v":"BUFFET; COMMITTEE LISTED"},{"v":"1891-056"},null,null,null,{"v":"New York Produce Exchange"},null,null,null,{"v":"complete"},{"v":"8"},{"v":27},{"v":1891},{"v":5},{"v":13},{"v":"1891-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22118"},null,{"v":"THE OLIVIA RESTAURANT"},{"v":"WASHINGTON'S BIRTHDAY"},{"v":"COMMERCIAL"},{"v":"JOPLIN, MO"},{"v":"FOLDER; ILLUS; COL; 5.5X8;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"DRAWING OF MOUNT VERNON ON COVER AND PROFILE OF WASHINGTON IN GOLD;"},{"v":"1907-258"},null,null,null,{"v":"The Olivia Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1907},{"v":2},{"v":22},{"v":"1907-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22120"},null,{"v":"BALTIMORE AND OHIO RR"},{"v":"CAFE SERVICE"},{"v":"COMMERCIAL"},{"v":"ROYAL BLUE LINE,WALDORF"},{"v":"CARD;"},{"v":"DAILY;"},{"v":"WINE LIST;CAPITOL DOME PICTURED;"},{"v":"1901-765"},null,null,null,{"v":"Baltimore And Ohio Rr"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":92},{"v":1901},{"v":3},{"v":27},{"v":"1901-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22122"},null,{"v":"POLAND SPRING HOUSE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"SOUTH POLAND, ME"},{"v":"FOL; ILLUS; 5.2X7;"},null,{"v":"ILLUSTRATION OF HOTEL ON COVERS OF MENU. ALSO LISTS NAME OF PROPRIETOR"},{"v":"1894-086"},null,null,null,{"v":"Poland Spring House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1894},{"v":1},{"v":1},{"v":"1894-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22124"},null,{"v":"AMERICAN GAS LIGHT ASSOCIATION"},{"v":"33RD ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HOTEL PFISTER, MILWAUKEE, WI"},{"v":"BOOKLET; ILLUS; COL; 4X8.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSES; QUOTES THROUGHOUT; TOASTS LISTED; ILLUSTRATIONS OF GAS TANKS, METERS, ETC.;"},{"v":"1905-765"},null,null,null,{"v":"American Gas Light Association"},null,null,null,{"v":"complete"},{"v":"16"},{"v":25},{"v":1905},{"v":10},{"v":19},{"v":"1905-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22125"},null,{"v":"TAMPA BAY HOTEL"},{"v":"QUEEN VICTORIA'S BIRTHDAY"},{"v":"COMMERCIAL"},{"v":"TAMPA FL?"},{"v":"CARD; ILLUS; 5.25 X 8;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"AMERICAN AND BRITISH FLAGS; QUOTE BLOOD IS THICKER THAN WATER;"},{"v":"1898-187"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1898},{"v":5},{"v":24},{"v":"1898-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22126"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISENFOLGE"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF MYTHICAL SEA FIGURES, ANCHORS, MODEL OF STEAMSHIP; CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-953"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":4},{"v":18},{"v":"1901-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22127"},null,{"v":"THE CLARENDON"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"QUEBEC, CANADA"},{"v":"CARD; ILLUS; COL; 3.5X6;"},null,{"v":"BACK OF MENU CAN BE USED AS A POSTCARD;"},{"v":"1906-716"},null,null,null,{"v":"The Clarendon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1906},{"v":9},{"v":22},{"v":"1906-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22128"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER, GODDESS OF FOOD, DECORATIVE VINES & FRUITS;"},{"v":"1901-351"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":2},{"v":13},{"v":"1901-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22129"},null,{"v":"SPRINGFIELD CALEDONIANS"},{"v":"TWELFTH BURNS ANNIVERSARY"},{"v":"SOC;"},{"v":"HOTEL RUSSELL, (?)"},{"v":"BOOKLET; ILLUS; 4X5;"},{"v":"ANN;"},{"v":"PORTRAIT OF BURNS ON COVER; PROGRAM ALO INCLUDES MUSICAL SELECTIONS, AS WELL AS TOASTS; COMMITTEE NAMES INCLUDED"},{"v":"1895-024"},null,null,null,{"v":"Springfield Caledonians"},null,null,null,{"v":"complete"},{"v":"8"},{"v":37},{"v":1895},{"v":1},{"v":28},{"v":"1895-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22130"},null,{"v":"SAVINGS BANKS PRESIDENTS OF STATE OF NEW YORK"},{"v":"ANNUAL MEETING"},{"v":"COMMERCIAL"},{"v":"DELMONICO'S. NEW YORK, NY"},{"v":"CARD; 4X6.25;"},{"v":"ANNIVERSARY;"},{"v":"HOT AND COLD MENU;"},{"v":"1907-516"},null,null,null,{"v":"Savings Banks Presidents Of State Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1907},{"v":5},{"v":17},{"v":"1907-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22131"},null,{"v":"ANCIENT AND ACCEPTED SCOTTISH RITE"},{"v":"SIXTH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"HOTEL IROQUOIS, VALLEY OF BUFFALO (NY?)"},{"v":"BOOKLET; COL; 3 X 8.75;"},{"v":"ANNIVERSARY;"},{"v":"RED SEAL (OF MASONS?); RED CORD; TOASTS;"},{"v":"1898-136"},null,null,null,{"v":"Ancient And Accepted Scottish Rite"},null,null,null,{"v":"complete"},{"v":"6"},{"v":23},{"v":1898},{"v":4},{"v":1},{"v":"1898-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22132"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"U.S.M.S. NEW YORK"},{"v":"CARD; 4.0X6.25; ILLUS;"},null,{"v":"ILLUS, FLAG WITH EAGLE; PRICED WINE LIST ON REVERSE; RATE OF EXCHANGE FOR SETTLEMENT OF WINE ACCOUNTS GIVEN;"},{"v":"1900-753"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22133"},null,{"v":"AMERICAN LEGATION"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"BANGKOK, THAILAND"},{"v":"FOLDER; ILLUS; COL; 3.5X5;"},{"v":"[COMPL?];"},{"v":"MENU HANDWRITTEN;"},{"v":"1908-013"},null,null,null,{"v":"American Legation"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1908},{"v":1},{"v":3},{"v":"1908-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22134"},null,{"v":"LAKE VIEW HOUSE"},{"v":"DINNER"},null,{"v":"AUSABLE CHASM NY"},{"v":"FOLDER; ILLUS; 5.5 X 8.5"},null,{"v":"HANDWRITTEN; ILLUS OF HOTEL AND FRUIT BASKET; WINE LIST"},{"v":"1881-031"},null,null,null,{"v":"Hotel Kaaterskill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":110},{"v":1881},{"v":9},{"v":6},{"v":"1881-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22135"},null,{"v":"BOSTON BOOT AND SHOE CLUB"},{"v":"ANNUAL MEETING"},{"v":"SOC;"},{"v":"HOTEL BRUNSWICK, BOSTON [MA]"},{"v":"BOOKLET; 5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"SPEECHES;"},{"v":"1907-409"},null,null,null,{"v":"Boston Boot And Shoe Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1907},{"v":4},{"v":17},{"v":"1907-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22136"},null,{"v":"GRAND UNION"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, [NY]"},{"v":"CARD; 5.25 X 8;"},null,{"v":"CREST; ILLUSTRATION OF 'IROQUOIS, BUFFALO, NY; 'ABSOLUTELY  FIREPROOF' ON BACK;"},{"v":"1899-535"},null,null,null,{"v":"Grand Union"},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1899},{"v":7},{"v":28},{"v":"1899-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22137"},null,{"v":"PRINCESS ANNE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"VIRGINIA BEACH, VA"},{"v":"BROADSHEET; ILLUS; COL; 5X7.75;"},{"v":"OTHER (DAILY MENU);"},{"v":"THIS APPEARS TO BE A BREAKFAST MENU OF SAME HOTEL; HOTEL SEAL APPEARS AT TOP OF MENU;"},{"v":"1897-114"},null,null,null,{"v":"Princess Anne"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1897},{"v":4},{"v":13},{"v":"1897-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22138"},null,{"v":"MISSOURI SOCIETY"},{"v":"ANNUAL BANQUET CELEBRATING THE BATTLES OF LEXINGTON AND CONCORD"},{"v":"SOC;"},{"v":"JEFFERSON HOTEL, SAINT LOUIS, MO"},null,{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; PROGRAM; OFFICERS AND COMMITTEES LISTED; ILLUSTRATION OF PAUL REVERE'S MIDNIGHT RIDE, TOWN OF LEXINGTON; TITLE PAGE HAS HISTORICAL SKETCHES AND LIBERTY BELL; RIBBON ATTACHMENT;"},{"v":"1907-421"},null,null,null,{"v":"Missouri Society"},null,null,null,{"v":"complete"},{"v":"16"},{"v":18},{"v":1907},{"v":4},{"v":19},{"v":"1907-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22139"},null,{"v":"HOTEL ALCAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; 5 X 9;"},null,{"v":"PROGRAM CALLED RIFLE'S IRISH CAKE WALK IN THE CASIN0; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-693"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":18},{"v":"1901-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22140"},null,{"v":"BELVEDERE HOUSE;"},{"v":"DAILY BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK [NY]"},{"v":"FOLDER; ILLUS; 7.5X11.25;"},null,{"v":"ILLUS. PICTURE OF HOTEL ON COVER; PRICED A LA CARTE BILL OF FARE; PRICED WINE LIST;"},{"v":"1900-408"},null,null,null,{"v":"Belvedere"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":473},{"v":1900},{"v":1},{"v":19},{"v":"1900-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22141"},null,{"v":"KING KARL AND QUEEN OLGA OF WURTEMBERG"},{"v":"DINNER"},{"v":"[?]"},{"v":"[?]"},{"v":"CARD; 6X9;"},{"v":"[?]"},{"v":"HAND-WRITTEN; INK; CREST \"FRIEDRICHSHAFEN\";"},{"v":"1880-009"},null,null,null,{"v":"King Karl And Queen Olga Of Wurtemberg"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1880},{"v":9},{"v":11},{"v":"1880-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22142"},null,{"v":"COLONIAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"BROADSIDE; 4 X 7.5;"},null,null,{"v":"1901-256"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":61},{"v":1901},{"v":2},{"v":3},{"v":"1901-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22143"},null,{"v":"?"},{"v":"FIRST ANNIVERSARY DINNER OF THE INAUGURATION OF GEORGE WASHINGTON"},null,{"v":"DELMONICO'S, NEW YORK"},{"v":"FOLDER; ILL; 5.25X8"},{"v":"ANNIVERSARYERSARY DINNER"},{"v":"NO SPONSOR LISTED; TOASTS LISTED; MENU IN FRENCH"},{"v":"1890-062"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1890},{"v":4},{"v":30},{"v":"1890-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22145"},null,{"v":"H.M.PARAMINDR MAHA CHULALONGKORN-KING OF SIAM"},{"v":"DEJEUNER"},{"v":"GOV;"},{"v":"ROYAL YACHT-\"MAHA-CHAKRI\""},{"v":"BROADSIDE; GOLD PRINTING; 4.25 X 6.75;"},{"v":"LUNCHEON"},{"v":"MENU IN FRENCH;"},{"v":"1897-235"},null,null,null,{"v":"H.M.Paramindr Maha Chulalongkorn King Of Siam"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1897},{"v":7},{"v":26},{"v":"1897-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22147"},null,{"v":"UNION REPUBLICAN CLUB OF PHILADELPHIA"},{"v":"BANQUET"},{"v":"POL;"},{"v":"BELLEVUE-STRATFORD, PA"},{"v":"BOOKLET; ILLUS; COL; 7X9;"},{"v":"[ANNIV?];"},{"v":"WINES LISTED; PHOTOS OF PAST AND CURRENT PRESIDENTS OF CLUB; COMMITTEES AND PARTICIPANTS LISTED; COVER ON GRAY STOCK;"},{"v":"1905-370"},null,null,null,{"v":"Union Republican Club Of Philadelphia"},null,null,null,{"v":"under review"},{"v":"22"},{"v":18},{"v":1905},{"v":5},{"v":9},{"v":"1905-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22148"},null,{"v":"CANADIAN CLUB OF NEW YORK"},{"v":"BANQUEST O THE BRITISH FISHERIES COMMISSION"},{"v":"SOC;"},{"v":"BRUNSWICK HOTEL [NY?]"},{"v":"FOLDER; ILLUS; COLOR; 3.5X8.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PALE BLUE; PRINTED IN RED; DRAWING OF FISH, CREST AND FLAGS; TOASTS; WINES LISTED; FRENCH;"},{"v":"1888-116"},null,null,null,{"v":"Canadian Club Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1888},{"v":3},{"v":2},{"v":"1888-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22151"},null,{"v":"NEW YORK PRODUCE EXCHANGE"},{"v":"OPENING CELEBRATION FOR STEAMER SAM SLOAN"},{"v":"COM"},{"v":"[HOFFMAN HOUSE,MADISON SQUARE,NY]"},{"v":"CARD;4.5X7;"},{"v":"OTHER,COMMERCIAL OPENING"},{"v":"NAMES OF COMMITTEE MEMBERS LISTED"},{"v":"1884-010"},null,null,null,{"v":"New York Produce Exchange"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1884},{"v":5},{"v":6},{"v":"1884-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22152"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP SURROUNDED BY SMALL BOATS IN HARBOR; CHAMPAGNE IN ICE BUCKET, PLATTERS OF FRUIT AT TOP;"},{"v":"1901-842"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":77},{"v":1901},{"v":4},{"v":5},{"v":"1901-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22153"},null,{"v":"FRIENDLY SONS OF ST. PATRICK"},{"v":"[ST. PATRICK'S DAY?]"},{"v":"SOC;"},{"v":"ESSEX COUNTY COUNTRY CLUB, ORANGE, NJ"},{"v":"BOOKLET; ILLUS; 4.5X5.5;"},{"v":"ETH;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; PROGRAM OF TOASTS INCLUDES IRISH LITERARY QUOTATIONS; DECORATIVE SEAL ON COVER"},{"v":"1895-0052"},null,null,null,{"v":"Friendly Sons Of St. Patrick"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1895},{"v":3},{"v":18},{"v":"1895-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22154"},null,{"v":"GRAND UNION HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY."},{"v":"FOL; ILLUS; 5 x 7.25.;"},null,{"v":"DRAWINGS OF HOTEL, LAWN & SQUARES; INCLUDES PRICED WINE LIST & NAME OF LESSEE"},{"v":"1881-17"},null,null,null,{"v":"Grand Union Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":157},{"v":1881},{"v":8},{"v":26},{"v":"1881-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22155"},null,{"v":"THE CONTINENTAL"},{"v":"LUNCH-DINNER"},{"v":"COM"},{"v":"PHIL,PA"},{"v":"FOLDER;CARD INSERT;INSERT GREEN;4.5X6.5;INSERT 4X5.5"},null,{"v":"EMBOSSED DESIGN;WINE LIST;HOURS FOR MEALS;HOURS FOR CHILDREN,NURSES"},{"v":"1880-21"},null,null,null,{"v":"The Continental"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":68},{"v":1880},{"v":2},{"v":16},{"v":"1880-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22158"},null,{"v":"TAIT'S CAFE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"VAN NESS AVENUE AND EDDY STREET, SAN FRANCISCO, CA"},{"v":"FOLDER; COL; ILLUS; 6.5 X 12.5;"},null,{"v":"BEER; PRICED MENU; ILLUSTRATION OF FLIRTATIOUS MAN AND WOMAN;"},{"v":"1907-536"},null,null,null,{"v":"Tait's Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":143},{"v":1907},{"v":5},{"v":22},{"v":"1907-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22159"},null,{"v":"TRUSTEES OF WASHINGTON SAVINGS BANK"},{"v":"BANQUET TENDERED TO HON. SAMUEL MC MILLAN, CONGRESSMAN ELECT, 21ST CONGRESSIONAL DISTRICT, NEW YORK"},{"v":"PROF;"},{"v":"LOTOS CLUB, NEW YORK CITY"},{"v":"FOLDER; ILLUS; 5.5X8.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; PHOTO OF HON. MC MILLAN; OFFICERS AND TRUSTEES OF THE WASHINGTON SAVINGS BANK LISTED;"},{"v":"1907-198"},null,null,null,{"v":"Trustees Of Washington Savings Bank"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1907},{"v":2},{"v":9},{"v":"1907-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22160"},null,{"v":"HOTEL VENDOME"},{"v":"TABLE D'HOTE LUNCH"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 4.25 X 5.5;"},null,{"v":"HOTEL CREST;"},{"v":"1900-488"},null,null,null,{"v":"Hotel Vendome"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22161"},null,{"v":"FRIENDS OF MR. CHARLES A. BRUNN"},{"v":"COMPLIMENTARY DINNER IN HONOR OF HIS APPOACHING MARRIAGE"},{"v":"OTHER (PRIVATE FRIENDS);"},{"v":"IROQUOIS HOTEL. (?)"},{"v":"BOOKLET; 6.75X10;"},{"v":"RITE;"},{"v":"LISTS COCKTAIL, WINES, CHAMPAGNE SERVED WITH INDIVIDUAL COURSES; GUEST LIST; WHITE SATIN RIBBON WOVEN THROUGH PAPER;"},{"v":"1901-846"},null,null,null,{"v":"Friends Of Mr. Charles A. Brunn"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1901},{"v":4},{"v":6},{"v":"1901-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22162"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; 4.5 X 7;"},null,null,{"v":"1901-753"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":39},{"v":1901},{"v":3},{"v":25},{"v":"1901-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22163"},null,{"v":"(DEMOCRATIC CLUB)"},{"v":"DINNER FOR THE DEMOCRATIC MEMBERS ELECT FROM NEW YORK TO THE 56TH CONGRESS"},{"v":"POL;"},{"v":"DEMOCRATIC CLUB,NEW YORK"},{"v":"BOOKLET;ILL;COL;5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES SERVED;NAMES;"},{"v":"1899-730"},null,null,null,{"v":"Democratic Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1899},{"v":11},{"v":16},{"v":"1899-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22165"},null,{"v":"DENNETT'S"},{"v":"DAILY BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"190 FULTON ST.NY"},{"v":"BROADSHEET;5X9.5;"},null,{"v":"HOURS & PRICES LISTED;ALL BRANCHES & ADDRESSES NOTED;"},{"v":"1892-122"},null,null,null,{"v":"Dennett's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":33},{"v":1892},{"v":1},{"v":1},{"v":"1892-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22166"},null,{"v":"PATENT LAW ASSOCIATON OF WASHINGTON"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"SHOREHAM, THE, WASHINGTO, DC"},{"v":"BOOKLET; 5X7;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINE LIST; RIBBON ATTACHMENT;"},{"v":"1908-053"},null,null,null,{"v":"Patent Law Associaton Of Washington"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1908},{"v":1},{"v":18},{"v":"1908-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22167"},null,{"v":"NATIONAL GERMAN-AMERICAN ALLIANCE"},{"v":"DINNER - DURING EXCURSION TO GERMANIC MUSEUM,CAMBRIDGE,MASS;"},{"v":"PATR;"},{"v":"ON BOARD,STEAMER PURITAN[FALL RIVER LINE]"},{"v":"FOLDER; ILLUS;3.5X7;"},{"v":"[TRIP]"},null,{"v":"1907-868"},null,null,null,{"v":"National German American Alliance"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1907},{"v":10},{"v":7},{"v":"1907-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22168"},null,{"v":"LICENSED VICTUALLERS' ASYLUM"},{"v":"79TH ANNIVERSARY DINNER"},{"v":"[PROF?];"},{"v":"CRYSTAL PALACE, LONDON, ENGLAND"},{"v":"FOLDER; 4.5X7;"},{"v":"ANNIVERSARY;"},{"v":"PRICED WINE LIST; OFFICERS LISTED;"},{"v":"1906-570"},null,null,null,{"v":"Licensed Victuallers' Asylum"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"4"},{"v":28},{"v":1906},{"v":7},{"v":12},{"v":"1906-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22169"},null,{"v":"MERCANTILE CLUB"},{"v":"BOARD OF DIRECTORS DINNER"},{"v":"COMMERCIAL"},{"v":"UNION LEAGUE PHILADELPHIA [PA?]"},{"v":"BOOKLET; 4.5 X 6.75"},{"v":"OTHER (MEETING?)"},{"v":"WINES; WHIE RIBBON;"},{"v":"1895-107"},null,null,null,{"v":"Mercantile Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1895},{"v":6},{"v":4},{"v":"1895-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22170"},null,{"v":"HOTEL ALGAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; 4 X 7.5;"},null,{"v":"LOGO;"},{"v":"1901-209"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1901},{"v":1},{"v":27},{"v":"1901-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22171"},null,{"v":"BILLIARD POOL AND BOWLING TOURNAMENT"},{"v":"DINNER"},{"v":"SOC;"},{"v":"UNION LEAGUE"},{"v":"BOOKLET; ILLUS; COL; 6 X 9;"},{"v":"ANNIVERSARY(?);"},{"v":"WINES WITH EACH COURSE; HUMOROUS ILLUSTRATIONS; GUEST LIST; GREEN SUEDE COVER;"},{"v":"1907-324"},null,null,null,{"v":"Billiard Pool And Bowling Tournament"},null,null,null,{"v":"complete"},{"v":"16"},{"v":22},{"v":1907},{"v":3},{"v":23},{"v":"1907-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22172"},null,{"v":"SANTA FE ROUTE DINING CAR SERVICE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"BLUE AND BLACK PRINT; DECKEL EDGE; PART OF HARVEY CHAIN;"},{"v":"1899-697"},null,null,null,{"v":"Santa Fe Route Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1899},{"v":11},{"v":10},{"v":"1899-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22173"},null,{"v":"ROYAL PALM HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-532"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":3},{"v":2},{"v":"1901-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22174"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF ORIENTAL FEMALE FIGURE AND A SAILBOAT;"},{"v":"1901-935"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":89},{"v":1901},{"v":4},{"v":16},{"v":"1901-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22175"},null,{"v":"ROYAL PALM HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"MIAMI BAY BISCAYNE,FLA."},{"v":"BROADEIDE; HOTEL EMBLEM; COL; 4.5 X 8.25;"},null,null,{"v":"1901-725"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":21},{"v":"1901-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22177"},null,{"v":"GOVERNMENT HOUSE"},{"v":"DINNER O PRINCE AND PRINCESS OF WALES"},{"v":"GOVT;"},{"v":"CALCUTTA, INDIA"},{"v":"CARD; 3.5 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; CREST; SPONSOR AND EVENT NOTED BY FEB;"},{"v":"1906-020"},null,null,null,{"v":"Government House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1906},{"v":1},{"v":5},{"v":"1906-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22178"},null,{"v":"TENNESSEE CENTENNIAL EXPOSITION"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[SR RR]ENROUTE NASHVILLE TO WASHINGTON [DC]"},{"v":"CARD;5.5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1897-191"},null,null,null,{"v":"Tennessee Centennial Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1897},{"v":6},{"v":14},{"v":"1897-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22179"},null,{"v":"VASSAR COLLEGE"},{"v":"REUNION - CLASS OF 1897"},{"v":"EDUC;"},{"v":"?"},{"v":"BOOKLET; ILLUS; RIBBON TRIM; 4 X 5;"},{"v":"ANNIVERSARYERSARY"},{"v":"COMMITTEE MEMBERS & SPEAKERS LISTED;"},{"v":"1899-471"},null,null,null,{"v":"Vassar College"},null,null,null,{"v":"complete"},{"v":"12"},{"v":8},{"v":1899},{"v":6},{"v":13},{"v":"1899-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22181"},null,{"v":"YOUNG'S NEW MILLION DOLLAR PIER"},{"v":"DINNER TO NEWSPAPER PESS OF PHILADELPHIA AND ATLANTIC CITY"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ"},{"v":"FOLDER; ILLUS; 8 X 10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS AND CHAMPAGNE; PHOTOS OF PIER, DIGNITARIES, AND HOTEL; INFORMATION ABOUT PIER;"},{"v":"1906-641"},null,null,null,{"v":"Young's New Million Dollar Pier"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1906},{"v":7},{"v":26},{"v":"1906-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22182"},null,{"v":"NEW ENGLAND SOCIETY IN THE CITY OF NEW YORK"},{"v":"ANNUAL DINNER"},null,null,{"v":"BROADSIDE; COL; ILLUS;"},null,{"v":"FRENCH; SCENES OF COLONIAL LIFE AND OBJECTS"},{"v":"1881-026"},null,null,null,{"v":"The Right Honourable William McArthur M.P."},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1881},{"v":12},{"v":22},{"v":"1881-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22183"},null,{"v":"HOTEL RYAN"},{"v":"BANQUET TO NORTHWESTERN HOTEL MEN'S ASSOCIATION"},{"v":"PROF;"},{"v":"ST. PAUL, MN"},{"v":"FOLDER; COL; 5 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MARTINIS AND WINES; GREEN STOCK AND PRINT;"},{"v":"1905-612"},null,null,null,{"v":"Hotel Ryan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1905},{"v":8},{"v":3},{"v":"1905-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22184"},null,{"v":"OHIO SOCIETY OF NEW YORK"},{"v":"CENTENNIAL CELEBRATION OF THE FIRST SETTLEMENT IN OHIO VALLEY"},{"v":"PATR;"},{"v":"DELMONICO'S, NY"},{"v":"CARD; ILLUS; 4.5X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ILLUS. OF FRONTIERSMAN; GEORGE WASHINGTON; FRENCH; PRICED WINELIST; GUEST LIST INCLUDED;"},{"v":"1888-034"},null,null,null,{"v":"Ohio Society Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":24},{"v":1888},{"v":4},{"v":7},{"v":"1888-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22185"},null,{"v":"RIDGEFIELD HOSE CO. - NO.1"},{"v":"SHORE DINNER"},{"v":"PROF;"},{"v":"MEISTERS CASINO,BERGEN POINT,NJ;"},{"v":"BOOKLET/ILLUS; COL; 4X5.5;"},{"v":"ANNUAL"},{"v":"OFFICERS LISTED & COMMITTEE MEMBERS NOTED; BOOKLET IS FILLED WITH LOCAL ADVERTISERS;"},{"v":"1905-0686"},null,null,null,{"v":"Ridgefield Hose Co.   No.1"},null,null,null,{"v":"complete"},{"v":"10"},{"v":13},{"v":1905},{"v":9},{"v":2},{"v":"1905-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22186"},null,{"v":"NEW TIFFT HOUSE"},{"v":"EASTER SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"BUFFALO, NY"},{"v":"FOLDER; ILLUS; COL; 4.5X8;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"SILK RIBBON ATTACHMENT; DRAWING OF WOMAN ON INNER PAGE;"},{"v":"1899-288"},null,null,null,{"v":"New Tifft House"},null,null,null,{"v":"complete"},{"v":"8"},{"v":37},{"v":1899},{"v":4},{"v":2},{"v":"1899-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22187"},null,{"v":"MASSACHUSETTS HOTEL ASSOCIATION"},{"v":"3RD ANNUAL BANQUET"},{"v":"PROF;"},{"v":"PARKER HOUSE,BOSTON,MASS;"},{"v":"6 PAGE BOOKLET;PINK RIBBON TRIM;ILLUS;5 X 7.5;"},{"v":"ANNUAL"},{"v":"ORCH.LISTED;PROGRAM LISTED;LIST OF INVITED GUESTS & COMMITTEE MEMBERS;"},{"v":"1895-189"},null,null,null,{"v":"Massachusetts Hotel Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1895},{"v":11},{"v":21},{"v":"1895-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22188"},null,{"v":"MARYLAND HOTEL MEN'S ASSOCIATION"},{"v":"TRIP TO JAMESTOWN, VA[ FOR HOTEL MEN'S MUTUAL BENEFIT ASSOCIATION OF THE UNITED STATES AND CANADA]"},{"v":"PROF;"},{"v":"S.S. GEORGIA"},{"v":"CARD  ILLUS; 6 X 9.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS, AND WINES AND CHAMPAGNES WITH EACH COURSE;; ILLUSTRATION OF BALTIMORE;"},{"v":"1907-531"},null,null,null,{"v":"Maryland Hotel Men's Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1907},{"v":5},{"v":19},{"v":"1907-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22190"},null,{"v":"COLLEAGUES AND FRIENDS OF PROFESSOR JOSEPH LOVERING"},{"v":"DINNER ON PROFESSOR LOVERING COMPLETING 50 YEARS OF SERVICE"},{"v":"EDUC"},{"v":"HOTEL VENDOME,[MASS]"},{"v":"FOLDER; ILL; 4.75X6.5"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"HOTEL VENDOME ILLUSTRATED ON FRONT CARD,CARDS TIED WITH CORD ON LEFT SIDE"},{"v":"1889-008"},null,null,null,{"v":"Colleagues And Friends Of Professor Joseph Lovering"},null,null,null,{"v":"under review"},{"v":"4"},{"v":38},{"v":1889},{"v":1},{"v":15},{"v":"1889-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22191"},null,{"v":"SMITH & MCNELL'S"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"199 WASHINGTON STREET, [NY, NY]"},{"v":"FOLDER; 7 X 11.25;"},null,{"v":"PRICED MENU; PRICED WINE LIST; 'HOMEMADE ' WINES LISTED; LADIES' ENTRANCE; ROOMS FOR RENT NOTED;"},{"v":"1900-654"},null,null,null,{"v":"Smith & Mcnell's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":421},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22194"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FRIESLAND"},{"v":"BROADSHEET; 5.25X8.0; ILLUS;"},null,{"v":"ILLUS, STEAMSHIP SURROUNDED BY SAILING SHIPS AND ROWBOAT;"},{"v":"1900-584"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22195"},null,{"v":"SMITH AND MCNELLS"},{"v":"BREAKFAST AND SUPPER"},{"v":"COMMERCIAL"},{"v":"199 WASHINGTON STREET (NEW YORK?)"},{"v":"FOLDER;ILLUS; COL; 7 X 11.5;"},null,{"v":"PRICED WINE LIST AND MENU; DRAWING OF HOTEL; BUFF STOCK; DATE NOTED BY FEB;"},{"v":"1907-168"},null,null,null,{"v":"Smith & Mcnell's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":313},{"v":1907},{"v":2},{"v":3},{"v":"1907-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22196"},null,{"v":"GEORGE R. BIDWELL"},{"v":"DINNER TO REPUBLICAN SPEAKERS"},{"v":"POL;"},{"v":"TRANSPORTATION CLUB [NY]"},{"v":"BOOKLET; ILLUS;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"OCCASION AND DATE HANDWRITTEN ON COVER; PHOTOS FRONT AND BACK; WINES;"},{"v":"1896-199"},null,null,null,{"v":"George R. Bidwell"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1896},{"v":11},{"v":1},{"v":"1896-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22197"},null,{"v":"OFFICERS & MEMBERS OF THE BUSINESS MEN'S LEAGUE OF ST.LOUIS"},{"v":"DINNER TO THE PRESIDENT OF THE US & THE INLAND WATERWAYS COMMISSION"},{"v":"PROF;"},{"v":"ON BOARD STEAMBOAT \"ALTON\""},{"v":"BOOKLET;ILLUS; 7.25X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES;LIST OF GUESTS & HOSTS;MUSICAL PROGRAM INCLUDED;"},{"v":"1907-858"},null,null,null,{"v":"Officers & Members Of The Business Men's League Of St.Louis"},null,null,null,{"v":"complete"},{"v":"12"},{"v":21},{"v":1907},{"v":10},{"v":2},{"v":"1907-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22198"},null,{"v":"A FEW OF HIS FRIENDS"},{"v":"DINNER TO MR. ALBERT FOSTER ON HIS RETURN FROM EUROPE"},{"v":"OTHER (PRIVATELY HOSTED DINNER PARTY);"},{"v":"UNION LEAGUE"},{"v":"BOOKLET; ILLUS; COL; 6X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MARTINI COCKTAILS AND WINE LIST INCLUDED; PHOTOGRAPH OF MR. FOSTER ON BEAUTIFULLY ILLUSTRATED COVER WITH STEAMSHIP SKETCH IN PORTHOLE, FLOWERS, \"HOME AGAIN FROM A FOREIGN SHORE;\" SATIN RIBBON ATTACHMENT;"},{"v":"1907-823"},null,null,null,{"v":"A Few Of His Friends"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1907},{"v":9},{"v":12},{"v":"1907-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22199"},null,{"v":"HAAN'S"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PARK ROW BLDG.NY"},{"v":"BROADSHEET; 7 X 11;"},{"v":"DAILY"},{"v":"ALL ITEMS PRICED;WINE LIST ON BACK;"},{"v":"1900-110"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":327},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22200"},null,{"v":"THE NEW YORK QUICK LUNCH RESTAURANT"},{"v":"SPECIAL BREAKFAST"},{"v":"COMMERCIAL"},{"v":"1515 BROADWAY, [NEW YORK, NY]"},{"v":"BROADSIDE; 5.5X9.0;"},null,{"v":"\"QUICK LUNCH RESTAURANT\" AND ADDRESS HAND-WRITTEN [FEB];"},{"v":"1900-585"},null,null,null,{"v":"The New York Quick Lunch Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22201"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"FOLDER; 4.5 X 7.25;"},null,null,{"v":"1901-430"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":52},{"v":1901},{"v":2},{"v":20},{"v":"1901-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22202"},null,{"v":"EMPIRE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"B'WAY & 63RD ST. NY"},{"v":"BROADSHEET; ILLUS; COL; 5.5 X 8;"},{"v":"DAILY"},{"v":"COMPLETE WINE LIST ON BACK;"},{"v":"1900-825"},null,null,null,{"v":"Empire Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":253},{"v":1900},{"v":2},{"v":8},{"v":"1900-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22204"},null,{"v":"POLAND SPRING HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; ILLUS; COL; 5.5X7;"},{"v":"OTHER (DAILY MENU FOR HOTEL);"},{"v":"INCLUDES HOURS FOR MEALS, ARRIVAL & DEPARTURE OF MAILS, ARRIVAL & DEPARTURE OF POLAND SPRING STAGE LINE; SEAL ON FRONT COVER, ILLUSTRATION OF HOTEL DINING ROOM ON BACK COVER;"},{"v":"1898-260"},null,null,null,{"v":"Poland Spring House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":57},{"v":1898},{"v":9},{"v":17},{"v":"1898-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22205"},null,{"v":"THE CHILBERG"},{"v":"NEW YEAR'S DAY DINNER"},{"v":"COMMERCIAL"},{"v":"TACOMA, [WA?}"},{"v":"FOL; ILLUS; COL;4.5X5.5;"},{"v":"SECULAR HOLIDAY;"},{"v":"EMBOSSED FLOWERS ON COVER; PRICED ITEMS"},{"v":"1894-001"},null,null,null,{"v":"The Chilberg"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":78},{"v":1894},{"v":1},{"v":1},{"v":"1894-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22207"},null,{"v":"GLEN FALLS CLUB"},{"v":"EIGHTH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"GLEN FALLS, NY"},{"v":"FOLDER; ILLUS; COL; 8.25X8.5;"},{"v":"ANNIVERSARY;"},{"v":"QUOTES THROUGHOUT MENU PERTAINING TO FOOD AND EATING; BANQUET COMMITTEE AND TOASTS LISTED; PHOTO OF [JOSEPH A. KELLOGG?];"},{"v":"1907-347"},null,null,null,{"v":"Glen Falls Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1907},{"v":4},{"v":5},{"v":"1907-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22208"},null,{"v":"(KING HAAKON VII)"},{"v":"[DINNER TO SECRETARIES OF STATE}"},{"v":"OTHER (ROYAL KING);"},{"v":"[PALAIS ROYAL, CHRISTIANIA, NORWAY]"},{"v":"CARD; ILLUS; COL; 3X5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; ROYAL INSIGNIA AT TOP OF MENU; [SPONSOR, EVENT, PLACE, DATE INFO SUPPLIED BY FEB];"},{"v":"1907-145"},null,null,null,{"v":"King Haakon Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1907},{"v":1},{"v":30},{"v":"1907-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22209"},null,{"v":"NORGE HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"[BERGEN, NORWAY]"},{"v":"BROADSIDE; ILLUS; 4.25X6.5;"},null,{"v":"FRENCH; INCLUDES WINES SERVED WITH EACH COURSE; ILLUSTRATION OF HOTEL AT TOP OF MENU; [PLACE INFO SUPPLIED BY FNB];"},{"v":"1899-333"},null,null,null,{"v":"Norge Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1899},{"v":4},{"v":8},{"v":"1899-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22210"},null,{"v":"OCEAN HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; COL; 5.25 X 7;"},null,{"v":"PRINTED IN BROWN AND BLUE;"},{"v":"1893-091"},null,null,null,{"v":"Ocean House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1893},{"v":8},{"v":14},{"v":"1893-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22212"},null,{"v":"WILDMERE HOUSE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"MINNEWASKA,NY;"},{"v":"FOLDER; ILLUS; 5.5X7;"},null,{"v":"HOURS FOR ALL MEALS LISTED;DAILY MENU CHOICES HANDWRITTEN;PHOTO OF HOTEL;"},{"v":"1905-692"},null,null,null,{"v":"Wildmere House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":52},{"v":1905},{"v":9},{"v":7},{"v":"1905-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22213"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV;"},{"v":"AT SEA"},{"v":"BROADSIDE; 4 X 6;"},null,null,{"v":"1906-855"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":11},{"v":24},{"v":"1906-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22214"},null,{"v":"HOTEL KNICKERBOCKER"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; ILLUS; 9 X 12.75"},null,{"v":"PRICED MENU; LITHOGRAPH ILLUSTRATION WITH FRENCH TITLE;"},{"v":"1907-075"},null,null,null,{"v":"Hotel Knickerbocker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":175},{"v":1907},{"v":1},{"v":13},{"v":"1907-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22215"},null,{"v":"CAFE DE BORDEAUX"},{"v":"DAY DINNER"},{"v":"COMMERCIAL"},{"v":"454-456-458 SIXTH AVENUE, NEAR 28TH STREET, NEW YORK, NY [?]"},{"v":"FOLDER; 7.0X11.125;"},null,{"v":"MENU PARTIALLY HAND WRITTEN; WHOLESALE WINE LIST;"},{"v":"1900-137"},null,null,null,{"v":"Cafe De Bordeaux"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":466},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22216"},null,{"v":"AMERICAN COTTON MANUFACTURERS ASOCIATION"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"KENILWORTH INN, N.C."},{"v":"FOLDER; EMBLEM; COL; 4.5X6;"},{"v":"ANNUAL;"},null,{"v":"1905-553"},null,null,null,{"v":"American Cotton Manufacturers Asociation"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1905},{"v":7},{"v":8},{"v":"1905-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22217"},null,{"v":"CONCORDIA (CLUB)"},{"v":"WASHINGTON'S BIRTHDAY EVE"},{"v":"OTHER (CLUB);"},{"v":"[PITTSBURGH, PA]"},{"v":"BOOKLET; ILLUS; COL; 4X8;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"EXTENSIVE WINE LIST ON SEPARATE PAGE OF MENU; DECORATIVE BORDER; [PLACE AND SPONSOR INFO SUPPLIED BY FEB]; RIBBON ATTACHMENT;"},{"v":"1906-208"},null,null,null,{"v":"Concordia (Club)"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1906},{"v":2},{"v":21},{"v":"1906-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22218"},null,{"v":"BRISTOL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"COLOMBO, (?)"},{"v":"CARD; ILLUS; COL; 3.75X8;"},null,{"v":"DECORATIVE BORDER;"},{"v":"1906-378"},null,null,null,{"v":"Bristol Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1906},{"v":4},{"v":16},{"v":"1906-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22219"},null,{"v":"COLONIAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU, N.P. BAHAMAS"},{"v":"CARD; 3.75X7.5;"},null,null,{"v":"1901-153"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":61},{"v":1901},{"v":1},{"v":22},{"v":"1901-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22220"},null,{"v":"PAST REGENTS & REGENTS ASSOCIATION"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"MARLBOROUGH HOTEL, NY"},{"v":"BOOKLET;ILLUS; COL; 5.5 X 7;"},{"v":"ANNUAL"},{"v":"PROGRAM & COMMITTEE MEMBERS LISTED;"},{"v":"1899-622"},null,null,null,{"v":"Past Regents & Regents Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1899},{"v":10},{"v":14},{"v":"1899-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22221"},null,{"v":"LA REPUBLIQUE FRANCAISE DINER"},{"v":"DINNER"},{"v":"[POL]"},{"v":"?"},{"v":"BROADSIDE;ILLUS;7XII;"},{"v":"?"},{"v":"ENTIRE MENU IN FRENCH;"},{"v":"1894-101"},null,null,null,{"v":"La Republique Francaise Diner"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1894},{"v":11},{"v":3},{"v":"1894-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22222"},null,{"v":"CITY COUNCIL"},{"v":"DINNER AT FANEUIL HALL"},{"v":"POLITICAL"},{"v":"BOSTON,MA."},{"v":"FOLDER"},{"v":"PATRIOTIC HOLIDAYIOTIC HOLIDAY"},null,{"v":"1865-004"},null,null,null,{"v":"City Council"},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1865},{"v":7},{"v":4},{"v":"1865-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22223"},null,{"v":"(KING HUMBERT OF ITALY?)"},{"v":"[DINNER AT QUIRINEL PALACE?]"},null,{"v":"ROME, ITALY"},{"v":"FOLDER; ILLUS; COL; 4 x 6;"},{"v":"[PRIVATE DINNER PARTY?];"},{"v":"FRENCH; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; MUSICAL PROGRAM INCLUDED; ROYAL COAT OF ARMS IN COLOR ON COVER; NAME OF \"CONTES DE LUTKE\" HANDWRITTEN ON COVER. INFORMATION ON SPONSOR AND EVENT TAKEN FROM HANDWRITTEN NOTES ON FOLDER"},{"v":"1889-031"},null,null,null,{"v":"King Humbert Of Italy?"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1889},{"v":3},{"v":28},{"v":"1889-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22225"},null,{"v":"TRAINOR'S HOTEL RESTAURANT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"1289-1291 B'WAY  NY"},{"v":"FOLDER; COL; 7.5 X 12.75;"},{"v":"DAILY"},{"v":"COMPLETE LIST OF FOOD WITH PRICES & COMPLETE WINE LIST;POOR CONDITION;"},{"v":"1900-824"},null,null,null,{"v":"Trainor's Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":127},{"v":1900},{"v":2},{"v":8},{"v":"1900-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22226"},null,{"v":"BANKERS' CLUB OF CHICAGO"},{"v":"ONE HUNDRED AND THIRD REGULAR MEETING"},{"v":"COMMERCIAL"},{"v":"AUDITORIUM ANNEX"},{"v":"BOOKLET; ILLUS; COL; 4.6X8;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; GUEST SPEAKER LISTED; CLUB MONOGRAM ON COVER; RIBBON ATTACHMENT;"},{"v":"1908-157"},null,null,null,{"v":"Bankers' Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"8"},{"v":36},{"v":1908},{"v":2},{"v":15},{"v":"1908-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22227"},null,{"v":"GRAND NEW HOTEL"},{"v":"MENU DU DEJEUNER"},{"v":"FOREIGN; HOTEL;"},{"v":"JERUSALEM, PALESTINE"},{"v":"CARD; ILLUS; 5X8;"},null,{"v":"MENU IN FRENCH; [DATE INFO SUPPLIED BY FEB]; MENU HANDWRITTEN IN BLACK INK; PHOTOGRAPH AT TOP OF MENU OF ROCHESTER CASTLE;"},{"v":"1901-012"},null,null,null,{"v":"Grand New Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":46},{"v":1909},{"v":1},{"v":4},{"v":"1909-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22229"},null,{"v":"REVERE HOUSE"},{"v":"DAILY MENU"},null,{"v":"BOSTON, MA"},{"v":"SINGLE SHEET"},null,{"v":"ILLUSTRATED [HOTEL?] WINE LIST"},{"v":"1851-003"},null,null,null,{"v":"Revere House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":141},{"v":1851},{"v":5},{"v":18},{"v":"1851-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22230"},null,{"v":"WINDSOR HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"JACKSONVILLE, FL"},{"v":"CARD; ILLUS; 4.5X7.25;"},null,{"v":"SKETCH OF HOTEL AT TOP OF MENU;"},{"v":"1901-518"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1901},{"v":2},{"v":28},{"v":"1901-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22231"},null,{"v":"EMPEREUR & L'IMPERATRICE ALLEMAGNE"},{"v":"FOR THE CONSEIL FEDERAL SUISSE"},{"v":"GOVT;"},{"v":"LUCERNE,SWITZERLAND"},{"v":"BOOKLET; ILLUS;COL;5X8;"},{"v":"COMPL;LUNCHEON"},{"v":"MENU IN FRENCH;INCLUDES ALL WINES;MUSICAL PROGRAM INCLUDED;"},{"v":"1893-061"},null,null,null,{"v":"Empereur & L'imperatrice Allemagne"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1893},{"v":5},{"v":2},{"v":"1893-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22233"},null,{"v":"THE CANTON SOCIETY OF NEW YORK"},{"v":"SIXTH ANNUAL DINNER"},{"v":"PATR;"},{"v":"HOTEL MANHATTAN, [NEW YORK]"},{"v":"BOOKLET; ILLUS; 5 X 8;"},{"v":"ANNIVERSARY;"},{"v":"ILLUSTRATION OF MCKINLEY MONUMENT  AND STATE SEALS;"},{"v":"1907-450"},null,null,null,{"v":"The Canton Society Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1907},{"v":4},{"v":27},{"v":"1907-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22234"},null,{"v":"ILLINOIS MANUFACTURERS' ASSOCIATION"},{"v":"ANNUAL MEETING AND DINNER"},{"v":"PROF;"},{"v":"AUDITORIUM HOTEL, CHICAGO, IL"},{"v":"FOLDER; ILLUS; COL; 5X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; TOASTS LISTED; COVER MARBLEIZED;"},{"v":"1906-930"},null,null,null,{"v":"Illinois Manufacturers' Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1906},{"v":12},{"v":11},{"v":"1906-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22235"},null,{"v":"KIARSARGE HOUSE"},{"v":"BREAKFAST"},null,null,{"v":"FOLDER; 6X6;"},null,{"v":"BEIGE AND RED; ILLUS HOTEL;"},{"v":"1880-010"},null,null,null,{"v":"Kiarsarge House"},null,null,null,{"v":"complete"},{"v":"3"},{"v":53},{"v":1880},{"v":1},{"v":1},{"v":"1880-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22236"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SIXTY-SIXTH STREET & BROADWAY, NEW YORK, [NY]"},{"v":"BROADSHEET; 6.5X8.75; ILLUS; COL;"},null,{"v":"ILLUS IN GOLD, CREST; PRICED A LA CARTE MENU;"},{"v":"1900-869"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":166},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22237"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA;LOBSTERS AND UTENSILS;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-981"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":4},{"v":23},{"v":"1901-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22238"},null,{"v":"GRAND HOTEL BAD HOMBURG"},{"v":"DINNER IN HONOR OF FOREIGN OFFICERS"},null,{"v":"HAMBURG, GERMANY"},{"v":"CARD; ILLUS; 6 X 10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"GERMAN; WINES; PICTURE OF KAISER-MANOVER?; WINES;"},{"v":"1897-265"},null,null,null,{"v":"Grand Hotel Bad Homburg"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1897},{"v":9},{"v":9},{"v":"1897-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22240"},null,{"v":"THE FLORIDA STATE FAIR ASSOCIATION"},{"v":"DINNER IN HONOR OF THE GOVERNOR, HIS CABINET, MEMBERS OF THE LEGISLATURE AND THE FLORIDA PRESS ASSOCIATION"},{"v":"GOVT;"},{"v":"TAMPA BAY HOTEL"},{"v":"CARD; ILLUS; COL; 5.25X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE; \"GOV. NAPOLEON B. BROWARD\" NOTED BY FEB; ILLUSTRATED WITH DRAWING OF [HOTEL?];"},{"v":"1906-822"},null,null,null,{"v":"The Florida State Fair Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1906},{"v":11},{"v":14},{"v":"1906-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22241"},null,{"v":"ADELPHI HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LIVERPOOL, [ENGLAND]"},{"v":"CARD; 4.5 X 7;"},null,{"v":"MENU IN FRENCH AND ENGLISH;TABLE D'HOTE MENU; MUSIC;"},{"v":"1906-687"},null,null,null,{"v":"Adelphi Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1906},{"v":8},{"v":31},{"v":"1906-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22242"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ZWEITES FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER, GODDESS OF FOOD, DECORATIVE VINES & FRUITS;"},{"v":"1901-837"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":4},{"v":4},{"v":"1901-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22243"},null,{"v":"FRIENDS OF GEO. HECTOR CLEMES"},{"v":"DINNER IN HONOR OF ABOVE"},{"v":"SOC;"},{"v":"HOFFMAN HOUSE; MOORISH ROOM, NEW YORK"},{"v":"BOOKLET; ILLUS; 6 X 9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MAHONY COCTAIL, WILSON WHISKEY, CHAMPAGNE; NUMEROUS HUMOOUS ILLUSTRATIONS; DINNER APPEARS TO HAVE SOME RELATIONSHIP TO WILSONS WHISKY AND THE SLOGAN \"THAT'S ALL;\""},{"v":"1905-802"},null,null,null,{"v":"Friends Of Geo. Hector Clemes"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1905},{"v":11},{"v":5},{"v":"1905-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22245"},null,{"v":"NEIL HOUSE CAFE"},{"v":"LUNCH OR DINNER"},{"v":"COMMERCIAL"},{"v":"COLUMBUS,OHIO"},{"v":"BROADSIDE; PHOTO; COL; 5.25 X 8.5;"},null,{"v":"PRICES FOR EACH ITEM LISTED;"},{"v":"1901-265"},null,null,null,{"v":"Neil House Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":38},{"v":1901},{"v":2},{"v":3},{"v":"1901-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22247"},null,{"v":"KING HAAKON VII"},{"v":"SUPPER IN HONOR OF KING FREDERIK VIII OF DENMARK"},{"v":"GOVT;"},{"v":"PALAIS ROYAL, CHRISTIANIA, NORWAY [NOW OSLO]"},{"v":"CARD; ILLUS; COL; 3.75X6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; SPON, EVNT AND PL NOTED BY FEB;"},{"v":"1907-467"},null,null,null,{"v":"King Haakon Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1907},{"v":5},{"v":1},{"v":"1907-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22248"},null,{"v":"R.H. MACY & CO."},{"v":"DAILY MENU, FIVE O'CLOCK TEA"},{"v":"COMMERCIAL"},{"v":"NEW YORK,NY"},{"v":"CARD; 3.5X4.25;"},null,{"v":"DATE NOTED BY FEB;"},{"v":"1905-954"},null,null,null,{"v":"R.H. Macy & Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1905},{"v":12},{"v":7},{"v":"1905-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22249"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; COL; 4.5 X 7;"},null,{"v":"LOGO; PINK STOCK;"},{"v":"1901-374"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":47},{"v":1901},{"v":2},{"v":15},{"v":"1901-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22250"},null,{"v":"PLANTERS HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SAINT LOUIS, MO"},{"v":"BROADSHEET; ILLUS; 6.5X10;"},{"v":"OTHER (DAILY PRICED MENU);"},{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1898-155"},null,null,null,{"v":"Planters Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":117},{"v":1898},{"v":4},{"v":22},{"v":"1898-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22251"},null,{"v":"AMERICAN ASIATIC ASSOCIATION"},{"v":"LUNCHEON IN HONOR OF SIR CHENTUNG LIANGCHENG"},{"v":"SOC;"},{"v":"MERCHANT'S CLUB, NEW YROK"},{"v":"FOLDER; ILLUS; 4.5 X 8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; PHOTO OF SIR CHENTUNG LIANGCHENG;"},{"v":"1907-622"},null,null,null,{"v":"American Asiatic Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1907},{"v":6},{"v":22},{"v":"1907-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22252"},null,{"v":"DEMOCRATS OF DALLAS COUNY"},{"v":"DINNER ITO GOVERNOR THOMAS M. CAMPBELL"},{"v":"POLIT;"},{"v":"ORIENTAL HOTEL, DALLAS, TX"},{"v":"BOOKLET; COL; ILLUS; 4.5 X 10.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"TOASTS; ORANGE PHOTO OF THOMAS CAMPBELL;"},{"v":"1907-902"},null,null,null,{"v":"Democrats Of Dallas Couny"},null,null,null,{"v":"complete"},{"v":"10"},{"v":18},{"v":1907},{"v":10},{"v":19},{"v":"1907-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22253"},null,{"v":"ASSOCIATED PIONEERS OF THE TERRITORIAL DAYS OF CA."},{"v":"FIFTH ANNUAL BANQUET"},{"v":"PATRIOTIC"},{"v":"STURTEVANT HOUSE, NEW YORK,NY."},{"v":"BROADSHEET;ILLUS;5.75X8.75;"},{"v":"SOCIAL GATHERING"},{"v":"INCLUDES OFFICERS OF THE SOCIETY"},{"v":"1880-009"},null,null,null,{"v":"King Charles and Queen Olga of Wurtemberg"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1880},{"v":9},{"v":1},{"v":"1880-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22254"},null,{"v":"SENATOR HISCOCK OF NY"},{"v":"DINNER TO SENATOR WILLIAM M. EVARTS OF NY"},{"v":"SOC;"},{"v":"THE ARLINGTON,WASH.DC"},{"v":"BOOKLET;RIBBON TRIM;5X6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES ALL WINES;"},{"v":"1891-021"},null,null,null,{"v":"Senator Hiscock Of Ny"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1891},{"v":2},{"v":21},{"v":"1891-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22256"},null,{"v":"CORDON CLUB BANQUET"},{"v":"DINNER"},{"v":"SOC;"},{"v":"[WILLIS'S ROOMS ALMACK'S, LONDON ENGLAND ?]"},{"v":"FOLDER; ILLUS; 3.5 X 7;"},null,{"v":"FRENCH; RIVER SCENE; FLORAL BORDER;"},{"v":"1882-025"},null,null,null,{"v":"Cordon Club Banquet"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1882},{"v":7},{"v":1},{"v":"1882-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22257"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"TABLE D'HOTE DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; COL; 4X7;"},null,{"v":"TABLE D'HOTE DINNEER - $1.25;  ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1907-640"},null,null,null,{"v":"Congress Hotel Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1907},{"v":6},{"v":27},{"v":"1907-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22258"},null,{"v":"THE MODERN DINING ROOM"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"8 CENTRAL AVENUE, NEWARK, NJ"},{"v":"FOLDER; 5.5 X 9.5;"},null,{"v":"PRICED MENU, LARGELY HANDWRITTEN; NOTE ABOUT PURITY OF DRINKING WATER;"},{"v":"1907-785"},null,null,null,{"v":"The Modern Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":59},{"v":1907},{"v":9},{"v":4},{"v":"1907-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22259"},null,{"v":"HOTEL MANHATTAN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"FOLDER; ILLUS; COL; 3.5 X 4;"},null,null,{"v":"1897-087"},null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1897},{"v":3},{"v":9},{"v":"1897-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22260"},null,{"v":"HAMBURG-AMERICA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE STEAMER AUGUST VICTORIA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"GERMAN AND ENGLISH; COVER ILLUSTRATION OF STEAMSHP IN PORT; MUSICAL PROGRAM ON BACK COVER;"},{"v":"1899-704"},null,null,null,{"v":"Hamburg America Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1899},{"v":11},{"v":14},{"v":"1899-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22262"},null,{"v":"PLAZA"},{"v":"LUNCH AND DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;6.5X10;"},{"v":"DAILY;"},{"v":"LION IN BLUE WITH ESTABLISHMENT NAME;"},{"v":"1900-360"},null,null,null,{"v":"Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":134},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22263"},null,{"v":"OLD GUARD"},{"v":"SUPPER"},null,{"v":"[NY]"},{"v":"FOLDER;ILL;COL;3.5X5;"},null,{"v":"HANDWRITTEN \"N.Y.CITY\";RIBBON BINDER;RAISED FLAG AND GUNS ON BACKGROUND OF SOLDIERS IN FIELD AND SOLDIERS WITH TENTS;PRICED WINE LIST,PRICED FOOD LIST;"},{"v":"1900-525"},null,null,null,{"v":"Old Guard"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":10},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22266"},null,{"v":"ST.FRANCIS HOTEL"},{"v":"LUNCHEON TO THE CALIFORNIA PROMOTION COMMITTEE ON THE OCCASION OF THE RESUMPTION OF HOTEL BUSINESS IN THE BURNED DISTRICT"},{"v":"COMMERCIAL"},{"v":"SAN FRANCISCO, CA"},{"v":"FOLDER; ILLUS; 4.6X7.25;"},{"v":"OTHER (COMMEMORATING RESUMPTION OF BUSINESS AFTER EARTHQUAKE AND FIRE);"},{"v":"WINE LIST; [\"FIRST MENU IN THE NEW HOTEL AFTER THE EARTHQUAKE AND FIRE OF 1906/04/18\" - INFO SUPPLIED BY FEB]; REPRODUCTION ON COVER FROM SAN FRANCISCO \"DAUNTLESS\" OF FIRE;"},{"v":"1906-612"},null,null,null,{"v":"St.Francis Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1906},{"v":7},{"v":23},{"v":"1906-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22267"},null,{"v":"COMMONWEALTH CLUB"},{"v":"?"},{"v":"SOC"},{"v":"METROPOLITAN HOTEL"},{"v":"CARD; 4.5X7"},null,{"v":"NOTED ON MENU \"SUBJECT: \"THE SURPLUS\",WINE LIST WITH PRICES LISTED ON BACK"},{"v":"1887-039"},null,null,null,{"v":"Commonwealth Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":25},{"v":1887},{"v":12},{"v":19},{"v":"1887-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22268"},null,{"v":"CHAMBER OF COMMERCE OF STATE OF NEW YORK"},{"v":"127TH ANNUAL MEETING"},{"v":"COMMERCIAL"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; 5X7;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"FRENCH"},{"v":"1895-085"},null,null,null,{"v":"Chamber Of Commerce Of State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1895},{"v":5},{"v":2},{"v":"1895-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22270"},null,{"v":"MINISTER OF AUSTRIA"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"WASHINGTON, DC"},{"v":"FOLDER; COLOR;3X5;"},{"v":"OTHER (SOC)"},{"v":"HANDWRITTEN; PINK; GUESTS LISTED ON ENVELOPE; NAME OF GUEST ON MENU [PLACECARD?]"},{"v":"1888-079"},null,null,null,{"v":"Minister Of Austria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1888},{"v":12},{"v":10},{"v":"1888-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22271"},null,{"v":"TIMOTHY L. WOODRUFF"},{"v":"DINNER TO NEWSPAPER MEN WHO PARTICIPATED IN THE RECENT \"RIOT\""},{"v":"PROF;"},{"v":"REPUBLICAN CLUB, NEW YORK"},{"v":"BOOKLET; COL; ILLUS; 6 X 10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS, WHISKEY, CHAMPAGNE LISTED; BROWN STOCK; ILLUSTTRATION OF ELEVEN NEW YORK NEWSPAPERS; COMMENT ABOUT PIPES; NOTE BY FEB THAT THE PIPE BELONGS TO THIS MENU, HOWEVER THERE DOES NOT PPEAR TO BE A PIPE;"},{"v":"1906-858"},null,null,null,{"v":"Timothy L. Woodruff"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1906},{"v":11},{"v":5},{"v":"1906-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22273"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 3.75X7.5;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-650"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":3},{"v":13},{"v":"1901-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22274"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; COL; 4 X 7.5;"},null,null,{"v":"1901-471"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":2},{"v":22},{"v":"1901-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22275"},null,{"v":"GLEN ISLAND HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"88 CORTLANDT STREET, [NEW YORK, NY]"},{"v":"FOLDER; 7.25X10.75;"},null,{"v":"\"ON THE EUROPEAN PLAN\"; PRICED WINE LIST;"},{"v":"1900-768"},null,null,null,{"v":"Glen Island Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":146},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22276"},null,{"v":"M.F.LYONS DINING ROOM"},{"v":"NEW YEAR'S DAY DINNER"},{"v":"COMMERCIAL"},{"v":"259 BOWERY, NEW YORK"},{"v":"FOLDER; ILLUS; COL; 5.5 X 7;"},{"v":"SECULAR HOLIDAY;"},{"v":"PRICED MENU; CHERUBS AND DOVES ILLUSTRATION;"},{"v":"1906-001"},null,null,null,{"v":"M.F.Lyons Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":27},{"v":1906},{"v":1},{"v":1},{"v":"1906-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22277"},null,{"v":"DENNETT'S SURPASSING COFFEE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"21 ANN STREET"},{"v":"FOLDER; 4 X 5;"},null,{"v":"DENNETT'S APPEARS TO BE A CHAIN, THERE ARE MANY LOCATIONS LISTED;"},{"v":"1900-452"},null,null,null,{"v":"Dennett's Surpassing Coffee"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":80},{"v":1900},{"v":1},{"v":22},{"v":"1900-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22278"},null,{"v":"THE HOFFMAN HOUSE"},{"v":"NEW YEAR BUFFET"},{"v":"COM"},{"v":"HOFFMAN CAFE, NEW YORK"},{"v":"FOLDER; ILL; 4.5X6.5"},{"v":"SECULAR HOLIDAYL"},{"v":"MENU IN FRENCH"},{"v":"1891-001"},null,null,null,{"v":"The Hoffman House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1891},{"v":1},{"v":1},{"v":"1891-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22279"},null,{"v":"N.Y.&P.R.S.S.CO. - U.S.M.S. COAMO"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; FLAG EMBLEM; 4.5X6.5;"},{"v":"DAILY"},null,{"v":"1905-575"},null,null,null,{"v":"N.Y.&P.R.S.S.Co.   U.S.M.S. Coamo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1905},{"v":7},{"v":16},{"v":"1905-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22280"},null,{"v":"COLONNADE HOTEL"},{"v":"DINNER"},{"v":"COMM."},{"v":"PHILADELPHIA"},{"v":"FOLDER; ILLUS; 9.5 X 6;"},null,{"v":"DRAWING OF HOTEL; PRICED WINE LIST; OPERA THEATRE TICKETS AVAILABLE;"},{"v":"1882-039"},null,null,null,{"v":"Colonnade Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":138},{"v":1882},{"v":5},{"v":2},{"v":"1882-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22283"},null,{"v":"BURNET HOUSE"},{"v":"BREAKFAST MENU"},{"v":"COMMERCIAL"},{"v":"CINCINNATI, OH"},{"v":"BROADSIDE; 4.5X6.5;"},null,{"v":"\"TALLEWANDA SPRING WATER USED ON OUR TABLES;\""},{"v":"1898-073"},null,null,null,{"v":"Burnet House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1898},{"v":2},{"v":9},{"v":"1898-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22284"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; COL; 4.5 X 7;"},null,null,{"v":"1901-504"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":2},{"v":26},{"v":"1901-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22285"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-528"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":3},{"v":1},{"v":"1901-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22286"},null,{"v":"SCHLUSSURKUNDE DER KOCHKUNST-AUSSTELLUNG"},{"v":"DINNER"},null,{"v":"FRANKFORT, GERMANY"},{"v":"CARD; ILLUS; COL; 4X8.25;"},null,{"v":"WINES LISTED WITH COURSE; MENU IN FRENCH; PHOTO AT TOP OF GROUP OF GENTLEMEN;"},{"v":"1905-939"},null,null,null,{"v":"Schlussurkunde Der Kochkunst Ausstellung"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1905},{"v":12},{"v":4},{"v":"1905-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22287"},null,{"v":"ANCIENT LODGE NO. 724 F. & A.M."},{"v":"EIGHTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"FIFTH AVENUE HOTEL [NY]"},{"v":"FOLDER; ILLUS; 4 X 5;"},{"v":"ANNIVERSARY;"},{"v":"MASONIC LOGO; SPEECHES;"},{"v":"1901-392"},null,null,null,{"v":"Ancient Lodge No. 724 F. & A.M."},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1901},{"v":2},{"v":16},{"v":"1901-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22288"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"SEPARATE LISTING IN ENGLISH AND GERMAN;TO BE USED AS A POSTCARD"},{"v":"1899-712"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1899},{"v":11},{"v":15},{"v":"1899-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22289"},null,{"v":"OAKLAND BEACH HOTEL"},{"v":"DINNER"},null,null,{"v":"FOLDER; 5.5 X 8.5;"},null,{"v":"WINE LIST; WARWICK AND OAKLAND BEACH RR SCHEDULE"},{"v":"1881-037"},null,null,null,{"v":"Oakland Beach Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":85},{"v":1881},{"v":1},{"v":1},{"v":"1881-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22290"},null,{"v":"IMPERIAL (?)"},{"v":"DINNER"},{"v":"[SOC]"},{"v":"ST.LOUIS CLUB, ST.LOUIS,MO."},{"v":"BROADSIDE; 3.5 X 4.5;"},null,{"v":"MENU IN FRENCH;"},{"v":"1901-238"},null,null,null,{"v":"Imperial (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":2},{"v":1},{"v":"1901-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22291"},null,{"v":"NEW YORK PRESS CLUB"},{"v":"TESTIMONIAL & RECEPTION IN HONOR OF 25TH ANNIVERSARY OF GEORGE F. LYON IN JOURNALISM"},{"v":"PROF;"},{"v":"NEW YORK PESS CLUB"},{"v":"BOOKLET; ILLUS; 3.75X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTOGRAPH OF GUEST OF HONOR; TESTIMONIAL; POEM; COMMITTEES LISTED;"},{"v":"1897-350"},null,null,null,{"v":"New York Press Club"},null,null,null,{"v":"complete"},{"v":"18"},{"v":15},{"v":1897},{"v":12},{"v":14},{"v":"1897-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22292"},null,{"v":"PATRIARCH'S"},{"v":"MENU"},null,{"v":"DELMONICO'S"},{"v":"BROADSIDE; 3X4.5;"},null,{"v":"FRENCH; INCLUDES CHAMPAGNE LIST; APPEARS TO BE A PRIVATE DINNER"},{"v":"1895-008"},null,null,null,{"v":"Patriarch's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1895},{"v":1},{"v":14},{"v":"1895-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22293"},null,{"v":"LOTOS CLUB"},{"v":"DINNER TO SIR HENRY IRVING"},{"v":"SOC;"},null,{"v":"BROADSIDE; ILLUS; COL; 7X10.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FORM OF SCROLL; THESPIAN FIGURES, MASKS, NAMES OF PLAYS & PLAYWRITES COVER THE PAGE;"},{"v":"1899-642"},null,null,null,{"v":"Lotos Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1899},{"v":10},{"v":28},{"v":"1899-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22295"},null,{"v":"NEW ENGLAND SOCIETY OF PENNSYLVNIA"},{"v":"17TH ANNUAL FESTIVAL"},{"v":"PAT;"},{"v":"HORTICULTURAL HALL, PHILADELPHIA, PA"},{"v":"BOOKLET; ILLUS; COL; 5.5X7;"},{"v":"ANNIVERSARY;"},{"v":"COLONIAL SCENES, STATES' COATS OF ARMS; ENTERTAINMENT COMMITTEE LISTED; SILK RIBBON ATTACHMENT;"},{"v":"1897-359"},null,null,null,{"v":"New England Society Of Pennsylvnia"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1897},{"v":12},{"v":22},{"v":"1897-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22296"},null,{"v":"(?COLONIAL HOTEL?)"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[CLEVELAND, OH]"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"A LA CARTE MENU; [SPONSOR INFO ASSUMED BECAUSE THERE IS FLAG WITH \"COLONIAL\" PRINTED ON IT FLYING ABOVE BUILDING PHOTOGRAPH ON COVER]; [PLACE & DATE INFO HANDWRITTEN];"},{"v":"1901-106"},null,null,null,{"v":"Hotel Colonial"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":23},{"v":1901},{"v":1},{"v":17},{"v":"1901-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22297"},null,{"v":"ASSOCIATES OF THE INTERBOROUGH RAPID TRANSIT CO."},{"v":"INFORMAL DINNER"},{"v":"PROF;"},{"v":"\"LITTLE HUNGARY\" [NYC]"},{"v":"BROADSHEET;5.5X8;"},{"v":"?"},{"v":"LIST OF ALL MEMBERS ON REVERSE SIDE; TOASTMASTER & BAND NOTED;"},{"v":"1907-546"},null,null,null,{"v":"Associates Of The Interborough Rapid Transit Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1928},{"v":7},{"v":5},{"v":"1928-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22298"},null,{"v":"OSIRIAN CLOISTER"},{"v":"BANQUET IN HONOR OF HOO HOO"},{"v":"PROF;"},{"v":"AMERICAN INN, PORTLAND,OR"},{"v":"FOLDER;ILLUS;5X6.25;"},{"v":"ANNIVERSARY;"},{"v":"LIST OF SPEAKERS INCLUDED;"},{"v":"1905-696"},null,null,null,{"v":"Osirian Cloister"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1905},{"v":9},{"v":8},{"v":"1905-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22299"},null,{"v":"MURRAY HILL HOTEL"},{"v":"DAILY SPECIALS"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; ILLUS; COL; 6.5 X 10;"},null,{"v":"SERVED FROM 12 NOON TO 8PM ONLY;"},{"v":"1900-219"},null,null,null,{"v":"Murray Hill Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":161},{"v":1900},{"v":1},{"v":13},{"v":"1900-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22302"},null,{"v":"VENDOME HOTEL"},{"v":"LUNCHEON MENU"},{"v":"COMMERCIAL"},{"v":"BOSTON, MA"},{"v":"BROADSHEET; ILLUS; COL; 4X6;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1898-267"},null,null,null,{"v":"Hotel Vendome"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1898},{"v":9},{"v":29},{"v":"1898-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22303"},null,{"v":"THE AUTOMOBILE CLUB OF SYRACUSE"},{"v":"FIFTH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"THE YATES"},{"v":"BOOKLET; ILLUS; COL; 5.25X8;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; TOASTS, CONCERT, OFFICERS, BANQUET COMMITTEE LISTED; HUMOROUS CARTOONS ON FRONT AND BACK;"},{"v":"1907-217"},null,null,null,{"v":"The Automobile Club Of Syracuse"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1907},{"v":2},{"v":14},{"v":"1907-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22304"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-298"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":188},{"v":1906},{"v":3},{"v":13},{"v":"1906-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22305"},null,{"v":"LACKAWANNA RAILROAD DINING ROOM"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"HOBOKEN STATION, NJ"},{"v":"FOLDER; ILLUS; 7X9;"},null,{"v":"ILLUSTRATION OF BIRDS ON COVER; NOTE ON MENU STATING \"PARTIES DESIRING SUPPER AFTER THEATRE, WILL BE ASSURED PROMPT ATTENTION IF ORDER IS GIVEN CASHIER BEFORE GOING TO NEW YORK\"; DATE NOTED BY FEB;"},{"v":"1905-366"},null,null,null,{"v":"Lackawanna Railroad Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":340},{"v":1905},{"v":5},{"v":7},{"v":"1905-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22306"},null,{"v":"NEW ENGLAND SOCIETY IN THE CITY OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"SHERRY'S, [NEW YORK]"},{"v":"BOOKLET; ILL; 5X8;"},{"v":"ANNUAL EVENT;"},{"v":"TWO COPIES; TOASTS LISTED; WINES SERVED;TWO SEATING PLANS ON SEPARATE SHEETS; ILLUSTRATED CARD POSSIBLY AN ANNOUNCEMENT;"},{"v":"1892-160"},null,null,null,{"v":"New England Society In The City Of New York"},null,null,null,{"v":"under review"},{"v":"12"},{"v":24},{"v":1892},{"v":12},{"v":22},{"v":"1892-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22307"},null,{"v":"SOUTHERN PACIFIC COMPANY"},{"v":"WINE LIST FOR COMPOSITE CAR SERVICE"},null,{"v":"Southern Pacific Company, SUNSET OGDEN & SHASTA ROUTES"},{"v":"CARD; ILLUS;COL; 4.5 X 7"},null,{"v":"Composite Car Service; the year 1900 is handwritten on both copies"},{"v":"1900-4852 Copy 1, Copy 2"},null,null,null,{"v":"Southern Pacific Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":36},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22308"},null,{"v":"CARRIAGE BUILDERS NATIONAL ASSOCIATION"},{"v":"ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"THE BICLORAMA, LENOX BUILDING, CLEVELAND, [OHIO]"},{"v":"BOOKLET; ILL; 6X7;"},{"v":"OTHER (ANNUAL BANQUET);"},{"v":"INDIVIDUAL CARDS FASTENED IN LEFT CORNER WITH BLUE RIBBON; WINES AND BRANDY WITH MEAL; TOASTS; MUSICAL PROGRAM; NAMES OF ORGANIZERS, SUBSCRIBERS, CARRIAGE MAKERS;"},{"v":"1895-166"},null,null,null,{"v":"Hotel S'George"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1895},{"v":10},{"v":18},{"v":"1895-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22311"},null,{"v":"COMMONWEALTH CLUB"},{"v":"DINNER"},{"v":"POL;"},null,{"v":"BROADSHEET; HEAVY STOCK; 4.5X7;"},{"v":"(MEETING)"},{"v":"SUBJECT OF DISCUSSION: PRINTING BALLOTS AT GOV'T EXPENSE; WINE LIST WITH PRICES ON BACK;"},{"v":"1887-012"},null,null,null,{"v":"Commonwealth Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":22},{"v":1887},{"v":4},{"v":18},{"v":"1887-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22312"},null,{"v":"DEUTSCHES BUNDESSCHIESSEN MAINZ"},{"v":"PROBE-BANKETT"},{"v":"SOC;"},null,{"v":"BROADSIDE; ILL; COL; 5.75X8.75;"},{"v":"ANNIVERSARY;"},{"v":"GERMAN MENU;"},{"v":"1894-068"},null,null,null,{"v":"Deutsches Bundesschiessen Mainz"},null,null,null,{"v":"complete"},{"v":"2"},{"v":4},{"v":1894},{"v":6},{"v":10},{"v":"1894-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22314"},null,{"v":"SIG. GIOVANNI CAVAGNARO E SIGNORA"},{"v":"FAUSTE NOZZE DELLA CARO FIGLIA COLOMBA ROSA COL SIG. LUIGI PROFUMO"},{"v":"OTHER (PRIVATE HOSTS);"},{"v":"HOTEL DEL CAMPIDOGLIO, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 4.5X6.5;"},{"v":"RITE;"},{"v":"MENU IN FRENCH, OTHER INFO IN ITALIAN; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; DECORATIVE BORDER;"},{"v":"1898-191"},null,null,null,{"v":"Sig. Giovanni Cavagnaro E Signora"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1898},{"v":6},{"v":1},{"v":"1898-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22315"},null,{"v":"CAMP WOPOWOG"},{"v":"REUNION"},{"v":"SOC;"},{"v":"BROADWAY CENTRAL HOTEL (NEW YORK?)"},{"v":"BOOKLET; COL; 4.25 X 7;"},{"v":"ANNIVERSARY;"},{"v":"HUMOROUS MENU AND SONG VERSES; APPEARS TO HAVE BEEN AN ADULT CAMP OF WHICH FEB WAS A MEMBER; SEVERAL AUTOGRAPHS AMONG THEM FEB; GREEN STOCK COVER; SMALL FELT PENNANT;"},{"v":"1905-997"},null,null,null,{"v":"Camp Wopowog"},null,null,null,{"v":"complete"},{"v":"33"},{"v":17},{"v":1905},{"v":11},{"v":24},{"v":"1905-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22316"},null,{"v":"A.E. WATERS"},{"v":"COMPLIMENTARY DINNER IN HONOR OF GOV. F. W. ROLLINS OF NEW HAMPSHIRE"},{"v":"COMMERCIAL"},{"v":"TAMPA BAY HOTEL, TAMPA, FL"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"HOTEL SEAL ON COVER; GUEST LIST INCLUDED; SILK THREAD ATTACHMENT;"},{"v":"1901-538"},null,null,null,{"v":"A.E. Waters"},null,null,null,{"v":"complete"},{"v":"8"},{"v":49},{"v":1901},{"v":3},{"v":2},{"v":"1901-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22317"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; ILLUS; 5.25 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMSHIP; BACK OF MENU PRINTED FOR USE AS A POSTCARD;"},{"v":"1899-343"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1899},{"v":4},{"v":13},{"v":"1899-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22318"},null,{"v":"SCOTIA LODGE NO. 634"},{"v":"FORTIETH ANNIVERSARY AND BANQUET"},{"v":"SOC;"},{"v":"TERRACE GARDEN"},{"v":"FOLDER; ILLUS; COL; 5.6X7;"},{"v":"ANNIVERSARY;"},{"v":"ANNIVERSARY COMMITTEE LISTED; LIST OF OFFICERS ON BACK COVER; LODGE SEAL ON FRONT COVER;"},{"v":"1907-911"},null,null,null,{"v":"Scotia Lodge No. 634"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1907},{"v":10},{"v":24},{"v":"1907-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22319"},null,{"v":"HOTEL ROYAL PALM"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; COL; 4 X 7.5;"},null,{"v":"LOGO; BLUE STOCK;"},{"v":"1901-205"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":1},{"v":27},{"v":"1901-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22322"},null,{"v":"HORACE G. POLHEMUS (TREAS)"},{"v":"DINNER TO THE FRANKLIN DINNER COMMITTEE"},{"v":"SOCIAL"},{"v":"THE ARENA"},{"v":"BOOKLET; ILLUS; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES FOR EACH COURSE LISTED; COMMITTEE MEMBERS NOTED;"},{"v":"1898-061"},null,null,null,{"v":"Horace G. Polhemus (Treas)"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1898},{"v":1},{"v":29},{"v":"1898-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22323"},null,{"v":"NEW ORLEANS LAW ASSOCIATION"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"ST. CHARLES HOTEL, NEW ORLEANS, LA"},{"v":"FOLDER; COL; 5.5X7;"},{"v":"ANNIVERSARY;"},{"v":"EACH MENU ITEM DESCRIBED IN LEGAL TERMS IN LATIN; ALSO MANY LITERARY QUOTATIONS THROUGHOUT MENU & TOASTS; OFFICERS & COMMITTEE LISTED;"},{"v":"1898-197"},null,null,null,{"v":"New Orleans Law Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1898},{"v":6},{"v":4},{"v":"1898-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22325"},null,{"v":"SOCIETY OF THE CINCINNATI IN THE STATE OF VIRGINIA"},{"v":"LUNCHEON"},{"v":"PATR;"},{"v":"THE INSIDE INN - JAMESTOWN EXPOSITION [VA]"},{"v":"CARD; ILLUS; 6 X 8.25;"},{"v":"ANNIVERSARY(?);"},{"v":"CHAMPAGNES; SEAL;"},{"v":"1907-451"},null,null,null,{"v":"Society Of The Cincinnati In The State Of Virginia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1907},{"v":4},{"v":27},{"v":"1907-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22326"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"FOLDER"},{"v":"OTHER (DAILY);"},{"v":"MUSICAL PROGRAM;SEPARATE ENGLISH AND GERMAN MENUS;"},{"v":"1899-265"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1899},{"v":3},{"v":17},{"v":"1899-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22327"},null,{"v":"MUSICA DEGLI ALLIEVI CARABINIERE"},{"v":"DIRECTED BY SIGNOR CAIOLI LUIGI"},{"v":"PROF;"},{"v":"ROME ITALY"},{"v":"TWO CARDS;ILLUS; COL;4X6"},{"v":"DINNER"},{"v":"MENU IN FRENCH & ENGLISH;PROGRAM INCLUDED"},{"v":"1892-029"},null,null,null,{"v":"Musica Degli Allievi Carabiniere"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1892},{"v":2},{"v":14},{"v":"1892-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22328"},null,{"v":"ONCE A YEAR CLUB OF INSURANCE JOURNALISTS"},{"v":"FIRST MEETING AND BANQUET"},{"v":"PROF;"},{"v":"NEW YORK PRESS CLUB, 34 WEST 23RD ST. NY"},{"v":"FOLDER; COL; ILLUS; 4.5 X 6;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; WINES; PROGRAM; TAN; HUMOROUS ILLUSTRATION AND COMMENTS;"},{"v":"1899-162"},null,null,null,{"v":"Once A Year Club Of Insurance Journalists"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1899},{"v":2},{"v":2},{"v":"1899-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22329"},null,{"v":"CORTELYOU CLUB"},{"v":"ELEVENTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"CLUB HOUSE, BEDFORD AVENUE, BROOKLYN, NY"},{"v":"BOOKLET; COL; ILLUS; 5.25 X 8.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; TOASTS; GUESTS LISTED; COLORED BORDER;"},{"v":"1907-225"},null,null,null,{"v":"Cortelyou Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1907},{"v":2},{"v":16},{"v":"1907-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22330"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"DINNER"},{"v":"COM"},{"v":"ON BOARD S.S.KRONPRINZESSIN CECILE"},{"v":"FOLDER; ILLUS;COL;5.5X9.25;"},null,{"v":"MENU IN GERMAN & ENGLISH;MUSIC PROGRAM ON BACK; SOME ADVERTISEMENTS INCLUDED;"},{"v":"1907-762"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"6"},{"v":78},{"v":1907},{"v":8},{"v":26},{"v":"1907-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22331"},null,{"v":"NEW ENGLAND MANUFACTURING JEWLERS' AND SILVERSMITHS' ASSOCIATION"},{"v":"WINTER BANQUET"},{"v":"PROF;"},{"v":"WELLINGTON, THE, PROVIDENCE, RI"},{"v":"BOOKLET; ILLUS; 8.6X8.6;"},{"v":"ANNIVERSARY;"},{"v":"LISTS MARTINI COCKTAILS AND WINES SERVED WITH INDIVIDUAL COURSES; PEN AND INK SKETCH OF ASSOCIATION PRESIDENT; INCLUDES TOASTS; LISTS OFFICERS AND ADVISORY COUNCIL; SKETCHES THROUGHOUT; ASSOCIATION SEAL ON COVER; CORD ATTACHMENT;"},{"v":"1906-288"},null,null,null,{"v":"New England Manufacturing Jewelers' And Silversmiths' Association"},null,null,null,{"v":"complete"},{"v":"22"},{"v":26},{"v":1906},{"v":3},{"v":10},{"v":"1906-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22332"},null,{"v":"WESTMINSTER HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SIXTEENTH STREET AND IRVING PLACE, NY"},{"v":"FOLDER;ILL;6X9.5;"},{"v":"DAILY;"},{"v":"PRICED WINE LIST;HOTEL PICTURED ON FRONT COVER;"},{"v":"1899-907"},null,null,null,{"v":"Westminster Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":307},{"v":1899},{"v":12},{"v":26},{"v":"1899-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22333"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU, BAHAMAS"},{"v":"CARD; COL; 5 X 9;"},null,{"v":"LOGO; BLUE STOCK;"},{"v":"1901-229"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":1},{"v":28},{"v":"1901-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22334"},null,{"v":"MITCHELL,KINZLER,& SOUTHGATE"},{"v":"BREAKFAST"},{"v":"COMM"},{"v":"HOTEL BRUNSWICK,NY"},{"v":"FOLDER; ILL; 4.5X7.25"},null,{"v":"HOTEL MONOGRAM ON BACK COVER"},{"v":"1885-029"},null,null,null,{"v":"St. Nicholas Society Of Nassau Island"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1885},{"v":12},{"v":5},{"v":"1885-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22335"},null,{"v":"THE WELLESLY CLUB OF  NY"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"WINDSOR HOTEL[NY]"},{"v":"BOOKLET;COL. PRINTING; RIBBON TRIM;4.5 X 6;"},{"v":"[ANNUAL]"},{"v":"MENU IN FRENCH;PROGRAM & SPEAKERS LISTED;"},{"v":"1896-014"},null,null,null,{"v":"The Wellesly Club Of  Ny"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1896},{"v":1},{"v":18},{"v":"1896-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22336"},null,{"v":"R.G.(?)"},{"v":"DINNER"},{"v":"PRIVATE PARTY"},{"v":"HOFFMAN HOUSE, MADISON SQUARE, NY"},{"v":"CARD; 4.25 X 6.25;"},{"v":"OTHER (SOC?)"},{"v":"INITIALS R.G. 8 EAST 81ST STREET APPEAR ON MENU; FRENCH;"},{"v":"1896-210"},null,null,null,{"v":"R.G.(?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1896},{"v":11},{"v":12},{"v":"1896-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22337"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"SPECIAL LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; COL; 4X7;"},null,{"v":"TABLE D'HOTE SPECIAL LUNCHEON - 75 CENTS; ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1907-644"},null,null,null,{"v":"Congress Hotel Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":19},{"v":1907},{"v":6},{"v":28},{"v":"1907-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22338"},null,{"v":"HOTEL COLONIAL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU,N.P.BAHAMAS"},{"v":"BROADSIDE;ILLUS;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-299"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"under review"},{"v":"2"},{"v":60},{"v":1901},{"v":2},{"v":6},{"v":"1901-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22339"},null,{"v":"HOTEL ST. REGIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED;MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE;"},{"v":"1906-145"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1906},{"v":2},{"v":8},{"v":"1906-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22340"},null,{"v":"(MAJESTIC HOTEL)"},{"v":"BREAKFAST MENU"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; 5.5X6.75;"},{"v":"OTHER (DAILY HOTEL MENU);"},{"v":"(SPONSOR & DATE INFO SUPPLIED BY FLB);"},{"v":"1900-648"},null,null,null,{"v":"Majestic Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":276},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22341"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"BROADSIDE;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-769"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":3},{"v":27},{"v":"1901-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22343"},null,{"v":"MURRAY HILL HOTEL"},{"v":"THANKSGIVING DINNER"},{"v":"COM"},{"v":"(NEW YORK)"},{"v":"CARD; 5X7.5"},{"v":"SECULAR HOLIDAY"},null,{"v":"1891-122"},null,null,null,{"v":"Murray Hill Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1891},{"v":11},{"v":25},{"v":"1891-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22344"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA PROVENCE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CHATEAU; NAUTICAL FLAGS;"},{"v":"1906-847"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1906},{"v":11},{"v":22},{"v":"1906-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22345"},null,{"v":"KING UMBERTO AND QUEEN MARGHARITA"},{"v":"DINNER"},null,{"v":"PALAZZO DEL QUIRINALE, ROME, ITALY"},{"v":"CARD; ILLUS; 4.25 X 6;"},null,{"v":"CREST; HANDWITTEN INFORMATION ON BACK; FRENCH;"},{"v":"1898-321"},null,null,null,{"v":"King Umberto And Queen Margharita"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1898},{"v":10},{"v":31},{"v":"1898-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22348"},null,{"v":"HOFFMAN HOUSE"},{"v":"MENU"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; ILLUS; COL; 4.5X7;"},null,{"v":"FRENCH; INCLUDES WINE LIST AT END; ILLUSTRATED FLOWERS ON MENU;"},{"v":"1897-116"},null,null,null,{"v":"Hoffman House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1897},{"v":4},{"v":14},{"v":"1897-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22349"},null,{"v":"CHICAGO JEWER;ERS ASSOCIATION"},{"v":"29TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"AUDITORIUM,[CHICAGO, IL]"},{"v":"BOOKLET; 3.5 X 4.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; TOASTS;"},{"v":"1906-035"},null,null,null,{"v":"Chicago Jewelers' Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1906},{"v":1},{"v":10},{"v":"1906-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22350"},null,{"v":"COMMONWEALTH CLUB"},{"v":"?"},null,{"v":"?"},{"v":"CARD; 4.5X7"},null,{"v":"WINE LIST WITH PRICES ON BACK"},{"v":"1887-031"},null,null,null,{"v":"Commonwealth Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1887},{"v":10},{"v":26},{"v":"1887-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22351"},null,{"v":"COMMERCIAL CLUB OF CHICAGO"},{"v":"BREAKFAST"},{"v":"PROF;"},{"v":"SPECIAL PULLMAN VESTIBULED TRAIN EN ROUTE TO BOSTON AND RETURN"},{"v":"CARD; 4.75 X 6.5;"},null,{"v":"APPEARS TO BE A TOUR OF SORTS; WINE LIST; NO PRICES;"},{"v":"1900-3504"},null,null,null,{"v":"Commercial Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":6},{"v":5},{"v":"1900-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22352"},null,{"v":"(UNITED STATES GOVERNMENT?)"},{"v":"BANQUET AND INAUGURAL BALL FOR PRESIDENT BENJAMIN HARRISON AND VICE-PRESIDENT LEVI MORTON"},{"v":"GOVT;"},{"v":"[PHILADELPHIA, PA?]"},{"v":"FOLDER; ILLUS 5.25 x 6.25;"},{"v":"PAT;"},{"v":"PORTRAITS OF HARRISON AND MORTON AND WHITE HOUSE ON COVER; BOUND WITH RED, WHITE AND BLUE GROSGRAIN RIBBONS; BANQUET COMMITTEE LISTED; ELABORATE SOUVENIR BOOKLET OF INAUGURAL BALL INCLUDED"},{"v":"1889-029"},null,null,null,{"v":"United States Government?"},null,null,null,{"v":"complete"},{"v":"6"},{"v":26},{"v":1889},{"v":3},{"v":4},{"v":"1889-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22353"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ZWEITES FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER, GODDESS OF FOOD, DECORATIVE VINES & FRUITS;"},{"v":"1901-654"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":3},{"v":13},{"v":"1901-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22354"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"S.S. FRIESLAND"},{"v":"BROADSIDE; ILLUS; 5X8;"},{"v":"OTHER (DAILY MENU);"},{"v":"HANDWRITTEN; DECORATIVE BORDER;"},{"v":"1900-150"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22356"},null,{"v":"CLAREMONT HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 6.25X11;"},{"v":"OTHER (DAILY DATED MENU);"},{"v":"PRICED MENU; PRICED WINE LIST; \"BREAKFAST SOUVENIRS, MENU, FAVOR (PROJECTILE), ETC. SPOONS, BUTTONS, PINS, ETC. AT STAND IN OFFICE;\" MANILLA SCENE ON FRONT COVER, NYC SCENE ON BACK COVER; TWO COPIES;"},{"v":"1898-161"},null,null,null,{"v":"Claremont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":202},{"v":1898},{"v":5},{"v":1},{"v":"1898-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22358"},null,{"v":"CHAMBERLIN HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"OLD POINT COMFORT, VA."},{"v":"BROADSIDE; ILLUS; COL; 4.5 X 7;"},{"v":"DAILY"},null,{"v":"1899-806"},null,null,null,{"v":"Chamberlin Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1899},{"v":12},{"v":8},{"v":"1899-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22359"},null,{"v":"SIEGEL COOPER"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"[NY]"},{"v":"CARD; ILLUS; 5.5 X 9;"},null,{"v":"PRICED MENU; DEPARTMENT STORE RESTAURANT; SPONSOR IS HANDWRITTEN BY FEB;"},{"v":"1900-083"},null,null,null,{"v":"Siegel Cooper"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":83},{"v":1900},{"v":1},{"v":9},{"v":"1900-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22360"},null,{"v":"METROPOLITAN HOTEL"},{"v":"BREAKFAST MENU"},null,{"v":"[NEW YORK,NY]"},{"v":"BROADSIDE"},null,{"v":"INCLUDES BREAKFAST WINES"},{"v":"1859-001"},null,null,null,{"v":"Metropolitan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1859},{"v":7},{"v":1},{"v":"1859-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22361"},null,{"v":"ASHTON HOTEL"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; ILLUS; 4.75 X 6.0;"},{"v":"SECULAR HOLIDAY;"},{"v":"ILLUS. TURKEY, EMBOSSED; SCROLL;"},{"v":"1899-777"},null,null,null,{"v":"Ashton Hotel"},null,null,null,{"v":"under review"},{"v":"4"},{"v":29},{"v":1899},{"v":11},{"v":30},{"v":"1899-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22362"},null,{"v":"UNION LEAGUE CLUB"},{"v":"TWENTY-FIFTH ANNIVERSARY"},{"v":"SOC;"},{"v":"UNION LEAGUE CLUB, [NEW YORK, NY?]"},{"v":"FOL; 3.75 X 5;"},{"v":"RITE (ANNIVERSARY);"},{"v":"FRENCH; SEPARATE ITEM INCLUDES PRICED CHAMPAGNE LIST ATTACHED TO INVITATION REFERRED TO AS la"},{"v":"1888-015"},null,null,null,{"v":"Union League Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":4},{"v":1888},{"v":2},{"v":6},{"v":"1888-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22363"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"MITTAGESSEN"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF LINER AT SEA;"},{"v":"1906-622"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1906},{"v":7},{"v":24},{"v":"1906-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22364"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; COL; ILLUS;5.5 X 8.25"},null,{"v":"GERMAN; MARINE SCENE WITH STEAMSHIP; LIGHTHOUSE; SAILBOATS; BACK OF MENU PRINTED FOR USE AS POSTCARD;"},{"v":"1899-337"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1899},{"v":4},{"v":11},{"v":"1899-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22365"},null,{"v":"THE PORTLAND"},{"v":"THANKSGIVING DINNER"},{"v":"COM"},{"v":"PORTLAND, OREGON"},{"v":"BOOKLET; ILL; 5.25X6.75"},{"v":"SECULAR HOLIDAY"},{"v":"FASTENED AT LEFT BY RIBBON"},{"v":"1891-121"},null,null,null,{"v":"The Portland"},null,null,null,{"v":"complete"},{"v":"8"},{"v":55},{"v":1891},{"v":11},{"v":1},{"v":"1891-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22366"},null,{"v":"H. WINTERFELDT"},{"v":"DINNER"},{"v":"OTHER (INDIVIDUAL);"},{"v":"WALDORF-ASTORIA, NEW YORK"},{"v":"FOLDER; 4.5 X 9.75"},{"v":"OTHER (SOCIAL);"},{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1905-820"},null,null,null,{"v":"H. Winterfeldt"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1905},{"v":11},{"v":10},{"v":"1905-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22367"},null,{"v":"U.S.M.S."},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"\"ST. LOUIS\""},{"v":"CARD; ILLUS; COL; 4X6;"},null,{"v":"FLAG AT TOP; PRICED WINE LIST ON BACK;"},{"v":"1901-541"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1901},{"v":3},{"v":3},{"v":"1901-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22368"},null,{"v":"HOLLAND-AMERICA LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE \"STATENDAM\""},{"v":"CARD;  ILLUS; COL; 4.25X6.5;"},{"v":"DAILY"},{"v":"FLAG LOGO; COMPLETE PRICED WINE LIST ON BACK;"},{"v":"1905-587"},null,null,null,{"v":"Holland America Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1905},{"v":7},{"v":18},{"v":"1905-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22370"},null,{"v":"SOCIETY OF COLONIAL WARS IN THE STATE OF NEW YORK"},{"v":"8TH ANNUAL DINNER ON OCCASION OF THE TWO HUNDRED AND EIGHTY-SIXTH ANNIVERSARY OF THE FOUNDING OF NEW AMSTERDAM"},{"v":"PAT;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 7X7;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; COLONAL FLAG & SEAL FORM COVER OF MENU; SILK RIBBON ATTACHMENT;"},{"v":"1900-641"},null,null,null,{"v":"Society Of Colonial Wars In The State Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1900},{"v":1},{"v":30},{"v":"1900-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22371"},null,{"v":"HOTEL AMPERSAND"},{"v":"DINNER"},null,null,{"v":"CARD; 4.75 X 6.5;"},null,null,{"v":"1891-093"},null,null,null,{"v":"Hotel Ampersand"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1891},{"v":9},{"v":9},{"v":"1891-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22372"},null,{"v":"THE RENSSELAER COUNTY SOCIETY IN THE CITY OF NEW YORK"},{"v":"FIRST ANNUAL DINNER"},{"v":"POLIT;"},{"v":"WALDORF-ASTORIA, [NEW YORK]"},{"v":"BOOKLET; COL; ILLUS; 6.5 X 9;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; ILLUSTRATION OF TROY [NY]; GREEN STOCK;"},{"v":"1907-219"},null,null,null,{"v":"The Rensselaer County Society In The City Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1907},{"v":2},{"v":14},{"v":"1907-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22373"},null,{"v":"LAW CLUB"},{"v":"DINNER"},{"v":"PROF;"},null,{"v":"FOLDER; 5.5X8.5"},{"v":"SOC;"},{"v":"TITLED COURT OF COMMON PLEASE; LEGAL FORMAT; HUMOROUS; CIDER WITH PRICE, NO WINES;"},{"v":"1887-013"},null,null,null,{"v":"Law Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":13},{"v":1887},{"v":4},{"v":30},{"v":"1887-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22374"},null,{"v":"MARTINIQUE HOTEL"},{"v":"TABLE D'HOTE DINNER MENU"},{"v":"COMMERCIAL"},{"v":"[NEW YORK, NY]"},{"v":"CARD; ILLUS; COL; 4.6X7;"},null,{"v":"PRICE: $1.50; HOTEL SEAL AT TOP OF MENU; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1907-418"},null,null,null,{"v":"Martinique Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1907},{"v":4},{"v":19},{"v":"1907-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22375"},null,{"v":"HOTEL IMPERIAL"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BROADWAY AT 32ND STREET, NEW YORK, NY"},{"v":"CARD; 5.5X10;"},null,null,{"v":"1905-464"},null,null,null,{"v":"Hotel Imperial"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":157},{"v":1905},{"v":6},{"v":15},{"v":"1905-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22377"},null,{"v":"ANCIENT ACCEPTED SCOTTISH RITE"},{"v":"LUNCHEON TO MEMBERS OF OHIO COUNCIL OF DELIBERATION"},{"v":"SOC;"},{"v":"CINCINNATI, OH"},{"v":"CARD; ILLUS; COL; 5X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; RITE'S INSIGNIA ILLUSTRATED;"},{"v":"1907-244"},null,null,null,{"v":"Ancient Accepted Scottish Rite"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1907},{"v":2},{"v":21},{"v":"1907-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22378"},null,{"v":"U.S.S. VERMONT"},{"v":"MENU"},{"v":"NAV;"},{"v":"NAVY YARD, CHARLESTOWN, MA"},{"v":"FOLDER; 4X5.25;"},null,{"v":"CONCERT PROGRAM INCLUDED;"},{"v":"1907-934"},null,null,null,{"v":"U.S.S. Vermont"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1907},{"v":11},{"v":2},{"v":"1907-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22379"},null,{"v":"STEWART'S;"},{"v":"EXTRAS FOR TODAY MENU;"},{"v":"COMMERCIAL"},{"v":"132 THIRD AVENUE, NEAR 14TH ST. [NEW YORK, NY];"},{"v":"CARD; 6.0X9.25;"},null,{"v":"PRICED A LA CARTE MENU HAND WRITTEN; DATE HAND WRITTEN;"},{"v":"1900-405"},null,null,null,{"v":"Stewart's"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":52},{"v":1900},{"v":1},{"v":19},{"v":"1900-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22380"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"FOLDER; 4.5 X 7.25;"},null,null,{"v":"1901-727"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1901},{"v":3},{"v":22},{"v":"1901-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22381"},null,{"v":"?"},{"v":"?"},null,{"v":"?"},{"v":"FOLDER; 3.75X5"},null,{"v":"C. v. R. PRINTED ON FRONT COVER WITH DATE 1819-1889 POSSIBLY SIGNIFYING A FUNERAL MEAL,HANDWRITTEN UNCLEAR THREE WORDS ON BACK COVER"},{"v":"1889-064"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1889},{"v":1},{"v":1},{"v":"1889-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22382"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIP AT SEA IN SMALL INSET;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-972"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":4},{"v":21},{"v":"1901-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22383"},null,{"v":"COMMONWEALTH CLUB"},{"v":"DINNER"},{"v":"[SOC?]"},{"v":"METOPOLITAN HOTEL"},{"v":"BROADSHEET; 4.5 x 7;"},null,{"v":"INCLUDES PRICED WINE LIST"},{"v":"1887-010"},null,null,null,{"v":"Commonwealth Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":23},{"v":1887},{"v":3},{"v":21},{"v":"1887-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22385"},null,{"v":"YALE ALUMNI ASSOCIATION"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"SHERRY'S, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 4.25X6.25;"},{"v":"OTHER (REUNION);"},{"v":"FRENCH; INCLUDES WINE LIST; TOASTS; DECORATIVE FLOWER ON COVER;"},{"v":"1898-087"},null,null,null,{"v":"Yale Alumni Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1898},{"v":2},{"v":14},{"v":"1898-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22386"},null,{"v":"YE NEW YORK CHAPTER OF YE COLONIAL ORDER"},{"v":"ANNUAL FESTIVAL"},{"v":"PAT;"},{"v":"METROPOLITAN CLUB, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 6X9;"},{"v":"RITE"},{"v":"COLONIAL FIGURES ON COVER, SEAL ON BACK; SILK RIBBON ATTACHMENTS;"},{"v":"1895-206"},null,null,null,{"v":"Ye New York Chapter Of Ye Colonial Order"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1895},{"v":12},{"v":4},{"v":"1895-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22387"},null,{"v":"COLUMBIA UNIVERSITY DEBATING UNION"},{"v":"BANQUET OF CORNELL AND COLUMBIA DEBATING TEAMS"},{"v":"EDUC;"},{"v":"HOTEL SAVOY, NY"},{"v":"FOLDER; 5,5 X 7;"},{"v":"SOC;"},{"v":"TOASTS;"},{"v":"1901-590"},null,null,null,{"v":"Columbia University Debating Union"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1901},{"v":3},{"v":7},{"v":"1901-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22388"},null,{"v":"DELTA KAPPA EPSILON FRATERNITY"},{"v":"59TH CONVENTION"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"WALDORF-ASTORIA, NEW YORK"},{"v":"BOOKLRY; ILLUS; COL; 4.75 X 6;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE, MENU IN FRENCH, ILLUSTRATIONOF FRATERNITY FLAG(?); TOASTS;"},{"v":"1905-821"},null,null,null,{"v":"Delta Kappa Epsilon Fraternity"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":22},{"v":1905},{"v":11},{"v":10},{"v":"1905-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22389"},null,{"v":"PREBLE HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PORTLAND ME"},{"v":"CARD; ILLUS; 4.25 X 7;"},null,{"v":"FLOWER; RED PRINT;"},{"v":"1892-020"},null,null,null,{"v":"Preble House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1892},{"v":1},{"v":25},{"v":"1892-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22390"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ABOARD ESPRESS STEAMER AUGUSTE VICTORIA"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF WOMAN, FRUITS, AND SHIP;"},{"v":"1900-681"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":2},{"v":2},{"v":"1900-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22391"},null,{"v":"HAMBURG-AMERICA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"POSTDAMPFER (MAIL STEAMER) WALDERSEE"},{"v":"FOLDER; COL; ILLUS; 4.5 X.7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP'S OFFICERS; CHERUB AND FLOWERS ON BACK COVER; MUSIC PROGRAM;"},{"v":"1899-545"},null,null,null,{"v":"Hamburg America Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1899},{"v":8},{"v":15},{"v":"1899-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22392"},null,{"v":"COLONIAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"BROADSIDE; COL; 5 X 9;"},null,null,{"v":"1901-246"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":2},{"v":2},{"v":"1901-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22394"},null,{"v":"?"},{"v":"LUNCH OR DINNER"},{"v":"COMMERCIAL"},{"v":"LOUIS SHERRY CAFE'"},{"v":"BROADSIDE; 3.5 X 5.25;"},null,{"v":"MENU ENTIRELY IN FRENCH;"},{"v":"1899-408"},null,null,null,{"v":"Louis Sherry"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1899},{"v":5},{"v":3},{"v":"1899-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22395"},null,{"v":"THE MADISON SQUARE"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"THIRTY-SEVEN MADISON AVENUE [NEW YORK]"},{"v":"FOLDER; COL; 5.5 X 7.75;"},null,{"v":"PRICED MENU; BUFF COVER;"},{"v":"1906-416"},null,null,null,{"v":"The Madison Square"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":118},{"v":1906},{"v":4},{"v":27},{"v":"1906-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22396"},null,{"v":"MASONIC TEMPLE"},{"v":"OPENING OF EGYPTIAN HALL"},{"v":"RELIG?;"},{"v":"PHILADELPHIA, PA"},{"v":"FOLDER; ILLUS; COL; 5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"EGYPTIAN MOTIF DRAWINGS IN COLOR;"},{"v":"1889-001"},null,null,null,{"v":"Masonic Temple"},null,null,null,{"v":"complete"},{"v":"4"},{"v":50},{"v":1889},{"v":1},{"v":2},{"v":"1889-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22397"},null,{"v":"AMERICAN RAILWAY GUILD"},{"v":"DINNER"},{"v":"PROF;"},{"v":"AUDITORIUM HOEL;"},{"v":"BROADSIDE;4X7.5;"},{"v":"?"},{"v":"WINES LISTED;"},{"v":"1906-776"},null,null,null,{"v":"American Railway Guild"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1906},{"v":10},{"v":23},{"v":"1906-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22399"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; HOTEL ENBLEM; COL; 4 X 7.5;"},null,null,{"v":"1901-755"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":25},{"v":"1901-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22400"},null,{"v":"HOTEL KNICKERBOCKER"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; ILLUS; COL; 7.75 X 12.5;"},null,{"v":"PRICED MENU; ORNAMENTAL BODER;"},{"v":"1906-991"},null,null,null,{"v":"Hotel Knickerbocker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":136},{"v":1906},{"v":12},{"v":22},{"v":"1906-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22401"},null,{"v":"GRAND UNION HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 5.5X8.0;"},null,{"v":"PRICED A LA CARTE MENU; DATE HAND WRITTEN [FEB];"},{"v":"1900-146"},null,null,null,{"v":"Grand Union Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":81},{"v":1900},{"v":1},{"v":14},{"v":"1900-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22403"},null,{"v":"PRUDENTIAL INSURANCE COMPANY OF AMERICA"},{"v":"ANNUAL DINNER OF THE ALTOONA STAFF"},{"v":"COMMERCIAL"},{"v":"LOGAN HOUSE, ALTOONA, PA"},{"v":"BOOKLET; ILLUS; COL; 6.5X8;"},{"v":"ANNIVERSARY;"},{"v":"TOASTS; MUSICAL PROGRAM; ILLUSTRATION OF COSTUMED MALE ON COVER; SILK CORD ATTACHMENT;"},{"v":"1901-179"},null,null,null,{"v":"Prudential Insurance Company Of America"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1901},{"v":1},{"v":25},{"v":"1901-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22404"},null,{"v":"THE SPHINX CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA, NEW YORK"},{"v":"CARD; ILLUS; 5.5 X 8.5;"},{"v":"ANNIVERSARY;"},{"v":"EGYPTIAN MOTIF;"},{"v":"1905-856"},null,null,null,{"v":"Southern Railway Inspection Trip"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1905},{"v":11},{"v":14},{"v":"1905-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22406"},null,{"v":"LAKES TO THE GULF STEAMERS"},{"v":"DINNER TO 2500 DELAGATES INCLUDING MISSIPPI VALLEY GOVERNORS"},{"v":"PROF;"},{"v":"CONVENTION HALL, MEMPHIS;"},{"v":"BOOKLET;ILLUS;COL;6X11;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU TYPEWRIITEN,INCLUDES WINES;LIST OF SPEAKERS & ALL COMMITTEE MEMBERS;WORD FOR TWO SONGS INCLUDED;"},{"v":"1907-863"},null,null,null,{"v":"Lakes To The Gulf Steamers"},null,null,null,{"v":"complete"},{"v":"10"},{"v":17},{"v":1907},{"v":10},{"v":5},{"v":"1907-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22407"},null,{"v":"ST. GEORGE'S SOCIETY OF NEW YORK"},{"v":"ONE HUNDRED AND TWENTIETH ANNIVERSARY"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA, NEW YORK"},{"v":"BOOKLET; ILLUS; 6.5 X 9;"},{"v":"ANNIVERSARY;"},{"v":"DECORATIVE CREST; PATRIOTIC SONG LYRICS; SPEECHES;"},{"v":"1906-402"},null,null,null,{"v":"St. George's Society Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1906},{"v":4},{"v":23},{"v":"1906-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22408"},null,{"v":"PENNYSLVANIA RAILROAD COMPANY"},{"v":"ENTERTAINMENT OF DELEGATES TO INTERNATIONAL RAILWAY CONGRESS - LUNCHEON"},{"v":"COMMERCIAL"},{"v":"LOGAN HOUSE, ALTOONA, PA"},{"v":"CARD; ILLUS; COL; 5X8.25;"},{"v":"OTHER (INTERNATIONAL MEETING);"},{"v":"INCLUDES WINES SERVED WITH INIVIDUAL COURSES; AMERICAN FLAG AND COMPANY INSIGNIA AT TOP OF MENU;"},{"v":"1905-392"},null,null,null,{"v":"Pennyslvania Railroad Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1905},{"v":5},{"v":15},{"v":"1905-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22409"},null,{"v":"MUSICAL MUTUAL PROTECTIVE UNION OF N.Y. (LOCAL NO. 1)"},{"v":"DINNER TO THE DELEGATES OF THE NATIONAL LEAGUE OF MUSICIANS"},{"v":"PROF;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"PAMPHLET; ILLUS; 7.50 X 5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; SILK RIBBON ATTACHMENTS; MUSICAL NOTES ON COVER, NATIONAL LEAGUE OF MUSICIANS OF U.S. EMBLEM ON BACK COVER;"},{"v":"1892-045"},null,null,null,{"v":"Musical Mutual Protective Union Of N.Y. (Local No. 1)"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1892},{"v":3},{"v":18},{"v":"1892-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22410"},null,{"v":"HOTEL MEN'S MUTUAL BENEFIT AASOCIATION LADIES"},{"v":"LUNCHEON TO HOTEL MEN'S MUTUAL BENEFIT ASSOCIATION,LADIES"},{"v":"PROF;"},{"v":"GRAND PACIFIC HOTEL,"},{"v":"FOLDER; COL;  4 X 5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PINK; CREST;  WINES;"},{"v":"1899-437"},null,null,null,{"v":"Hotel Men's Mutual Benefit Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1899},{"v":5},{"v":24},{"v":"1899-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22411"},null,{"v":"MANHATTAN HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 3.5X7;"},null,{"v":"DECORATIVE BORDER; POSSIBLY A PRIVATE DINNER PARTY;"},{"v":"1899-307"},null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1899},{"v":4},{"v":4},{"v":"1899-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22412"},null,{"v":"PUTNAM HOUSE"},{"v":"TABLE D'HOTE DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"BROADSHEET; 4.5X7.25;"},null,{"v":"AMERICAN PLAN DINNER; WITH WINE 50 CENTS; A LA CARTE ITEMS LISTED;"},{"v":"1900-601"},null,null,null,{"v":"Putnam House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":33},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22415"},null,{"v":"CITY HALL CELLAR"},{"v":"THE GREAT SURPRISE BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 5.75X7.5;"},null,{"v":"\"CITY HALL CELLAR LUNCH - 40 CENTS;\" PHOTO OF PROPRIETOR, G. ZITZLER, ON COVER; PHOTO OF BROADWAY-CHAMBERS BUILDING ON BACK COVER; [DATE HANDWRITTEN];"},{"v":"1901-932"},null,null,null,{"v":"City Hall Cellar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":40},{"v":1901},{"v":4},{"v":15},{"v":"1901-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22416"},null,{"v":"NEW ENGLAND SOCIETY OF PENNSYLVANIA"},{"v":"ANNUAL BANQUET"},{"v":"PAT;"},{"v":"PHILADELPHIA, PA"},{"v":"BOOKLET; ILLUS; 6.25X7;"},{"v":"ANNIVERSARY;"},{"v":"MENU REFERRED TO AS \"EATABLES\"; ILLUSTRATIONS OF NEW ENGLAND STATE SEALS & DINING SCENES; LIST OF ENTERTAINMENT COMMITTEE MEMBERS; FRAGMENTS OF SILK RIBBON ATTACHMENTS"},{"v":"1893-139"},null,null,null,{"v":"New England Society Of Pennsylvania"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1893},{"v":12},{"v":22},{"v":"1893-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22417"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"SEPARATE LISTING IN ENGLISH AND GERMAN;TO BE USED AS A POSTCARD"},{"v":"1899-713"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1899},{"v":11},{"v":15},{"v":"1899-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22418"},null,{"v":"STANDARD STEEL CAR COMPANY"},{"v":"DINNER COMMEMORATING A NEW RECORD, SHIPPED 2836 CARS JANUARY, 1907"},{"v":"PROF;"},{"v":"BUTLER, PA"},{"v":"FOLDER; ILLUS; COL; 5X10.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; PHOTOS OF TRAIN CARS; ATTENDEES LISTED;"},{"v":"1907-264"},null,null,null,{"v":"Standard Steel Car Company"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1907},{"v":2},{"v":23},{"v":"1907-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22419"},null,{"v":"BOSTON JEWELER'S CLUB"},{"v":"DINNER"},{"v":"PROF;"},{"v":"HOTEL SOMERSET, BOSTON, MA"},{"v":"CARD; 3.5 X 5.5;"},{"v":"ANIV;"},{"v":"WINES LISTED;"},{"v":"1905-855"},null,null,null,{"v":"Boston Jeweler's Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1905},{"v":11},{"v":14},{"v":"1905-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22421"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER FURST BISMARCK"},{"v":"BROADSHEET; 6.75X9.0; ILLUS; COLOR;"},null,{"v":"ILLUS, BUILDING/ROCKS/SEA/STEAMSHIP; CONCERT PROGRAMM LISTED;"},{"v":"1900-762"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22422"},null,{"v":"ROBERT EMMET MAC ALARNEY"},{"v":"THANKSGIVING DINNER TO BETA THETA PI FRATERNITY OF DICKINSON COLLEGE, CARLISLE PENNA"},{"v":"OTHER;"},{"v":"AT THE SPONSOR'S HOME IN HARRISBURG, PA"},{"v":"CARD; 3X9.25;"},{"v":"SECULAR HOLIDAY;"},{"v":"MENU HAND WRITTEN IN RED ON LARGE RIBBON WITH MENTION OF MRS MC ALARNEY'S NAME ON TOP;"},{"v":"1892-135"},null,null,null,{"v":"Robert Emmet Mac Alarney"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1892},{"v":11},{"v":1},{"v":"1892-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22423"},null,{"v":"THE WASHINGTON"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. LOUIS [MO]"},{"v":"CARD; ILLUS; COL; 5.5 X 10;"},null,{"v":"PRICED MENU; PRICED WINE; PORTRAIT OF WASHINGTON; ORANGE STOCK;"},{"v":"1907-770"},null,null,null,{"v":"The Washington"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":119},{"v":1907},{"v":8},{"v":28},{"v":"1907-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22424"},null,{"v":"MASSACHUSETTS PROHIBITION STATE COMMITTEE"},{"v":"BANQUET AND JUBILEE FOR HON.NEAL DOW"},{"v":"POL;"},{"v":"TREMONT TEMPLE,BOSTON MASS"},{"v":"FOLDER;ILL;4.75X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PORTRAIT OF NEAL DOW AND PORTRAIT OF SPEAKER JOHN G. WOOLLEY;"},{"v":"1897-094"},null,null,null,{"v":"Massachusetts Prohibition State Committee"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1897},{"v":3},{"v":18},{"v":"1897-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22425"},null,{"v":"THE CLOVER CLUB"},{"v":"THANKSGIVING DINNER"},{"v":"SOC;"},{"v":"THE BELLEVUE-STRATFORD, [PHILADELPHIA, PA?]"},{"v":"FOLDER; ILLUS; 6.25X9;"},{"v":"SECULAR HOLIDAY;"},{"v":"WINES LISTED; OFFICERS AND PARTICIPANTS LISTED; ILLUSTRATION OF DOOMED TURKEYS ON COVER;"},{"v":"1907-991"},null,null,null,{"v":"The Clover Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1907},{"v":11},{"v":21},{"v":"1907-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22426"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ABEND-ESSEN"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF LINER AT SEA;"},{"v":"1906-623"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1906},{"v":7},{"v":24},{"v":"1906-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22427"},null,{"v":"THE ROCKINGHAM"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT, RI"},{"v":"BROADSIDE; ILLUS; 4.5X7.25;"},{"v":"OTHER (DAILY MENU);"},{"v":"DECORATED WITH HOTEL SEAL;"},{"v":"1895-134"},null,null,null,{"v":"The Rockingham"},null,null,null,{"v":"complete"},{"v":"2"},{"v":73},{"v":1895},{"v":7},{"v":27},{"v":"1895-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22428"},null,{"v":"HORNELLSVILLE MEDICAL AND SURGICAL ASSOCIATION"},{"v":"NINTH ANNUAL MEETING AND BANQUET"},{"v":"PROF;"},{"v":"OSBORNE HOUSE (HORNELLSVILLE NY?)"},{"v":"FOLDER; 4.25 X 6.25;"},{"v":"ANNIVERSARY;"},{"v":"EMBOSSED; TOASTS;"},{"v":"1898-138"},null,null,null,{"v":"Hornellsville Medical And Surgical Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1898},{"v":4},{"v":5},{"v":"1898-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22429"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"St. Charles Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":1},{"v":8},{"v":"1901-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22431"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"International Railway Congress"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1905},{"v":5},{"v":12},{"v":"1905-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22433"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1901},{"v":3},{"v":12},{"v":"1901-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22435"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Craftsman's Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1896},{"v":2},{"v":22},{"v":"1896-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22437"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cosmopolitan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":537},{"v":1892},{"v":6},{"v":2},{"v":"1892-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22443"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SAILSHIP AT SEA; BORDER OF ITEMS RELATED TO SAILING (SPY GLASS, BINOCULARS, COMPASS,ETC.) THERE ARE MENUS FOR TWO DIFFERENT CLASSES FOR THIS DATE;"},{"v":"1901-992"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":61},{"v":1901},{"v":4},{"v":25},{"v":"1901-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22444"},null,{"v":"CHICAGO BEACH HOTEL"},{"v":"NEW YEAR'S DAY DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"FOLDER; ILLUS; COL;5.5X7;"},{"v":"SECULAR HOLIDAY;"},{"v":"NEW YEARS GREETING ON COVER;"},{"v":"1901-013"},null,null,null,{"v":"Chicago Beach Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22446"},null,{"v":"TERMINAL STATION LUNCH ROOM"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BOSTON, MA"},{"v":"FOLDER; COL; ILLUS; 4.4 X 9;"},null,{"v":"PRICED MENU; SEVERAL BRAND OF BEER LISTED BUT NO WINES; BLUE STOCK; ILLUSTRATION OF EAGLE ON COVER; NAME OF MISS LEFFINGWELL NOTED BY FEB;"},{"v":"1900-4208"},null,null,null,{"v":"Terminal Station Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":115},{"v":1900},{"v":8},{"v":31},{"v":"1900-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22447"},null,{"v":"WILLARD'S HOTEL"},{"v":"NEW YEAR'S DAY DINNER"},{"v":"COMMERCIAL"},{"v":"WASHINGTON, DC"},{"v":"CARD; ILLUS; COL; 6X7.75;"},{"v":"SECULAR HOLIDAY;"},{"v":"SPRIG OF HOLLY AT TOP OF MENU; NEW YEARS GREETING;"},{"v":"1901-012"},null,null,null,{"v":"Willard's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22449"},null,{"v":"ST. CHARLES HOTEL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"MILWAUKEE, WI"},{"v":"CARD; COL; 3.75X7;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP;"},{"v":"1901-090"},null,null,null,{"v":"St. Charles Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":1},{"v":14},{"v":"1901-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22450"},null,{"v":"KIKAJIRA ISHII"},{"v":"DINNER TO HIS SAN FRANCISCO FRIENDS"},{"v":"SOC;"},{"v":"FAIRMONT HOTEL [SAN FRANCISCO, CA]"},{"v":"FOLDER; 4.25 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; WINES WITH EACH COURSE;"},{"v":"1907-776"},null,null,null,{"v":"Kiknjiro Ishii"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1907},{"v":8},{"v":30},{"v":"1907-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22451"},null,{"v":"WASHINGTON MEMBERS OF THE NATIONAL ACADEMY OF SCIENCES"},{"v":"BANQUET TO THE VISITING MEMBERS OF THE NATIONAL ACADEMY OF SCIENCES"},{"v":"PROF;"},{"v":"RAUSCHER'S, [WASHINGON, D.C.]"},{"v":"FOLDER; ILLUS; COL; 5.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; WINES LISTED FOR INDIVIDUAL COURSES; MENU IN SHAPE OF A BOOK; DECORATIVE BORDER; [PLACE INFO SUPPLIED BY FEB]; SEPARATE SEATING PLAN;"},{"v":"1901-956"},null,null,null,{"v":"Washington Members Of The National Academy Of Sciences"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":4},{"v":18},{"v":"1901-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22454"},null,{"v":"EVERETT HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"UNION SQUARE, NEW YORK, NY"},{"v":"FOLDER; 7.0X11.0;"},null,{"v":"FULLY PRICED BILL OF FARE; HALF PORTION PRICES QUOTED; PRICED WINE LIST;"},{"v":"1900-130"},null,null,null,{"v":"Everett House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":165},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22455"},null,{"v":"THE ALMA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ALMA, MI"},{"v":"FOLDER, ILLUS; 4.25 X 5.75;"},null,{"v":"DRAWING OF HOTEL WITH WORDS HEALTH AND REST;"},{"v":"1895-162"},null,null,null,{"v":"The Alma"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1895},{"v":10},{"v":11},{"v":"1895-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22456"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"TROPICAL SCENE WITH WOMAN HOLDING JUG;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-906"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":4},{"v":12},{"v":"1901-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22457"},null,{"v":"UNITED STATES FLAGSHIP RAINBOW"},{"v":"DINNER"},{"v":"NAV;"},{"v":"CAVITE, PHILIPPINE ISLANDS;"},{"v":"FOLDER; 4 X 5.25;"},{"v":"OTHER (SOC);"},{"v":"PENCILLED AUTOGRAPHS;"},{"v":"1907-170"},null,null,null,{"v":"United States Flagship Rainbow"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1907},{"v":2},{"v":4},{"v":"1907-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22458"},null,{"v":"AMERICAN ASSOCIATION FOR THE ADVANCEMENT OF OSTEOPATHY"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"THE BATES,INDIANAPOLIS,IND"},{"v":"BOOKLET;ILL;5.25X6.5;"},null,{"v":"HANDWRITTEN NOTE,100 PERSONS,2,DECORATIONS AND MUSIC;MUSICAL PROGRAM;"},{"v":"1899-508"},null,null,null,{"v":"R.M.S.Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1899},{"v":7},{"v":5},{"v":"1899-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22459"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-191"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":176},{"v":1906},{"v":2},{"v":18},{"v":"1906-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22460"},null,{"v":"ORIENTAL HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"BANGKOK, [THAILAND]"},{"v":"FOLDER; ILLUS; 3.6X5;"},null,{"v":"MENU IN FRENCH; DECORATIVE BORDER;"},{"v":"1907-304"},null,null,null,{"v":"Oriental Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1907},{"v":3},{"v":16},{"v":"1907-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22461"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER;  4.5 X 7.25;"},null,{"v":"LOGO;"},{"v":"1901-375"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1901},{"v":2},{"v":15},{"v":"1901-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22462"},null,{"v":"UNITED STATES HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS, NY"},{"v":"FOL; ILLUS; 5.75 x 9;"},null,{"v":"ILLUS. OF HOTEL ON COVER, LAWN VIEW ON BACK; PROPRIETORS NAMED; INCLUDES WINE LIST; HOURS FOR CHILDREN & SERVANTS"},{"v":"1881-010"},null,null,null,{"v":"United States Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":190},{"v":1881},{"v":8},{"v":27},{"v":"1881-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22463"},null,{"v":"CONGRESSO ALPINO"},{"v":"DINNER"},{"v":"?"},{"v":"TIVOLI"},{"v":"BROADSIDE;ILLUS;5 X 6.75;"},{"v":"22ND"},{"v":"ITALIAN"},{"v":"1890-076"},null,null,null,{"v":"Congresso Alpino"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1890},{"v":7},{"v":13},{"v":"1890-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22464"},null,{"v":"ARTHUR L. MERRIAM"},{"v":"DINNER GIVEN TO THE OFFICERS AND REPRESENTATIVES OF THE AMES IRON WORKS"},{"v":"COMMERCIAL"},{"v":"REPUBLICAN CLUB, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINE LIST PLUS MANHATTAN COCKTAILS; GUEST LIST INCLUDED; REPLUBLICAN CLUB INITIALS ON COVER; CORD AND TASSLE ATTACHMENT;"},{"v":"1905-863"},null,null,null,{"v":"Arthur L. Merriam"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1905},{"v":11},{"v":16},{"v":"1905-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22465"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE  ABOARD SCHNELLDAMPFER (EXPRESS-STEAMER) FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},null,{"v":"ENGLISH AND GERMAN; MUSICAL PROGRAM; ILLUSTRATION OF SHIP;"},{"v":"1899-839"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1899},{"v":12},{"v":14},{"v":"1899-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22466"},null,{"v":"HOTEL COLONIAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU,N.P."},{"v":"CARD;ILLUS;5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-273"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":2},{"v":4},{"v":"1901-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22467"},null,{"v":"MANUFACTURERS CLUB OF PHILADELPHIA"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"PHILADELPHIA, PA"},{"v":"BOOKLET; COL; 4.5 X 6.5;"},{"v":"ANIV;"},{"v":"WINES WITH EACH COURSE; BROWN LEATHER COVER; CALL NUMBER 1906-120 IS IN UNUSUALS FOLDER;"},{"v":"1906-121"},null,null,null,{"v":"Manufacturers Club Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"12"},{"v":26},{"v":1906},{"v":2},{"v":3},{"v":"1906-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22469"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER;  4.5 X 7.25;"},null,{"v":"LOGO;"},{"v":"1901-587"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1901},{"v":3},{"v":6},{"v":"1901-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22470"},null,{"v":"LEWIS & CLARK CENTENNIAL EXPOSITION"},{"v":"DINNER TO GOV.MYRON T.HERRICK OF OHIO & GOV.B.B.BROOK OF WYOMING"},{"v":"GOV;"},{"v":"?"},{"v":"BROADSIDE; GOLD EMBLEM;5.5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1905-563"},null,null,null,{"v":"Lewis & Clark Centennial Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1905},{"v":7},{"v":12},{"v":"1905-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22471"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"COVE WITH MOUNTAINS AND SMALL BOAT;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-900"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":4},{"v":11},{"v":"1901-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22472"},null,{"v":"BROOKLYN BICYCLE CLUB"},{"v":"20TH ANNIVERSARY DINNER"},{"v":"SOC;"},{"v":"BROOKLYN NY"},{"v":"FOLDER; ILLUS; COL; 4.25 X 6.5;"},{"v":"ANNIVERSARYERSARY"},{"v":"MENU IN FRENCH; OFFICERS & SPEAKERSLISTED;"},{"v":"1899-190"},null,null,null,{"v":"Brooklyn Bicycle Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1899},{"v":2},{"v":18},{"v":"1899-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22473"},null,{"v":"HOTEL ALCAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE,  FL"},{"v":"CARD; 4 X 7.5;"},null,{"v":"LOGO; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-584"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":3},{"v":6},{"v":"1901-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22474"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SAILBOAT PASSING STEAMSHIP AT SEA;"},{"v":"1901-847"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1901},{"v":4},{"v":6},{"v":"1901-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22475"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK A LA CARTE"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5X8.75;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; OCEAN LINER AT SEA;"},{"v":"1906-614"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1906},{"v":7},{"v":23},{"v":"1906-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22476"},null,{"v":"C. & N. W. PASSENGER STATION"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; 4.75 X 6.0;"},{"v":"SECULAR HOLIDAY;"},{"v":"PRICED MENU; ILLUS. TURKEY, EMBOSSED; SCROLL; HAND-WRITTEN NOTATION OF PLACE;"},{"v":"1899-776"},null,null,null,{"v":"C. & N. W. Passenger Station"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":19},{"v":1899},{"v":11},{"v":30},{"v":"1899-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22477"},null,{"v":"METROPOLE HOTEL"},{"v":"ARBOR DAY DINNER"},{"v":"COMMERCIAL"},{"v":"FARGO, NORTH DAKOTA"},{"v":"FOLDER;ILLUS; COL; 5.5 X 6.75;"},{"v":"STATE HOLIDAY--ARBOR DAY"},null,{"v":"1899-415"},null,null,null,{"v":"Metropole Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1899},{"v":5},{"v":5},{"v":"1899-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22478"},null,{"v":"DR. HARBAN"},{"v":"DINNER"},{"v":"SOC;"},{"v":"THE NEW WILLARD, WASHINGTON DC"},{"v":"CARD; 4 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE;"},{"v":"1906-029"},null,null,null,{"v":"Dr. Harban"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1906},{"v":1},{"v":8},{"v":"1906-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22479"},null,{"v":"HOLLAND-AMERICAN LINE"},{"v":"LUNCHEON MENU"},{"v":"COMMERCIAL"},{"v":"R.M.S. ROTTERDAM"},{"v":"BROADSHEET; ILLUS; COL; 4.25X6.5;"},null,{"v":"INCLUDES PRICED WINE-LIST; DUTCH FLAG ON TOP OF MENU;"},{"v":"1898-368"},null,null,null,{"v":"Holland American Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":94},{"v":1898},{"v":11},{"v":30},{"v":"1898-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22481"},null,{"v":"(AMERICAN LEGATION)"},{"v":"DINER"},{"v":"GOVT;"},{"v":"[COPENHAGEN, DENMARK]"},{"v":"CARD; 3.6X5.6;"},null,{"v":"MENU IN FRENCH; [SPONSOR & PLACE INFO HANDWRITTEN];"},{"v":"1907-504"},null,null,null,{"v":"American Legation"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1907},{"v":5},{"v":13},{"v":"1907-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22482"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. FRIESLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"SHIP AND ROW BOAT ILLUSTRATION; HANDWRITTEN; PRINTED WINE LIST SITH RATES OF EXCHANGE FROM FRANCS TO OTHER CURRENCIES;"},{"v":"1900-505"},null,null,null,{"v":"Red Star Line"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":58},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22483"},null,{"v":"ALDINE CLUB"},{"v":"DINNER TO DR. A. CONAN DOYLE"},{"v":"SOC;"},null,{"v":"FOLDER; ILLUS; 6X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DRAWINGS OF ALL TYPES OF LAMPS ON COVER"},{"v":"1894-118"},null,null,null,{"v":"Aldine Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1894},{"v":12},{"v":7},{"v":"1894-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22484"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"S.S. FRIESLAND"},{"v":"BROADSHEET; ILLUS; 5X8;"},{"v":"OTHER (DAILY MENU);"},{"v":"HANDWRITTEN; SEA SCENE AT TOP OF MENU; PRICED WINE LIST IN FRANCS ON BACK OF MENU;"},{"v":"1900-151"},null,null,null,{"v":"Red Star Line"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22485"},null,{"v":"FACULTY OF ACTUARIES IN SCOTLAND"},{"v":"JUBILEE DINNER"},{"v":"PROF;"},{"v":"NORTH BRITISH STATION HOTEL, EDINBURGH"},{"v":"FOLDER; ILLUS; 5X7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; MENU IN FRENCH; PHOTOS OF 1ST HON. SECRETARIES; TOASTS, SONGS, CHAIRMAN AND CROUPIERS LISTED;"},{"v":"1906-071"},null,null,null,{"v":"Faculty Of Actuaries In Scotland"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1906},{"v":1},{"v":19},{"v":"1906-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22486"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. EMPRESS OF INDIA"},{"v":"CARD; 4.75 X 7.25;"},null,{"v":"ITEMS ON MENU ARE NUMBERED; RED AND WHITE FLAG;"},{"v":"1898-169"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1898},{"v":5},{"v":11},{"v":"1898-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22489"},null,{"v":"R.M.S.MAJESTIC"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;3.25X5;"},{"v":"DAILY;"},null,{"v":"1899-487"},null,null,null,{"v":"R.M.S.Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1899},{"v":7},{"v":2},{"v":"1899-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22490"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER AUGUSTE VICTORIA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF PORT OF GENOA WITH SAILING SHIPS; MUSICAL PROGRAM;"},{"v":"1901-376"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":2},{"v":15},{"v":"1901-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22491"},null,{"v":"BELVEDERE HOUSE;"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK [NY]"},{"v":"FOLDER; ILLUS; 7.5X11.5;"},null,{"v":"ILLUS. OF HOTEL ON COVER; PRICED A LA CARTE MENU; DATE HAND WRITTEN;"},{"v":"1900-406"},null,null,null,{"v":"Belvedere"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":122},{"v":1900},{"v":1},{"v":19},{"v":"1900-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22492"},null,{"v":"AMERICAN MEDICAL EDITORS' ASSOCIATION"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"MARLBOROUGH-BLENHEIM HOTEL, ATLANTIC CITY, NJ"},{"v":"BOOKLET; ILLUS; 6.25 X 8.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; SPEECHES; AMERICAN EAGLE AND FLAG;"},{"v":"1907-568"},null,null,null,{"v":"American Medical Editors' Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":23},{"v":1907},{"v":6},{"v":3},{"v":"1907-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22493"},null,{"v":"MT. MORRIS ROYAL ARCH CHAPTER NO.137"},{"v":"BANQUET"},{"v":"SOC."},{"v":"SCOVILLE HOUSE"},{"v":"CARD; 5.5 X 9;"},{"v":"ANNIVERSARY."},null,{"v":"1896-211"},null,null,null,{"v":"Mt. Morris Royal Arch Chapter No.137"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1896},{"v":11},{"v":18},{"v":"1896-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22494"},null,{"v":"COLONIAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU, N.P. BAHAMAS"},{"v":"CARD; 3.75X7.5;"},null,null,{"v":"1901-174"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1901},{"v":1},{"v":25},{"v":"1901-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22495"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"SHIP IN COVE;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-905"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":4},{"v":12},{"v":"1901-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22496"},null,{"v":"STEVENS INSTITUTE OF TECHNOLOGY CLASS OF '93"},{"v":"FIRST ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"HOTEL MARLBOROUGH [HOBOKEN NY?]"},{"v":"FOLDER; COL; 6 X 5;"},{"v":"OTHER (S0C?)"},{"v":"PRINTED IN RED; TIED WITH MAROON AND WHITE RIBBON; TOASTS; MUSIC;"},{"v":"1890-046"},null,null,null,{"v":"Stevens Institute Of Technology Class Of '93"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1890},{"v":3},{"v":13},{"v":"1890-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22497"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"COMPLEX SCENE WITH ART NOUVEAU DECORATION;DANCING COUPLE ON BACK COVER;ILLUSTRATIONS ON INSIDE PAGES;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-919"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":4},{"v":14},{"v":"1901-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22498"},null,{"v":"WESTERN RESERVE UNIVERSITY"},{"v":"BANQUET IN HONOR OF MR. HENRY REYNOLDS HATCH"},{"v":"EDUC;"},{"v":"STILLMAN HOTEL, CLEVELAND, OHIO"},{"v":"FOLDER; ILLUS; 5.25 X 6.75;"},{"v":"[ON THE COMPLETION OF THE HATCH LIBRARY BUILDING OF WESTERN RESERVE]"},null,{"v":"1898-300"},null,null,null,{"v":"Western Reserve University"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1898},{"v":11},{"v":2},{"v":"1898-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22500"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER AUGUSTE VICTORIA"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP, FRUIT, AND CLASSICAL FIGURE OF WOMAN;"},{"v":"1900-800"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22501"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ABEND-ESSEN"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF LINER AT SEA AND ENTERING VARIOUS PORTS;"},{"v":"1906-616"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1906},{"v":7},{"v":23},{"v":"1906-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22502"},null,{"v":"CLANCEY'S HOTEL MABSON"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"MONTGOMERY,AL"},{"v":"FOLDER;ILL;COL;5.5X7;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"IDENTICAL FRONT COVER TO 1899-887;"},{"v":"1899-890"},null,null,null,{"v":"Clancey's Hotel Mabson"},null,null,null,{"v":"complete"},{"v":"4"},{"v":45},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22503"},null,{"v":"LUMBERMEN'S EXCHANGE"},{"v":"20TH ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"UNION LEAGUE, [PHILADELPHIA, PA]"},{"v":"BOOKLET; ILLUS; COL; 3.6X7.25;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES MARTINI AND WINE LIST; OFFICERS, DIRECTORS, COMMITTEES LISTED; MEMBERS INCLUDED; [PLACE INFO SUPPLIED BY FEB]; COSTUMED GIRL WITH LUMBER SAWS, HATCHETS, ETC. ON COVER;  RIBBON ATTACHMENT;"},{"v":"1907-368"},null,null,null,{"v":"Lumbermen's Exchange"},null,null,null,{"v":"complete"},{"v":"16"},{"v":21},{"v":1907},{"v":4},{"v":11},{"v":"1907-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22504"},null,{"v":"ADOLPHE GRAND-DUC DE LUXEMBOURG"},{"v":"DINNER"},null,null,{"v":"CARD; ILLUS; COL; 5.25 X 8;"},{"v":"OTHER (SOC);"},{"v":"HANDWRITTEN IN PURPLE INK; RED, BLUE, GOLD CREST; NAME OF MRS. PAUL DANA STAMPED ON REAR; FRENCH;"},{"v":"1896-196"},null,null,null,{"v":"Adolphe Grand Duc De Luxembourg"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1896},{"v":11},{"v":2},{"v":"1896-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22505"},null,{"v":"FARMERS' CLUB"},{"v":"DINNER"},{"v":"[SOC?];"},{"v":"GRAND HOTEL, LONDON, ENGLAND"},{"v":"BROADSIDE; ILLUS; 4X6.75;"},null,{"v":"FRENCH; ELABORATED WINELIST;"},{"v":"1898-125"},null,null,null,{"v":"Farmers' Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1898},{"v":3},{"v":22},{"v":"1898-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22506"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; COL; 4 X 7;"},null,{"v":"LOGO; TAN STOCK;"},{"v":"1901-210"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":1},{"v":27},{"v":"1901-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22507"},null,{"v":"INDIANA STATE SOLDIERS' HOME"},{"v":"THANKSGIVING DAY BREAKFAST, DINNER & SUPPER"},{"v":"MIL;"},{"v":"LA FAYETTE,INDIANA"},{"v":"FOLDER;ILLUS;5X5.5;"},{"v":"SECULAR HOLIDAY;"},null,{"v":"1906-870"},null,null,null,{"v":"Indiana State Soldiers' Home"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1906},{"v":11},{"v":29},{"v":"1906-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22509"},null,{"v":"U.S.M.A. (UNITED STATES MILITARY ACADEMY?)"},{"v":"GRADUATION BANQUET"},{"v":"MIL;"},{"v":"MURRAY HILL HOTEL [NYC]"},{"v":"BOOKLET; ILLUS; 5 X 6.5;"},{"v":"RITE;"},{"v":"ILLUS. OF HELMET, SHIELD, PALM, PEACE PIPE; WINES;"},{"v":"1895-111"},null,null,null,{"v":"U.S.M.A. (United States Military Academy?)"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1895},{"v":6},{"v":12},{"v":"1895-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22511"},null,{"v":"ROYAL PALM HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"MIAMI BAY BISCAYNE,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; 4.5 X 8.25;"},null,null,{"v":"1901-610"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":8},{"v":"1901-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22512"},null,{"v":"NEW HAMPSHIRE CLUB"},{"v":"DINNER"},null,{"v":"YOUNG'S HOTEL, BOSTON,MASS"},{"v":"BROADSIDE; ILLUS; COL; 4.25 X 7;"},null,null,{"v":"1897-302"},null,null,null,{"v":"New Hampshire Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1897},{"v":11},{"v":10},{"v":"1897-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22513"},null,{"v":"NATIONAL ARCHITECTURAL CLUBS"},{"v":"NATIONAL CONVENTION"},{"v":"PROF;"},{"v":"CENTURY CLUB,CLEVELAND,OHIO;"},{"v":"FOLDER; ILLUS; 5 X 6.50;"},{"v":"[CONVENTION]"},{"v":"ENTERTAINMENT COMMITTEE & SPEAKERS LISTED;"},{"v":"1899-459"},null,null,null,{"v":"National Architectural Clubs"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1899},{"v":6},{"v":3},{"v":"1899-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22514"},null,{"v":"(COMMUNITY OF ZURICH)"},{"v":"BANQUET FOR THE OPENING OF THE NEW TOWNHALL"},{"v":"GOVT;"},{"v":"PAVILLON, ZURICH,[SWITZERLAND]"},{"v":"CARD; ILL; COLOR; 5.25X7;"},{"v":"OTHER (BUILDING OPENING);"},{"v":"WINES SERVED; MUSICIANS GROUP IDENTIFIED;"},{"v":"1895-167"},null,null,null,{"v":"Community Of Zurich"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1895},{"v":10},{"v":19},{"v":"1895-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22516"},null,{"v":"5TH MASS. BATTERY LIGHT ARTILLERY ASSO."},{"v":"21ST REUNION MEAL"},{"v":"MIL"},{"v":"YOUNG'S HOTEL, (MASS)"},{"v":"FOLDER; 4.75X5.5"},{"v":"OTHER"},null,{"v":"1891-107"},null,null,null,{"v":"5th Mass. Battery Light Artillery Asso."},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1891},{"v":10},{"v":7},{"v":"1891-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22517"},null,{"v":"GRAND CHAPTER OF THE STATE OF NEW YORK"},{"v":"TESTIMONIAL TO M.E. FREDERICK E. BARNES PAST GRAND HIGH PRIEST"},{"v":"SOC;"},{"v":"CARNEGIE HALL NYC"},{"v":"FOLDER;4.25 X 5.5"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; PRINTED IN RED;"},{"v":"1895-108"},null,null,null,{"v":"Grand Chapter Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1895},{"v":6},{"v":6},{"v":"1895-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22518"},null,{"v":"ORDER OF UNITED AMERICANS"},{"v":"ANNUAL WASHINGTON'S BIRTHDAY DINNER"},{"v":"PATR;"},{"v":"M.F. LYONS; BOWERY; NY;"},{"v":"FOLDER; ILLUS; COL; 3.75X5.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"FLAG AND WEAPONS MOTIF;"},{"v":"1890-040"},null,null,null,{"v":"Order Of United Americans"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1890},{"v":2},{"v":22},{"v":"1890-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22519"},null,{"v":"CITY EDITOR'S ASSOCIATION OF PHILADELPHIA"},{"v":"DINNER"},{"v":"PROF;SOC;"},{"v":"THE BOURSE,(PHILADELPHIA,PA)"},{"v":"FOLDER;5.5X4.5;"},null,{"v":"WINES SERVED;MEMBERS AND GUESTS LISTED;"},{"v":"1897-029"},null,null,null,{"v":"City Editor's Association Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1897},{"v":1},{"v":30},{"v":"1897-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22520"},null,{"v":"HOTEL SCHENLEY"},{"v":"FOURTH OF JULY DINNER"},{"v":"COMMERCIAL"},{"v":"PITTSBURGH, PA"},{"v":"BOOKLET; COL; 4.75 X 6;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"EMBOSSED COVER, RED, WHITE, AND BLUE CORD; EAGLE WITH FLAG EMBLEM; DECLARATION OF INDEPENDENCE IN MINISCULE PRINT ON INSIDE;"},{"v":"1898-215"},null,null,null,{"v":"Hotel Schenley"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":27},{"v":1898},{"v":7},{"v":4},{"v":"1898-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22521"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"FOLDER; ILLUS; COL; 4.5 X 7.25;"},null,null,{"v":"1901-120"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1901},{"v":1},{"v":18},{"v":"1901-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22523"},null,{"v":"TRUSTEES OF THE MISSOURI BOTANICAL GARDEN"},{"v":"2ND ANNUAL BANQUET"},{"v":"COM"},{"v":"MERCANTILE CLUB,ST.LOUIS, [MISSOURI]"},{"v":"CARD; ILL; 5.5X8.75D"},{"v":"ANNUAL BANQUET"},{"v":"UNIDENTIFIED PORTRAIT ILLUSTRATED"},{"v":"1891-062"},null,null,null,{"v":"Trustees Of The Missouri Botanical Garden"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1891},{"v":5},{"v":21},{"v":"1891-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22524"},null,{"v":"(CLEVELAND BAR?)"},{"v":"DINNER FOR JOHN MARSHALL DAY"},{"v":"PROF;"},{"v":"COLONIAL HOTEL;CLEVELAND,OH"},{"v":"BOOKLET;ILLUS;COL;6X7;"},{"v":"ANNIVERSARY;"},{"v":"TWISTED CORD AT RIGHT;PICTURE OF JOHN MARSHALL IN FRAME AMONG BOOKS;WINES;TOASTS;"},{"v":"1901-280"},null,null,null,{"v":"Cleveland Bar?"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1901},{"v":2},{"v":4},{"v":"1901-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22525"},null,{"v":"OLYMPIC CLUB OF NEW YORK"},{"v":"OLD-FASHIONED RHODE ISLAND CLAM BAKE"},{"v":"SOC;"},{"v":"BAY SHORE, NY"},{"v":"FOLDER; ILLUS; 3.5X2.5;"},null,{"v":"WINES LISTED; OFFICERS LISTED; PHOTO OF CASINO AND CLUB GROUNDS FROM THE BAY ON BACK;"},{"v":"1906-697"},null,null,null,{"v":"Olympic Club Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1906},{"v":9},{"v":8},{"v":"1906-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22526"},null,{"v":"PARK AVENUE HOTEL"},{"v":"DINNER FROM 6 TO 8"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; ILLUS; COL; 5 X 7.5;"},null,null,{"v":"1900-224"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":46},{"v":1900},{"v":1},{"v":13},{"v":"1900-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22527"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV."},{"v":"AT SEA"},{"v":"BROADSIDE; 4 X 6;"},null,null,{"v":"1906-814"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1906},{"v":11},{"v":11},{"v":"1906-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22530"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 4 X 7.5;"},null,{"v":"ARTIST'S RECEPTION FROM 8 TO 10;"},{"v":"1901-234"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":47},{"v":1901},{"v":2},{"v":1},{"v":"1901-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22531"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; 4.25 X 7;"},null,{"v":"LOGO"},{"v":"1901-187"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":1},{"v":26},{"v":"1901-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22532"},null,{"v":"NAVAL ORDER OF THE UNITED STATES"},{"v":"SECOND TRIENNIAL CONGRESS IN COMMEMORATION OF THE HUNDREDTH ANNIVERSARY  OF THE VICTORY OF THE \"CONSTELLATION\" OVER THE FRIGATE \"L'INSURGENTE\""},{"v":"NAV;"},{"v":"HOTEL LAFAYETTE, PHILADELPHIA [PA]"},{"v":"BOOKLET; COL; ILLUS; 5.5 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"RED, WHITE, AND BLUE MEDALS; WINES; TOASTS;"},{"v":"1899-172"},null,null,null,{"v":"Naval Order Of The United States"},null,null,null,{"v":"complete"},{"v":"8"},{"v":30},{"v":1899},{"v":2},{"v":9},{"v":"1899-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22533"},null,{"v":"GEORGE BARDIN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"HOTEL S'GEORGE, NYACK-ON-THE-HUDSON, [NY]"},{"v":"CARD; 3.5X5;"},{"v":"OTHER (DAILY MENU);"},{"v":"MENU PARTLY IN FRENCH;"},{"v":"1895-173"},null,null,null,{"v":"George Bardin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1895},{"v":10},{"v":27},{"v":"1895-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22534"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ZWEITES FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER, GODDESS OF FOOD, DECORATIVE VINES & FRUITS;"},{"v":"1901-839"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":4},{"v":5},{"v":"1901-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22535"},null,{"v":"IMPERIAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PETOSKEY, MI;"},{"v":"CARD; 4.75 X 7.25;"},null,{"v":"INFORMATION ABOUT PLACE HANDWRITTEN BY FNB;"},{"v":"1899-529"},null,null,null,{"v":"Imperial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1899},{"v":7},{"v":23},{"v":"1899-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22537"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ON BOARD S.S.AMERIKA"},{"v":"BROADSIDE;GOLD TRIM;6X9.25;"},{"v":"DAILY;"},{"v":"MENU IN GERMAN & ENGLISH;"},{"v":"1906-648"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1906},{"v":7},{"v":27},{"v":"1906-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22539"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"CARD;ILL;5X8;"},{"v":"DAILY;"},{"v":"RED STAR LINE DONE WITH COOKING UTENSILS;ANGEL WITH APRON AND CAP STIRRING POT;GARLAND OF UTENSILS,FOOD,ETC;"},{"v":"1900-843"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22540"},null,{"v":"JOSEPHINE"},{"v":"LUNCHEON"},{"v":"SOC;"},{"v":"PHILADELPHIA,PA"},{"v":"CARD; ILLUS; COL; 4 X 6;"},{"v":"OTHER (SOC);"},{"v":"MENU APPEARS TO BE FOR A LUNCEON ON BOARD A YACHT; MARINE FLAGS IN RED WHITE AND BLUE;"},{"v":"1899-354"},null,null,null,{"v":"Josephine"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1899},{"v":4},{"v":15},{"v":"1899-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22543"},null,{"v":"HUDSON RIVER SCHOOL MASTERS' CLUB"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"THE TEN EYCK, ALBANY, NY"},{"v":"FOLDER;4.25X5.75;"},null,null,{"v":"1901-962"},null,null,null,{"v":"Hudson River School Masters' Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1901},{"v":4},{"v":19},{"v":"1901-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22544"},null,{"v":"ST. LAWRENCE CLUB"},{"v":"SIXTEENTH ANNUAL DINNER"},{"v":"OTHER (CLUB);"},{"v":"ASTOR HOTEL, NEW YORK, NY"},{"v":"CARD; COL; 4.25X6;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH;"},{"v":"1906-394"},null,null,null,{"v":"St. Lawrence Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1906},{"v":4},{"v":21},{"v":"1906-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22546"},null,{"v":"BERMUDA CATERING CO."},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"KENWOOD AND IMPERIAL HOTELS"},{"v":"CARD; ILLUS; COL; 5X7;"},null,{"v":"DATE AND \"BROUGHT BY CHAS. S. GWYNNE\" NOTED BY FEB;"},{"v":"1906-566"},null,null,null,{"v":"Bermuda Catering Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1906},{"v":7},{"v":9},{"v":"1906-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22547"},null,{"v":"ARTIC CLUB"},{"v":"THIRTEENTH ANNUAL REUNION AND DINNER"},{"v":"SOC;"},{"v":"ALDINE ASSOCIATION, NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; 5X7;"},{"v":"ANNIVERSARY;"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; ILLUSTRATION OF POLAR BEAR;"},{"v":"1906-104"},null,null,null,{"v":"Artic Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1906},{"v":1},{"v":27},{"v":"1906-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22548"},null,{"v":"PAST MASTER'S ASSOCIATION OF THE 29TH MASONIC DISTRICT OF NEW YORK"},{"v":"THIRD ANNUAL DINNER"},{"v":"SOC;"},{"v":"ELMIRA, NY"},{"v":"FOLDER; ILLUS; 5X6.5;"},{"v":"ANNIVERSARY;"},{"v":"TOASTS, OFFICERS AND COMMITTEE LISTED; SKETCH OF (MASONIC BUILDING?) ON COVER;"},{"v":"1907-346"},null,null,null,{"v":"Past Master's Association Of The 29th Masonic District Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1907},{"v":4},{"v":4},{"v":"1907-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22549"},null,{"v":"HOTEL ROANOKE"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"ROANOKE, VA"},{"v":"FOLDER; ILLUS; 4.75 X 7.5;"},{"v":"SECULAR HOLIDAY;"},{"v":"ILLUS. OF WOMAN IN COSTUME/TURKEY;"},{"v":"1899-770"},null,null,null,{"v":"Hotel Roanoke"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1899},{"v":11},{"v":30},{"v":"1899-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22550"},null,{"v":"ATLANTIC CITY HOTEL MEN'S ASSOCIATION"},{"v":"COMPLIMENTARY DINNER"},{"v":"PROF;"},{"v":"HOTEL RENNERT, BALTIMORE, MD"},{"v":"FOLDER; ILLUS; COL; 4.5X6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; PL NOTED BY FEB; COVER ILLUSTRATED WITH DRAWING OF YOUNG WOMAN;"},{"v":"1906-478"},null,null,null,{"v":"Atlantic City Hotel Men's Association"},null,null,null,{"v":"under review"},{"v":"4"},{"v":24},{"v":1906},{"v":5},{"v":22},{"v":"1906-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22551"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU,NP,BAHAMAS"},{"v":"CARD;ILLUS;COL;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-306"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":1},{"v":7},{"v":"1901-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22553"},null,{"v":"FREE TRADE CLUB"},{"v":"DINNER"},{"v":"SOCIAL"},{"v":"DELMONICO,NEW YORK NY;"},{"v":"CARD;4.25X6;"},null,{"v":"PRINTED IN FRENCH"},{"v":"1884-029"},null,null,null,{"v":"Free Trade Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1884},{"v":3},{"v":15},{"v":"1884-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22554"},null,{"v":"CHI PHI ASSOCIATION IN THE CITY OF NEW YORK"},{"v":"DINNER- VAUDEVILLE"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"CAFE BOULEVARD (NEW YORK?);"},{"v":"FOLDER; ILLUS; COL; 5.5 X 8;"},{"v":"ANNIVERSARY (?);"},{"v":"CHAMPAGNE; ENTERTAINMENT; GREEK LETTERS; RED AND BLUE PRINT;"},{"v":"1907-228"},null,null,null,{"v":"Chi Phi Association In The City Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1907},{"v":2},{"v":16},{"v":"1907-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22555"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU; FISH GLOSSARY ON BACK OF MENU;"},{"v":"1901-652"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":3},{"v":13},{"v":"1901-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22556"},null,{"v":"ABENAQUI CLUB HOUSE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"RYE BEACH, NH"},{"v":"BROADSIDE;ILLUS;4.25X8.5;"},null,null,{"v":"1905-690"},null,null,null,{"v":"Abenaqui Club House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1905},{"v":9},{"v":6},{"v":"1905-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22557"},null,{"v":"ASSOCIAZIONE FRATERNA DI MUTUO SOCCORSO IN NEW YORK"},{"v":"GRAN BANCHETTO D'ONORE AL PRESIDENTE SIG. VITO CONTESSA"},{"v":"SOC;"},{"v":"HOTEL DEL CAMPIDOGLIO, NEW YORK, NY"},{"v":"BROADSHEET; ILLUS; 4.25X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ITALIAN; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; PHOTO OF GUEST OF HONOR; SEAL ON FRONT;"},{"v":"1899-218"},null,null,null,{"v":"Associazione Fraterna Di Mutuo Soccorso In New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1899},{"v":3},{"v":2},{"v":"1899-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22558"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"CARD;ILLUS;COL;5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-283"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":2},{"v":5},{"v":"1901-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22559"},null,{"v":"THIRTEEN CLUB"},{"v":"175TH REGULAR & ANNUAL LADIES ROOF GARDEN DINNER"},{"v":"PROF;"},{"v":"CENTRAL RESTAURANT & ROOF GARDEN,143 LIBERTY ST.NY"},{"v":"BOOKLET; ILLUS; COL; 5 25 X 7.5;"},{"v":"ANNUAL;"},{"v":"SPEAKERS LISTED; 13 SIGNATURES OF TABLE 2;"},{"v":"1899-473"},null,null,null,{"v":"Thirteen Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1899},{"v":6},{"v":13},{"v":"1899-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22560"},null,{"v":"MILITARY ORDER OF THE LOYAL LEGION OF THE UNITD STATES COMMANDERY OF THE STATE OF MINNESOTA"},{"v":"IN COMMEMORATION OF THE BIRTHDAY OF ABRAHAM LINCOLN"},{"v":"MIL;"},{"v":"HOTEL RYAN, ST. PAUL, MN"},{"v":"BOOKLET; ILLUS; 5.5X7;"},{"v":"PAT;"},{"v":"PORTRAIT OF LINCOLN ON COVER, MILITARY RIBBON ON BACK COVER; MUSICAL PROGRAM LISTED; PROGRRAM INCLUDED MEMORIAL: \"RELATIVE TO THE DEATH OF GEN. RUTHERFORD B. HAYES, COMMANDER IN CHIEF OF THIS ORDER\". QUOTATIONS FROM LINCOLN'S SPEECHES"},{"v":"1893-018"},null,null,null,{"v":"Military Order Of The Loyal Legion Of The Unitd States Commandery Of The State Of Minnesota"},null,null,null,{"v":"complete"},{"v":"12"},{"v":17},{"v":1893},{"v":2},{"v":14},{"v":"1893-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22561"},null,{"v":"UNION LEAGUE"},{"v":"BON VOYAGE TO MR. JAMES POLLOCK"},{"v":"SOC;"},{"v":"UNION LEAGUE"},{"v":"FOLDER; 4.5 X 6.25;"},{"v":"OTHER (SOC.)"},{"v":"WINES;"},{"v":"1895-122"},null,null,null,{"v":"Union League"},null,null,null,{"v":"under review"},{"v":"4"},{"v":13},{"v":1895},{"v":6},{"v":3},{"v":"1895-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22562"},null,{"v":"RG"},{"v":"DINNER"},{"v":"?"},{"v":"DELMONICO'S NY"},{"v":"BROADSIDE; GOLD TRIM; 3.5 X 5.25;"},{"v":"?"},{"v":"MENU IN FRENCH; WINES LISTED;"},{"v":"1898-314"},null,null,null,{"v":"Rg"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1898},{"v":10},{"v":17},{"v":"1898-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22563"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISENFOLGE"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SEASIDE SURROUNDED BY HIGH MOUNTAINS & SMALL HOUSES; CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-810"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":3},{"v":31},{"v":"1901-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22567"},null,{"v":"VAN BUREN'S HOTEL"},{"v":"177TH REGULAR DINNER"},{"v":"COMMERCIAL"},{"v":"CONEY ISLAND,(NY)"},{"v":"CARD;ILL;COL;4.5X7.25;"},{"v":"DAILY;"},{"v":"TWO COPIES;EACH COPY ON DIFFERENT COLOR STOCK;"},{"v":"1899-571"},null,null,null,{"v":"Van Buren's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1899},{"v":9},{"v":13},{"v":"1899-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22568"},null,{"v":"EMPIRE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BROADWAY & 63 ST. NY"},{"v":"BROADSHEET; ILLUS; COL; 5.75 X 8;"},{"v":"DAILY"},{"v":"WINE LIST ON BACK;"},{"v":"1900-380"},null,null,null,{"v":"Empire Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":243},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22569"},null,{"v":"CATHOLIC CLUB"},{"v":"FOUNDER'S DINNER"},{"v":"RELIG;"},{"v":"?"},{"v":"BROADSIDE; 6 X 7.5;"},{"v":"[ANNUAL]"},{"v":"MENU IN FRENCH;"},{"v":"1901-415"},null,null,null,{"v":"Catholic Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":2},{"v":18},{"v":"1901-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22570"},null,{"v":"ALLEGHENY COUNTY BAR ASSOCIATION"},{"v":"NINETEENTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"UNION CLUB, PITTSBURGH, PA"},{"v":"BOOKLET; 4 X 8;"},{"v":"ANNIVERSARY;"},{"v":"MARTINIS AND WINES; TOASTS;"},{"v":"1908-170"},null,null,null,{"v":"Allegheny County Bar Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1908},{"v":2},{"v":21},{"v":"1908-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22571"},null,{"v":"N.Y.&P.R.S.S.CO. - U.S.M.S. COAMO"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; FLAG EMBLEM; 4.5X6.5;"},{"v":"DAILY"},null,{"v":"1905-582"},null,null,null,{"v":"N.Y.&P.R.S.S.Co.   U.S.M.S. Coamo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1905},{"v":7},{"v":17},{"v":"1905-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22573"},null,{"v":"BAPTIST SOCIAL UNION OF BOSTON"},{"v":"LADIES FESTIVAL DINNER"},{"v":"RELIG"},{"v":"(BOSTON,MASS)"},{"v":"BOOKLET; ILL; 5X6.5"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COMPLETE PROGRAM INCLUDING MUSIC LISTED"},{"v":"1889-063"},null,null,null,{"v":"Baptist Social Union Of Boston"},null,null,null,{"v":"complete"},{"v":"8"},{"v":40},{"v":1889},{"v":1},{"v":1},{"v":"1889-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22574"},null,{"v":"KING ENDWARD VII"},{"v":"DINNER"},{"v":"OTHER (BRITISH ROYAL FAMILY);"},{"v":"WINDSOR CASTLE"},{"v":"CARD; ILLUS; COL; 3.6X5.25;"},null,{"v":"FRENCH AND GERMAN; ROYAL INSIGNIA AT TOP OF MENU;"},{"v":"1905-877"},null,null,null,{"v":"King Edward Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1905},{"v":11},{"v":19},{"v":"1905-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22575"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ABOARD SS MANITOBA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"UNPRICED MENU; FLAG LOGO; PRICED SODAS AND WATERS; NOTE THAT CHILDREN OCCUPYING SEATS AT FIRST TABLE WILL BE CHARGED FULL FARE;"},{"v":"1900-662"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22576"},null,{"v":"COLONIAL HOTEL"},{"v":"DINNNER"},{"v":"COMMERCIAL"},{"v":"NASSAU, N.P. BAHAMAS"},{"v":"CARD; 5X9;"},null,null,{"v":"1901-173"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1901},{"v":1},{"v":24},{"v":"1901-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22577"},null,{"v":"BINGHAM HOUSE"},{"v":"EASTER SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"PHILADELPHIA, PA"},{"v":"FOLDER; ILLUS; COL; 5X6.5;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"PORTRAIT ILLUSTRATION ON COVER; DESERT: \"CRUSHED VIOLET ICE CREAM;\""},{"v":"1899-293"},null,null,null,{"v":"Bingham House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1899},{"v":4},{"v":2},{"v":"1899-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22578"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN-AMERIKA"},{"v":"DAILY MENU"},null,null,{"v":"FOLDER; COL; ILLUS;"},null,{"v":"ILLUS.OF SHIP, ANCHOR, FOOD"},{"v":"1884-001"},null,null,null,{"v":"Norddeutscher Lloyd Bremen Amerika"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1884},{"v":10},{"v":25},{"v":"1884-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22579"},null,{"v":"COMMERCIAL CLUB OF CINCINNATI"},{"v":"LUNCHEON TO COMMERCIAL CLUBS OF BOSTON, CHICAGO, AND ST. LOUIS"},{"v":"PROF;"},null,{"v":"CARD; ILLUS; 5.25 X 7.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PICTURE OF STEAMER ISLAND QUEEN (PLACE OF LUNCHEON?); WINES;"},{"v":"1897-180"},null,null,null,{"v":"Commercial Club Of Cincinnati"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1897},{"v":5},{"v":27},{"v":"1897-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22580"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA;MENU LISTED TWICE,IN ENGLISH AND GERMAN;MUSICAL PROGRAM;MUSICIAN PICTURED;"},{"v":"1901-795"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1901},{"v":3},{"v":30},{"v":"1901-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22582"},null,{"v":"PHI DELTA THETA"},{"v":"INITIATION BANQUET"},{"v":"SOC;GK;"},{"v":"PROVIDENCE, R.I."},{"v":"BOOKLET;3.5X4.5;"},{"v":"FRATERNITY DINNER;"},{"v":"INCLUDES TOASTS & PROGRAM"},{"v":"1892-119"},null,null,null,{"v":"Phi Delta Theta"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1892},{"v":10},{"v":14},{"v":"1892-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22584"},null,{"v":"R.M.S.MAJESTIC"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;3.25X5;"},{"v":"DAILY;"},null,{"v":"1899-484"},null,null,null,{"v":"R.M.S.Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1899},{"v":7},{"v":1},{"v":"1899-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22585"},null,{"v":"D'ANGLETERRE HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"BIARRITZ, FRANCE"},{"v":"FOLDER; ILLUS; 4X5.25;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"FRENCH;"},{"v":"1898-419"},null,null,null,{"v":"D'angleterre Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1898},{"v":12},{"v":25},{"v":"1898-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22586"},null,{"v":"KENSINGTON HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"5TH AVE. & 15TH ST. NY"},{"v":"BROADSIDE; 6.5 X 10.25;"},{"v":"DAILY"},{"v":"SOME ITEM HANDWRITTEN; ALL PRICES LISTED;"},{"v":"1900-391"},null,null,null,{"v":"Kensington Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":145},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22587"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN - DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP AT SEA SURROUNDED BY SMALLER VESSELS; BORDER OF FOOD THEMES; LOBSTERS; WINE CARAFES, TANKARD; THERE ARE MENUS FOR TWO DIFFERENT CLASSES FOR THIS DATE;"},{"v":"1901-940"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":4},{"v":16},{"v":"1901-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22588"},null,{"v":"COLONIAL CLUB OF NEW YORK"},{"v":"WASHINGTON'S BIRTHDAY DINNER"},{"v":"SOC;"},{"v":"CLUBHOUSE, SHERMAN SQUARE (NY?)"},{"v":"CAD FOLDER; ILLUS; 6 X 9.5;"},{"v":"OTHER (ANNIV)"},{"v":"WASHINGTON'S PORTRAIT; BATTLE SCENE; CLUBHOUSE; RED; WHITE; BLUE RIBBONS;"},{"v":"1895-038"},null,null,null,{"v":"Colonial Club Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1895},{"v":2},{"v":22},{"v":"1895-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22589"},null,{"v":"MARYLAND STATE BAR ASSOCIATION"},{"v":"TWELFTH ANNUAL MEETING"},{"v":"PROF;"},{"v":"ATANTIC HOTEL, OCEAN CITY, MD"},{"v":"BROADSIDE; ILLUS; COL; 5.25X8.75;"},{"v":"ANNIVERSARY;"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; DECORATIVE BORDER;"},{"v":"1907-655"},null,null,null,{"v":"Maryland State Bar Association"},null,null,null,{"v":"under review"},{"v":"2"},{"v":26},{"v":1907},{"v":7},{"v":5},{"v":"1907-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22590"},null,{"v":"THE PROFILE HOUSE"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"WHITE MOUNTAINS, NH"},{"v":"FOLDER; ILLUS; 5.25X3.5;"},null,{"v":"PHOTOGRAPH OF HOTEL AND GROUNDS ON COVER; THE VENDOME HOTEL, BOSTON, MA IS ON BACK COVER"},{"v":"1895-145"},null,null,null,{"v":"The Profile House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1895},{"v":8},{"v":23},{"v":"1895-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22591"},null,{"v":"U.S.S. SAN FRANCISCO"},{"v":"DINNER"},{"v":"NAV;"},{"v":"[RIO DE JANEIRO, BRAZIL]"},{"v":"CARD; ILL; 4.25X6.5;"},null,{"v":"PLACE ON SEPARATE SHEET WITH MUSICAL PROGRAM; RAISED HERALDIC EMBLEM ON TOP;"},{"v":"1894-030"},null,null,null,{"v":"U.S.S. San Francisco"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1894},{"v":3},{"v":1},{"v":"1894-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22592"},null,{"v":"PROFILE HOUSE"},{"v":"DAILY MENU, DINNER"},null,{"v":"FRANCONIA MTS,NEW HAMPSHIRE"},{"v":"ILLUS. FOLDER"},null,{"v":"INCLUDES WINE LIST"},{"v":"1866-006"},null,null,null,{"v":"Profile House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":59},{"v":1866},{"v":7},{"v":31},{"v":"1866-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22593"},null,{"v":"MR. & MRS. F.A. RINGLER"},{"v":"[?WEDDING ANNIVERSARY PARTY?]"},{"v":"OTHER (PRIVATE PARTY);"},{"v":"SAVOY HOTEL, (?)"},{"v":"CARD; ILLUS; 5.75X9.75;"},{"v":"[?ANNIV?];"},{"v":"FRENCH; INCLUIDES WINES SERVED WITH INDIVIDUAL COURSES; MENU & PHOTOGRAPHS REPRODUCED ON WHITE SATIN STRIP ATTACHED TO CARD; PHOTOS SURROUNDED BY GARLANDS OF FLOWERS;"},{"v":"1901-162"},null,null,null,{"v":"Mr. & Mrs. F.A. Ringler"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":1},{"v":23},{"v":"1901-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22594"},null,{"v":"WINDSOR"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; ILLUS; COL; 6.5 X 8.5;"},{"v":"SECULAR HOLIDAY. HOLIDAY"},null,{"v":"1896-221"},null,null,null,{"v":"Windsor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1896},{"v":11},{"v":26},{"v":"1896-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22595"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-088"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":169},{"v":1906},{"v":1},{"v":25},{"v":"1906-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22598"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF WOMAN IN CLASSICAL DRESS HOLDING SHIELD WITH INITIALS H.P.A.A.G., AND STEAMER;"},{"v":"1901-690"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":3},{"v":18},{"v":"1901-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22599"},null,{"v":"WINDSOR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; 6 X 8.5;"},null,{"v":"STATEMENT THAT ALL DRINKING WATER AND ICE ARE FILTERED OR MADE FROM DISTILLED WATER; PRICED MENU;"},{"v":"1898-182"},null,null,null,{"v":"Windsor Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":236},{"v":1898},{"v":5},{"v":19},{"v":"1898-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22600"},null,{"v":"COEUR DE LION CAMMANDERY NUMBER TWENTY-THREE KNIGHTS TEMPLAR"},{"v":"ALL AMERICAN BANQUET IN HONOR OF EDWIN C. HALL"},{"v":"SOC;"},{"v":"NEW YORK"},{"v":"FOLDER; ILLUS; 6 X 9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COURSES CHOSEN TO ILLUSTATION VARIOUS AREAS OF THE U.S.; SMALL SKETCHES; SKETCH OF EDWIN C. HALL;"},{"v":"1907-065"},null,null,null,{"v":"Coeur De Lion Cammandery Number Twenty Three Knights Templar"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1907},{"v":1},{"v":11},{"v":"1907-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22601"},null,{"v":"HOTEL PAISER HOP"},{"v":"OPENING OF THE HOTEL"},{"v":"COMMERCIAL"},{"v":"FRANKFURT, GERMANY"},{"v":"BOOKLET JOINED BY RIBBON; ILLUS; COL; 4 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN GERMAN;"},{"v":"1899-116"},null,null,null,{"v":"Hotel Paiser Hop"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1899},{"v":1},{"v":7},{"v":"1899-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22603"},null,{"v":"RHODE ISLAND SOCIETY OF THE SONS OF THE AMERICAN REVOLUTIO"},{"v":"ANNUAL DINNER"},{"v":"PATR;"},{"v":"NARRAGANSETT HOTEL, PROVIDENCE, RI"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"GEORGE WASHINGTON SURROUNDED BY EAGLE, FLAGS, WREATH; SPEAKERS; WINE;"},{"v":"1897-064"},null,null,null,{"v":"Rhode Island Society Of The Sons Of The American Revolutio"},null,null,null,{"v":"complete"},{"v":"8"},{"v":13},{"v":1897},{"v":2},{"v":22},{"v":"1897-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22604"},null,{"v":"CORTELYOU CLUB"},{"v":"TENTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"CLUB HOUSE, BROOKLYN, NY"},{"v":"BOOKLET; ILLUS; 6.5 X 9.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; PHOTO OF CLUBHOUSE; SPEECHES; SONG LYRICS;"},{"v":"1906-219"},null,null,null,{"v":"Cortelyou Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":33},{"v":1906},{"v":2},{"v":21},{"v":"1906-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22605"},null,{"v":"HAAN'S"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PARK ROW BUILDING [NY]"},{"v":"FOLDER; 7 X 11;"},null,{"v":"PRICED MENU; PRICED WINE LIST ON BACK COVER; NOTE ABOUT SAFETY OF THE WATER; A LA CARTE MENU;"},{"v":"1900-430"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":497},{"v":1900},{"v":1},{"v":22},{"v":"1900-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22606"},null,{"v":"MARINE SOCIETY OF NEW YORK"},{"v":"125TH ANNIVERARY DINNER"},{"v":"PROF;"},{"v":"HOFFMAN HOUSE CAFE, NEW YORK, NY"},{"v":"BROADSHEET; ILLUS; 5X7;"},{"v":"ANN;"},{"v":"SOCIETY SEAL & MOTTO ON COVER"},{"v":"1895-011"},null,null,null,{"v":"Marine Society Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1895},{"v":1},{"v":14},{"v":"1895-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22607"},null,{"v":"SAINT NICHOLAS SOCIETY OF CITY OF NEW YORK"},{"v":"PAAS FESTIVAL"},{"v":"RELIG;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6 x 7.50;"},{"v":"ETH;"},{"v":"FRENCH; INCLUDES PRICED WINE LIST; SOCIETY SEAL ON COVER"},{"v":"1889-035"},null,null,null,{"v":"Saint Nicholas Society Of City Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":38},{"v":1889},{"v":4},{"v":22},{"v":"1889-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22608"},null,{"v":"EL PASAJE"},{"v":"DAILY MENU, DINNER"},{"v":"CMMERCIAL"},{"v":"[HAVANA,CUBA]"},{"v":"BROADSHEET;5 3/4X9;"},{"v":"DINNER"},{"v":"INCLUDES WINE LIST; WRITTEN ENGLISH AND SPANISH PARTIALLY HANDWRITTEN"},{"v":"1882-029"},null,null,null,{"v":"El Pasaje"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":114},{"v":1882},{"v":1},{"v":1},{"v":"1882-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22609"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU; FISH GLOSSARY ON BACK OF MENU;"},{"v":"1901-546"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":3},{"v":3},{"v":"1901-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22610"},null,{"v":"SOCIETY OF MEDICAL JURISPRUDENCE"},{"v":"13TH ANNUAL DINNER"},{"v":"PROF;"},{"v":"HOFFMAN HOUSE"},{"v":"FOLDER;ILLUS; 5.25X8.25;"},{"v":"OTHER (ANNUAL MEETING);"},{"v":"FRENCH; PROGRAM OF TOASTS WITH LITERARY QUOTATIONS; DINNER COMMITTEE LISTED; SOCIETY SEAL ON COVER; SILK CORD ATTACHMENT;"},{"v":"1895-214"},null,null,null,{"v":"Society Of Medical Jurisprudence"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1895},{"v":12},{"v":21},{"v":"1895-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22611"},null,{"v":"HOTEL COLONIAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU, BAHAMAS"},{"v":"CARD; 5 X 9;"},null,{"v":"LOGO;"},{"v":"1901-182"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":1},{"v":25},{"v":"1901-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22613"},null,{"v":"FLAT IRON RESAURANT AND CAFE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"23RD STREET, NEW YORK"},{"v":"CARD; ILLUS; 7 X 12;"},null,{"v":"PRICED MENU AND WINE LIST; SMALL ILLUSTRATION OF FLAT IRON BUILDING;"},{"v":"1907-038"},null,null,null,{"v":"Flat Iron Restaurant & Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":119},{"v":1907},{"v":1},{"v":7},{"v":"1907-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22614"},null,{"v":"PINE FOREST INN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SUMMERVILLE, S.C."},{"v":"CARD; 4.5X6.5;"},null,{"v":"INN MOTTO AT TOP;"},{"v":"1901-139"},null,null,null,{"v":"Pine Forest Inn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":1},{"v":21},{"v":"1901-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22615"},null,{"v":"ANCIENT & HONORABLE ARTILLERY CO."},{"v":"253RD ANNIVERSARY"},{"v":"PATR;"},{"v":"FANEUIL HALL,BOSTON,MA."},{"v":"BOOKLET;ILLUS ON BACK;COL;4.5X7"},{"v":"ANNUAL DINNER"},{"v":"COMMITTEE & WINES LISTED"},{"v":"1891-066"},null,null,null,{"v":"Ancient & Honorable Artillery Co."},null,null,null,{"v":"complete"},{"v":"8"},{"v":53},{"v":1891},{"v":6},{"v":1},{"v":"1891-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22616"},null,{"v":"NEW ORLEANS STOCK EXCHANGE"},{"v":"DINNER"},{"v":"PROF;"},{"v":"GALATOIRE'S RESTAURANT, NEW ORLEANS, LA"},{"v":"BOOKLET; ILLUS; 7 X 9;"},{"v":"ANNIVERSARY (?);"},{"v":"WINES; ILLUSTRATION OF DOOR;"},{"v":"1906-696"},null,null,null,{"v":"New Orleans Stock Exchange"},null,null,null,{"v":"complete"},{"v":"12"},{"v":15},{"v":1906},{"v":9},{"v":6},{"v":"1906-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22618"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV;"},{"v":"AT SEA"},{"v":"BROADSIDE; 4 X 6;"},null,null,{"v":"1906-857"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":11},{"v":25},{"v":"1906-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22619"},null,{"v":"DOLAN'S RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"33 PARK ROW, NEW YORK CITY"},{"v":"CARD; 7 X 12;"},null,{"v":"PRICED MENU; MENU IN FEB'S HANDWRITING WITH NOTE THAT IT WAS COPIED FROM A BILL OF FARE FRAMED ON THE WALL;"},{"v":"1906-011"},null,null,null,{"v":"Dolan's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":19},{"v":1906},{"v":1},{"v":1},{"v":"1906-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22621"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; 4 X 7.5;"},null,null,{"v":"1901-623"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":3},{"v":9},{"v":"1901-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22622"},null,{"v":"NEW YORK PRESS"},{"v":"DINNER FOR VISITING MEMBERS OF THE GOVERNING BOARD OF THE INTERNATIONAL LEAGUE OF PRESS CLUBS"},{"v":"PROF"},{"v":"HOTEL MARLBOROUGH, NEW YORK"},{"v":"BOOKLET; ILL; 5.25X7"},{"v":"OTHER"},{"v":"FRENCH MENU; FASTENED AT LEFT BY CORD; SEATING PLAN; JOKING NOTICE ON PENULTIMATE PAGE"},{"v":"1891-101"},null,null,null,{"v":"New York Press"},null,null,null,{"v":"complete"},{"v":"8"},{"v":34},{"v":1891},{"v":9},{"v":23},{"v":"1891-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22623"},null,{"v":"NEW YORK & CHICAGO LIMITED"},{"v":"DINNER"},{"v":"COM."},{"v":"PULLMAN DINING CAR"},{"v":"FOLDER;ILLUS;4.5 X 7.5;"},{"v":"\"CONTINTENTAL DINNER\"EN ROUTE;"},{"v":"INCLUDES WINE LIST & PRICES"},{"v":"1888-066"},null,null,null,{"v":"New York & Chicago Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":90},{"v":1888},{"v":9},{"v":15},{"v":"1888-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22624"},null,{"v":"ROYAL PALM HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU; FISH GLOSSARY ON BACK OF MENU;"},{"v":"1901-510"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1901},{"v":2},{"v":27},{"v":"1901-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22625"},null,{"v":"BOOST CLUB"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"SAVOY (NY?)"},{"v":"BOOKLET; ILLUS; 6 X 9;"},{"v":"ANNIVERSARY;"},{"v":"WINE AND CHAMPAGNE; MENU IN FRENCH; ORNAMENTAL BORDER; TOASTS; SONG LYRICS;"},{"v":"1906-036"},null,null,null,{"v":"Boost Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":21},{"v":1906},{"v":1},{"v":10},{"v":"1906-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22626"},null,{"v":"IRISH FELLOWSHIP CLUB"},{"v":"BANQUET IN CELEBRATION OF ST. PATRICK'S DAY"},{"v":"SOC;"},{"v":"THE AUDITORIUM [CHICAGO, IL]"},{"v":"BOOKLET; ILLUS; 3.75 X 8;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; SEPARATE PHOTO OF A STATUE OF YOUNG ABE LINCOLN;"},{"v":"1907-312"},null,null,null,{"v":"Irish Fellowship Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1907},{"v":3},{"v":18},{"v":"1907-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22629"},null,{"v":"WOODSTOCK INN"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"WOODSTOCK, VT"},{"v":"BROADSHEET; 5X6.5;"},null,null,{"v":"1894-080"},null,null,null,{"v":"Woodstock Inn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1894},{"v":8},{"v":30},{"v":"1894-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22630"},null,{"v":"EVERETT HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"UNION SQUARE, NEW YORK, NY"},{"v":"FOLDER; 7.0X11.0;"},null,{"v":"FULLY PRICED MENU; HALF PORTION PRICES QUOTED; PRICED WINE LIST;"},{"v":"1900-129"},null,null,null,{"v":"Everett House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":29},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22631"},null,{"v":"HOTEL SAVOY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"FIFTH AVENUE AND 59TH ST., NY"},{"v":"CARD; 6.25 X 9.25;"},null,{"v":"CREST; NOTE THAT WATER IS DISTILLED FOR PURITY;"},{"v":"1900-186"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22632"},null,{"v":"(HARVARD?)"},{"v":"DINNER TO ROBERT T. LINCOLN"},null,null,{"v":"FOLDER; 5.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"TO R.T. LINCOLN ON DEPARTURE TO ENGLAND AS ENVOY; HANDPRINTED COVER WITH PRINTED TISSUE PAPER INSERT; GUEST LIST; GOLD LION ON BACK;"},{"v":"1889-051"},null,null,null,{"v":"Harvard?"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1889},{"v":5},{"v":14},{"v":"1889-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22633"},null,{"v":"THETA DELTA CHI FRATERNITY"},{"v":"REGULAR BANQUET OF THE FORTY-SIXTH CONVENTION"},{"v":"EDUC;"},{"v":"YOUNG'S HOTEL, BOSTON, MA"},{"v":"BOOKLET; ILLUS; 5X6.25;"},{"v":"OTHER (REUNTION);"},{"v":"EMBLEM OF FRATERNITY ON COVER; INCLUDES BLANK PAGES FOR AUTOGAPHS"},{"v":"1892-138"},null,null,null,{"v":"Theta Delta Chi Fraternity"},null,null,null,{"v":"complete"},{"v":"10"},{"v":30},{"v":1892},{"v":11},{"v":17},{"v":"1892-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22634"},null,{"v":"HOTEL DUQUESNE"},{"v":"TABLE D'HOTE DINNER"},{"v":"COM"},{"v":"?"},{"v":"CARD; 4.5X6.5"},null,{"v":"HANDWRITTEN ON TOP OF CARD\"BERTIE'S \"THANKSGIVING\". 1889"},{"v":"1889-090"},null,null,null,{"v":"Hotel Duquesne"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":17},{"v":1889},{"v":11},{"v":28},{"v":"1889-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22635"},null,{"v":"HOTEL ALGAZAR"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FLORIDA"},{"v":"BOOKLET;ILLUS;COL;5.25X7;"},{"v":"SECULAR HOLIDAY;"},{"v":"10 PENCILED SIGNATURES;MUSICAL PROGRAM;"},{"v":"1897-329"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1897},{"v":11},{"v":25},{"v":"1897-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22636"},null,{"v":"(KING UMBERTO)"},{"v":"LUNCH"},{"v":"PRIVATE;"},{"v":"(ROME,ITALY)"},{"v":"CARD;ILL;COL;4.25X6;"},null,{"v":"YEAR,NAME AND PLACE HANDWRITTEN;MENU IN FRENCH;"},{"v":"1898-239"},null,null,null,{"v":"King Umberto"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1898},{"v":8},{"v":6},{"v":"1898-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22637"},null,{"v":"RESTAURANT BREVOORT"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY [?]"},{"v":"BROADSIDE; ILLUS; COL; 8.75X12.625;"},null,{"v":"ILLUS IN RED; PEOPLE IN RENAISSANCE COSTUMES; MEDIEVAL HOUSES IN BACKGROUND, ONE WITH SIGN \"BREVOORT HOUSE\"; MENU HAND WRITTEN; NOTED \"AMERICAN PLAN\"; NO PRICES;"},{"v":"1900-138"},null,null,null,{"v":"Restaurant Brevoort"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22640"},null,{"v":"INTERLAKE YACHTING ASSOCIATION"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"THE HOLLENDEN, CLEVELAND, OH"},{"v":"FOLDER; ILLUS; COL; 4.5X9.75;"},{"v":"[ANIV?];"},{"v":"WINES LISTED; SKETCHES OF BOATS THROUGHOUT; OFFICERS, TOASTS AND COMMITTEES LISTED; COVER ON BLUE STOCK;"},{"v":"1908-128"},null,null,null,{"v":"Interlake Yachting Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1908},{"v":2},{"v":8},{"v":"1908-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22642"},null,{"v":"ELKS'"},{"v":"DINNER"},{"v":"SOC;"},{"v":"EN ROUTE TO BUFFALO"},{"v":"FOLDER; ILLUS; COL; 5.75X7.25;"},null,{"v":"COMPLETE WINE LIST ON SEPARATE PAG WITH PRICES;"},{"v":"1905-562"},null,null,null,{"v":"Elks'"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":71},{"v":1905},{"v":7},{"v":11},{"v":"1905-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22643"},null,{"v":"BRIGHTON BEACH HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BROOKLYN, NY"},{"v":"FOLDER; ILLUS; COL; 9X14;"},null,{"v":"PRICED WINE LIST ON BACK;"},{"v":"1906-572"},null,null,null,{"v":"Brighton Beach Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":418},{"v":1906},{"v":7},{"v":12},{"v":"1906-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22644"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF LARGE SAILBOAT GOING OUT TO SEA, STEAMSHIP IN BACKGROUND;"},{"v":"1901-830"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":4},{"v":3},{"v":"1901-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22645"},null,{"v":"HOTEL ST. REGIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED;MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE;"},{"v":"1906-148"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":173},{"v":1906},{"v":2},{"v":12},{"v":"1906-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22648"},null,{"v":"NATIONAL LIBERAL CLUB"},{"v":"COMPLIMENTARY DINNER TO SIR F. CARRUTHERS GOULD"},{"v":"POL;"},{"v":"WHITEHALL PLACE, LONDON, ENGLAND"},{"v":"BOOKLET; ILLUS; 7X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; HUMOROUS DRAWINGS ON FIRST NINE PAGES; TOASTS LISTED; DRAWING OF CLUB BUILDING;"},{"v":"1906-705"},null,null,null,{"v":"National Liberal Club"},null,null,null,{"v":"complete"},{"v":"16"},{"v":11},{"v":1906},{"v":7},{"v":25},{"v":"1906-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22649"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; ILLIS; COL; 4.5 X 7.25;"},null,null,{"v":"1901-125"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":1},{"v":19},{"v":"1901-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22651"},null,{"v":"RHODE ISLAND BAR ASSOCIATION"},{"v":"2ND ANNUAL DINNER"},{"v":"PROF;"},{"v":"RHODE ISLAND"},{"v":"FOLDER; 4.5  X 6.5;"},{"v":"ANNUAL"},{"v":"WINES FOR EACH COURSE NOTED;"},{"v":"1899-795"},null,null,null,{"v":"Rhode Island Bar Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1899},{"v":12},{"v":4},{"v":"1899-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22653"},null,{"v":"GOVERNOR JAMES H. HIGGINS"},{"v":"INAUGURATION DINNER"},{"v":"GOVT;"},{"v":"PROVIDENCE, RI"},{"v":"FOLDER; ILLUS; 4.25X6.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"SPON, EVNT, PL NOTED BY FEB;"},{"v":"1907-009"},null,null,null,{"v":"Governor James H. Higgins"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1907},{"v":1},{"v":1},{"v":"1907-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22655"},null,{"v":"GRANT BIRTHDAY ASSOCIATION"},{"v":"NINTH ANNUAL DINNER"},{"v":"PAT;"},{"v":"WALDORF ASTORIA, NY"},{"v":"BOOKLET; ILLUS; COL; 7X11;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; QUOTATIONS BY GRANT & PHOTOGRAPHS OF HIM; COMMITTEE LISTED;"},{"v":"1899-393"},null,null,null,{"v":"Grant Birthday Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1899},{"v":4},{"v":27},{"v":"1899-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22656"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; ILLUS; 4 X 7.5;"},null,null,{"v":"1901-412"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":2},{"v":18},{"v":"1901-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22657"},null,{"v":"KING EDWARD VII"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"SANDRINGHAM, ENGLAND"},{"v":"CARD; 3.5X5.25;"},null,{"v":"MENU IN FRENCH;"},{"v":"1906-067"},null,null,null,{"v":"King Edward Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1906},{"v":1},{"v":18},{"v":"1906-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22659"},null,{"v":"WALDORF-ASTORIA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; COL; 6.25 X 9.25;"},null,{"v":"PRICED MENU; MENU IN FRENCH AND ENGLISH; BUFF STOCK;"},{"v":"1907-888"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":374},{"v":1907},{"v":10},{"v":16},{"v":"1907-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22660"},null,{"v":"CANONICUS LODGE NUMBER NINE"},{"v":"FIFTY THIRD ANNIVRSARY"},{"v":"SOC;"},{"v":"ODD FELLOWS HALL"},{"v":"FOLDER; ILLUS; COL; 6 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"SUPPER MENU; MUSICAL PROGRAM; SPACE FOR WHIST SCORE ON BACK COVER; DRAWING OF CANONICUS, CHIEF OF THE NARAGANSETT TRIBE ON COVER;"},{"v":"1898-141"},null,null,null,{"v":"Canonicus Lodge Number Nine"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1898},{"v":4},{"v":8},{"v":"1898-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22661"},null,{"v":"MUSICA DEGLI ALLIEVI CARACINIERI"},{"v":"DINNER"},{"v":"MUSICAL"},{"v":"ROME,ITALY"},{"v":"BOOKLET;ILLUS;4X6;"},{"v":"?"},{"v":"PROGRAM DIRECTED BY SIGNOR CAIOLI LUIGO;MENU IN FRENCH;"},{"v":"1891-023"},null,null,null,{"v":"Musica Degli Allievi Caracinieri"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1891},{"v":2},{"v":22},{"v":"1891-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22662"},null,{"v":"COLONIAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CLEVELAND,OHIO"},{"v":"FOLDER; ILLUS; COL COVER; 4.75 X 8;"},null,null,{"v":"1901-133"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":40},{"v":1901},{"v":1},{"v":20},{"v":"1901-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22663"},null,{"v":"PLAYERS CLUB,THE"},{"v":"DINNER"},{"v":"SOC;"},{"v":"[NY]"},{"v":"BOOKLET;COL; 5X7.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MASONIC MEMBERS LISTED;"},{"v":"1905-356"},null,null,null,{"v":"Players Club,The"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1905},{"v":5},{"v":2},{"v":"1905-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22664"},null,{"v":"AMERICAN CHAMBER OF COMMERCE"},{"v":"3RD ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"FOLDER; ILLUS; 5.25 X 4.5;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; WINES LISTED;COMMITTEE MEMBERS LISTED;"},{"v":"1897-229"},null,null,null,{"v":"American Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1897},{"v":7},{"v":5},{"v":"1897-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22665"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"ILLUSTRATIONS,SCENE WITH PIANO, SINGER,AUDIENCE,CHILD ON CLOUD WITH BIRDS;SEPARATE GERMAN AND ENGLISH LISTING;MUSICAL PROGRAM;"},{"v":"1899-813"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1899},{"v":12},{"v":10},{"v":"1899-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22667"},null,{"v":"SCHULZ RESTAURANT AND SUMMER GARDEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"45 SECOND AVENUE; NY"},{"v":"CARD; 5.5 X 10;"},null,{"v":"PRICED MENU, PRIX FIXE AND A LA CARTE; PRIX FIXE MENU HANDWRITTEN; A LA CARTE MENU PRINTED;"},{"v":"1900-088"},null,null,null,{"v":"Schulz Restaurant And Summer Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":1},{"v":8},{"v":"1900-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22668"},null,{"v":"AMERICAN MEDICAL EDITORS' ASSOCIATION"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"UNIVERSITY CLUYB, BOSTON, MA"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; TOASTS;"},{"v":"1906-507"},null,null,null,{"v":"American Medical Editors' Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":25},{"v":1906},{"v":6},{"v":4},{"v":"1906-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22669"},null,{"v":"R.M.S. OCEANIC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. OCEANIC"},{"v":"CARD; 3.25X5.0; ILLUS; COL;"},null,{"v":"ILLUS, GOLD MONOGRAM, RED FLAG WITH WHITE STAR;"},{"v":"1900-888"},null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22671"},null,{"v":"MERCHANTS' CLUB - THE SALVATION ARMY"},{"v":"DINNER"},{"v":"PATR;"},{"v":"NEW ALGONQUIN CLUB,NY"},{"v":"FOLDER; COL.COVER;RIBBON TRIM; 4.75 X 7;"},{"v":"[ANNUAL]"},{"v":"WINES LISTED FOR EACH COURSE; OFFICERS & MEMBERS LISTED;"},{"v":"1901-417"},null,null,null,{"v":"Merchants' Club   The Salvation Army"},null,null,null,{"v":"under review"},{"v":"8"},{"v":26},{"v":1901},{"v":2},{"v":19},{"v":"1901-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22672"},null,{"v":"COMMISSIONERS FROM THE DISTRICT OF COLUMBIA TO THE WORLD'S COLUMBIAN EXPOSITION"},{"v":"DINNER TO THE COMMISSIONERS FROM ENGLAND, GERMANY AND DENMARK TO THE COLUMBIAN EXPOSITION"},{"v":"COM"},{"v":"THE ARLINGTON, WASHINGTON, D.C."},{"v":"FOLDER; ILL; 4.25X6.75"},{"v":"OTHER"},null,{"v":"1891-104"},null,null,null,{"v":"Commissioners From The District Of Columbia To The World's Columbian Exposition"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1891},{"v":10},{"v":3},{"v":"1891-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22673"},null,{"v":"BRITISH COLONY OF HAVANNA"},{"v":"DINNER TO THE ENGLISH MINISTER TO CUBA, MR. A.C. GRANT-DUFF"},{"v":"PATR;"},{"v":"[MIRAMAR?]"},{"v":"CARD; ILLUS; COL; 4X9.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; TOP AND BACKGROUND OF MENU IS PAINTING OF WOMAN; SPON & EVNT NOTED BY FEB;"},{"v":"1907-327"},null,null,null,{"v":"British Colony of Havana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1907},{"v":3},{"v":23},{"v":"1907-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22674"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN LISTING;TO BE USED AS A POSTCARD;"},{"v":"1899-723"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1899},{"v":11},{"v":17},{"v":"1899-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22675"},null,{"v":"NEW ENGLAND SCIETY IN THE CITY OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"SOCIAL;(CLUB);"},{"v":"DELMONICO"},{"v":"CARD; ILLUS; COLOR; 5X7.25.;"},{"v":"ANNUAL DINNER;"},{"v":"FRENCH; COLONIAL SCENES; FLORAL; [MASSACHUSETTS CREST ?]"},{"v":"1882-007"},null,null,null,{"v":"New England Society In The City Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1882},{"v":12},{"v":22},{"v":"1882-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22676"},null,{"v":"DORLON'S OYSTER HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"6 EAST 23 ST. NY"},{"v":"FOLDER; 5.5 X 11.5;"},null,{"v":"SEPARATE PAGE HANDWRITTEN DINNER ITEMS; EVERYTHING ELSE PRINTED & PRICED INCLUDING WINES;"},{"v":"1900-111"},null,null,null,{"v":"Dorlon's Oyster House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":290},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22677"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF RUINS OF GREEK ? ROMAN ? PERIOD ON COVER; MUSICAL PROGRAM ON BACK;"},{"v":"1901-677"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"under review"},{"v":"4"},{"v":29},{"v":1901},{"v":3},{"v":16},{"v":"1901-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22678"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; 4 X 7.5;"},null,null,{"v":"1901=628"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":3},{"v":10},{"v":"1901-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22679"},null,{"v":"UNION LEAGUE CLUB"},{"v":"DINNER TO HON. WILLIAM RUMSEY"},{"v":"POL.;"},{"v":"UNION LEAGUE CLUB, NY"},{"v":"BOOKLET; COLORED ILLUS;4.5 X 7;"},{"v":"TESTIMONIAL"},{"v":"MENU IN FRENCH; INCLUDES WINES;2 IDENTICAL COPIES'"},{"v":"1888-0610"},null,null,null,{"v":"Union League Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1888},{"v":9},{"v":27},{"v":"1888-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22680"},null,{"v":"WILLIAM S. HAWK"},{"v":"TO VICTOR S. HERBERT & THE PITTSBURGH ORCHESTRA"},{"v":"OTHER (PRIVATE PARTY)"},{"v":"MANHATTAN HOTEL, NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 6X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINE LIST; ILLUSTRATIONS OF AMERICAN FLAG, AMERICAN INDIAN, EAGLE, STATUE OF LIBERTY, ETC;"},{"v":"1901-0329"},null,null,null,{"v":"William S. Hawk"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":2},{"v":12},{"v":"1901-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22681"},null,{"v":"SANTA FE ROUTE DINING CAR SERVICE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"RED AND BLACK PRINT; DECKEL EDGE; PART OF HARVEY CHAIN;"},{"v":"1899-687"},null,null,null,{"v":"Santa Fe Route Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1899},{"v":11},{"v":8},{"v":"1899-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22682"},null,{"v":"HANOVER CLUB"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"BROOKLYN, NY"},{"v":"BOOKLET; ILLUS; COL; 6X8.6;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES MANHATTANS AND CHAMPAGNE SERVED WITH INDIVIDUAL COURSES; TOASTS; PARTICIPANTS LISTED; INCLUDES SONG SHEET; DECORATIVE MONOGRAM ON COVER; CORD ATTACHMENT;"},{"v":"1907-150"},null,null,null,{"v":"Hanover Club"},null,null,null,{"v":"complete"},{"v":"14"},{"v":27},{"v":1907},{"v":1},{"v":31},{"v":"1907-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22683"},null,{"v":"BEACON SOCIETY"},{"v":"?"},null,{"v":"PARKER HOUSE [BOSTON,MASS ?]"},{"v":"CARD; ILL; 4.25X6.75"},null,{"v":"MENU AND TWO SMALL SCENES WITH DECORATION SEEM HAND PAINTED"},{"v":"1885-027"},null,null,null,{"v":"Beacon Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1885},{"v":11},{"v":28},{"v":"1885-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22684"},null,{"v":"COLBY ACADEMY"},{"v":"BANQUET TO  MEMBERS OF FOOTBALL TEAM"},{"v":"EDUC;"},{"v":"COLBY HALL, NEW LONDON, N.H."},{"v":"FOLDER; 5 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ALL TOASTS & SPEAKERS LISTED;"},{"v":"1899-806"},null,null,null,{"v":"Colby Academy"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1899},{"v":12},{"v":8},{"v":"1899-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22685"},null,{"v":"MART ACKERMAN'S SALOON"},{"v":"DAILY MENU"},null,{"v":"TORONTO, CANADA"},{"v":"FOLDER"},null,{"v":"INCLUDES WINE LIST"},{"v":"1856-004"},null,null,null,{"v":"Mart Ackerman's Saloon"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":144},{"v":1856},{"v":1},{"v":1},{"v":"1856-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22686"},null,{"v":"CHAMBER OF COMMERCE OF THE STATE OF NEW YORK"},{"v":"139TH ANNUAL MEETING LUNCHEON"},{"v":"PROF;"},{"v":"DELMONICO'S, NEW YORK CITY"},{"v":"CARD; 4X6.25;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH;"},{"v":"1907-989"},null,null,null,{"v":"Chamber Of Commerce Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1907},{"v":5},{"v":2},{"v":"1907-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22687"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; ILLUS ; 4 X 7.5;"},null,null,{"v":"1901-421"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":19},{"v":"1901-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22688"},null,{"v":"ALBANY ZOUAVE CADETS"},{"v":"DINNER"},{"v":"SOC;MIL;"},{"v":"ALBANY CLUB (ALBANY,NY)"},{"v":"FOLDER;COL;5.5X4"},{"v":"(ANNIV);"},{"v":"MENU IN FRENCH;WINES SERVED;2 COPIES"},{"v":"1896-231"},null,null,null,{"v":"Albany Zouave Cadets"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1896},{"v":12},{"v":3},{"v":"1896-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22689"},null,{"v":"ALUMNI ASSOCIATION OF THE STEVENS INSTITUTE OF TECHNOLOGY"},{"v":"7TH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"HOTEL ASTOR, NEW YORK CITY"},{"v":"FOLDER; 4.5X6.25;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE A LA CARTE; MENU IN FRENCH; SPEAKERS, GUESTS AND COMMITTEE LISTED;"},{"v":"1908-116"},null,null,null,{"v":"Alumni Association Of The Stevens Institute Of Technology"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1908},{"v":2},{"v":4},{"v":"1908-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22690"},null,{"v":"SOUTHERN RAILWAY"},{"v":"INSPECTION TRIP, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE, SALISBURY, NC"},{"v":"CARD; ILLUS; 5.6X6.6;"},null,{"v":"DECORATIVE WREATH AROUND TITLE;"},{"v":"1905-869"},null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1905},{"v":11},{"v":17},{"v":"1905-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22692"},null,{"v":"EBBITT HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WASHINGTON,D.C."},{"v":"CARD;ILL;COL;6X7.75;"},{"v":"PATRIOTIC HOLIDAY;"},null,{"v":"1899-205"},null,null,null,{"v":"Ebbitt House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1899},{"v":2},{"v":22},{"v":"1899-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22695"},null,{"v":"CITIZENS OF PHILADELPHIA"},{"v":"LUNCHEON FOR THE UNIVERSAL POSTAL CONGRESS"},{"v":"GOVT;"},{"v":"PHILADELPHIA BOURSE,[PHILADELPHIA,PA]"},{"v":"CARD;ILLUS;5X6.5;"},null,{"v":"WINES SERVED;"},{"v":"1897-185"},null,null,null,{"v":"Citizens Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1897},{"v":6},{"v":12},{"v":"1897-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22699"},null,{"v":"BELVEDERE HOUSE;"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"4TH AVE. & 18TH ST, NEW YORK [NY]"},{"v":"CARD; ILLUS; 4.5X6.25;"},null,{"v":"ILLUS. INITIAL B WITHIN LAUREL WREATH; STREAMERS; TABLE D'HOTE MENU, UNPRICED;"},{"v":"1900-407"},null,null,null,{"v":"Belvedere House;"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":1},{"v":19},{"v":"1900-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22700"},null,{"v":"AMPHION GLEE CLUB OF HOBOKEN"},{"v":"THEATRE PARTY AND DINNER"},{"v":"SOC;"},{"v":"MYERS HOTEL, NEW YORK HIPPODROME, NEW YORK CITY"},{"v":"FOLDER; ILLUS; COL; 5X7.25;"},{"v":"OTHER [SOCIAL];"},{"v":"TOASTS LISTED;"},{"v":"1907-199"},null,null,null,{"v":"Amphion Glee Club Of Hoboken"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1907},{"v":2},{"v":9},{"v":"1907-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22701"},null,{"v":"SAGAMORE HOTEL RESTAURANT AND CAFE"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"BOULEVARD, 66TH AND 67TH STREETS"},{"v":"FOLDER; 6.25X10.0;"},null,null,{"v":"1900-582"},null,null,null,{"v":"Sagamore Hotel Restaurant And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":219},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22702"},null,{"v":"RESTAURANT GRIFFOU"},{"v":"DAILY MENU, DINNER"},{"v":"COM"},{"v":"NEW YORK,[NY]"},{"v":"CARD; 5.5X8.75"},null,{"v":"HANDWRITTEN; FRENCH MENU"},{"v":"1892-086"},null,null,null,{"v":"Restaurant Griffou"},null,null,null,{"v":"under review"},{"v":"2"},{"v":12},{"v":1892},{"v":6},{"v":17},{"v":"1892-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22703"},null,{"v":"HARVARD UNIVERSITY CLASS OF 1863"},{"v":"25TH ANNIVERSARY"},{"v":"EDUC"},{"v":"PARKER HOUSE,[BOSTON,MASS]"},{"v":"BOOKLET;ILL;8.5X10.75"},{"v":"OTHER,ORGANIZATION ANNIVERSARY"},{"v":"HANDWRITTEN INSERT ON MENU \"HARVARD UNIVERSITY CLASS OF 1863 TWENTY FIFTH ANNIVERSARY COMPLIMENTS OF NATHAN APPLETON A MEMBER OF THE CLASS\", RICHLY ILLUSTRATED ON INNER AND OUTER COVERS INCLUDING CLASS SONG AND POEM,TIED AT LEFT WITH MAROON RIBBON"},{"v":"1888-057"},null,null,null,{"v":"Harvard University Class Of 1863"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1888},{"v":6},{"v":26},{"v":"1888-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22704"},null,{"v":"CENTRAL DINING ROOM AND RESTAURANT"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 7X10;"},null,{"v":"A LA CARTE MENU; \"WHOLE BROILED LOBSER- 50 C;\" \"SMOKING ALLOWED AFTER 3 PM;\""},{"v":"1901-999"},null,null,null,{"v":"Central Dining Room And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":83},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22706"},null,{"v":"S.S.B. COUNSEL OF SPELLING SIMPLIFICATION"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA, NEW YORK CITY"},{"v":"BROADSIDE; 7X10.75;"},null,{"v":"MENU WRITTEN IN FRENCH AND LATIN; SEEMS TO BE DONE IN HUMOROUS VAIN;"},{"v":"1907-345"},null,null,null,{"v":"S.S.B. Counsel Of Spelling Simplification"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1907},{"v":4},{"v":3},{"v":"1907-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22708"},null,{"v":"GERMAN AMERICAN CHARITY BALL"},{"v":"BALL"},{"v":"SOCIAL"},{"v":"THE AUDITORIUM,CHICAGO,ILL;"},{"v":"FOLDER;ILLUS;4.25 X 6.5;"},{"v":"CHARITY BALL"},{"v":"PRICES LISTED FOR ALL FOOD & WINES;"},{"v":"1896-019"},null,null,null,{"v":"German American Charity Ball"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":42},{"v":1896},{"v":1},{"v":21},{"v":"1896-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22710"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISENFOLGE"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP SURROUNDED BY ROWBOATS, MOUNTAIN IN BACKGROUND; CONCERT PROGRAMM ON BACK COVER; \"AMERIKA, ASIEN, AUSTRALIEN;\""},{"v":"1901-831"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":4},{"v":3},{"v":"1901-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22711"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-525"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":3},{"v":1},{"v":"1901-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22712"},null,{"v":"YE TEA CUP INNE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"48 BUSH ST. SAN FRANCISCO, CA"},{"v":"BROADSIDE; COL; 7X10;"},null,{"v":"MENU HANDWRITTEN IN PENCIL ON BLUE PAPER AND GLUED TO CARD; \"BROUGHT FROM SAN FRANCISCO, CAL. BY MRS. GERTRUDE H. MATHEWSON DEC. 1906\" NOTED BY FEB ON BACK;"},{"v":"1906-824"},null,null,null,{"v":"Ye Tea Cup Inne"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":30},{"v":1906},{"v":11},{"v":14},{"v":"1906-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22713"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF STEAMSHIP AND SAILING SHIPS ON FRONT; BACK OF MENU PRINTED TO BE USED AS A POST CARD;"},{"v":"1899-364"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1899},{"v":4},{"v":18},{"v":"1899-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22714"},null,{"v":"FRIENDS OF MR. D. ALLEN"},{"v":"DINNER"},{"v":"SOC;"},{"v":"ST. REGIS HOTEL, NEW YORK, NY"},{"v":"CARD; 3.75;5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; SPON AND EVNT NOTED BY FEB;"},{"v":"1905-777"},null,null,null,{"v":"Friends Of Mr. D. Allen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1905},{"v":10},{"v":23},{"v":"1905-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22715"},null,{"v":"MANHASSETT CLUB"},{"v":"20TH ANNIVERSARY DINNER"},{"v":"SOC;"},{"v":"[BROOKLYN, NY]"},{"v":"BROADSHEET; ILLUS; COL; 5X6X6.6;"},{"v":"ANNIVERSARY;"},{"v":"PRINTED ON PIECE OF LEATHER; INDIAN SKETCHES; LISTS WINES SERVED WITH INDIVIDUAL COURSES; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1906-209"},null,null,null,{"v":"Manhassett Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1906},{"v":2},{"v":21},{"v":"1906-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22717"},null,{"v":"N.Y.&P.R.S.S.CO. - U.S.M.S. COAMO"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; FLAG EMBLEM; 4.5X6.5;"},{"v":"DAILY"},null,{"v":"1905-566"},null,null,null,{"v":"N.Y.&P.R.S.S.Co.   U.S.M.S. Coamo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1905},{"v":7},{"v":13},{"v":"1905-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22718"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; COL; 4.5 X 7;"},null,null,{"v":"1901-251"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":2},{"v":3},{"v":"1901-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22720"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"FOLFER ;HOTEL EMBLEM; 4.5 X 7.25;"},null,null,{"v":"1901-754"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1901},{"v":3},{"v":25},{"v":"1901-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22721"},null,{"v":"COSMOPOLITAN HOTEL"},{"v":"BANQUET IN HONOR OF THE VISIT OF S.M.S. MOLTKE TO NEW ORLEANS"},{"v":"GOVT;"},{"v":"NEW ORLEANS, LA"},{"v":"BOOKLET; ILLUS; COL; 6 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"GERMAN; WINES WITH EACH COURSE; CROSSED FLAGS; CREST; EVENT IS IN GERMAN, ABOVE IS A TANSLATION;"},{"v":"1900-180"},null,null,null,{"v":"Cosmopolitan Hotel"},null,null,null,{"v":"complete"},{"v":"10"},{"v":29},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22722"},null,{"v":"FLAT IRON RESTAURANT AND CAFE"},{"v":"LUNCH READY"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 6.6X12;"},null,{"v":"A LA CARTE LUNCH MENU; DECORATIVE SKETCHES ON MENU; LIMITED WINE LIST ON BACK OF MENU;"},{"v":"1907-141"},null,null,null,{"v":"Flat Iron Restaurant And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":121},{"v":1907},{"v":1},{"v":28},{"v":"1907-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22723"},null,{"v":"METROPOLITON CLUB"},{"v":"DAILY MENU"},{"v":"SOC"},{"v":"WASHINGTON,[D.C.]"},{"v":"FOLDER; ILL; 4.25X6.75"},null,{"v":"MENU IN FRENCH"},{"v":"1889-081"},null,null,null,{"v":"Metropolitan Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1889},{"v":10},{"v":31},{"v":"1889-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22724"},null,{"v":"HOTEL VENDOME"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"CARD;ILL;COL;4.25X5.5;"},{"v":"DAILY;"},{"v":"HERALDIC EMBLEM IN LEFT CORNER;TABLE D'HOTE 5 COURSE MEAL CENTS;"},{"v":"1900-366"},null,null,null,{"v":"Hotel Vendome"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22726"},null,{"v":"CLINTON B. FISK PROHIBITION CLUB"},{"v":"3RD ANNUAL BANQUET"},{"v":"OTHER;"},{"v":"ARCANUM HALL,ELIZABETH NJ"},{"v":"BOOKLET;ILLUS;COL;4.75X7.25;"},{"v":"ANNIVERSARY;"},{"v":"MANY ADVERTISEMENTS;PROGRAM INCLUDING MUSIC;NAMES LISTED;"},{"v":"1899-274"},null,null,null,{"v":"Clinton B. Fisk Prohibition Club"},null,null,null,{"v":"complete"},{"v":"10"},{"v":12},{"v":1899},{"v":3},{"v":23},{"v":"1899-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22727"},null,{"v":"SONS OF THE REVOLUTION"},{"v":"CELEBRATION OF THE EVACUATION OF THE CITY OF NEW YORK"},{"v":"PATR"},{"v":"DELMONICO'S [NEW YORK]"},{"v":"CARD; 4.25X6.75"},{"v":"OTHER"},{"v":"FRENCH MENU; COMPLETE VERSES OF THE SONGS AMERICA AND COLUMBIA, THE GEM OF THE OCEAN PRINTED ON THE BACK COVER"},{"v":"1891-119"},null,null,null,{"v":"Sons Of The Revolution"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1891},{"v":11},{"v":25},{"v":"1891-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22728"},null,{"v":"RUDOLPH M. HAAN"},{"v":"DINNER GIVEN TO MUNICIPAL OFFICERS & HEADS OF DEPARTMENTS OF THE CITY OF NEW YORK"},{"v":"OTHER (PRIVATE HOST);"},{"v":"PARK ROW BUILDING, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 4.75X7.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES;"},{"v":"1899-746"},null,null,null,{"v":"Rudolph M. Haan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1899},{"v":11},{"v":21},{"v":"1899-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22730"},null,{"v":"ROYAL POINCIANA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"PALM BEACH,FLA."},{"v":"BROADSIDE; COL; 4 X 7.5;"},null,null,{"v":"1901-260"},null,null,null,{"v":"Royal Poinciana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":2},{"v":3},{"v":"1901-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22731"},null,{"v":"NORDDEUTSCHER LLOYD - PRINZ  FRIEDRICH  WILHELM"},{"v":"BREAKFAST"},{"v":"STEAMSHIP"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},{"v":"DAILY"},{"v":"MENU IN BOTH GERMAN & ENGLISH; CAN BE USED AS  A POSTCARD;"},{"v":"1908-042"},null,null,null,{"v":"New York Association of Hamilton Alumni"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1908},{"v":1},{"v":14},{"v":"1908-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22732"},null,{"v":"DIRECTORS OF THE NATIONAL HORSE SHOW ASSOCIATION"},{"v":"COMPLIMENTARY DINNER TO THE OFFICERS AND CADETS OF WEST POINT MILITARY ACADEMY"},{"v":"PROF;"},{"v":"MADISON SQUARE GARDEN"},{"v":"CARD; 5X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINE LISTED;"},{"v":"1907-999"},null,null,null,{"v":"Directors Of The National Horse Show Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1907},{"v":11},{"v":23},{"v":"1907-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22734"},null,{"v":"HOTEL COLONIAL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU, BAHAMAS"},{"v":"CARD; COL; 4 X 7.5;"},null,{"v":"PALE BLUE STOCK; SWIMMING POOL AND MUSIC;"},{"v":"1901-368"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1901},{"v":2},{"v":14},{"v":"1901-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22735"},null,{"v":"OUT-OF-TOWN CLUB"},{"v":"SEMI-ANNUAL DINNER"},{"v":"SOC;"},{"v":"NEW YORK ATHLETIC CLUB, [NEW YORK]"},{"v":"CARD; 4.5 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"APPROPRIATE WINES WITH EACH COURSE;"},{"v":"1901-705"},null,null,null,{"v":"Out Of Town Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1901},{"v":3},{"v":20},{"v":"1901-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22736"},null,{"v":"VETERANS OF THE NEW YORK ATHLETIC CLUB"},{"v":"NINTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"NEW YORK ATHLETIC CLUB"},{"v":"CARD; ILLUS; COL; 4.6X6.6;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINE LIST; CLUB INSIGNIA AT TOP OF MENU; SEVERAL AUTOGRAPHS ON BACK OF CARD;"},{"v":"1907-132"},null,null,null,{"v":"Veterans Of The New York Athletic Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1907},{"v":1},{"v":26},{"v":"1907-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22737"},null,{"v":"THE MASSACHUSETTS SOCIETY"},{"v":"BANQUET TENDERED TO THE NATIONAL OFFICERS AND DELEGATES ATTENDING THE ANNUAL CONGESS SONS OF THE AMERICAN REVOLUTION"},{"v":"PATR;"},{"v":"HOTEL VENDOME, BOSTON, MA"},{"v":"BOOKLET; ILLUS; 6X8.5;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"MENU INCLUDES \"BOSTON FAVORITES\" AMONG OTHER ITEMS; OFFICERS LISTED OF NATIONAL SOCIETY & MASSACHUSETTS SOCIETY; ILLUSTRATIONS OF REVOLUTION MONUMENTS; SILK RIBBON ATTACHMENT"},{"v":"1895-084"},null,null,null,{"v":"The Massachusetts Society"},null,null,null,{"v":"complete"},{"v":"6"},{"v":25},{"v":1895},{"v":5},{"v":1},{"v":"1895-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22739"},null,{"v":"NEW YORK SONS OF THE REVOLUTION"},{"v":"WASHINGT0N'S BIRTHDAY"},{"v":"PATR;"},{"v":"DELMONICO'S NY"},{"v":"FOLDER; ILLUS; COL;7.5 X 5.5;"},{"v":"(COMMEMOATIVE?)"},{"v":"FRENCH; CONTINENTAL FLAGS IN COLOR; TIED WITH RED WHITE BLUE RIBBON;TOASTS; 2 COPIES;"},{"v":"1891-027"},null,null,null,{"v":"New York Sons Of The Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1891},{"v":2},{"v":1},{"v":"1891-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22740"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-977"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1901},{"v":4},{"v":22},{"v":"1901-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22741"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO, [IL]"},{"v":"CARD; COL; 4 X 7.25;"},null,{"v":"TABLE D'HOTE DINNER; BLUE STOCK, RED BUILDING;"},{"v":"1907-606"},null,null,null,{"v":"Congress Hotel Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":22},{"v":1907},{"v":6},{"v":17},{"v":"1907-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22742"},null,{"v":"(COUNT & COUNTESS DE FRANQUEVILLE)"},{"v":"[DINNER GIVEN TO HON. HENRY WHITE AND OTHERS]"},{"v":"OTHER (PRIVATELY HOSTED DINNER);"},{"v":"LA MUETTE, [PARIS, FRANCE]"},{"v":"CARD; ILLUS; 2.75X5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; SKETCH AT TOP OF LA MUETTE; [SPONSOR, EVENT AND PLACE INFO SUPPLIED BY FEB];"},{"v":"1907-430"},null,null,null,{"v":"Count & Countess De Franqueville"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1907},{"v":4},{"v":22},{"v":"1907-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22743"},null,{"v":"ALBANY LODGE NO. 49"},{"v":"DINNER TENDERED TO BROOKLYN LODGE NO. 22"},{"v":"SOC;"},{"v":"STANWIX HOTEL, ALBANY, NY"},{"v":"BROADSIDE; ILLUS; COL; 3.75X9.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CHAMPAGNE AND ARONDACK WATER SERVED; MENU PRINTED ON PIECE OF LEATHER IN SHAPE OF A PADDLE; ELK SKETCHED AT TOP OF MENU;"},{"v":"1906-211"},null,null,null,{"v":"Albany Lodge No. 49"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1906},{"v":2},{"v":21},{"v":"1906-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22744"},null,{"v":"GETTYSBURG HIGH SCHOOL LUMNI ASSOCIATION"},{"v":"FOURTH ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"EAGLE HOTEL (GETTYSBURG, PA?)"},{"v":"BOOKLET; COL; ILLUS; 6.5 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"PINK STOCK WITH BUFF COVER; TOASTS; EMBOSSED HEAD OF ROMAN (?) SOLDIER;"},{"v":"1905-422"},null,null,null,{"v":"Gettysburg High School Alumni Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":20},{"v":1905},{"v":5},{"v":26},{"v":"1905-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22745"},null,{"v":"DARTMOUTH COLLEGE ASSOCIATION OF NEW YORK"},{"v":"34TH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.25X6.75;"},{"v":"ANNIVERSARY;"},{"v":"BOOKLET; INCLUDES PRICED WINE LIST; TOASTS; COLLEGE SEAL ON COVER; SILK RIBBON ATTCHMENTS;"},{"v":"1898-056"},null,null,null,{"v":"Dartmouth College Association Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":34},{"v":1898},{"v":1},{"v":21},{"v":"1898-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22746"},null,{"v":"HOTEL PONCE DE LEON"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"BOOKLET;ILL;COL;6X8;"},{"v":"PATRIOTIC HOLIDAY;"},null,{"v":"1899-207"},null,null,null,{"v":"Hotel Ponce De Leon"},null,null,null,{"v":"complete"},{"v":"4"},{"v":52},{"v":1899},{"v":2},{"v":22},{"v":"1899-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22747"},null,{"v":"QUILL AND DAGGER CLUB"},{"v":"DINNER"},{"v":"SOCIAL"},{"v":"DEEMING HALL,ITHACA,NY"},{"v":"FOLDER; ILLUS; 4 X 7;"},{"v":"?"},{"v":"LIST OF TOASTS & SPEAKERS; WORDS TO QUILL & DAGGER DRINKING SONG; LIST OF ACTIVE MEMBERS INCLUDED;"},{"v":"1897-152"},null,null,null,{"v":"Quill And Dagger Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":22},{"v":1897},{"v":5},{"v":1},{"v":"1897-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22748"},null,{"v":"HOLLAND SOCIETY"},{"v":"DINNER"},{"v":"PATR;"},{"v":"HOTEL BRUNSWICK, NY"},{"v":"CARD; ILLUS; COL; 5.75X9.5;"},{"v":"[SOC?]"},{"v":"RED WHITE AND BLUE FLAG; WINES; LIQUERS; CIGARS;"},{"v":"1889-003"},null,null,null,{"v":"Holland Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1889},{"v":1},{"v":8},{"v":"1889-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22749"},null,{"v":"HOLLAND HOUSE"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},null,{"v":"BROADSHEET; 5.75X8.75"},null,{"v":"PRICED A LA CARTE MENU IN ENGLISH AND FRENCH;"},{"v":"1900-875"},null,null,null,{"v":"Holland House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":456},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22750"},null,{"v":"CHICAGO ATHLETIC ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"[CHICAGO,ILL]"},{"v":"FOLDER;ILL;5.25X7;"},null,{"v":"MUSICAL PROGRAM WITH MANDOLIN ORCHESTRA;MENU DUPLICATED FROM HANDWRITTEN NOT PRINTED MATERIAL;"},{"v":"1899-511"},null,null,null,{"v":"Chicago Athletic Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1899},{"v":7},{"v":5},{"v":"1899-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22751"},null,{"v":"HOTEL COLONIAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU, BAHAMAS"},{"v":"CARD; 5 X 9;"},null,{"v":"LOGO;"},{"v":"1901-194"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":1},{"v":26},{"v":"1901-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22752"},null,{"v":"BUSINESS MEN'S LEAGUE OF ST.LOUIS"},{"v":"BREAKFAST TO GOV.OF THE MISSIPPI VALLEY"},{"v":"PROF;"},{"v":"ON BOARD \"ALTON\""},{"v":"FOLDER;ILLUS;COL;4,5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"HEADING TO THE DEEP WATERWAY CONVENTION AT MEMPHIS;"},{"v":"1907-861"},null,null,null,{"v":"Business Men's League Of St.Louis"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1907},{"v":10},{"v":4},{"v":"1907-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22754"},null,{"v":"ALBERT R. KEEN"},{"v":"SUPPER TO MRS. LANGTRY"},{"v":"OTHER (PRIVATELY HOSTED PARTY);"},{"v":"KEEN'S (FORMERLY LAMBS' CLUB HOUSE), (?NEW YORK, NY)"},{"v":"CARD; ILLUS; COL; 4.6X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; MENU IN FORM OF 2 TULIPS;"},{"v":"1906-749"},null,null,null,{"v":"Albert R. Keen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":10},{"v":10},{"v":"1906-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22755"},null,{"v":"TREMONT HOUSE"},{"v":"BREAKFAST & DINNER MENU"},null,null,{"v":"ILLUS.FOLDER"},null,{"v":"INCLUDES WINE LIST"},{"v":"1859-003"},null,null,null,{"v":"Tremont House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":215},{"v":1859},{"v":7},{"v":27},{"v":"1859-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22757"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"PLANET MARS GUSTATORY CLUB DINNER"},{"v":"SOC;"},{"v":"CLINTON COUNTY, NY"},{"v":"BROADSHEET; ILLUS; COL; 5.50 x 7.25;"},{"v":"OTHER (SPECIALIZED CLUB EVENT);"},{"v":"HANDPAINTED ILLUSTRATIONS OF BIRDS; RAISED PRINTED LETTERS; SILK RIBBON DECORATIONS"},{"v":"1892-104"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"under review"},{"v":"2"},{"v":47},{"v":1892},{"v":8},{"v":22},{"v":"1892-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22758"},null,{"v":"FLATIRON RESTAURANT & CAFE"},{"v":"MENU"},null,{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 10X14;"},null,{"v":"A LA CARTE MENU; INCLUDES PRICED WINE LIST; ILLUSTRATION OF FLATIRON BUILDING ON COVER AND INTERSECTION OF BROADWAY AND 23RD ST. DECORATIVE BORDERS;"},{"v":"1905-797"},null,null,null,{"v":"Flatiron Restaurant & Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":645},{"v":1905},{"v":11},{"v":3},{"v":"1905-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22759"},null,{"v":"GROCERS' AND IMPORTERS' EXCHANGE"},{"v":"SIXTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"THE BELLEVUE-STRATFORD, PHILADELPHIA, PA"},{"v":"FOLDER; ILLUS; 6X8;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; PARTICIPANTS LISTED; ILLUSTRATION OF HOTEL ON COVER; PL NOTED BY FEB;"},{"v":"1906-058"},null,null,null,{"v":"Grocers' And Importers' Exchange"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1906},{"v":1},{"v":17},{"v":"1906-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22760"},null,{"v":"PLACE VIGER HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MONTREAL, CANADA"},{"v":"BROADSIDE; ILLUS; 4 X 6.25;"},{"v":"DAILY"},null,{"v":"1898-315"},null,null,null,{"v":"Place Viger Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1898},{"v":10},{"v":18},{"v":"1898-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22761"},null,{"v":"THIRTEEN CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"CAFE BOULEVARD,[NEW YORK,NY]"},{"v":"CARD;ILL;6.75X4.25;"},{"v":"OTHER (AUSTRIAN DINNER);"},{"v":"MENU IN GERMAN;PRICED WINE LIST"},{"v":"1896-238"},null,null,null,{"v":"Thirteen Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":16},{"v":1896},{"v":12},{"v":13},{"v":"1896-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22764"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK A LA CARTE"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5X8.75;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; ILLUSTRATION AT TOP OF OCEAN LINER AT SEA AND ENTERING VARIOUS PORTS;"},{"v":"1906-605"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1906},{"v":7},{"v":22},{"v":"1906-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22765"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FRIESLAND"},{"v":"BROADSIDE; 5.25X8.0; ILLUS;"},null,{"v":"ILLUS, STEAMSHIP AND SAILING SHIPS; HAND-WRITTEN"},{"v":"1900-754"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22766"},null,{"v":"EASTERN BOX MAKERS' ASSOCIATION"},{"v":"BANQUET"},{"v":"COMMERCIAL"},{"v":"MARLBOROUGH HOTEL, (?)"},{"v":"FOLDER; ILLUS; COL; 3.5X4.75;"},null,{"v":"EACH MENU ITEM FOLLOWED BY BOX MANUFACTURING TERM; AMERCIAN FLAG ON COVER;"},{"v":"1899-752"},null,null,null,{"v":"Eastern Box Makers' Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1899},{"v":11},{"v":23},{"v":"1899-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22767"},null,{"v":"BROOKLYN PRINCIPALS' ASSOCIATION"},{"v":"COMPLIMENTARY DINNER IN HONOR OF A NUMBER OF (RETIRING?) PRINCIPALS;"},{"v":"EDUC;"},{"v":"LINCOLN CLUB {bROOKLYN, NY}"},{"v":"BOOKLET; ILLUS; 6 X 9.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINE; ILLUSTRATION OF OLD AND NEW SCHOOLS; PHOTOS  AND BIOS OF RETIREES;"},{"v":"1907-567"},null,null,null,{"v":"Brooklyn Principals' Association"},null,null,null,{"v":"complete"},{"v":"24"},{"v":15},{"v":1907},{"v":6},{"v":1},{"v":"1907-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22768"},null,{"v":"HOTEL ST. REGIS"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED;MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE;"},{"v":"1906-149"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":199},{"v":1906},{"v":2},{"v":10},{"v":"1906-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22769"},null,{"v":"ASSOCIATED PIONEERS OF THE TERRITORIAL DAYS OF CALIFORNIA"},{"v":"23RD ANNUAL DINNER"},{"v":"SOCIAL"},{"v":"ZANGHERI'S 17 EAST 22 ST. NY"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},{"v":"ANNUAL DINNER"},{"v":"MEMBERS OF THE SOCIETY LISTED;"},{"v":"1896-227"},null,null,null,{"v":"Associated Pioneers Of The Territorial Days Of California"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1896},{"v":12},{"v":1},{"v":"1896-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22770"},null,{"v":"A COMMITTEE OF THE CITIZENS OF NEW YORK"},{"v":"DINNER TO THE MEMBERS OF THE REPUBLICAN EDITORIAL ASSOCIATION OF THE STATE OF NEW YORK"},{"v":"POL;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6X9.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; ILLUSTRATED WITH ACTUAL PORTRAITS OVER MINIATURE CARTOON BODIES; LITERARY SKETCHES; DRAWING  ON BACK COVER OF SHEARS: \"THE SHEARS ARE MIGHTIER THAN THE PEN.\""},{"v":"1895-022"},null,null,null,{"v":"A Committee Of The Citizens Of New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1895},{"v":1},{"v":25},{"v":"1895-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22771"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MADISON SQUARE, NEW YORK"},{"v":"FOLDER; ILLUS; 5.5 X 4.5;"},null,{"v":"ILLUSTRATION OF SITE OF HOTEL;"},{"v":"1907-051"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":128},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22772"},null,{"v":"FIDELIO CLUB"},{"v":"?"},null,{"v":"[NEW YORK]"},{"v":"FOLDER; ILL; 3.5X4.5"},null,{"v":"ATTACHED CARD OF TWO WOMEN DANCING WITH EACH OTHER ON FRONT COVER,CATERER LOUIS F. MAZZELLI OF 49TH ST AND 6 AVE LISTED"},{"v":"1889-014"},null,null,null,{"v":"Fidelio Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":30},{"v":1889},{"v":1},{"v":26},{"v":"1889-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22773"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"RITZ CARLTON RESTAURANT AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 8.75X12.75;"},null,{"v":"A LA CARTE MENU IN FRENCH; MENU HANDWRITTEN IN VIOLET INK; DECORATIVE FLOWER BORDER; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; [DATE INFO SUPPLIED BY FEB];"},{"v":"1906-597"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1906},{"v":7},{"v":20},{"v":"1906-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22774"},null,{"v":"GRAD HOTEL"},{"v":"PICNIC(?)"},{"v":"COMMERCIAL"},{"v":"HUNGARY"},{"v":"CARD; ILLUS; 4.75 X 7;"},null,{"v":"MENU IS IN HUNGARIAN; WINES; DRAWING OF HOTEL;"},{"v":"1899-176"},null,null,null,{"v":"Grand Hotel Hungaria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1899},{"v":2},{"v":11},{"v":"1899-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22775"},null,{"v":"AMERICAN SOCIETY IN LONDON"},{"v":"ANGLO-AMERICAN BANQUET"},{"v":"PAT;"},{"v":"CECIL HOTEL, LONDON, ENGLAND"},{"v":"FOLDER; ILLUS; COL; 4.25X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"TOASTS; MUSICAL PROGRAM BY CECIL ORCHESTRA; AMERICAN & ENGLISH FLAGS ON COVER;"},{"v":"1898-194"},null,null,null,{"v":"American Society In London"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1898},{"v":6},{"v":3},{"v":"1898-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22776"},null,{"v":"HOLLAND-AMERICA LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE \"STATENDAM\""},{"v":"BROADSHEET; FLAG EMBLEM;4.25X6.5;"},{"v":"DAILY"},{"v":"COMPLETE PRICED WINE LIST ON BACK;"},{"v":"1905-584"},null,null,null,{"v":"Holland America Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1905},{"v":7},{"v":17},{"v":"1905-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22778"},null,{"v":"(AUTOMOBILE CLUB?)"},{"v":"AUTOMOBILE NIGHT"},{"v":"[SOC?];"},{"v":"HOTEL PONTCHARTRAIN, DETROIT, MI"},{"v":"FOLDER; ILLUS; COL; 7X8.5;"},{"v":"[ANNIV?];"},{"v":"ILLUSTRATED WITH CAR AND DRIVER; PRINTED ON BLUE STOCK;"},{"v":"1907-998"},null,null,null,{"v":"Automobile Club?"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1907},{"v":11},{"v":23},{"v":"1907-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22779"},null,{"v":"THE PENNSYLVANIA BAR ASSOCIATION ON BEHALF OF THE BAR OF THE COMMONWEALTH"},{"v":"BANQUET AND RECEPTION COMMEMORATING 50 YEARS SINCE THE ADMISSION OF HONORABLE JAMES TYNDALE MITCHELL,LL.D. CHIEF JUSTICE OF THE SUPREME COURT OF PA TO THE BAR OF PHILADELPHIA"},{"v":"PROF;"},{"v":"HORTICULTURAL HALL, PHILADELPHIA, PA"},{"v":"BOOKLET; ILLUS; COL; 7X8.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; DRAWINGS AND QUOTES THROUGHOUT; PHOTO OF MR. MITCHELL AND DATES PERTINENT TO HIS LIFE LISTED; TOASTS, MUSIC AND PARTICIPANTS LISTED;"},{"v":"1907-997"},null,null,null,{"v":"The Pennsylvania Bar Association On Behalf Of The Bar Of The Commonwealth"},null,null,null,{"v":"complete"},{"v":"20"},{"v":29},{"v":1907},{"v":11},{"v":23},{"v":"1907-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22780"},null,{"v":"SELECT COUNCIL CITY OF PHILADELPHIA"},{"v":"DINNER TO MR. R. R. BRINGHURST"},{"v":"GOVT;"},{"v":"BELLEVUE-STRATFORD HOTEL, PHILADELPHIA, PA"},{"v":"BOOKLET; ILLUS; COL; 6.6X8.6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINE LIST; PHOTOGRAPH OF MR. RINGHURST INCLUDED; GUESTLIST; HOSTS INDICATED BY AUTOGRAPHS; RIBBON ATTACHMENT; LEATHER BINDING TO SIMULATE CITY LEDGER;"},{"v":"1906-959"},null,null,null,{"v":"Select Council City Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"18"},{"v":25},{"v":1906},{"v":12},{"v":18},{"v":"1906-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22781"},null,{"v":"HOTEL ST. REGIS"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"MENU PRINTED IN ENGLISH AND IN FRENCH;"},{"v":"1905-465"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1905},{"v":6},{"v":15},{"v":"1905-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22782"},null,{"v":"LAUREL HOUSE"},{"v":"SUPPER"},{"v":"COM"},{"v":"LAKEWOOD, NJ"},{"v":"BROADSIDE; 4.75X8;"},null,null,{"v":"1883-008"},null,null,null,{"v":"Alumni Association Of The Rensselaer Polytechnic Institute"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":57},{"v":1883},{"v":6},{"v":13},{"v":"1883-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22784"},null,{"v":"CALMAN VARNISH CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"HOTEL ASTOR, NEW YORK"},{"v":"FOLDER; ILLUS; 5.5 X 7;"},{"v":"ANNIVERSARY (?);"},{"v":"MENU IN FRENCH; EMBOSSED BORDER; HUMOROUS COMMENTS AND VERSES; SPONSOR NOTED BY FEB;"},{"v":"1905-992"},null,null,null,{"v":"Calman Varnish Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1905},{"v":12},{"v":22},{"v":"1905-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22785"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"BROADSIDE;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"WOMAN WITH SHIELD SURROUNDED BY FOOD AND IMPLEMENTS;SHIP AT SEA;MENU LISTED TWICE,IN ENGLISH AND GERMAN;"},{"v":"1901-775"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":3},{"v":28},{"v":"1901-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22786"},null,{"v":"MON. JULES C.ROUX"},{"v":"DINNER"},{"v":"SOC;"},{"v":"ON BOARD \"LA LORRAINE\""},{"v":"BROADSIDE; FLAG ILLUS; COL;4.75X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ENTIRE MENU IN FRENCH; WINES LISTED;"},{"v":"1905-343"},null,null,null,{"v":"Mon. Jules C.Roux"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1905},{"v":5},{"v":1},{"v":"1905-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22787"},null,{"v":"HAAN'S"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"PARK ROW BLDG., [NY, NY]"},{"v":"CARD; 7 X 11;"},null,{"v":"PRINTED MENU AND WINE LIST;"},{"v":"1900-511"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":357},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22788"},null,{"v":"ATHELSTAN CLUB"},{"v":"ANNUAL BANQUET"},{"v":"SOC;"},{"v":"MOBILE; AL"},{"v":"CARD; 4.5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE; OLACE NOTED BY FEB;"},{"v":"1906-812"},null,null,null,{"v":"Athelstan Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1906},{"v":11},{"v":10},{"v":"1906-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22789"},null,{"v":"NEW ENGLAND SOCIETY IN BROOKLYN"},{"v":"TWENTIETH ANNUAL DINNER"},{"v":"PATR;"},{"v":"BROOKLYN, NY"},{"v":"BOOKLET; ILLUS; 4.5 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"DINNER TO CELEBRATE TWO HUNDRED AND SEVENTY-NINTH ANNIVERSARY OF LANDING OF PILGRIMS; PILGRIMS ON COVER;"},{"v":"1899-854"},null,null,null,{"v":"New England Society In Brooklyn"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1899},{"v":12},{"v":21},{"v":"1899-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22790"},null,{"v":"HOTEL DENNIS"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY,NJ"},{"v":"CARD;ILL;COL;7X5;"},{"v":"OTHER (DAILY);"},null,{"v":"1896-240"},null,null,null,{"v":"Hotel Dennis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1896},{"v":12},{"v":20},{"v":"1896-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22791"},null,{"v":"ST. GEORGE HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BROOKLYN, NY"},{"v":"CARD; ILLUS; 4.25X6.6;"},null,{"v":"HOTEL INSIGNIA AT TOP OF MENU;"},{"v":"1907-138"},null,null,null,{"v":"Hotel St. George"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1907},{"v":1},{"v":28},{"v":"1907-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22792"},null,{"v":"MASS. HOTEL ASSOCIATION"},{"v":"2ND ANNUAL BANQUET"},{"v":"PROF;"},{"v":"PARKER HOUSE, MASS;"},{"v":"BOOKLET; ILLUS; COL;5.5x7;"},{"v":"ANNIVERSARYERSARY;"},{"v":"WINES FOR EACH COURSE LISTED;LIST OF INVITED GUESTS & COMMITTEE MEMBERS;"},{"v":"1894-103"},null,null,null,{"v":"Mass. Hotel Association"},null,null,null,{"v":"complete"},{"v":"10"},{"v":20},{"v":1894},{"v":11},{"v":13},{"v":"1894-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22793"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; ILLUS; 6.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF SHIP; BACK OF MENU PRINTED FOR USE AS POSTCARD;"},{"v":"1899-350"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1899},{"v":4},{"v":15},{"v":"1899-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22794"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ENROUTE  ABOARD SCHNELLDAMPFER (EXPRESS-STEAMER) FURST BISMARCK"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"ENGLISH AND GERMAN; FEMALE FIGURE, FOOD, AND SHIP;"},{"v":"1899-837"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1899},{"v":12},{"v":15},{"v":"1899-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22795"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"WOMAN IN COSTUME HOLDING TRAY WITH WATER PIPE;TROPICAL CITY SCENE IN BACKGROUND;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-965"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":4},{"v":20},{"v":"1901-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22798"},null,{"v":"WESTMINSTER HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; ILLUS; 5.5 X 8;"},{"v":"RELIG. HOLIDAY;"},null,{"v":"1899-863"},null,null,null,{"v":"Westminster Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22799"},null,{"v":"(KING UMBERTO)"},{"v":"DINNER"},{"v":"OTHER (ROYAL HOST);"},{"v":"[ROME, ITALLY]"},{"v":"BROADSHEET; ILLUS; COL; 4.25X6;"},{"v":"OTHER (PRIVATE DINNER PARTY);"},{"v":"FRENCH; ROYAL SEAL AT TOP OF MENU; [SPONSOR & PLACE INFO SUPPLIED BY FNB];"},{"v":"1898-273"},null,null,null,{"v":"King Umberto"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1898},{"v":10},{"v":3},{"v":"1898-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22800"},null,{"v":"KEYSTONE RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"P.R.R. STATION JERSEY CITY [NJ]"},{"v":"CARD; 3 X 5.5;"},null,{"v":"TABLE D'HOTE SERVED ON SUNDAYS ONLY; PRICED AT $.75;"},{"v":"1899-581"},null,null,null,{"v":"Keystone Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1899},{"v":9},{"v":24},{"v":"1899-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22801"},null,{"v":"NEW YORK YACHT CLUB"},{"v":"53RD ANNUAL REGATTA"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BOOKLET; ILLUS; COL; 3.75 X 5.5;"},{"v":"ANNUAL"},{"v":"COMPLETE WINE LIST INCLUDES PRICES; HOURS FOR BREAKFAST, LUNCH & AFTERNOON TEA;"},{"v":"1899-480"},null,null,null,{"v":"New York Yacht Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":46},{"v":1899},{"v":6},{"v":22},{"v":"1899-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22802"},null,{"v":"HOTEL ALCAZAR"},{"v":"CHRISTMAS NIGHT DINNER AND PROGRAM"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"BOOKLET; COL; 5.75 X 7.5; ILLUS;"},null,{"v":"BLUE COVER WITH GIRL HOLDING HOLLY; CREST; REINDEER; PINK AND SILVER PAGES; CONCERT PROGRAM; WHITE RIBBON TIE;"},{"v":"1897-361"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"8"},{"v":53},{"v":1897},{"v":12},{"v":25},{"v":"1897-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22803"},null,{"v":"CUMBERLAND STREET AND BROOKLYN HOMEOPATHIC HOSPITALS"},{"v":"FOURTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"LINCOLN CLUB, THE, BROOKLYN, NY"},{"v":"FOLDER; 3.6X6;"},{"v":"ANNIVERSARY;"},{"v":"MARTINI COCKTAILS SERVED WITH FIRST COURSE;"},{"v":"1907-932"},null,null,null,{"v":"Cumberland Street And Brooklyn Homeopathic Hospitals"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1907},{"v":11},{"v":1},{"v":"1907-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22804"},null,{"v":"CONFERENCES FOR EDUCATION IN THE SOUTH"},{"v":"DINNER TO ROBERT C. OGDEN GIVEN BY THOSE WHO WORKED UNDER HIS LEADERSHIP"},{"v":"EDUC;"},{"v":"WALDORF-ASTORIA, NEW YORK"},{"v":"FOLDER; 5 X 8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH OURSE; TOASTS;"},{"v":"1906-895"},null,null,null,{"v":"Conferences For Education In The South"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1906},{"v":12},{"v":3},{"v":"1906-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22805"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSER"},{"v":"CARD;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU LISTED SEPARATELY;TO BE USED AS A POSTCARD;"},{"v":"1899-738"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1899},{"v":11},{"v":19},{"v":"1899-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22806"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD S.S. FRIESLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; PRICED WINE LIST AND EXCHANGE RATES ON BACK;ILLUSTATION OF STEAM AND SAILING SHIPS;"},{"v":"1900-668"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22807"},null,{"v":"WESTERN PAPER BOX MAKERS ASSOC'N."},{"v":"JANUARY MEETING AND DINNER;"},{"v":"COMMERCIAL"},{"v":"GRAND HOTEL, CINCINNATI [OH]"},{"v":"FOLDER; 5.75X7.25;"},{"v":"OTHER; BUSINESS MEETING"},{"v":"LOGO OF ASSOCIATION OF FRONT; PROGRAM; MENU WITH WINES AND CIGARS;"},{"v":"1900-398"},null,null,null,{"v":"Western Paper Box Makers Assoc'n."},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22808"},null,{"v":"RECTOR'S"},{"v":"DINNER"},null,null,{"v":"CARD; ILLUS; 7.5 X 10;"},null,{"v":"MARINIS AND CHAMPAGNE; DRAWING OF MAN FISHING IN A POND;"},{"v":"1906-906"},null,null,null,{"v":"Rector's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1906},{"v":12},{"v":5},{"v":"1906-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22809"},null,{"v":"NEW YORK PRESS CLUB"},{"v":"25TH ANNIVERSARY"},{"v":"PROF;"},{"v":"WALDORF ASTORIA HOTEL, NEW YORK, NY"},{"v":"FOLDER;COL;5.25X7;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WTH INDIVIDUAL COURSES;LISTS COMMITTEES (ARRANGEMENTS, SUB, ENTERTAINMENT, RECEPTION);"},{"v":"1897-337"},null,null,null,{"v":"New York Press Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1897},{"v":12},{"v":4},{"v":"1897-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22810"},null,{"v":"BETA THETA PI"},{"v":"ANNUAL RE-UNION DINNER, DISTRICT 11"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"ST. DENIS HOTEL"},{"v":"BOOKLET; ILLUS; COL; 4X6;"},{"v":"OTHER (REUNION);"},{"v":"FRENCH; TOASTS; SILK CORD ATTACHMENT;"},{"v":"1898-120"},null,null,null,{"v":"Beta Theta Pi"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1898},{"v":3},{"v":11},{"v":"1898-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22812"},null,{"v":"NATIONAL COLLEGE OF PHARMACY ALUMNI ASSOCIATION"},{"v":"ANNUAL BANQUET TO GRADUATES OF CLASS OF 1892"},{"v":"PROF;"},{"v":"HOTEL COCHRAN, WASHINGTON DC"},{"v":"BOOKLET; COLOR; 4.25 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"BLUE PRINT, TAN RIBBON;"},{"v":"1892-082"},null,null,null,{"v":"National College Of Pharmacy Alumni Association"},null,null,null,{"v":"complete"},{"v":"6"},{"v":12},{"v":1892},{"v":6},{"v":10},{"v":"1892-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22813"},null,{"v":"HOTEL ALGAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; COL; 5 X 9;"},null,{"v":"LOGO; BLUE STOCK;"},{"v":"1901-208"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":1},{"v":27},{"v":"1901-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22815"},null,{"v":"UNI8VERSITY OF VERMONT"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"HOTEL MANHATTAN, NY"},{"v":"FOLDER; 4 X 5.5;"},{"v":"ANNIVERSARY;"},{"v":"SEAL;"},{"v":"1901-380"},null,null,null,{"v":"Alumni Association University of Vermont"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1901},{"v":2},{"v":15},{"v":"1901-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22816"},null,{"v":"NINETEENTH ARMY CORPS"},{"v":"20TH ANNUAL MEETING DINNER"},{"v":"MIL;"},{"v":"ST.DENIS HOTEL,NY"},{"v":"FOLDER;PHOTOGRAPHS;7X9.5;"},{"v":"ANNUAL;"},{"v":"OFFICERS & COMMITTEE MEMBERS LISTED;"},{"v":"1906-773"},null,null,null,{"v":"Nineteenth Army Corps"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1906},{"v":10},{"v":20},{"v":"1906-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22817"},null,{"v":"HAMBURG-AMERICA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE STEAMER AUGUST VICTORIA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"GERMAN AND ENGLISH; COVER ILLUSTRATION OF SAILBOATS AT MEDITERRANEAN PORT; MUSICAL PROGRAM ON BACK COVER;"},{"v":"1899-702"},null,null,null,{"v":"Hamburg America Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1899},{"v":11},{"v":12},{"v":"1899-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22818"},null,{"v":"CAFETERIA"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"57 BROAD STREET, NY"},{"v":"FOLDER; ILLUS; 6 X 9.75;"},{"v":"SATURDAY LUNCH"},{"v":"HALF MENU HANDWRITTEN; ALL PRICES INCLUDED;"},{"v":"1899-127"},null,null,null,{"v":"Cafeteria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":112},{"v":1899},{"v":1},{"v":13},{"v":"1899-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22819"},null,{"v":"BATTERY PARK HOTEL"},{"v":"FOURTH OF JULY DINNER"},{"v":"COMMERCIAL"},{"v":"ASHEVILLE,NC"},{"v":"CARD;ILL;COL;5X8;"},null,null,{"v":"1899-499"},null,null,null,{"v":"Battery Park Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1899},{"v":7},{"v":4},{"v":"1899-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22821"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS MANITOBA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"UNPRICED MENU; FLAG LOGO; PRICED SODAS AND WATERS; NOTE THAT CHILDREN OCCUPYING SEATS AT FIRST TABLE WILL BE CHARGED FULL FARE;"},{"v":"1900-665"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22823"},null,{"v":"HOTEL ALGAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"CARD;ILL;COL;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;EVENINGS PROGRAM NOTED;"},{"v":"1901-796"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":3},{"v":30},{"v":"1901-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22824"},null,{"v":"LOBSTER CLUB"},{"v":"DINNER IN HONOR OF CORNELIUS FERGUESON"},{"v":"SOC;"},{"v":"FORT LOWRY HOTEL, BATH BEACH, NY"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"BEER AND CHAMPAGNE, ENTERTAINMENT; ILLUSTRATION OF GREEN LOBSTER;"},{"v":"1905-751"},null,null,null,{"v":"Lobster Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1905},{"v":10},{"v":14},{"v":"1905-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22825"},null,{"v":"CIE TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS LA CHAMPAGNE"},{"v":"BOOKLET;ILL;COL;4.5X7.5;"},{"v":"DAILY;"},{"v":"THREE PART BOOKLET WITH MANY ADVERTISEMENTS MANY ILLUSTRATED AND COLORED;SEPARATE LISTING IN FRENCH AND ENGLISH;TWO DINNER MENUS WITH SAME DATE,THIS IS SUNDAY,ONE FOR SUNDAY AND ONE FOR MONDAY,SEE 1900-572;1-28-00 IS SUNDAY IN THE U.S. ON LAND."},{"v":"1900-573"},null,null,null,{"v":"Cie Transatlantique"},null,null,null,{"v":"complete"},{"v":"6"},{"v":36},{"v":1900},{"v":1},{"v":28},{"v":"1900-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22826"},null,{"v":"BRITISH SCHOOLS AND UNIVERSITIES CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"ARKWRIGHT CLUB, NEW YORK CITY"},{"v":"BROADSIDE; ILLUS; COL; 5.5X10;"},{"v":"[ANNIV?];"},{"v":"PL NOTED BY FEB; SCOTTISH QUOTE;"},{"v":"1908-119"},null,null,null,{"v":"British Schools And Universities Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1908},{"v":2},{"v":5},{"v":"1908-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22827"},null,{"v":"BURGUNDY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PARIS,FRANCE"},{"v":"BROADSIDE;ILLUS;COL;6X9.25;"},{"v":"DAILY;"},{"v":"MENU HANDWRITTEN IN FRENCH;"},{"v":"1906-660"},null,null,null,{"v":"Burgundy Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":9},{"v":1906},{"v":8},{"v":12},{"v":"1906-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22828"},null,{"v":"SANTA FE ROUTE DINING CAR SERVICE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"GREEN AND BLACK PRINT; DECKEL EDGE; PART OF HARVEY CHAIN;"},{"v":"1899-696"},null,null,null,{"v":"Santa Fe Route Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1899},{"v":11},{"v":10},{"v":"1899-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22829"},null,{"v":"CHICAGO BEACH HOTEL"},{"v":"EASTER DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO,ILL."},{"v":"CARD; ILLUS; 5.75X8;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"ILLUSTRATION HAND PAINTED;"},{"v":"1895-065"},null,null,null,{"v":"Chicago Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1895},{"v":1},{"v":1},{"v":"1895-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22830"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; COLOR 4X7;;"},null,{"v":"PICTURE OF HOTEL IN RED;"},{"v":"1907-592"},null,null,null,{"v":"Congress Hotel Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":26},{"v":1907},{"v":6},{"v":13},{"v":"1907-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22831"},null,{"v":"SONS OF NEW HAMPSHIRE"},{"v":"THIRD ANNUAL BANQUET"},{"v":"PATR;"},{"v":"PALMER HOUSE [BOSTON MA?]"},{"v":"FOLDER; 4.25 X 6;"},{"v":"OTHER [COMMEMORATIVE]"},{"v":"TOASTS;"},{"v":"1892-012"},null,null,null,{"v":"Sons Of New Hampshire"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1892},{"v":1},{"v":16},{"v":"1892-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22832"},null,{"v":"MRS. BRADLEY MARTIN"},{"v":"RECEPTION AND BALL"},{"v":"OTHER (PRIVATE PARTY)"},{"v":"22 WEST 20TH ST. NYC"},{"v":"CARD"},{"v":"OTHER (SOC);"},{"v":"FRENCH, CHAMPAGNE;"},{"v":"1892-017"},null,null,null,{"v":"Mrs. Bradley Martin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1892},{"v":1},{"v":22},{"v":"1892-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22834"},null,{"v":"HAMBURG-AMERICA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE STEAMER AUGUST VICTORIA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"GERMAN AND ENGLISH; COVER ILLUSTRATION OF STEAMSHP AND SAILING SHIP; MUSICAL PROGRAM ON BACK COVER;"},{"v":"1899-703"},null,null,null,{"v":"Hamburg America Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1899},{"v":11},{"v":13},{"v":"1899-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22835"},null,{"v":"ALUMNI OF COLUMBIA COLLEGE"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"HOTEL BRUNSWICK, NEW YORK, NY"},{"v":"BROADSIDE; 5 x 7.75;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"LIST OF WINES WITH INDIVIDUAL COURSES"},{"v":"1890-028"},null,null,null,{"v":"Alumni Of Columbia College"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1890},{"v":2},{"v":3},{"v":"1890-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22836"},null,{"v":"GOVERNOR HASTINGS STAFF"},{"v":"DINNER TO GOVERNOR HASTINGS"},{"v":"POL;"},{"v":"THE BELLEVUE, PHLADELPHIA [PA]"},{"v":"BOOKLET; ILLUS; COL; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"RED ABD BLUE BANNER PHOTO OF GOVERNOR HASTINGS; WINES;"},{"v":"1899-010"},null,null,null,{"v":"Governor Hastings Staff"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1899},{"v":1},{"v":5},{"v":"1899-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22837"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER, DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH A LA CARTE MENU;"},{"v":"1905-788"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":176},{"v":1905},{"v":10},{"v":25},{"v":"1905-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22838"},null,{"v":"HOTEL AMERICA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"IRVING PLACE AND 15TH STREET, NEW YORK, NY"},{"v":"FOLDER; 6 X 7;"},null,{"v":"MENU IN SPANISH AND ENGLISH; PARTIALLY HANDWRITTEN; PRICED WINE LIST; NOTE ABOUT A PARIS BRANCH AT 60 RUE LAFAYETTE;"},{"v":"1900-479"},null,null,null,{"v":"Hotel America"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":73},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22839"},null,{"v":"ST. DENIS HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; 4.5 X 7;"},null,{"v":"PRIX FIXE; MENU NOTES THAT IT IS SERVED FOR ONE ONLY;"},{"v":"1900-064"},null,null,null,{"v":"St. Denis Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1900},{"v":1},{"v":7},{"v":"1900-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22840"},null,{"v":"FOGG'S HOTEL AND DINING ROOM"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"96 & 98 BARCLAY ST., NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6.25X11;"},null,{"v":"DESIGN ON COVER; DINNER MENU; SPECIALS WRITTEN IN PENCIL; \"ROOMS, 50C, 75C, AND $1.00 PER DAY;\""},{"v":"1900-781"},null,null,null,{"v":"Fogg's Hotel And Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":307},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22843"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF STEAMSHIP AND ICEBERG ON FRONT; BACK OF MENU PRINTED TO BE USED AS A POST CARD;"},{"v":"1899-362"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1899},{"v":4},{"v":16},{"v":"1899-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22844"},null,{"v":"HAMILTON CLUB"},{"v":"FIRST ANNUAL BANQUET"},{"v":"POL;"},{"v":"THE AUDITORIUM CHICAGO IL"},{"v":"FOLDER; ILLUS; 5.75 X 8.75;"},{"v":"(COMMEMOATIVE?)"},{"v":"DRAWING OF HAMILTON ON COVER, CLUBHOUSE ON BACK;SPEECHES; TIED WITH BLUE RIBBON;"},{"v":"1891-032"},null,null,null,{"v":"Hamilton Club"},null,null,null,{"v":"complete"},{"v":"10"},{"v":16},{"v":1891},{"v":3},{"v":13},{"v":"1891-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22845"},null,{"v":"HOTEL YORK"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"SEVENTH AVENUE CORNER 36TH STREET, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6X10.75;"},null,{"v":"PRICED WINE LIST ON BACK;"},{"v":"1906-050"},null,null,null,{"v":"Hotel York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":167},{"v":1906},{"v":1},{"v":14},{"v":"1906-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22846"},null,{"v":"THOMAS H. PAYNTER"},{"v":"BANQUET TENDERED THE MEMBERS OF THE GENERAL ASSEMBLY OF KENTUCKY"},{"v":"OTHER (PRIVATELY HOSTED BANQUET);"},{"v":"CAPITAL HOTEL, FRANKFORT, KY"},{"v":"BOOKLET; ILLUS; COL; 6X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; TOASTS; \"MY OLD KENTUCKY HOME\" SONG; AMERICAN FLAG AND COMMONWEALTH OF KENTUCKY SEAL ON COVER; CORD ATTACHMENT;"},{"v":"1906-275"},null,null,null,{"v":"Thomas H. Paynter"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1906},{"v":3},{"v":6},{"v":"1906-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22847"},null,{"v":"LE COMTE DE FLANDRES"},{"v":"DINNER ON THE EVE OF THE WEDDING OF PRINCESS JOSEPHINE OF BELGIUM AND PRINCE CARL VON HOHENZOLLERN"},null,{"v":"PALACE AT BRUXELLES"},{"v":"CARD; ILL; COL; 7.25X10;"},{"v":"RITE;"},{"v":"ABOVE EXPLANATION OF EVENT WRITTEN IN FOREIGN HAND ON TOP OF MENU; MENU IN FRENCH;"},{"v":"1894-062"},null,null,null,{"v":"Le Comte De Flandres"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1894},{"v":5},{"v":27},{"v":"1894-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22848"},null,{"v":"(KING ALEXANDER OF SERVIA)"},{"v":"DINNER"},null,{"v":"BELGRADE"},{"v":"CARD; ILL; 5.5X8.75"},null,{"v":"EMBOSSED COAT OF ARMS ON CENTER TOP; FRENCH MENU; SPONSOR AS ABOVE HANDWRITTEN ON BACK"},{"v":"1892-087"},null,null,null,{"v":"King Alexander Of Servia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1892},{"v":6},{"v":25},{"v":"1892-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22850"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF EXOTIC ORIENTAL FIGURE, AND CHINESE JUNK;"},{"v":"1901-812"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":4},{"v":1},{"v":"1901-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22851"},null,{"v":"GRAND HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MELBOURNE [AUSTRALIA?]"},{"v":"CARD; 4.0X6.375;"},null,{"v":"FRENCH MENU; HAND WRITTEN NOTE ON REVERSE: \"DINNNER FOR CAPT. LILLING[?] FOR 14 PERSONS; 12/6 PER HEAD\""},{"v":"1900-142"},null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22852"},null,{"v":"CERCLE FRANCAIS DE L'HARMONIE"},{"v":"DINNER"},{"v":"SOC;"},{"v":"HOFFMAN HOUSE"},{"v":"CARD; COL; ILLUS; 4.5X7.5;"},null,{"v":"LOGO OF SPONSOR; BLUE; PROGRAMME OF MUSIC ON BACK; FRENCH;"},{"v":"1889-002"},null,null,null,{"v":"Cercle Francais De L'harmonie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1889},{"v":1},{"v":7},{"v":"1889-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22853"},null,{"v":"NEW YORK PUBLIC LECTURE CORPS"},{"v":"15TH ANNUAL DINNER"},{"v":"SOC;"},{"v":"HOTEL ASTOR"},{"v":"FOLDER; ILLUS; COL; 5X6.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; MENU IN FRENCH; COMMITTEE LISTED; PRINTED ON BEIGE STOCK; COVER ILLUSTRATED;"},{"v":"1905-360"},null,null,null,{"v":"New York Public Lecture Corps"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1905},{"v":5},{"v":4},{"v":"1905-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22856"},null,{"v":"IROQUOIS CLUB"},{"v":"TWENTY-SEVENTH ANNUAL BANQUET IN COMMEMORATION OF THOMAS JEFFERSON"},{"v":"SOC (?);"},{"v":"AUDITORIUM, (?)"},{"v":"BOOKLET; ILLUS; COL; 5.6X7;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES \"AFTER DINNER\" PROGRAM; PRINCIPLES LISTED; SKETCH OF THOMAS JEFFERSON ON COVER; CORD ATTACHMENT;"},{"v":"1907-426"},null,null,null,{"v":"Iroquois Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":13},{"v":1907},{"v":4},{"v":20},{"v":"1907-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22857"},null,{"v":"SONS OF THE REVOLUTION"},{"v":"EVACUATION DAY DINNER"},{"v":"PAT;"},{"v":"DELMONICOS, (NEW YORK, NY?)"},{"v":"FOLDER; ILLUS; COL; 5.5X8;"},{"v":"OTHER (ANNIVERARY);"},{"v":"FRENCH; DRAWING OF REVOLUTIONARY SOLDIER, AMERICAN FLAG, GUNS, EAGLES; \"AMERICA\" ON BACK COVER"},{"v":"1892-037"},null,null,null,{"v":"Sons Of The Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1892},{"v":2},{"v":26},{"v":"1892-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22858"},null,{"v":"HARLEM REPUBLIC CLUB"},{"v":"9TH ANNUAL BANQUET IN HONOR OF 76TH BIRTHDAY OF ULYSSES S. GRANT"},{"v":"POL;"},{"v":"MANHATTAN HOTEL, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.5X7;"},{"v":"ANNIVERSARY;"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; CLUB SEAL ON COVER, AMERICAN FLAG ON BACK; COMMITTEES;"},{"v":"1898-160"},null,null,null,{"v":"Planters Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1898},{"v":4},{"v":24},{"v":"1898-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22859"},null,{"v":"UNION LEAGUE CLUB FRIENDS"},{"v":"DINNER GIVEN TO MR. JOHN L. HILL"},{"v":"SOC;"},{"v":"UNION LEAGUE CLUB, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 6.6X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINE LIST; PHOTOGRAPH OF MR. HILL INCLUDED; PAGE OF MEMBERS' AUTOGRAPH; DECORATIVE WREATH ON COVER; CORD ATTACHMENT;"},{"v":"1906-969"},null,null,null,{"v":"Union League Club Friends"},null,null,null,{"v":"complete"},{"v":"10"},{"v":19},{"v":1906},{"v":12},{"v":19},{"v":"1906-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22860"},null,{"v":"THEODORE ROOSEVELT"},{"v":"LUNCHEON GIVEN IN HONOUR OF THE PRESIDENT OF THE UNITED STATES"},{"v":"SOC;"},{"v":"THE AUDITORIUM, CHICAGO, IL"},{"v":"CARD; 5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED;"},{"v":"1905-374"},null,null,null,{"v":"Theodore Roosevelt"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1905},{"v":5},{"v":10},{"v":"1905-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22861"},null,{"v":"HAMBURG-AMERICA LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN-ROUTE EXPRESS-STEAMER FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL;4.5 X 7;"},{"v":"DINNER"},{"v":"MENU IN GERMAN & ENGLISH;MUSICAL PROGRAM INCLUDED;"},{"v":"1899-481"},null,null,null,{"v":"Hamburg America Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1899},{"v":6},{"v":23},{"v":"1899-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22864"},null,{"v":"ANCIENT & ACCEPTED SCOTTISH RITE"},{"v":"4TH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"HOTEL IROQUOIS, BUFFALO, NY"},{"v":"BOOKLET; ILLUS; 4.5X7;"},{"v":"OTHER {ANNUAL EVENT};"},{"v":"TOASTS INCLUDED; SEAL ON COVER;"},{"v":"1896-067"},null,null,null,{"v":"Ancient & Accepted Scottish Rite"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1896},{"v":3},{"v":27},{"v":"1896-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22865"},null,{"v":"HOTEL CONTINENTAL"},{"v":"DAILY MENU"},{"v":"COM"},{"v":"[LONDON,ENGLAND]"},{"v":"CARD; ILL; COL; 4X6.25"},null,{"v":"GREEN,GOLD NARROW BORDER,ORIENTAL SCENE,FRENCH MENU,MENU DU IN ORIETAL STYLE TYPE"},{"v":"1885-001"},null,null,null,{"v":"Hotel Continental"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1885},{"v":12},{"v":30},{"v":"1885-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22866"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; ILLUS; 4.5 X 7.25;"},null,null,{"v":"1901-129"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":1},{"v":20},{"v":"1901-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22867"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF STEAMSHIP AND ROCKY SHORE ON FRONT; BACK OF MENU PRINTED TO BE USED AS A POST CARD;"},{"v":"1899-363"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1899},{"v":4},{"v":17},{"v":"1899-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22868"},null,{"v":"BATTLE HOUSE"},{"v":"DAILY MENU"},null,{"v":"MOBILE,AL."},{"v":"ILLUS. BROADSIDE"},null,{"v":"INCLUDES WINE LIST"},{"v":"1857-001"},null,null,null,{"v":"Battle House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":137},{"v":1857},{"v":3},{"v":4},{"v":"1857-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22869"},null,{"v":"LOYAL LEGION OF THE UNITED STATES"},{"v":"ANNUAL BANQUET OF THE COMMANDERY"},{"v":"MIL;"},{"v":"THE ARLINGTON,WASH.DC"},{"v":"BOOKLET;ILLUS;6X7.75;"},{"v":"9NTH ANNUAL BANQUET"},{"v":"MENU IN FRENCH;LIST OF OFFICERS & TOASTS;"},{"v":"1891-018"},null,null,null,{"v":"Loyal Legion Of The United States"},null,null,null,{"v":"complete"},{"v":"16"},{"v":14},{"v":1891},{"v":2},{"v":12},{"v":"1891-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22870"},null,{"v":"HOTEL ALCAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; COL; 4 X 7.5;"},null,{"v":"BLUE STOCK; PROGRAM NOTE ABOUT RIFLES IRISH CAKE WALK IN THE CASINO; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-694"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":3},{"v":18},{"v":"1901-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22871"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-101"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":196},{"v":1906},{"v":1},{"v":27},{"v":"1906-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22872"},null,{"v":"RIDLEY PARK KNIGHTS OF THEROUND TABLE"},{"v":"DINNER TO RICHARD S. POMEROY, ESQ."},{"v":"SOC;"},{"v":"THE ORCHARD, RIVER FRONT, ESSINGTON, PA"},{"v":"FOLDER; COL; ILLUS; 5.5 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS AND CHAMPAGNE;PHOTOS OF MR. POMEROY AND THE HOTEL; BUFF STOCK AND BROWN PRINT;"},{"v":"1905-418"},null,null,null,{"v":"Ridley Park Knights of the Round Table"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1905},{"v":5},{"v":25},{"v":"1905-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22873"},null,{"v":"UNION SQUARE HOTEL"},{"v":"LUNCHEON MENU"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; 5.5X11;"},{"v":"OTHER (DAILY MENU);"},{"v":"\"ONE SERVICE ONLY;\""},{"v":"1900-045"},null,null,null,{"v":"Union Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":128},{"v":1900},{"v":1},{"v":4},{"v":"1900-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22874"},null,{"v":"AMERICAN MEDICAL EDITORS ASSOCIATION"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"ARLINGTON CLUB,PORTLAND,OREGON;"},{"v":"BOOKLET;FLAG ILLUS; COL; 5.5X7;"},{"v":"ANNUAL;"},{"v":"LIST OF SPEAKERS & OFFICERS INCLUDED;"},{"v":"1905-559"},null,null,null,{"v":"American Medical Editors Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":14},{"v":1905},{"v":7},{"v":10},{"v":"1905-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22875"},null,{"v":"R.E.RIVERS"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"ST. CHARLES HOTEL,NEW ORLEANS,[LA]"},{"v":"FOLDER; ILL; 5.25X8.5"},{"v":"MONDAY MENU;"},{"v":"EACH WAITER IS PROVIDED WITH A WINE CARD AND PENCIL; PRICED WINE LIST;"},{"v":"1893-108"},null,null,null,{"v":"R.E.Rivers"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":125},{"v":1893},{"v":10},{"v":2},{"v":"1893-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22876"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA LORRAINE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"CHAMPAGEN; MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDRAL; PALE BLUE BORDER;"},{"v":"1907-448"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":37},{"v":1907},{"v":4},{"v":26},{"v":"1907-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22877"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BOND STREET, NY"},{"v":"FOLDER;ILLUS; 5.5 X 9;"},{"v":"DAILY"},{"v":"MEAL HOURS LISTED; DELAILED MAP OF MANHATTAN INCLUDING FERRIES, CROSS TOWN ROADS ETC.;SEPARATE PAGE OF OBJECTS OF INTEREST IN NY;"},{"v":"1900-090"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":60},{"v":1900},{"v":1},{"v":8},{"v":"1900-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22878"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"667 BOND ST. NY"},{"v":"FOLDER; ILLUS; 5.5 X 9;"},{"v":"DAILY DINNER MENU;"},{"v":"HOURS FOR ALL MEALS FOR SUNDAYS & WEEKDAYS LISTED; MAP OF NEW YORK INCLUDED WITH A LIST OF OBJECTS OF INTEREST;"},{"v":"1900-370"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":63},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22880"},null,{"v":"SUNDAY SCHOOL CLASS"},{"v":"ANNUAL DINNER"},{"v":"REL;"},{"v":"BADER'S SPEEDWAY INN, KINGS HIGHWAY, BROOKLN, NY"},{"v":"FOLDER; ILLUS; COL; 4.75 X 6;"},{"v":"ANNIVERSARY;"},{"v":"MANHATTANS AND WINES; HOLLY WREATH;"},{"v":"1905-981"},null,null,null,{"v":"Sunday School Class"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1905},{"v":12},{"v":14},{"v":"1905-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22881"},null,{"v":"HOTEL ST.REGIS"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY"},{"v":"PRICES INCLUDED; MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE SIDE;"},{"v":"1906-130"},null,null,null,{"v":"Hotel St.Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":198},{"v":1906},{"v":2},{"v":6},{"v":"1906-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22882"},null,{"v":"THE CONTINENTAL"},{"v":"EASTER DINNER"},{"v":"COMMERCIAL"},{"v":"PHILADELPHIA,PA"},{"v":"BOOKLET; ILL; 5.5X6.25;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"FASTENED AT LEFT BY WHITE TWISTED CORD;"},{"v":"1894-036"},null,null,null,{"v":"The Continental"},null,null,null,{"v":"complete"},{"v":"6"},{"v":31},{"v":1894},{"v":3},{"v":25},{"v":"1894-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22883"},null,{"v":"MR. AND MRS. C. E. WITT"},{"v":"TENTH WEDDING ANNIVERSARY"},{"v":"OTHER [PRIVATE];"},{"v":"ST. NICHOLAS HOTEL, [NEW YORK, NY?]"},{"v":"CARD; ILLUS; COL; 4X11.25;"},{"v":"ANNIVERSARY;"},{"v":"WINE LISTED; PRINTED ON GRAY STOCK; EMBOSSED VASE OF PURPLE VIOLETS AND LILYS OF THE VALLEY;"},{"v":"1907-082"},null,null,null,{"v":"Mr. And Mrs. C. E. Witt"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1907},{"v":1},{"v":14},{"v":"1907-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22884"},null,{"v":"THE CLARENDON"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"QUEBEC,[ CANADA]"},{"v":"CARD; 4 X 6;"},null,null,{"v":"1907-579"},null,null,null,{"v":"The Clarendon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1907},{"v":6},{"v":7},{"v":"1907-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22885"},null,{"v":"MR.T.N.JARVIS"},{"v":"DINNER"},{"v":"SOC;"},{"v":"RECTOR'S,NY"},{"v":"BROADSIDE ON SILK,ILLUS; COL;3.25X11;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU COMPLETELY PRINTED ON SILK FABRIC;"},{"v":"1906-441"},null,null,null,{"v":"Mr.T.N.Jarvis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1906},{"v":5},{"v":3},{"v":"1906-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22886"},null,{"v":"ST. REGIS HOTEL"},{"v":"DEJEUNER FOURCHETTE/LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN FRENCH AND ENGLISH;"},{"v":"1905-504"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":191},{"v":1905},{"v":6},{"v":23},{"v":"1905-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22887"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"BROADSIDE;ILLUS;COL;4.5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-307"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":2},{"v":7},{"v":"1901-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22889"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP; BORDER AT TOP HOLDS SEAFARING ACCESSORIES -- BINOCULARS, COMPASS, SPYGLASS, ETC;  THIS IS A MORE ELABORATE MENU THAN IMMMEDIATE PREVIOUS ONE, SAME DATE, SAME SHIP --POSSIBLY ANOTHER CLASS;"},{"v":"1901-850"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55},{"v":1901},{"v":4},{"v":6},{"v":"1901-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22890"},null,{"v":"TWILIGHT CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"[ST.DENIS]"},{"v":"BROADSIDE; CLUB EMBLEM; 4.25 X 7;"},null,null,{"v":"1901-114"},null,null,null,{"v":"Twilight Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":1},{"v":17},{"v":"1901-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22891"},null,{"v":"SONS OF THE REVOLUTION IN NEW HAMPSHIRE"},{"v":"ANNUAL WINTER DINNER, CENTENNIAL OF DEATH OF GEORGE WASHINGTON AND 125TH ANNINVERSARY OF CAPTURE OF FORT WILLIAM AND MARY IN PORTSMOUTH HARBOR"},{"v":"PATR;"},{"v":"EAGLE HOTEL, CONCORD, NH"},{"v":"FOLDER; ILLUS; 4.5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"CREST OF ORGANIZATION;"},{"v":"1899-831"},null,null,null,{"v":"Sons Of The Revolution In New Hampshire"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1899},{"v":12},{"v":14},{"v":"1899-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22893"},null,{"v":"BANKERS CLUB OF CHICAGO"},{"v":"DINNER AT THE 97TH MEETING"},{"v":"PROF;"},{"v":"CHICAGO,ILL"},{"v":"BOOKLET;SILVER ILLUS;5.5X7;"},{"v":"ANNUAL;"},{"v":"WINES; SPEAKER;"},{"v":"1906-782"},null,null,null,{"v":"Bankers' Club Of The City Of Chicago"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1906},{"v":10},{"v":27},{"v":"1906-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22894"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSIDE; 5.0X8.25; ILLUS; COL;"},null,{"v":"ILLUS, BG, CASTLES, FG, GODDESS OF PLENTY HOLDING PLAQUE WITH INITIALS \"H.A.P.A.G.\", FRUITS AND VEGETABLES SPILLING OUT OF JARS; WINE EWER AND GLASS; STEAMSHIP IN INSET;"},{"v":"1900-891"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22895"},null,{"v":"ST. ANDREW'S SOCIETY OF NY"},{"v":"140TH ANNIVERSARY"},{"v":"RELIG;"},{"v":"DELMONICO'S NY"},{"v":"FOLDER; ILLUS; COL; 5.25 X 8;"},{"v":"ANNIVERSARYERSARY"},{"v":"MENU IN FRENCH; LIST OF WINES WITH PRICES LISTED ON SEPARATE PAGE; TOASTS & SONGS LISTED;"},{"v":"1896-226"},null,null,null,{"v":"St. Andrew's Society Of The State Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":45},{"v":1896},{"v":11},{"v":30},{"v":"1896-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22896"},null,{"v":"CONEY ISLAND FIRE DEPT.."},{"v":"FIFTH ANNUAL BALL"},{"v":"GOVT;"},{"v":"WEST END HOTEL, (CONEY ISLAND, NY?)"},{"v":"BROADSHEET; 3X5;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"GOLD DECKLED BORDER; \"SUPPER SERVED BY E. de BRAUWERE\""},{"v":"1892-148"},null,null,null,{"v":"Coney Island Fire Dept.."},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1892},{"v":12},{"v":7},{"v":"1892-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22897"},null,{"v":"THE ROCKINGHAM"},{"v":"SUPPER MENU"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER, RI"},{"v":"BROADSIDE; ILLUS; 4.5X7.25;"},null,{"v":"DECORATIVE WREATH"},{"v":"1895-137"},null,null,null,{"v":"The Rockingham"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1895},{"v":8},{"v":2},{"v":"1895-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22898"},null,{"v":"(SIMPSON TIMBER)"},{"v":"(DINNER) FOR THE OPENING OF SIMPSON TIMBER DRY DOCK"},{"v":"COM"},{"v":"(U.S.NAVY YARD), BROOKLYN, NEW YORK"},{"v":"FOLDER; 4.5X6.5"},null,null,{"v":"1890-067"},null,null,null,{"v":"Simpson Timber"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1890},{"v":5},{"v":9},{"v":"1890-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22899"},null,{"v":"WILDMERE HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MINNEWASKA,NY;"},{"v":"FOLDER; ILLUS; 5.5X7;"},null,{"v":"HOURS FOE ALL MEALS LISTED;DAILY MENU CHOICES HANDWRITTEN;PHOTO OF HOTEL;"},{"v":"1905-694"},null,null,null,{"v":"Wildmere House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":77},{"v":1905},{"v":9},{"v":10},{"v":"1905-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22900"},null,{"v":"CLASS OF 1877 HARVARD COLLEGE"},{"v":"DINNER,20TH ANNIVERSARY"},{"v":"EDUC;"},{"v":"PARKER'S"},{"v":"FOLDER;ILLUS;COL;4.75X6.25;"},{"v":"ANNIVERSARY;"},null,{"v":"1897-204"},null,null,null,{"v":"Class Of 1877 Harvard College"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1897},{"v":6},{"v":29},{"v":"1897-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22901"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF PASSENGERS OUT ON DECK, CHATTING, READING, ETC;"},{"v":"1901-809"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":75},{"v":1901},{"v":3},{"v":31},{"v":"1901-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22902"},null,{"v":"?"},{"v":"DINNER"},null,{"v":"DELMONICO'S NY"},{"v":"CARD; ILLUS; COL; 4.5 X 7;"},null,{"v":"MENU IN FRENCH;"},{"v":"1898-302"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1898},{"v":11},{"v":4},{"v":"1898-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22903"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS. FRIESLAND"},{"v":"BROADSHEET; 5.25X8.0; ILLUS;"},null,{"v":"ILLUS,STEAMSHIP SURROUNDED BY SAILBOATS;"},{"v":"1900-622"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":1},{"v":30},{"v":"1900-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22904"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"FOLDER HOTEL EMBLEM; COL; 4.5 X 7.25;"},null,null,{"v":"1901-736"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1901},{"v":3},{"v":23},{"v":"1901-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22905"},null,{"v":"PLANTERS HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"ST. LOUIS, MO"},{"v":"FOLDER; ILLUS; 6.5 X 10.5;"},null,{"v":"PRICED MENU; ILLUSTATION OF HOTEL;"},{"v":"1905-848"},null,null,null,{"v":"Planters Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":226},{"v":1905},{"v":11},{"v":14},{"v":"1905-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22906"},null,{"v":"PENNSYLVANIA RAILROAD"},{"v":"DINNER"},{"v":"POL;"},{"v":"EN ROUTE FROM WASHINGTON TO RICHMOND AND RETURN"},{"v":"BROADSIDE; ILLUS; COL; 4.75 X 6.5;"},{"v":"TRIP OF PRES. McKINLEY, HIS CABINET & GUESTS;"},null,{"v":"1899-652"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1899},{"v":10},{"v":31},{"v":"1899-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22908"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD S.S.AMERIKAS"},{"v":"FOLDER;ILLUS;4.75X7;"},{"v":"DAILY;"},{"v":"MENU IN GERMAN & ENGLISH;MUSIC PROGRAM INCLUDED; ILLUS. OF SHIP ON COVER;"},{"v":"1906-647"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1906},{"v":7},{"v":27},{"v":"1906-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22910"},null,{"v":"HOTEL LYON"},{"v":"DAILY DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSIDE;5X7.5;"},null,null,{"v":"1892-127"},null,null,null,{"v":"Hotel Lyon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1892},{"v":11},{"v":2},{"v":"1892-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22912"},null,{"v":"DELTA UPSILON"},{"v":"DINNER"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"NORTH HOTEL, AUGUSTA, ME"},{"v":"BOOKLET; ILLUS; COL; 4.5X5.5;"},{"v":"OTHER (POSSIBLY A COLLEGE REUNION);"},{"v":"TOASTS; LISTS NEW MEMBERS FROM COLBY & BODOWIN COLLEGES; COMMITTEE LISTED; EMBOSSED & HANDPAINTED; SILK RIBBON BOW PASTED ON MENU; SILK CORD ATTACHMENT;"},{"v":"1899-632"},null,null,null,{"v":"Delta Upsilon"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1899},{"v":10},{"v":19},{"v":"1899-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22913"},null,{"v":"UNIVERSITY OF CHICAGO"},{"v":"DINNER IN HONOR OF PROFESSOR ALBERT A. MICHELSON"},{"v":"EDUC;"},{"v":"THE AUDITORIUM ANNEX"},{"v":"FOLDER; 5.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; LYRICS TO ALMA MATER SONG LISTED; PROGRAM LISTED; PROFESSOR MICHELSON'S AWARDS LISTED, INCLUDING THE NOBEL PRIZE IN 1907;"},{"v":"1908-014"},null,null,null,{"v":"University Of Chicago"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1908},{"v":1},{"v":3},{"v":"1908-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22914"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; COL; 4.5 X 7;"},null,null,{"v":"1901-477"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":23},{"v":"1901-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22915"},null,{"v":"QUEEN'S ROYAL WEST KENT REGIMENT"},{"v":"ANNUAL DINNER OF THE 3RD BATTALION"},{"v":"GOV;"},{"v":"GRAND HOTEL,LONDON, ENGLAND"},{"v":"BROADSIDE; ILLUS; 4 X 7;"},{"v":"ANNUAL"},{"v":"ALL WINES LISTED; MENU IN FRENCH;"},{"v":"1897-310"},null,null,null,{"v":"Queen's Royal West Kent Regiment"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1897},{"v":11},{"v":13},{"v":"1897-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22916"},null,{"v":"HOTEL KNICKERBOCKER"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; ILLUS; 7.75 X 12.5;"},null,{"v":"PRICED MENU; ILLUSTRATION OF MAN AND PARIS COACH;"},{"v":"1907-074"},null,null,null,{"v":"Hotel Knickerbocker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":91},{"v":1907},{"v":1},{"v":12},{"v":"1907-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22917"},null,{"v":"PIANO MANUFACTURERS"},{"v":"DINNER"},{"v":"PROF;"},{"v":"THE NEW WILLARD, WASHINGTON, DC"},{"v":"CARD; 4.25 X 6.25;"},{"v":"ANNIVERSARY (?);"},{"v":"WINES LISTED; AUTOGRAPHS ON BACK;"},{"v":"1906-460"},null,null,null,{"v":"Piano Manufacturers"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1906},{"v":5},{"v":11},{"v":"1906-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22918"},null,{"v":"MINNEAPOLIS TRIBUNE"},{"v":"DINNER TO PRIZE WINNERS"},{"v":"PROF;"},{"v":"HOTEL WOODSTOCK, [MINNEAPOLIS, MN]"},{"v":"CARD; 4.25 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1907-966"},null,null,null,{"v":"Minneapolis Tribune"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1907},{"v":11},{"v":13},{"v":"1907-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22920"},null,{"v":"MR. AND MRS. H. TATTON SYKES'"},{"v":"RECEPTION"},{"v":"SOC;"},{"v":"ALEXANDRA HOTEL, HYDE PARK CORNER S.W. [LONDON, ENGLAND]"},{"v":"FOLDER; 3.75 X 7.5;"},{"v":"COMPL (?);"},{"v":"MENU IN FRENCH; GREEN AND SILVER PRINT; LITERARY QUOTES; ENTERTAINMENT;"},{"v":"1906-022"},null,null,null,{"v":"Mr. And Mrs. H. Tatton Sykes'"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1906},{"v":1},{"v":6},{"v":"1906-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22921"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-149"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":50},{"v":1901},{"v":1},{"v":22},{"v":"1901-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22922"},null,{"v":"AMERICAN INSTITUTE OF MINING ENGINEERS"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"THE ARLINGTON; WASHINGTON"},{"v":"BOOKLET; ILLUS; 4.75X6.25;"},{"v":"OTHER [SOC]"},{"v":"TIED WITH RED, WHITE, BLUE TASSEL; DRAWING OF CAVE CONTAINING DINNER; MINERS; PAGE FOR AUTOGRAPHS; WINES;"},{"v":"1890-039"},null,null,null,{"v":"American Institute Of Mining Engineers"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1890},{"v":2},{"v":20},{"v":"1890-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22923"},null,{"v":"CHICAGO AUTOMOBILE CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"AUDITORIUM HOTEL, (CHICAGO, IL?)"},{"v":"CARD; 5.25 X 7.5;"},{"v":"ANNIVERSARY (?);"},{"v":"COCKTAILS AND WINES LISTED;"},{"v":"1906-802"},null,null,null,{"v":"Chicago Automobile Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1906},{"v":11},{"v":8},{"v":"1906-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22924"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"HAUPTMAHLZEIT-DINNER"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"FOLDER; ILLUS; COL; 4.75X7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; MUSIK-PROGRAMM ON BACK COVER; DECORATIVE BORDER;"},{"v":"1906-624"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1906},{"v":7},{"v":24},{"v":"1906-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22925"},null,{"v":"EPISCOPALIAN CLUB"},{"v":"DINNER"},{"v":"RELIG;"},{"v":"BRUNSWICK,THE,BOSTON,[MASS]"},{"v":"BOOKLET;ILLUS;COL;4.75X6;"},{"v":"DAILY?;"},null,{"v":"1897-318"},null,null,null,{"v":"Episcopalian Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1897},{"v":11},{"v":29},{"v":"1897-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22926"},null,{"v":"R.M.S.MAJESTIC"},{"v":"LUNCH"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;3.25X5;"},{"v":"DAILY;"},null,{"v":"1899-483"},null,null,null,{"v":"R.M.S.Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1899},{"v":7},{"v":1},{"v":"1899-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22927"},null,{"v":"RHODE ISLAND STATE FEDERATION OF WOMEN'S CLUBS"},{"v":"1ST ANNUAL BREAKFAST"},{"v":"SOC;"},{"v":"TROCADERO;PROVIDENCE,RI."},{"v":"FOLDER; 4.5X7;"},{"v":"ANNUAL BREAKFAST"},{"v":"ALL SPEAKERS LISTED; ALL OFFICERS LISTED ON BACK;"},{"v":"1895-075"},null,null,null,{"v":"Rhode Island State Federation Of Women's Clubs"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1895},{"v":4},{"v":20},{"v":"1895-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22928"},null,{"v":"AMERICAN PHARMMCEUTICAL ASSOCIATION"},{"v":"FIFTY-FIFTH ANNUAL MEETING, SHORE DINNER"},{"v":"PROF;"},{"v":"\"DREAMLAND\", CONEY ISLAND, NY"},{"v":"CARD; 4.5 X 7.25;"},{"v":"ANNIVERSARY;"},null,{"v":"1907-797"},null,null,null,{"v":"American Pharmaceutical Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1907},{"v":9},{"v":6},{"v":"1907-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22929"},null,{"v":"GHENT CLUB"},{"v":"OPENING BALL"},{"v":"SOC;"},{"v":"NORFOLK, VA"},{"v":"FOLDER; ILLUS; COL; 5X7;"},{"v":"OTHER (INAUGURATING FORMAL OPENING OF CLUB);"},{"v":"INCLUDES PRICED WINE LIST; OFFICERS, DIRECTORS AND COMMITTEE LISTED; CLUB INSIGNIA ON COVER;"},{"v":"1905-793"},null,null,null,{"v":"Ghent Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":65},{"v":1905},{"v":11},{"v":1},{"v":"1905-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22930"},null,{"v":"CONNECTICUT TYPOTHETAE"},{"v":"THIRTEENTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"TONTINE HOTEL, [NEW HAVEN, CT]"},{"v":"FOLDER; ILLUS; 6X9.75;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES TOASTS; OFFICERS, EXECUTIVE & BANQUET COMMITTEES LISTED; SKETCHES OF BANQUET TABLE ON MENU; [PLACE INFO SUPPLIED BY FEB]; \"EVE OF FRANKLIN'S BIRTHDAY;\""},{"v":"1901-102"},null,null,null,{"v":"Connecticut Typothetae"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1901},{"v":1},{"v":16},{"v":"1901-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22932"},null,{"v":"SAWDUST CLUB"},{"v":"GRAND TESTIMONIAL BANQUET TO MR. ROBERT FITZSIMMONS BY HIS NEW YORK FRIENDS AND ADMIRERS"},{"v":"SOC;"},{"v":"HOTEL BARTHOLDI, NEW YORK, NY"},{"v":"FOLDER; 5.5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES VERY EXTENSIVE LIST OF WINES, LIQUORS SERVED WITH EACH COURSE; ENTERTAINMENT PROGRAM; LISTS OF RECEPTION, BANQUET, & ENTERTAINMENT COMMITTEES; AT END: \"GUEST ARE EARNESTLY REQUESTED NOT TO DANCE ON THE TABLES 'TILL AFTER THE GLASSWARE HAS BEEN RE"},{"v":"1897-119"},null,null,null,{"v":"Sawdust Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1897},{"v":4},{"v":16},{"v":"1897-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22933"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"HOTEL SEAL ON COVER;"},{"v":"1901-537"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1901},{"v":3},{"v":2},{"v":"1901-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22934"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. MANITOBA"},{"v":"CARD; 4.75X7.25;"},null,{"v":"UNDATAED; \"1900\" HAND WRITTEN"},{"v":"1900-758"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22935"},null,{"v":"QUISISANA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SWIITZERLAND"},{"v":"BROADSHEET; ILLUS; 5.5X7.5;"},{"v":"DAILY;"},{"v":"MENU IN SWISS & ENGLISH; CAN BE USED AS POSTCARD;"},{"v":"1905-561"},null,null,null,{"v":"Quisisana Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1905},{"v":7},{"v":11},{"v":"1905-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22936"},null,{"v":"THIRD PANEL SHERIFF'S JURY"},{"v":"ANNUAL DINNER"},{"v":"POL;"},{"v":"DELMONICO'S NY"},{"v":"BOOKLET; RIBBON TRIM; ILLUS; GOLD TRIM;4.75 X 6.75;"},{"v":"ANNUAL"},{"v":"WINES LISTED FOR EACH COURSE; DINNER COMMITTEE & ALL MEMBERS INCLUDED;"},{"v":"1898-094"},null,null,null,{"v":"Third Panel Sheriff's Jury"},null,null,null,{"v":"complete"},{"v":"6"},{"v":33},{"v":1898},{"v":2},{"v":17},{"v":"1898-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22937"},null,{"v":"THE WALDORF"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[NYC]"},{"v":"CARD; 6 X 8.25;"},null,{"v":"PRICED MENU; 9 FLOOR MARKED ON REAR;"},{"v":"1896-088"},null,null,null,{"v":"The Waldorf"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":120},{"v":1896},{"v":4},{"v":22},{"v":"1896-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22938"},null,{"v":"CHAMPLAIN HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"CLINTON COUNTY, NY"},{"v":"BROADSIDE; ILLUS; COL; 5 X 7;"},null,null,{"v":"1901-2148"},null,null,null,{"v":"Champlain Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":8},{"v":13},{"v":"1901-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22939"},null,{"v":"HOTEL ST. GEORGE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NYACK-ON-HUDSON,NY"},{"v":"BROADSHEET;COL;4.25X6.25;"},{"v":"?"},{"v":"SEATING PLAN ON FRONT;"},{"v":"1894-044"},null,null,null,{"v":"Hotel St. George"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1894},{"v":4},{"v":28},{"v":"1894-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22941"},null,{"v":"HAMBURG-AMERIKA LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ENROUTE STEAMER \"FURST BISMARCK\""},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},{"v":"DAILY LUNCH"},{"v":"MENU IN BOTH GERMAN & ENGLISH"},{"v":"1899-806"},null,null,null,{"v":"Hamburg Amerika Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1899},{"v":12},{"v":8},{"v":"1899-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22942"},null,{"v":"MUNICIPALITY OF SAINT PAUL"},{"v":"BANQUET ON COMPLETION OF NORTHERN PACIFIC RAILROAD"},{"v":"GOVT"},{"v":"HOTEL LAFAYETTE"},{"v":"FOLDER; 3.25 x 5.50; COL;"},null,{"v":"BLUE SILK FRINGED BORDER; BLUE SILK TASSLE ATTACHMENTS; FRENCH; INCLUDES WINES SERVED WITH EACH COURSE"},{"v":"1883-025"},null,null,null,{"v":"Municipality Of Saint Paul"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1883},{"v":9},{"v":3},{"v":"1883-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22943"},null,{"v":"NORTH CAROLINA PINE ASSOCIATION INC."},{"v":"BANQUET"},{"v":"PROF;"},{"v":"MONTICELLO HOTEL,NORFOLK,VA;"},{"v":"FOLDER; 3X7;"},{"v":"ANNUAL;"},{"v":"MENU IN FRENCH; WINES INCLUDED;"},{"v":"1906-303"},null,null,null,{"v":"North Carolina Pine Association Inc."},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1906},{"v":3},{"v":14},{"v":"1906-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22944"},null,{"v":"CONNECTICUT SOCIETY SONS OF HE AMERICAN REVOLUTION"},{"v":"SIXTH ANNUAL DINNER"},{"v":"PATR;"},{"v":"NORWICH [CT]"},{"v":"FOLDER; ILLUS; 5.25 X 7.35;"},{"v":"OTHER (ANNIV)"},{"v":"SOLDIER WITH A RIFLE AND A PLOW;"},{"v":"1895-045"},null,null,null,{"v":"Connecticut Society Sons Of He American Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1895},{"v":2},{"v":22},{"v":"1895-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22945"},null,{"v":"COLUMBIA GOLF CLUB"},{"v":"FELLOWSHIP BANQUET"},{"v":"SOC;"},{"v":"THE RALEIGH, WASHINGTON DC"},{"v":"BOOKLET; ILLUS; 6 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"MARTINIS AND WINES; ILLUSTRATION OF WOMAN GOLFER;"},{"v":"1906-024"},null,null,null,{"v":"Columbia Golf Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":22},{"v":1906},{"v":1},{"v":8},{"v":"1906-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22949"},null,{"v":"MEMBERS OF THE ARLINGON CLUB"},{"v":"SUPPER GIVEN TO MR. LOUIS JAMES & MR. FREDERICK WARDE"},{"v":"SOC;"},{"v":"ARLINGON CLUB, PORTLAND, OR"},{"v":"BOOKLET; COL; 5.25X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; INCLUDES WINES SERVED WITH EACH COURSE; EACH COURSE FOLLOWED BY QUOTATION FROM SHAKESPEARE PLAYS; SILK RIBBON ATTACHMENT;"},{"v":"1899-231"},null,null,null,{"v":"Members Of The Arlingon Club"},null,null,null,{"v":"complete"},{"v":"11"},{"v":24},{"v":1899},{"v":3},{"v":11},{"v":"1899-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22950"},null,{"v":"GRAND HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"LONDON, ENGLAND"},{"v":"BROADSIDE; ILLUS; COL; 4X6.5;"},null,{"v":"FRENCH; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; HOTEL SEAL AT TOP;"},{"v":"1898-198"},null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1898},{"v":6},{"v":4},{"v":"1898-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22951"},null,{"v":"ROYAL PONCIANA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PALM BEACH, FL"},{"v":"CARD; 5 X 9;"},null,{"v":"LOGO;"},{"v":"1901-213"},null,null,null,{"v":"Royal Ponciana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1894},{"v":1},{"v":27},{"v":"1894-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22952"},null,{"v":"HOTEL COLONIAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU, THE BAHAMAS"},{"v":"CARD; 5 X 9;"},null,{"v":"LOGO;"},{"v":"1901-216"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":1},{"v":28},{"v":"1901-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22955"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-144"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":1},{"v":21},{"v":"1901-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22956"},null,{"v":"MASTERS OF THE THIRD MASONIC DISTRICT"},{"v":"DINNER TENDERED TO R.W. WALTER F. SYKES, D.DGM"},{"v":"SOC;"},{"v":"AURORA GRATA CLUB, BROOKLYN, NY"},{"v":"BOOKLET; ILLUS; 4X5.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINELIST; PHOTOGRAPH OF MR. SYKES; TOASTS; SILK RIBBON ATTACHMENT;"},{"v":"1898-156"},null,null,null,{"v":"Masters Of The Third Masonic District"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1898},{"v":4},{"v":23},{"v":"1898-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22957"},null,{"v":"RAILWAYS OF CHICAGO"},{"v":"BANQUET TO INTERNATIONAL RAILWAY CONGRESS"},{"v":"PROF;"},{"v":"THE AUDITORIUM, [CHICAGO, IL]"},{"v":"BOOKLET; ILLUS; COL; 6 X 4;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"EACH COURSE LISTED ON A SEPARATE PAGE INCLUDING WINE; ILLUSTRATION OF BUILDING;RED LEATHER COVER;"},{"v":"1905-406"},null,null,null,{"v":"Railways Of Chicago"},null,null,null,{"v":"complete"},{"v":"32"},{"v":26},{"v":1905},{"v":5},{"v":20},{"v":"1905-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22958"},null,{"v":"COMPAGNIE GENERALE TRANSATLANTIQUE"},{"v":"DINNER"},null,{"v":"PAQUEBOT WASHINGTON"},{"v":"CARD; ILL; 5X7.25"},{"v":"OTHER [CRUISE OF FERDINAND DE LESSEPS AND PARTY]"},{"v":"DECORATED BORDER, COLOR PHOTOGRAPH OF SHIP ON BACK"},{"v":"1886-017"},null,null,null,{"v":"Compagnie Generale Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1886},{"v":3},{"v":13},{"v":"1886-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22959"},null,{"v":"LOVING  CUP CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"'SPRINGSIDE\",ORANGE, NJ;"},{"v":"BROADSIDE; COL; 4.75 X 7.5;"},{"v":"?"},{"v":"WINES LISTED FOR EACH COURSE;"},{"v":"1899-664"},null,null,null,{"v":"Loving  Cup Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1899},{"v":11},{"v":4},{"v":"1899-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22960"},null,{"v":"?"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ST.SAUVEUR,BAR HARBOR,MAINE"},{"v":"BROADSIDE; 4.25X7;"},{"v":"DAILY;"},null,{"v":"1905-685"},null,null,null,{"v":"St. Sauveur"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1905},{"v":9},{"v":1},{"v":"1905-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22962"},null,{"v":"GERMAN UNION LOGE"},{"v":"75TH ANNIVERSARY BANQUET AND BALL"},{"v":"SOC;"},{"v":"TEUTONIA ASSEMBLY ROOMS, [NEW YORK, N.Y.]"},{"v":"FOLDER; ILL; 4.75X7.5;"},{"v":"ANNIVERSARY;"},{"v":"TOASTS IN GERMAN; ALL OTHER MATERIAL EXCEPT MENU IN GERMAN; NAMES LISTED;FRONT COVER WITH MASONIC LODGE INSIGNIA AND SPARKLED SPATTERED LETTERING;"},{"v":"1894-038"},null,null,null,{"v":"German Union Loge"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1894},{"v":4},{"v":14},{"v":"1894-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22963"},null,{"v":"MEXICAN-AMERICAN S.S. CO."},{"v":"LUNCHEON GIVEN ABOARD IN VERA-CRUZ HARBOR IN HONOR OF VISITING DELEGATES TO THE CONVENTION OF THE AMERICAN PUBLIC HEALTH ASSOCIATION IN MEXICO CITY"},{"v":"COMMERCIAL"},{"v":"S.S. CITY OF TAMPICO"},{"v":"CARD; COL; 4.25X6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; LISTS WINES SERVED WITH INDIVIDUAL COURSES;"},{"v":"1906-939"},null,null,null,{"v":"Mexican American S.S. Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1906},{"v":12},{"v":14},{"v":"1906-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22964"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSER"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU LISTED SEPARATELY; TO BE USED AS A POSTCARD;"},{"v":"1899-742"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1899},{"v":11},{"v":20},{"v":"1899-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22965"},null,{"v":"RUBINSTEIN CLUB"},{"v":"FOURTH ANNUAL WHITE BREAKFAST"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA, NEW YORK CITY"},{"v":"FOLDER; ILLUS; COL;4.25X6.5;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; OFFICERS, COMMITTEES, USHERS AND PROGRAM LISTED;"},{"v":"1907-476"},null,null,null,{"v":"Rubinstein Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1907},{"v":5},{"v":4},{"v":"1907-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22966"},null,{"v":"CHAMBER OF COMMERCE"},{"v":"115TH ANNIVERSARY"},{"v":"PROF."},{"v":"DELMONICO, [NEW YORK, NY?]"},{"v":"FOLDER; 5 x 7.25;"},{"v":"OTHER - ANNIVERSARY"},{"v":"FRENCH"},{"v":"1883-023"},null,null,null,{"v":"Chamber Of Commerce"},null,null,null,{"v":"under review"},{"v":"4"},{"v":29},{"v":1883},{"v":5},{"v":8},{"v":"1883-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22967"},null,{"v":"HARLEM DEMOCRATIC CLUB"},{"v":"BANQUET"},{"v":"POL"},{"v":"CLUBHOUSE, NEW YORK"},{"v":"BOOKLET; ILL; 8X6"},null,{"v":"ILLUSTRATED WITH WHITE HOUSE,PORTRAITS OF JEFFERSON AND TILDEN,OTHER PATRIOTIC EMBLEMS, THREE CARDS TIED WITH TWO RED RIBBONS,TOASTS LISTED,COMMITTEE MEMBERS LISTED ON BACK"},{"v":"1887-042"},null,null,null,{"v":"Harlem Democratic Club"},null,null,null,{"v":"under review"},{"v":"4"},{"v":40},{"v":1887},{"v":12},{"v":29},{"v":"1887-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22968"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"U.S.M.S. NEW YORK"},{"v":"CARD; 4.0X6.25; ILLUS;"},null,{"v":"ILLUS, FLAG WITH EAGLE;"},{"v":"1900-764"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22969"},null,{"v":"MILLS HOTEL"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"7TH AVENUE & 36TH STREET, NEW YORK CITY"},{"v":"BROADSIDE; 5.5X6.75;"},null,{"v":"PRICED MENU; SPON AND PL NOTED BY FEB;"},{"v":"1907-993"},null,null,null,{"v":"Mills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":60},{"v":1907},{"v":11},{"v":22},{"v":"1907-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22970"},null,{"v":"R.M.S.OCEANIC"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER;ILLUS;4.25X5.75;"},{"v":"DAILY"},null,{"v":"1905-681"},null,null,null,{"v":"R.M.S.Oceanic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1905},{"v":8},{"v":27},{"v":"1905-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22971"},null,{"v":"GILLESPIE'S RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"266 8TH AVENUE, BETWEEN 23RD & 24TH STS, OPPOSITE GRAND OPERA HOUSE, NEW YORK CITY"},{"v":"FOLDER; ILLUS; 6X11;"},null,{"v":"DATE NOTED BY FEB;"},{"v":"1907-012"},null,null,null,{"v":"Gillespie's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":257},{"v":1907},{"v":1},{"v":1},{"v":"1907-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22974"},null,{"v":"DR. JOSE A. PRESNO Y BASTIONY"},{"v":"DECIMO ANIVERSARIO DE LA REVISTA DE MEDICINA Y CERUGIA DE LA HABANA"},{"v":"PROF;"},{"v":"EL LOUVRE RESTAURNT, HAVANA, CUBA"},{"v":"FOLDER; 3.5X5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1905-706"},null,null,null,{"v":"Dr. Jose A. Presno Y Bastiony"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1905},{"v":9},{"v":16},{"v":"1905-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22976"},null,{"v":"CONSULS OF FRANCE AND ITALY"},{"v":"SPECIAL DINNER COMMEMORATIVE OF THE VISIT OF THE ITALIAN CRUISER \"ETTORE FIERAMOSRA\""},{"v":"GOVT;"},{"v":"THE DUTCH ROOM OF THE MAJESTIC GROTTO, PHILADELPHIA, PA"},{"v":"FOLDER; ILLUS; COL; 7X10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; PARTICIPANTS LISTED; PRINTED ON GRAY STOCK;"},{"v":"1906-828"},null,null,null,{"v":"Consuls Of France And Italy"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1906},{"v":11},{"v":15},{"v":"1906-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22977"},null,{"v":"THE LAKEWOOD"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"LAKEWOOD NJ"},{"v":"CARD; ILLUS; COL; 5.5 X 8.75;"},null,{"v":"COLORED DRAWING OF HOTEL LOBBY;"},{"v":"1893-034"},null,null,null,{"v":"The Lakewood"},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1893},{"v":3},{"v":18},{"v":"1893-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22978"},null,{"v":"M.F. LOYNS DINING ROOMS"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"259 & 261 BOWERY, NEW YORK CITY"},{"v":"FOLDER; ILLUS; COL; 5.5X7;"},{"v":"RELIGIOUS HOLIDAY"},null,{"v":"1906-998"},null,null,null,{"v":"M.F. Loyns Dining Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":29},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22979"},null,{"v":"NORTH WESTERN HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"DUBLIN, IRELAND"},{"v":"CARD; ILLUS; 4X7;"},null,{"v":"PICTURES OF DINING AND BILLIARD ROOMS; PARTIAL RAILWAY MAP OF ENGLAND ON BACK;"},{"v":"1907-590"},null,null,null,{"v":"North Western Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1907},{"v":6},{"v":12},{"v":"1907-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22980"},null,{"v":"HOTEL NORMANDIE"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"DETROIT, MI"},{"v":"CARD; ILLUS; COL; 6 X 9;"},{"v":"SECULAR HOLIDAY;"},{"v":"WOMAN HUNDER HOLDING GUN AND DUCK;"},{"v":"1905-920"},null,null,null,{"v":"Hotel Normandie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1905},{"v":11},{"v":30},{"v":"1905-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22982"},null,{"v":"LEWIS AND CLARK CENTENNIAL EXPOSITION"},{"v":"DINNER IN HONOR OF THE VICE PRESIDENT OF THE UNITED STATES AND THE VISITING CONGRESSIONAL COMMITTEE"},{"v":"GOVT;"},null,{"v":"CARD; ILLUS; 5.5 X 8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CHAMPAGNE; MENU IN FRENCH; CREST; NAME CHARLES W. FAIRBANKS NOTED BY FEB;"},{"v":"1905-432"},null,null,null,{"v":"Lewis And Clark Centennial Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1905},{"v":6},{"v":1},{"v":"1905-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22984"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 3.75X7.5;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-655"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":3},{"v":14},{"v":"1901-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22985"},null,{"v":"EMPIRE STATE SOCIETY SONS OF THE AMERICAN REVOLUTION"},{"v":"FOURTH ANNUAL BANQUET"},{"v":"PATR;"},{"v":"DELMONICO'S [NY]"},{"v":"BOOKLET; COL; 5.25 X 7.25;"},{"v":"OTHER (ANNIVERSARY)"},{"v":"BLUE AND GOLD COVER; CALLIGRAPHY; HISTORICAL INFORMATION; CHAMPAGNE; SPEECHES; SEPARATE SEATING LIST;"},{"v":"1896-003"},null,null,null,{"v":"Empire State Society Sons Of The American Revolution"},null,null,null,{"v":"complete"},{"v":"16"},{"v":24},{"v":1896},{"v":1},{"v":3},{"v":"1896-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22986"},null,{"v":"CUNARD LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. CAMPANIA"},{"v":"CARD; 4.25X6.75; ILLUS; COL;"},null,{"v":"ILLUS, RED FLAG WITH BRITISH LION HOLDING GLOBE OF THE WORLD; PRICED WINE LIST;"},{"v":"1900-879"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":96},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22988"},null,{"v":"NEW GLADSTONE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER R.I."},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"PSEUDO-CREST ON UPPER LEFT;"},{"v":"1899-563"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1899},{"v":8},{"v":28},{"v":"1899-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22989"},null,{"v":"AUDITORIUM"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"236 WEST 116TH STREET, NEW YORK"},{"v":"CARD; COL; 7 X 11;"},null,{"v":"PRICED MENU; TAN STOCK;"},{"v":"1905-987"},null,null,null,{"v":"Auditorium"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":177},{"v":1905},{"v":12},{"v":21},{"v":"1905-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22990"},null,{"v":"U.S. NATIONAL MUSEUM"},{"v":"[LUNCH FOR NATIONAL ACADEMY OF SCIENCES]"},{"v":"OTHER (MUSEUM)"},{"v":"MUSEUM CAFE, WASHINGTON, D.C."},{"v":"CARD; ILLUS; 4.5X6.25;"},null,{"v":"[EVENT INFO SUPPLIED BY FEB]; \"MRS. ALTORFER - PROPRIETESS;\""},{"v":"1901-954"},null,null,null,{"v":"U.S. National Museum"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":4},{"v":18},{"v":"1901-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22998"},null,{"v":"VENDOME HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"FOLDER; ILLUS; COL; 5.5 X 7;"},{"v":"RELIG. HOLIDAY"},{"v":"MUSICAL PROGRAM LISTED ON BACK;"},{"v":"1899-885"},null,null,null,{"v":"Vendome Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":54},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"22999"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"William K. Eckert"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1905},{"v":12},{"v":9},{"v":"1905-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23004"},null,{"v":"THE LOTOS CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"[NEW YORK]"},{"v":"CARD; 4.5 X 7;"},null,{"v":"CHAMPAGNE AND LIQUEURS; MENU IN FRENCH;"},{"v":"1907-323"},null,null,null,{"v":"The Lotos Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1907},{"v":3},{"v":23},{"v":"1907-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23006"},null,{"v":"A FEW OF HIS FRIENDS"},{"v":"WELCOME HOME DINNER TENDERED TO THE HONORALBE ROBERT A. VAN WYCK"},{"v":"OTHER (GROUP OF FRIENDS);"},{"v":"NATIONAL DEMOCRATIC CLUB, (?NEW YORK, NY)"},{"v":"BOOKLET; ILLUS; 6X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINE LIST; PHOTOGRAPH ON COVER OF MR. VAN WYCK; INCLUDES LIST OF FRIENDS; SILK RIBBON ATTACHMENT;"},{"v":"1906-744"},null,null,null,{"v":"A Few Of His Friends"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1906},{"v":10},{"v":9},{"v":"1906-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23007"},null,{"v":"PONCE DE LEON HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"[FLA.]"},{"v":"BROADSIDE; 5 X 9;"},null,null,{"v":"1901-494"},null,null,null,{"v":"Hotel Ponce De Leon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1899},{"v":2},{"v":24},{"v":"1899-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23008"},null,{"v":"COMMITTEE OF THE COOKS AND PASTRY COOKS ASSOCIATION OF NEW YORK"},{"v":"COMPLIMENTARY DINNER TO THE REPRESENTATIVES OF THE PRESS OF NEW YORK"},{"v":"PROF;"},{"v":"MUSCHENHEIM'S, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 5.25 X 7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; LIST OF WINES SERVED WITH INDIVIDUAL COURSES;"},{"v":"1892-005"},null,null,null,{"v":"Committee Of The Cooks And Pastry Cooks Association Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1892},{"v":1},{"v":3},{"v":"1892-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23009"},null,{"v":"EBBITT HOUSE"},{"v":"FOURTH OF JULY DINNER"},{"v":"COMMERCIAL"},{"v":"WASHINGTON, DC"},{"v":"FOLDER; ULLUS; 5.75 X 7.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"NATURALISTIC EAGLE RATHER THAN CONVENTIONAL PATRIOTIC; RED, WHITE, AND BLUE CORD;"},{"v":"1898-219"},null,null,null,{"v":"Ebbitt House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1898},{"v":7},{"v":4},{"v":"1898-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23010"},null,{"v":"COLLEGE OF PHARMACY OF THE CITY OF NY"},{"v":"63RD ANNUAL DINNER"},{"v":"EDUC;"},{"v":"DELMOMICO'S,NY"},{"v":"BOOKLET;COL;5X8;"},{"v":"ANNUAL DINNER"},{"v":"MENU IN FRENCH;PROGRAM LISTED;"},{"v":"1892-035"},null,null,null,{"v":"College Of Pharmacy Of The City Of Ny"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1892},{"v":2},{"v":25},{"v":"1892-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23012"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; BROADSIDE; 5.75 X 10;"},null,{"v":"PRICED MENU;"},{"v":"1896-204"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":156},{"v":1896},{"v":11},{"v":12},{"v":"1896-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23013"},null,{"v":"EDWARD F. LANG'S LADIES' AND GENT'S LUNCH ROOM AND RESTAURANT"},{"v":"BREAKFAST AND SUPPER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"FOLDER;ILL;6.5X10.5;"},{"v":"DAILY;"},{"v":"DECORATIONS ON FRONT COVER;TYPOGRAPHICAL ERROR ON BACK COVER,\"PIES PER CUT 5 GENTS\";"},{"v":"1900-534"},null,null,null,{"v":"Edward F. Lang's Ladies' And Gent's Lunch Room And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":245},{"v":1900},{"v":1},{"v":26},{"v":"1900-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23014"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD S.S. FRIESLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; PRICED WINE LIST AND EXCHANGE RATES ON BACK;ILLUSTATION OF STEAM AND SAILING SHIPS;"},{"v":"1900-669"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":2},{"v":2},{"v":"1900-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23015"},null,{"v":"(MAJESTIC HOTEL)"},{"v":"WINE LIST"},{"v":"COMMERCIAL"},null,{"v":"BOOKLET; 4X7.5;"},{"v":"OTHER (PRICED WINE LIST);"},{"v":"EXTREMELY EXTENSIVE WINE, LIQUOR, BRANDY, CORDIAL LIST; SILK CORD ATTACHMENT;"},{"v":"1900-650"},null,null,null,{"v":"Majestic Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":193},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23016"},null,{"v":"GEORGE THOMSON WILSON"},{"v":"DINNER TO PATRICK FRANCIS MURPHY"},{"v":"SOC;"},{"v":"DELMONICO'S [NEW YORK]"},{"v":"BOOKLET; COL; ILLUS; 7.5 X  9.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; MENU SERED AS PLACE CARD, THIS ONE FOR FEB; PHOT OF PATRICK MURPHY WITH ORNAMENTAL BORDER;"},{"v":"1906-014"},null,null,null,{"v":"George Thomson Wilson"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1906},{"v":1},{"v":3},{"v":"1906-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23017"},null,{"v":"HOLLAND SOCIETY OF NEW YORK"},{"v":"14NTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"SHERRY'S NY"},{"v":"BOOKLET; ILLUS; COL; 7 X 11;"},{"v":"ANNUAL"},{"v":"MENU IN DUTCH & ENGLISH; PROGRAM & SPEAKERS LISTED;"},{"v":"1899-122"},null,null,null,{"v":"Holland Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1899},{"v":1},{"v":11},{"v":"1899-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23018"},null,{"v":"IMPERIAL RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"83 SECOND AVENUE, NY"},{"v":"BROADSIDE; 6.5 X 10;"},null,{"v":"HANDWRITTEN; PRIXE FIXE DINNER WITH POULTRY; OTHER ITEMS PRICED TO ORDER;"},{"v":"1900-077"},null,null,null,{"v":"Imperial Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":1},{"v":8},{"v":"1900-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23019"},null,{"v":"FRIENDLY SONS OF ST PATRICK"},{"v":"107TH ANNIVESARY DINNER"},{"v":"REL;"},{"v":"DELMONICO'S NY"},{"v":"BOOKLE; ILLUS; COL; 5 X 6.5"},{"v":"ETH;"},{"v":"FRENCH; GREEN PRINT; LANDSCAPE, IRISH AND AMERICAN FLAGS, MOORE ON COVER; TOASTS;"},{"v":"1891-033"},null,null,null,{"v":"Friendly Sons Of St Patrick"},null,null,null,{"v":"complete"},{"v":"12"},{"v":32},{"v":1891},{"v":3},{"v":17},{"v":"1891-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23020"},null,{"v":"BECKMAN & PUNCHARD"},{"v":"SUNDAY DINNER"},{"v":"COM"},{"v":"PARKER HOUSE, BOSTON,MASS"},{"v":"FOLDER; 6X9.5"},null,{"v":"SEPARATE LISTING FOR \" 5 O'CLOCK DINNER\", LISTING FOR SERVED TO ORDER ITEMS"},{"v":"1887-032"},null,null,null,{"v":"Beckman & Punchard"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":469},{"v":1887},{"v":11},{"v":13},{"v":"1887-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23021"},null,{"v":"CIE TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS LA CHAMPAGNE"},{"v":"BOOKLET;ILL;COL;4.5X7.5;"},{"v":"DAILY;"},{"v":"THREE PART BOOKLET WITH MANY ADVERTISEMENTS MANY ILLUSTRATED AND COLORED;SEPARATE LISTING IN FRENCH AND ENGLISH;TWO DINNER MENUS WITH SAME DATE,THIS IS MONDAY,ONE FOR SUNDAY AND ONE FOR MONDAY,SEE 1900-573;1-28-00 IS SUNDAY IN THE U.S. ON LAND."},{"v":"1900-572"},null,null,null,{"v":"Cie Transatlantique"},null,null,null,{"v":"complete"},{"v":"6"},{"v":34},{"v":1900},{"v":1},{"v":28},{"v":"1900-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23022"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA WITH MOUNTAINS IN BACKGROUND;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-791"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1901},{"v":3},{"v":29},{"v":"1901-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23023"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD MAIL STEAMER GRAF WALDERSEE"},{"v":"FOLDER; ILLUS; 4.5 X 6.75;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF MEN AND BOY PLAYING SHUFFLEBOARD; MUSICAL PROGRAM;"},{"v":"1900-802"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23024"},null,{"v":"CORINTHIAN SAILING CLUB OF MONTREAL"},{"v":"2ND ANNUAL DINNER"},{"v":"SOC;"},{"v":"QUEEN'S HOTEL"},{"v":"FOLDER; ILLUS; 5X6;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"\"G.H. MUMM & CO'S EXTRA DRY CHAMPAGNE SPECIALLY SELECTED BY THE COMMITTEE;\" INCLUDES TOASTS & DINNER COMMITTEE; SAILING FLAG & DECORATIVE WREATHS"},{"v":"1895-060"},null,null,null,{"v":"Corinthian Sailing Club Of Montreal"},null,null,null,{"v":"complete"},{"v":"4"},{"v":45},{"v":1895},{"v":3},{"v":30},{"v":"1895-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23025"},null,{"v":"CARLTON CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"BROOKYN NY"},{"v":"FOLDER; ILLUS; COL;5.5 X 7;"},{"v":"?"},null,{"v":"1898-099"},null,null,null,{"v":"Carleton Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1898},{"v":2},{"v":21},{"v":"1898-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23026"},null,{"v":"MILITARY ORDER OF THE LOYAL LEGION"},{"v":"DINNER"},{"v":"MIL;"},{"v":"THE HOLLENDEN, CLEVELAND; OH"},{"v":"FOLDER; ILLUS; 5.25 X 7.25;"},null,{"v":"MEDAL AND BLUE RIBBON ON COVER; INFORMAION WRITTEN IN BY FNB;"},{"v":"1897-211"},null,null,null,{"v":"Military Order Of The Loyal Legion"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1897},{"v":6},{"v":3},{"v":"1897-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23027"},null,{"v":"STURTEVANT HOUSE"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; ILLUS; 4.75 X 6.0;"},{"v":"SECULAR HOLIDAY;"},{"v":"ILLUS. TURKEY, EMBOSSED; SCROLL; TABLE D'HOTE PRICED MENU;"},{"v":"1899-778"},null,null,null,{"v":"Sturtevant House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1899},{"v":11},{"v":30},{"v":"1899-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23029"},null,{"v":"NELSON HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"POUGHKEEPSIE,NY"},{"v":"BROADSIDE; 4.5X7;"},null,null,{"v":"1895-079"},null,null,null,{"v":"Nelson House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1895},{"v":4},{"v":29},{"v":"1895-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23030"},null,{"v":"THOUSAND ISLAND HOUSE"},{"v":"DINNER"},null,{"v":"ALEXANDRA BAY,NY"},{"v":"FOLDER; 5X8; ILLUS;"},null,{"v":"WINE LIST; ILLUS OF HOTEL; NOTE OF BOAT TRIP;"},{"v":"1880-020"},null,null,null,{"v":"Thousand Island House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1880},{"v":9},{"v":28},{"v":"1880-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23031"},null,{"v":"ST. GEORGE'S SOCIETY"},{"v":"94TH ANNIV."},{"v":"SOCIAL CLUB?"},{"v":"NEW YORK CITY; DELMONICO'S"},{"v":"FOLDER;5X8; ILLUS."},{"v":"ANNIVERSARYESARY"},{"v":"QUOTES FROM SHAKESPEARE, GOD SAVE THE QUEEN"},{"v":"1880-016"},null,null,null,{"v":"St. George's Society"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1880},{"v":4},{"v":23},{"v":"1880-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23033"},null,{"v":"RUTGERS COLLEGE ALUMNI ASSOCIATION OF THE CITY OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"PLAZA, THE"},{"v":"BOOKLET; ILLUS; COL; 5X7.6;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; INCLUDES A LA CARTE CHAMPAGNE; SPEAKERS, OFFICERS, DIRECTORS LISTED; COLLEGE SEAL ON COVER;"},{"v":"1908-150"},null,null,null,{"v":"Rutgers College Alumni Association Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"10"},{"v":17},{"v":1908},{"v":2},{"v":14},{"v":"1908-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23034"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISENFOLGE"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP SURROUNDED BY ROWBOATS & SMALLER VESSELS, MOUNTAIN IN BACKGROUND; CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-943"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":4},{"v":17},{"v":"1901-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23035"},null,{"v":"OCEAN HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; COL; 5.25 X 7;"},null,{"v":"PRINTED IN BROWN AND BLUE;"},{"v":"1893-092"},null,null,null,{"v":"Ocean House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1893},{"v":8},{"v":15},{"v":"1893-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23036"},null,{"v":"PROFILE HOUSE"},{"v":"DINNER"},null,{"v":"FRANCONIA NOTCH NH"},{"v":"FOLDER;ILLUS; 7 X 5"},null,{"v":"ILLUS OF LAKE AND PROFILE MOUNTAIN; WINE LIST"},{"v":"1881-033"},null,null,null,{"v":"Profile House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":195},{"v":1881},{"v":8},{"v":7},{"v":"1881-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23038"},null,{"v":"LOGAN HOUSE"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"FOLDER; ILLUS; COL; 5.75X7.5;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"CHRISTMAS DECORATIONS;"},{"v":"1898-422"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1898},{"v":12},{"v":25},{"v":"1898-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23039"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"BROADSIDE; 5.25X8.0; ILLUS; COL;"},null,{"v":"ILLUS, STEAMSHIP IN BG, GROUP OF THREE LADIES IN DUTCH COSTUME ON RIGHT, LADY AND YOUNG GIRL IN DUTCH COSTUME ON LEFT; WINE LIST PRICED IN FRANCS; RATES OF EXCHANGE IN DOLLARS, MARKS, AND POUNDS STERLING;"},{"v":"1900-995"},null,null,null,{"v":"Red Star Line"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23040"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV;"},{"v":"AT SEA"},{"v":"BROADSIDE; 3.5X5.75;"},null,null,{"v":"1906-835"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1906},{"v":11},{"v":18},{"v":"1906-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23041"},null,{"v":"HOTEL PONCE DE LEON"},{"v":"LUNCHEON MENU"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"BROADSIDE; ILLUS; 4X7.5;"},null,{"v":"HOTEL SEAL ON FRONT; INCLUDES NOTE: \"THE WATER USED IN HOTEL PONCE DE LEON FOR DRINKING & CULINARY PURPOSES, IS DILTILLED AND ABSOLUTELY PURE\""},{"v":"1895-009"},null,null,null,{"v":"Hotel Ponce De Leon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1895},{"v":1},{"v":18},{"v":"1895-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23044"},null,{"v":"U.S.S.RALEIGH"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE TO SHANGHI,CHINA"},{"v":"BROADSIDE;ILLUS;COL;4.25X6;"},{"v":"DAILY"},{"v":"MENU HANDWRITTEN;SEATING LIST INCLUDED;"},{"v":"1906-426"},null,null,null,{"v":"U.S.S.Raleigh"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1906},{"v":4},{"v":28},{"v":"1906-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23045"},null,{"v":"HOLMENKOLLEN"},{"v":"DINNER"},null,{"v":"TURISTHOTELLER, DINING ROOM OF FAIRY TALES, NORWAY"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"MENU IS HANDWRITTEN IN NORWEGIAN; BORDER OF ELVES; NOTE ON BACK OF MENU NOTES THAT IT HAS BEEN BROUGHT FROM NORWAY;"},{"v":"1907-233"},null,null,null,{"v":"Holmenkollen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":4},{"v":1907},{"v":2},{"v":17},{"v":"1907-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23046"},null,{"v":"THE BUSINESS MEN'S LEAGUE OF ST. LOUIS"},{"v":"ANNUAL MEETING"},{"v":"PROF;"},{"v":"MERCANTILE CLUB (ST. LOUIS)"},{"v":"FOLDER; 5 X 8.25;"},{"v":"ANNIVERSARY;"},{"v":"COCKTAILOS, AND WINES WITHE EACH COURSE;"},{"v":"1908-063"},null,null,null,{"v":"The Business Men's League Of St. Louis"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1908},{"v":1},{"v":21},{"v":"1908-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23048"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; 4.75 X 7.25;"},null,{"v":"LOGO"},{"v":"1901-185"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":1},{"v":25},{"v":"1901-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23050"},null,{"v":"PHILLIPS EXETER ACADEMY"},{"v":"SIXTEENTH ANNUAL DINNER OF NEW YORK ASSN OF ALUMNI"},{"v":"EDUC;"},{"v":"HOTEL MANHATTAN, NY"},{"v":"FOLDER; ILLUS; 5 X 8.75;"},{"v":"ANNIVERSARY;"},{"v":"CREST; RED PRINT; WINE; OFFICERS;"},{"v":"1898-129"},null,null,null,{"v":"Phillips Exeter Academy"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1898},{"v":3},{"v":25},{"v":"1898-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23051"},null,{"v":"LAUREL-IN-THE-PINES"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"LAKEWOOD, NJ"},{"v":"CARD; 4.5 X 7;"},null,{"v":"NOTE ABOUT PURITY OF WATER;"},{"v":"1901-715"},null,null,null,{"v":"Laurel In The Pines"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":3},{"v":20},{"v":"1901-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23052"},null,{"v":"TRINITY COLLEGE"},{"v":"ANNUAL DINNER OF THE NEW YORK ALUMNI"},{"v":"EDUC;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 4.5 x 6;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"FRENCH; SILK RIBBON ATTACHMENT; DRAWING OF COLLEGE BUILDING ON COVER; INCLUDES COMMITTEE NAMES"},{"v":"1890-032"},null,null,null,{"v":"Trinity College"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1890},{"v":2},{"v":10},{"v":"1890-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23053"},null,{"v":"EMMA WILLARD ASSOCIATION"},{"v":"FIFTH ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"WINDSOR HOTEL, [NY]"},{"v":"FOLDER; 4.5X7;"},{"v":"OTHER (ANNIV);"},{"v":"PROGRAM WITH SPEAKERS LISTED;"},{"v":"1895-175"},null,null,null,{"v":"Emma Willard Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1895},{"v":10},{"v":30},{"v":"1895-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23054"},null,{"v":"INTERNATIONAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NIAGARA FALLS,NY"},{"v":"BOOKLET;ILLUS;COL;6X9.5;"},null,{"v":"WINE LIST"},{"v":"1891-068"},null,null,null,{"v":"International Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":125},{"v":1891},{"v":6},{"v":9},{"v":"1891-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23055"},null,{"v":"THE GRADUATES CLUB OF NEW YORK CITY"},{"v":"THIRD ANNUAL DINNER IN COMMEMORATION OF THE 98TH ANNIVERSARY OF THE BIRTH OF ABRAHAM LINCOLN"},{"v":"SOC;"},null,{"v":"FOLDER; ILLUS; COL; 6X8.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"LINCOLN QUOTES THROUGHOUT; EMBOSSED PROFILE OF LINCOLN ON COVER; TOASTS, DINNER COMMITTEE LISTED;"},{"v":"1907-211"},null,null,null,{"v":"The Graduates Club Of New York City"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1907},{"v":2},{"v":12},{"v":"1907-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23056"},null,{"v":"THE PORTLAND HOTEL"},{"v":"CHRISTMAS DAY DINNER"},{"v":"COMMERCIAL"},{"v":"PORTLAND, OR"},{"v":"BOOKLET; ILLUS; 6.75X2.75;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"EXTRAORDINARY PRESENTATION IN FORM OF LEATHER BOUND RECEIPT BOOK, EACH PAGE A NUMBERED RECEIPT BY THE CHEF OF HOTEL PAYABLE TO BEARER FOR A SPECIFIC ITEM AND COURSE ON THE MENU; ILLUSTRATION OF HOTEL INCLUDED, AS WELL AS MUSICAL PROGRAM BY WEBBER MANDOLIN"},{"v":"1895-217"},null,null,null,{"v":"The Portland Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":5},{"v":1895},{"v":12},{"v":25},{"v":"1895-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23057"},null,{"v":"LAWYERS ASSOCIATION OF ALTOONA"},{"v":"1ST ANNUAL DINNER"},{"v":"PROF;"},{"v":"LOGAN HOUSE; ALTOONA, PA;"},{"v":"BOOKLET;RIBBON TRIM; ILLUS; COL; 5 X 6.5;"},{"v":"ANNUAL"},{"v":"ALL SPEAKERS & MUSIC PROGRAM LISTED;"},{"v":"1899-119"},null,null,null,{"v":"Lawyers Association Of Altoona"},null,null,null,{"v":"complete"},{"v":"12"},{"v":25},{"v":1899},{"v":1},{"v":9},{"v":"1899-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23058"},null,{"v":"LESLIE M. SHAW (SECRETARY OF THE TREASURY?)"},{"v":"DINNER TO PRESIDENT THEODORE ROOSEVELT"},{"v":"SOC;"},{"v":"THE ARLINGTON (WASHINGTON DC?)"},{"v":"CARD; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; U.S. CREST; SPONSOR AND EVENT NOTED BY FEB;"},{"v":"1906-030"},null,null,null,{"v":"Leslie M. Shaw (Secretary Of The Treasury?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1906},{"v":1},{"v":9},{"v":"1906-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23059"},null,{"v":"HOTEL NORMANDIE"},{"v":"THANKSGIVING DINNER"},{"v":"COM"},{"v":"WASHINGTON, D.C."},{"v":"FOLDER; ILL; COL; 5X6.5"},{"v":"SECULAR HOLIDAY"},{"v":"POULTRY FEATHER INSERTED IN FRONT COVER"},{"v":"1889-091"},null,null,null,{"v":"Hotel Normandie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":62},{"v":1889},{"v":11},{"v":28},{"v":"1889-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23060"},null,{"v":"ST. GEORGE'S SOCIETY OF THE CITY OF NEW YORK"},{"v":"HUNDRD & SIXTH ANNIVERSARY"},{"v":"PAT;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 4.25 X 6.25;"},{"v":"RITE (ANNIVERSARY);"},{"v":"FRENCH; EMBLEM OF SOCIETY ON COVER, ALSO DECORATIVE BORDERS; ITEMS ON TOASTS PROGRAM FOLLOWED BY SHAKESPERIAN PLAY QUOTATIONS; \"GOD SAVE THE QUEEN ON BACK COVER;"},{"v":"1892-056"},null,null,null,{"v":"St. George's Society Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1892},{"v":4},{"v":23},{"v":"1892-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23061"},null,{"v":"WOMAN'S PRESS CLUB"},{"v":"ST. VALENTINE'S DINNER"},{"v":"PROF;"},{"v":"HOTEL WINDSOR, FIFTH AVENUE, NY"},{"v":"BOOKLET; ILLUS; COL; 5 X 3.75;"},{"v":"SECULAR HOLIDAY;"},{"v":"CUPIDS; LADY AND MAN IN COLONIAL DRESS; VERSES; GOLD RIBBON;"},{"v":"1897-056"},null,null,null,{"v":"Woman's Press Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1897},{"v":2},{"v":14},{"v":"1897-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23062"},null,{"v":"FIRST PANEL SHERIFF'S JURY"},{"v":"ANNUAL DINNER"},{"v":"GOV;"},{"v":"SAVOY HOTEL"},{"v":"BOOKLET; RED RIBBON TRIM; ILLUS; 7.5 X 5.75;"},{"v":"ANNUAL"},{"v":"LIST OF WINES INCLUDED;COMPLETE LIST OF JURY; SEATING PLAN ON SEPARATE PAGE INCLUDED;"},{"v":"1899-130"},null,null,null,{"v":"First Panel Sheriff's Jury"},null,null,null,{"v":"complete"},{"v":"6"},{"v":29},{"v":1899},{"v":1},{"v":14},{"v":"1899-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23063"},null,{"v":"OLD GUARD"},{"v":"NINTH ANNUAL BANQUET"},{"v":"PAT;"},{"v":"HOTEL KENMORE, (?)"},{"v":"FOLDER; ILLUS; COL; 4.5X6;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"EMBLEM OF OLD GUARD ON COVER; INCLUDES WINES SERVED WITH EACH COURSE; ALSO INCLUDES LIST OF OFFICERS"},{"v":"1892-140"},null,null,null,{"v":"Old Guard"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1892},{"v":12},{"v":1},{"v":"1892-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23064"},null,{"v":"S.C.S."},{"v":"NINETEENTH ANNUAL BANQUET"},null,{"v":"KLOSKYS, MOBILE, AL"},{"v":"FOLDER; ILLUS; 4.6X6.25;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES MARTINI COCKTAIL AND WINE LIST; ORGANIZATION SEAL ON COVER;"},{"v":"1906-340"},null,null,null,{"v":"S.C.S."},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1906},{"v":3},{"v":24},{"v":"1906-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23065"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"SHIPS ON SEA WITH MOUNTAINS IN BACKGROUND;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-895"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":4},{"v":11},{"v":"1901-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23066"},null,{"v":"S.M.S.VINETA"},{"v":"BANQUET IN HONOR OF VISITORS OF S.M.S VINETA IN NEW ORLEANS"},{"v":"GOVT(?);"},{"v":"ST. CHARLES HOTEL, NEW ORLEANS LA"},{"v":"BOOKLET; ILLUS; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; MENU IN ENGLISH BUT TOASTS AND EVENT IN GERMAN; SEAL ON BACK COVER IN EENGLISH; PHOTO OF SHIP ON FRONT COVER;"},{"v":"1901-191"},null,null,null,{"v":"S.M.S.Vineta"},null,null,null,{"v":"complete"},{"v":"8"},{"v":31},{"v":1901},{"v":1},{"v":26},{"v":"1901-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23067"},null,{"v":"HOTEL MANHATTAN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"42ND STREET AND MADISON AVENUE, NEW YORK"},{"v":"CARD; 6 X 9.25;"},null,{"v":"PRICED MENU; CREST;"},{"v":"1900-496"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":177},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23068"},null,{"v":"EMPLOYING BOOKBINDERS ASSOCIATION OF NEW YORK"},{"v":"NINTH ANNUAL DINNER"},{"v":"COMMERCIAL"},{"v":"SAVOY HOTEL, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 3X5;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH, EACH MENU ITEM FOLLOWED BY LITERARY QUOTATION; PHOTOGRAPHS OF PREVIOUS PRESIDENTS INCLUDED; OFFICERS AND COMMITTEES LISTED; SPEAKERS AND LIST OF MEMBERS INCLUDED; SONGS; THIS IS A PERFECT  MINIATURE BOOK PRINTED ON BEAUTIFUL PAPER;"},{"v":"1906-098"},null,null,null,{"v":"Employing Bookbinders Association Of New York"},null,null,null,{"v":"complete"},{"v":"46"},{"v":16},{"v":1906},{"v":1},{"v":27},{"v":"1906-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23069"},null,{"v":"COMMISSIONER OF VENEZUELA NAPOLEON DOMINICI"},{"v":"BANQUET FOR JOHN ROONEY AND FRIENDS"},{"v":"GOVT;"},{"v":"DELMONICO'S, NY;"},{"v":"BOOKLET; ILLUS; 4.4 X 6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"U.S. AND VENEZUELAN FLAGS; WINES; CIGARETTES; SPEECHES; MAROON TASSELS; FRENCH;"},{"v":"1892-014"},null,null,null,{"v":"Commissioner Of Venezuela Napoleon Dominici"},null,null,null,{"v":"under review"},{"v":"8"},{"v":29},{"v":1892},{"v":1},{"v":19},{"v":"1892-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23070"},null,{"v":"BRITISH ORPHAN ASYLUM"},{"v":"ANNIVERSARY FESTIVAL"},{"v":"OTHER"},{"v":"WHITEHALL ROOMS, THE HOTEL METROPOLE, LONDON [ENGLAND]"},{"v":"FOLDER; 3.5X6"},{"v":"ANNIVERSARYERSARY"},{"v":"FRENCH MENU"},{"v":"1891-058"},null,null,null,{"v":"British Orphan Asylum"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1891},{"v":5},{"v":14},{"v":"1891-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23071"},null,{"v":"PAWTUCKET BOAT CLUB"},{"v":"ANNUAL SUPPER"},{"v":"SOC;"},{"v":"[PROVIDENCE, RI?]"},{"v":"FOLDER; 9.25X4.5;"},null,{"v":"DECORATIVE BORDER; CLUB OFFICERS LISTED, AS WELL AS NAME OF CATERER; ITEM ON MENU \"STRAIGHT CUT CIGARETTES\"  (VEGETABLE OR TOBACCO?)"},{"v":"1893-003"},null,null,null,{"v":"Pawtucket Boat Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1893},{"v":1},{"v":2},{"v":"1893-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23073"},null,{"v":"HOLLAND-AMERICA LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; EMBLEM;4.25X6.75;"},{"v":"DAILY;"},{"v":"WINE LIST WITH PRICES ON BACK;"},{"v":"1905-564"},null,null,null,{"v":"Holland America Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":49},{"v":1905},{"v":7},{"v":12},{"v":"1905-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23074"},null,{"v":"THE STANDISH"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"WORCESTER, MA"},{"v":"FOLDER; ILLUS; COL; 6X8;"},null,{"v":"PHOTO OF HOTEL ON COVER;"},{"v":"1908-018"},null,null,null,{"v":"The Standish"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1908},{"v":1},{"v":6},{"v":"1908-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23075"},null,{"v":"FRANKFURTER GASTWIRTHE VEREIN"},{"v":"SPECIAL MENU"},{"v":"COMMERCIAL"},{"v":"PALMENGARTEN,(GERMANY)"},{"v":"BOOKLET;ILL;COL;7X9.75;"},{"v":"ANNIVERSARY;(FIFTH OF FOUNDING);"},{"v":"ITEMS PRICED,SEPARATE WINE LIST PRICED;NOTE ON BOTTOM OF MENU IN CASE OF TROUBLE TO LEAVE THE NUMBER OF THE SERVER;"},{"v":"1899-246"},null,null,null,{"v":"Frankfurter Gastwirthe Verein"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":75},{"v":1899},{"v":3},{"v":13},{"v":"1899-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23076"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA LORAINE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CHATEAU; NAUTICAL FLAGS;"},{"v":"1906-550"},null,null,null,{"v":"Compagnie Generale Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1906},{"v":6},{"v":1},{"v":"1906-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23077"},null,{"v":"AU CHAT NOIR HOTEL AND RESTAURANT"},{"v":"TABLE D'HOTE"},{"v":"COMMERCIAL"},{"v":"32 WEST 28TH STREET AND 551 WEST BROADWAY, HALF BLOCK FROM BLEECKER L STATION, NEW YORK, [NY]"},{"v":"BROADSHEET; 5.5X7.0; ILLUS;"},null,{"v":"ILLUS, BLACK CAT IN CHEF'S APRON AND HAT HOLDING PEN AND NOTICE BOARD; MENU HAND WRITTEN ON PRINTED MENU CARD;"},{"v":"1900-873"},null,null,null,{"v":"Au Chat Noir Hotel And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23078"},null,{"v":"CHILDS'"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"90 FULTON STREET, NEW YORK"},{"v":"CARD; 6X10;"},null,{"v":"PRICED MENU;"},{"v":"1907-560"},null,null,null,{"v":"Childs'"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1907},{"v":6},{"v":1},{"v":"1907-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23079"},null,{"v":"WESTCHESTER HUNTING CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"UNION CLUB NY"},{"v":"BROADSIDE;ILLUS;5.25X7.5;"},{"v":"?"},null,{"v":"1893-130"},null,null,null,{"v":"Westchester Hunting Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1893},{"v":12},{"v":9},{"v":"1893-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23080"},null,{"v":"POMHAM CLUB"},{"v":"LUMCH AND DINNER"},null,{"v":"?"},{"v":"FOLDER; ILL; 3.5X5.5"},null,{"v":"EXECUTIVE COMMITTEE AND BOARD OF TRUSTEES LISTED; HANDWRITTEN NOTE ON INSIDE-O-MRS. W.M.WESTON"},{"v":"1892-094"},null,null,null,{"v":"Pomham Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1892},{"v":7},{"v":19},{"v":"1892-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23081"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ABOARD ESPRESS STEAMER AUGUSTE VICTORIA"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF WOMAN, FRUITS, AND SHIP;"},{"v":"1900-682"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":3},{"v":"1900-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23082"},null,{"v":"NEW YORK POST-GRADUATE MEDICAL SCHOOL"},{"v":"FOURTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"HOTEL BRUNSWICK NY"},{"v":"FOLDER; 4.5X7.25;"},{"v":"OTHER (SOCIAL?)"},{"v":"SEAL OF SCHOOL ON BACK OF COVER; TOASTS; MUSIC;"},{"v":"1889-053"},null,null,null,{"v":"New York Post Graduate Medical School"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1889},{"v":5},{"v":23},{"v":"1889-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23083"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; COL. EMBLEM; 4 X 7.5;"},null,null,{"v":"1901-261"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":2},{"v":3},{"v":"1901-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23084"},null,{"v":"WINE & SPIRIT TRADES' BENEVOLENT SOCIETY"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"CECIL HOTEL,LONDON,ENGLAND"},{"v":"BOOKLET;COL;RIBBON TRIM;4X6.25;"},{"v":"[ANNUAL]"},{"v":"WINES INCLUDED;MENU IN FRENCH; LIST OF TOASTS & MUSIC PROGRAM INCLUDED;"},{"v":"1906-437"},null,null,null,{"v":"Wine & Spirit Trades' Benevolent Society"},null,null,null,{"v":"under review"},{"v":"8"},{"v":29},{"v":1906},{"v":5},{"v":1},{"v":"1906-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23085"},null,{"v":"HOTEL DENNIS"},{"v":"LUNCH MENU"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ"},{"v":"FOLDER; COL; 4.75X6.25;"},null,{"v":"SILVER SEAL ON COVER;"},{"v":"1896-155"},null,null,null,{"v":"Hotel Dennis"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1896},{"v":8},{"v":23},{"v":"1896-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23086"},null,{"v":"TROY HOUSE"},{"v":"DAILY MENU"},null,{"v":"[TROY, NY]"},{"v":"FOLDER"},null,{"v":"INCLUDES WINE LIST"},{"v":"1856-001"},null,null,null,{"v":"Troy House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":101},{"v":1856},{"v":10},{"v":10},{"v":"1856-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23087"},null,{"v":"WALDORF-ASTORIA"},{"v":"A LA CARTE MENU"},{"v":"COMMERCIAL"},{"v":"NYC"},{"v":"FOLDER;ILLUS;6.25X9.5;"},{"v":"DAILY"},{"v":"MENU IN BOTH FRENCH & ENGLISH; ALL ITEMS PRICED SEPARATELY;"},{"v":"1907-876"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":316},{"v":1905},{"v":10},{"v":12},{"v":"1905-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23089"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; STEAMSHIP IN HARBOR, SURROUNDED BY SMALLER BOATS; BORDER OF FOOD THEMES: WINE BOTTLES IN ICE BUCKET, GOBLETS, FRUIT BOWLS& URNS;"},{"v":"1901-929"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":4},{"v":15},{"v":"1901-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23090"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"BROADSIDE; 5.25X8.0; ILLUS; COL;"},null,{"v":"ILLUS, STEAMSHIP IN BG; SAILING SHIP AND FISHERMEN IN FG;"},{"v":"1900-885"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23091"},null,{"v":"ANCIENT & HONORABLE ARTILLERY COMPANY OF MASSACHUSETTS"},{"v":"261ST FALL FIELD DAY"},{"v":"MILIT;"},{"v":"CHATEAU FRONTENAC, QUEBEC, CANADA"},{"v":"FOLDER; ILLUS; COL; 5X7.25;"},{"v":"RITE"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; INCLUDES COMMITTEES & MEMBERS; PHOTO OF MAJ. CAPT. ON COVER; PHOTO OF CHATEAU ON BACK COVER;"},{"v":"1898-275"},null,null,null,{"v":"Ancient & Honorable Artillery Company Of Massachusetts"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1898},{"v":10},{"v":4},{"v":"1898-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23092"},null,{"v":"BOSTON MERCHANTS ASSOCIATION"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HOTEL SOMERSET"},{"v":"BOOKLET; 5.5X9;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; SPEAKER AND INVITED GUESTS LISTED INCLUDING HON. JOHN F. FITZGERALD, MAYOR OF BOSTON; EXECUTIVE COMMITTEE, OFFICERS AND MEMBERS LISTED INCLUDING WHITE STAR LINE;"},{"v":"1906-076"},null,null,null,{"v":"Boston Merchants Association"},null,null,null,{"v":"complete"},{"v":"10"},{"v":26},{"v":1906},{"v":1},{"v":20},{"v":"1906-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23094"},null,{"v":"(NOT NOTED)"},{"v":"NO. IV OF FIVE SUBSCRIPTION COTILLIONS"},{"v":"SOC?;"},{"v":"SHERRY'S [NY]"},{"v":"CARD;3.5 X 5.25;"},{"v":"OTHER (SOC?);"},{"v":"FRENCH; EVENT NOTED BY FEB;"},{"v":"1901-378"},null,null,null,{"v":"Sherry's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":2},{"v":15},{"v":"1901-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23095"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ENROUTE  ABOARD SCHNELLDAMPFER (EXPRESS-STEAMER) FURST BISMARCK"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"ENGLISH AND GERMAN; FEMALE FIGURE, FOOD, AND SHIP;"},{"v":"1899-838"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1899},{"v":12},{"v":16},{"v":"1899-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23096"},null,{"v":"CHICAGO BEACH HOTEL"},{"v":"WASHINGTON'S BIRTHDAY DINNER"},{"v":"COMMERCIAL"},{"v":"[CHICAGO, IL]"},{"v":"CARD; ILLUS; COL; 6X9;"},{"v":"PAT;"},{"v":"SKETCH OF FELLED CHERRY TREE; COLONIAL FIGURES, SEALS; [PLACE INFO HANDWRITTEN ON BACK];"},{"v":"1901-466"},null,null,null,{"v":"Chicago Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":2},{"v":22},{"v":"1901-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23097"},null,{"v":"SHERIFF'S JURY SECOND PANEL"},{"v":"DINNER"},{"v":"POL;"},{"v":"DELMONICO'S,[NY]"},{"v":"BOOKLET;ILL;COL;4.25X6.5;"},{"v":"BANQUET;"},{"v":"MENU IN FRENCH;WINES SERVED;EACH COURSE ON A SEPERATE PAGE WITH QUOTATIONS;MEMBERS LISTED;SEATING PLAN ATTACHED;"},{"v":"1899-151"},null,null,null,{"v":"Sheriff's Jury Second Panel"},null,null,null,{"v":"complete"},{"v":"36"},{"v":30},{"v":1899},{"v":1},{"v":26},{"v":"1899-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23098"},null,{"v":"AMERICAN ASSOCIATION OF FREIGHT TAFFIC OFFICERS"},{"v":"SECOND ANNUAL BANQUET"},{"v":"PROF;"},{"v":"WALDORF-ASTORIA, [NEW YORK]"},{"v":"BOOKLET; ILLUS; COL; 8.5 X 11;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE; MENU IN FRENCH;  HUMOROUS MENU IN FORM OF SHIPPING NOTES; MOCK CARBON PAPER; ILLUSTRATION OF DOOR OF FREIGHT CAR;"},{"v":"1906-766"},null,null,null,{"v":"American Association Of Freight Taffic Officers"},null,null,null,{"v":"complete"},{"v":"10"},{"v":25},{"v":1906},{"v":10},{"v":17},{"v":"1906-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23099"},null,{"v":"WOODSTOCK INN"},{"v":"BREAKFAST MENU"},{"v":"COMMERCIAL"},{"v":"WOODSTOCK, VT"},{"v":"BROADSIDE; 4.5X6.5;"},null,null,{"v":"1894-079"},null,null,null,{"v":"Woodstock Inn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1894},{"v":8},{"v":29},{"v":"1894-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23101"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT \"LA SAVOIE\""},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MOET & CHANDON CHAMPAGNE LISTED; MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDERAL;"},{"v":"1906-718"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1906},{"v":9},{"v":23},{"v":"1906-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23102"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-964"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1901},{"v":4},{"v":20},{"v":"1901-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23103"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV;"},{"v":"AT SEA"},{"v":"BROADSIDE; 3.5X5.75;"},null,null,{"v":"1906-821"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":11},{"v":14},{"v":"1906-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23105"},null,{"v":"HOTEL ALCAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE,  FL"},{"v":"CARD; 4 X 7.5;"},null,{"v":"LOGO; BLUE STOCK; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-398"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":2},{"v":17},{"v":"1901-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23106"},null,{"v":"?"},{"v":"DINNER FOR JOSEPH AUGUST?"},null,null,{"v":"CARD; 4.25 X 6.75;"},{"v":"COMPL?;"},{"v":"GERMAN; CREST; DETAILS OF SPONSOR AND EVENT ARE HANDWRITTEN ON REVERSE BUT DIFFICULT TO READ; JOSEPH AUGUST MAY HAVE BEEN A POLICE OFFICER;"},{"v":"1899-580"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1899},{"v":9},{"v":23},{"v":"1899-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23107"},null,{"v":"THE MONTEZUMA"},{"v":"DINNER FOR BOSTON COMMANDERY, KNIGHTS TEMPLAR, AND LADIES"},{"v":"SOC"},{"v":"LAS VEGAR, HOT SPRINGS, NM"},{"v":"FOLDER; ILL; 4 1/2X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INSERT LISTING ALL GUESTS FASTENED WITH RIBBON INSERTED IN FOLDER, ILLUSTRATION OF KNIGHT TEMPLAR ON FRONT COVER, HOTEL PICTURE ON BACK COVER"},{"v":"1883-010"},null,null,null,{"v":"The Montezuma"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"6"},{"v":135},{"v":1883},{"v":8},{"v":9},{"v":"1883-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23108"},null,{"v":"JEWELERS' LEAGUE OF NEW YORK"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MOUQIN'S DOWN-TOWN"},{"v":"CARD; 4.25X7.75;"},null,null,{"v":"1901-990"},null,null,null,{"v":"Jewelers' League Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":4},{"v":25},{"v":"1901-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23109"},null,{"v":"NEW GLADSTONE (HOTEL)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NARAGANSETT PIER, RI"},{"v":"CARD; 5 X 8;"},null,{"v":"CREST; STATEMENT THAT ALL DRINKING AND COOKING WATER COMES FROM GLADSTONE SPRING;"},{"v":"1899-523"},null,null,null,{"v":"New Gladstone (Hotel)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1899},{"v":7},{"v":21},{"v":"1899-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23110"},null,{"v":"BRITISH SCHOOLS AND UNIVERSITIES CLUB OF NEW YORK"},{"v":"BREAKFAST"},{"v":"EDUC;"},{"v":"HOLLAND HOUSE [NY]"},{"v":"CARD; 4.25 X 6;"},{"v":"OTHER (SOC?);"},{"v":"PRICED WINE LIST ON BACK;"},{"v":"1899-834"},null,null,null,{"v":"British Schools And Universities Club Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":29},{"v":1899},{"v":12},{"v":14},{"v":"1899-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23112"},null,{"v":"NINTH REGIMENT ARMORY"},{"v":"DINNER"},{"v":"MIL;"},{"v":"RECTOR'S ,NY"},{"v":"BROADSIDE; ILLUS; 5X8;"},{"v":"?"},{"v":"PHOTO OF ARMORY;"},{"v":"1905-322"},null,null,null,{"v":"Ninth Regiment Armory"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1905},{"v":4},{"v":29},{"v":"1905-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23113"},null,{"v":"ADELPHIC COUNCIL NO.7"},{"v":"DINNER IN HONOR OF GEORGE MCGOWN OF PALMYRA NY"},{"v":"SOC;"},{"v":"MASONIC HALL NY"},{"v":"CARD; ILLUS; 4.5X7.75"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"SEAL OF ORGANIZATION (MASONIC?), WINES;"},{"v":"1895-106"},null,null,null,{"v":"Adelphic Council No.7"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1895},{"v":6},{"v":1},{"v":"1895-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23114"},null,{"v":"COMPANY C"},{"v":"PRESENTATION OF SWORD TO CAPT.A.C. BRADEN"},{"v":"MIL;"},{"v":"CLIFTON HOTEL [ST. PAUL. MN?]"},{"v":"FOLDER; ILLUS; 3.25 X 4.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INSIGNIA OF COMPANY C ON COVER; BLUE RIBBONS;"},{"v":"1892-008"},null,null,null,{"v":"Company C"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1892},{"v":1},{"v":11},{"v":"1892-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23115"},null,{"v":"MILITARY ORDER OF THE LOYAL LEGION OF THE UNITED STATES.  COMMANDERY OF THE STATE OF MINNESOTA"},{"v":"COMMEMORATION OF THE BIRTHDAAY OF ABRAHAM LINCOLN"},{"v":"MIL;"},{"v":"HOTEL RYAN, SO. PAUL, [MINN]"},{"v":"BOOKLET; ILL; 5.25X7;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"PROGRAM WITH MUSIC LISTED; WORDS FOR FOUR SONGS;"},{"v":"1894-023"},null,null,null,{"v":"Military Order Of The Loyal Legion Of The United States.  Commandery Of The State Of Minnesota"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1894},{"v":2},{"v":12},{"v":"1894-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23116"},null,{"v":"(RALPH LESSEE)"},{"v":"LUNCH"},null,{"v":"HOTEL CLAREMONT"},{"v":"CARD;4.5X7;"},{"v":"OTHER (PRIVATE)"},{"v":"PRIVATE LUNCH PARTY WRITTEN BY HAND ON BACK OF MENU;"},{"v":"1896-134"},null,null,null,{"v":"Ralph Lessee"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1896},{"v":6},{"v":30},{"v":"1896-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23117"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU; FISH GLOSSARY ON BACK OF MENU;"},{"v":"1901-508"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":122},{"v":1901},{"v":2},{"v":26},{"v":"1901-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23118"},null,{"v":"AMERICAN STREET RAILWAY ASSOCIATION"},{"v":"9TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HOTEL IROQUOIS,BUFFALO,NY"},{"v":"4 PAGE BOOKLET;ILLUS COVER;6.25 X 9;"},{"v":"ANNUAL BANQUET"},{"v":"MENU IN FRENCH;INCLUDES PROGRAM &LIST OF OFFICERS;"},{"v":"1890-092"},null,null,null,{"v":"American Street Railway Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":30},{"v":1890},{"v":10},{"v":16},{"v":"1890-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23119"},null,{"v":"WALDORF-ASTORIA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 5.5 X 8.5;"},null,{"v":"PRICED MENU;"},{"v":"1907-886"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":122},{"v":1907},{"v":10},{"v":16},{"v":"1907-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23120"},null,{"v":"GRAND DUKE OF HESSE DARMSTADT"},{"v":"DINNER"},null,{"v":"DARMSTADT"},{"v":"CARD; 5.25X8.5;"},{"v":"OTHER (SOC?);"},{"v":"HEADED MARSCHALL-TAFEL; CREST; GERMAN; NAME OF SPONSOR PENCILLED ON MENU;"},{"v":"1888-083"},null,null,null,{"v":"Grand Duke Of Hesse Darmstadt"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1888},{"v":12},{"v":19},{"v":"1888-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23121"},null,{"v":"FIFTH AVENUE HOTEL (?)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},null,{"v":"BLUE STOCK; THIS IS ONE OF MANY MENUS WHICH, UP TO THIS POINT, WERE UNIDENIFIABLE;"},{"v":"1905-250"},null,null,null,{"v":"Fifth Avenue Hotel (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":81},{"v":1905},{"v":4},{"v":3},{"v":"1905-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23122"},null,{"v":"TRUSTEES OF THE MISSOURI BOTANICAL GARDEN"},{"v":"10TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"ST.NICHOLAS HOTEL,ST. LOUIS,MO;"},{"v":"BROADSIDE; ILLUS; 5.5 X 9;"},{"v":"ANNUAL;"},{"v":"WINES LISTED;"},{"v":"1899-424"},null,null,null,{"v":"Trustees Of The Missouri Botanical Garden"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1899},{"v":5},{"v":13},{"v":"1899-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23123"},null,{"v":"LIBERAL UNION CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"YOUNG'S HOTEL, [BOSTON MA?]"},{"v":"FOLDER; 4.25X6;"},{"v":"(SOCIAL)"},{"v":"BLACK AND WHITE DECORATIONS"},{"v":"1888-029"},null,null,null,{"v":"Liberal Union Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1888},{"v":3},{"v":30},{"v":"1888-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23125"},null,{"v":"PARKER HOUSE"},{"v":"DAILY MENU"},null,{"v":"BOSTON,MA."},{"v":"ILLUS.;FOLDER"},null,{"v":"INCLUDES WINE LIST"},{"v":"1858-001"},null,null,null,{"v":"Parker House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":318},{"v":1858},{"v":1},{"v":4},{"v":"1858-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23126"},null,{"v":"UNDERWRITERS"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"THE ARLINGTON, WASHINGTON, D.C."},{"v":"BROADSIDE; 4.5 x 6;"},null,{"v":"MUMM'S EXTRA DRY ONLY WINE SERVED"},{"v":"1890-024"},null,null,null,{"v":"Underwriters"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1890},{"v":1},{"v":29},{"v":"1890-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23128"},null,{"v":"ASSOCIATED STUDENTS OF CARROLL BREWSTER"},{"v":"ANNUAL DINNER"},{"v":"[EDUC?];"},{"v":"THE BELLEVUE-STRATFORD, PHILADELPHIA, PA"},{"v":"CARD; 4X6.75;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED;"},{"v":"1906-075"},null,null,null,{"v":"Associated Students Of Carroll Brewster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1906},{"v":1},{"v":20},{"v":"1906-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23129"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NASSAU, BAHAMAS"},{"v":"CARD; ILLUS; COL; 4.5X8;"},null,{"v":"TWO DIFFERENT MENUS EXIST FOR THIS DATE; HOTEL SEAL AT TOP OF MENU; [NO DATE IMPRINTED BUT \"REC'D. 13 MCH. 1901 HANDWRITTEN ON BACK;\"]"},{"v":"1901-645"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":3},{"v":13},{"v":"1901-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23131"},null,{"v":"ST.REGIS HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"DROADSHEET;5X8;"},{"v":"DAILY"},{"v":"ALL ITEMS PRICED;SAME MENU IN FRENCH ON REVERSE SIDE;"},{"v":"1906-302"},null,null,null,{"v":"St.Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":172},{"v":1906},{"v":3},{"v":14},{"v":"1906-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23132"},null,{"v":"TENNESSEE CENTENNIAL EXPOSITION"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[SR RR]ENROUTE NASHVILLE TO WASHINGTON [DC]"},{"v":"CARD;5.5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"2 COPIES;"},{"v":"1897-187"},null,null,null,{"v":"Tennessee Centennial Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1897},{"v":6},{"v":13},{"v":"1897-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23134"},null,{"v":"ASSOCIATION OF THE BAR OF THE BOROUGH OF THE BRONX IN THE CITY OF NEW YORK"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"BRONXLAND HOTEL, BRONX, NY"},{"v":"FOLDER; COL; 5.25X7;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; POSTPRANDIAL AND TOASTS; OFFICERS AND COMMITTEES LISTED; ASSOCIATION INSIGNIA ON COVER;"},{"v":"1906-385"},null,null,null,{"v":"Association Of The Bar Of The Borough Of The Bronx In The City Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1906},{"v":4},{"v":18},{"v":"1906-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23135"},null,{"v":"ROYAL PALM HOTEL"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"MIAMI BISCAYNE BAY,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; 4.5 X 8;"},null,null,{"v":"1901-599"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":3},{"v":7},{"v":"1901-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23136"},null,{"v":"H.D. BRISTOL'S OYSTER & CHOP HOUSE"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"362 SIXTH AVE. NY"},{"v":"FOLDER; COL; 6.5 X 9.5;"},{"v":"DAILY;"},{"v":"FOOD ITEMS ALL PRICED; WINE LIST ON BACK;"},{"v":"1900-107"},null,null,null,{"v":"H.D. Bristol's Oyster & Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":389},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23137"},null,{"v":"HILLEL LITERARY ASSOCIATION"},{"v":"23RD ANNIVERSARY DINNER"},{"v":"OTHER;(LITERARY ASSOC);"},{"v":"BOURSE,PHILADELPHIA,[PA]"},{"v":"FOLDER;ILLUS;COL;5.5X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES SERVED;PRINTED ON COPY OF ASSOCIATION PUBLICATION;NAMES LISTED;"},{"v":"1897-320"},null,null,null,{"v":"Hillel Literary Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1897},{"v":11},{"v":27},{"v":"1897-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23138"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"BROADSIDE; 5.25X8.0; ILLUS; COL;"},null,{"v":"ILLUS, GARLAND WITH FOOD AND FOOD-RELATED ITEMS;"},{"v":"1900-886"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23139"},null,{"v":"FIFTH AVE. HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"23RD ST NY"},{"v":"BROADSIDE; 5.5 X 8.5;"},null,null,{"v":"1897-158"},null,null,null,{"v":"Fifth Ave. Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1897},{"v":5},{"v":2},{"v":"1897-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23140"},null,{"v":"UNION LEAGUE CLUB"},{"v":"SPECIAL DEWEY LUNCH"},{"v":"SOC;"},{"v":"NEW YORK [NY]"},{"v":"CARD; 4.25 X 6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PRICED MENU; NOTE OF PLACE HANDWRITTEN BY FNB;"},{"v":"1899-590"},null,null,null,{"v":"Union League Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":33},{"v":1899},{"v":9},{"v":30},{"v":"1899-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23141"},null,{"v":"HOTEL CHAMPLAIN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CLINTON COUNTY NY"},{"v":"FOLDER; 5 X 8;"},null,{"v":"SEAL OF HEAD OF CHAMPLAIN DATED 1608; TWO MENUS 1891/08/20 AND O8/21;"},{"v":"1891-083"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1891},{"v":8},{"v":20},{"v":"1891-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23143"},null,{"v":"ST. DAVID'S SOCIETY OF THE STATE OF NY"},{"v":"DINNER FOR HON. ANTHONY HOWELLS"},{"v":"SOC;"},{"v":"CLARK'S [NYC?]"},{"v":"CARD; 3.5 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH;"},{"v":"1893-081"},null,null,null,{"v":"St. David's Society Of The State Of Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1893},{"v":6},{"v":29},{"v":"1893-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23144"},null,{"v":"PETER TIVNAN LUNCH CO."},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"GRAND CENTRAL LUNCH ROOMS, NEW YORK,NY"},{"v":"CARD;5X9.25;"},null,{"v":"RUBBER STAMPED ITEMS INSERTED WITH NO APPARENT SYSTEM;ALWAYS OPEN;TRAIN LUNCHES A SPECIALTY;"},{"v":"1900-728"},null,null,null,{"v":"Peter Tivnan Lunch Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":271},{"v":1900},{"v":2},{"v":5},{"v":"1900-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23145"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK-LUNCHEON"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 6X9.25;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; DECORATIVE BORDER;"},{"v":"1906-625"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1906},{"v":7},{"v":24},{"v":"1906-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23146"},null,{"v":"MONICO"},{"v":"DINNER IN RENAISSANCE SALOON"},{"v":"COMMERCIAL"},{"v":"LONDON, ENGLAND"},{"v":"FOLDER; ILLUS OF TABLE PLAN; 5 X 5;"},{"v":"DAILY DINNER;"},{"v":"MENU IN FRENCH; MUSICAL PROGRAM & HOURS LISTED;"},{"v":"1897-237"},null,null,null,{"v":"Monico"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1897},{"v":7},{"v":22},{"v":"1897-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23147"},null,{"v":"WINDSOR HOTEL"},{"v":"DINNER"},{"v":"COMM."},{"v":"JACKSONVILLE, FL"},{"v":"FOLDER, COL. ILLUS. 4.5 X 7;"},null,{"v":"PALE BLUE; BOY; WINE LIST; OPEN DEC. TO MAY;"},{"v":"1882-027"},null,null,null,{"v":"Windsor Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":99},{"v":1882},{"v":4},{"v":21},{"v":"1882-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23150"},null,{"v":"HOTEL ALBERT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ELEVENTH ST. AND UNIVERSITY PLACE, NEW YORK, NY"},{"v":"FOLDER; 6.825X10.5;"},null,{"v":"FULLY PRICED MENU; HALF PORTION PRICES ON SELECTED ITEMS; SPECIAL DINNER PRIX FIXE; PRICED WINE LIST;"},{"v":"1900-135"},null,null,null,{"v":"Hotel Albert"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":408},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23151"},null,{"v":"LEON FLOURET CAFE & HOTEL"},{"v":"BREAKFAST & LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 7X10.75;"},{"v":"OTHER (DAILY MENU);"},{"v":"FRENCH & ENGLISH; DINNER, $1.25; VERY, VERY EXTENSIVE PRICED WINE LIST;"},{"v":"1900-171"},null,null,null,{"v":"Leon Flouret Cafe & Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":281},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23152"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ZWEITES FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER, GODDESS OF FOOD, DECORATIVE VINES & FRUITS;"},{"v":"1901-825"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":4},{"v":2},{"v":"1901-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23153"},null,{"v":"FRIDAY NIGHT CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"PALACE HOTEL, SAN FRANCISCO, CA"},{"v":"CARD; 4 X 6.25;"},{"v":"OTHE (SOC?);"},{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1906-235"},null,null,null,{"v":"Friday Night Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1906},{"v":2},{"v":23},{"v":"1906-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23154"},null,{"v":"KING FREDERIK VIII"},{"v":"SUNDAY DINNER FOR THE ROYAL FAMILY AND GUESTS"},{"v":"GOVT;"},{"v":"RESIDENCE-PALAIS, COPENHAGEN, DENMARK"},{"v":"CARD; 3.75 X 5.25;"},{"v":"OTHER (SOC);"},{"v":"MENU IN DANISH; EVENT AND PLACE NOTED BY FEB;"},{"v":"1907-234"},null,null,null,{"v":"King Frederik Viii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1907},{"v":2},{"v":17},{"v":"1907-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23155"},null,{"v":"WISCONSIN BANKERS' ASOCIATION"},{"v":"12TH ANNUAL CONVENTION BANQUET"},{"v":"PROF;"},{"v":"HOTEL PFISTER, MILWAUKEE, WI"},{"v":"FOLDER; 5.75X6.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; TOASTS LISTED;"},{"v":"1906-574"},null,null,null,{"v":"Wisconsin Bankers' Asociation"},null,null,null,{"v":"complete"},{"v":"8"},{"v":27},{"v":1906},{"v":7},{"v":13},{"v":"1906-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23156"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK-LUNCHEON"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 6X9.25;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; DECORATIVE BORDER;"},{"v":"1906-596"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1906},{"v":7},{"v":20},{"v":"1906-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23157"},null,{"v":"Whisk & Ladle Supper Club"},{"v":"DINNER"},{"v":"OTHER,Loft Apartment"},null,{"v":"Handwritten Broadside"},null,{"v":"Four course dinner with soup, entree, salad and dessert."},{"v":"2008-0000"},null,null,null,{"v":"Whisk & Ladle Supper Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":5},{"v":2008},{"v":1},{"v":1},{"v":"2008-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23158"},null,{"v":"PARK AVENUE HOTEL"},{"v":"HALF PORTION BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 4.25X7.75;"},null,{"v":"A LA CARTE MENU; [DATE INFO SUPPLIED BY FEB]; HOTEL MONOGRAM AT TOP OF MENU;"},{"v":"1900-5010"},null,null,null,{"v":"Park Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":95},{"v":1900},{"v":12},{"v":12},{"v":"1900-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23159"},null,{"v":"HARVARD CLUB OF MARYLAND"},{"v":"14NTH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"ST. JAMES HOTEL,BALTIMORE, MD"},{"v":"FOLDER; ILLUS; COL; RIBBON TRIM; 4 X 5.5;"},{"v":"ANNIVERSARYERSARY"},{"v":"WINES LISTED; ALL TOASTS LISTED; LIST OF OFFICERS INCLUDED;"},{"v":"1898-O98"},null,null,null,{"v":"Harvard Club Of Maryland"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1898},{"v":2},{"v":19},{"v":"1898-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23160"},null,{"v":"ROYAL POINCIANA HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"PALM BEACH,FLA."},{"v":"BROADSIDE; 4 X 7.5;"},null,null,{"v":"1901/501"},null,null,null,{"v":"Royal Poinciana Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":2},{"v":26},{"v":"1901-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23161"},null,{"v":"PROHIBITIONISTS OF THE CITY AND COUNTY OF NEW YORK"},{"v":"GRAND BANQUET AND SOCIAL RE-UNION"},{"v":"POL; SOC;"},{"v":"COLUMBIA BANQUET ROOMS,[NEW YORK]"},{"v":"CARD; 4X8.5"},null,{"v":"TOASTS LISTED;"},{"v":"1892-151"},null,null,null,{"v":"Prohibitionists Of The City And County Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1892},{"v":12},{"v":15},{"v":"1892-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23162"},null,{"v":"NATIONAL GUARD OF THE UNITED STATES"},{"v":"CONVENTION"},{"v":"MIL;"},{"v":"TAMPA BAY HOTEL, TAMPA, FL"},{"v":"BOOKLET; ILLUS; COL; 6.5 X 9;"},{"v":"ANNIVERSARY;"},{"v":"AMERICAN FLAG; GREEK-ROBED FIGURE HOLDING WREATH; GUN, SWORD, RIBBON WITH NAMES OF TERRITORIES(?); RED, WHITE, BLUE RIBBON;"},{"v":"1899-167"},null,null,null,{"v":"National Guard Of The United States"},null,null,null,{"v":"complete"},{"v":"10"},{"v":54},{"v":1899},{"v":2},{"v":8},{"v":"1899-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23163"},null,{"v":"NASHVILLE CHAMBER OF COMMERCE"},{"v":"BANQUET TO VISITING CITIZENS OF KNOXVILLE"},{"v":"COMMERCIAL"},{"v":"DUNCAN HOTEL,[NASHVILLE,TN?]"},{"v":"BOOKLET;ILLUS;3.5X5.25;"},{"v":"COM;"},{"v":"RIBBON AT LEFT;WINES;TOASTS;NAMES;STEAMING LOCOMOTIVE ON BACK;"},{"v":"1901-078"},null,null,null,{"v":"Nashville Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1901},{"v":1},{"v":10},{"v":"1901-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23164"},null,{"v":"ROYAL PALM HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"MIAMI BISCAYNE BAY,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; 4.5 X 8;"},null,null,{"v":"1901-738"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1901},{"v":3},{"v":23},{"v":"1901-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23166"},null,{"v":"THE WINDSOR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MONTREAL [CANADA?]"},{"v":"FOLDER; ILLUS; 5 X 5.5;"},null,{"v":"ILLUS. OF TUREEN, WINE, FLOWERS;"},{"v":"1891-096"},null,null,null,{"v":"The Windsor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1891},{"v":9},{"v":15},{"v":"1891-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23167"},null,{"v":"HOTEL ST. ANDREW"},{"v":"SPECIAL DISHES OF TO-DAY"},{"v":"COMMERCIAL"},{"v":"[NEW YORK, NY]"},{"v":"CARD; 4.25X6.75;"},null,{"v":"HAND WRITTEN PRICED MENU;"},{"v":"1900-593"},null,null,null,{"v":"Hotel St. Andrew"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":21},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23170"},null,{"v":"HOTEL ALGAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"BROADSIDE;ILL;COL;5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;EVENINGS PROGRAM NOTED;"},{"v":"1901-768"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":27},{"v":"1901-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23171"},null,{"v":"CITIZENS OF ST. PAUL"},{"v":"DINNER IN HONOR OF JAMES J. HILL, PRES. OF GREAT NORTHERN RR"},{"v":"POL;"},{"v":"THE ABERDEEN [ST. PAUL MN?]"},{"v":"BOOKLET; ILLUS; 5.5 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"BROWN LEATHER COVER LACED WITH GOLD CORD; DRAWING OF RR AND MOUNTAINS; WINES; DINNER TO CELEBRATE COMPLETION OF LINE FROM ST. PAUL TO PUGET SOUND; LOGO OF RR EMBOSSED ON BACK COVER; TOASTS; COMMITTEES;"},{"v":"1893-077"},null,null,null,{"v":"Citizens Of St. Paul"},null,null,null,{"v":"complete"},{"v":"14"},{"v":24},{"v":1893},{"v":6},{"v":9},{"v":"1893-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23172"},null,{"v":"SMITH & MCNELLS"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"LADIES AND GENTLEMEN'S DINING ROOM, NEW YORK, NY [?]"},{"v":"FOLDER; ILLUS; 7.25X11.25;"},null,{"v":"A LA CARTE MENU FOR \"SIDE ROOM;\" EXTENSIVE PRICED WINE LIST ON BACK OF MENU; ILLUSTRATION OF HOTEL ON COVER; [DATE INFO SUPPLIED BY FEB]; HOTEL LOCATED ON WASHINGTON ST (POSSIBLY NEW YORK);"},{"v":"1908-037"},null,null,null,{"v":"Smith & Mcnells"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":411},{"v":1908},{"v":1},{"v":12},{"v":"1908-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23173"},null,{"v":"DELTA KAPPA EPSILON FRAT."},{"v":"CONVENTION SUPPER"},{"v":"FRATERNITY"},{"v":"BRUNSWICK,ME."},{"v":"SILK BROADSIDE"},{"v":"13TH ANNIVERSARY"},null,{"v":"1858-003"},null,null,null,{"v":"Delta Kappa Epsilon Frat."},null,null,null,{"v":"complete"},{"v":"2"},{"v":81},{"v":1858},{"v":8},{"v":5},{"v":"1858-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23174"},null,{"v":"MURRAY HILL HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BOOKLET; HOTEL EMBLEM IN GOLD; WINE COLOR COVER; 4.25 X 8;"},{"v":"DAILY"},{"v":"6 PAGES OF FOOD ITEMS WITH PRICES;"},{"v":"1900-218"},null,null,null,{"v":"Murray Hill Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"16"},{"v":388},{"v":1900},{"v":1},{"v":13},{"v":"1900-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23175"},null,{"v":"THE ANNEX"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"114 WEST FOURTEENTH STREET, NEW YORK"},{"v":"FOLDER; 6.25 X 9.5;"},null,{"v":"PRICED MENU; MENU HANDWRITTEN;"},{"v":"1906-421"},null,null,null,{"v":"The Annex"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":69},{"v":1906},{"v":4},{"v":27},{"v":"1906-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23176"},null,{"v":"THE WALDORF"},{"v":"SUPPER MENU"},{"v":"COMMERCIAL"},{"v":"[NEW YORK, NY?]"},{"v":"BROADSHEET; 6X8.5;"},null,{"v":"DAILY MENU;"},{"v":"1896-075"},null,null,null,{"v":"The Waldorf"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":134},{"v":1896},{"v":4},{"v":9},{"v":"1896-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23177"},null,{"v":"HOLLAND-AMERICAN LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S.ROTTERDAM"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"PAID WINE LIST ON BACK;"},{"v":"1899-142"},null,null,null,{"v":"Holland American Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":90},{"v":1899},{"v":1},{"v":20},{"v":"1899-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23179"},null,{"v":"BIRMINGHAM ALUMNI ASSOCIATION OF THE UNIVERSITY OF THE SOUTH"},{"v":"ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"BIRMINGHAM,ALABAMA"},{"v":"BOOKLET;RIBBON TRIM;5X7;"},{"v":"ANNUAL"},{"v":"LIST OF SPEAKERS & MEMBERS;"},{"v":"1906-781"},null,null,null,{"v":"Birmingham Alumni Association Of The University Of The South"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1906},{"v":10},{"v":26},{"v":"1906-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23180"},null,{"v":"KING HAAKON VII"},{"v":"DINNER TO THE RECTOR AND PROFESSORS OF THE UNIVERSITY OF CHRISTIANIA"},{"v":"GOVT;"},{"v":"CHRISTIANA, NORWAY (?)"},{"v":"CARD; 3 X 5.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; SPONSOR, EVENT AND DATE NOTED BY FEB IN FRENCH;"},{"v":"1906-401"},null,null,null,{"v":"King Haakon Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1906},{"v":4},{"v":22},{"v":"1906-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23181"},null,{"v":"CIRCULO COLON-CERVANTES"},{"v":"GALA BALL IN HONOR OF THEIR ROYAL HIGHNESSES INFANTA DONA EULALIA AND INFANTE DON ANTONIO"},{"v":"SOC;"},{"v":"MADISON SQUARE CONCET HALL, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 6.5X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; ILLUSTRATION OF SEAL OF SPAIN AND ALSO THE CLUB; SILK RIBBON ATTACHMENTS"},{"v":"1893-071"},null,null,null,{"v":"Circulo Colon Cervantes"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1893},{"v":5},{"v":23},{"v":"1893-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23182"},null,{"v":"YALE UNIVERSITY"},{"v":"SECOND ANNUAL YALE DINNER COMPLIMENTARY TO PRESIDENT DWIGHT"},{"v":"EDUC"},{"v":"CLARENDON HOTEL, [NEW HAVEN, CT?]"},{"v":"BROADSIDE; COL; 4 x 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"BLUE BORDER"},{"v":"1887-007"},null,null,null,{"v":"Yale University"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1887},{"v":1},{"v":31},{"v":"1887-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23183"},null,{"v":"THE UNIVERSALIST CLUB"},{"v":"DINNER"},{"v":"SOCIAL"},{"v":"NY"},{"v":"BROADSIDE;ILLUS;4.5 X 7;"},null,{"v":"MENU IN FRENCH;"},{"v":"1896-114"},null,null,null,{"v":"The Universalist Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1896},{"v":5},{"v":25},{"v":"1896-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23185"},null,{"v":"FLAT IRON RESTAURANT AND CAFE"},{"v":"DINNER SPECIALS"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 6.6X12;"},null,{"v":"A LA CARTE DINNER MENU; DECORATIVE SKETCHES ON MENU;"},{"v":"1907-142"},null,null,null,{"v":"Flat Iron Restaurant And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":49},{"v":1907},{"v":1},{"v":28},{"v":"1907-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23186"},null,{"v":"OHIO STATE HOTEL ASSOCIATION"},{"v":"13TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"BOODY HOUSE, TOLEDO, OH"},{"v":"BOOKLET; ILLUS; 8 X 11;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; MENU IN FRENCH; ILLUSTATION OF WOMAN GEETING INTO CAR ATTENDED BY CHAUFFEUR;"},{"v":"1906-977"},null,null,null,{"v":"Ohio State Hotel Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1906},{"v":12},{"v":20},{"v":"1906-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23187"},null,{"v":"COMMERCIAL CLUB OF ST.LOUIS"},{"v":"DINNER TO HON.ETHAN ALLEN HITCHCOCK,SECRETARY OF THE INTERIOR"},{"v":"COMMERCIAL"},{"v":"ST.LOUIS CLUB,(ST.LOUIS,MISSOURI)"},{"v":"FOLDER;ILLUS;COL;5X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES SERVED;FRENCH MENU;"},{"v":"1899-269"},null,null,null,{"v":"Commercial Club Of St.Louis"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1899},{"v":3},{"v":18},{"v":"1899-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23188"},null,{"v":"PONCE DE LEON HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 4X7.25;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-169"},null,null,null,{"v":"Ponce De Leon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":1},{"v":24},{"v":"1901-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23189"},null,{"v":"MILWAUKEE HARVARD CLUB"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"HOTEL PFISTER"},{"v":"FOLDER; ILLUS; COL; 4X4.75;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED;"},{"v":"1907-241"},null,null,null,{"v":"Milwaukee Harvard Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1907},{"v":2},{"v":20},{"v":"1907-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23191"},null,{"v":"NAIONAL HOSE SHOW ASSOCIATION OF AMERICA"},{"v":"COMPLIMENTARY LUNCHEON"},{"v":"PROF;"},{"v":"MADISON SQUARE GARDEN"},{"v":"FOLDER; 3.25 X 5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CREST;"},{"v":"1905-835"},null,null,null,{"v":"National Horse Show Association Of America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1905},{"v":11},{"v":12},{"v":"1905-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23192"},null,{"v":"POLAND SPRING HOTEL"},{"v":"SUNDAY MENU"},{"v":"COM"},{"v":"SOUTH POLAND, ME"},{"v":"FOLDER; ILL; COL; 4.5X7"},null,{"v":"CONCERT PROGRAM ACCOMMPANIES MENU"},{"v":"1889-075"},null,null,null,{"v":"Poland Spring Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1889},{"v":9},{"v":22},{"v":"1889-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23193"},null,{"v":"MILITARY ORDER OF THE LOYAL LEGION OF THE UNITED STATES COMMANDERY OF THE STATE OF MINNESOTA"},{"v":"DINNER"},{"v":"MIL;"},{"v":"HOTEL RYAN, ST.PAUL,MINN."},{"v":"BOOKLET; ILLUS; 5.25X7;"},{"v":"PATRIOTIC HOLIDAY; LINCOLN'S BIRTHDAY;"},{"v":"LINCOLN'S PORTRAIT ON FRONT COVER; PROGRAM; NAMES OF OFFICERS AND COMMTTEES; SONGS WORDS WRITTEN;"},{"v":"1896-035"},null,null,null,{"v":"Military Order Of The Loyal Legion Of The United States Commandery Of The State Of Minnesota"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1896},{"v":2},{"v":12},{"v":"1896-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23194"},null,{"v":"NEW GLADSTONE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER,R.I."},{"v":"CARD;ILL;COL;4.5X6.5'"},{"v":"DAILY;"},{"v":"PSEUDO-CREST ON TOP LEFT;"},{"v":"1899-548"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1899},{"v":8},{"v":12},{"v":"1899-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23195"},null,{"v":"THE ORIENTAL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MANHATTAN BEACH, LONG ISLAND [NY]"},{"v":"CARD; ILLUS; 5X6,75;"},null,{"v":"PICTURE OF HOTEL AND BOAT;"},{"v":"1895-105"},null,null,null,{"v":"The Oriental"},null,null,null,{"v":"complete"},{"v":"2"},{"v":89},{"v":1895},{"v":6},{"v":1},{"v":"1895-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23197"},null,{"v":"EDWARD F. LANGS'S LADIES' AND GENTS LUNCH ROOM AND RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"139 EIGHTH STREET,  NY"},{"v":"FOLDER; 6.5 X 10.5;"},null,{"v":"PRICED MENU; NOTE ABOUT PURITY OF WATER;;"},{"v":"1900-451"},null,null,null,{"v":"Edward F. Langs's Ladies' And Gents Lunch Room And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":256},{"v":1900},{"v":1},{"v":22},{"v":"1900-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23198"},null,{"v":"REPUBLICAN CLUB OF THE CITY OF NEW YORK"},{"v":"78TH ANNIVERSARY OF LINCOLN'S BIRTHDAY"},{"v":"POL"},{"v":"DELMONICO'S"},{"v":"FOLDER; ILLUS; 7.25 x 10;"},{"v":"PAT"},{"v":"FRENCH; PORTRAIT OF LINCOLN ON COVER; PROGRAM INCLUDES TOASTS AND SPEECHES; ALSO INCLUDES SEATING PLAN AND COMMITTEE NAMES"},{"v":"1887-009"},null,null,null,{"v":"Republican Club Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1887},{"v":2},{"v":12},{"v":"1887-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23200"},null,{"v":"THE HYGEIA HOTEL"},{"v":"DINNER"},null,{"v":"OLD POINT COMFORT, VA"},{"v":"CARD; 4.5X9.5"},null,{"v":"HOTEL DINNER RULES LISTED"},{"v":"1890-060"},null,null,null,{"v":"The Hygeia Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1890},{"v":4},{"v":20},{"v":"1890-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23201"},null,{"v":"LARCHMONT YACHT CLUB"},{"v":"?"},{"v":"SOC"},{"v":"STEAMER ALBERTINA"},{"v":"FOLDER;ILL;3.75X5.5"},null,{"v":"WINE LIST"},{"v":"1888-058"},null,null,null,{"v":"Larchmont Yacht Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":25},{"v":1888},{"v":7},{"v":4},{"v":"1888-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23202"},null,{"v":"THE OFFICERS OF THE NEW ENGLAND SOCIETY IN THE CITY OF NEW YORK"},{"v":"THE ANNUAL \"FINES\" DINNER"},{"v":"PAT;"},{"v":"THE UNION LEAGUE CLUB"},{"v":"BOOKLET; 5X7.5;"},{"v":"RITE;"},{"v":"INCLUDES WINES SERVED WITH ECH COURSE; LISTS OFFICERS, DIRECTORS & COMMITTEE OF ARRANGEMENTS; SILK RIBBON ATTACHMENTS;"},{"v":"1896-064"},null,null,null,{"v":"The Officers Of The New England Society In The City Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1896},{"v":3},{"v":18},{"v":"1896-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23205"},null,{"v":"WALDORF-ASTORIA"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSHEET; PHOTO; 6.25 X 9.25;"},{"v":"?"},{"v":"PHOTO OF THOMAS M. HILLIARD; ENTIRE MENU IN FRENCH; PRICES LISTED FOR EACH ITEM;"},{"v":"1897-309"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":186},{"v":1897},{"v":11},{"v":19},{"v":"1897-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23206"},null,{"v":"HOTEL EMPIRE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 63RD ATREET"},{"v":"CARD; 7 X 9.25;"},null,{"v":"PRICED MENU;"},{"v":"1900-498"},null,null,null,{"v":"Hotel Empire"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":170},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23207"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; 5 X 7;"},null,null,{"v":"1901-232"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":2},{"v":1},{"v":"1901-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23208"},null,{"v":"HOTEL ALGAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"CARD;ILLUS;COL;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-303"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":2},{"v":7},{"v":"1901-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23209"},null,{"v":"THE PHILADELPHIA ALUMNI CHAPTER BNRA ONRALLI"},{"v":"ANNUAL DINNER IN HONOR OF MR. JUSTICE DAVID J. BREWER OF THE SUPREME COURT OF THE UNITED STATES"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"HOTEL STENTON, PHILADELPHIA, PA"},{"v":"BOOKLET; ILLUS; COL; 6X8;"},{"v":"RITE (REUNION);"},{"v":"EACH ITEM ON MENU FOLLOWED BY QUOTATION FROM A SHAKESPERIAN PLAY; PHOTOGRAPH OF MR. BEWER INCLUDED; PROGRAM OF TOASTS DESCRIBED WITH PLAY QUOTATIONS; DINNER & REUNION COMMITTEES LISTED;  FRATERNITY SEAL EMBOSSED ON COVER; SILK RIBBON ATTACHMENT;"},{"v":"1896-076"},null,null,null,{"v":"The Philadelphia Alumni Chapter Beta Theta Pi"},null,null,null,{"v":"complete"},{"v":"12"},{"v":20},{"v":1896},{"v":4},{"v":10},{"v":"1896-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23210"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NASSAU, BAHAMAS"},{"v":"CARD; ILLUS; COL; 4.5X8;"},null,{"v":"TWO DIFFERENT MENUS EXIST FOR THIS DATE; HOTEL SEAL AT TOP OF MENU; [NO DATE IMPRINTED BUT \"REC'D. 13 MCH. 1901 HANDWRITTEN ON BACK;\"]"},{"v":"1901-646"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":3},{"v":13},{"v":"1901-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23211"},null,{"v":"HOFFMAN HOUSE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;6.5X4.25;"},{"v":"OTHER (DAILY);"},{"v":"FRENCH MENU;WINES;"},{"v":"1896-237"},null,null,null,{"v":"Hoffman House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1896},{"v":12},{"v":9},{"v":"1896-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23212"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD THE SS WESTERNLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN MENU; ORNAMENTAL BORDER OF FOOD AND COOKING UTENSILS;"},{"v":"1900-799"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23214"},null,{"v":"LUCKWORTH CLUB"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"GRAND HOTEL, CINCINNATI, OH"},{"v":"FOLDER; ILLUS; COL; 5.5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; PHOTO ON COVER OF ANDREW JACKSON(?) TITLED AS ST. JACKSON; TOASTS; ILLUS; OF DUCK AMONG REEDS;"},{"v":"1900-074"},null,null,null,{"v":"Luckworth Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":1},{"v":8},{"v":"1900-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23215"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK-LUNCHEON"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 6X9.25;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; DECORATIVE BORDER;"},{"v":"1906-600"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1906},{"v":7},{"v":21},{"v":"1906-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23216"},null,{"v":"OLD SETTLERS CLUB OF MILWAUKEE COUNTY"},{"v":"38TH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"PLANKINTON HOUSE"},{"v":"BOOKLET; ILLUS; 6.25X9.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; PHOTOS OF PRESIDENT, HISTORIAN AND SEC'Y-TREAS; OFFICERS, COMMITTEES, MEMBERS, TOASTS, IN MEMORIAM, HONORARY MEMBERS WITH DATE OF SETTLEMENT LISTED; DRAWING OF SECOND LOCOMOTIVE IN MILWAUKEE; DRAWING OF INDIAN ON COVER;"},{"v":"1907-255"},null,null,null,{"v":"Old Settlers Club Of Milwaukee County"},null,null,null,{"v":"complete"},{"v":"12"},{"v":20},{"v":1907},{"v":2},{"v":22},{"v":"1907-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23217"},null,{"v":"HARLEM MUNICIPAL OWNERSHIP CLUB"},{"v":"FIRST ANNIVERSARY DINNER"},{"v":"PROF;"},{"v":"1822 MADISON AVENUE, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6X9;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; TOASTS, OFFICERS, TRUSTEES AND EXECUTIVE BOARD LISTED;"},{"v":"1906-482"},null,null,null,{"v":"Harlem Municipal Ownership Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1906},{"v":5},{"v":23},{"v":"1906-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23218"},null,{"v":"HOTEL CLAREMONT"},{"v":"ARRIVAL OF THE RALEIGH FROM MANILA"},{"v":"COMMERCIAL"},null,{"v":"BROADSHEET; ILLUS; COL; 6.75 X 11;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"PRICED MENU; PRICED WINE LIST ON BACK; DRAWING OF MILITARY PERSON; BORDER OF AMERICAN FLAGS; TWO COPIES; NOTATION OF EVENT HANDWRITTEN BY FNB;"},{"v":"1899-369"},null,null,null,{"v":"Hotel Claremont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":218},{"v":1899},{"v":4},{"v":16},{"v":"1899-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23219"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER, GODDESS OF FOOD, DECORATIVE VINES & FRUITS;"},{"v":"1901-446"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":2},{"v":21},{"v":"1901-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23221"},null,{"v":"HOTEL ST. ANDREW"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK,[NY]"},{"v":"FOLDER; 6.75X11.25;"},null,{"v":"PRICED A LA CARTE MENU;"},{"v":"1900-588"},null,null,null,{"v":"Hotel St. Andrew"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":334},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23222"},null,{"v":"SOCIETY OF COLONIAL WARS IN ILLINOIS"},{"v":"ANNIVERSARY BANQUET OF THE GREAT SWAMP FIGHT"},{"v":"PATR;"},{"v":"UNION LEAGUE CLUB,CHICAGO,ILL."},{"v":"BOOKLET;ILLUS;4.5X5;"},{"v":"ANNIVERSARYERSARY DINNER"},{"v":"LIST OF WINES FOR EACH COURSE;GUEST'S NAME HANDWRITTEN ON FRONT;"},{"v":"1894-121"},null,null,null,{"v":"Society Of Colonial Wars In Illinois"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1894},{"v":12},{"v":19},{"v":"1894-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23223"},null,{"v":"VETERAN ASSOCIATION OF THE 5TH NY ARTILLERY VOLUNTEERS"},{"v":"BANQUET TO COLONEL WILLIAM HENRY BOYLE[RETIRED]"},{"v":"MIL;"},{"v":"HOTEL ST. DENIS,NY"},{"v":"BOOKLET; PHOTOGRAPH ON COVER; 8 X 10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ALL SPEAKERS LISTED; ALL COMMITTEE MEMBERS INCLUDED;"},{"v":"1901-116"},null,null,null,{"v":"Veteran Association Of The 5th Ny Artillery Volunteers"},null,null,null,{"v":"complete"},{"v":"2"},{"v":0},{"v":1901},{"v":1},{"v":17},{"v":"1901-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23224"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIESLAND"},{"v":"CARD; ILLUS; 5.25 X 8;"},null,{"v":"HANDWRITTEN; PRICED WINE LIST PRICED IN FRANCS; RATES OF EXCHANGE FOR SETLEMENT OF WINE BILL ARELISTED;"},{"v":"1900-084"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":1},{"v":9},{"v":"1900-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23225"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"BROADSIDE;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"WOMAN WITH SHIELD SURROUNDED BY FOOD AND IMPLEMENTS;SHIP AT SEA;MENU LISTED TWICE,IN ENGLISH AND GERMAN;"},{"v":"1901-788"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":3},{"v":29},{"v":"1901-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23226"},null,{"v":"ST.LOUIS CLUB"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"[ST.LOUIS,MO?]"},{"v":"CARD;ILLUS;COL;6X8"},{"v":"DAILY;"},{"v":"CITY AND STATE HANDWRITTEN;WAITER HOLDING TRAY,FOOD AND DRINK;"},{"v":"1901-298"},null,null,null,{"v":"St. Louis Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":70},{"v":1901},{"v":1},{"v":6},{"v":"1901-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23229"},null,{"v":"TRAINOR'S HOTEL RESTAURANT"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"1289 B'WAY  NY"},{"v":"FOLDER; ILLUS; COL; 6.5 X 11;"},{"v":"DAILY"},{"v":"COMPLETE WINE LIST ON BACK;"},{"v":"1900-811"},null,null,null,{"v":"Trainor's Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":426},{"v":1900},{"v":2},{"v":8},{"v":"1900-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23230"},null,{"v":"VAN NUYS"},{"v":"CHRISTMAS DINNER"},{"v":"OTHER (PRIVATE);"},{"v":"LOS ANGELES,CA"},{"v":"BROADSIDE;COL;7X9.75;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"BROADSIDE BACKED BY CRINKLED PAPER BY RIBBON ON TOP;"},{"v":"1899-902"},null,null,null,{"v":"Van Nuys"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23231"},null,{"v":"METROPOLE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"FARGO,NORTH DAKOTA"},{"v":"BROADSIDE; COL;4.5 X 7;"},{"v":"DAILY"},null,{"v":"1899-461"},null,null,null,{"v":"Hotel Metropole"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1899},{"v":6},{"v":3},{"v":"1899-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23232"},null,{"v":"HOTEL ST. REGIS"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED;MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE;"},{"v":"1906-152"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":168},{"v":1906},{"v":2},{"v":12},{"v":"1906-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23233"},null,{"v":"FRIENDS OF MR. ARTHUR J. O'KEEFFE"},{"v":"COMPLIMENTARY DINNER"},{"v":"SOC;"},{"v":"MONTAUK CLUB, BROOKLYN, NY"},{"v":"FOLDER; ILLUS; 6.25X9.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE; PHOTO OF MR. O'KEEFFE, AS NOTED BY FEB; COMMITTEE LISTED;"},{"v":"1908-133"},null,null,null,{"v":"Friends Of Mr. Arthur J. O'keeffe"},null,null,null,{"v":"complete"},{"v":"6"},{"v":23},{"v":1908},{"v":2},{"v":8},{"v":"1908-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23234"},null,{"v":"VIRGINIA HOTEL"},{"v":"TABLE D'HOTE"},{"v":"COMMERCIAL"},{"v":"59TH STREET AND BROADWAY, NEW YORK [NY];"},{"v":"CARD; 6.0X9.25;"},null,{"v":"PARTIALLY PRINTED MENU ON FRONT; HAND WRITTEN ITEMS ON REVERSE IDENTIFIED AS \"TABLE D'HOTE WITH CLARET - 50CENTS - SERVED 5:30 TO 9:00\"; SIGNED ON BOTTOM \"THEODORE THE CATERER\";"},{"v":"1900-473"},null,null,null,{"v":"Virginia Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":1},{"v":23},{"v":"1900-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23235"},null,{"v":"(COMPAGNIE GENERALE TRANSATLANTIC?)"},{"v":"DINNER"},null,{"v":"PAQUEBOT WASHINGTON"},{"v":"CARD; ILL; 5X7.25"},{"v":"OTHER [PRIVATE PARTY FERDINARD DE LESSEPS AND PARTY]"},{"v":"DECORATION AROUND MENU, COLORED PHOTOGRAPH OF SHIP ON BACK"},{"v":"1886-016"},null,null,null,{"v":"Compagnie Generale Transatlantic?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1886},{"v":3},{"v":6},{"v":"1886-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23236"},null,{"v":"MORTON HOUSE-RESTAURANT & CAFE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BROADWAY & 14TH ST. NY"},{"v":"FOLDER; 7 X 11;"},{"v":"DAILY"},{"v":"HOURS & PRICES INCLUDED;COMPLETE WINE LIST ON BACK;"},{"v":"1900-108"},null,null,null,{"v":"Morton House Restaurant & Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":462},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23237"},null,{"v":"AU LION D'OR HOTEL AND RESTAURANT;"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"59-61 WEST 24TH STREET, NEW YORK [NY];"},{"v":"CARD; 7.25X9.25;"},null,{"v":"PRICED WINE LIST PRINTED; UNPRICED HAND WRITTEN MENU;"},{"v":"1900-415"},null,null,null,{"v":"Au Lion D'or Hotel And Restaurant;"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":94},{"v":1900},{"v":1},{"v":19},{"v":"1900-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23238"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"BROADSIDE; COL; 5 X 9;"},null,null,{"v":"1901-244"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":2},{"v":"1901-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23239"},null,{"v":"ROCKING STONE RESTAURANT"},{"v":"LUNCH ROOM"},{"v":"COMMERCIAL"},{"v":"NEW YORK ZOOLOGICAL PARK"},{"v":"BROADSIDE; ILLUS;COL;6X9.25;"},{"v":"DAILY"},{"v":"PRICES LISTED FOR EACH ITEM;"},{"v":"1905-578"},null,null,null,{"v":"Rocking Stone Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":50},{"v":1905},{"v":7},{"v":14},{"v":"1905-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23240"},null,{"v":"NATIONAL ASSOCIATION OFPIANO DEALERS OF AMERICA"},{"v":"SIXTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"AUDITORIUM HOTEL, CHICAGO [IL]"},{"v":"BOOKLET; COL; 6 X 8;"},{"v":"ANNIVERSARY;"},{"v":"MARTINIS, AND WINES WITH EACH COURSE; SPEAKERS; MENU PRINTED ON MUSICAL STAFF; BROWN HARD COVER; SPEECHES;"},{"v":"1907-616"},null,null,null,{"v":"National Association Of Piano Dealers Of America"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1907},{"v":6},{"v":20},{"v":"1907-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23241"},null,{"v":"HOTEL CLAREMONT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"RIVERSIDE DRIVE, NEW YORK CITY, [NY]"},{"v":"BROADSHEET; 6.0X10.75;"},null,{"v":"PRICED A LA CARTE MENU; PRICED WINE LIST;"},{"v":"1900-878"},null,null,null,{"v":"Hotel Claremont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":226},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23242"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"TROPICAL HARBOR SCENE WITH SMALL BOATS;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-908"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":4},{"v":12},{"v":"1901-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23243"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEEPLE AND CUPOLA; MUSICAL PROGRAM ON BACK;"},{"v":"1901-854"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":4},{"v":6},{"v":"1901-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23244"},null,{"v":"QUILL CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"HOTEL MANHATTAN,NY"},{"v":"BROADSIDE; 3 X 6;"},{"v":"[ANNUAL]"},null,{"v":"1901-419"},null,null,null,{"v":"Quill Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":2},{"v":19},{"v":"1901-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23245"},null,{"v":"HAMBURG - AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"STEAMER\"AUGUSTE VICTORIA\" EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},{"v":"MENU IN GERMAN & ENGLISH;"},{"v":"1900-821"},null,null,null,{"v":"Hamburg   Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":8},{"v":"1900-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23246"},null,{"v":"HOTEL COLONIAL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU, BAHAMAS"},{"v":"CARD; 4 X 7.5;"},null,{"v":"LOGO; SWIMMING POOL AND MUSIC;"},{"v":"1901-576"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":61},{"v":1901},{"v":3},{"v":5},{"v":"1901-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23248"},null,{"v":"NY FRIENDS OF HON. CHRISTOPHER A. BUCKLEY"},{"v":"DINNER"},{"v":"SOCIAL"},{"v":"DELMONICO'S,NY"},{"v":"3 CARDS JOINED BY RED RIBBON;ILLUS.COVER;5 X 7.75;"},{"v":"TESTIMONIAL DINNER TO HON. BUCKLEY"},{"v":"MENU IN FRENCH;INCLUDES WINES & PROGRAM;"},{"v":"1890-074"},null,null,null,{"v":"Ny Friends Of Hon. Christopher A. Buckley"},null,null,null,{"v":"complete"},{"v":"6"},{"v":26},{"v":1890},{"v":6},{"v":24},{"v":"1890-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23250"},null,{"v":"EDWARD F. LANG'S LADIES AND GENTS LUNCH ROOM AND RESTAURANT"},{"v":"BREAKFAST AND SUPPER"},{"v":"COMMERCIAL"},{"v":"139 EIGHTH STREET, NEW YORK"},{"v":"FOLDER; 6.5 X 10.5;"},null,{"v":"NOTE ABOUT THE PURITY OF THE WATER; PRINTED AND TYPED;"},{"v":"1900-510"},null,null,null,{"v":"Edward F. Lang's Ladies And Gents Lunch Room And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":255},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23251"},null,{"v":"SATURDAY AFTERNOON CLUB"},{"v":"A REGULAR SATURDAY AFTERNOON DEAL"},{"v":"SOC;"},{"v":"RECTOR'S, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 4.6X6.6;"},{"v":"OTHER (REGULAR MEETING OF A CARD PLAYING GROUP);"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; OFFICERS AND MEMBERS LISTED; ILLUSTRATION ON COVER OF HAND HOLDING A SET OF CARDS; AUTOGRAPHS ON BACK COVER;"},{"v":"1906-396"},null,null,null,{"v":"Saturday Afternoon Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1906},{"v":4},{"v":21},{"v":"1906-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23252"},null,{"v":"WILLARDS HOTEL"},{"v":"DINNER MENU"},null,{"v":"WASHINGTON,D.C."},{"v":"ILLUS. FOLDER"},null,{"v":"INCLUDES WINE LIST"},{"v":"1864-002"},null,null,null,{"v":"Willards Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":178},{"v":1864},{"v":2},{"v":12},{"v":"1864-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23253"},null,{"v":"2nd PANEL SHERIFFS JULY(?)"},{"v":"DINNER"},{"v":"PROF;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"CARD; ILLUS; 5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU HEADINGS IN FRENCH; BEVERAGE LIST; LOGO OF GROUP; SEE 1907-070;"},{"v":"1908-068"},null,null,null,{"v":"2nd Panel Sheriffs July(?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1908},{"v":1},{"v":23},{"v":"1908-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23254"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DAILY DINNER"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},null,{"v":"TWO LISTINGS,ONE ENGLISH,ONE GERMAN;ILLUSTRATION OF MERMAIDS HAILING A SHIP;"},{"v":"1899-244"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1899},{"v":3},{"v":12},{"v":"1899-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23256"},null,{"v":"PULLMAN DINING CAR SERVICE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PRESIDENTIAL SPECIAL IN ROUTE TO THOMASVILLE,GA"},{"v":"CARD;ILL;5.25X7.5;"},null,null,{"v":"1899-247"},null,null,null,{"v":"Pullman Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1899},{"v":3},{"v":13},{"v":"1899-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23257"},null,{"v":"?"},{"v":"(DINNER TO PRES. ULISES HEUREAUZ)"},null,{"v":"(HOTEL PHILIPOT,SANTO DOMINGO CITY)"},{"v":"FOLDER; ILL; 4.5X7.25"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INFORMATION ABOVE FROM HANDWRITTEN NOTE BY NATHAN APPLETON WHO WAS INVITED AS HE WAS STOPPING AT THE HOTEL"},{"v":"1889-067"},null,null,null,{"v":"Hotel Philipot"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1889},{"v":9},{"v":1},{"v":"1889-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23259"},null,{"v":"RESTAURANT MARTIN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"UNIVERSITY PLACE, NEW YORK, NY"},{"v":"FOLDER; 7.0X10.75"},null,{"v":"PRICED A LA CARTE MENU; PARTIALLY HAND WRITTEN; PRICED WINE LIST;"},{"v":"1900-140"},null,null,null,{"v":"Restaurant Martin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":388},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23260"},null,{"v":"SHANLEY'S"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 7X11;"},null,{"v":"A LA CARTE MENU; RESTAURANT LOGO ON COVER; PRICED WINE LIST ON BACK COVER; [DATE INFO SUPPLIED BY FEB];"},{"v":"1905-474"},null,null,null,{"v":"Shanley's"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":442},{"v":1905},{"v":6},{"v":15},{"v":"1905-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23261"},null,{"v":"CAFETERIA LUNCH"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"57 BROAD STREET, NEW YORK, [NY]"},{"v":"FOLDER; ILLUS; 6 X 9.5;"},null,{"v":"PARTIALLY HANDWRITTEN INCLUDING DRAWING; DRAWING OF MMOSE ON BACK COVER;"},{"v":"1900-482"},null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":122},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23262"},null,{"v":"SANTA GIERTRUDZ GILLE-SCHWA"},{"v":"DINNER"},null,{"v":"STOCKHOLM, SWEDEN"},{"v":"FOLDER;  ILLUS; COL; 4.75 X 7;"},null,{"v":"MENU APPEARS TO BE IN SWEDISH; PRINTED IN RED AND BLACK; WOODCUT ON BACK COVER; CROSSED BEER(?) BOTTLES; MENU IS PRICED;"},{"v":"1897-247"},null,null,null,{"v":"Santa Giertrudz Gille Schwa"},null,{"v":"Austro-Hungarian Kronen"},{"v":"K"},{"v":"complete"},{"v":"4"},{"v":0},{"v":1897},{"v":1},{"v":1},{"v":"1897-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23263"},null,{"v":"SONS OF DELAWARE"},{"v":"ANNUAL BANQUET"},{"v":"PAT;"},{"v":"[PHILADELPHIA, PA]"},{"v":"BOOKLET; ILLUS; COL; 6X6.75;"},{"v":"ANNIVERSARY;"},{"v":"EACH MENU ITEM FOLLOWED BY LITERARY QUOTATION; PHOTOGRAPHS OF HISTORIAL DELAWARE HOUSES; OFFICERS, COMMITTEES, GUESTS LISTED; INCLUDES TOASTS; STATE SEAL ON COVER; SILK RIBBON ATTACHMENT;PLACE INFO SUPPLIED BY FNB;"},{"v":"1897-341"},null,null,null,{"v":"Sons Of Delaware"},null,null,null,{"v":"complete"},{"v":"12"},{"v":21},{"v":1897},{"v":12},{"v":7},{"v":"1897-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23265"},null,{"v":"ROANOKE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ROANOKE,VA;"},{"v":"BROADSIDE; ILLUS; 5 X 6.25;"},{"v":"DAILY DINNER"},null,{"v":"1899-466"},null,null,null,{"v":"Roanoke Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1899},{"v":6},{"v":10},{"v":"1899-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23266"},null,{"v":"HOTEL DENNIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY,NJ"},{"v":"CARD;ILL;COL;7.5X5;"},{"v":"OTHER (DAILY);"},null,{"v":"1896-241"},null,null,null,{"v":"Hotel Dennis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1896},{"v":12},{"v":20},{"v":"1896-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23267"},null,{"v":"COLLEGE OF THE CITY OF NEW YORK ALUMNI"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"HOTEL SAVOY, [NY]"},{"v":"BOOKLET; ILLUS; 6 X 8.5;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH WITH LITERARY QUOTES IN ENGLISH; PRICED WINE LIST; PHOTOGRAPHS ON FRONT AND REAR COVERS TITLED RESPICE AND PROSPICE; RED, WHITE AND BLUE CORD; TOASTS;"},{"v":"1901-192"},null,null,null,{"v":"College Of The City Of New York Alumni"},null,null,null,{"v":"complete"},{"v":"8"},{"v":30},{"v":1901},{"v":1},{"v":26},{"v":"1901-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23268"},null,{"v":"NORTH WESTERN HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LIVERPOOL [ENGLAND?}"},{"v":"CARD; 4 X 6.25;"},null,{"v":"FRENCH;"},{"v":"1895-121"},null,null,null,{"v":"North Western Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1895},{"v":6},{"v":26},{"v":"1895-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23269"},null,{"v":"ELLICOTT CLUB"},{"v":"11TH ANNIVERSARY BUFFALO BANQUET"},{"v":"SOC;"},{"v":"BUFFALO, NY"},{"v":"BOOKLET; ILLUS; COL; 4.25 X 10.25;"},{"v":"ANNIVERSARY;"},{"v":"MARTINIS, AND WINES WITH EACH COURSE; PAINTING OF GEORGE WASHIGTON; GRAY STOCK, GOLD PRINT; MENU IS ENCLOSED IN AN ENVELOPE;"},{"v":"1906-218"},null,null,null,{"v":"Ellicott Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1906},{"v":2},{"v":22},{"v":"1906-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23270"},null,{"v":"BROOKLYN CLUB"},{"v":"DINNER"},null,{"v":"BROOKLYN[NY]"},{"v":"BROADSIDE;5.5 X 8; ILLUS;"},null,{"v":"INCLUDES WINES;"},{"v":"1890-087"},null,null,null,{"v":"Brooklyn Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1890},{"v":1},{"v":1},{"v":"1890-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23271"},null,{"v":"CLOVER CLUB"},{"v":"DAILY PRICE LIST"},{"v":"COMMERCIAL"},{"v":"41 WEST 23RD STREET, [NEW YORK]"},{"v":"BROADSIDE; 4 X 5.5;"},null,{"v":"PRICE LIST RATHER THAN MENU;"},{"v":"1906-417"},null,null,null,{"v":"Clover Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1906},{"v":4},{"v":27},{"v":"1906-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23272"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CHICAGO, [IL]"},{"v":"CARD; COL; 6 X 10.25;"},null,{"v":"BEER; PRICED MENU; BLUE STOCK;"},{"v":"1907-602"},null,null,null,{"v":"Congress Hotel Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":159},{"v":1907},{"v":6},{"v":15},{"v":"1907-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23277"},null,{"v":"AMERICAN STREET RAILWAY ASSOCIATION"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"THE BELLEVUE-STRATFORD, PHILADELPHIA, PA"},{"v":"FOLDER; ILLUS; COL; 8X10.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; TOASTS LISTED; COVER ON BROWN STOCK; ILLUSTRATION ON COVER OF BEN FRANKLIN STANDING ON RAIL CAR DISCOVERING ELECTRICTY;"},{"v":"1905-721"},null,null,null,{"v":"American Street Railway Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1905},{"v":9},{"v":28},{"v":"1905-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23279"},null,{"v":"CAFE BOULEVARD"},{"v":"SUNDAY DINNER MENU"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; ILLUS; COL; 5X7;"},{"v":"OTHER (DAILY MENU);"},{"v":"ILLUSTRATION OF CROWN, ORB & SHIELD; \"SUNDAY DINNER--75 CENTS;\""},{"v":"1899-643"},null,null,null,{"v":"Cafe Boulevard"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":19},{"v":1899},{"v":10},{"v":29},{"v":"1899-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23280"},null,{"v":"SIN LAZARE CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"ANTLERS HOTEL, COLORADO SPRINGS, CO"},{"v":"FOLDER; ILLUS; COL; 5.5X5;"},{"v":"[ANNIV?];"},{"v":"MEMBERS LISTED; PHOTO OF HOTEL ON COVER;"},{"v":"1906-493"},null,null,null,{"v":"Sin Lazare Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1906},{"v":5},{"v":30},{"v":"1906-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23281"},null,{"v":"CITY VIGILANCE LEAGUE"},{"v":"COMPLIMENTARY DINNER TENDERED TO REV. CHARLES H. PARKHURST, D.D."},{"v":"PROF;"},{"v":"JAEGER'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 4.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTO OF GUEST OF HONOR ON COVER; INCLUDES GUEST & COMMITTEE LIST, ALOS SEPARATE BOOKLET OF TABLE PLAN"},{"v":"1894-110"},null,null,null,{"v":"City Vigilance League"},null,null,null,{"v":"complete"},{"v":"26"},{"v":22},{"v":1894},{"v":11},{"v":27},{"v":"1894-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23282"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELIDAMFER AUGUSTE VICTORIA"},{"v":"CARD; 5.0X8.25; ILLUS; COLOR;"},null,{"v":"ILLUS, CASTLES IN BACKGROUND; GODDESS HOLDING ANCHOR IN RIGHT HAND; PLAQUE ENGRAVED H.A.P.A.G.; INSET STEAMSHIP UNDERWAY;"},{"v":"1900-744"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":2},{"v":5},{"v":"1900-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23283"},null,{"v":"COTILLION CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"CAPITA CITY CLUB, ATLANTA, GA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6;"},{"v":"ANNIVERSARY;"},{"v":"MARTINIS AND WINES WITH EACH COURSE; MENU IN FRENCH; DRAWING OF WOMAN'S HEAD;"},{"v":"1905-978"},null,null,null,{"v":"Cotillion Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1905},{"v":12},{"v":14},{"v":"1905-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23284"},null,{"v":"COMMERCIAL CLUB OF CINCINNATI"},{"v":"ELEVENTH ANNUAL DINNER"},{"v":"COM"},{"v":"QUEEN CITY CLUB, (CINCINNATI,OHIO)"},{"v":"CARD;5.75X7.75"},{"v":"OTHER"},{"v":"FRENCH MENU"},{"v":"1891-118"},null,null,null,{"v":"Commercial Club Of Cincinnati"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1891},{"v":11},{"v":21},{"v":"1891-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23285"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"RITZ CARLTON RESTAURANT AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 8.75X12.75;"},null,{"v":"A LA CARTE MENU IN FRENCH; MENU HANDWRITTEN IN VIOLET INK; DECORATIVE FLOWER BORDER; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; [DATE INFO SUPPLIED BY FEB];"},{"v":"1906-635"},null,null,null,{"v":"Hamburg Amerika Linie"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":76},{"v":1906},{"v":7},{"v":25},{"v":"1906-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23286"},null,{"v":"GREENLEAF LODGE NO.561"},{"v":"25TH ANNIVERSARY"},{"v":"SOC;"},{"v":"ALLENTOWN,PA;"},{"v":"BOOKLET;ILLUS;COL;6X9;"},{"v":"ANNIVERSARY;"},{"v":"PHOTOGRAPHS OF LEADERS;OFFICERS LISTED; ALL SPEAKERS INCLUDED;"},{"v":"1907-973"},null,null,null,{"v":"Greenleaf Lodge No.561"},null,null,null,{"v":"complete"},{"v":"16"},{"v":17},{"v":1907},{"v":11},{"v":20},{"v":"1907-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23287"},null,{"v":"HOLZWARTH HOTEL CONTINENTAL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"BUDAPEST, HUNGARY"},{"v":"BROADSIDE; ILLUS; 4.25X6.5;"},null,{"v":"FRENCH; GOLD SEAL EMBOSSED ON FACE"},{"v":"1893-134"},null,null,null,{"v":"Holzwarth Hotel Continental"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1893},{"v":12},{"v":17},{"v":"1893-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23288"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.75X8.15;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN LISTINGS;TO BE USED AS A POSTCARD;"},{"v":"1899-719"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1899},{"v":11},{"v":16},{"v":"1899-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23289"},null,{"v":"HAMBURG-AMERIKANISCHE (SHIP COMPANY?)"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"AT SEA"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"IN GERMAN; DRAWINGS OF SHIP, WOMAN, FOOD; SAYS SCHNELLDAMPFER AUGUSTA-VICTORIA"},{"v":"1893-093"},null,null,null,{"v":"Hamburg Amerikanische (Ship Company?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1893},{"v":8},{"v":18},{"v":"1893-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23290"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER: \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"GERMAN; MUSICAL PROGRAM LISTED WITH ILLUSTRATIONS ON BACK COVER; DINING SALON ILLUSTRATES FRONT COVER;"},{"v":"1900-546"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":1},{"v":27},{"v":"1900-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23291"},null,{"v":"AMERICAN SOCIETY IN LONDON"},{"v":"FAREWELL BANQUET TO HON. THOMAS F. BAYARD AND MRS. BAYARD"},{"v":"OTHER (EXPATRIATE?)"},{"v":"HOTEL CECIL, LONDON, ENGLAND"},{"v":"FOLDER; ILLUS; COL; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTOS OF MR. AND MRS. BAYARD ON COVER; DECORATIVE FLORAL BORDER IN BROWN; FRENCH; INSERT OF ELABORATE 175 LB. GOLD LOVING CUP PRESENTED TO MR. BAYARD; OVERLAY OF AMERICAN AND BRITISH FLAGS;"},{"v":"1897-166"},null,null,null,{"v":"American Society In London"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1897},{"v":5},{"v":7},{"v":"1897-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23292"},null,{"v":"PLANTERS HOTEL"},{"v":"LUNCHEON MENU"},{"v":"COMMERCIAL"},{"v":"ST. LOUIS, MO"},{"v":"BROADSIDE; ILLUS; 4X7;"},{"v":"OTHER (DATED DAILY MENU);"},{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1898-158"},null,null,null,{"v":"Planters Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1898},{"v":4},{"v":24},{"v":"1898-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23296"},null,{"v":"LOCANDA MAGGIORE"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"BAGNI DI MONTECATINI, TUSCANY, ITALY"},{"v":"CARD; ILLUS; COL; 4X9;"},null,{"v":"MENU IN FRENCH; [DATE INFO SUPPLIED BY FEB]; ART DECO FLORAL BORDER; MENU HANDWRITTEN IN VIOLET INK;"},{"v":"1906-604"},null,null,null,{"v":"Locanda Maggiore"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1906},{"v":7},{"v":22},{"v":"1906-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23298"},null,{"v":"COMMERCIAL CLUB OF CHICAGO"},{"v":"BANQUET"},{"v":"SOCIAL"},{"v":"CALUMET CLUB,[CHICAGO,ILL.]"},{"v":"BOOKLET;12 PAGES;4.5 X 5.75;"},{"v":"COMPL."},{"v":"INCLUDES QUOTES & CLUB MEMBERS"},{"v":"1883-019"},null,null,null,{"v":"Commercial Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"28"},{"v":17},{"v":1883},{"v":11},{"v":24},{"v":"1883-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23300"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD DAMPFER FRIEDRICH DER GROSSER"},{"v":"CARD; ILLUS; COL; 5.25 X 8;"},null,{"v":"MENU IN GERMAN; ILLUSTRATION OF ROCKY SHORE AND SHIP; BACK OF MENU SET UP FOR USE AS POSTCARD;"},{"v":"1901-18267"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":7},{"v":3},{"v":"1901-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23301"},null,{"v":"?"},{"v":"SILVER WEDDING ANNIVERSARY OF HERMANN SENGELMANN AND THERESE REHR SENGELMANN"},{"v":"OTHER;(PRIVATE);"},{"v":"HANSA-GESELLSCHAFTSHAUS-STEINDAMM NO.9;(HAMBURG,GERMANY)"},{"v":"CAARD;ILL;4.5X7;"},{"v":"RITE;"},{"v":"GERMAN MENU;HANDWRITTEN ON BACK \"HAMBURG\";"},{"v":"1899-258"},null,null,null,{"v":"Hansa-Gesellschaftshaus"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1899},{"v":3},{"v":15},{"v":"1899-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23302"},null,{"v":"(KING EDWARD VII)"},{"v":"[COURT RECEPTION]"},{"v":"OTHER (ROYAL KING);"},{"v":"BUCKINGHAM PALACE, LONDON, ENGLAND"},{"v":"CARD; ILLUS; COL; 3.6X5.25;"},{"v":"OTHER (ROYAL RECEPTION);"},{"v":"MENU IN FRENCH; ROYAL EMBLEM AT TOP OF MENU; [SPONSOR AND EVENT INFO SUPPLIED BY FEB];"},{"v":"1907-656"},null,null,null,{"v":"King Edward Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1907},{"v":7},{"v":5},{"v":"1907-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23303"},null,{"v":"BATES (HOTEL)"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"INDIANAPOLIS"},{"v":"BROADSIDE; 4.75 X 7.25;"},{"v":"SECULAR HOLIDAY HOLIDAY;"},null,{"v":"1898-351"},null,null,null,{"v":"Bates (Hotel)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23304"},null,{"v":"KING UMBERTO AND QUEEN MARGHERITA"},{"v":"DINNER"},{"v":"SOC;"},{"v":"PALAZZO DEL QUIRINALE, ROME, ITALY"},{"v":"CARD; ILLUS; 4.5 X 6;"},{"v":"OTHER (SOC);"},{"v":"FRENCH; EMBOSSED CREST; OCCASION NOTED BY FMB;"},{"v":"1898-232"},null,null,null,{"v":"King Umberto And Queen Margherita"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1898},{"v":7},{"v":13},{"v":"1898-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23305"},null,{"v":"GRAND LODGE OF MASSACHUSETTS"},{"v":"FEAST OF SAINT JOHN THE EVANGELIST"},{"v":"SOC;"},{"v":"MASONIC TEMPLE,BOSTON [MA]"},{"v":"CARD;COL;4.25X7.25;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"WINES SERVED;HANDWRITTEN NOTES \"500 PEOPLE\" AND A SIGNATURE;"},{"v":"1899-908"},null,null,null,{"v":"Grand Lodge Of Massachusetts"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1899},{"v":12},{"v":27},{"v":"1899-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23306"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FRIESLAND"},{"v":"CARD;ILL;5X8;"},{"v":"DAILY;"},{"v":"HANDWRITTEN MENU REPRODUCED WITH HEXAGRAPH TYPE OF PROCESS;ILLUSTRATION OF SHIP AT SEA WITH BIRDS FLYING;"},{"v":"1900-568"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":1},{"v":28},{"v":"1900-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23307"},null,{"v":"NATIONAL LANCERS"},{"v":"BANQUET TO THE OLD GUARD OF NEW YORK"},{"v":"PATR;"},{"v":"HOTEL ESSEX, BOSTON, MA"},{"v":"FOLDER; COL; ILLUS; 4 X 5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CHAMPAGNE; YELLOW STOCK WITH ILLUSTRATION OF A LANCER;"},{"v":"1905-252"},null,null,null,{"v":"National Lancers"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1905},{"v":4},{"v":6},{"v":"1905-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23308"},null,{"v":"LIPPE'S RESTAIRAMT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"CHEMICAL BUILDING, 8TH AND OLIVE, ST. LOUIS, MO"},{"v":"FOLDER; ILLUS; COL; 6.5 X 12.5;"},null,{"v":"PRICED WINE LIST; PRICED MENU; ORNAMENTAL COVER;"},{"v":"1907-773"},null,null,null,{"v":"Lippe's Restairamt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":401},{"v":1907},{"v":8},{"v":28},{"v":"1907-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23309"},null,{"v":"MR.J. KENNEDY TOD-11 EAST 9TH ST."},{"v":"DINNER"},null,{"v":"DELMONICO'S,NY"},{"v":"CARD;3.5 X4.5;"},null,{"v":"MENU ALL IN FRENCH;WINES NOTED;"},{"v":"1895-187"},null,null,null,{"v":"Mr.J. Kennedy Tod 11 East 9th St."},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1895},{"v":11},{"v":21},{"v":"1895-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23310"},null,{"v":"NORTHERN STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP NORTH WEST"},{"v":"FOLDER;ILLUS; COL; 7 X 11;"},null,{"v":"PRICED MENU; NOTE ABOUT PURITY OF WATER; MIDWEST COMPANY SINCE TIME IS STATED AS CENTRAL TIME; SHIP AND FLAG; VARIOUS PUNCHES LISTED UNDER DESSERTS; WINE LIST;"},{"v":"1898-227"},null,null,null,{"v":"Northern Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":206},{"v":1898},{"v":7},{"v":12},{"v":"1898-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23311"},null,{"v":"ST. NICHOLAS HOTEL"},{"v":"DAILY MENU, DINNER"},null,null,{"v":"BROADSHEET"},{"v":"COMPLIMENTARY"},{"v":"INCLUDES WINE LIST"},{"v":"1866-004"},null,null,null,{"v":"St. Nicholas Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":203},{"v":1866},{"v":11},{"v":17},{"v":"1866-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23312"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"BROADSIDE;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"WOMAN WITH SHIELD SURROUNDED BY FOOD AND IMPLEMENTS;SHIP AT SEA;MENU LISTED TWICE,IN ENGLISH AND GERMAN;"},{"v":"1901-794"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":3},{"v":30},{"v":"1901-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23313"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"HAUPTMAHLZEIT-DINNER"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"FOLDER; 4.75X7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; MUSIK-PROGRAMM ON BACK COVER;"},{"v":"1906-633"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1906},{"v":7},{"v":25},{"v":"1906-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23314"},null,{"v":"PER SE"},{"v":"CHEF'S TASTING MENU"},{"v":"RESTAURANT"},{"v":"PER SE - Time Warner Building"},null,null,{"v":"Thomas Keller's first restaurant in NYC. Also includes \"Tasting of Vegetables\""},{"v":"2006-0000"},null,null,null,{"v":"Per Se"},null,null,null,{"v":"complete"},{"v":"5"},{"v":31},{"v":2006},{"v":1},{"v":1},{"v":"2006-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23315"},null,{"v":"HOTEL NICOLLET CAFE'"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"MINNEAPOLIS,MINN;"},{"v":"8 PAGE BOOKLET;COL;4.5X9;"},{"v":"CAFE MENU"},{"v":"COMPLETE MENU WITH PRICES FOR EACH ITEM;SEPARATE PAGES FOR EACH COURSE & WINE LIST;"},{"v":"1894-0040"},null,null,null,{"v":"Hotel Nicollet Cafe'"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"24"},{"v":331},{"v":1894},{"v":4},{"v":1},{"v":"1894-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23316"},null,{"v":"ST.ANDREWS SOCIETY OF THE STATE OF NEW YORK"},{"v":"BANQUET"},{"v":"RELIG;"},{"v":"DELMONICO'S,NY"},{"v":"FOLDER;ILLUS;COL;5.25X8.25;"},{"v":"ANNIVERSARY;141ST;"},{"v":"PRICED WINE LIST;TOASTS;SONGS;"},{"v":"1897-316"},null,null,null,{"v":"St.Andrews Society Of The State Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":42},{"v":1897},{"v":11},{"v":30},{"v":"1897-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23317"},null,{"v":"ITALIAN-AMERICAN CITIZENS OF THE SIXTH ASSEMBLY DISTRICT"},{"v":"DINNER TO TIMOTHY P. SULLIVAN"},{"v":"POLIT;"},{"v":"LYONS', 259 BOWERY, NEW YORK"},{"v":"BOOKLET; ILLUS; 6.5 X 8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; PHOTO OF TIMOTHY SULLIVAN;"},{"v":"1906-175"},null,null,null,{"v":"Italian American Citizens Of The Sixth Assembly District"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1906},{"v":2},{"v":15},{"v":"1906-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23318"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"LUNCHEON MENU"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; 6X11;"},null,null,{"v":"1907-593"},null,null,null,{"v":"Congress Hotel Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":159},{"v":1907},{"v":6},{"v":13},{"v":"1907-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23319"},null,{"v":"HOTEL KNICKERBOCKER"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; ILLUS; COL; 7.75 X 12;"},null,{"v":"PRICED MENU; ILLUSTRATION OF FRENCH COACH;"},{"v":"1907-033"},null,null,null,{"v":"Hotel Knickerbocker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":178},{"v":1907},{"v":1},{"v":6},{"v":"1907-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23320"},null,{"v":"RECTOR'S"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 44TH STREET, NY, NY"},{"v":"FOLDER; ILLUS; 7 X 9.5;"},null,{"v":"PRICED MENU; SPECIAL DISHES; GOLD EMBOSSED GRIFFON;"},{"v":"1900-653"},null,null,null,{"v":"Rector's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":313},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23322"},null,{"v":"HAWK & WETHERBEE"},{"v":"EASTER DINNER"},{"v":"COMMERCIAL"},{"v":"THE WINDSOR, NEW YORK,N.Y."},{"v":"CARD; ILL; 6X8;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"MENU CARD PADDED, EASTER EMBLEMS WITH EASTER IN GOLD PRINTED ON BACK; CORDED HANGING DEVISE ATTCHED AT TOP;"},{"v":"1893-042"},null,null,null,{"v":"The Windsor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1893},{"v":4},{"v":2},{"v":"1893-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23323"},null,{"v":"HOTEL WALTON"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"PHILADELPHIA,PA."},{"v":"BROADSIDE;ILLUS;COL; 4 X 6.5;"},null,null,{"v":"1896-104"},null,null,null,{"v":"Hotel Walton"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1896},{"v":1},{"v":1},{"v":"1896-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23324"},null,{"v":"PINE FOREST INN"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"SOMMERVILLE, S.C."},{"v":"BOOKLET; ILLUS; COL; 7 X5.5;"},{"v":"RELIG. HOLIDAY"},null,{"v":"1899-873"},null,null,null,{"v":"Pine Forest Inn"},null,null,null,{"v":"complete"},{"v":"6"},{"v":34},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23325"},null,{"v":"THE ARLINGTON"},{"v":"DINNER"},null,null,{"v":"FOLDER; 5X7.5"},null,{"v":"WINE LIST"},{"v":"1882-009"},null,null,null,{"v":"The Arlington"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":139},{"v":1882},{"v":5},{"v":14},{"v":"1882-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23327"},null,{"v":"TERRACE BOWLING CLUB"},{"v":"TWENTY-SIXTH ANNUAL RECEPTION"},{"v":"SOC;"},{"v":"LEXINGTON OPERA HOUSE [NY]"},{"v":"FOLDER; ILLUS; 6 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"PRICED MENU AND WINE LIST; CHERUB WRITING NAMES ON A BOARD; PLACE IS PROBABLY NY SINCE PRINTER IS IN NY;"},{"v":"1897-019"},null,null,null,{"v":"Terrace Bowling Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":61},{"v":1897},{"v":1},{"v":21},{"v":"1897-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23329"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-665"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":3},{"v":15},{"v":"1901-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23331"},null,{"v":"FIRST AND SECOND COMPANIES GOVERNOR'S FOOT GUARDS"},{"v":"DINNER"},{"v":"PATR;"},{"v":"HOTEL SOMERSET, BOSTON, MA"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 7.5;"},{"v":"ANNIVERSARY (?);"},{"v":"PRICED WINES, COCKTAIL, AND CHAMPAGNE; TRADITIONAL REVOLUTIONARY WAR ILLUSTRATIOS; HISTORY OF COMPANIES;"},{"v":"1906-768"},null,null,null,{"v":"First And Second Companies Governor's Foot Guards"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"28"},{"v":23},{"v":1906},{"v":10},{"v":18},{"v":"1906-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23332"},null,{"v":"(LE ROI HAAKON VII)"},{"v":"[SOUPER OFFERT EN HONNEUR DE L'EXPOSITION D'AGRICULTURE]"},{"v":"OTHER (HEAD OF ROYAL FAMILY);"},{"v":"[PALAIS ROYAL, CHRISTIANA, NORWAY]"},{"v":"CARD; ILLUS; COL; 3.6X6.75;"},{"v":"OTHER (ROYAL SUPPER IN HONNOR OF A SPECIAL SHOW);"},{"v":"MENU IN FRENCH; ROYAL EMBLEM AT TOP OF MENU; [SPOSOR, EVENT, PLACE INFO SUPPLIED BY FEB];"},{"v":"1907-650"},null,null,null,{"v":"Le Roi Haakon Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1907},{"v":7},{"v":4},{"v":"1907-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23333"},null,{"v":"HOTEL PONCE DE LEON"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; 5 X 9;"},null,{"v":"LOGO;"},{"v":"1901-183"},null,null,null,{"v":"Hotel Ponce De Leon"},null,null,null,{"v":"under review"},{"v":"2"},{"v":42},{"v":1901},{"v":1},{"v":25},{"v":"1901-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23334"},null,{"v":"CAMBRIDGE CLUB"},{"v":"LADIES NIGHT"},{"v":"SOC;"},{"v":"YOUNG'S HOTEL [?]"},{"v":"BOOKLET; ILLUS; COL; 4.50 x 6.25;"},{"v":"RITE;"},{"v":"HAND PAINTED FLORAL DISPLAY ON COVER; SILK RIBBON ATTACHMENTS; OFFICERS, DIRECTORS AND MEMBERS LISTED"},{"v":"1889-034"},null,null,null,{"v":"Cambridge Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1889},{"v":4},{"v":18},{"v":"1889-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23336"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"SHIP NEAR SHORE WITH SMALL BOATS NEARBY;ILLUSTRATIONS ON EACH SIDE OF FOLDER;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-966"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1901},{"v":4},{"v":20},{"v":"1901-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23338"},null,{"v":"ERASTUS WIMAN AND HIS ASSOCIATES"},{"v":"DINNER TO WELCOME ROBERT GARRETT, PRESIDENT OF THE BALTIMORE & OHIO RAILROAD, TO STATEN ISLAND"},{"v":"PROF;"},{"v":"PAVILION HOTEL, NEW BRIGHTON, STATEN ISLAND, NY"},{"v":"FOLDER; ILLUS; COL; 9X12;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; DECORATIVE BORDERS IN GOLD AND BROWN; TOASTS AND SPEECHES ACCOMPANIED WITH QUOTATIONS FROM SHAKESPERIAN PLAYS;"},{"v":"1891-132"},null,null,null,{"v":"Erastus Wiman And His Associates"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1895},{"v":12},{"v":16},{"v":"1895-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23339"},null,{"v":"PAWNBROKERS' ASSOCIATION OF THE CITY OF NEW YORK"},{"v":"NINTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"HOTEL SAVOY, 5TH AVENUE AND 59TH STREET; NEW YORK"},{"v":"CARD; 4.5 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"COCKTAILS AND WINES; BLUE PRINT;"},{"v":"1906-465"},null,null,null,{"v":"Pawnbrokers' Association Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1906},{"v":5},{"v":15},{"v":"1906-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23340"},null,{"v":"PALACE HOTEL"},{"v":"CELEBRATION OF OPENING"},{"v":"COMMERCIAL"},{"v":"MELBOURNE, AUSTRALIA"},{"v":"FOLDER; ILLUS; COL. 4X6;"},{"v":"OTHER;SEE ABOVE;"},{"v":"PINK; ILLUS OF HOTEL; FRENCH; TOASTS; WINES;"},{"v":"1888-084"},null,null,null,{"v":"Palace Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1888},{"v":12},{"v":20},{"v":"1888-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23342"},null,{"v":"(FIFTH AVENUE HOTEL?}"},{"v":"DINNER MENU"},{"v":"[COM?];"},{"v":"[NEW YORK, NY?]"},{"v":"BROADSIDE; 5.5X8.25;"},null,{"v":"IDENTICAL FORMAT FOR NEW YEAR'S DAY MENU IDENTIFIED BY FNB AS FIFTH AVENUE HOTEL (1894-007 MISSING) HOTEL;"},{"v":"1897-008"},null,null,null,{"v":"(Fifth Avenue Hotel?}"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1897},{"v":1},{"v":5},{"v":"1897-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23343"},null,{"v":"BURGUNDY HOTEL"},{"v":"DEJEUNER"},{"v":"COMMERCIAL"},{"v":"PARIS,FRANCE"},{"v":"BROADSIDE;ILLUS;COL;6X9.25;"},{"v":"DAILY;"},{"v":"MENU HANDWRITTEN IN FRENCH;"},{"v":"1906-662"},null,null,null,{"v":"Burgundy Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1906},{"v":8},{"v":13},{"v":"1906-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23344"},null,{"v":"PENNSYLVANIA RAILROAD"},{"v":"LUNCHEON - PULLMAN DINING CAR SERVICE"},{"v":"COMMERCIAL"},{"v":"EN ROUTE TO WILMINGTON"},{"v":"BROADSIDE; ILLUS; COL; 4.75 X 6.5;"},{"v":"LAUNCHING OF STEAM YACHT \"NIAGARA\""},{"v":"WINES LISTED;"},{"v":"1898-097"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1898},{"v":2},{"v":19},{"v":"1898-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23346"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; 4.5X7.25;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-158"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":1},{"v":23},{"v":"1901-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23347"},null,{"v":"FRIENDLY SONS OF ST. PATRICK OF CINCINNATI"},{"v":"31ST ANNUAL BANQUET"},{"v":"RELIG;"},{"v":"ST. NICHOLAS HOTEL,[CINCINNATI,OHIO]"},{"v":"BOOKLET;ILLUS;COL;6.5X8.5;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"WINES;NAMES LISTED;MUSICAL PROGRAM;TOASTS;PARTIAL FRENCH MENU;"},{"v":"1899-261"},null,null,null,{"v":"Friendly Sons Of St. Patrick Of Cincinnati"},null,null,null,{"v":"under review"},{"v":"8"},{"v":25},{"v":1899},{"v":3},{"v":17},{"v":"1899-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23348"},null,{"v":"THE OREGON AND WASHINGTON LUMBER MANUFACTURERS' ASSOCIATION"},{"v":"SECOND ANNUAL DINNER"},{"v":"PROF;"},{"v":"COMMERCIAL CLUB, PORTLAND, OR"},{"v":"BOOKLET; COL; 6,25 X 7,75;"},{"v":"ANNIVERSARY;"},{"v":"MANHATTANS, AND WINES WITH EACH COURSE; TAN STOCK; FINANCIAL STATEMENT;"},{"v":"1907-229"},null,null,null,{"v":"The Oregon And Washington Lumber Manufacturers' Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1907},{"v":2},{"v":16},{"v":"1907-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23349"},null,{"v":"O.& O.S.S. \"COPTIC\""},{"v":"NEW YEAR'S DINNER"},{"v":"[NAVAL]"},{"v":"?"},{"v":"FOLDER; ILLUS; COL;5.5 X 9;"},{"v":"SECULAR HOLIDAY"},null,{"v":"1900-029"},null,null,null,{"v":"Hotel Netherland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":168},{"v":1900},{"v":1},{"v":2},{"v":"1900-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23350"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA LORRAINE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"CHAMPAGNE; MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDRAL;"},{"v":"1906-695"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"under review"},{"v":"2"},{"v":31},{"v":1906},{"v":9},{"v":6},{"v":"1906-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23351"},null,{"v":"MANHATTAN BEACH HOTEL"},{"v":"DINNER GIVEN BY GEORGE C. BOLDT TO HIS EMPLOYEES"},{"v":"PROF;"},{"v":"[LONG ISLAND?]"},{"v":"CARD; 4.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE;"},{"v":"1905-650"},null,null,null,{"v":"Manhattan Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1905},{"v":8},{"v":10},{"v":"1905-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23353"},null,{"v":"HOTEL MEN'S MUTUAL BENEFIT ASSOCIATION OF THE UNITED STATES"},{"v":"SEVENTEENTH ANNUAL DINNER"},{"v":"COMMERCIAL"},{"v":"HOTEL DEL CORONADO, SAN DIEGO COUNTY, CA"},{"v":"BOOKLET; ILLUS; COL; 7.5X9;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; LISTS TOASTS & COMMITTEES; DECORATIVE FLOWERS ON COVER, SEAL ON BACK PAGE; SILK RIBBON ATTCHEMENT;"},{"v":"1896-143"},null,null,null,{"v":"Hotel Men's Mutual Benefit Association Of The United States"},null,null,null,{"v":"complete"},{"v":"15"},{"v":27},{"v":1896},{"v":1},{"v":1},{"v":"1896-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23354"},null,{"v":"SHAKESPEARE SOCIETY OF PHILADELPHIA"},{"v":"FORTY-FOURTH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"HOTEL STENTON [PHILADELPHIA PA]"},{"v":"BOOKLET; 8 X 10.25;"},{"v":"SOC;"},{"v":"WINES; EACH MENU ITEM ACCOMPANIED BY QUOTE FROM THE TRAGEDIE OF CORIOLANUS;"},{"v":"1896-092"},null,null,null,{"v":"Shakespeare Society Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"8"},{"v":34},{"v":1896},{"v":4},{"v":23},{"v":"1896-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23355"},null,{"v":"PITTSBURGH WHOLESALE LUMBER DEALERS ASSOCIATION"},{"v":"IN HONOUR OF NATIONAL WHOLESALE LUMBER DEALERS ASSOCIATION"},{"v":"PROF;"},{"v":"SCHENLEY HOTEL,PITTSBURGH,PA."},{"v":"BOOKLET; ILLUS; PHOTOGRAPH OF PRES.; 5.75 X 8;"},{"v":"BANQUET"},{"v":"MENU IN FRENCH; LIST OF WINES INCLUDED; MUSIC PROGRAM & ALL SPEAKERS LISTED; COMMITTEE MEMBERS & CONTRIBUTORS LISTED;"},{"v":"1901-593"},null,null,null,{"v":"Pittsburgh Wholesale Lumber Dealers Association"},null,null,null,{"v":"complete"},{"v":"13"},{"v":20},{"v":1901},{"v":3},{"v":7},{"v":"1901-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23356"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"BUXOM WOMAN SEATED AMONG FOOD AND DRINK WITH A CITY BACKGROUND;SHIP AT SEA IN INSERT;SEPARATE GERMAN AND ENGLISH MENU LISTINGS;"},{"v":"1900-838"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23357"},null,{"v":"DUTCHESS COUNTY SOCIETY OF CITY OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.25X6.5;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; VINS A LA CARTE; TOASTS; OFFICERS, BANQUET COMMITTEE LISTED; GOLD & WHITE SATIN RIBBON ATTACHMENTS; SEAL ON COVER;"},{"v":"1901-522"},null,null,null,{"v":"Dutchess County Society In The City Of New York"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1901},{"v":3},{"v":1},{"v":"1901-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23358"},null,{"v":"HOTEL ROANOKE"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"ROANOKE, VA;"},{"v":"BOOKLET;ILLUS; COL;5.25 X 6.5;"},{"v":"SECULAR HOLIDAY. HOLIDAY"},null,{"v":"1895-197"},null,null,null,{"v":"Hotel Roanoke"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1895},{"v":11},{"v":28},{"v":"1895-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23359"},null,{"v":"SAVOY HOTEL"},{"v":"OPERA SUPPER"},{"v":"COMMERCIAL"},{"v":"LONDON,ENGLAND"},{"v":"FOLDER;EMBLEM;COL;4.5X4.5;"},null,{"v":"MENU IN FRENCH;"},{"v":"1906-890"},null,null,null,{"v":"Savoy Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1906},{"v":12},{"v":1},{"v":"1906-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23360"},null,{"v":"MR. BARTON H. GRUNDY"},{"v":"DINNER GIVEN IN HONOR OF MR. LUCIUS E. JOHNSON"},null,{"v":"COMMONWEALTH CLUB; RICHMOND, VA"},{"v":"FOLDER; ILLUS; 5.5X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1906-932"},null,null,null,{"v":"Mr. Barton H. Grundy"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1906},{"v":12},{"v":12},{"v":"1906-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23361"},null,{"v":"CHAMBER OF COMMERCE OF NEW HAVEN (CT)"},{"v":"ANNUAL BANQUET"},null,{"v":"NEW HAVEN [CT]"},{"v":"FOLDER; ILLUS; 5.5 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"PHOTO; ENTERTAINMENT; SPEAKERS;"},{"v":"1906-910"},null,null,null,{"v":"Chamber Of Commerce Of New Haven (Ct)"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1906},{"v":12},{"v":7},{"v":"1906-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23362"},null,{"v":"HARDWARE AND METAL TRADES"},{"v":"SEVENTH DINNER"},{"v":"COMMERCIAL"},{"v":"HOTEL SAVOY, NEW YORK, NY"},{"v":"BOOKLET; 5.25X7.5;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"INCLUDES PRICED WINE LIST; DETAILED SEATING PLAN INCLUDED, AS WELL AS MEMBERSHIP LIST; TOASTS; 2 COPIES"},{"v":"1896-044"},null,null,null,{"v":"Hardware And Metal Trades"},null,null,null,{"v":"complete"},{"v":"16"},{"v":23},{"v":1896},{"v":2},{"v":20},{"v":"1896-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23363"},null,{"v":"NEW GLADSTONE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER R.I."},{"v":"CARD;ILL;COL;5X7;"},{"v":"DAILY;"},null,{"v":"1899-559"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1899},{"v":8},{"v":26},{"v":"1899-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23365"},null,{"v":"THE CONTINENTAL"},{"v":"SUPPER MENU"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER, RI"},{"v":"BROADSIDE; 4.5X7.25;"},null,{"v":"MEAL HOURS INDICATED"},{"v":"1895-140"},null,null,null,{"v":"The Continental"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1895},{"v":8},{"v":5},{"v":"1895-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23366"},null,{"v":"SOCIETY SONS OF THE REVOLUTION IN THE STATE OF MISSOURI"},{"v":"FIRST ANNUAL BANQUET"},{"v":"PATR;"},{"v":"MERCANTILE CLUB HOUSE, ST. LOUIS MO"},{"v":"CARD FOLDER; ILLUS; COL; 4.25 X 5.5;"},{"v":"OTHER (ANNIV)"},{"v":"PORTRAIT OF WASHINGTON, BLUE; GOLD LAUREL WREATH; FRENCH; TWO COPIES;"},{"v":"1895-043"},null,null,null,{"v":"Society Sons Of The Revolution In The State Of Missouri"},null,null,null,{"v":"complete"},{"v":"6"},{"v":12},{"v":1895},{"v":2},{"v":22},{"v":"1895-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23367"},null,{"v":"UNION REPUBLICAN CLUB EXECUTIVE COMMITTEE AND BOARD OF DIRECTORS"},{"v":"DINNER TO NEWSPAPER PUBLICITY MEN OF PHILADELPHIA POLITICS"},{"v":"PROF;"},{"v":"HOTEL MAJESTIC [PHILADELPHIA, PA]"},{"v":"FOLDER; ILLUS;COL; 7 X 10.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CHAMPAGNE; BLUE COVER WITH POLAR BEAR MOTIF; HUMOROUS; GUEST LIST;"},{"v":"1907-375"},null,null,null,{"v":"Union Republican Club Executive Committee And Board Of Directors"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1907},{"v":4},{"v":13},{"v":"1907-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23368"},null,{"v":"PALESTINE TEMPLE A.A.O.N.M.S."},{"v":"BANQUET"},{"v":"SOC;"},{"v":"OCEAN HOUSE, NEWPORT, RI"},{"v":"FOLDER; ILLUS; COL; 4X6.5;"},{"v":"OTHER (ANNUAL EVENT)"},{"v":"POLITICAL CARTOON ON COVER; LISTS OFFICERS, COMMITTEE, ETC;"},{"v":"1898-205"},null,null,null,{"v":"Palestine Temple A.A.O.N.M.S."},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1898},{"v":6},{"v":27},{"v":"1898-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23369"},null,{"v":"CONGREGATIONAL CLUB"},{"v":"10TH ANNIVERSARY"},{"v":"SOC,RELIG"},{"v":"?"},{"v":"FOLDER;3.75X5"},{"v":"OTHER,SOCIAL CLUB ANNIVERSARY"},{"v":"SPEAKERS NAMES AND BROWN UNIVERSITY GLEE CLUB TO SUPPLY MUSIC"},{"v":"1885-033"},null,null,null,{"v":"Congregational Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1885},{"v":6},{"v":1},{"v":"1885-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23370"},null,{"v":"UNION CLUB"},{"v":"OPERA SUPPER"},null,{"v":"[CLEVELAND, OH]"},{"v":"BROADSIDE; ILLUS; COL; 4X6.25;"},{"v":"OTHER (SUPPER AFTER A SPECIAL PERFORMANCE);"},{"v":"MUSICAL SCORE & WORDS AT TOP OF MENU; [PLACE INFO SUPPLIED BY FNB]'"},{"v":"1899-639"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1899},{"v":10},{"v":27},{"v":"1899-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23371"},null,{"v":"FRIENDS OF HON. PHILIP BLOCH"},{"v":"BANQUET TENDERED TO HON. PHILIP BLOCH, IN CELEBRATION OF HIS ELECTION AS SECRETARY OF THE BOARD OF POLICE MAGISTRATES"},{"v":"OTHER (PRIVATE GROUP OF FRIENDS);"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 5.5X8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; THIS IS FIRST TIME I HAVE SEEN COCKTAILS LISTED WITH FIRST COURSE-OYSTERS; USA SEAL ON COVER; TRIBUTE WRITTEN TO GUEST OF HONOR ON FIRST PAGE;"},{"v":"1900-046"},null,null,null,{"v":"Friends Of Hon. Philip Bloch"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1900},{"v":1},{"v":5},{"v":"1900-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23372"},null,{"v":"BANK CLERKS' MUTUAL BENEFIT ASSOCIATION"},{"v":"ANNUAL MEETING AND BANQUET"},{"v":"PROF;"},{"v":"TROCADERO, [NEW YORK,N.Y.?]"},{"v":"FOLDER; COL; 3.75X5;"},{"v":"ANNIVERSARY;"},{"v":"SPEAKERS LISTED; SUPPER INDICATED; STUB, POSSIBLY FROM AN INVITATION ATTACHED; USHERS FOR EACH OF SEVEN TABLES LISTED;"},{"v":"1893-050"},null,null,null,{"v":"Bank Clerks' Mutual Benefit Association"},null,null,null,{"v":"complete"},{"v":"6"},{"v":14},{"v":1893},{"v":4},{"v":19},{"v":"1893-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23374"},null,{"v":"STOCKELD PARK"},{"v":"SUPPER AT THE BALL"},{"v":"SOC;"},null,{"v":"FOLDER; ILLUS; 3 X 4.5;"},null,{"v":"MENU IN FRENCH; ILLUSTRATION OF DOG DRESSED AS PERSON;"},{"v":"1907-044"},null,null,null,{"v":"Stockeld Park"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1907},{"v":1},{"v":8},{"v":"1907-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23375"},null,{"v":"NEW YORK YACHT CLUB"},{"v":"LUNCH - AMERICA'S CUP RACES"},{"v":"SOC;"},{"v":"STEAMER \"REPUBLIC\""},{"v":"FOLDER; ILLUS; COL; 3.75 X 5.5;"},{"v":"ANNIVERSARY;"},{"v":"WINE LIST WITH PRICES; HOURS FOR LUNCH & TEA;"},{"v":"1899-599"},null,null,null,{"v":"New York Yacht Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":57},{"v":1899},{"v":10},{"v":3},{"v":"1899-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23376"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISENFOLGE"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP SURROUNDED BY SMALL BOATS, MOUNTAIN IN BACKGROUND; \"AMERIKA, ASIEN, AUSTRALIEN;\" CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-844"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":4},{"v":5},{"v":"1901-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23377"},null,{"v":"THE BEACON SOCIETY OF BOSTON"},{"v":"173RD REGULAR MEETING"},{"v":"SOC;"},{"v":"NEW ALGONQUIN CLUB"},{"v":"FOLDER; ILLUS; COL; 7.25X10;"},{"v":"ANNIVERSARY;"},{"v":"OFFICERS AND MEMBERS LISTED; COVER DECORATED WITH HANDPAINTED VIOLETS AND A PAINTING OF A COUPLE WITH HER PRESENTING HIM A BOUQUET OF VIOLETS;"},{"v":"1907-326"},null,null,null,{"v":"The Beacon Society Of Boston"},null,null,null,{"v":"complete"},{"v":"6"},{"v":19},{"v":1907},{"v":3},{"v":23},{"v":"1907-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23378"},null,{"v":"GRAND LODGE F.A.A.M OF THE DISTRICT OF COLUMBIA"},{"v":"BANQUET TO VISITING GRAND MASTERS"},{"v":"SOC;"},{"v":"THE RALEIGH, WASHINGTON, DC"},{"v":"BOOKLET; 6 X 7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINE AND CHAMPAGNE; AUTOGRAPHED;"},{"v":"1907-582"},null,null,null,{"v":"Grand Lodge F.A.A.M Of The District Of Columbia"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1907},{"v":6},{"v":8},{"v":"1907-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23379"},null,{"v":"MODERN WOODMEN OF AMERICA"},{"v":"DINNER"},{"v":"PROF;"},{"v":"HOTEL WOODSTOCK, [WOODSTOCK?], NY"},{"v":"FOLDER; ILLUS; COL; 4X5.5;"},{"v":"[ANNIV?];"},{"v":"GROUPS INSIGNIA ON COVER;"},{"v":"1908-115"},null,null,null,{"v":"Modern Woodmen Of America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1908},{"v":2},{"v":4},{"v":"1908-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23380"},null,{"v":"R.M.S.MAJESTIC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;3.25X5;"},{"v":"DAILY;"},null,{"v":"1899-488"},null,null,null,{"v":"R.M.S.Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1899},{"v":7},{"v":3},{"v":"1899-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23381"},null,{"v":"CIE GLE TRANSATLANTIQUE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT \"LA SAVOIE\""},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MOET & CHANDON CHAMPAGNE LISTED; MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDERAL;"},{"v":"1907-474"},null,null,null,{"v":"Cie Gle Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":26},{"v":1907},{"v":5},{"v":3},{"v":"1907-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23382"},null,{"v":"ALPHA KAPPA KAPPA"},{"v":"FOURTH ANNUAL CONVENTION"},{"v":"PROF;"},{"v":"THE ARGYLE, BROOKLYN, NY"},{"v":"BOOKLET; 5 X 8;"},{"v":"ANNIVERSARY;"},{"v":"WINES; TOASTS; APPEARS TO BE MEDICAL ORGANIZATION;"},{"v":"1898-139"},null,null,null,{"v":"Alpha Kappa Kappa"},null,null,null,{"v":"complete"},{"v":"12"},{"v":30},{"v":1898},{"v":4},{"v":6},{"v":"1898-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23383"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIESLAND"},{"v":"CARD;ILL;5X8;"},{"v":"DAILY;"},{"v":"ANGEL CHILD WITH CHEF HAT STIRRING POT;GARLAND OF FOOD AND UTENSILS;LETTERS OF RED STAR LINE IN UTENSILS;MENU HANDWRITTEN AND DUPLICATED WITH A MECHANICAL PROCESS;"},{"v":"1900-578"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23385"},null,{"v":"SPOTTED PIG"},{"v":"LUNCH MENU"},{"v":"RESTAURANT"},{"v":"SPOTTED PIG - 314 West 11th Street"},{"v":"8.5 x 11 one sheet"},null,{"v":"Chef April Bloomfield, \"gastropub\", West Village"},{"v":"2006-0000"},null,null,null,{"v":"Spotted Pig"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":36},{"v":2006},{"v":1},{"v":1},{"v":"2006-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23386"},null,{"v":"PAUL CLEMANN"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"RESTAURANT FRIEDRICHSHOF,3 WILMERSDORFER STRASSE,CHARLOTTENBURG"},{"v":"CARD;8.25X9.5"},{"v":"DAILY;"},{"v":"GERMAN;MANY HANDWRITTEN ENTRIES AND DELETIONS;DATE HANDWRITTEN IN DIFFERENT HANDWRITING;A.S.FREIDUS WRITTEN ON BACK;"},{"v":"1900-4269"},null,null,null,{"v":"Paul Clemann"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":74},{"v":1900},{"v":9},{"v":2},{"v":"1900-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23387"},null,{"v":"HOTEL BALTIMORE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;5X8;"},null,null,{"v":"1899-518"},null,null,null,{"v":"Hotel Baltimore"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1899},{"v":7},{"v":9},{"v":"1899-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23388"},null,{"v":"HAMBURG-AMERIKA LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE STEAMER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},{"v":"SUNDAY DINNER"},{"v":"MENU IN GERMAN & ENGLISH; MUSIC PROGRAM INCLUDED;"},{"v":"1899-670"},null,null,null,{"v":"Hamburg Amerika Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1899},{"v":11},{"v":5},{"v":"1899-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23389"},null,{"v":"MARK HOPKINS INSTITUTE OF ART"},{"v":"MARDI GRAS BAL MASQUE"},{"v":"EDUC;"},{"v":"SAN FRANCISCO,CA."},{"v":"BROADSIDE; ILLUS; 5.5 X 8;"},{"v":"ANNUAL;"},{"v":"LIST OF WINES WITH PRICES LISTED;"},{"v":"1901-420"},null,null,null,{"v":"Mark Hopkins Institute Of Art"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":2},{"v":19},{"v":"1901-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23390"},null,{"v":"OHIO COUNTY BAR ASSOCIATION"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"FORT HENRY CLUB, WHEELING, WV"},{"v":"BOOKLET;  6.25 X 9.25;"},{"v":"ANNIVERSARY;"},{"v":"LITERARY QUOTES;"},{"v":"1907-073"},null,null,null,{"v":"Ohio County Bar Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1907},{"v":1},{"v":12},{"v":"1907-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23391"},null,{"v":"ILLINOIS SOCIETY OF NEW YORK"},{"v":"DINNER IN HONOR OF LYMAN F. GAGE"},{"v":"PATR;"},{"v":"WALDORF- ASTORIA, NEW YORK"},{"v":"FOLDER; ILLUS; COL; 10 X 14;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; MENU IN FRENCH; BLACK STOCK WITH GOLD LETTERING U.S. TREASURY; SEAL OF SOCIETY; PICTURE OF LYMAN GAGE AND BUILDINGS IN GREEN BANKNOTE STOCK;"},{"v":"1906-122"},null,null,null,{"v":"Illinois Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1906},{"v":2},{"v":3},{"v":"1906-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23392"},null,{"v":"ROYAL POINCIANA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"PALM BEACH, FL"},{"v":"CARD; 4 X 7.5;"},null,{"v":"LOGO;"},{"v":"1901-684"},null,null,null,{"v":"Royal Poinciana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1901},{"v":3},{"v":17},{"v":"1901-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23393"},null,{"v":"HARDWARE AND METAL TRADES"},{"v":"SIXTH DINNER"},{"v":"COMMERCIAL"},{"v":"SHERRY'S, NY"},{"v":"BOOKLET; COL; ILLUS; 5.5 X 7;"},{"v":"OTHER (ANNIV)"},{"v":"SILVER COVER EMBOSSED WITH DESIGNS AND NAME OF GUEST (W.E.PECK); AUTOGRAPHS, SEATING PLAN; NAMES OF COMPANIES; SOME FRENCH;"},{"v":"1895-028"},null,null,null,{"v":"Hardware And Metal Trades"},null,null,null,{"v":"complete"},{"v":"18"},{"v":15},{"v":1895},{"v":1},{"v":31},{"v":"1895-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23394"},null,{"v":"BEGRABNISFEIER FUR HERRN BUNDESRAT DR. SCHENK"},{"v":"MITTAGESSEN"},null,{"v":"GESELLSCHAFTHAUS MUSEUM, BERN, SWITZERLAND"},{"v":"BROADSHEET; ILLUS; 6X10;"},{"v":"RITE (FUNERAL);"},{"v":"FRENCH; DECORATED BY SWISS FLAG, FUNERIAL ASSOCIATIONS, BLACK BORDER; HANDWITTEN NOTE ON BACK BY MISS BUTTOLPH: \"FROM THE NEW YORK TIMES, FRIDAY JULY 18, 1895: BERNE, JULY 18, 1895: CHARLES EMANNUEL SCHENK, EX-PRESIDENT OF SWITZERLAND DIED HERE TODAY IN A"},{"v":"1895-133"},null,null,null,{"v":"Begrabnisfeier Fur Herrn Bundesrat Dr. Schenk"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1895},{"v":7},{"v":21},{"v":"1895-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23395"},null,{"v":"HOBOKEN BOARD OF TRADE"},{"v":"ANNUAL BANQUET"},{"v":"GOVT;"},{"v":"DUKE'S HOUSE, (HOBOKEN, NJ?)"},{"v":"BOOKLET; ILLUS; 8.5 X 10.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; ENGRAVINGS OF SHIPS AND EXPLORERS; SONG LYRICS; TOASTS;"},{"v":"1906-111"},null,null,null,{"v":"Hoboken Board Of Trade"},null,null,null,{"v":"complete"},{"v":"16"},{"v":25},{"v":1906},{"v":1},{"v":30},{"v":"1906-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23398"},null,{"v":"LOCANDA MAGGIORE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"BAGNI DI MONTECATINI, TUSCANY, ITALY"},{"v":"CARD; ILLUS; COL; 4X9;"},null,{"v":"MENU IN FRENCH; [DATE INFO SUPPLIED BY FEB]; ART DECO FLORAL BORDER; MENU HANDWRITTEN IN VIOLET INK;"},{"v":"1906-603"},null,null,null,{"v":"Locanda Maggiore"},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1906},{"v":7},{"v":22},{"v":"1906-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23399"},null,{"v":"STERLING REPUBLICAN CLUB"},{"v":"COMPLMENTARY BANQUET TO EDWARD M. MORGAN,PRES."},{"v":"POL;"},{"v":"WASHINGTON HALL,2157 AMST. AVE. NY"},{"v":"BOOKLET; COL; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"OFFICERS & COMMITTEE MEMBERS LISTED; MUSICAL PROGRAM INCLUDED;WINES LISTED;"},{"v":"1900-709"},null,null,null,{"v":"Sterling Republican Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":29},{"v":1900},{"v":2},{"v":3},{"v":"1900-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23400"},null,{"v":"DOWN TOWN ASSOCIATION"},{"v":"DINNER"},{"v":"MIL;"},null,{"v":"FOLDER; ILLUS;8 X 6;"},null,{"v":"FRENCH; ENGRAVING OF GENERAL SURRENDERING HIS SWORD; TIED WITH BLUE RIBBON;"},{"v":"1890-095"},null,null,null,{"v":"Down Town Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1890},{"v":10},{"v":17},{"v":"1890-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23401"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"FOLDER;ILL;COL;5.5X8;"},{"v":"DAILY;"},{"v":"SEPARATE LISTING IN ENGLISH AND GERMAN;MUSICAL PROGRAM"},{"v":"1899-711"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1899},{"v":11},{"v":14},{"v":"1899-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23402"},null,{"v":"DENNETT'S"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"25 PARK ROW, [NY]"},{"v":"CARD; 5.25 X 9.75;"},null,{"v":"PRICED MENU; NOTE ABOUT PURITY OF WATER;"},{"v":"1900-453"},null,null,null,{"v":"Dennett's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":116},{"v":1900},{"v":1},{"v":22},{"v":"1900-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23403"},null,{"v":"CONGRESS HALL"},{"v":"DINNER"},{"v":"COM"},{"v":"SYRACUSE,NY"},{"v":"BOOKLET; ILLUS; COL; 1901 CALENDAR ATACHED; 5 X 7.5;"},{"v":"SECULAR HOLIDAY;"},{"v":"CALENDAR FOR ENTIRE YEAR ATTACHED;"},{"v":"1900-030"},null,null,null,{"v":"Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":460},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23404"},null,{"v":"HOTEL ST. REGIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED;MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE;"},{"v":"1906-146"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":177},{"v":1906},{"v":2},{"v":10},{"v":"1906-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23405"},null,{"v":"NORTH RIVER STEAMBOAT CO."},{"v":"ANNUAL MEETING LUNCH"},{"v":"COMMERCIAL"},{"v":"HOTEL ST. GEORGE,NYACK,NY"},{"v":"FOLDER;COL;4.5X6.75;"},{"v":"ANNIVERSARY;"},null,{"v":"1901-285"},null,null,null,{"v":"North River Steamboat Co."},null,null,null,{"v":"complete"},{"v":"3"},{"v":25},{"v":1901},{"v":2},{"v":5},{"v":"1901-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23407"},null,{"v":"AMERICAN CHAMBER OF COMMERCE OF PARIS COMMISSION FOR THE EXPOSIION OF 1900"},{"v":"BANQUEST TO FERDINAND W. PECK, COMMISSIONER OF U.S.A. TO PARIS EXPOSITION"},{"v":"GOV'T;"},{"v":"HOTEL CONTINENTAL (PARIS, FRANCE?)"},{"v":"FOLDERP; COL; 5.5 X 4.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"AMERICAN AND FRENCH FLAGS; WINES AND LIQUEURS; FRENCH;"},{"v":"1898-292"},null,null,null,{"v":"American Chamber Of Commerce Of Paris Commission For The Exposiion Of 1900"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1898},{"v":10},{"v":15},{"v":"1898-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23408"},null,{"v":"SANDRINGHAM"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"ENGLAND (?)"},{"v":"CARD; 4 X 6;"},null,{"v":"MENU IN FRENCH;"},{"v":"1906-044"},null,null,null,{"v":"King Edward Vll"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1906},{"v":1},{"v":13},{"v":"1906-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23410"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK-LUNCHEON"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 6X9.25;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; DECORATIVE BORDER;"},{"v":"1906-637"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1906},{"v":7},{"v":26},{"v":"1906-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23411"},null,{"v":"KING EDWARD VII"},{"v":"DINNER IN HONOR OF HAAKON VII WHEN HE RECEIVED THE ORDER OF THE GARTER OF WINDSOR AND ENGLAND"},{"v":"GOVT;"},{"v":"WINDSOR CASTLE, ENGLAND"},{"v":"CARD; 4X6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; EVNT NOTED BY FEB IN FRENCH;"},{"v":"1906-819"},null,null,null,{"v":"King Edward Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1906},{"v":11},{"v":13},{"v":"1906-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23412"},null,{"v":"COLONIAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CLEVELAND,OHIO"},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 3.5 X 9;"},null,null,{"v":"1901-132"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":1},{"v":20},{"v":"1901-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23413"},null,{"v":"MIDDLESEX CLUB"},{"v":"DINNER,ANNUAL GRANT NIGHT"},null,{"v":"BRUNSWICK,THE,BOSTON[MASS]"},{"v":"BOOKLET;ILL;5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTOGRAPH OF US GRANT ON COVER;NAMES LISTED;"},{"v":"1899-392"},null,null,null,{"v":"Middlesex Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":27},{"v":1899},{"v":4},{"v":27},{"v":"1899-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23414"},null,{"v":"HOTEL ALCAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; COL; 4 X 7.5;"},null,{"v":"BLUE STOCK; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-686"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":3},{"v":17},{"v":"1901-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23415"},null,{"v":"THE POMHAM CLUB"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"THE WELLINGTON, PROVIDENCE RI"},{"v":"CARD; COL; 4.25 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE;"},{"v":"1906-033"},null,null,null,{"v":"The Pomham Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1906},{"v":1},{"v":9},{"v":"1906-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23416"},null,{"v":"MRS. JOSEPH ASCHEIM"},{"v":"70TH BIRTHDAY ANNIVERSARY"},{"v":"SOC;"},{"v":"HOTEL MARSEILLE, BROADWAY AND 103RD STREET, NEW YORK CITY"},{"v":"FOLDER; ILLUS; COL; 4.25X6.25;"},{"v":"RITE;"},{"v":"WINES LISTED; COVER HAS PAINTING OF LADY AND HER MAID; MENU COVERED IN ORCHID SATIN;"},{"v":"1907-482"},null,null,null,{"v":"Mrs. Joseph Ascheim"},null,null,null,{"v":"complete"},{"v":"12"},{"v":16},{"v":1907},{"v":5},{"v":5},{"v":"1907-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23418"},null,{"v":"COLUMBIA DAIRY KITCHEN;"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"48 EAST 14TH STREET, UNION SQUARE, NY"},{"v":"FOLDER; 6 X 10;"},null,{"v":"PRICED MENU; DAILY SPECIALS; TRANSPORTATION DIRECTIONS; LIST OF THEATRES AND PROGRAMS IN THE AREA; BOXED CANDY AND CIGARS AVAILABLE; DIRECTIONS TO TOILETS;"},{"v":"1900-792"},null,null,null,{"v":"Columbia Dairy Kitchen;"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":357},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23419"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"U.S.M.S. NEW YORK"},{"v":"CARD; 4.0X6.25; ILLUS;"},null,{"v":"ILLUS, FLAG WITH EAGLE;"},{"v":"1900-763"},null,null,null,{"v":"U.S.M.S. New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23420"},null,{"v":"RENS.POLY.INST."},{"v":"ALUMNI REUNION"},{"v":"EDUC;"},{"v":"DELMONICO'S NY"},{"v":"BROADSIDE; ILLUS; COL; 4.5 X 7;"},{"v":"[REUNION]"},{"v":"MENU IN FRENCH"},{"v":"1898-067"},null,null,null,{"v":"Rens.Poly.Inst."},null,null,null,{"v":"under review"},{"v":"2"},{"v":19},{"v":1898},{"v":2},{"v":4},{"v":"1898-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23421"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. FRIESLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; GARLAND OF COOKING UTENSILS;"},{"v":"1900-177"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23422"},null,{"v":"HOTEL METROPOLE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"FARGO, ND"},{"v":"CARD; 4.75 X 7.25;"},null,{"v":"RED WHITE AND BLUE RIBBON; VERSE ABOUT THE 'BLUE AND THE GRAY';"},{"v":"1899-445"},null,null,null,{"v":"Hotel Metropole"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1899},{"v":5},{"v":30},{"v":"1899-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23423"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD S.S. FRIESLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; PRICED WINE LIST AND EXCHANGE RATES ON BACK; ILLUSTRATION OF STEAM AND SAILING SHIPS;"},{"v":"1900-671"},null,null,null,{"v":"Red Star Line"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":2},{"v":2},{"v":"1900-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23424"},null,{"v":"AMERICAN COTTON MANUFACTURERS' ASSOCIATION"},{"v":"PLANKED SHAD DINNER"},{"v":"PROF;"},{"v":"WASHINGTON PARK ON THE DELAWARE"},{"v":"CARD; ILLUS; 5 X 7;"},{"v":"OTHER (SOC);"},{"v":"COCKTAILS, CHAMPAGNES LISTED; DRAWING OF FISH;"},{"v":"1907-519"},null,null,null,{"v":"American Cotton Manufacturers' Association"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":15},{"v":1907},{"v":5},{"v":17},{"v":"1907-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23427"},null,{"v":"JERUSALEM CHAPTER NO 8 R.A.M."},{"v":"CENTENIAL ANNIVERSARY DINNER"},{"v":"SOC;"},{"v":"HOTEL SAVOY,[NY]"},{"v":"BOOKLET;ILL;COL;4X7.25;"},{"v":"ANNIVERSARY;"},{"v":"MASONIC ORGANIZATION;FRENCH MENU;NAMES LISTED;"},{"v":"1899-382"},null,null,null,{"v":"Jerusalem Chapter No 8 R.A.M."},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1899},{"v":4},{"v":22},{"v":"1899-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23429"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 3.75X7.5;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-641"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":3},{"v":12},{"v":"1901-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23432"},null,{"v":"EASTERN HOTEL"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 5.5X8.5;"},{"v":"OTHER (DAILY MENU);"},{"v":"SPECIAL ITEMS HANDWRITTEN IN FADED VIOLET INK; INCLUDES PRICED WINE LIST; DECORATIVE BORDER;"},{"v":"1900-167"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":257},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23433"},null,{"v":"PUTNAM HOUSE"},{"v":"DINNER"},null,{"v":"PAKATKA, FL"},{"v":"FOLDER; ILLUS; 7X4.5"},null,{"v":"WOMAN HOLDING UMBRELLA B&W ON COVER; WINE LIST; OPEN DEC.TO MAY;"},{"v":"1882-006"},null,null,null,{"v":"Putnam House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":95},{"v":1882},{"v":2},{"v":5},{"v":"1882-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23434"},null,{"v":"HOTEL AMERICA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"IRVING PLACE AND 15TH STREET, NEW YORK, NY"},{"v":"FOLDER; 6 X 7;"},null,{"v":"MENU IN SPANISH AND ENGLISH; PARTIALLY HANDWRITTEN; PRICED WINE LIST; NOTE ABOUT A PARIS BRANCH AT 60 RUE LAFAYETTE;"},{"v":"1900-480"},null,null,null,{"v":"Hotel America"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":57},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23436"},null,{"v":"MERCHANTS' CLUB"},{"v":"ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"HOTEL METROPOLE, PHILADELPHIA, PA"},{"v":"BOOKLET; ILLUS; COL; 5.5X6.5;"},{"v":"ANN;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; ILLUSTRATIONS OF ALL TYPES  OF INDUSTRY & FARMING ON COVER; MENU ITEMS FOLLOWED BY LITERARY QUOTATIONS; INCLUDES MEMBERS & GUESTS LISTS; SILK RIBBON ATTACHMENT"},{"v":"1895-015"},null,null,null,{"v":"Merchants' Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":30},{"v":1895},{"v":1},{"v":19},{"v":"1895-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23438"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-286"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":190},{"v":1906},{"v":3},{"v":9},{"v":"1906-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23440"},null,{"v":"HYGEIA HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"OLD POINT COMFORT,VA"},{"v":"FOLDER;ILL;6.5X5"},{"v":"OTHER,SUNDAY"},{"v":"GUESTS TO ORDER ENTREES BY NUMBER;FIVE ILLUSTRATIONS OF PREVIOUS BUILDINGS FROM 1863 TO 1881 ON BACK COVER;PRESENT BUILDING ON FRONT COVER"},{"v":"1884-009"},null,null,null,{"v":"Hygeia Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":64},{"v":1884},{"v":12},{"v":14},{"v":"1884-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23443"},null,{"v":"SAN FRANCISCO LUMBER DEALERS EXCHANGE"},{"v":"THIRD ANNUAL BANQUET"},{"v":"PROF;"},{"v":"PALACE HOTEL, SAN FRANCISCO, CA"},{"v":"BOOKLET; COL; 4.75 X 6;"},{"v":"ANNIVERSARY;"},{"v":"GREEN PRINT;"},{"v":"1907-069"},null,null,null,{"v":"San Francisco Lumber Dealers Exchange"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1907},{"v":1},{"v":12},{"v":"1907-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23446"},null,{"v":"CONGRESS HALL"},{"v":"DAILY MENU"},null,{"v":"SARATOGA SPRINGS,NY"},{"v":"BROADSIDE"},null,{"v":"INCLUDES WINE LIST"},{"v":"1856-005"},null,null,null,{"v":"Congress Hall"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":118},{"v":1856},{"v":9},{"v":8},{"v":"1856-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23447"},null,{"v":"ATZUNGSZETTEL"},{"v":"DINNER"},{"v":"FOREIGNEIGN"},{"v":"TONHALLE,ZURICH,SWITZERLAND"},{"v":"FOLDER;ILLUS;COL;4.5X6.25;"},{"v":"?"},{"v":"MENU ENTIRELY IN SWISS;NINE COURSES LISTED;WINES LISTED WITH PRICES;"},{"v":"1905-683"},null,null,null,{"v":"Atzungszettel"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":22},{"v":1905},{"v":8},{"v":1},{"v":"1905-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23449"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER AUGUSTE VICTORIA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF JERUSALEM AND JAFFA; ON COVER; MUSICAL PROGRAM;"},{"v":"1901-553"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":3},{"v":4},{"v":"1901-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23450"},null,{"v":"PHI ALPHA SIGMA FRATERNITY  ALPHA AND GAMMA CHAPTERS"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"HOTEL MANHATTAN [NY]"},{"v":"BOOKLET; 4.5 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES; LIST OF MEMBERS; TOASTS; FROM LIST OF MEMBERS THIS APPEARS TO BE A MEDICAL FRATERNITY;"},{"v":"1899-356"},null,null,null,{"v":"Phi Alpha Sigma Fraternity  Alpha And Gamma Chapters"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1899},{"v":4},{"v":14},{"v":"1899-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23451"},null,{"v":"BRANDES BROS. LADIES' AND GENTS' RESTAURANT AND LUNCH ROOM;"},{"v":"DAILY BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"121 EAST FORTY-SECOND STREET, NEW YORK, [NY];"},{"v":"FOLDER; 6.5X10.5;"},null,{"v":"A LA CARTE MENU; PRICED WINE LIST;"},{"v":"1900-413"},null,null,null,{"v":"Brandes Bros. Ladies' And Gents' Restaurant And Lunch Room;"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":46},{"v":1900},{"v":1},{"v":19},{"v":"1900-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23452"},null,{"v":"MAGDEBURGER LIEDERTAFEL"},{"v":"STIFTUNGSFEST"},{"v":"OTHER (MUSIC SOCIETY?)"},{"v":"MAGDEBUGER-HOFES [MAGDEBURG AUSTRIA?]"},{"v":"FOLDER; 4.5 X 5.5;"},{"v":"OTHER (SOC?)"},{"v":"GERMAN; MUSICAL PROGRAM; WINE LIST"},{"v":"1893-036"},null,null,null,{"v":"Magdeburger Liedertafel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":18},{"v":1893},{"v":3},{"v":19},{"v":"1893-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23453"},null,{"v":"BRITISH BENEVOLENT SOCIETY"},{"v":"DINNER IN HONOR OF THE BIRTHDAY OF KING EDWARD VIII"},{"v":"PATR;"},{"v":"THE PORTLAND, PORTLAND, OR"},{"v":"FOLDER; ILLUS; 4.5 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINE AND CHAMPAGNE; AMERICAN AND BRITISH FLAGS; BRITISH CREST; TOASTS;"},{"v":"1905-811"},null,null,null,{"v":"British Benevolent Society"},null,null,null,{"v":"complete"},{"v":"6"},{"v":14},{"v":1905},{"v":11},{"v":9},{"v":"1905-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23454"},null,{"v":"HAMBURG AMERIKANISCHE PACKETFAHRT; ACTIEN GESELLSCHAFF"},{"v":"MENU"},{"v":"COM"},{"v":"(AT SEA)"},{"v":"BROADSIDE; ILL; 5.25X8.25"},{"v":"(DAILY MENU)"},{"v":"MENU IN GERMAN WITH ENGLISH TRANSLATION;"},{"v":"1891-061"},null,null,null,{"v":"Hamburg Amerikanische Packetfahrt; Actien Gesellschaff"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1891},{"v":5},{"v":18},{"v":"1891-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23455"},null,{"v":"ST. LOUIS CLAYWORKERS ASSN."},{"v":"BANQUET TO NATIONAL BRICK MANUFACTURERS, MERICAN CERAMIC SOCIETY, NATIONAL PAVING BRICK MANUFACTURERS ASSN; NATIONAL BRICK  MACHINERY AMNUFACTURERS ASSN;"},{"v":"PROF;"},{"v":"PLANTERS HOTEL, ST. LOUIS,[MO]"},{"v":"BOOKLET; COL; ILLUS; 7 X 10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCTAILS, AND WINES LISTED; MUSIC; TOASTS; ORNAMENTAL BORDER, APRICOT ORNAMENT;"},{"v":"1907-181"},null,null,null,{"v":"St. Louis Clayworkers Assn."},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1907},{"v":2},{"v":7},{"v":"1907-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23456"},null,{"v":"MR. AND MRS. BANCROFT DANS"},{"v":"PRIVATE DINNER"},null,{"v":"WASHINGTON"},{"v":"CARD; 4X6;"},{"v":"SOC;"},{"v":"GOLD BORDER; GOLD CREST; HANDWRITTEN; COMMENT ON BACK \"ONE OF THE BEST HOUSES IN WASHINGTON; IN FRENCH;"},{"v":"1887-015"},null,null,null,{"v":"Mr. And Mrs. Bancroft Dans"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1887},{"v":5},{"v":1},{"v":"1887-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23457"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-296"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":188},{"v":1906},{"v":3},{"v":12},{"v":"1906-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23458"},null,{"v":"PENATAQUIT CORINTHIAN YACHT CLUB"},{"v":"THIRD ANNUAL DINNER"},{"v":"SOC;"},{"v":"HOTEL MANHATTAN, [NY]"},{"v":"FOLDER; ILLUS; COL; 5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"ORNAMENTAL BORDER; RED AND BLUE CLUB CREST;"},{"v":"1899-161"},null,null,null,{"v":"Penataquit Corinthian Yacht Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1899},{"v":2},{"v":1},{"v":"1899-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23459"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DAILY LUNCH;"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X8;"},null,{"v":"POSTCARD ATTACHED WITH PERFORATIONS FOR DETACHING;MENU IN GERMAN AND ENGLISH;ONE OF TWO OF SAME DATE WITH DIFFERENT ITEMS;(SEE 1899-246);"},{"v":"1899-255"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1899},{"v":3},{"v":15},{"v":"1899-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23460"},null,{"v":"(ROBERTS AND HOBSON OF THE AMERICAN EXCHANGE)"},{"v":"[DINNER FOR APPLETON AND SLAVEN]"},{"v":"OTHER,PRIVATE"},{"v":"[CAFE DES AMBASSADEURS,PARIS]"},{"v":"CARD;ILL;COL;4X7"},{"v":"OTHER,PERSONAL"},{"v":"BEIGE;ILLUSTRATED WITH BUILDING AND INTERIOR;INFORMATION OF EVENT AND DATE HANDWRITTEN"},{"v":"1884-008"},null,null,null,{"v":"Roberts And Hobson Of The American Exchange"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1884},{"v":10},{"v":9},{"v":"1884-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23461"},null,{"v":"AMERICAN ANTIQUARIAN SOCIETY"},{"v":"DINNER"},{"v":"PROF;"},{"v":"PARKER HOUSE,WORCESTER"},{"v":"FOLDER;5.5X7;"},null,{"v":"TWO COPIES;"},{"v":"1899-388"},null,null,null,{"v":"American Antiquarian Society"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1899},{"v":4},{"v":26},{"v":"1899-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23462"},null,{"v":"GOVERNMENT HOUSE"},{"v":"LUNCHEON"},{"v":"GOVT;"},{"v":"AGANA, ISLAND OF GUAM"},{"v":"CARD; ILLUS; COL; 5.75X9;"},{"v":"OTHER (\"FESTIVE OCCASION\" PER LETTER);"},{"v":"LIQUER INCLUDED; PHOTO OF ISLAND SCENE AT TOP OF MENU; ATTACHED TO MENU IS LETTER FROM A FORMER NAVAL OFFICER, GEORGE L. DYER, WHO ANSWERED A QUERY FROM MISS BUTTOLPH. HE QUOTES HER AS SAYING SHE HAD 12,000 MENUSI AT THE TIME SHE WROTE; HE WRITES ON JUNE"},{"v":"1905-789"},null,null,null,{"v":"Government House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1905},{"v":10},{"v":25},{"v":"1905-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23463"},null,{"v":"VICTORIAN FIELD ARTILLERY"},{"v":"FAREWELL DINNER TO CAPTAIN G.J. JOHNSTON"},{"v":"MIL;"},{"v":"GRAND HOTEL, MELBOURNE, (AUSTRALIA?)"},{"v":"FOLDER; 4.5 X 5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DINNER GIVEN ON OCCASION OF CAPTAIN JOHNSTON'S DEPARTURE FOR SERVICE IN SOUTH AFRICA;MNUS ITEMS DESIGNATED BY MILITARY TERMS; OFFICERS LISTED;"},{"v":"1899-676"},null,null,null,{"v":"Victorian Field Artillery"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1899},{"v":11},{"v":6},{"v":"1899-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23464"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD SS MANITOBA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"UNPRICED MENU; FLAG LOGO; PRICED SODAS AND WATERS; NOTE THAT CHILDREN OCCUPYING SEATS AT FIRST TABLE WILL BE CHARGED FULL FARE;"},{"v":"1900-666"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23465"},null,{"v":"THIRTEEN CLUB"},{"v":"WASHINGTON TRIP"},{"v":"SOC;"},{"v":"NATIONAL HOTEL, WASHINGTON, DC"},{"v":"BOOKLET; ILLUS; 7 X 9.25;"},{"v":"OTHER (SOC);"},{"v":"WINES A LA CARTE; LARGELY A SOUVENIR BOOKLET WITH THE MENU ON ONE OF THE PAGES; CARTOONS; GUEST LIST;"},{"v":"1907-376"},null,null,null,{"v":"Thirteen Club"},null,null,null,{"v":"complete"},{"v":"16"},{"v":17},{"v":1907},{"v":4},{"v":13},{"v":"1907-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23466"},null,{"v":"HOTEL ALCAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE,  FL"},{"v":"CARD; 5 X 9;"},null,{"v":"LOGO; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-575"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":3},{"v":5},{"v":"1901-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23468"},null,{"v":"HOTEL HANOVER"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"PHILADELPHIA [PA]"},{"v":"BOOKLET;ILL;COL;5.5X7;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"FRONT COVER IDENTICAL TO 1899-887 WITH THE ADDITION OF RIBBON ON TOP LEFT;HOTEL PICTURED ON BACK COVER;"},{"v":"1899-893"},null,null,null,{"v":"Hotel Hanover"},null,null,null,{"v":"complete"},{"v":"8"},{"v":49},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23469"},null,{"v":"MURO HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"116 WEST 14 ST. NY"},{"v":"BROADSIDE; 4.5 X 7.25;"},{"v":"DAILY"},{"v":"MENU ALL IN SPANISH;"},{"v":"1900-372"},null,null,null,{"v":"Muro Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23470"},null,{"v":"PEOPLE OF THE STATE OF LOUISIANA"},{"v":"DINNER TENDERED TO THE CAPTAIN AND OFFICERS OF THE U.S.S.\"LOUISIANA\""},{"v":"OTHER (GROUP OF CITIZENS);"},{"v":"WEST END HOTEL, NEW ORLEANS, LA"},{"v":"FOLDER; ILLUS; COL; 6X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; SPEAKERS; LISTS GUESTS OF HONOR AND HOSTS; ILLUSTRATION ON COVER OF U.S.S. \"LOUISIANA;\""},{"v":"1906-950"},null,null,null,{"v":"People Of The State Of Louisiana"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1906},{"v":12},{"v":16},{"v":"1906-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23471"},null,{"v":"HOME MARKET CLUB"},{"v":"DINNER IN HONOR OF PRES.MCKINLEY & MEMBERS OF THE CABINET"},{"v":"POL;"},{"v":"MECHANIC'S BUILDING,BOSTON,MASS."},{"v":"BOOKLET;PHOTOGRAPHS; 6.75 X 8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MUSICAL PROGRAM & SPEAKERS LISTED; WORDS & MUSIC FOR SONGS FOR PRES. McKINLEY INCLUDED; GUESTS AT SPEAKERS TABLE LISTED;"},{"v":"1899-185"},null,null,null,{"v":"Home Market Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1899},{"v":2},{"v":16},{"v":"1899-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23472"},null,{"v":"NATIONAL DEMOCRATIC CLUB OF ST. LOUIS"},{"v":"BANQUET"},{"v":"POL;"},{"v":"SOUTHERN HOTEL, ST. LOUIS, MO"},{"v":"BOOKLET; ILLUS; COL; 5.75X7.5;"},{"v":"OTHER (ANNIV);"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; PHOTOGRAPH OF THOMAS JEFFERSON ON COVER; TOASTS; LISTS OFFICERS AND ALL COMMITTEES; ALSO INCLUDES \"JEFFERSON'S TEN RULES;\" SILK RIBBON ATTACHMENTS;"},{"v":"1897-115"},null,null,null,{"v":"National Democratic Club Of St. Louis"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1897},{"v":4},{"v":13},{"v":"1897-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23473"},null,{"v":"HOTEL WALTON"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"PHILADELPHIA,PA."},{"v":"BROADSIDE;ILLUS;COL;4.5 X 7;"},null,null,{"v":"1896-102"},null,null,null,{"v":"Hotel Walton"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1896},{"v":5},{"v":7},{"v":"1896-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23474"},null,{"v":"CAFETERIA LUNCH"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"57 BROAD STREET, NY"},{"v":"FOLDER; ILLUS; 6 X 9.75;"},null,{"v":"PRICED MENU PARTIALLY HANDWRITTEN;LITHOGRAPH OF MOOSE ON BACK COVER;"},{"v":"1900-425"},null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":99},{"v":1900},{"v":1},{"v":20},{"v":"1900-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23475"},null,{"v":"BOSTON MERCHANTS ASSOCIATIONI"},{"v":"ANNUAL BANQUET"},{"v":"COM"},{"v":"HOTEL VENDOME, BOSTON,MASS"},{"v":"FOLDER; ILL; 5X6.5"},{"v":"ANNUAL EVENT"},{"v":"TWO CARDS TIED WITH RIBBON ON TOP,ILLUSTRATED ON FRONT COVER,COAT OF ARMS ON INSIDE FRONT COVER,LIST OF INVITED GUESTS ON BACK COVER INCLUDING GOVERNMENT OFFICIALS FROM THE PRITISH PROVINCES AND MEMBERS OF CONGRESS AND OTHER PROMINENT PEOPLE, SEATING LIST"},{"v":"1887-041"},null,null,null,{"v":"Boston Merchants Associationi"},null,null,null,{"v":"complete"},{"v":"4"},{"v":50},{"v":1887},{"v":12},{"v":28},{"v":"1887-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23476"},null,{"v":"HOTEL PHONIX"},{"v":"DINNER"},null,null,{"v":"FOLDER; COL; ILLUS; 4.5 X 8;"},null,{"v":"WINES WITH EACH COURSE; SCANDANAVIAN LANGUAGE; MUSIC; FLAGS;"},{"v":"1908-090"},null,null,null,{"v":"Hotel Phonix"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1908},{"v":1},{"v":24},{"v":"1908-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23477"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF SAILOR ON RIGGING ON FRONT; MUSICAL PROGRAM;"},{"v":"1899-366"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1899},{"v":4},{"v":17},{"v":"1899-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23478"},null,{"v":"O.D.SEAVEY"},{"v":"DINNER GIVEN TO MEN OF NY CENTRAL & HUDSON RR"},{"v":"COMMERCIAL"},{"v":"FORT WILLIAM HENRY HOTEL"},{"v":"BOOKLET;ILLUS;5.25X7;"},{"v":"FIRST SEASON UNDER NEW MANAGEMENT"},{"v":"PROGRAM LISTED"},{"v":"1891-072"},null,null,null,{"v":"O.D.Seavey"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1891},{"v":6},{"v":21},{"v":"1891-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23479"},null,{"v":"LOWELL LUNCH"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; 5.6X7;"},null,{"v":"A LA CARTE MENU; DECORATIVE BORDER; [DATE INFO SUPPLIED BY FEB];"},{"v":"1907-512"},null,null,null,{"v":"Lowell Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":95},{"v":1907},{"v":5},{"v":16},{"v":"1907-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23481"},null,{"v":"NEW ENGLAND MEMBERS OF THE HOTEL MEN'S MUTUAL BENEFIT ASSOCIATION OF THE UNITED STATES AND CANADA"},{"v":"NINTH ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"BRUNSWICK HOTEL, BOSTON, MA"},{"v":"BOOKLET; ILLUS; COL; 5X7.75"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH AND ENGLLISH; INCLUDES WINE LIST; INCLUDES SKETCH OF MAN AND WOMAN IN COSTUME; COMMITTEES LISTED; RED MOIRE RIBBON ATTACHMENT;"},{"v":"1907-370"},null,null,null,{"v":"New England Members Of The Hotel Men's Mutual Benefit Association Of The United States And Canada"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1907},{"v":4},{"v":12},{"v":"1907-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23482"},null,{"v":"TAMPA BAY HOTEL"},{"v":"FLORIDA GOLF ASSOCIATION TOURNAMENT"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"BOOKLET; ILLUS; COL; 5 X 8;"},null,{"v":"WATERCOLOR OF \"GIBSON GIRL\" (HANDCOLORED?);"},{"v":"1901-588"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"12"},{"v":95},{"v":1901},{"v":3},{"v":6},{"v":"1901-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23487"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"FOLDER; 4.5 X 7.25;"},null,null,{"v":"1901-252"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":52},{"v":1901},{"v":2},{"v":3},{"v":"1901-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23488"},null,{"v":"CAZENOVIA ALUMNI ASSOCIATION OF NEW YORK AND VICINITY"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"FRAUNCES TAVERN, NY(?)"},{"v":"CARD; ILLUS; 3.5 X 5.5;"},{"v":"ANNIVERSARY(?);"},{"v":"ILLUSTRATION OF BUILDING PLAQUE OF FRAUNCES TAVERN;"},{"v":"1906-237"},null,null,null,{"v":"Cazenovia Alumni Association Of New York And Vicinity"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1906},{"v":2},{"v":23},{"v":"1906-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23490"},null,{"v":"FERROCARRIL PENSILVANIA"},{"v":"ALMUERZO"},{"v":"COMMERCIAL"},{"v":"EULALIA SPECIAL, NEW YORK A CHICAGO"},{"v":"BROADSHEET; ILLUS; 5.5X7.25;"},null,{"v":"WRITTEN IN SPANISH; SEAL"},{"v":"1893-074"},null,null,null,{"v":"Ferrocarril Pensilvania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1893},{"v":6},{"v":5},{"v":"1893-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23491"},null,{"v":"AMHERST ALUMNI"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 4.5X5.5;"},{"v":"OTHER (REUNION);"},{"v":"INCLUDES PRICED WINE LIST; DRAWING ON COVER;"},{"v":"1898-053"},null,null,null,{"v":"Amherst Alumni"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":39},{"v":1898},{"v":1},{"v":20},{"v":"1898-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23492"},null,{"v":"NEW YORK ASSOCIATION OF THE ALUMNI OF PHILIPS EXETER ACADEMY"},{"v":"14TH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"THE WINDSOR HOTEL, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 5X8;"},{"v":"OTHER (REUNION);"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; OFFICERS & EXECUTIVE COMMITTE LISTED; SEALS ON COVER & BACK PAGE;"},{"v":"1896-077"},null,null,null,{"v":"New York Association Of The Alumni Of Philips Exeter Academy"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1896},{"v":4},{"v":10},{"v":"1896-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23493"},null,{"v":"NORTHERN STEAMSHIP COMPANY"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP NORTHWEST"},{"v":"FOLDER; ILLUS; COL; 7X11;"},null,{"v":"PRICED MENU & PICED WINE LIST; AMERICAN FLAG & STEAMSHIP SKETCH ON COVER; TWO COPIES;"},{"v":"1898-209"},null,null,null,{"v":"Northern Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":206},{"v":1898},{"v":6},{"v":29},{"v":"1898-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23495"},null,{"v":"MICHIGAN CLUB"},{"v":"SIXTH ANNUAL BANQUET"},{"v":"POL;"},{"v":"DETROIT RINK, (DETROIT MI?)"},{"v":"BOOKLET; ILLUS; 8X6"},{"v":"(SOC?)"},{"v":"DRAWING OF WASHINGTON; SEAL OF MICHIGAN; TOASTS; SONGS; ILLUS. BRICKS ON BACK WITH INFORMATION ABOUT PRIOR DINNERS; TIED WIH RED WHITE BLUE RIBBON"},{"v":"1891-025"},null,null,null,{"v":"Michigan Club"},null,null,null,{"v":"complete"},{"v":"10"},{"v":26},{"v":1891},{"v":2},{"v":23},{"v":"1891-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23496"},null,{"v":"ST. CHARLES HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MILWAUKEE,WI"},{"v":"CARD;ILLUS;COL;3.75X8;"},{"v":"DAILY;"},null,{"v":"1901-059"},null,null,null,{"v":"St. Charles Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1901},{"v":1},{"v":7},{"v":"1901-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23497"},null,{"v":"TWILIGHT CLUB"},{"v":"DINNER"},null,null,{"v":"CARD; COL; 4.25 X 6.5;"},null,{"v":"LAVENDAR; SILVER CREST MONT JOIE ST.DENIS; FRENCH; CHARLES F. WINGATE WRITTEN ON BACK;"},{"v":"1893-030"},null,null,null,{"v":"Twilight Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1893},{"v":3},{"v":9},{"v":"1893-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23500"},null,{"v":"COMRADES OF THE ARMY OF THE POTOMAC"},{"v":"DINNER TO CAPT. LOUIS PHILIPPE D'ORLEANS, COMTE DE PARIS"},{"v":"MIL;"},{"v":"PLAZA HOTEL, NY"},{"v":"CARD FOLDER; COL; ILLUS; 4.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"EMBOSSED RED, WHITE, BLUE MEDAL; TIED WITH WHITE RIBBONS; MENU ALSO A PLACE CARD FOR LT. S.H. ROBBINS; FRENCH;"},{"v":"1890-093"},null,null,null,{"v":"Comrades Of The Army Of The Potomac"},null,null,null,{"v":"complete"},{"v":"6"},{"v":40},{"v":1890},{"v":10},{"v":20},{"v":"1890-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23501"},null,{"v":"THE CHICAGO REAL ESTATE BOARD"},{"v":"TWENTY-FIFTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"AUDITORIUM HOTEL [CHICAGO, IL]"},{"v":"BOOKLET; COL; 8 X 19;"},{"v":"ANNIVERSARY;"},{"v":"MARTINIS AND SHERRY; TOASTS;"},{"v":"1908-094"},null,null,null,{"v":"The Chicago Real Estate Board"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1908},{"v":1},{"v":29},{"v":"1908-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23503"},null,{"v":"MISSOURI BOTANICAL GARDEN TRUSTEES"},{"v":"9TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"ST. NICHOLAS HOTEL, ST.LOUIS, MO"},{"v":"CARD; ILLUS; 5.75 X 8.75;"},{"v":"ANNIVERSARY;"},{"v":"DRAWING OF FOUNDER; WINES;"},{"v":"1898-174"},null,null,null,{"v":"Missouri Botanical Garden Trustees"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1898},{"v":5},{"v":14},{"v":"1898-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23504"},null,{"v":"MR. J.P.SMITH"},{"v":"ANNUAL DINNER TO EMPLOYEES"},{"v":"COM"},{"v":"NEW YORK"},{"v":"FOLDER; 3.5X5"},null,{"v":"ROSETTE ATTACHED TO TOP FRONT"},{"v":"1889-013"},null,null,null,{"v":"Mr. J.P.Smith"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1889},{"v":1},{"v":26},{"v":"1889-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23505"},null,{"v":"UNITED STATE LEGATION IN COPENHAGEN"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"[COPENHAGEN DENMARK?]"},{"v":"CARD; 4.25 X 6;"},null,{"v":"GOLD BORDER PRINTED IN GOLD; HANDWRITTEN NOTATION ON BACK; FRENCH"},{"v":"1893-033"},null,null,null,{"v":"United State Legation In Copenhagen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1893},{"v":3},{"v":16},{"v":"1893-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23506"},null,{"v":"ARLINGTON HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"TORONTO,CANADA"},{"v":"FOLDER; RIBBON TRIM;3.5 X 5;"},{"v":"RELIG.HOLIDAY"},{"v":"PROPRIETOR F.D.MANCHEE"},{"v":"1899-876"},null,null,null,{"v":"Arlington Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23510"},null,{"v":"?"},{"v":"?"},null,{"v":"?"},{"v":"CARD; 5X4"},null,{"v":"IDENTICAL MENU ITEMS TO 1885-028 POSSIBLY CUT FROM LARGER CARD AND ATTACHED TO ANOTHER TYPE OF CARD WHICH ALSO HAS BECKMAN AND PUNCHARD PRINTED ON THE BOTTOM"},{"v":"1885-028"},null,null,null,{"v":"Beckman & Punchard"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1885},{"v":1},{"v":1},{"v":"1885-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23511"},null,{"v":"SANTA FE ROUTE DINING CAR SERVICE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"RED AND BLACK PRINT; DECKEL EDGE; PART OF HARVEY CHAIN;"},{"v":"1899-698"},null,null,null,{"v":"Santa Fe Route Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1899},{"v":11},{"v":10},{"v":"1899-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23514"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"HAUPTMAHLZEIT-DINNER"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"FOLDER; ILLUS; COL; 4.75X7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; MUSIK-PROGRAMM ON BACK COVER; DECORATIVE BORDER;"},{"v":"1906-601"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1906},{"v":7},{"v":21},{"v":"1906-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23516"},null,{"v":"ST. REGIS HOTEL"},{"v":"DEJEUNER/FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH A LA CARTE MENU;"},{"v":"1905-787"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":202},{"v":1905},{"v":10},{"v":25},{"v":"1905-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23517"},null,{"v":"HENRY VAN SCHAICK"},{"v":"FIFTY SECOND DINNER OF THE CLASS OF 1843 OF THE UNIVERSITY OF THE CITY OF NEW YORK"},{"v":"EDUC;"},{"v":"UNION CLUB, NEW YORK, N.Y."},{"v":"FOLDER; 4X6;"},{"v":"ANNIVERSARY;"},{"v":"CLASS NAMES LISTED WITH DECEASED MEMBERS INDICATED; THOSE PRESENT LISTED;"},{"v":"1894-063"},null,null,null,{"v":"Henry Van Schaick"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1894},{"v":5},{"v":29},{"v":"1894-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23518"},null,{"v":"HOLLAND HOUSE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 5.825X8.75;"},null,{"v":"PRICED MENU IN ENGLISH AND FRENCH;"},{"v":"1900-141"},null,null,null,{"v":"Holland House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":391},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23519"},null,{"v":"ASSOCIATION OF AVERAGE ADJUSTERS"},{"v":"DINNER"},{"v":"PROF"},{"v":"WHITEHALL ROOMS,THE HOTEL METROPOLE, LONDON,ENGLAND"},{"v":"FOLDER; 3.5X6"},null,{"v":"FRENCH MENU"},{"v":"1891-053"},null,null,null,{"v":"Association Of Average Adjusters"},null,null,null,{"v":"under review"},{"v":"4"},{"v":30},{"v":1891},{"v":5},{"v":8},{"v":"1891-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23520"},null,{"v":"(MRS.W.D.SLOANE)"},{"v":"(DINNER DANCE)"},{"v":"OTHER;(PRIVATE);"},{"v":"642 FIFTH AVE,(NY)"},{"v":"CARD;3.5X5.25;"},{"v":"OTHER;(DINNER DANCE);"},{"v":"HANDWRITTEN NOTE ON BACK,MRS.W.D.SLOANE'S DINNER DANCE.640FIFTH AVE;MENU IN FRENCH;CHAMPAGNE;"},{"v":"1899-141"},null,null,null,{"v":"Mrs.W.D.Sloane"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1899},{"v":1},{"v":20},{"v":"1899-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23521"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINER/DINNER"},{"v":"COMMERCIAL"},{"v":"(NEW YORK, NY?)"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN FRENCH ON ONE SIDE, ENGLISH ON THE OTHER; A LA CARTE MENU;"},{"v":"1905-485"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":150},{"v":1905},{"v":6},{"v":20},{"v":"1905-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23522"},null,{"v":"FRIENDLY SONS OF ST. PATRICK"},{"v":"98TH ANNIVERSARY DINNER"},{"v":"RELIG;"},{"v":"DELMONICO'S NEW YOK CITY"},{"v":"FOLDER, 6X8"},{"v":"SOCIAL"},{"v":"FRENCH; INCLUDES PROGRAM;"},{"v":"1882-024"},null,null,null,{"v":"Friendly Sons Of St. Patrick"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1882},{"v":3},{"v":17},{"v":"1882-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23524"},null,{"v":"GEISER GRAND"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"GEISER GRAND HOTEL, BAKER CITY, OR"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},null,{"v":"GREEN ILLUSTRATION OF HOTEL AND PRINT;"},{"v":"1905-514"},null,null,null,{"v":"Geiser Grand"},null,null,null,{"v":"complete"},{"v":"4"},{"v":45},{"v":1905},{"v":6},{"v":25},{"v":"1905-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23526"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; COLOR; 4X7;"},null,{"v":"SPECIAL 75 CENT LUNCHEON; 'NO CHANGES MADE ON THIS BILL';PICTURE OF HOTEL IN RED;"},{"v":"1907-591"},null,null,null,{"v":"Congress Hotel Company"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":21},{"v":1907},{"v":6},{"v":13},{"v":"1907-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23528"},null,{"v":"THE ARLINGTON"},{"v":"DINNER"},null,{"v":"WASHINGTON, D.C."},{"v":"CARD; 4.5X6"},null,null,{"v":"1890-061"},null,null,null,{"v":"The Arlington"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1890},{"v":4},{"v":21},{"v":"1890-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23529"},null,{"v":"MR. E.H. HARRIMAN"},{"v":"DINNER GIVEN TO MR. W.W. COTTON"},null,{"v":"AMERICAN INN, PORTLAND OR"},{"v":"CARD; 4.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE;"},{"v":"1905-644"},null,null,null,{"v":"Mr. E.H. Harriman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1905},{"v":8},{"v":8},{"v":"1905-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23530"},null,{"v":"SOUTH FERRY HOTEL"},{"v":"BREAKFAST AND SUPPER BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 8X11;"},null,{"v":"[DATE INFO SUPPLIED BY FEB]; ILLUSTRATION OF HOTEL ON COVER; PRICED WINE LIST ON BACK COVER; \"LADIES' AND GENTS' DINING ROOM UP-STAIRS;\""},{"v":"1900-775"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":68},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23531"},null,{"v":"SENATE OF THE STATE OF NEW JERSEY"},{"v":"DINNER TO GOVRRNOR EDWARD CASPER STOKES"},{"v":"GOVT;"},{"v":"UNION LEAGUE CLUB , NEW YORK"},{"v":"FOLDER; 5.5 X 7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1907-461"},null,null,null,{"v":"Senate Of The State Of New Jersey"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1907},{"v":4},{"v":29},{"v":"1907-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23532"},null,{"v":"HOTEL PARK VIEW"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CARLETON RESTAURANT,NEW YORK,NY"},{"v":"CARD;6.25X10.5;"},{"v":"DAILY MENU;"},{"v":"EACH BREAKFAST COMBINATION ITEMS NUMBERED,TWO NUMBER 11 WERE PRINTED,ONE CORRECTED BY HAND TO 11 1/2;DATE AND HOTEL NAME HANDWRITTEN;"},{"v":"1900-723"},null,null,null,{"v":"Hotel Park View"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":40},{"v":1900},{"v":2},{"v":5},{"v":"1900-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23533"},null,{"v":"NEW YORK CITY POLICE ENDOWMENT ASSOCIATION"},{"v":"FIRST ANNUAL DINNER"},{"v":"PROF;"},{"v":"WALDORF ASTORIA,NEW YORK,NY"},{"v":"BOOKLET;ILL;COL;5.25X8;"},{"v":"ANNIVERSARY;"},{"v":"WINES;TOASTS;BOUND BY MULTIPLE YARNS AT SIDE;DESIGN AND SEAL ON FRONT COVER;NAKED CHILDREN WITH HALF APRONS CARRYING TRAYS OF FOOD;THE YEAR 1900 FRAMED WITH DECORATIONS ON BACK COVER;LIST OF GUESTS WITH SEATING INFORMATION;"},{"v":"1900-721"},null,null,null,{"v":"New York City Police Endowment Association"},null,null,null,{"v":"complete"},{"v":"24"},{"v":30},{"v":1900},{"v":2},{"v":5},{"v":"1900-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23534"},null,{"v":"MASS SOCIETY OF THE SONS OF THE AMERICAN REVOLUTION"},{"v":"SEMI-ANNUAL MEETING AND DINNER"},{"v":"SOC"},{"v":"FANEUIL HALL, BOSTON, [MASS]"},{"v":"FOLDER; ILL; 4.75X5.5"},{"v":"OTHER"},{"v":"OFFICERS AND BOARD OF MANAGERS LISTED; ILLUSTRATION OF STATUE OF CONCORD'S MINUTE MAN"},{"v":"1891-108"},null,null,null,{"v":"Mass Society Of The Sons Of The American Revolution"},null,null,null,{"v":"under review"},{"v":"4"},{"v":25},{"v":1891},{"v":10},{"v":16},{"v":"1891-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23535"},null,{"v":"THE MERCHANTS CLUB OF CHICAGO"},{"v":"59TH MEETING"},{"v":"PROF;"},{"v":"THE AUDITORIUM"},{"v":"BOOKLET; 6.25X8;"},{"v":"ANNIVERSARY;"},{"v":"SPEAKERS, COMMITTEES AND MEMBERS LISTED;"},{"v":"1906-919"},null,null,null,{"v":"The Merchants Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"20"},{"v":13},{"v":1906},{"v":12},{"v":8},{"v":"1906-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23536"},null,{"v":"BUCKINGHAM PALACE"},{"v":"DINNER TO JOCKEY CLUB, DERBY DAY"},{"v":"[GOVT?];"},{"v":"LONDON, ENGLAND"},{"v":"CARD; 4X6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; EVNT NOTED BY FEB;"},{"v":"1906-492"},null,null,null,{"v":"Buckingham Palace"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1906},{"v":5},{"v":30},{"v":"1906-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23537"},null,{"v":"CRAFTSMAN CLUB"},{"v":"DINNER TO M.W.JOHN STEWART,GRAND MASTER OF MASONS,STATE OF NY"},{"v":"SOCIAL"},{"v":"CLUB,11 WEST 22 ST.,NY"},{"v":"BOOKLET; RIBBON TRIM; COL; 4.5 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"LIST OF OFFICERS & DINNER COMMITTEE NOTED;"},{"v":"1896-194"},null,null,null,{"v":"Craftsman Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1896},{"v":10},{"v":29},{"v":"1896-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23538"},null,{"v":"SOUTHERN RAILWAY"},{"v":"INSPECTION TRIP, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE, DANVILLE, VA"},{"v":"CARD; ILLUS; 5.6X6.6;"},null,{"v":"DECORATIVE WREATH AROUND TITLE;"},{"v":"1905-872"},null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"under review"},{"v":"2"},{"v":29},{"v":1905},{"v":11},{"v":18},{"v":"1905-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23540"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"HOTEL SEAL ON COVER;"},{"v":"1901-674"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1901},{"v":3},{"v":16},{"v":"1901-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23541"},null,{"v":"COSMOPOLITAN CLUB"},{"v":"FIRST ANNIVERSARY BANQUET TENDERED TO THE SADDLERY BUYERS OF NEW YORK"},{"v":"COMMERCIAL"},{"v":"COSMOPOLITAN HOTEL, NEW YORK CITY"},{"v":"BROADSIDE; 4.5X7;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; SILK RIBBON ATTACHMENT"},{"v":"1895-130"},null,null,null,{"v":"Cosmopolitan Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1895},{"v":7},{"v":12},{"v":"1895-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23542"},null,{"v":"THE CONTINENTAL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER, RI"},{"v":"BROADSIDE; 4.5X7.25;"},null,{"v":"MEAL HOURS INDICATED"},{"v":"1895-138"},null,null,null,{"v":"The Continental"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1895},{"v":8},{"v":2},{"v":"1895-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23543"},null,{"v":"HOTEL BRISTOL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"HOTEL BRISTOL, CARLSBAD, [GERMANY]"},{"v":"CARD; 4 X 6.25;"},null,{"v":"HANDWRITTEN MENU; LOGO;"},{"v":"1905-609"},null,null,null,{"v":"Hotel Bristol"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1905},{"v":7},{"v":29},{"v":"1905-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23544"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; 5 X 9;"},null,null,{"v":"1901-503"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":26},{"v":"1901-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23545"},null,{"v":"HARVARD NINETY SEVEN"},{"v":"DECENNIAL DINNER"},{"v":"EDUC;"},{"v":"VENDOME HOTEL, BOSTON, MA"},{"v":"FOLDER; ILLUS; COL; 4.25X6.25;"},{"v":"ANNIVERSARY;"},{"v":"TOASTMASTER NAMED; CARTOON SKETCH ON COVER; SILK RIBBON ATTACHMENT;"},{"v":"1907-625"},null,null,null,{"v":"Harvard Ninety Seven"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1907},{"v":6},{"v":24},{"v":"1907-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23546"},null,{"v":"ROYAL PALM HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MIAMI BAY BISCAYNE,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; 4.5 X 8;"},null,null,{"v":"1901-609"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1901},{"v":3},{"v":8},{"v":"1901-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23547"},null,{"v":"AMERICAN ASSOCIATION OF PUBLIC ACCOUNTANTS"},{"v":"18TH ANNIVERSARY BANQUET"},{"v":"PROF;"},{"v":"HOTEL ASTOR, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 6.5X9.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IN COMBINATION OF FRENCH AND ENGLISH; QUOTES THROUGHOUT; SWEET ILLUSTRATION OF A FLOWER GIRL; HONORARY GUESTS, POST PRANDIAL, MUSIC AND BANQUET AND RECEPTION COMMITTEES LISTED;"},{"v":"1905-758"},null,null,null,{"v":"American Association Of Public Accountants"},null,null,null,{"v":"complete"},{"v":"12"},{"v":23},{"v":1905},{"v":10},{"v":17},{"v":"1905-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23548"},null,{"v":"ST. ANDREW'S SOCIETY"},{"v":"34TH ANNUAL CELEBRATION"},{"v":"RELIG;"},{"v":"PALACE HOTEL, SAN FRANCISCO, CAL"},{"v":"BOOKLET; ILLUS; COL; MENU IN SHAPE OF MAP; 4 X 7.5;"},{"v":"ST. ANDREW'S DAY;"},{"v":"ALL OFFICERS LISTED; ALL TOASTS & SPEAKERS LISTED; SEVEN DANCES LISTED;ALL COMMITTEE MEMBER LISTED;"},{"v":"1896-225"},null,null,null,{"v":"St. Andrew's Society"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1896},{"v":11},{"v":30},{"v":"1896-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23549"},null,{"v":"MR.& MRS. JOHN M. TIERNEY"},{"v":"TENTH WEDDING ANNIVERSARY"},{"v":"SOC;"},{"v":"BEDFORD PARK,NY"},{"v":"BROADSIDE; SILVER PAPER; 5.25 X 8.25;"},{"v":"ANNIVERSARYERSARY"},null,{"v":"1899-181"},null,null,null,{"v":"Mr.& Mrs. John M. Tierney"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1899},{"v":2},{"v":13},{"v":"1899-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23552"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISENFOLGE"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},{"v":"DAILY"},{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SAILOR ON ROPE LADDER WAVING HAT,DOCK,SHIP;OTHER ILLUSTRATIONS ON EACH SIDE; CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-973"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1901},{"v":4},{"v":21},{"v":"1901-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23554"},null,{"v":"GRAND HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ROME [ITALY]"},{"v":"FOLDER; ILLUS; COL; 4 X 6;"},null,{"v":"FRENCH; HANDWRITTEN; MAN AND WOMAN IN 18TH CENTURY ATTIRE ON COVER; FLOWERS;"},{"v":"1899-355"},null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1899},{"v":4},{"v":15},{"v":"1899-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23556"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK A LA CARTE"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5X8.75;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; OCEAN HORIZON ILLUSTRATION AT TOP;"},{"v":"1906-592"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1906},{"v":7},{"v":20},{"v":"1906-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23557"},null,{"v":"THE THORNDIKE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BOSTON,MASS;"},{"v":"FOLDER;6X10;"},{"v":"DAILY MENU;"},{"v":"COMPLETE LIST OF ALL FOODS & PRICES;"},{"v":"1894-094"},null,null,null,{"v":"The Thorndike"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":468},{"v":1894},{"v":10},{"v":4},{"v":"1894-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23558"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"TABLE D'HOTE DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; COL; 4X7;"},null,{"v":"TABLE D'HOTE DINNEER - $1.25;  ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1907-645"},null,null,null,{"v":"Congress Hotel Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1907},{"v":6},{"v":28},{"v":"1907-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23559"},null,{"v":"DOWNTOWN CLUB"},{"v":"MENU"},{"v":"SOC;"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 6X9.5;"},{"v":"OTHER (DAILY MENU);"},{"v":"EXTRACT FROM HOUSE RULES: \"SERVANTS MUST NOT BE FEED. AN EMPLOYEE OF THE CLUB WHO RECEIVES A FEE OR GRATUITY IN ANY FORM FROM A MEMBER OR VISITOR WILL BE DISMISSED;\""},{"v":"1900-644"},null,null,null,{"v":"Downtown Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":221},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23560"},null,{"v":"HAMILTON CLUB"},{"v":"DIRECTORS' DINNER"},{"v":"SOC;"},{"v":"BROOKLYN, NY"},{"v":"FOLDER; 4.5X6.75;"},null,{"v":"DIRECTORS AND FORMER DIRECTORS LISTED;"},{"v":"1905-956"},null,null,null,{"v":"Hamilton Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1905},{"v":12},{"v":7},{"v":"1905-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23562"},null,{"v":"HOTEL ST. REGIS"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED;MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE;"},{"v":"1906-151"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":201},{"v":1906},{"v":2},{"v":12},{"v":"1906-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23563"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER AUGUSTE VICTORIA"},{"v":"CARD; ILLUS; COL; 4.75 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMSHIP AND WOMAN IN CLASSICAL DRESS SURROUNDED BY FRUITS; CITY IN BACKGROUND;"},{"v":"1901-396"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":2},{"v":17},{"v":"1901-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23565"},null,{"v":"WALDORF-ASTORIA HOTEL"},{"v":"SUPPER MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; 6X9;"},{"v":"OTHER (DAILY HOTEL MENU);"},{"v":"PRICED A LA CARTE MENU; (DATE INFO SUPPLIED BY FLB);"},{"v":"1900-639"},null,null,null,{"v":"Waldorf Astoria Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":154},{"v":1900},{"v":1},{"v":30},{"v":"1900-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23566"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER;ILLUS;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SEASCAPE AT SHORE WITH BOATS AND MEN;CONCERT PROGRAM;MENU IN GERMAN AND ENGLISH;"},{"v":"1901-320"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":2},{"v":9},{"v":"1901-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23567"},null,{"v":"TWENTIETH CENTURY ALDERMANIC ASSOCIATION"},{"v":"DINNER"},{"v":"SOC;"},{"v":"BELLEVUE HOTEL, BOSTON, MA"},{"v":"FOLDER; 4.6X6;"},null,{"v":"INCLUDES WINE LIST; OFFICERS LISTED;"},{"v":"1907-350"},null,null,null,{"v":"Twentieth Century Aldermanic Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1907},{"v":4},{"v":6},{"v":"1907-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23569"},null,{"v":"SANTA FE ROUTE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE"},{"v":"CARD; 5.25X7.75;"},null,{"v":"DATE HAND-WRITTEN;"},{"v":"1900-3750"},null,null,null,{"v":"Santa Fe Route"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":64},{"v":1900},{"v":6},{"v":1},{"v":"1900-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23570"},null,{"v":"ASSOCIATES OF ALBERT WHITE VORSE ON THE STAFF OF G.P.PUTNAM'S SONS"},{"v":"FAREWELL DINNER"},{"v":"COMMERCIAL"},{"v":"CAFE LIBERTY"},{"v":"FOLDER;5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ORIGINAL POEM ON INSIDE FRONT COVER;MENU ITEMS NOT IN ENGLISH;"},{"v":"1900-2493"},null,null,null,{"v":"Associates Of Albert White Vorse On The Staff Of G.P.Putnam's Sons"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1900},{"v":3},{"v":17},{"v":"1900-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23571"},null,{"v":"U.S.DIPLOMATIC CORPS"},{"v":"TOUR TO BUFFALO - DINNER"},{"v":"GOVT;"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; 5.25 X 7.5;"},{"v":"OTHER (POLITICAL);"},{"v":"EAGLE LOGO; HANDWRITTEN NOTE ABOUT PRESIDENT MCKINLEY"},{"v":"1901-2253"},null,null,null,{"v":"U.S.Diplomatic Corps"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":9},{"v":1},{"v":"1901-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23572"},null,{"v":"DAUGHTERS OF THE AMERICAN REVOLUTION"},{"v":"WASHINGTON'S BIRTHDAY REPAST"},{"v":"PATR;"},{"v":"EBBITT HOUSE; WASHINGTON, D.C."},{"v":"FOLDER; ILL; 5.5X6.6;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"MARTHA AND GEORGE WASHINGTON'S PORTRAITS ON THE FRONT COVER; FASTENED AT LEFT WITH RIBBON;"},{"v":"1894-026"},null,null,null,{"v":"Daughters Of The American Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1894},{"v":2},{"v":22},{"v":"1894-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23573"},null,{"v":"CANTON (OHIO) SOCIETY OF NEW YORK"},{"v":"4TH ANNUAL DINNER"},{"v":"SOC;"},{"v":"MANHATTAN HOTEL,NY"},{"v":"BOOKLET; ILLUS; COL; 6.25X9;"},{"v":"ANNUAL;"},{"v":"LIST OF OFFICERS,& COMMITTEES INCLUDED;"},{"v":"1905-323"},null,null,null,{"v":"Canton (Ohio) Society Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1905},{"v":4},{"v":29},{"v":"1905-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23574"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ENROUTE STEAMER KAISER WILLHELM DER GROSSER"},{"v":"CARD; ILLUS; 5.5 X 8;"},{"v":"DAILY MEAL"},{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER FLEET, ROWBOAT AND FOOD; REVERSE SIDE OF MENU PRINTED FOR USE AS POSTCARD;"},{"v":"1899-680"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1899},{"v":11},{"v":6},{"v":"1899-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23575"},null,{"v":"ATLANTIC CITY BOARD OF TRADE"},{"v":"FOURTH ANNUAL MEETING"},{"v":"PROF;"},{"v":"HOTEL CHELSEA [ATLANTIC CITY, NJ]"},{"v":"FOLDER; ILLUS; 4.5 X 6;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; TOASTS; ILLUSTRAIN OF CHILDREN PLAYING ON BEACH;"},{"v":"1905-402"},null,null,null,{"v":"Atlantic City Board Of Trade"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1905},{"v":5},{"v":18},{"v":"1905-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23576"},null,{"v":"LAWRENCE R. KERR"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"WATSON HOUSE, BABLON, L.I., N.Y."},{"v":"CARD; 4X5;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN ON BACK;"},{"v":"1893-104"},null,null,null,{"v":"Watson House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1893},{"v":9},{"v":3},{"v":"1893-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23577"},null,{"v":"PONCE DE LEON HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 4.75X9;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-161"},null,null,null,{"v":"Hotel Ponce De Leon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":1},{"v":23},{"v":"1901-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23578"},null,{"v":"READING BREWING COMPANY"},{"v":"20TH ANNUAL SOCIAL SESSION, FREE TO STOCKHOLDERS"},{"v":"PROF;"},{"v":"KRICK'S CAFE BISSINGER, 611-613 PENN STREET, READING, PA"},{"v":"FOLDER; ILLUS; COL; 4.5X6.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; COVER ILLUSTRATED WITH OYSTERS; PL NOTED BY FEB;"},{"v":"1906-053"},null,null,null,{"v":"Reading Brewing Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1906},{"v":1},{"v":16},{"v":"1906-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23579"},null,{"v":"REAL PACO DAS NECESSIDANDES"},{"v":"DINNER FOR KING AND QUEEN OF PORTUGAL"},null,null,{"v":"FOLDER; COL; ILLUS; 3.5 X 3.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PALE BLUE; CREST OF PORTUGAL?; MUSICAL PROGRAM ON SEPARATE CARD; FRENCH;"},{"v":"1893-078"},null,null,null,{"v":"Real Paco Das Necessidandes"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1893},{"v":6},{"v":11},{"v":"1893-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23580"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ZWEITES FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER, GODDESS OF FOOD, DECORATIVE VINES & FRUITS;"},{"v":"1901-814"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":4},{"v":1},{"v":"1901-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23581"},null,{"v":"COLLEGIATE CLUB"},{"v":"THIRTEENTH ANNUAL DINNER"},{"v":"PATR;"},{"v":"LENOX AVENU COLLEGIATE REFORMED CHURCH, NEW YORK"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"ILLUSTRATION OF FLAGS; SPEECHES;"},{"v":"1907-963"},null,null,null,{"v":"Collegiate Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1907},{"v":11},{"v":11},{"v":"1907-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23582"},null,{"v":"SHRINERS"},{"v":"SHRINE BANQUET"},{"v":"SOC;"},{"v":"ORIENTAL HOTEL, DALLAS, TX"},{"v":"FOLDER; ILLUS; COL; 6.25X8;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES MANHATTAN COCKTAIL AND MUMM'S EXTRA DRY SERVED WITH INDIVIDUAL COURSES; TOASTS; SHRINE INSIGNIA ON COVER; CORD ATTACHMENT;"},{"v":"1906-390"},null,null,null,{"v":"Shriners"},null,null,null,{"v":"complete"},{"v":"8"},{"v":11},{"v":1906},{"v":4},{"v":20},{"v":"1906-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23584"},null,{"v":"NEW YORK FREE TRADE CLUB"},{"v":"ANNUAL DINNER"},{"v":"COM"},{"v":"DELMONICO [NY]"},{"v":"CARD; 4.75X8.25"},{"v":"OTHER"},{"v":"MENU IN FRENCH,TOASTS LISTED ON BACK"},{"v":"1885-006"},null,null,null,{"v":"New York Free Trade Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1885},{"v":2},{"v":23},{"v":"1885-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23585"},null,{"v":"HAMBURG-AMERICAN LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD THE TWIN-SCREW STEAMSHIP \"AMERIKA\""},{"v":"FOLDER; ILLUS; 5.25X8.25;"},null,{"v":"WINES LISTED; MENU IN FRENCH; PHOTO OF SHIP; MUSIC PROGRAM LISTED;"},{"v":"1905-957"},null,null,null,{"v":"Hamburg American Line"},null,null,null,{"v":"complete"},{"v":"10"},{"v":21},{"v":1905},{"v":12},{"v":7},{"v":"1905-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23586"},null,{"v":"FRATERBAK UNION OF ANOINTED HIGH PRIESTS OF THE STATE OF NEW YORK"},{"v":"EIGHTH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"CRAFTSMAN'S CLUB; 11 WEST 22ND STREET, NEW YORK CITY; NY"},{"v":"FOLDER; ILLUS; 4.25 X 6.25;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; TOASTS; FLOWERS AND MASONIC PRIEST ON COVER;"},{"v":"1898-189"},null,null,null,{"v":"Fraternal Union Of Anointed High Priests Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1898},{"v":5},{"v":31},{"v":"1898-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23587"},null,{"v":"THE SOCIETY FOR LITERARY KNOWLEDGE"},{"v":"DINNER"},{"v":"EDUC"},{"v":"?"},{"v":"FOLDER; ILL; 4X5.5"},null,null,{"v":"1889-095"},null,null,null,{"v":"The Society For Literary Knowledge"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1889},{"v":12},{"v":13},{"v":"1889-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23588"},null,{"v":"FLORIDA ENCAMPMENT NO. 1"},{"v":"BANQUET COMPLIMENTARY TO GRAND ENCAMPMENT OF VISITING PATRIOTS"},{"v":"SOC;"},{"v":"JACKSONVILLE, FL"},{"v":"FOLDER; ILLUS; 3.25X6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CORD ATTACHMENT;"},{"v":"1901-944"},null,null,null,{"v":"Florida Encampment No. 1"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1901},{"v":4},{"v":17},{"v":"1901-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23589"},null,{"v":"ROYAL PALM HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-642"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1901},{"v":3},{"v":12},{"v":"1901-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23590"},null,{"v":"TENNESSEE CENTENNIAL EXPOSITION"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[SR RR]ENROUTE NASHVILLE TO WASHINGTON [DC]"},{"v":"CARD;5.5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1897-190"},null,null,null,{"v":"Tennessee Centennial Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1897},{"v":6},{"v":14},{"v":"1897-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23591"},null,{"v":"BLUBERRY WAR ALUMNI"},{"v":"TENTH REUNION"},{"v":"MIL"},{"v":"(ST. PAUL, MINN)"},{"v":"FOLDER; ILL; 5.5X7"},{"v":"OTHER"},{"v":"TOASTS LISTED; OFFICERS AND PRIVATES OR SEVERAL COMPANIES LISTED"},{"v":"1892-096"},null,null,null,{"v":"Blueberry War"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1892},{"v":7},{"v":25},{"v":"1892-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23592"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"BROADSIDE;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-761"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1901},{"v":3},{"v":26},{"v":"1901-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23594"},null,{"v":"FRIENDS OF ALFRED B. SCOTT"},{"v":"DINNER"},{"v":"SOC;"},{"v":"COLONIAL CLUB"},{"v":"CARD; 4.5 X 6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES;"},{"v":"1894-007"},null,null,null,{"v":"Friends Of Alfred B. Scott"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1894},{"v":1},{"v":13},{"v":"1894-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23595"},null,{"v":"WALDORF-ASTORIA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; 6 X 9;"},null,{"v":"ENTIRE MENU IN FRENCH; PRICES INCLUDED;"},{"v":"1900-104"},null,null,null,{"v":"Waldorf Astoria Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":201},{"v":1900},{"v":1},{"v":8},{"v":"1900-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23596"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"RITZ CARLTON RESTAURANT AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 8.75X12.75;"},null,{"v":"A LA CARTE MENU IN FRENCH; MENU HANDWRITTEN IN VIOLET INK; DECORATIVE FLOWER BORDER; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; [DATE INFO SUPPLIED BY FEB];"},{"v":"1906-602"},null,null,null,{"v":"Hamburg Amerika Linie"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":73},{"v":1906},{"v":7},{"v":21},{"v":"1906-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23597"},null,{"v":"PROFILE HOUSE AND HOTEL VENDOME"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BOSTON,MASS"},{"v":"FOLDER;ILL;COL;3.5X6;"},{"v":"DAILY;"},null,{"v":"1899-568"},null,null,null,{"v":"Profile House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":45},{"v":1899},{"v":9},{"v":8},{"v":"1899-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23598"},null,{"v":"HEAD HALLMEN'S ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"HOTEL MACEO, 213 WEST 53RD STREET, NEW YORK, NY"},{"v":"FOLDER; 4X6;"},{"v":"[ANNIV?];"},{"v":"WINES LISTED WITH COURSE; MEMBERS LISTED, \"COLORED\" NOTED BY FEB;"},{"v":"1905-444"},null,null,null,{"v":"Head Hallmen's Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1905},{"v":6},{"v":10},{"v":"1905-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23599"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-184"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":188},{"v":1906},{"v":2},{"v":17},{"v":"1906-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23600"},null,{"v":"ADMIRAL ROBLEY D. EVANS"},{"v":"DINNER TO CHILIAN OFFICIALS"},{"v":"NAV;"},{"v":"ON BOARD FLAGSHIP \"CONNECTICUT\""},{"v":"CARD; 3.75X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE; MENU IN FRENCH; PL NOTED BY FEB;"},{"v":"1908-112"},null,null,null,{"v":"Admiral Robley D. Evans"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1908},{"v":2},{"v":2},{"v":"1908-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23602"},null,{"v":"HOLLAND-AMERICA LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. ROTTERDAM"},{"v":"CARD; 4,25 X 6.5;"},null,{"v":"FLAG; PRICED WINE LIST ON BAKC;"},{"v":"1898-392"},null,null,null,{"v":"Holland America Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":95},{"v":1898},{"v":12},{"v":11},{"v":"1898-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23603"},null,{"v":"HOTEL VICTORIA BASEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BASEL, SWITZERLAND"},{"v":"BROADSHEET; ILLS; COL; 4.50 X 6.75;"},null,{"v":"FRENCH; BEAUTIFUL PAINTED ALLEGORICAL SCENE ON COVER;"},{"v":"1892-047"},null,null,null,{"v":"Hotel Victoria Basel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1892},{"v":5},{"v":25},{"v":"1892-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23604"},null,{"v":"U.S.M.S."},{"v":"BREAKFAST"},{"v":"NAV;"},{"v":"\"ST. LOUIS\""},{"v":"CARD; ILLUS; COL; 4X6;"},null,{"v":"FLAG AT TOP;"},{"v":"1901-540"},null,null,null,{"v":"U.S.M.S. St. Louis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":3},{"v":3},{"v":"1901-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23605"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISENFOLGE"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP AT SEA; CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-824"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1901},{"v":4},{"v":2},{"v":"1901-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23606"},null,{"v":"OLYMPIC SPORTS CLUB"},{"v":"THIRD ANNUAL DINNER"},{"v":"SOC;"},{"v":"MOUNT NELSON HOTEL, [CAPE TOWN, S.A.]"},{"v":"FOLDER; 4X6;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; TOAST LIST; COMMITTEE LISTED; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1907-352"},null,null,null,{"v":"Olympic Sports Club"},null,null,null,{"v":"under review"},{"v":"4"},{"v":21},{"v":1907},{"v":4},{"v":6},{"v":"1907-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23608"},null,{"v":"PRINCESS ANNE HOTEL"},{"v":"EASTER SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"VIRGINIA BEACH, VA"},{"v":"CARD; COL; ILLUS; 6 X 7.75;"},{"v":"REL;"},{"v":"GREEN; WHITE RABBIT;"},{"v":"1898-144"},null,null,null,{"v":"Princess Anne Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1898},{"v":4},{"v":10},{"v":"1898-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23609"},null,{"v":"ORDER OF UNITED AMERICANS"},{"v":"157TH ANNIVERSARY OF BIRTHDAY OF WASHINGTON"},{"v":"POL;"},null,{"v":"BROADSHEET; ILLUS; 4.50 x 7;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"ORGANIZATION INSIGNIA ON COVER; LIST OF ARRANGEMENTS COMMITTE MEMBERS"},{"v":"1889-027"},null,null,null,{"v":"Order Of United Americans"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1889},{"v":2},{"v":22},{"v":"1889-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23610"},null,{"v":"Louis Sherry"},{"v":"DEJEUNER/LUNCHEON"},{"v":"COMMERCIAL"},{"v":"[New York, NY]"},{"v":"BROADSHEET; 5.25X8.0;"},null,{"v":"FRENCH AND ENGLISH MENU; SPECIAL NOTICE:  A \"DINER DE LUXE\" WILL BE SERVED EVERY SUNDAY EVENING AT $3.00.  OPERA SUPPER EVERY EVENING AT $1.50."},{"v":"1900-735"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":119},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23611"},null,{"v":"HOTEL ST.REGIS"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY"},{"v":"PRICES INCLUDED; MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE SIDE;"},{"v":"1906-129"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":203},{"v":1906},{"v":2},{"v":5},{"v":"1906-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23612"},null,{"v":"PENNA. SCOTCH-IRISH SOCIETY"},{"v":"11 ANNUAL BANQUET"},{"v":"SOCIAL;"},{"v":"STRATFORD HOTEL,PHILADELPHIA,PA."},{"v":"BOOKLET; ILLUS; COL;4.25 X 7;"},{"v":"ANNUAL"},{"v":"LIST OF SPEAKERS INCLUDED;"},{"v":"1900-826"},null,null,null,{"v":"Penna. Scotch Irish Society"},null,null,null,{"v":"complete"},{"v":"10"},{"v":17},{"v":1900},{"v":2},{"v":8},{"v":"1900-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23613"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-297"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":164},{"v":1906},{"v":3},{"v":12},{"v":"1906-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23614"},null,{"v":"?"},{"v":"DINNER"},{"v":"?"},{"v":"?"},{"v":"CARD; 3.5 X 5.25;"},{"v":"?"},{"v":"MENU IN FRENCH;"},{"v":"1897-080"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1897},{"v":3},{"v":1},{"v":"1897-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23615"},null,{"v":"BRISTOL HOTEL"},{"v":"BREAKAST"},{"v":"COMMERCIAL"},{"v":"COLOMBO, (?)"},{"v":"CARD; ILLUS; COL; 3.75X8;"},null,{"v":"DECORATIVE BORDER;"},{"v":"1906-376"},null,null,null,{"v":"Bristol Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1906},{"v":4},{"v":16},{"v":"1906-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23616"},null,{"v":"STATIONERS' BOARD OF TRADE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BROADSIDE; 3.25 x 5.25;"},null,{"v":"FRENCH"},{"v":"1890-025"},null,null,null,{"v":"Stationers' Board Of Trade"},null,null,null,{"v":"under review"},{"v":"2"},{"v":22},{"v":1890},{"v":1},{"v":30},{"v":"1890-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23618"},null,{"v":"MAXIM'S"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PARIS,FRANCE"},{"v":"BROADSIDE;ILLUS;COL;9.75X13;"},{"v":"DAILY;"},{"v":"ALL ITEM PRICED IN FRENCH;"},{"v":"1906-657"},null,null,null,{"v":"Maxim's"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":73},{"v":1906},{"v":8},{"v":4},{"v":"1906-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23619"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 4.75X9;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-676"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":16},{"v":"1901-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23620"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE ABOARD EXPRESS-STEAMER AUGUSTE VICTORIA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},{"v":"DAILY DINNER"},{"v":"MENU IN GERMAN AND ENGLISH; COVER ILLUSTRATION OF SHIP AND LIGHTHOUSE IN COLOR;  MUSICAL PROGRAM ON BACK COVER;"},{"v":"1899-677"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1899},{"v":11},{"v":6},{"v":"1899-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23621"},null,{"v":"UNITED STATES HOTEL"},{"v":"COMPLIMENTARY BANQUET"},{"v":"[MILITARY]"},{"v":"PORTLAND,MA"},{"v":"CARD;ILL;3X5"},{"v":"COMPLIMENTARY BANQUET FOR MONTGOMERY GUARDS"},{"v":"MENU ON INSIDE OF FOLDED CARD;ILLUSTRATION OF MILITARY INSIGNIA"},{"v":"1881-041"},null,null,null,{"v":"United States Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1881},{"v":5},{"v":13},{"v":"1881-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23623"},null,{"v":"CITY HOTEL"},{"v":"DAILY MENU"},null,{"v":"HARTFORD, CT"},{"v":"BROADSIDE CARD. ILLUS. APPROX. 2\" x 8\""},null,{"v":"[HOTEL IN ILLUS.? PHOTOSTAT?]"},{"v":"1851-002"},null,null,null,{"v":"City Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1851},{"v":1},{"v":2},{"v":"1851-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23624"},null,{"v":"HOTEL COLONIAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU, BAHAMAS"},{"v":"CARD; 5 X 9;"},null,{"v":"LOGO; SWIMMING POOL AND MUSIC;"},{"v":"1901-577"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":3},{"v":5},{"v":"1901-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23625"},null,{"v":"NEW GRAND HOTEL"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 7X11;"},null,null,{"v":"1905-468"},null,null,null,{"v":"New Grand Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":175},{"v":1905},{"v":6},{"v":15},{"v":"1905-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23626"},null,{"v":"HOTEL ALCAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; 5 X 9;"},null,{"v":"LOGO"},{"v":"1901-224"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":1},{"v":28},{"v":"1901-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23627"},null,{"v":"NEW GLADSTONE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER R.I."},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"PSEUDO-CREST ON UPPER LEFT;"},{"v":"1899-564"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1899},{"v":8},{"v":29},{"v":"1899-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23628"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; COL. EMBLEM; 5 X 9;"},null,null,{"v":"1901-262"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":2},{"v":3},{"v":"1901-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23629"},null,{"v":"REUBEN H. LLOYD"},{"v":"DINNER IN HONOR OF RAPHAEL WEILL"},{"v":"OTHER (INDIVIDUAL);"},{"v":"BOHEMIAN CLUB, SAN FRANCISCO,[CA]"},{"v":"BOOKLET; COL; ILLUS; 5.75 X 8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; ILLUSTRATION OF FRENCH AND AMERICAN FLAGS; RED STOCK COVER;"},{"v":"1907-405"},null,null,null,{"v":"Reuben H. Lloyd"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1907},{"v":4},{"v":17},{"v":"1907-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23630"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP & SAILBOATS AT SEA;"},{"v":"1901-927"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":70},{"v":1901},{"v":4},{"v":15},{"v":"1901-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23632"},null,{"v":"LUMBER DEALERS ASSOCIATION OF CONNECTICUT"},{"v":"ANNUAL DINNER"},{"v":"COMMERCIAL"},{"v":"NEW TONTINE HOTEL, NEW HAVEN [CT]"},{"v":"BOOKLET; COL; 3.5 X 7.75;"},{"v":"ANNIVERSARY;"},{"v":"COVERS OF TISSUE TO BE SIMULATED WOOD;"},{"v":"1899-171"},null,null,null,{"v":"Lumber Dealers Association Of Connecticut"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1899},{"v":2},{"v":8},{"v":"1899-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23633"},null,{"v":"NATIONAL CARRIAGE & HARNESS DEALERS' ASSOCIATION"},{"v":"JUBILEE BANQUET"},{"v":"COMMERCIAL"},{"v":"MARLBOROUGH HOTEL, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 4X5.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES SERVED WITH INDIVIDUAL COURSES; TOASTS; AMERICAN FLAG ON COVER;"},{"v":"1899-629"},null,null,null,{"v":"National Carriage & Harness Dealers' Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1899},{"v":10},{"v":18},{"v":"1899-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23634"},null,{"v":"THE HOLLAND SOCIETY OF NEW YORK"},{"v":"SEVENTH ANNUAL BANQUET"},{"v":"PATR;"},{"v":"MANHATTAN ATHLETIC CLUB 45 ST. AND MADISON AVE. NYC"},{"v":"FOLDER; ILLUS; 7 X 11;"},{"v":"0THER [COMMEMORATIVE]"},{"v":"DRAWINGS OF FAMOUS DUTCHMEN; DUTCH; SPEECHES LISTED IN ENGLISH; MUSIC; THREE COPIES;"},{"v":"1892-011"},null,null,null,{"v":"The Holland Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1892},{"v":1},{"v":14},{"v":"1892-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23635"},null,{"v":"CITIZENS OF NEW ORLEANS"},{"v":"LUNCHEON TO HON.WILLIAM JENNINGS BRYAN"},{"v":"GOV;"},{"v":"ST. CHARLES HOTEL,NEW ORLEANS,LA"},{"v":"BOOKLET;FLAG ILLUS; COL;8.5X11;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;WINES;SEVERAL PAGES OF ALL COMMITTEE MEMBERS;"},{"v":"1906-777"},null,null,null,{"v":"Citizens Of New Orleans"},null,null,null,{"v":"complete"},{"v":"16"},{"v":24},{"v":1906},{"v":9},{"v":24},{"v":"1906-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23636"},null,{"v":"SOUTHERN RAILWAY INSPECTION TRIP"},{"v":"INSPECTION TRIP, DINNER"},{"v":"COMMERCIAL"},{"v":"CHATTANOOGA, TN"},{"v":"CARD; 5.5 X 6.5;"},null,null,{"v":"1905-857"},null,null,null,{"v":"Southern Railway Inspection Trip"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1905},{"v":11},{"v":15},{"v":"1905-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23637"},null,{"v":"CHAIRMEN OF COMMITTEES OF THE CORPORATION"},{"v":"BANQUET TO THE RIGHT HONORABLE GEORGE ROBERT TYLER, LORD MAYOR; MR. ALDERMAN & SHERIFF MOORE; MR. ALDERMAN & SHERRIFF DIMSDALY"},{"v":"GOVT;"},{"v":"OLYMPIA, [LONDON, ENGLAND]"},{"v":"FOLDER; ILL; 6X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FASTENED AT LEFT BY RED RIBBON; PORTRAITS OF THREE MEN ON FRONT COVER; MENU IN FRENCH; COMMITTEE NAMES LISTED; TOASTS; WINES SERVED;"},{"v":"1894-032"},null,null,null,{"v":"Chairmen Of Committees Of The Corporation"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1894},{"v":3},{"v":14},{"v":"1894-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23638"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SAILBOAT AT SEA; TOP BORDER OF SAILING ACCESSORIES - BINOCULARS, SPYGLASS, COMPASS, ETC. - AT TOP;"},{"v":"1901-835"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":82},{"v":1901},{"v":4},{"v":4},{"v":"1901-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23639"},null,{"v":"FALL RIVER LINE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"STEAMER PILGRIM"},{"v":"FOLDER; 6.0X8.5; ILLUS; COL;"},null,{"v":"ILLUS: STEAMSHIP PRISCILLA WITH FLAGS FLYING AND NOTE \"THE IDEAL METHOD;; 13 MEDALLIONS ARRANGED IN OVAL, EACH DEPICTING A METHOD OF TRANSPORTATION; STREAMER WITH NOTE: \"A STUDY IN TRANSPORTATION\"; PRICED WINE LIST, PRICES QUOTED FOR PINTS AND QUARTS; MIN"},{"v":"1900-474"},null,null,null,{"v":"Fall River Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":299},{"v":1900},{"v":1},{"v":23},{"v":"1900-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23640"},null,{"v":"LOUISIANA PURCHASE CENTENNIAL CONVENTION"},{"v":"BANQUET"},{"v":"POL;"},{"v":"SOUTHERN,THE,ST.LOUIS,MO"},{"v":"BROADSIDE; ILLUS; COL; 4.5 X 6.25;"},{"v":"NATIONAL EVENT;"},{"v":"WINES LISTED;"},{"v":"1899-121"},null,null,null,{"v":"Louisiana Purchase Centennial Convention"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1899},{"v":1},{"v":10},{"v":"1899-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23641"},null,{"v":"CHATEAU FRONTENAC"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"QUEBEC, CANADA"},{"v":"CARD; 3.75X5.25;"},null,null,{"v":"1905-720"},null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1905},{"v":9},{"v":28},{"v":"1905-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23643"},null,{"v":"RESTAURANT BUEROSE"},{"v":"LUNCH MENU"},{"v":"COMMERCIAL"},{"v":"FRANKFURT AM MAIN, GERMANY"},{"v":"BROADSIDE; ILLUS; 4.5X6.5;"},null,{"v":"FRENCH; HANDWITTEN; SEAL ILLUSTRATIONS"},{"v":"1894-077"},null,null,null,{"v":"Restaurant Buerose"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1894},{"v":8},{"v":6},{"v":"1894-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23644"},null,{"v":"HOME-MADE HOTEL"},{"v":"REGULAR MENU"},{"v":"COMMERCIAL"},{"v":"284 GREENWICH ST.,NY"},{"v":"FOLDER;ILL;6X9.5;"},{"v":"DAILY;"},{"v":"MISCELLANEOUS DECORATIONS ON FRONT COVER;MANY HANDWRITTEN ITEMS AROUND SIDES,TOP,BACK,WHEREVER SPACE WAS FOUND;MANY PRICES RAISED BY HAND;OPEN ALL NIGHT;"},{"v":"1900-719"},null,null,null,{"v":"Home Made Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":280},{"v":1900},{"v":2},{"v":5},{"v":"1900-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23645"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"FOLDER; ILLUS; 4.5 X 7.25;"},null,null,{"v":"1901-620"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":52},{"v":1901},{"v":3},{"v":9},{"v":"1901-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23646"},null,{"v":"J. TIJSSEN"},{"v":"DAILY DINNER"},{"v":"COMMERCIAL"},{"v":"ROTTERDAY, [HOLLAND]"},{"v":"BROADSIDE; 3.25X13;"},null,{"v":"NO YEAR ON MENU; ENTIRE MENU HANDWRITTEN ON PRINTED HEADING;"},{"v":"1894-066"},null,null,null,{"v":"J. Tijssen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1894},{"v":6},{"v":6},{"v":"1894-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23647"},null,{"v":"(GERMAN FEDERAL GUNNERS?) DEUTSCHES BUNDESSCHIESSEN"},{"v":"15TH ANNUAL BANQUET"},{"v":"[MIL?];"},{"v":"MUNICH, GERMANY"},{"v":"FOLDER; ILLUS; COL; 7.75X11.5;"},{"v":"ANNIVERSARY;"},{"v":"PRICED WINE LIST; MUSIC PROGRAM ON BACK;"},{"v":"1906-577"},null,null,null,{"v":"Deutsches Bundesschiessen Mainz"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":44},{"v":1906},{"v":7},{"v":15},{"v":"1906-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23648"},null,{"v":"IMPERIAL HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PETOSKEY, MI;"},{"v":"CARD; 4.75 X 7.25;"},null,{"v":"INFORMATION ABOUT PLACE HANDWRITTEN BY FNB;"},{"v":"1899-528"},null,null,null,{"v":"Imperial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1899},{"v":7},{"v":25},{"v":"1899-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23650"},null,{"v":"SAINT DAVID'S SOCIETY OF THE STATE OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"SOC; RELIG;"},{"v":"SAINT DENIS HOTEL"},{"v":"FOLDER; COL; 5X7/25;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN ENGLISH AND WELSH; TOASTS LISTED; TWO COPIES; EXTENSIVE HANDWRITTEN NOTES ON COPY TWO;"},{"v":"1894-031"},null,null,null,{"v":"Saint David's Society Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1894},{"v":3},{"v":1},{"v":"1894-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23651"},null,{"v":"MANHANSET HOUSE; UNITED STATES HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"SHELTER ISLAND; HARTFORD, CT."},{"v":"FOL; ILLUS; 5 x 6.5;"},null,{"v":"SCENIC DRAWINGS ON FRONT & BACK; INCLUDES PRICED WINE LIST; HOURS FOR NURSES & CHILDREN"},{"v":"1881-016"},null,null,null,{"v":"Manhanset House; United States Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":101},{"v":1881},{"v":7},{"v":28},{"v":"1881-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23653"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.75X8.15;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN LISTINGS;TO BE USED AS A POSTCARD;"},{"v":"1899-718"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1899},{"v":11},{"v":16},{"v":"1899-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23654"},null,{"v":"MEDICAL SOCIETY OF THE STATE OF NEW YORK"},{"v":"CENTENNIAL DINNER"},{"v":"PROF;"},{"v":"ODD FELLOWS' HALL, ALBANY [NY]"},{"v":"BOOKLET; 6 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; MENU IN FRENCH; SONG LYRICS;"},{"v":"1906-115"},null,null,null,{"v":"Medical Society Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"16"},{"v":21},{"v":1906},{"v":1},{"v":31},{"v":"1906-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23655"},null,{"v":"NEW JERSEY STATE BAR ASSOCIATION"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"HOTEL WINDSOR, ATLANTIC CITY, NJ"},{"v":"BOOKLET; ILLUS; COL; 6X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DRINKS LIST; TOASTS; GUESTS; SEAL IN GOLD AND LETTERING IN PALE BLUE AND GOLD ON COVER; PALE BLUE BOW;"},{"v":"1907-599"},null,null,null,{"v":"New Jersey State Bar Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":21},{"v":1907},{"v":6},{"v":14},{"v":"1907-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23656"},null,{"v":"THE WINDSOR"},{"v":"\"CLIO\" MENU"},null,{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; 4.25X6.5;"},null,{"v":"ENGRAVED SEAL"},{"v":"1895-097"},null,null,null,{"v":"The Windsor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1895},{"v":5},{"v":22},{"v":"1895-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23657"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"MITTAGESSEN"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF LINER AT SEA AND ENTERING VARIOUS PORTS;"},{"v":"1906-606"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1906},{"v":7},{"v":22},{"v":"1906-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23658"},null,{"v":"EARL OF MINTO"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"GOVERNMENT HOUSE CALCUTTA, INDIA"},{"v":"CARD; 3.5 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; CREST; SPONSOR AND EVENT NOTED BY FEB;"},{"v":"1906-025"},null,null,null,{"v":"Earl Of Minto"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1906},{"v":1},{"v":8},{"v":"1906-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23659"},null,{"v":"AMERICAN BOILER MANUFACTURERS ASSOCIATION OF THE U.S. AND CANADA"},{"v":"18TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HOTEL SCHENLEY, PITTSBURGH, PA"},{"v":"BOOKLET; ILLUS; COL; 8.5X6.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; PHOTOS THROUGHOUT OF PITTSBURGH; OFFICERS, TOASTS, MUSIC AND COMMITTEE LISTED; \"PITTSBURG, PENNA\" NOTED BY FEB ON COVER;"},{"v":"1906-712"},null,null,null,{"v":"American Boiler Manufacturers Association Of The U.S. And Canada"},null,null,null,{"v":"complete"},{"v":"16"},{"v":21},{"v":1906},{"v":9},{"v":20},{"v":"1906-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23660"},null,{"v":"USMS NEW YORK"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"USMS NEW YORK"},{"v":"CARD;ILL;COL;4X6.25;"},{"v":"DAILY;"},{"v":"FLAG WITH BIRD;"},{"v":"1900-844"},null,null,null,{"v":"U.S.M.S. New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23662"},null,{"v":"WESTERN PAPER BOX MANUFACTURERS ASSOCIATION"},{"v":"BANQUET"},{"v":"COMMERCIAL"},{"v":"SINTON HOTEL, THE, CINCINNATI, OH"},{"v":"BOOKLET; ILLUS; COL; 5X6X7;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH AND ENGLISH; INCLUDES MANAHATTAN AND WINES SERVED WITH INDIVIDUAL COURSES; VAUDEVILLE PROGRAMME; ASSOCIATION OFFICERS AND COMMITTEES LISTED; HANDPAINTED BUTTERFLIES ON COVER; RIBBON ATTACHMENT;"},{"v":"1908-046"},null,null,null,{"v":"Western Paper Box Manufacturers Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1908},{"v":1},{"v":16},{"v":"1908-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23663"},null,{"v":"HOTEL ST. REGIS"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"[NEW YORK]"},{"v":"CARD; 5 X 8;"},null,{"v":"PRICED MENU; ENGLISH ON ONE SIDE AND FRENCH ON THE OTHER;"},{"v":"1906-222"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":199},{"v":1906},{"v":2},{"v":22},{"v":"1906-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23665"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"LUNCH"},{"v":"COM"},{"v":"ON BOARD S.S.KRONPRINZESSIN CECILE"},{"v":"BROADSHEET;GOLD TRIM;6.75X10.75;"},null,{"v":"MENU IN GERMAN & ENGLISH; ADDITIONAL CHOICES ON BACK;"},{"v":"1907-758"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":116},{"v":1907},{"v":8},{"v":25},{"v":"1907-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23666"},null,{"v":"SOCIETY OF COLONIAL WARS IN COMMONWEALTH OF MASS;"},{"v":"FOREFATHERS DAY"},{"v":"PATR;"},{"v":"YOUNG'S TAVERN,BOSTON MASS;"},{"v":"FOLDER; ILLUS; COL;5X7.5;"},{"v":"2ND GENERAL COVRT;"},{"v":"ALL MEMBERS & COMMITTEE LISTED;COPY OF A PROCLAMATION BY EARL OF BELLOMORT DATED 1699 PRINTED ON BACK;"},{"v":"1894-124"},null,null,null,{"v":"Society Of Colonial Wars In Commonwealth Of Mass;"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1894},{"v":12},{"v":21},{"v":"1894-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23667"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA LORRAINE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"CHAMPAGNE; MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDRAL; BLUE BORDER;"},{"v":"1907-130"},null,null,null,{"v":"Compagnie Generale Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1907},{"v":1},{"v":25},{"v":"1907-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23668"},null,{"v":"PLANTERS HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. LOUIS, MO"},{"v":"CARD; 6.5 X 10.5;"},null,{"v":"PRICED MENU;"},{"v":"1905-846"},null,null,null,{"v":"Planters Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":199},{"v":1905},{"v":11},{"v":11},{"v":"1905-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23669"},null,{"v":"WESTCHESTER POLO TEAM"},{"v":"DINNER"},{"v":"SOC;"},{"v":"THE WALDORF, [NEW YORK, NY?]"},{"v":"FOLDER; ILLUS; 6.5X9;"},null,{"v":"FRENCH & ENGLISH; PHOTO OF MOUNTED POLO PLAYER ON COVER;"},{"v":"1895-180"},null,null,null,{"v":"Rockaway Polo Team"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":155},{"v":1895},{"v":11},{"v":14},{"v":"1895-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23671"},null,{"v":"ROYAL PALM HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU; FISH GLOSSARY ON BACK OF MENU;"},{"v":"1901-542"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1901},{"v":3},{"v":3},{"v":"1901-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23674"},null,{"v":"THE CAMBRIDGE CREW"},{"v":"COMPLIMENTARY DINNER GIVEN TO THE HARVARD CREW"},{"v":"EDUC;"},{"v":"PRINCES' RESTAURANT, PICCADILLY SQUARE, LONDON, ENGLAND"},{"v":"FOLDER; ILLUS; 4X6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; TOASTS LISTED;"},{"v":"1906-698"},null,null,null,{"v":"The Cambridge Crew"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1906},{"v":9},{"v":8},{"v":"1906-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23675"},null,{"v":"ST. CHARLES HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MILWAUKEE,WI"},{"v":"CARD;ILLUS;COL;3.75X8;"},{"v":"DAILY;"},null,{"v":"1901-063"},null,null,null,{"v":"St. Charles Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":1},{"v":8},{"v":"1901-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23677"},null,{"v":"ST. REGIS HOTEL"},{"v":"DEJEUNER FOURCHETTE/ LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN FRENCH AND ENGLISH;"},{"v":"1905-502"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":184},{"v":1905},{"v":6},{"v":22},{"v":"1905-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23678"},null,{"v":"N.Y.&P.R.S.S.CO. - U.S.M.S. COAMO"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; FLAG EMBLEM; 4.5X6.5;"},{"v":"DAILY"},null,{"v":"1905-573"},null,null,null,{"v":"New York And Porto Rico Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1905},{"v":7},{"v":16},{"v":"1905-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23679"},null,{"v":"CONCORDE CHAPTER NO.2 R.A.M."},{"v":"INSTALLATION BANQUET"},{"v":"SOC;"},{"v":"NEW HICKORY RESTAURANT, NEW ORLEANS, LA"},{"v":"BOOKLET; ILLUS; COL; 3.5 X 5;"},{"v":"RITE;"},{"v":"RED PRINT; ILLUS OF MASONIC SEAL ON COVER;"},{"v":"1906-973"},null,null,null,{"v":"Concorde Chapter No. 2. Royal Arch Masons"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1906},{"v":12},{"v":20},{"v":"1906-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23680"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP SURROUNDED BY TUGBOATS; BORDER OF FISH, CLAMS, ETC;"},{"v":"1901-823"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1901},{"v":4},{"v":2},{"v":"1901-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23681"},null,{"v":"OHIO SOCIETY OF NEW YORK"},{"v":"TWENTY-FIRST ANNUAL BANQUET"},{"v":"PATR;"},{"v":"WALDORF-ASTORIA, NEW YORK"},{"v":"BOOKLET; COL; 6.5 X 9.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IN FRENCH; GUEST LIST;"},{"v":"1907-110"},null,null,null,{"v":"Ohio Society Of New York"},null,null,null,{"v":"complete"},{"v":"24"},{"v":26},{"v":1907},{"v":1},{"v":19},{"v":"1907-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23682"},null,{"v":"RHODE ISLAND WOMEN'S CLUB"},{"v":"TWENTY-FIRST ANNIVERSARY DINNER"},null,{"v":"TROCADERO"},{"v":"BOOKLET; COL; 5 X 6.25;"},{"v":"ANNIVERSARY;"},{"v":"PINK; BLUE CORD; SONGS AND SPEECHES;"},{"v":"1897-060"},null,null,null,{"v":"Rhode Island Women's Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1897},{"v":2},{"v":18},{"v":"1897-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23683"},null,{"v":"FRANKFURTER COURTYARD"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"[FRANKFURT, GERMANY?]"},{"v":"BROADSIDE; 9.25X12.5;"},null,{"v":"MENU IN GERMAN;"},{"v":"1905-726"},null,null,null,{"v":"Frankfurter Courtyard"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":170},{"v":1905},{"v":10},{"v":1},{"v":"1905-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23685"},null,{"v":"SCIENTIFIC ALLIANCE OF NEW YORK"},{"v":"DINNER"},{"v":"PROF;"},{"v":"SAVOY HOTEL"},{"v":"FOLDER; 5.25X8;"},null,{"v":"FRENCH; TOASTS; SEPARATE SEATING PLAN INCLUDED AS COPY A;"},{"v":"1898-123"},null,null,null,{"v":"Scientific Alliance Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1898},{"v":3},{"v":16},{"v":"1898-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23686"},null,{"v":"HOTEL METROPOLE"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"FARGO,ND"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},null,null,{"v":"1899-270"},null,null,null,{"v":"Hotel Metropole"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1899},{"v":3},{"v":19},{"v":"1899-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23687"},null,{"v":"HOTEL GALLATIN"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"70 AND 72 WEST 46TH STREET, NEW YORK CITY"},{"v":"CARD; ILLUS; 3.5X6.5;"},null,{"v":"PHOTO OF HOTEL; BACK OF CARD CAN BE USED AS A POST CARD;"},{"v":"1907-192"},null,null,null,{"v":"Hotel Gallatin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":17},{"v":1907},{"v":2},{"v":10},{"v":"1907-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23688"},null,{"v":"HOFFMAN HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSIDE;ILLUS;4.5 X 6.75;"},null,{"v":"MENU IN FRENCH; SMALL FLOWERED DECORATION;"},{"v":"1896-106"},null,null,null,{"v":"Military Order Of The Loyal Legion Of The United States"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1896},{"v":5},{"v":6},{"v":"1896-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23689"},null,{"v":"AMERICAN EMBASSY - US MINISTER LLOYD C.GRISCOM"},{"v":"DINNER TO SECRETARY OF STATE & MRS. ROOT"},{"v":"GOV;"},{"v":"RIO DE JANEIRO"},{"v":"BROADSIDE;EMBLEM;COL;3.75X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;"},{"v":"1906-653"},null,null,null,{"v":"U.S. Minister Lloyd C. Griscom"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1906},{"v":7},{"v":30},{"v":"1906-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23690"},null,{"v":"SOUTHERN BERKSHIRE SOCIETY OF NEW YORK"},{"v":"EIGHTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"CLARK'S 22 W. 23RD ST. [NY]"},{"v":"FOLDER;5 X 7.25; ILLUS;"},{"v":"OTHER (ANNIV);"},{"v":"WILDFLOWER ILLUSTRATION; AFTER DINNER PROGRAM;"},{"v":"1895-030"},null,null,null,{"v":"Southern Berkshire Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1895},{"v":2},{"v":5},{"v":"1895-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23692"},null,{"v":"THE ASSOCIATED PIONEERS OF THE TERRITORIAL DAYS OF CALIFORNIA"},{"v":"DINNER IN HONOR OF GEN. H.G. GIBSON"},null,{"v":"MARTINELLI'S, NEW YORK CITY"},{"v":"FOLDER; ILLUS; 4.5 X 7"},{"v":"COMPL."},{"v":"GUEST LIST; WINE LIST; ILLUS.OF FORTY-NINERS;"},{"v":"1882-020"},null,null,null,{"v":"The Associated Pioneers Of The Territorial Days Of California"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1882},{"v":9},{"v":9},{"v":"1882-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23693"},null,{"v":"ANCIENT & HONORABLE ARTILLERY COMPANY OF MASS."},{"v":"PATRIOTS DAY DINNER"},{"v":"MIL;"},{"v":"QUINCY HOUSE, BOSTON,MASS."},{"v":"FOLDER;ILLUS;5X6;"},{"v":"PATRIOTIC HOLIDAY;"},null,{"v":"1894-041"},null,null,null,{"v":"Ancient And Honorable Artillery Company Of Massachusetts"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1894},{"v":4},{"v":19},{"v":"1894-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23695"},null,{"v":"SAINT NICHOLAS SOCIETY"},{"v":"DINNER"},{"v":"SOC;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 4.5X7;"},null,{"v":"FRENCH; INCLUDES PRICED WINE LIST; EMBOSSED SEAL OF SOCIETY ON FRONT; SILK RIBBON ATTACHMENTS;"},{"v":"1897-340"},null,null,null,{"v":"Saint Nicholas Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1897},{"v":12},{"v":6},{"v":"1897-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23696"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP IN HARBOR; BORDER OF FOOD THEMES (THERE ARE CHAMPAGNE BOTTLES IN ICE BUCKETS, URNS FILLED WITH FRUIT); THERE ARE MENUS FOR TWO DIFFERENT CLASSES FOR THIS DATE;"},{"v":"1901-991"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":4},{"v":25},{"v":"1901-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23697"},null,{"v":"STANTON HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CHATTANOOGA,TENN."},{"v":"BROADSIDE; 5.5 X 8;"},null,null,{"v":"1901-253"},null,null,null,{"v":"Stanton House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":2},{"v":3},{"v":"1901-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23698"},null,{"v":"UNION LEAGUE CLUB OF CHICAGO"},{"v":"21ST ANNUAL BANQUET IN CELEBRATION OF THE BIRTH OF GEORGE WASHINGTON"},{"v":"SOC;"},null,{"v":"BOOKLET; ILLUS; COL; 5.5X8.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"WINES LISTED; DRAWING OF CLUB BUILDING; SPEAKERS LISTED, INCLUDING GROVER CLEVELAND; COVER IS OF BLUE SILK;"},{"v":"1907-254"},null,null,null,{"v":"Union League Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"16"},{"v":25},{"v":1907},{"v":2},{"v":22},{"v":"1907-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23699"},null,{"v":"NEW GLADSTONE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER R.I."},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"PSEUDO-CREST ON UPPER LEFT;"},{"v":"1899-562"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1899},{"v":8},{"v":27},{"v":"1899-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23700"},null,{"v":"SOCIETY OF MEDICAL JURISPRUDENCE"},{"v":"TENTH ANNUAL DINNER"},{"v":"EDUC; PROF;"},{"v":"HOFFMAN HOUSE"},{"v":"FOLDER; 5X8;"},{"v":"ANNUAL DINNER;"},{"v":"FRENCH MENU; QUOTATIONS FROM SHAKESPEARE; TOASTS; DINNER COMMITTEE LISTED;"},{"v":"1892-152"},null,null,null,{"v":"Society Of Medical Jurisprudence"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1892},{"v":12},{"v":17},{"v":"1892-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23701"},null,{"v":"GALLATIN HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WEST 46 ST.NYC;"},{"v":"BROADIDE;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED ;"},{"v":"1907-869"},null,null,null,{"v":"Gallatin Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1907},{"v":10},{"v":8},{"v":"1907-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23702"},null,{"v":"CAFETERIA"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"FOLDER;ILL;6X9.5;"},{"v":"DAILY;"},{"v":"ONE SIDE OF FOLDER WITH PRINTED MENU,ONE SIDE WITH HANDWRITTEN DUPLICATED SPECIALS OF THE DAY WITH FIGURE OF UNCLE SAM;ANTLERED ANIMAL ON BACK COVER;DECORATIVE DESIGNS ON FRONT AND BACK COVERS;"},{"v":"1900-526"},null,null,null,{"v":"Cafeteria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":85},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23704"},null,{"v":"HOTEL LAFAYETTE"},{"v":"DINNER"},null,{"v":"PHILADELPHIA,[PA]"},{"v":"CARD; 5.5X9.25"},null,null,{"v":"1890-064"},null,null,null,{"v":"Hotel Lafayette"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1890},{"v":5},{"v":6},{"v":"1890-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23705"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP AT SEA; BORDER OF FOOD THEMES: WINEBOTTLES IN ICE BUCKET, GOBLETS, FRUIT URNS; THERE ARE MENUS FOR TWO DIFFERENT CLASSES FOR THIS DATE;"},{"v":"1901-938"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":4},{"v":16},{"v":"1901-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23706"},null,{"v":"HUDSON COUNTY GRAND JURY"},{"v":"DINNER"},{"v":"SOC;"},{"v":"HOTEL WASHINGTON, JERSEY CITY"},{"v":"FOLDER; 4X7;"},{"v":"COMPL; SEPTEMBER TERM"},{"v":"SATIN RIBBON TIED ON LEFT CORNER; LIST OF MEMBERS OF THE GRAND JURY;"},{"v":"1891-128"},null,null,null,{"v":"Hudson County Grand Jury"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1891},{"v":12},{"v":8},{"v":"1891-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23707"},null,{"v":"PRINCE & PRINCESS OF WALES"},{"v":"DINNER"},{"v":"GOV;"},{"v":"EN ROUTE FROM PORT VICTORIA TO TRONDHJEM ON BOARD H.M.Y.VICTORIA & ALBERT"},{"v":"BROADSIDE;ILLUS;COL;5X8;"},{"v":"TRAVELING FOR THE CORONATION OF KING HAAKON & QUEEN MAUD;"},{"v":"MENU IN FRENCH ALL HANDWRITTEN;"},{"v":"1906-530"},null,null,null,{"v":"Prince & Princess Of Wales"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1906},{"v":6},{"v":19},{"v":"1906-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23708"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"BROADSIDE; 5.25X8.0; ILLUS; COL;"},null,{"v":"ILLUS, STEAMSHIP IN BG, GULLS IN FG; WINE LIST PRICED IN FRANCS; RATES OF EXCHANGE IN DOLLARS, MARKS, POUND STERLING, GULDENS, AND LIRA;"},{"v":"1900-887"},null,null,null,{"v":"Red Star Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23710"},null,{"v":"GRISWOLD HOUSE"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"DETROIT, MI"},{"v":"BOOKLET; ILLUS; COL; 5.5X7;"},{"v":"SECULAR HOLIDAY;"},{"v":"INCLUDES MUSICAL PROGRAM; HOTEL SEAL ON COVER; SILK RIBBON ATTACHMENT;"},{"v":"1899-767"},null,null,null,{"v":"Griswold House"},null,null,null,{"v":"complete"},{"v":"8"},{"v":34},{"v":1899},{"v":11},{"v":30},{"v":"1899-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23712"},null,{"v":"BANK CLERKS' MUTUAL BENEFIT ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"TROCADERO"},{"v":"BROADSIDE; ILLUS;COL;5 X 6;"},null,null,{"v":"1896-113"},null,null,null,{"v":"Bank Clerks' Mutual Benefit Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1896},{"v":5},{"v":22},{"v":"1896-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23713"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"HAUPTMAHLZEIT-DINNER"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"FOLDER; ILLUS; COL; 4.75X7;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; DECORATIVE BORDER; MUSIK-PROGRAMM ON BACK COVER;"},{"v":"1906-595"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1906},{"v":7},{"v":20},{"v":"1906-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23714"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-640"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":3},{"v":12},{"v":"1901-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23715"},null,{"v":"MOUNTAIN PARK HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"HOT SPRINGS, N.C."},{"v":"BROADSHEET; ILLUS; COL; 4.50 X 9;"},null,{"v":"SKETCH OF MOON & CLOUDS; SECOND COPY OF MENU."},{"v":"1892-050"},null,null,null,{"v":"Mountain Park Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1892},{"v":4},{"v":5},{"v":"1892-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23716"},null,{"v":"STANTON HOUSE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CHATTANOOGA,TN"},{"v":"CARD;4.5X7;"},{"v":"DAILY;"},{"v":"MEAL HOURS;"},{"v":"1901-076"},null,null,null,{"v":"Stanton House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1901},{"v":1},{"v":9},{"v":"1901-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23718"},null,{"v":"NEIL HOUSE"},{"v":"LUNCH OR DINNER"},{"v":"COMMERCIAL"},{"v":"COLUMBUS,OHIO"},{"v":"BROADSIDE; ILLUS; COL; 5.25 X 7.75;"},null,{"v":"PRICES FOR EACH ITEM LISTED;"},{"v":"1901-0242"},null,null,null,{"v":"Neil House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":2},{"v":2},{"v":"1901-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23720"},null,{"v":"BROOKLYN TABERNACLE SUNDAY SCHOOL ASSOCIATION"},{"v":"FIFTH ANNUAL REUNION"},{"v":"REL;"},{"v":"THE ARGYLE, [NY]"},{"v":"FOLDER; COL; 5.5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"YELLOW; LIST OF MEMBERS; VERSES ON REAR COVER;"},{"v":"1899-446"},null,null,null,{"v":"Brooklyn Tabernacle Sunday School Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1899},{"v":5},{"v":31},{"v":"1899-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23721"},null,{"v":"PHILADELPHIA NEWSPAPERS"},{"v":"DINNER TO AMERICAN PRESS HUMORISTS"},{"v":"PROF;"},{"v":"PEN AND PENCIL CLUB; PHILADELPHIA, PA"},{"v":"BROADSIDE; 5.5 X 8.5;"},{"v":"CIMPL;"},{"v":"COCTAILS AND WINES WITH EACH COURSE; RED AND BLUE PRINT;"},{"v":"1906-511"},null,null,null,{"v":"Philadelphia Newspapers"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1906},{"v":6},{"v":6},{"v":"1906-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23722"},null,{"v":"CHAMBER OF COMMERCE NASHVILLE (TN)"},{"v":"BANQUET IN HONOR OF REAR ADMIRAL WINFIELD SCOTT SCHLET AND COMMANDER WASHBURN MAYNARD"},{"v":"GOVT;"},{"v":"HE MAXWELL (NASHVILLE TN?)"},{"v":"FOLDER; ILLUS; 7 X 8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTOS OF BATTLESHIPS; BUILDING ON BACK COVER; TOASTS;"},{"v":"1898-405"},null,null,null,{"v":"Chamber Of Commerce Nashville (Tn)"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1898},{"v":12},{"v":16},{"v":"1898-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23723"},null,{"v":"SOCIETY OF THE ARMY OF THE POTOMAC"},{"v":"ANNUAL DINNER"},{"v":"PATR;"},{"v":"PORTLAND,MAINE"},{"v":"2 CARDS;ILLUS COVER;5.5 X 8;"},{"v":"21ST ANNUAL MEETING"},{"v":"PROGRAM & LIST OF OFFICERS INCLUDED;"},{"v":"1890-075"},null,null,null,{"v":"Society Of The Army Of The Potomac"},null,null,null,{"v":"complete"},{"v":"4"},{"v":45},{"v":1890},{"v":7},{"v":3},{"v":"1890-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23724"},null,{"v":"AMERICAN-IRISH HISTORICAL SOCIETY"},{"v":"DINNER"},{"v":"PROF;"},{"v":"SHERRY'S"},{"v":"CARD;ILL;COL;3.75X6;"},null,{"v":"MENU IN FRENCH;"},{"v":"1899-138"},null,null,null,{"v":"American Irish Historical Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1899},{"v":1},{"v":19},{"v":"1899-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23725"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SIXTY-SIXTH STREET & BROADWAY, NEW YORK, [NY]"},{"v":"CARD; 6.5X8.75; ILLUS; COL;"},null,{"v":"ILLUS, COAT OF ARMS IN GOLD; PRICED A LA CARTE MENU;"},{"v":"1900-862"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":124},{"v":1900},{"v":2},{"v":10},{"v":"1900-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23726"},null,{"v":"FRENCH CIRCLE"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"HOTEL METROPOLE, MANILA, P.I."},{"v":"FOLDER; ILLUS; COL; 3.5X6.75;"},{"v":"[ANNIV?];"},{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1906-575"},null,null,null,{"v":"French Circle"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1906},{"v":7},{"v":14},{"v":"1906-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23728"},null,{"v":"NEW YORK CITY"},{"v":"LAUNCHING OF FERRYBOAT RICHMOND"},{"v":"GOVT(?);"},{"v":"[NEW YORK CIY]"},{"v":"FOLDER; ILLUS; COL; 4.25 X 6.5;"},{"v":"OTHER (COMMEMOATION);"},{"v":"CHAMPAGNE; ILLUSTRATION OF FERRYBOAT;"},{"v":"1905-408"},null,null,null,{"v":"New York City"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1905},{"v":5},{"v":20},{"v":"1905-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23729"},null,{"v":"ASSOCIATED WHOLESALE GROCERS"},{"v":"SEVENTH ANNUAL BANQUET TO THE ST. LOUIS TRAFFIC COMMISSION"},{"v":"COMMERCIAL"},{"v":"MERCANTILE CLUB"},{"v":"BOOKLET; ILLUS; COL; 8 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; BOUND WITH SILK MOIRE AND SILK CORD ATTACHMENTS; TRAIN ILLUSTRATIONS; TOASTS AND SPEECHES INCLUDED;"},{"v":"1891-135"},null,null,null,{"v":"Associated Wholesale Grocers"},null,null,null,{"v":"complete"},{"v":"18"},{"v":24},{"v":1891},{"v":12},{"v":30},{"v":"1891-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23730"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"BROADSHEET; 5.0X8.25; ILLUS; COL;"},null,{"v":"COVER ILLUS CASTLES IN BACKGROUND; GODDESS WITH SHIELD BEARING H.A.P.A.G.; STEAMSHIP INSERT;"},{"v":"1900-618"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":1},{"v":30},{"v":"1900-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23731"},null,{"v":"(EMPEROR NICHOLAS II"},{"v":"LUNCHEON"},{"v":"INDIVIDUAL;"},null,{"v":"CARD; COLOR; 5.5 X 8;"},{"v":"OTHER (SOCIAL?)"},{"v":"FRENCH; CREST OF CZAR(?);"},{"v":"1896-004"},null,null,null,{"v":"Emperor Nicholas Ii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1896},{"v":1},{"v":6},{"v":"1896-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23733"},null,{"v":"CHILDS' LUNCH ROOMS"},{"v":"DAILY BILL OF FARE"},{"v":"COM"},{"v":"NY [SEVERAL LOCATIONS]"},{"v":"2 SEPARATE PAGES, 6 X 10 & 6 X 11;"},{"v":"DAILY"},{"v":"ALL PRICES INCLUDED;"},{"v":"1901-741"},null,null,null,{"v":"Childs' Lunch Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":138},{"v":1901},{"v":3},{"v":23},{"v":"1901-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23734"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK;"},{"v":"CARD; 5.5 X 8.25;"},null,{"v":"ENTWINED INITIALS IN RED; MEAL HOURS NOTED;"},{"v":"1900-442"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1900},{"v":1},{"v":21},{"v":"1900-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23735"},null,{"v":"?"},{"v":"DINNER"},{"v":"?"},{"v":"141 QUEST 72e RUE,[PARIS,FRANCE]"},{"v":"CARD;4.25X6.75;"},{"v":"?"},{"v":"MENU IN FRENCH"},{"v":"1891-014"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1891},{"v":2},{"v":4},{"v":"1891-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23737"},null,{"v":"COLONIAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BAHAMAS"},{"v":"CARD; ILLUS; COL;3.75X7.5;"},null,{"v":"DECORATIVE BORDER AROUND HOTEL NAME;"},{"v":"1901-112"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":59},{"v":1901},{"v":1},{"v":17},{"v":"1901-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23738"},null,{"v":"NEW YORK ASSOCIATION OF OBERLIN ALUMNI"},{"v":"EIGHTEENTH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"ALDINE, [NEW YORK, NY?]"},{"v":"FOLDER; ILLUS; 6X6.5;"},{"v":"ANNIVERSARY;"},{"v":"PHOTO OF OBERLIN COLLEGE ON COVER; PROGRAM, OFFICERS AND RECEPTION COMMITTEE LISTED;"},{"v":"1905-280"},null,null,null,{"v":"New York Association Of Oberlin Alumni"},null,null,null,{"v":"complete"},{"v":"12"},{"v":14},{"v":1905},{"v":4},{"v":14},{"v":"1905-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23739"},null,{"v":"SOUTHERN RAILWAY INSPECTION TRIP"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE, KNOXVILLE-SALISBURY"},{"v":"CARD; ILLUS; 5.6X6.6;"},null,{"v":"TABLE D'HOTE MENU; DECORATIVE WREATH AROUND RAILWAY NAME;"},{"v":"1905-864"},null,null,null,{"v":"Southern Railway Inspection Trip"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1905},{"v":11},{"v":16},{"v":"1905-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23740"},null,{"v":"THE NATIONAL FEDERATION OF AMERICA"},{"v":"BANQUET TO THE EARL OF ABERDEEN"},{"v":"PATRIOTIC?"},{"v":"DELMONICO'S [NEW YORK]"},{"v":"FOLDER; 5X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; LIST OF VARIOUS TOASTS;"},{"v":"1891-126"},null,null,null,{"v":"The National Federation Of America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1891},{"v":12},{"v":8},{"v":"1891-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23741"},null,{"v":"THE LINCOLN ASSOCIATION"},{"v":"24TH ANNUAL BANQUET"},{"v":"PATR"},{"v":"TAYLOR'S HOTEL, JERSEY CITY, N.J."},{"v":"BOOKLET; ILL; 7X7"},{"v":"PATRIOTIC HOLIDAY"},{"v":"PROFUSELY ILLUSTRATED,PROGRAM ITEMIZED"},{"v":"1889-021"},null,null,null,{"v":"The Lincoln Association"},null,null,null,{"v":"complete"},{"v":"16"},{"v":25},{"v":1889},{"v":2},{"v":12},{"v":"1889-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23742"},null,{"v":"USMA"},{"v":"DINNER"},{"v":"MIL;"},{"v":"DELMONICO'S,NY"},{"v":"4 PAGE BOOKLET;ILLUS COVER;RIBBON TRIM;6 X 8;"},{"v":"FAREWELL BANQUET"},{"v":"MENU IN SPANISH;SEPARATE PAGES FOR OFFICERS,COMMITTEE & PROGRAM;"},{"v":"1890-073"},null,null,null,{"v":"Usma"},null,null,null,{"v":"complete"},{"v":"12"},{"v":25},{"v":1890},{"v":6},{"v":12},{"v":"1890-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23743"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"HARBOR WITH STATURE OF LIBERTY;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-960"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1901},{"v":4},{"v":19},{"v":"1901-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23744"},null,{"v":"BRITISHSCHOOLS AND UNIVERSITIES CLUB OF NEW YORK"},{"v":"KING'S BIRTHDAY DINNER"},{"v":"PATR;"},{"v":"DELMONICO'S [NEW YORK]"},{"v":"BOOKLET; ILLUS; 4 X 7;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; TOASTS; MUSIC; BRITISH CREST AND FLAG;"},{"v":"1906-805"},null,null,null,{"v":"British Schools And Universities Club Of New York"},null,null,null,{"v":"complete"},{"v":"16"},{"v":19},{"v":1906},{"v":11},{"v":9},{"v":"1906-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23745"},null,{"v":"PENN. RR - PULLMAN DINING CAR SERVICE"},{"v":"DINNER - TOUR OF THE PRES. TO CHICAGO & THE NORTHWEST"},{"v":"POL;"},{"v":"EN ROUTE"},{"v":"BROADSIDE; ILLUS; 5.25 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1899-616"},null,null,null,{"v":"Pennsylvania Railroad Dining Car"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1899},{"v":10},{"v":11},{"v":"1899-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23746"},null,{"v":"AMEN CORNER"},{"v":"SEVENTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"FIFTH AVENUE HOTEL, NEW YORK CITY"},{"v":"BOOKLET; 12X16;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IS IN FORM OF A HUMOROUS NEWSPAPER; MEMBERS LISTED;"},{"v":"1907-197"},null,null,null,{"v":"Amen Corner"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1907},{"v":2},{"v":9},{"v":"1907-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23747"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SAILBOAT WITH STEAMSHIP IN BACKGROUND; MUSICAL PROGRAM ON BACK;"},{"v":"1901-826"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":4},{"v":2},{"v":"1901-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23748"},null,{"v":"MURRAY'S"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.25 X 7.25;"},null,{"v":"TABLE D'HOTE DINNER;"},{"v":"1907-839"},null,null,null,{"v":"Murray's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1907},{"v":9},{"v":21},{"v":"1907-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23749"},null,{"v":"PENNSYLVANIA RAILROAD"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"PENN."},{"v":"CARD;ILLUS;4X6;"},null,{"v":"PRICE LISTED FOR COMPLETE MEAL;"},{"v":"1893-059"},null,null,null,{"v":"Pennsylvania Railroad Dining Cars"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1893},{"v":5},{"v":2},{"v":"1893-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23750"},null,{"v":"HOTEL CLAREMONT"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 6.25 X 9;"},null,{"v":"PRICED MENU;"},{"v":"1893-086"},null,null,null,{"v":"Hotel Claremont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1893},{"v":1},{"v":1},{"v":"1893-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23751"},null,{"v":"ST. STEPHEN'S PARISH"},{"v":"DINNER FOR RT. REV. BISHOP JAMES AUGUSTIN MC PAUL"},{"v":"REL;"},{"v":"PERTH AMBOY, NJ"},{"v":"CARD; 4.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DINNER IN HONOR OF FIRST PASTORAL VISIT;"},{"v":"1895-101"},null,null,null,{"v":"St. Stephen's Parish"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1895},{"v":5},{"v":30},{"v":"1895-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23752"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA PROVENCE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CHATEAU; NAUTICAL FLAGS;"},{"v":"1906-684"},null,null,null,{"v":"Compagnie Generale Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1906},{"v":8},{"v":30},{"v":"1906-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23753"},null,{"v":"COMPAGNIE GENERALE TRANSATLANTIQUE"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"ON BOARD PAQUEBOT \"LA SAVOIE\""},{"v":"FOLDER; ILLUS; COL; 4X6;"},null,{"v":"MENU IN FRENCH; PHOTOGRAPH OF CHATEAU DE CHENONCEAUX ON FRONT COVER AND STEAMSHIP ON BACK COVER, SURROUNDED BY FOREIGN FLAGS;"},{"v":"1907-374"},null,null,null,{"v":"Compagnie Generale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":24},{"v":1907},{"v":4},{"v":12},{"v":"1907-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23754"},null,{"v":"HOLLAND SOCIETY"},{"v":"FOURTH ANNUSL DINNER"},{"v":"PATR;"},{"v":"HOTEL BRUNSWICK [NY?]"},{"v":"FOLDER; ILLUS; 8.75X12;"},{"v":"[SOC?]"},{"v":"DUTCH; TOASTS; WINDMILL AND MILKMAID; SAILINGSHIP AND SEAL; TWO COPIES;"},{"v":"1889-004"},null,null,null,{"v":"Holland Society"},null,null,null,{"v":"complete"},{"v":"4"},{"v":55},{"v":1889},{"v":1},{"v":8},{"v":"1889-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23755"},null,{"v":"CINCINNATI LODGE OF ELKS NO. 5"},{"v":"DINNER TENDERED TO JUDGE HENRY A. MELVIN"},{"v":"SOC;"},{"v":"ST. NICHOLAS HOTEL, [CINCINNATI, OH?]"},{"v":"FOLDER; ILLUS; 5.5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE; PHOTO OF MR. MELVIN ON COVER;"},{"v":"1905-934"},null,null,null,{"v":"Cincinnati Lodge Of Elks No. 5"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1905},{"v":12},{"v":2},{"v":"1905-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23757"},null,{"v":"ANCIENT AND HONORABLE ARTILLERY CO. OF MASSACHUSETTS"},{"v":"259TH ANNIVERSARY"},{"v":"MIL;"},{"v":"FANEUIL HALL, [BOSTON, MA]"},{"v":"FOLDER; COL; ILLUS; 4.5 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"SEAL OF ORGANIZATION; MAROON TASSEL; WINES; TOASTS;"},{"v":"1897-216"},null,null,null,{"v":"Ancient And Honorable Artillery Co. Of Massachusetts"},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1897},{"v":6},{"v":7},{"v":"1897-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23759"},null,{"v":"DARTMOUTH ALUMNI ASSOCIATION OF BOSTON AND VICINITY"},{"v":"REUNION AND DINNER"},{"v":"EDUC;"},{"v":"HOTEL VENDOME"},{"v":"FOLDER;ILL;COL;5X6.25;"},{"v":"ANNIVERSARY;"},{"v":"RAISED DARTMOUTH EMBLEM ON FRONT COVER;NAMES LISTED"},{"v":"1900-365"},null,null,null,{"v":"Dartmouth Alumni Association Of Boston And Vicinity"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23760"},null,{"v":"CIE GLE TRANSATLANTIQUE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT \"LA LORRAINE\""},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MOET & CHANDON CHAMPAGNE LISTED; MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDERAL;"},{"v":"1907-332"},null,null,null,{"v":"Compagnie Generale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":36},{"v":1907},{"v":3},{"v":28},{"v":"1907-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23761"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; COL; 4.5 X 7;"},null,{"v":"LOGO; GREEN STOCK;"},{"v":"1901-586"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":6},{"v":"1901-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23762"},null,{"v":"AMERICAN COLONY OF PARIS"},{"v":"FAREWELL BANQUET TO GENERAL HORACE PORTER"},{"v":"SOC;"},{"v":"HOTEL PALAIS D'ORSAY, PARIS, FRANCE"},{"v":"BOOKLET; COL; ILLUS; 6 X 8.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; MEDALLIONS OF BENJAMIN FRANKLIN (?) AND GENERAL PORTER; SEPIA ONAMENTAL BORDERS; MUSIC;"},{"v":"1905-395"},null,null,null,{"v":"American Colony Of Paris"},null,null,null,{"v":"complete"},{"v":"8"},{"v":47},{"v":1905},{"v":5},{"v":17},{"v":"1905-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23763"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELIDAMFER AUGUSTE VICTORIA"},{"v":"BROADSHEET; 6.75X9.0; ILLUS; COLOR;"},null,{"v":"ILLUS, [ROCK OF GIBRALTAR] IN BACKGROUND; STEAMSHIP AND SAILING SHIPS IN FOREGROUND; CONCERT PROGRAMM LISTED;"},{"v":"1900-743"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23765"},null,{"v":"NEW YORK PRESS CLUB"},{"v":"COMPLIMENTARY DINNER TO GEN. FELIX AGNUS OF BALTIMORE"},{"v":"PROF;"},{"v":"NEW YORK PRESS CLUB [NYC?}"},{"v":"FOLDER; ILLUS; 4.75 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES; PHOTO OF GEN. AGNUS ON COVER;"},{"v":"1895-149"},null,null,null,{"v":"New York Press Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1895},{"v":9},{"v":5},{"v":"1895-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23766"},null,{"v":"ST. SAUVEUR"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"BAR HARBOR, ME"},{"v":"CARD; 4.5X6.75;"},null,{"v":"SPON AND PL NOTED BY FEB;"},{"v":"1905-679"},null,null,null,{"v":"St. Sauveur"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1905},{"v":8},{"v":25},{"v":"1905-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23768"},null,{"v":"BALTIMORE & OHIO RAILROAD COMPANY-FREIGHT TRAFFIC OFFICERS"},{"v":"5TH SEMI-ANNUAL DINNER"},{"v":"PROF;"},{"v":"PLANTERS HOTEL, ST.LOUIS,MO"},{"v":"BOOKLET;ILLUS;COL; 6.25X9;"},{"v":"SEMI-ANNUAL;"},{"v":"WINES FOR EACH COURSE;LIST OF GUESTS;DECORATED PAPER USED FOR COVER OF MENU;"},{"v":"1906-514"},null,null,null,{"v":"Baltimore & Ohio Railroad Company Freight Traffic Officers"},null,null,null,{"v":"complete"},{"v":"8"},{"v":33},{"v":1906},{"v":6},{"v":8},{"v":"1906-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23769"},null,{"v":"FLATIRON RESAURANT AND CAFE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 23RD STREET, NY"},{"v":"CARD; 3 X 11;"},null,{"v":"PRICED MENU; PRICED WINE LIST ON BACK; FACSIMILE OF CHECK;"},{"v":"1906-981"},null,null,null,{"v":"Flat Iron Resaurant And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":129},{"v":1906},{"v":12},{"v":21},{"v":"1906-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23770"},null,{"v":"NEW YORK PRESS CLUB"},{"v":"COMPLIMENTARY DINNER TO HON. WILLIAM E.S. FALES, VICE CONSUL TO AMOY ON THE OCCASION OF HIS RETURN FROM CHINA"},{"v":"PROF;"},{"v":"NEW YORK, NY"},{"v":"BROADSHEET; ILLUS; 4.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DESIGN ON MENU; INCLUDES NAME OF CATERER"},{"v":"1894-088"},null,null,null,{"v":"New York Press Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1894},{"v":9},{"v":22},{"v":"1894-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23771"},null,{"v":"BALTIMORE LUMBER EXCHANGE MERCHANTS CLUB"},{"v":"32ND ANNUAL DINNER"},{"v":"PROF;"},{"v":"BALTIMORE, MD"},{"v":"FOLDER; COL; 5.75 X 8.25;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE; MENU PRINTED ON WOOD; LOGO;"},{"v":"1905-969"},null,null,null,{"v":"Baltimore Lumber Exchange Merchants Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1905},{"v":12},{"v":12},{"v":"1905-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23772"},null,{"v":"ROYAL PALM HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU; ANNOUNCEMENT OF\"GRAND SWIMMING GALA  AT ROYAL PALM CASINO TONIGHT AT 8:30\""},{"v":"1901-661"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1901},{"v":3},{"v":14},{"v":"1901-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23775"},null,{"v":"PRINCETON ALUMNI ASSOCIATION OF PHILADELPHIA"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"THE BELLEVUE, PHILA,PA"},{"v":"BOOKLET; RIBBON TRIM; ILLUS;5.25 X 6.5;"},{"v":"ANNUAL"},{"v":"LIST OF SPEAKERS & MEMBERS INCLUDED;"},{"v":"1898-070"},null,null,null,{"v":"Princeton Alumni Association Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"12"},{"v":14},{"v":1898},{"v":2},{"v":8},{"v":"1898-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23776"},null,{"v":"FLUSHING INSTITUTE ASSOCIATION"},{"v":"THIRD ANNUAL DINNER"},{"v":"GOVT;"},{"v":"ST. DENIS HOTEL, (?FLUSHING, NY?)"},{"v":"FOLDER; ILLUS; 5.6X8;"},{"v":"ANNIVERSARY;"},{"v":"PHOTOGRAPH OF INSTITUTE AT TOP OF MENU;"},{"v":"1906-207"},null,null,null,{"v":"Flushing Institute Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1906},{"v":2},{"v":21},{"v":"1906-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23777"},null,{"v":"DEUTSCHES BUNDESSCHIELLEN MAINZ"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"MAINZ, GERMANY"},{"v":"BROADSIDE; ILLUS; 5.7X8.7;"},null,{"v":"GERMAN; ILLUSTRATIONS OF CITY, ALLEGORICAL FIGURES"},{"v":"1894-071"},null,null,null,{"v":"Deutsches Bundesschiellen Mainz"},null,null,null,{"v":"complete"},{"v":"2"},{"v":4},{"v":1894},{"v":6},{"v":18},{"v":"1894-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23778"},null,{"v":"MILITARY ORDER OF THE LOYAL LEGION OF THE U.S. COMMANDERY OF MINNESOTA"},{"v":"LINCOLN'S BIRTHDAY DINNER"},{"v":"PATR;"},{"v":"WEST HOTEL, MINNEAPOLIS, MINNESOTA"},{"v":"BOOKLET; ILLUS; COL; 5 X 7;"},{"v":"OTHER (ANNIV)"},{"v":"PICTURE OF LINCOLN; RED WHITE AND BLUE MEDAL; MUSIC AND TOASTS;"},{"v":"1895-034"},null,null,null,{"v":"Military Order Of The Loyal Legion Of The U.S. Commandery Of Minnesota"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1895},{"v":2},{"v":12},{"v":"1895-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23780"},null,{"v":"WILEY & HASKELL"},{"v":"EASTER DINNER"},{"v":"COMMERCIAL"},{"v":"STANWIX HALL, ALBANY,N.Y."},{"v":"CARD; ILL; 5.5X7.25;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"ILLUSTRATED BY TWO BIRDS ON EITHER SIDE OF A RIBBONED WISHBONE;"},{"v":"1893-043"},null,null,null,{"v":"Stanwix Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1893},{"v":4},{"v":2},{"v":"1893-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23781"},null,{"v":"ROYAL POINCIANA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PALM BEACH, FL"},{"v":"CARD; 4.5 X 8;"},null,{"v":"LOGO; NOTE ABOUT PURITY OF DRINKING WATER;"},{"v":"1901-683"},null,null,null,{"v":"Royal Poinciana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":86},{"v":1901},{"v":3},{"v":17},{"v":"1901-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23784"},null,{"v":"ST. LOUIS CLUB BOARD OF GOVERNORS"},{"v":"BANQUET TO COMMITTEES"},{"v":"SOC;"},{"v":"[ST.LOUIS, MO]"},{"v":"CARD; 4.25 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES; CIGARS AND CIGARETTES;"},{"v":"1901-190"},null,null,null,{"v":"St. Louis Club Board Of Governors"},null,null,null,{"v":"under review"},{"v":"2"},{"v":25},{"v":1901},{"v":1},{"v":26},{"v":"1901-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23785"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD NEW YORK"},{"v":"CARD; ILLUS; 4 X 6.25;"},null,{"v":"PRICED WINE LIST ON BACK; RATES OF EXCHANGE; FLAG WITH AMERICAN EAGLE;"},{"v":"1900-804"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23786"},null,{"v":"BANKERS' CLUB OF CHICAGO"},{"v":"93RD REGULAR MEETING"},{"v":"PROF;"},{"v":"THE AUDITORIUM"},{"v":"FOLDER; 4.75X7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; GUEST SPEAKER AND SUBJECT LISTED;"},{"v":"1905-772"},null,null,null,{"v":"Bankers' Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1905},{"v":10},{"v":21},{"v":"1905-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23787"},null,{"v":"NEW YORK HERALD"},{"v":"DINNER TO GOVERNOR CHARLES E. MAGOON"},{"v":"PROF;"},{"v":"MIRAMAR, HAVANA, CUBA"},{"v":"FOLDER; ILLUS; COL; 3.5 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; GRAY STOCK WITH PINK PLUSH ROSE; SEPARATE PLACE CARD FOR MINISTER MORGAN WITH FEATHERED BIRD; EVENT NOTED BY FEB;"},{"v":"1907-383"},null,null,null,{"v":"New York Herald"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1907},{"v":4},{"v":13},{"v":"1907-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23788"},null,{"v":"PENNSYLVANIA RR"},{"v":"BREAKFAST - PULLMAN DINING CAR SERVICE"},{"v":"COMMERCIAL"},{"v":"EN ROUTE TO WILMINGTON"},{"v":"BROADSIDE; ILLUS; COL;4.75 X 6.5;"},{"v":"LAUNCHING OF STEAM YACHT \"NIAGARA\""},null,{"v":"1898-096"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1898},{"v":2},{"v":19},{"v":"1898-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23789"},null,{"v":"INDEPENDENCE LEAGUE COUNTY COMMITTEE OF NEW YORK"},{"v":"BANQUET TO WILLIAM RANDOLF HEARST"},{"v":"POLIT;"},{"v":"HOTEL SAVOY, NEW YORK"},{"v":"BOOKLET; ILLUS; 6 X 9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; PHOTO OF W.R. HEARST; DINNER ALSO IN CELEBRATION OF JEFFERSON DAY; QUOTES BY THOMAS JEFFERSON; TOASTS;"},{"v":"1907-379"},null,null,null,{"v":"Independence League County Committee Of New York"},null,null,null,{"v":"complete"},{"v":"10"},{"v":21},{"v":1907},{"v":4},{"v":13},{"v":"1907-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23790"},null,{"v":"NEW HAVEN COMMERCIAL TRAVELERS' ASSOCIATION"},{"v":"THIRD ANNUAL DINNER"},{"v":"PROF;"},{"v":"NEW HAVEN HOUSE, NEW HAVEN CT"},{"v":"FOLDER; ILLUS; 4.5 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"ORNAMENTAL BORDER; SPEECHES AND MUSIC;"},{"v":"1907-071"},null,null,null,{"v":"New Haven Commercial Travelers' Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1907},{"v":1},{"v":12},{"v":"1907-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23791"},null,{"v":"ALUMNI ASSOCIATION N.Y.N.SS. ST. MARY'S"},{"v":"THIRD ANNUAL BANQUET"},{"v":"NAV;"},{"v":"ON BOARD, 24TH STREET, EAST RIVER"},{"v":"FOLDER; ILLUS; COL; 5X8.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; TOASTS LISTED; OFFICERS LISTED;"},{"v":"1906-918"},null,null,null,{"v":"Alumni Association N.Y.N.S.S. St. Mary's"},null,null,null,{"v":"complete"},{"v":"8"},{"v":10},{"v":1906},{"v":12},{"v":8},{"v":"1906-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23792"},null,{"v":"EASTERN HOTEL RESTAURANT AND CAFE"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLLUS; 5.5X8.5;"},null,{"v":"[DATE INFO SUPPLIED BY FEB]; SPECIALS HANDWRITTEN IN FADED LAVENDAR INK; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-772"},null,null,null,{"v":"Eastern Hotel Restaurant And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":265},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23793"},null,{"v":"MERCHANTS IN DRY GOODS TRADE"},{"v":"BANQUET IN HONOR OF WILLIAM L.STRONG,MAYOR-ELECT OF NY CITY"},{"v":"PROF;"},{"v":"DWLMONICO'S NY"},{"v":"2 CARDS JOINED BY RIBBONS; ILLUS;6.5X8.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"SEPARATE PAGE WITH COMPLETE SEATING PLAN;"},{"v":"1894-120"},null,null,null,{"v":"Merchants In Dry Goods Trade"},null,null,null,{"v":"under review"},{"v":"4"},{"v":21},{"v":1894},{"v":12},{"v":13},{"v":"1894-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23794"},null,{"v":"UNION LEAGUE CLUB"},{"v":"DINNER TO GEN. HORACE PORTER, AMBASSADOR TO FRANCE;"},{"v":"SOCIAL;"},{"v":"DELMONICO'S"},{"v":"BOOKLET; ILLUS; COL; 3 COLOR RIBBON TRIM;5 X 6.75;"},{"v":"BANQUET;"},{"v":"MENU IN FRENCH; WINES LISTED; PROGRAM & SPEAKERS INCLUDED; COMMITTEE MEMBERS LISTED;"},{"v":"1897-159"},null,null,null,{"v":"Union League Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":20},{"v":1897},{"v":5},{"v":3},{"v":"1897-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23795"},null,{"v":"HOTEL JEFFERSON"},{"v":"NEW YEAR'S DINNER"},{"v":"COMMERCIAL"},{"v":"SAN FRANCISCO, CA"},{"v":"FOLDER; ILLUS; 4.75X5.75;"},{"v":"SECULAR HOLIDAY;"},null,{"v":"1907-010"},null,null,null,{"v":"Hotel Jefferson"},null,null,null,{"v":"complete"},{"v":"8"},{"v":39},{"v":1907},{"v":1},{"v":1},{"v":"1907-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23796"},null,{"v":"HOTEL MARLBOROUGH"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; 4.5 X 7;"},null,{"v":"HOTEL CREST;"},{"v":"1899-847"},null,null,null,{"v":"Hotel Marlborough"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1899},{"v":12},{"v":16},{"v":"1899-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23797"},null,{"v":"CHAMBER OF COMMERCE OF THE STATE OF NEW YORK"},{"v":"126TH ANNUAL MEETING"},{"v":"POL;"},{"v":"DELMONICO'S,NY"},{"v":"BOOKLET;5X7;"},{"v":"LUNCHEON"},{"v":"MENU IN FRENCH"},{"v":"1894-051"},null,null,null,{"v":"Chamber Of Commerce Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1894},{"v":5},{"v":3},{"v":"1894-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23798"},null,{"v":"WHOLESALE SADDLERY ASSOCIATION OF THE UNITED STATES"},{"v":"BANQUET OF SEVENTEENTH ANNUAL CONVENTION"},{"v":"COMMERCIAL"},{"v":"AUDITORIUM HOTEL, (?CHICAGO, IL?)"},{"v":"BOOKLET; ILLUS; COL; 5.6X7;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; TOASTS LISTED; ASSOCIATION SEAL ON COVER; NAME OF PRINTER IN CHICAGO STAMPED ON BACK OF MENU, ALTHOUGH NO GEOGRAPHIC INDICATION LISTED ON MENU; SILK RIBBON ATTACHMENT;"},{"v":"1905-476"},null,null,null,{"v":"Wholesale Saddlery Association Of The United States"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1905},{"v":6},{"v":15},{"v":"1905-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23799"},null,{"v":"UNIVERSAL COOKERY AND FOOD ASSOCIATION"},{"v":"TWENTIETH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"THE CAFE ROYAL, LONDON,[ENGLAND]"},{"v":"FOLDER; 4 X 6.25;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH;"},{"v":"1905-847"},null,null,null,{"v":"Universal Cookery And Food Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1905},{"v":11},{"v":13},{"v":"1905-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23800"},null,{"v":"ROYAL POINCIANA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"PALM BEACH, FL"},{"v":"CARD; 4 X 7.5;"},null,{"v":"LOGO;"},{"v":"1901-692"},null,null,null,{"v":"Royal Poinciana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1901},{"v":3},{"v":18},{"v":"1901-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23801"},null,{"v":"THE WINDSOR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MONTREAL [CANADA?]"},{"v":"FOLDER; ILLUS; 5 X 5.5;"},null,{"v":"ILLUS. OF TUREEN, WINE, FLOWERS; WINE LIST; MEAL HOURS; 2 COPIES;"},{"v":"1891-094"},null,null,null,{"v":"The Windsor"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":150},{"v":1891},{"v":9},{"v":14},{"v":"1891-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23802"},null,{"v":"SUPERINTENDENT INSPECTORS AND CAPTAINS OF POLICE OF NEW YORK CITY"},{"v":"TENTH ANNUAL DINNER"},{"v":"PROF"},{"v":"DELMONICO'S,( NEW YORK)"},{"v":"FOLDER; ILL; COL; 5X7.5"},{"v":"ANNUAL DINNER"},{"v":"MENU IN FRENCH; MEMBERS LISTED"},{"v":"1891-008"},null,null,null,{"v":"Superintendent Inspectors And Captains Of Police Of New York City"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1891},{"v":1},{"v":26},{"v":"1891-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23803"},null,{"v":"THE ROCKINGHAM"},{"v":"BREAKFAST MENU"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER, RI"},{"v":"BROADSIDE; ILLUS; 4.5X7.25;"},null,{"v":"ILLUS. OF BREAKFAST TABLE;"},{"v":"1895-136"},null,null,null,{"v":"The Rockingham"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1895},{"v":8},{"v":1},{"v":"1895-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23804"},null,{"v":"DENVAR BAR ASSOCIATION"},{"v":"9TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"BROWN PALACE, THE, DENVER, CO"},{"v":"FOLDER; ILLUS; COL; 5.25X6.75;"},{"v":"ANNIVERSARY;"},{"v":"EACH MENU & WINE ITEM FOLLOWED BY LITERARY QUOTATION; TOASTS (EACH SUBJECT FOLLOWED BY LITERARY QUOTATION); COMMITTEE LISTED; SKETCH OF HOTEL & DECORATIVE WREATH;"},{"v":"1901-442"},null,null,null,{"v":"Denver Bar Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1901},{"v":2},{"v":21},{"v":"1901-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23805"},null,{"v":"TRUSTEES OF THE MISSOURI BOTANICAL GARDEN"},{"v":"ANNUAL BANQUET"},{"v":"EDUC"},{"v":"SOUTHERN HOTEL,ST.LOUIS"},{"v":"CARD; ILL; 5.5X8.5"},{"v":"ANNUAL BANQUET"},{"v":"PORTRAIT OF UNNAMED MAN ILLUSTRATED"},{"v":"1890-068"},null,null,null,{"v":"Trustees Of The Missouri Botanical Garden"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1890},{"v":5},{"v":26},{"v":"1890-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23806"},null,{"v":"MILLBROOK?"},{"v":"DINNER"},null,{"v":"?"},{"v":"CARD; ILL; 5.25X6.5"},null,{"v":"MENU IN FRENCH;"},{"v":"1890-053"},null,null,null,{"v":"Millbrook?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1890},{"v":4},{"v":7},{"v":"1890-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23808"},null,{"v":"ADOLPH WALDHEIM'S"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"408 EAST 34 STREET,NEW YORK,NY"},{"v":"FOLDER;6X9.25;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN;"},{"v":"1900-830"},null,null,null,{"v":"Adolph Waldheim's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":74},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23809"},null,{"v":"BATES (HOTEL)"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"INDIANAPOLIS"},{"v":"BROADSIDE; 4.75 X 7.25;"},{"v":"SECULAR HOLIDAY. HOLIDAY"},null,{"v":"1898-350"},null,null,null,{"v":"Bates (Hotel)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23810"},null,{"v":"(KING KARL AND QUEEN OLGA OF WURTINBERG)"},{"v":"?"},null,{"v":"(CHATEAU DE FRIEDRICHSHAFEN)"},{"v":"CARD; ILL; 3.75X6"},null,{"v":"COAT OF ARMS OF FRIEDRICHSHAFEN EMBOSSED ON TOP OF CARD, MENU IN FRENCH,INK VERY FADED,ABOVE INFORMATION FROM HANDWRITTEN NOTE ON BACK OF CARD,DATE HANDWRITTEN ON TOP FRONT OF CARD"},{"v":"1889-070"},null,null,null,{"v":"King Karl And Queen Olga Of Wurtinberg"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1889},{"v":9},{"v":10},{"v":"1889-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23811"},null,{"v":"TRUSTEES OF THE MISSOURI BOTANICAL GARDEN"},{"v":"7TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"MERCANTILE CLUB, ST. LOUIS, MO"},{"v":"CARD; ILLUS; 5.75 X 9;"},{"v":"SOC;"},{"v":"WINES; DRAWING OF FOUNDER HENRY SHAW?;"},{"v":"1896-098"},null,null,null,{"v":"Trustees Of The Missouri Botanical Garden"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1896},{"v":5},{"v":1},{"v":"1896-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23812"},null,{"v":"HOTEL MAJESTIC"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"[NEW YORK, NY]"},{"v":"BROADSHEET; 6.0X11.0;"},null,{"v":"PRICED MENU;"},{"v":"1900-610"},null,null,null,{"v":"Hotel Majestic"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":169},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23813"},null,{"v":"HYGEIA HOTEL"},{"v":"FOURTH OF JULY DINNER"},{"v":"COMMERCIAL"},{"v":"OLD POINT COMFORT,VA"},{"v":"CARD;ILL;COL;5X8;"},null,{"v":"SAME FOURTH OF JULY CARD AS 1899-499 FROM ASHEVILLE,NC;"},{"v":"1899-500"},null,null,null,{"v":"Hygeia Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1899},{"v":7},{"v":4},{"v":"1899-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23814"},null,{"v":"SHERMAN HOUSE"},{"v":"RAYMOND EXCURSION PARTY"},null,{"v":"CHICAGO,IL."},{"v":"FOLDER;ILL;4 1/2X7"},{"v":"COMPL DINNER"},{"v":"FRONT COVER ILLUSTRATED;INSIDE COVER HOTEL ILLUSTRATED;WINE LIST ON BACK COVER."},{"v":"1883-004"},null,null,null,{"v":"Sherman House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":161},{"v":1883},{"v":4},{"v":8},{"v":"1883-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23815"},null,{"v":"HOMEOPATHIC MEDICAL SOCIETY OF THE COUNTY OF KINGS"},{"v":"DINNER TO COMMEMORATE THE SEMI-CENTENNIIAL"},{"v":"PROF;"},{"v":"THE ASSEMBLY, BROOKLYN, HEW YORK"},{"v":"BOOKLET; ILLUS; 5.5 X 8.5;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE; PORTRAIT ON COVER;"},{"v":"1907-850"},null,null,null,{"v":"Homeopathic Medical Society Of The County Of Kings"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1907},{"v":9},{"v":26},{"v":"1907-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23816"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; COL; 5 X 9;"},null,null,{"v":"1901-493"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":2},{"v":24},{"v":"1901-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23817"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK-LUNCHEON"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 6X9.25;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; DECORATIVE BORDER;"},{"v":"1906-618"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1906},{"v":7},{"v":23},{"v":"1906-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23818"},null,{"v":"SAINT NICHOLAS SOCIETY"},{"v":"DINNER"},{"v":"SOC;"},{"v":"DELMONICO'S NY"},{"v":"BOOKLET JOINED BY SILK RIBBON; ILLUS; COL; 4.5 X 7;"},{"v":"?"},{"v":"WINE LIST & PRICES ON SEPARATE PAGE;"},{"v":"1899-799"},null,null,null,{"v":"Saint Nicholas Society"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":47},{"v":1899},{"v":12},{"v":6},{"v":"1899-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23819"},null,{"v":"SECOND DISTRICT DENTAL SOCIETY AND PROFESSIONAL FRIENDS"},{"v":"BANQUET TENDERED TO DR. WILLIAM JARVIE"},{"v":"PROF;"},{"v":"WALDORF-ASTORIA HOTEL, NEW YORK, NY"},{"v":"FOLDER; COL; 5X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINE LISTED; MENU IN FRENCH; OFFICERS, COMMITTEES AND TOASTS LISTED;"},{"v":"1906-833"},null,null,null,{"v":"Second District Dental Society And Professional Friends"},null,null,null,{"v":"complete"},{"v":"6"},{"v":34},{"v":1906},{"v":11},{"v":17},{"v":"1906-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23820"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF ATHENS; MUSICAL PROGRAM ON BACK;"},{"v":"1901-698"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":3},{"v":19},{"v":"1901-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23821"},null,{"v":"HOTEL ALCAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE,  FL"},{"v":"CARD; 5 X 9;"},null,{"v":"LOGO; ARTISTS' RECEPTION IN EVENING; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-382"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":2},{"v":15},{"v":"1901-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23822"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-648"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":3},{"v":13},{"v":"1901-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23824"},null,{"v":"NORTHERN STEAMSHIP COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP NORTH WEST"},{"v":"FOLDER;ILLUS; COL; 7 X 11;"},null,{"v":"PRICED MENU; NOTE ABOUT PURITY OF WATER; MIDWEST COMPANY SINCE TIME IS STATED AS CENTRAL TIME; SHIP AND FLAG; VARIOUS PUNCHES LISTED UNDER DESSERTS; WINE LIST;"},{"v":"1898-228"},null,null,null,{"v":"Northern Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":206},{"v":1898},{"v":7},{"v":13},{"v":"1898-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23825"},null,{"v":"MR. SHIUZO ISUKAHARA"},{"v":"DINNER TO THE DELEGATES OF THE INTERNATIONAL MARINE CONFERENCE"},{"v":"GOVT;"},{"v":"CHAMBERLIN'S [WASH.D.C.]"},{"v":"CARD;ILLUS.IN COLOR; 5.5 X 6.75;"},{"v":"IMPERIAL DEPARTURE OF JAPAN"},{"v":"INCLUDES WINES; HANDWRITTEN LIST OF GUESTS BEING HONORED ON THE BACK;"},{"v":"1889-099"},null,null,null,{"v":"Mr. Shiuzo Isukahara"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1889},{"v":12},{"v":20},{"v":"1889-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23826"},null,{"v":"COZZENS' WEST POINT HOTEL"},{"v":"DAILY MENU"},null,null,{"v":"SINGLE SHEET PRINTED ON BOTH SIDES"},null,{"v":"NO ILLUSTRATIONS"},{"v":"1852-001"},null,null,null,{"v":"Cozzens' West Point Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1852},{"v":9},{"v":3},{"v":"1852-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23828"},null,{"v":"RED STAR LINE"},{"v":"LUNCH MENU"},{"v":"COMMERCIAL"},{"v":"S.S. \"FRIESLAND\""},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"GARLAND & CHERUB ILLUSTRATIONS;"},{"v":"1900-548"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":1},{"v":27},{"v":"1900-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23829"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; 4.5 X 7.5;"},null,{"v":"LOGO;"},{"v":"1901-371"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":52},{"v":1901},{"v":2},{"v":14},{"v":"1901-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23830"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 5 X 9;"},null,null,{"v":"1901-745"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":3},{"v":24},{"v":"1901-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23831"},null,{"v":"CHRYSANTHEMUM CLUB"},{"v":"DINNER FOR FRANK C. BONE"},{"v":"[SOC?];"},{"v":"MANHATTAN HOTEL, NEW YORK, NY"},{"v":"BROADSIDE; 4.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU WRITTEN IN FORM OF PRESCRIPTION: HOTEL LISTED AS \"DISPENSING CHEMIST;\""},{"v":"1898-375"},null,null,null,{"v":"Chrysanthemum Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1898},{"v":12},{"v":3},{"v":"1898-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23832"},null,{"v":"GRAND JURY SEPTEMBER TERM"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"HOTEL WASHINGTON, JERSEY CITY, NJ"},{"v":"BOOKLET; ILLUS; 5.5 X 7;"},{"v":"OTHER (SOC);"},{"v":"WINES; PORTRAIT ON COVER; BLUE RIBBON; MEMBERS LISTED;"},{"v":"1898-400"},null,null,null,{"v":"Grand Jury September Term"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1898},{"v":12},{"v":14},{"v":"1898-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23833"},null,{"v":"ONCE A YEAR CLUB OF INSURANCE JOURNALISTS"},{"v":"BANQUET AND MEETING"},{"v":"PROF;"},{"v":"NEW YORK PRESS CLUB;MORTON BUILDING;NY"},{"v":"FOLDER;ILLUS;4.5X6;"},{"v":"ANNIVERSARY;"},{"v":"MEN WITH HATCHETS DROPPING THEM INTO A SHALLOW HOLE BEFORE ENTERING THE BUILDING;WINES;THE SUCCESFUL CANDIDATE FOR PRESIDENT OF THE ORGANIZATION MUST AS USUAL \"PUT UP\" A CASE OF CHAMPAGNE;NAMES;TALKS;"},{"v":"1901-281"},null,null,null,{"v":"Once A Year Club Of Insurance Journalists"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1901},{"v":2},{"v":5},{"v":"1901-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23834"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"SHIPS ON SEA WITH MOUNTAINS IN BACKGROUND;BACK COVER,CHILD LEADING BIRDS IN SONG;MUSICAL PROGRAM;MENUS SEPARATE IN GERMAN AND ENGLISH;"},{"v":"1901-772"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1901},{"v":3},{"v":28},{"v":"1901-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23835"},null,{"v":"SHOE MANUFACTURERS ASSOCIATION OF NEW YORK CITY, THE"},{"v":"DINNER"},{"v":"PROF;"},{"v":"DELMONICO'S, [NEW YORK]"},{"v":"BOOKLET; 6 X 9;"},{"v":"ANNIVERSARY (?);"},{"v":"MENU IN FRENCH; TOASTS;"},{"v":"1906-174"},null,null,null,{"v":"Shoe Manufacturers Association Of New York City, The"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1906},{"v":2},{"v":15},{"v":"1906-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23837"},null,{"v":"MANHATTAN BEACH HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"[LONG ISLAND?]"},{"v":"FOLDER; ILLUS; 9.5X12.5;"},null,{"v":"PRICED WINE LIST ON BACK; DRAWING OF HOTEL AND GROUNDS ON COVER; REFERENCE TO PERCY C. WILLIAMS' VAUDEVILLE CARNIVALS AT MANHATTAN BEACH THEATRE;"},{"v":"1905-640"},null,null,null,{"v":"Manhattan Beach Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":367},{"v":1905},{"v":8},{"v":5},{"v":"1905-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23839"},null,{"v":"SAINT NICHOLAS SOCIETY"},{"v":"PAAS FESTIVAL"},{"v":"SOC;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BROADSHEET; ILLUS; 4.5X7;"},{"v":"OTHER (FESTIVAL);"},{"v":"FRENCH; INCLUDES PRICED WINE LIST; DRAWING AT TOP OF MENU;"},{"v":"1899-304"},null,null,null,{"v":"Saint Nicholas Society"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":41},{"v":1899},{"v":4},{"v":3},{"v":"1899-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23840"},null,{"v":"KNIGHTS TEMPLAR COOK CO."},{"v":"10TH ANNUAL CHARITY BALL"},{"v":"SOC;"},{"v":"AUDITORIUM, CHICAGO, IL"},{"v":"BOOKLET; ILLUS; 4.25X4.75;"},{"v":"OTHER (ANNUAL EVENT);"},{"v":"INCLUDES PRICED WINE LIST; HERALDIC FIGURE ON COVER;"},{"v":"1895-213"},null,null,null,{"v":"Knights Templar Cook Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":18},{"v":1895},{"v":12},{"v":18},{"v":"1895-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23841"},null,{"v":"ARION SOCIETY"},{"v":"BREAKFAST"},{"v":"PROF(?);"},{"v":"PENNSYLVANIA RAILROAD DINING CARS EN ROUTE NEW YORK TO CHICAGO"},{"v":"CARD;4.5 X.6.5;"},null,{"v":"INFORMATION ABOUT THE EVENT HADWRITTEN;"},{"v":"1899-538"},null,null,null,{"v":"Arion Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1899},{"v":8},{"v":1},{"v":"1899-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23842"},null,{"v":"COMRADES AND FRIENDS OF GENERAL MICHAEL KIRWIN"},{"v":"DINNER"},{"v":"OTHER (PRIVATE);"},{"v":"HOFFMAN HOUSE"},{"v":"BOOKLET;ILLUS;COL;5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES SERVED;TOASTS LISTED;"},{"v":"1897-193"},null,null,null,{"v":"Comrades And Friends Of General Michael Kirwin"},null,null,null,{"v":"complete"},{"v":"8"},{"v":40},{"v":1897},{"v":6},{"v":17},{"v":"1897-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23843"},null,{"v":"LANGHAM HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"LONDON, ENGLAND"},{"v":"FOLDER; ILLUS; COL; 6.5 x 8.5;"},null,{"v":"FRENCH; DECORATIVE BORDER; ILLUSTRATIONS OF ACTORS AND SERVING PEOPLE; INCLUDES LISTINGS AND DESCRIPTIONS OF THEATRE EVENTS IN LONDON, AS WELL AS ADVERTISEMENTS FOR TAILORS, BANKS, FRENCH TUTORS, WINES, ETC."},{"v":"1886-035"},null,null,null,{"v":"Langham Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1886},{"v":9},{"v":12},{"v":"1886-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23845"},null,{"v":"OFFERCIDO EM NOME DO GOVERNO BRAZILEIRO PELO MINSTRO DE ESTADO DAS RELACOES EXTERIORES"},{"v":"BANQUETE EM HONRA DA ARMADA AMERICANA DO PACIFICO"},{"v":"GOVT;"},{"v":"PALACIO MONROE, RIO DE JANEIRO, BRAZIL"},{"v":"FOLDER; ILLUS; COL; 6X8.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; INCLUDES WINE LIST; INCLUDES PROGRAMME DE L'ORCHESTRE; PHOTOGRAPHS OF MONROE PALACE AND SCENIC VIEWS; CORD ATTACHMENT;"},{"v":"1908-059"},null,null,null,{"v":"Offercido Em Nome Do Governo Brazileiro Pelo Minstro De Estado Das Relacoes Exteriores"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1908},{"v":1},{"v":20},{"v":"1908-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23846"},null,{"v":"CROWN PRINCESS STEPHANIE"},{"v":"DEJEUNER"},{"v":"GOVT;"},{"v":"SCHLOSS LAXENBURG,VIENNA"},{"v":"BROADSIDE; HANDWRITTEN; 4.25 X 6.5;ENGRAVED EMBLEM;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;"},{"v":"1896-188"},null,null,null,{"v":"Crown Princess Stephanie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1896},{"v":10},{"v":15},{"v":"1896-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23848"},null,{"v":"S.S. AMSTERDAM"},{"v":"DINNER"},null,null,{"v":"CARD;ILLUS; HANDWRITTEN; 3X6;"},null,{"v":"MULTI LANGUAGE"},{"v":"1882-032"},null,null,null,{"v":"S.S. Amsterdam"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1892},{"v":6},{"v":6},{"v":"1892-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23849"},null,{"v":"TAMPA BAY HOTEL"},{"v":"WASHINGTON'S BIRTHDAY"},{"v":"COMMERCIAL"},{"v":"TAMPA BAY, FL"},{"v":"BOOKLET; ILLUS; COL; 6X8.5;"},{"v":"PAT;"},{"v":"INCLUDES PROGRAMME; LITERARY QUOTATIONS; CHERRY TREE SKETCHES & CHERRY PIE BEING PLACED IN OVEN; WASHINGTON BUST ON SEPARATE PAGE; SILK CORD ATTACHMENT;"},{"v":"1901-452"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":54},{"v":1901},{"v":2},{"v":22},{"v":"1901-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23852"},null,{"v":"PROVIDENCE LINE"},{"v":"BREAKFAST MENU"},{"v":"COMMERCIAL"},{"v":"STEAMER RHODE ISLAND"},{"v":"BROADSHEET; ILLUS; COL; 11X8.5;"},null,{"v":"EXTENSIVE PRICED WINE LIST; SEAL ON FRONT;"},{"v":"1899-626"},null,null,null,{"v":"Providence Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":202},{"v":1899},{"v":10},{"v":17},{"v":"1899-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23853"},null,{"v":"MANSION"},{"v":"DAILY BREAKFAST"},null,{"v":"[BUFFALO, NY]"},{"v":"BROADSIDE"},null,null,{"v":"1856-003"},null,null,null,{"v":"Mansion"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1856},{"v":1},{"v":1},{"v":"1856-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23854"},null,{"v":"UNION SQUARE HOTEL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 6.75X10.5"},null,{"v":"FULLY PRICED MENU; HALF PORTION PRICES LISTED FOR SELECTED ITEMS; PRICED WINE LIST;"},{"v":"1900-128"},null,null,null,{"v":"Union Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":145},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23856"},null,{"v":"NATIONAL HARDWOOD LUMBER ASSOCIATION"},{"v":"BANQUET - 9TH ANNUAL MEETING"},{"v":"PROF;"},{"v":"MEMPHIS,TENN."},{"v":"BOOKLET IN FORM OF TREE; ILLUS;COL;3.5X10;"},{"v":"ANNIVERSARY;"},{"v":"OFFICERS LISTED; WINES INCLUDED;"},{"v":"1906-444"},null,null,null,{"v":"National Hardwood Lumber Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1906},{"v":5},{"v":3},{"v":"1906-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23857"},null,{"v":"FORDAM CLUB"},{"v":"18TH ANNUAL DINNER"},{"v":"EDUC;"},null,{"v":"FOLDER; ILLUS; COL; 8.6X10.25;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; TOASTS (EACH ENTRY FOLLOWED BY LITERARY QUOTATION); CLUB OFFICERS AND DINNER COMMITTEE LISTED; RIBBON ATTACHMENT;"},{"v":"1906-212"},null,null,null,{"v":"Fordham Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":29},{"v":1906},{"v":2},{"v":21},{"v":"1906-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23858"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"BROADSIDE;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-781"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1901},{"v":3},{"v":28},{"v":"1901-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23859"},null,{"v":"STANTON HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CHATTANOOGA,TENN."},{"v":"BROADSIDE; 5 X 8;"},null,{"v":"HOURS FOR EACH MEAL NOTED;"},{"v":"1901-241"},null,null,null,{"v":"Stanton House"},null,null,null,{"v":"under review"},{"v":"2"},{"v":38},{"v":1901},{"v":2},{"v":2},{"v":"1901-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23860"},null,{"v":"FOOD AND COOKERY (MAGAZINE)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"THE MONICO, LONDON, [ENGLAND]"},{"v":"CARD; COL; ILLUS; 4.5 X 7;"},{"v":"ANNIVERSARY (?);"},{"v":"MENU IN FRENCH; MENU IN MAROON WITH ART DECO ILLUSTRATION, PROBABLY A FACSIMILE OF A MAGAZINE COVER;"},{"v":"1906-499"},null,null,null,{"v":"Food And Cookery (Magazine)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1906},{"v":5},{"v":31},{"v":"1906-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23861"},null,{"v":"HADDON HALL"},{"v":"EASTER SUNDAY BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ;"},{"v":"BROADSIDE; ILLUS; COL; 5X8.5;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"MENU IS LAVENDAR; ILLUSTRATION OF CHICK BREAKING OUT OF EGGSHELL AT TOP OF MENU;"},{"v":"1899-291"},null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1899},{"v":4},{"v":2},{"v":"1899-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23862"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. CAMPANIA"},{"v":"CARD; 4.25X6.75; ILLUS; COL;"},null,{"v":"ILLUS, RED FLAG WITH BRITISH LION HOLDING GLOBE OF THE WORLD; PRICED WINE LIST;"},{"v":"1900-880"},null,null,null,{"v":"Cunard Line"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23865"},null,{"v":"U.S. BATLLESHIPS KEARSARGE AND KENTUCKY"},{"v":"LAUNCHING OF ABOVE"},{"v":"MIL;"},{"v":"HOTEL CHAMBERLIN, FT MONROE, KY"},{"v":"CARD; ILLUS; COL; 4.75 X 7;"},{"v":"OTHER (COMMEMORATIVE);"},{"v":"BLUE PRINT; FLAG; CHAMPAGNE;"},{"v":"1898-127"},null,null,null,{"v":"United States Battleships Kearsarge and Kentucky"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1898},{"v":3},{"v":24},{"v":"1898-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23866"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU, THE BAHAMAS"},{"v":"CARD; COL; 4 X 7.5;"},null,{"v":"LOGO; BLUE STOCK;"},{"v":"1901-200"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":1},{"v":27},{"v":"1901-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23868"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4X7.5;"},null,{"v":"HOTEL SEAL AT TOP OF MENU; FISH GLOSSARY ON BACK OF MENU;"},{"v":"1901-531"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":3},{"v":2},{"v":"1901-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23870"},null,{"v":"THE ANSONIA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 73RD STREET, NEW YORK"},{"v":"CARD; 5 X 8.5;"},null,{"v":"PRICED MENU; LOGO;"},{"v":"1907-058"},null,null,null,{"v":"The Ansonia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":110},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23871"},null,{"v":"PATRIA CLUB OF NEW YORK"},{"v":"FIFH ANNUAL DINNER"},{"v":"PATR;"},{"v":"HOTEL SAVOY [NEW YORK]"},{"v":"FOLDER; COL; ILLUS; 5.5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"EMBOSSED AMERICAN FLAG ON COVER;"},{"v":"1905-261"},null,null,null,{"v":"Patria Club Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1905},{"v":4},{"v":7},{"v":"1905-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23872"},null,{"v":"CONGRESS OF ITALIAN ENGINEERS AND ARCHITECTS"},{"v":"DINNER"},{"v":"PROF;"},{"v":"MILAN, ITALY"},{"v":"CARD; 5.5X7.75;"},{"v":"[ANNIV?];"},{"v":"WINES LISTED; MENU IN ITALIAN;"},{"v":"1906-723"},null,null,null,{"v":"Congress Of Italian Engineers And Architects"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":9},{"v":26},{"v":"1906-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23873"},null,{"v":"CONNECTICUT HOTEL ASSOCIATION"},{"v":"FIFTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"ALLYN HOUSE, HARTFORD; CT"},{"v":"BOOKLET; COL; 5.5 X 8;"},{"v":"ANNIVERSARY;"},{"v":"APPROPRIATE WINES WITH EACH COURSE; DARK BLUE AND SILVER COLVER; WHITE CORD;"},{"v":"1901-383"},null,null,null,{"v":"Connecticut Hotel Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":26},{"v":1901},{"v":2},{"v":15},{"v":"1901-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23875"},null,{"v":"HAMBURG-AMERICA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"SEPARATE GERMAN AND ENGLISH LISTING OF MENU;MUSICAL PROGRAM;ILLUSTRATIONS:ANGELCHILD ON TREE BRANCH HOLDING A NEST WITH EGGS,SHIP DECK WITH PASSENGERS;"},{"v":"1899-816"},null,null,null,{"v":"Hamburg America Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1899},{"v":12},{"v":11},{"v":"1899-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23876"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"S.S. \"KAISER WILHELM DER GROSSE\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},{"v":"OTHER (DAILY MENU ON BOARD SHIP);"},{"v":"GERMAN; ROUTE AT SEA: AMERICA, EAST ASIA, AUSTRALIA; CONCERT PROGRAM;"},{"v":"1899-649"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1899},{"v":10},{"v":31},{"v":"1899-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23877"},null,{"v":"BELLECLAIRE CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"[NEW YORK, NY]"},{"v":"BOOKLET; ILLUS; COL; 5.6X8.6;"},null,{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; [PLACE INFO SUPPLIED BY FEB]; PHOTOGRAPH ON COVER OF YOUNG WOMAN WITH ELABORATE HAIRDO; SILVER DECORATION;"},{"v":"1906-350"},null,null,null,{"v":"Belleclaire Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1906},{"v":3},{"v":31},{"v":"1906-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23880"},null,{"v":"HOLLAND HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"BROADSHEET; 6X8.75;"},{"v":"OTHER (DAILY MENU);"},{"v":"PRINTED IN ENGLISH ON ONE SIDE, FRENCH ON THE OTHER;"},{"v":"1900-148"},null,null,null,{"v":"Holland House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":472},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23881"},null,{"v":"NEW GLADSTONE (HOTEL)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NARAGANSETT PIER, RI"},{"v":"CARD; 5 X 8;"},null,{"v":"CREST; STATEMENT THAT ALL DRINKING AND COOKING WATER COMES FROM GLADSTONE SPRING;"},{"v":"1899-522"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1899},{"v":7},{"v":17},{"v":"1899-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23882"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; COL; 4.5 X 7;"},null,null,{"v":"1901-422"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":19},{"v":"1901-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23883"},null,{"v":"HOME MADE LUNCH ROOM"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"160 SIXTH AVE,NEW YORK,NY"},{"v":"CARD;7X11;"},null,null,{"v":"1900-720"},null,null,null,{"v":"Home Made Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":71},{"v":1900},{"v":2},{"v":5},{"v":"1900-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23884"},null,{"v":"NEW GLADSTONE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER R.I."},{"v":"CARD;ILL;COL;5X7;"},{"v":"DAILY;"},null,{"v":"1899-561"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1899},{"v":8},{"v":27},{"v":"1899-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23885"},null,{"v":"BROOKLYN DEMOCRATIC CLUB"},{"v":"ANNUAL DINNER"},{"v":"POL;"},{"v":"\"THE ARGYLE\""},{"v":"BROADSIDE; 3.75X6;"},{"v":"ANNIVERSARY;"},null,{"v":"1898-151"},null,null,null,{"v":"Brooklyn Democratic Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1898},{"v":4},{"v":16},{"v":"1898-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23886"},null,{"v":"HAMBURG-AMERIKA LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"\"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS;COL; 4.5 X 7;"},{"v":"[DINNER EN ROUTE]"},{"v":"MENU IN ENGLISH AND GEMAN; FULL MUSIC PROGRAM INCLUDED; AUTOGRAPHS;"},{"v":"1897-245"},null,null,null,{"v":"Hamburg   Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1897},{"v":8},{"v":21},{"v":"1897-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23887"},null,{"v":"GEORGETOWN UNIVERSITY ALUMNI"},{"v":"BANQUET (FOUNDERS'DAY)"},{"v":"EDUC;"},{"v":"RAUSCHER'S, WASHINGTON, DC"},{"v":"CARD; 3.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1908-077"},null,null,null,{"v":"Georgetown University Alumni"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1908},{"v":1},{"v":25},{"v":"1908-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23888"},null,{"v":"GILLESPIE'S RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"272 EIGHTH AVE NY;"},{"v":"FOLDER; ILL; COL; 7.5X10"},null,{"v":"CENTENNIAL CELEBRATION FLAGS; NOTE ON BACK PRESENTED BY ROD S. DECKER;"},{"v":"1889-041"},null,null,null,{"v":"Gillespie's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":264},{"v":1889},{"v":4},{"v":29},{"v":"1889-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23890"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD \"KAISERIN AUGUSTE VICTORIA\""},{"v":"BROADSIDE; COL; 8.5X12.5;"},null,{"v":"\"THIS WAS OBTAINED ON BOARD THE 'KAISERIN AUGUSTE VICTORIA' 18, JULY, 1906 BUTTOLPH\" WRITTEN ON BACK; RITZ CARLTON RESTAURANT PRICED MENU; MENU IN FRENCH;"},{"v":"1906-576"},null,null,null,{"v":"Hamburg Amerika Linie"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":65},{"v":1906},{"v":7},{"v":14},{"v":"1906-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23891"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT \"LA TOURAINE\""},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MOET & CHANDON CHAMPAGNE LISTED; MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDERAL;"},{"v":"1906-700"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1906},{"v":9},{"v":14},{"v":"1906-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23892"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-180"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":201},{"v":1906},{"v":2},{"v":16},{"v":"1906-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23894"},null,{"v":"THE GRAND"},{"v":"DAILY MENU"},{"v":"COM"},{"v":"PUEBLO,COLORADO"},{"v":"CARD; 3.5X5.5"},null,null,{"v":"1889-076"},null,null,null,{"v":"The Grand"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1889},{"v":9},{"v":26},{"v":"1889-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23895"},null,{"v":"BASS ROCK HOTEL"},{"v":"FOURTH OF JULY DINNER"},{"v":"COM"},{"v":"[GLOUCESTER,MASS]"},{"v":"FOLDER; 4X5"},{"v":"PATRIOTIC HOLIDAY"},{"v":"HANDWRITTEN \"GIFT OF W.C.GREEN\"ON FRONT COVER,GLOUCESTER, MASS JON MENU CARD"},{"v":"1888-059"},null,null,null,{"v":"Bass Rock Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1888},{"v":7},{"v":4},{"v":"1888-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23896"},null,{"v":"SHEET METAL WARE MANUFACTURERS"},{"v":"DINNER"},{"v":"PROF;"},{"v":"WALDORF-ASTORIA [NEW YORK]"},{"v":"CARD; ILLUS; COL; 5.5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; MENU IN FRENCH; ILLUSTRATION OF \"BATHING BEAUTY:\""},{"v":"1907-406"},null,null,null,{"v":"Sheet Metal Ware Manufacturers"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1907},{"v":4},{"v":17},{"v":"1907-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23898"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN - DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF PASSENGERS SROLLING AND CHATTING ON DECK; THIS DUPLICATION OF MENUS ON SAME DATES INDICATES ANOTHER STEAMSHIP CLASS (NO MUSICAL CONCERT INCLUDED);"},{"v":"1901-931"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":4},{"v":15},{"v":"1901-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23899"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"FOLDER;ILLUS;COL;4.5X7.5"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-315"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1901},{"v":2},{"v":8},{"v":"1901-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23900"},null,{"v":"GRAND LODGE OF NORWAY"},{"v":"DINNER"},{"v":"SOC;"},{"v":"CHRISTIANIA, NORWAY [OSLO]"},{"v":"FOLDER; 3.75X5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; MUSIC PROGRAM; SPON AND EVNT NOTED BY FEB;"},{"v":"1908-110"},null,null,null,{"v":"Grand Lodge Of Norway"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1908},{"v":2},{"v":2},{"v":"1908-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23902"},null,{"v":"CHAMBER OF COMMERCE OF THE STATE OF NEW YORK"},{"v":"122ND ANNUAL MEAL"},{"v":"COM"},{"v":"DELMONICO'S,[NEW YORK]"},{"v":"FOLDER; 5X6.75"},{"v":"ANNUAL MEETING"},{"v":"FRENCH MENU, ONLY HOT ITEMS ARE BEVERAGE,ALL OTHER ITEMS ARE COLD; TWO COPIES"},{"v":"1890-063"},null,null,null,{"v":"Chamber Of Commerce Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1890},{"v":5},{"v":1},{"v":"1890-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23903"},null,{"v":"CITIZENS OF OTTAWA"},{"v":"FAREWELL BANQUET TO THE EARL OF ABERDEEN,GOV. GENERAL OF CANADA"},{"v":"POL;"},{"v":"THE RUSSELL [OTTAWA,CANADA]"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ALL SUBSCRIBERS & COMMITTEE MEMBERS LISTED; MUSICAL PROGRAM INCLUDED; MENU IN FRENCH;"},{"v":"1898-299"},null,null,null,{"v":"Citizens Of Ottawa"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1898},{"v":11},{"v":1},{"v":"1898-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23904"},null,{"v":"WINDSOR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; 4.5 X 6;"},null,{"v":"STATEMENT THAT ALL DRINKING WATER AND ICE ARE FILTERED OR MADE FROM DISTILLED WATER; ILLUSTRATION OF HOTEL ON BACK COVER;"},{"v":"1898-179"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":58},{"v":1898},{"v":5},{"v":19},{"v":"1898-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23905"},null,{"v":"NEW YORK POST OFFICE CLERKS ASSOCIATION"},{"v":"BANQUET IN HONOR OF CONGRESSMEN FROM GREATER NEW YORK"},{"v":"PROF;"},{"v":"TERRACE GARDEN"},{"v":"FOLDER; ILLUS; 4 X 7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS AND WINE; FLAG; LYRICS TO STAR SPANGLED BANNER;"},{"v":"1907-410"},null,null,null,{"v":"New York Post Office Clerks Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1907},{"v":4},{"v":17},{"v":"1907-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23906"},null,{"v":"SQUADRON A"},{"v":"NINTH ANNUAL DINNER"},{"v":"MIL;"},{"v":"DELMONICO'S [NY]"},{"v":"FOLDER; ILLUS; 4.75 X 7;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; PHOTO OF OFFICER ON COVER; DRAWING OF ARMORY;"},{"v":"1898137"},null,null,null,{"v":"Squadron A"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1898},{"v":4},{"v":2},{"v":"1898-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23908"},null,{"v":"?"},{"v":"SUPPER AT A BALL"},null,{"v":"?"},{"v":"CARD; ILL; 3.25X5"},null,{"v":"COAT OF ARMS TOP CENTER, DECORATIVE BORDER,FRENCH"},{"v":"1885-018"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1885},{"v":7},{"v":24},{"v":"1885-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23909"},null,{"v":"CURRY & BURLINGAME"},{"v":"SPECIAL BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; 5.5X7;"},null,{"v":"NO ITEM MORE THAN 20C;"},{"v":"1901-0997"},null,null,null,{"v":"Curry & Burlingame"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":33},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23910"},null,{"v":"(J.EDWARD SIMMONS?)"},{"v":"[DINNER TO MEET CHARLES SCHWAB,PRESIDENT OF CARNEGIE STEEL CO.]"},null,{"v":"UNIVERSITY CLUB"},{"v":"CARD;ILLUS;4.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"SPONSOR AND EVENT HANDWRITTEN ON BACK IN PENCIL;FRENCH MENU;MONOGRAM;"},{"v":"1900-5003"},null,null,null,{"v":"J. Edward Simmons"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":12},{"v":12},{"v":"1900-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23911"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMFERS AUGUSTE VICTORIA"},{"v":"BROADSHEET; 6.75X9.0; ILLUS; COLOR;"},null,{"v":"ILLUS, ALGIERS IN BACKGROUND; SAILING SHIPS IN FOREGROUND; CONCERT PROGRAMM LISTED;"},{"v":"1900-759"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23912"},null,{"v":"?"},{"v":"DINNER"},{"v":"?"},{"v":"THE BASS ROCK,GLOUCESTER,MA."},{"v":"FOLDER; 3.5 X 4.5;"},{"v":"[COMPL.]"},null,{"v":"1888-060"},null,null,null,{"v":"Bass Rock Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1888},{"v":7},{"v":17},{"v":"1888-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23913"},null,{"v":"HOTEL LINCOLN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BROADWAY & 52ND ST., NEW YORK, [NY];"},{"v":"FOLDER; 7.0X12.0;"},null,{"v":"PRICE MENU; PRICED WINE LIST;"},{"v":"1900-470"},null,null,null,{"v":"Hotel Lincoln"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":549},{"v":1900},{"v":1},{"v":23},{"v":"1900-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23914"},null,{"v":"NEW YORK LIFE INSUANCE COMPANY"},{"v":"LUNCHEON TO CHICAGO AGENTS AND JOHN A. MCCALL"},{"v":"PROF;"},{"v":"AUDITORIUM ANNEX HOTEL, [CHICAGO, IL]"},{"v":"FOLDER; 8 X 5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CHEER FOR NYLIC ON INSIDE COVER;"},{"v":"1905-256"},null,null,null,{"v":"New York Life Insuance Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1905},{"v":4},{"v":6},{"v":"1905-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23915"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND, EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},{"v":"ALL HANDWRITTEN;"},{"v":"1900-819"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":8},{"v":"1900-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23916"},null,{"v":"TOWN OF ABINGTON"},{"v":"150TH ANNIVERSARY OF INCORPORATION OF TOWN OF ABINGTON"},{"v":"GOV."},{"v":"ABINGTON"},{"v":"BROADSIDE, 5 X 7.5"},{"v":"PATRIOTIC HOLIDAY. [LOCAL]"},{"v":"BILL OF FARE \"BY AGREEMENT\""},{"v":"1862-002"},null,null,null,{"v":"Town Of Abington"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1862},{"v":6},{"v":10},{"v":"1862-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23917"},null,{"v":"HOTEL ST. JAMES"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"BRADFORD, PA"},{"v":"FOLDER; ILLUS; COLOR; 4.5 X 6.5;"},{"v":"SECULAR HOLIDAY;"},{"v":"ILLUS. GOLD EMBOSSED, BARN DOOR WITH HANGING TURKEY;"},{"v":"1899-789"},null,null,null,{"v":"Hotel St. James"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1899},{"v":11},{"v":30},{"v":"1899-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23918"},null,{"v":"SEATTLE CHAMBER OF COMMERCE"},{"v":"BANQUET IN HONOR OF K. ISHII"},{"v":"GOVT;"},{"v":"HOTEL BUTLER"},{"v":"FOLDER; 4.5 X 7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES; SEAL;"},{"v":"1907-786"},null,null,null,{"v":"Seattle Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1907},{"v":9},{"v":4},{"v":"1907-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23919"},null,{"v":"NEW GLADSTONE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER R.I."},{"v":"CARD;ILL;COL;5X7;"},{"v":"DAILY;"},null,{"v":"1899-560"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1899},{"v":8},{"v":27},{"v":"1899-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23920"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN;"},{"v":"DAILY LUNCH;"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE;"},{"v":"CARD;ILL;COL;5.25X8;"},null,{"v":"POSTCARD ATTACHED WITH PERFORATION FOR DETACHING;TWO LISTINGS,GERMAN AND ENGLISH;ONE OF THREE OF SAME DATE,SIMILAR TO THIRD (SEE 1899-241)WITH FEWER ITEMS;"},{"v":"1899-240"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1899},{"v":3},{"v":12},{"v":"1899-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23921"},null,{"v":"LYDIA F. WADLEIGH AAOCIATION"},{"v":"SECOND ANNUAL BREAKFAST"},{"v":"SOC(?);"},{"v":"HOTEL MANHATTAN, NY"},{"v":"BOOKLET; 5 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; ORNAMENTAL LETTER; RED CORD;"},{"v":"1899-165"},null,null,null,{"v":"Lydia F. Wadleigh Aaociation"},null,null,null,{"v":"complete"},{"v":"10"},{"v":13},{"v":1899},{"v":2},{"v":4},{"v":"1899-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23922"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"HAUPTMAHLZEIT-DINNER"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"FOLDER; ILLUS; COL; 4.75X7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; MUSIK-PROGRAMM ON BACK COVER; DECORATIVE BORDER;"},{"v":"1906-617"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1906},{"v":7},{"v":23},{"v":"1906-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23923"},null,{"v":"CHAMBRE DE COMMERCE FRANCAISE DE NEW YORK"},{"v":"DINNER TO DELEGATES OF THE GRANDES COMPAGNIES FRANCAISES DE CHEMINS DE FER"},{"v":"PROF;"},{"v":"SHERRYS, NY"},{"v":"FOLDER;PHOTO OF LOCOMOTIVE;8X10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INVITATION & MENU ALL IN FRENCH;"},{"v":"1905-325"},null,null,null,{"v":"Chambre De Commerce Francaise De New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1905},{"v":4},{"v":30},{"v":"1905-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23924"},null,{"v":"FRIENDS OF E.C.STANTON AND ANTON SEIDL"},{"v":"DINNER"},null,{"v":"LIEDERKRANZ HALLE"},{"v":"FOLDER; COLOR; ILLUS; 5.5 X 8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"GREEN;  WINE AND GAME MOTIF ON COVER; OPERATIC NAMES FOR MENU ITEMS; GEMAN;"},{"v":"1891-035"},null,null,null,{"v":"Friends Of E.C.Stanton And Anton Seidl"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1891},{"v":4},{"v":2},{"v":"1891-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23925"},null,{"v":"U.S.S.S.RALEIGH"},{"v":"LUNCHEON"},{"v":"NAV(?);"},{"v":"YOKOHAMA, JAPAN"},{"v":"CARD; ILLUS; 4.4 X 6;"},null,{"v":"JAPANESE MOTIF ILLUSTRATION; SOME INITIALS ON BACK OF MENU;"},{"v":"1906-547"},null,null,null,{"v":"U.S.S.S.Raleigh"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1906},{"v":6},{"v":27},{"v":"1906-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23928"},null,{"v":"BERT HOUGH AND TONY FRANKER"},{"v":"TABLE D'HOTE MEAL"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"CARD;ILL;COL;5.25X7.75;"},{"v":"DAILY;"},{"v":"PABST BLUE RIBBON LOGO ON MENU;FRENCH CLARET SERVED FOR 25c;"},{"v":"1899-736"},null,null,null,{"v":"Bert Hough And Tony Franker"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1899},{"v":11},{"v":19},{"v":"1899-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23932"},null,{"v":"PORCELLIAN CLUB"},{"v":"MENU"},{"v":"SOC"},{"v":"HARVARD UNIVERSITY, CAMBRIDGE, MA"},{"v":"FOLDER; ILLUS; COL; 3.50 x 3.25;"},null,{"v":"ILLUS. OF PIG; DECORATIVE BORDER; HANDWRITTEN NOTATIONS INDICATE DUAL USE AS PLACE CARD"},{"v":"1884-004"},null,null,null,{"v":"Porcellian Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1884},{"v":12},{"v":6},{"v":"1884-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23933"},null,{"v":"CAFE SAVARIN"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},null,{"v":"CARD; 6.75 X 11;"},null,{"v":"PRICED MENU AND WINE LIST;"},{"v":"1900-655"},null,null,null,{"v":"Cafe Savarin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":408},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23934"},null,{"v":"HOTEL COLONIAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU, THE BAHAMAS"},{"v":"CARD; COL; 5 X 9;"},null,{"v":"LOGO; BLUE STOCK;"},{"v":"1901-196"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1901},{"v":1},{"v":27},{"v":"1901-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23935"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-277"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":191},{"v":1906},{"v":3},{"v":6},{"v":"1906-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23936"},null,{"v":"THE THORNDIKE"},{"v":"DAILY MENU"},null,{"v":"BOSTON,MASS"},{"v":"FOLDER;ILL; 3.5X4.5"},null,{"v":"EMBOSSED FIGURE ON FRONT COVER,PINK RIBBON AT LEFT"},{"v":"1888-050"},null,null,null,{"v":"The Thorndike"},null,null,null,{"v":"complete"},{"v":"5"},{"v":23},{"v":1888},{"v":5},{"v":25},{"v":"1888-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23937"},null,{"v":"SAINT DAVID'S SOCIETY OF THE STATE OF NEW YORK"},{"v":"63RD ANNUAL DINNER"},{"v":"PAT;"},{"v":"SAVOY HOTEL, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 6.5X9;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN WELSH & ENGLISH; MUSICAL PROGRAM, TOASTS, SONG SHEET; INDIVIDUAL PORTRAITS OF ALL OFFICERS & STEWARDS; COMMITTEES LISTED; DRAGON ON COVER;"},{"v":"1898-117"},null,null,null,{"v":"Saint David's Society Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"18"},{"v":35},{"v":1898},{"v":3},{"v":1},{"v":"1898-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23938"},null,{"v":"MARINE SOCIETY OF NY"},{"v":"126TH ANNIVERSARY DINNER"},{"v":"PROF;"},{"v":"HOFFMAN HOUSE CAFE', 7 BEAVER ST.NY"},{"v":"BROADSHEET; ILLUS; COL; 5 X 7;"},{"v":"ANNUAL DINNER"},null,{"v":"1896-011"},null,null,null,{"v":"Marine Society Of Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1896},{"v":1},{"v":13},{"v":"1896-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23941"},null,{"v":"SILSBE & SON OYSTER-HOUSE AND RESTAURANT"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"203-205 SIXTH AVENUE,NEW YORK,NY"},{"v":"FOLDER;7X14;"},{"v":"DAILY;"},{"v":"OPPOSITE MACY'S;DATE HANDWRITTEN;"},{"v":"1901-902"},null,null,null,{"v":"Silsbe & Son Oyster House And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":457},{"v":1901},{"v":4},{"v":12},{"v":"1901-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23942"},null,{"v":"FABYAN HOUSE"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"WHITE MOUNTAINS, NH"},{"v":"CARD; ILLUS; 4.5 X 7;"},null,{"v":"AD FOR MOUNT WASHINGTON STAGE LINE;"},{"v":"1897-261"},null,null,null,{"v":"Fabyan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1897},{"v":9},{"v":6},{"v":"1897-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23943"},null,{"v":"THE HOLBORN RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"LONDON, ENGLAND"},{"v":"FOL; ILLUS; 5.25. x 8.25.;"},null,{"v":"ILLUS. OF 5 DINING ROOMS IN REST; FLORAL & FRUIT BORDER; FRENCH & ENGLISH; INCLUDES PROGRAMME OF MUSIC"},{"v":"1881-048"},null,null,null,{"v":"The Holborn Restaurant"},null,null,null,{"v":"under review"},{"v":"4"},{"v":50},{"v":1881},{"v":1},{"v":13},{"v":"1881-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23944"},null,{"v":"ROYAL ARMY MEDICAL COLLEGE"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"ST. ERMIN'S HOTEL, LONDON, ENGLAND"},{"v":"CARD; 4.5X7.5;"},null,{"v":"MENU IN FRENCH;"},{"v":"1905-757"},null,null,null,{"v":"Royal Army Medical College"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1905},{"v":10},{"v":17},{"v":"1905-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23945"},null,{"v":"HOLLY INN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PINEHURSSST, N.C."},{"v":"BROADSIDE; ILLUS; 5 X 7;"},null,null,{"v":"1901-123"},null,null,null,{"v":"Holly Inn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":1},{"v":19},{"v":"1901-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23946"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"SPECIAL LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; COL; 4X7;"},null,{"v":"TABLE D'HOTE SPECIAL LUNCHEON - 75 CENTS; ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1907-639"},null,null,null,{"v":"Congress Hotel Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1907},{"v":6},{"v":27},{"v":"1907-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23947"},null,{"v":"MR. THOMAS W.WILSON"},{"v":"BACHELOR PARTY DINNER"},{"v":"SOC;"},{"v":"HOTEL IROQUOIS, BUFFALO,NY"},{"v":"BOOKLET;6X9.75;"},{"v":"OTHER [BACHELOR PARTY];"},{"v":"PAGE FOR AUTOGRAPHS;"},{"v":"1905-700"},null,null,null,{"v":"Mr. Thomas W.Wilson"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1905},{"v":9},{"v":13},{"v":"1905-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23948"},null,{"v":"PUTNAM HOUSE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"[NEW YORK, NY]"},{"v":"FOLDER; 6.75X10.0;"},null,{"v":"PRICED DAILY BILL OF FARE;"},{"v":"1900-597"},null,null,null,{"v":"Putnam House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":256},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23949"},null,{"v":"AMERICAN ASIATIC ASSOCIATION"},{"v":"BREAKFAST IN HONOR OF TAI HUNG-TZU,VICE PRES.OF THE IMPERIAL CHINESE BOARD OF REVENUE & TUAN FANG,VICEROY OF MIN-CHE"},{"v":"PATR;"},{"v":"MERCHANTS CLUB,NY"},{"v":"BOOKLET; ILLUS; 4.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES INCLUDED; EVENT WAS 1P.M. MENU MORE APPROPIATE FOR LUNCH THAN BREAKFAST;"},{"v":"1906-126"},null,null,null,{"v":"American Asiatic Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1906},{"v":2},{"v":3},{"v":"1906-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23950"},null,{"v":"SPENCER DINING HALL CO."},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"53 VESEY STREET, [NEW YORK, NY]"},{"v":"FOLDER; ILLUS; COL; 6 X 10;"},null,{"v":"PRICED MENU; MUCH EMPHASIS ON PURITY; ILLUSTRATION OF COFFEE URNS, RED PRINT; DATE NOTED BY FEB;"},{"v":"1905-396"},null,null,null,{"v":"Spencer Dining Hall Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":112},{"v":1905},{"v":5},{"v":17},{"v":"1905-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23951"},null,{"v":"VENDOME HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BOSTON, MASS;"},{"v":"BROADSIDE; 4.75 X 6.25;"},{"v":"DAILY LUNCH"},null,{"v":"1899-600"},null,null,null,{"v":"Vendome Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1899},{"v":10},{"v":4},{"v":"1899-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23952"},null,{"v":"REGIMENTS VON HORN"},{"v":"75TH ANNIVERSARY DINNER"},{"v":"MIL."},null,{"v":"CARDS; COL; ILLUS; 9 X 13;"},{"v":"OTHER (ANNIVERSARY?)"},{"v":"GERMAN; SOLDIER; BATTLES; ORNAMENTAL BORDERS; 3 CARDS;"},{"v":"1890-050"},null,null,null,{"v":"Regiments Von Horn"},null,null,null,{"v":"complete"},{"v":"6"},{"v":22},{"v":1890},{"v":3},{"v":25},{"v":"1890-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23953"},null,{"v":"N.Y.&P.R.S.S.CO. - U.S.M.S. COAMO"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; FLAG EMBLEM;4.5X6.25;"},null,null,{"v":"1905-540"},null,null,null,{"v":"N.Y.&P.R.S.S.Co.   U.S.M.S. Coamo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1905},{"v":7},{"v":4},{"v":"1905-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23954"},null,{"v":"RED STAR LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"S.S. KROONLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},null,{"v":"LINE RAN BETWEEN ANTWERP AND NEW YOK, BOSTON AND PHILADELPHIA; ILLUSTRATION OF MEN AND WOMEN PLAYING QUOITS ON DECK; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1907-674"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1907},{"v":7},{"v":13},{"v":"1907-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23955"},null,{"v":"THE HOLLAND SOCIETY OF NEW YORK"},{"v":"TENTH ANNUAL DINNER"},{"v":"PATR;"},{"v":"SHERRY'S, FIFTH AVENUE [NY]"},{"v":"FOLDER; ILLUS; COL; 7 X 10.75;"},{"v":"OTHER (ANNIV);"},{"v":"ILLUS. OF GOV. JOHANNES DE GRAEF OF ST EUSTATIUS, DUTCH WEST INDIES AND DUTCH FARMER;  FRENCH AND DUTCH; ORANGE PRINT; SEATING PLAN ON ORANGE PAPER;"},{"v":"1895-026"},null,null,null,{"v":"The Holland Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1895},{"v":1},{"v":29},{"v":"1895-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23956"},null,{"v":"CITIZENS BUSINESS LEAGUE"},{"v":"NINTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"PLANKINTON HOUSE, MILWAUKEE, WI"},{"v":"FOLDER; ILLUS; COL; 6X6.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; TOASTS, OFFICERS AND COMMITTEE LISTED; SKETCH OF WASHINGTON CUTTING DOWN CHERRY TREE; ON COVER IS \"A BRIGHT SPOT\", A PEARLIZED RED CICLE;"},{"v":"1907-250"},null,null,null,{"v":"Citizens Business League"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1907},{"v":2},{"v":21},{"v":"1907-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23958"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-521"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":2},{"v":28},{"v":"1901-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23959"},null,{"v":"LEINSTER REGIMENT"},{"v":"ANNUAL REGIMENTAL DINNER"},{"v":"MIL;"},{"v":"THE WALNUT ROOMS, THE GRAND HOTEL, TRAFALGAR SQUARE, LONDON, ENGLAND"},{"v":"FOLDER; 4X6.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1906-483"},null,null,null,{"v":"Leinster Regiment"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1906},{"v":5},{"v":24},{"v":"1906-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23960"},null,{"v":"ST.GEORGE'S SOCIETY OF NEW YORK"},{"v":"DINNER"},{"v":"RELIG;"},{"v":"DELMONICO'S,[NEW YORK,NY?]"},{"v":"BOOKLET;ILL;COL;5.5X7.25;"},null,{"v":"EMBLEM;TOASTS;SONG WORDS PRINTED;"},{"v":"1901-980"},null,null,null,{"v":"St.George's Society Of New York"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1901},{"v":4},{"v":23},{"v":"1901-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23961"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"BROADSIDE; 5.5 X 8.5;"},null,{"v":"INFORMATION WRITTEN BY FNB;"},{"v":"1897-223"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1897},{"v":7},{"v":4},{"v":"1897-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23965"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV;"},{"v":"AT SEA"},{"v":"BROADSIDE; 4 X 6;"},null,null,{"v":"1906-853"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1906},{"v":11},{"v":23},{"v":"1906-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23967"},null,{"v":"HOTEL ADAMS"},{"v":"BANQUET TO THE PHOENIX & MARICOPA COUNTY BOARD OF TRADE"},{"v":"COMMERCIAL"},{"v":"PHOENIX,ARIZONA"},{"v":"BROADSIDE [ON PINK SILK];4.75X10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU PRINTED ON SILK FABRIC & THEN PASTED ON CARDBOARD;WINES LISTED;"},{"v":"1906-316"},null,null,null,{"v":"Hotel Adams"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1906},{"v":3},{"v":18},{"v":"1906-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23969"},null,{"v":"(MAHARAJA OF BARODA)"},{"v":"DINNER"},null,{"v":"MAKARPURA PALACE (BARODA,INDIA)"},{"v":"CARD;ILL;COL;7.25X4.75;"},{"v":"COMPL; FOR MAHARAJA SCINDIYA"},{"v":"MENU IN FRENCH;ANOTHER LANGUAGE ON MENU;ABOVE DATA FROM HANDWRITTEN MATERIAL ON BACK OF MENU;"},{"v":"1897-027"},null,null,null,{"v":"Maharaja Of Baroda"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1897},{"v":1},{"v":29},{"v":"1897-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23970"},null,{"v":"(UNION CLUB)"},{"v":"NEW YEAR'S DAY DINNER"},{"v":"COMMERCIAL"},{"v":"[CLEVELAND, OH]"},{"v":"BROADSIDE; ILLUS; 6X8.5;"},{"v":"SECULAR HOLIDAY;"},{"v":"INFO SUPPLIED BY FNB; FRENCH; ILLUSTRATION OF CLUB ON MENU;"},{"v":"1897-004"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1897},{"v":1},{"v":1},{"v":"1897-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23971"},null,{"v":"HOTEL ALCAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; COL; 4 X 7.5;"},null,{"v":"BLUE STOCK; PROGRAM OF JUBILEE SINGERS IN THE EVENING; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-701"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":3},{"v":19},{"v":"1901-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23972"},null,{"v":"PROVIDENCE LINE"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"STEAMER RHODE ISLAND"},{"v":"BROADSHEET; ILLUS; COL; 11X8.5;"},null,{"v":"INCLUDES PRICED WINE LIST;"},{"v":"1899-627"},null,null,null,{"v":"Providence Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":299},{"v":1899},{"v":10},{"v":17},{"v":"1899-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23973"},null,{"v":"ROANOKE ASSOCIATES"},{"v":"DINNER"},{"v":"PATR;"},{"v":"HOTEL MANHATTAN,NEW YORK [NY]"},{"v":"BOOKLET;ILL;COL;6X9;"},{"v":"ANNIVERSARY;"},{"v":"MENU ITEMS ON DIFFERENT PAGES;WINES SERVED;BATTLE ILLUSTRATIONS,MAP OF OPERATIONS AT ROANOKE ISLAND,PROGRAM,NAMES,SONGS,POEMS LISTED;"},{"v":"1897-040"},null,null,null,{"v":"Roanoke Associates"},null,null,null,{"v":"complete"},{"v":"10"},{"v":30},{"v":1897},{"v":2},{"v":8},{"v":"1897-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23974"},null,{"v":"USMS NEW YORK"},{"v":"DINNER"},null,{"v":"USMS NEW YORK"},{"v":"CARD;ILL;COL;4X6.25;"},{"v":"DAILY;"},{"v":"PRICED WINE LIST;FLAG;"},{"v":"1900-837"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":93},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23975"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SAILBOAT PASSING BEFORE MOUNTAINOUS SHORE;"},{"v":"1901-994"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":4},{"v":25},{"v":"1901-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23976"},null,{"v":"W.B.VEIRS ESQ."},{"v":"DINNER TO MISS HELEN MERRILL"},{"v":"OTHER;(PERSONAL);"},{"v":"GRAND HOTEL,MELBOURNE"},{"v":"FOLDER;ILL;COL;3.5X4.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH MENU WITH SEVERAL ITEMS \"A LA\" STATES OF THE US;"},{"v":"1899-552"},null,null,null,{"v":"W.B.Veirs Esq."},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1899},{"v":8},{"v":19},{"v":"1899-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23977"},null,{"v":"PRESIDENT FALLIERES"},{"v":"HUNTING MENU TO MINISTERS OF FRANCE"},{"v":"GOVT(?);"},{"v":"CHATEAU DE RAMBOUILLET, [FRANCE]"},{"v":"CARD; ILLUS; COL, 8 X 11.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; SEPIA ILLUSTRATION OF GAME BIRDS; INFORMATION NOTED BY FEB;"},{"v":"1907-108"},null,null,null,{"v":"President Fallieres"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1907},{"v":1},{"v":18},{"v":"1907-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23978"},null,{"v":"AUTOMOBILE CLUB OF SYRACUSE"},{"v":"SIXTH ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"DATES, THE, SYRACUSE, NY"},{"v":"BOOKLET; ILLUS; COL; 5.25X8.25;"},{"v":"ANNIVERSARY;"},{"v":"EACH MENU ITEM FOLLOWED BY MOTOR TERMINOLOGY DESCRIPTION; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; TOASTS LISTED; CONCERT PROGRAM; OFFICERS AND BANQUET COMMITTEE LISTED; PHOTOGRAPH OF ABRAHAM LINCOLN ON COVER, ALONG WITH SKETCHES OF MOTOR TOURING CA"},{"v":"1908-145"},null,null,null,{"v":"Automobile Club Of Syracuse"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1908},{"v":2},{"v":12},{"v":"1908-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23980"},null,{"v":"SOUTH BROOKLYN BOARD OF TRADE"},{"v":"9NTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"BROOKLYN,NY"},{"v":"FOLDER; ILLUS; COL; 4.5X6;"},{"v":"ANNUAL;"},{"v":"OFFICERS & DINNER COMMITTEE MEMBERS LISTED;"},{"v":"1906-157"},null,null,null,{"v":"South Brooklyn Board Of Trade"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1906},{"v":2},{"v":12},{"v":"1906-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23981"},null,{"v":"MILLINERY TRAVELING MEN'S ASSOCIATION OF CHICAGO"},{"v":"BANQUET"},{"v":"COMMERCIAL"},{"v":"PALMER HOUSE, CHICAGO, IL"},{"v":"FOLDER; ILLUS; COL; 5.6X7;"},{"v":"ANNIVERSARY;"},{"v":"OFFICERS, ENTERTAINMENT COMMITTEE, TOASTER LISTED; ILLUSTRATION ON COVER OF ART DECO COSTUMED LADY;"},{"v":"1905-496"},null,null,null,{"v":"Millinery Traveling Men's Association Of Chicago"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1905},{"v":6},{"v":21},{"v":"1905-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23982"},null,{"v":"INITIALS L.S AND M.E.S."},{"v":"DINNER"},null,{"v":"DELMONICO'S NY"},{"v":"CARD; DECORATED; 4.25X7;"},null,{"v":"FRENCH; BORDERED WITH SILK FRINGE; FRENCH; ENCLOSED IN WHITE PAPER;"},{"v":"1888-038"},null,null,null,{"v":"Initials L.S And M.E.S."},null,null,null,{"v":"complete"},{"v":"1"},{"v":27},{"v":1888},{"v":4},{"v":11},{"v":"1888-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23984"},null,{"v":"NEW YORK COMMANDERY OF THE MILITARY ORDER OF THE LOYAL LEGION OF THE UNITED STATES"},{"v":"FAREWELL TO GEN. HORACE PORTER, U.S. AMBASSADOR TO THE REPUBLIC OF FRANCE"},{"v":"MIL;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; EACH ITEM ON MENU FOLLOWED BY LITERARY QUOTATION; FULL PAGE DESCRIPTION OF GEN. PORTER'S MILITARY CAREER; PHOTOGRAPH ON COVER; USA & FRENCH FLAGS ON COVER; SILK RIBBON ATTACHMENTS;"},{"v":"1897-127"},null,null,null,{"v":"New York Commandery Of The Military Order Of The Loyal Legion Of The United States"},null,null,null,{"v":"complete"},{"v":"10"},{"v":28},{"v":1897},{"v":4},{"v":22},{"v":"1897-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23985"},null,{"v":"NEW ROCHELLE BOARD OF TRADE"},{"v":"FIRST ANNUAL DINNER"},null,{"v":"NEW ROCHELLE, NY"},{"v":"BROADSIDE; COL;3.75X5.75;"},null,null,{"v":"1899-394"},null,null,null,{"v":"New Rochelle Board Of Trade"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1899},{"v":4},{"v":28},{"v":"1899-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23986"},null,{"v":"YE OLDE DUTCH TAVERN"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"23 JOHN STREET, NEW YORK"},{"v":"CARD; 7 X 12;"},null,{"v":"PRICED WINE LIST AND MENU;"},{"v":"1907-169"},null,null,null,{"v":"Ye Olde Dutch Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":243},{"v":1907},{"v":1},{"v":1},{"v":"1907-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23987"},null,{"v":"YOUNG MEN'S DEMOCRATIC CLUB"},{"v":"SIXTH ANNUAL BANQUET"},{"v":"POL;"},{"v":"PARK HOTEL, WILLIAMSPORT, PA"},{"v":"BOOKLET; 5.5 X 7; ILLUS;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"MENU SAYS JACKSON DAY; PORTRAIT OF ANDREW JACKSON; WINES;"},{"v":"1898-016"},null,null,null,{"v":"Young Men's Democratic Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1898},{"v":1},{"v":7},{"v":"1898-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23989"},null,{"v":"HOTEL ROANOKE"},{"v":"FOURTH OF JULY DINNER"},{"v":"COMMERCIAL"},{"v":"ROANOKE, VA"},{"v":"BROADSIDE; ILLUS; COL; 4.5X7;"},{"v":"PAT;"},{"v":"DECORATED WITH EAGLE AND FLAG"},{"v":"1895-125"},null,null,null,{"v":"Hotel Roanoke"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1895},{"v":7},{"v":4},{"v":"1895-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23991"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK;"},{"v":"FOLDER; 5.5 X 9;"},null,{"v":"ILLUSTRATION OF HOTEL; MEAL HOURS NOTED; FOLDER NOTING OBJECTS OF INTEREST IN NEW YORK AND INCLUDING A MAP; MENU NOTES UNITED STATES HOTEL, BOSTON;"},{"v":"1900-443"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":69},{"v":1900},{"v":1},{"v":21},{"v":"1900-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23993"},null,{"v":"RAFAEL PEON Y LOZA"},{"v":"DINNER FOR HIS FRIENDS,MEMBERS OF THE NEW YORK COMMITTEE OF THE SOUTH-EASTERN RAILROAD CO. OF YUCATAN"},{"v":"OTHER;(PERSONAL);"},{"v":"WALDORF-ASTORIA,NY"},{"v":"FOLDER;ILL;COL;5.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CROSSED US AND MEXICAN FLAGS;WINES SERVED;FRENCH MENU;"},{"v":"1899-551"},null,null,null,{"v":"Rafael Peon Y Loza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1899},{"v":8},{"v":17},{"v":"1899-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23995"},null,{"v":"HOTEL WALTON"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PHILADELPHIA,PA."},{"v":"BROADSIDE;ILLUS;COL;5 X 7.5;"},null,{"v":"INCLUDES ALL CHOICES & MEAL HOURS;"},{"v":"1896-103"},null,null,null,{"v":"Hotel Walton"},null,null,null,{"v":"complete"},{"v":"2"},{"v":73},{"v":1896},{"v":1},{"v":1},{"v":"1896-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23996"},null,{"v":"SOUTHERN RAILWAY INSPECTION TRIP"},{"v":"INSPECTION TRIP - LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE WASHINGTON-ATLANTA"},{"v":"CARD/5.5 X 6.5;"},null,null,{"v":"1905-843"},null,null,null,{"v":"Southern Railway Inspection Trip"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1905},{"v":11},{"v":13},{"v":"1905-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23997"},null,{"v":"JERUSALEM TEMPLE A.A.O.N.M.S."},{"v":"INSTALLATION BANQUET"},{"v":"SOC;"},{"v":"THE RATHSKELLER,NEW ORLEANS, LA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.5;"},{"v":"OTHER (SOC);"},{"v":"WINES WITH EACH COURSE; ILLUSTRATION OF CLUB INSIGNIA - SHRINERS(?);"},{"v":"1905-965"},null,null,null,{"v":"Jerusalem Temple A.A.O.N.M.S."},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1905},{"v":12},{"v":9},{"v":"1905-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23998"},null,{"v":"THE COLONIAL CLUB"},{"v":"10NTH ANNIVERSARY DINNER"},{"v":"SOC;"},{"v":"NEW YORK"},{"v":"BOOKLET JOINED BY RIBBON;ILLUS; COL; PHOTOS ON COVER; 7.5 X 10.25;"},{"v":"ANNUAL;"},{"v":"WINES FOR EACH COURSE NOTED;ALL SPEAKERS LISTED; COMMITTEE MEMBERS LISTED;"},{"v":"1899-416"},null,null,null,{"v":"The Colonial Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":30},{"v":1899},{"v":5},{"v":6},{"v":"1899-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"23999"},null,{"v":"LOGAN HOUSE"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA;"},{"v":"FOLDER; ILLUS; COL; 5 X 6.5;"},{"v":"SECULAR HOLIDAY. HOLIDAY"},null,{"v":"1898-355"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24000"},null,{"v":"ATLAS CLUB"},{"v":"ATLAS CLUB MINSTRELS"},{"v":"SOC;"},{"v":"EGYPTIAN BANQUET HALL, AUDITORIUM HOTEL, CHICAGO, IL"},{"v":"FOLDER; ILLUS; 4.6X6;"},{"v":"OTHER (MINSTRELS);"},{"v":"INCLUDES MARTINI COCKTAIL AND WINE LIST; EXTENSIVE MINSTREL PROGRAM; ILLUSTRATON ON COVER OF ATLAS HOLDING UP THE WORLD;"},{"v":"1906-389"},null,null,null,{"v":"Atlas Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1906},{"v":4},{"v":20},{"v":"1906-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24002"},null,{"v":"HOTEL LINCOLN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 52ND STREET, NEW YORK"},{"v":"FOLDER; 6.5 X 9;"},null,{"v":"PRICED MENU;"},{"v":"1900-500"},null,null,null,{"v":"Hotel Lincoln"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":250},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24003"},null,{"v":"POCANO MOUNTAIN HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MT. POCANO,  PA"},{"v":"CARD; 4.5 X 6.75;"},null,null,{"v":"1906-674"},null,null,null,{"v":"Pocono Mountain House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1906},{"v":8},{"v":19},{"v":"1906-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24004"},null,{"v":"NORMANDIE CAFE"},{"v":"THANKSGIVING MENU"},{"v":"COMMERCIAL"},{"v":"(DETROIT, MI?)"},{"v":"BOOKLET; ILLUS; COL; 6.5 X 10.25;"},{"v":"SECULAR HOLIDAY;"},{"v":"PRICED MENU; FLORAL DECORATION WITH HAND DONE LETTERING; PHOTOGRAPH OF CHILD FEEDING TURKEY; FOR POSSIBLE PLACE, SEE 1905-920;"},{"v":"1905-916"},null,null,null,{"v":"Normandie Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":204},{"v":1905},{"v":11},{"v":30},{"v":"1905-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24005"},null,{"v":"MANN FANG LOWE CO."},{"v":"ORIENTAL DINNER MENU"},{"v":"COMMERCIAL"},{"v":"3 PELL STREET, NEW YORK"},{"v":"FOLDER; ILLUS; COL; 3.5 X 5.5"},null,{"v":"PRICED CHINESE MENU; DRAWING OF RESTAURANT ON COVER; RED PRINT; DATE NOTED BY FEB;"},{"v":"1905-260"},null,null,null,{"v":"Mann Fang Lowe Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":49},{"v":1904},{"v":4},{"v":19},{"v":"1904-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24008"},null,{"v":"HOTEL ALCAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; 4 X 7.5;"},null,{"v":"LOGO"},{"v":"1901-225"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":1},{"v":28},{"v":"1901-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24009"},null,{"v":"CAFETERIA-LUNCH"},{"v":"DAILY BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"57 BROAD STREET, NEW YORK, [NY]"},{"v":"FOLDER; 5.75X9.5; ILLUS;"},null,{"v":"PRINED MENU; DAILY SPECIAL DISHES WRITTEN IN PURPLE INK; FIGURE OF GOLFER WITH COMMENT;"},{"v":"1900-863"},null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":114},{"v":1900},{"v":2},{"v":10},{"v":"1900-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24010"},null,{"v":"WINDSOR HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"JACKSONVILLE, FL"},{"v":"CARD; ILLUS; COL; 5X7.25;"},null,{"v":"[DATE INFO SUPPLIED BY FEB]; HOTEL SEAL AT TOP;"},{"v":"1901-083"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":1},{"v":12},{"v":"1901-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24011"},null,{"v":"NATIONAL CONVENTION FOR THE EXTENSION OF THE FOREIGN COMMERCE OF THE U.S."},{"v":"BANQUET"},{"v":"GOVT;"},{"v":"THE ARLINGTON, WASHINGTON, DC"},{"v":"BOOKLET; ILLUS; COL; 8.5X10.5;"},{"v":"OTHER;"},{"v":"WINES LISTED; PHOTO OF PRESIDENT ROOSEVELT AND [SECRETARY OF STATE?]; SPEAKERS LISTED; SPECIAL COMMITTEE MEMBERS LISTED, INCLUDING ISIDOR STRAUS;"},{"v":"1907-094"},null,null,null,{"v":"National Convention For The Extension Of The Foreign Commerce Of The U.S."},null,null,null,{"v":"complete"},{"v":"10"},{"v":23},{"v":1907},{"v":1},{"v":16},{"v":"1907-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24012"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"SERVING WOMAN IN GARDEN SETTING AT SEASIDE;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-774"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":3},{"v":28},{"v":"1901-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24013"},null,{"v":"THE CITIZENS OF BALTIMORE"},{"v":"BANQUET TO THE OFFICERS OF THE CRUISER BALTIMORE"},null,{"v":"HOTEL RENNERT"},{"v":"FOLDER; ILL; 4.5X7.5"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1890-066"},null,null,null,{"v":"The Citizens Of Baltimore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1890},{"v":5},{"v":9},{"v":"1890-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24014"},null,{"v":"DOBBELTSKRUE POSTDAMPSKIBET"},{"v":"MIDDAG/DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD \"C.F. TIETGEN\""},{"v":"FOLDER; ILLUS; COL; 4X6.25;"},null,{"v":"MENU IN SWEDISH AND ENGLISH; MUSIKPROGRAM ON BACK COVER; SHIPPING SEAL AND FLAGS ON COVER;"},{"v":"1906-960"},null,null,null,{"v":"Dobbeltskrue Postdampskibet"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1906},{"v":12},{"v":18},{"v":"1906-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24015"},null,{"v":"HOTEL KNICKERBOCKER"},{"v":"DAILY LUNCH MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK CITY"},{"v":"CARD; ILLUS; COL; 7.75X12;"},null,{"v":"PRICED MENU; DRAWING OF FRENCH STREET CARRIAGE AND MAN BUYING FLOWERS;"},{"v":"1907-093"},null,null,null,{"v":"Hotel Knickerbocker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":178},{"v":1907},{"v":1},{"v":16},{"v":"1907-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24016"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;CHURCH TOWER;MENU LISTED TWICE,IN ENGLISH AND GERMAN;MUSICAL PROGRAM;MUSICIAN ON BACK COVER;"},{"v":"1901-789"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":3},{"v":29},{"v":"1901-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24017"},null,{"v":"FOURTH DIVISION OF BELLEVUE HOSPITAL"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"MURRAY HILL HOTEL, NEW YORK CITY"},{"v":"CARD; 4.25X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; PL NOTED BY FEB;"},{"v":"1907-487"},null,null,null,{"v":"Fourth Division Of Bellevue Hospital"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1907},{"v":5},{"v":8},{"v":"1907-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24019"},null,{"v":"LAUREL-IN-THE-PINES"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"LAKEWOOD, NJ"},{"v":"CARD; 3.75 X 6;"},null,null,{"v":"1892-075"},null,null,null,{"v":"Laurel In The Pines"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1892},{"v":5},{"v":19},{"v":"1892-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24020"},null,{"v":"PROFESSOR JOHN W. BURGESS ?"},{"v":"DINNER"},null,{"v":"323 WEST 57TH STREET, NEW YORK, N.Y.?"},{"v":"CARD;4.5X6"},null,{"v":"ABOVE INFORMATIN HANDWRITTEN ON BACK OF CARD,ATTCHED CARD WITH NAME MR. FORD WRITTEN MAY BE A PLACE CARD,YEAR HANDWRITTEN"},{"v":"1885-030"},null,null,null,{"v":"Professor John W. Burgess ?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1885},{"v":12},{"v":17},{"v":"1885-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24021"},null,{"v":"NEW GLADSTONE"},{"v":"FOURTH OF JULY DINNER"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER,RI"},{"v":"BOOKLET;ILL;COL;5.5X8;"},null,null,{"v":"1899-506"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1899},{"v":7},{"v":4},{"v":"1899-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24022"},null,{"v":"NATIONAL ARTS CLUB MEMBERS"},{"v":"DINNER TO SPENCER TRASK"},{"v":"SOC;"},{"v":"NATIONAL ARTS CLUB, (NEW YORK?)"},{"v":"FOLDER; COL; ILLUS; 6.5X 10.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"GREEN STOCK COVER; CLASSICALLY DRESSED WOMAN;"},{"v":"1908-064"},null,null,null,{"v":"National Arts Club Members"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1908},{"v":1},{"v":22},{"v":"1908-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24024"},null,{"v":"UNITED STATES SHIP VERMONT"},{"v":"DINNER"},{"v":"NAV;"},{"v":"ABOARD"},{"v":"CARD; 4 X 6;"},null,{"v":"MUSIC;"},{"v":"1907-968"},null,null,null,{"v":"United States Ship Vermont"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1907},{"v":11},{"v":14},{"v":"1907-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24025"},null,{"v":"ANCIENT AND HONORABLE ARTILLERY CO OF MASSACHUSETTS"},{"v":"256TH ANNIVERSARY REPAST"},{"v":"MIL;"},{"v":"FANEUIL HALL, [BOSTON,MASS]"},{"v":"BOOKLET; ILL; 4.5X7;"},{"v":"ANNIVERSARY;"},{"v":"COMMITTEE MEMBERS LISTED; FASTENED AT LEFT TOP TO BOTTOM WITH RED WHITE AND BLUE STRIPED RIBBON;WINES SERVED;"},{"v":"1894-064"},null,null,null,{"v":"Ancient And Honorable Artillery Co Of Massachusetts"},null,null,null,{"v":"complete"},{"v":"8"},{"v":48},{"v":1894},{"v":6},{"v":4},{"v":"1894-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24026"},null,{"v":"(HORNE MARKET?) CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"HOTEL SOMERSET, BOSTON, MA"},{"v":"CARD; 3.5X5.5;"},{"v":"[ANNIV?];"},{"v":"WINES LISTED WITH COURSE; MENU COMBINATION OF FRENCH AND ENGLISH; NAME OF CLUB HANDWRITTEN ON TOP OF MENU;"},{"v":"1905-718"},null,null,null,{"v":"Home Market Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1905},{"v":9},{"v":28},{"v":"1905-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24027"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA;FOOD AND UTENSILS;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-985"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":68},{"v":1901},{"v":4},{"v":24},{"v":"1901-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24029"},null,{"v":"TOURNAMENT COMMITTEE OF THE CINCINNATI BOWLING ASSOCIATION"},{"v":"BANQUET TENDERED TO THE OFFICERS, DELEGATES AND ALTERNATES OF THE AMERICAN BOWLING CONGRESS AND VISITING MEMBERS OF THE PRESS"},{"v":"SOC;"},{"v":"LINTON HOTEL"},{"v":"BOOKLET; ILLUS; COL; 7X9.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; SPEAKERS, OFFICERS AND COMMITTEES LISTED; FLAGS AND SEALS ON COVER; RIBBON ATTACHMENT;"},{"v":"1908-154"},null,null,null,{"v":"Tournament Committee Of The Cincinnati Bowling Association"},null,null,null,{"v":"complete"},{"v":"14"},{"v":20},{"v":1908},{"v":2},{"v":15},{"v":"1908-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24030"},null,{"v":"CENTRAL AMERICAN PEACE DELEGATES"},{"v":"DINNER IN HONOR OF ABOVE"},{"v":"GOVT;"},{"v":"THE NEW WILLARD, WASHINGTON, DC"},{"v":"CARD; 4.25 X 6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED;"},{"v":"1907-962"},null,null,null,{"v":"Central American Peace Delegates"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1907},{"v":11},{"v":10},{"v":"1907-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24031"},null,{"v":"YALE COLLEGE"},{"v":"'96S DECENNIAL"},{"v":"EDUC;"},{"v":"NEW HAVEN CT"},{"v":"CARD; 5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE;"},{"v":"1906-546"},null,null,null,{"v":"Yale College"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":6},{"v":26},{"v":"1906-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24032"},null,{"v":"PROHIBITIONISTS OF GREATER NEW YORK"},{"v":"BANQUET"},{"v":"HOTEL"},{"v":"GRAND CENTRAL PALACE"},{"v":"BOOKLET;ILL;COL;4.25X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL,ANNIVERSARY"},{"v":"HISTORY OF THE PROHIBITION PARTY;MANY ADVERTISEMENTS;CONFERENCE PROGRAM"},{"v":"1898-197"},null,null,null,{"v":"Prohibitionists Of Greater New York"},null,null,null,{"v":"complete"},{"v":"18"},{"v":19},{"v":1899},{"v":2},{"v":22},{"v":"1899-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24033"},null,{"v":"THE COMMERCIAL CLUB&THE MERCHANTS CLUB OF THE BEACON SOCIETY"},{"v":"DINNER"},{"v":"PROF;"},{"v":"YOUNGS HOTEL,BOSTON,MA"},{"v":"FOLDER;SCALLOPED EDGE;RIBBON TRIM;4.50X7;"},{"v":"[COMPL];"},null,{"v":"1884-23"},null,null,null,{"v":"The Commercial Club&The Merchants Club Of The Beacon Society"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1884},{"v":12},{"v":13},{"v":"1884-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24038"},null,{"v":"STAFF & OFFICERS OF THE INFANTRY & CAVALRY SCHOOL"},{"v":"DINNER TO BRIG.-GEN.J.FRANKLIN BELL USA"},{"v":"MIL;"},{"v":"FORT LEAVENWORTH,KANSAS"},{"v":"BOOKLET;COL;8.5X10.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTO OF HONORED GUESTS;LIST OF SPEAKERS;"},{"v":"1906-312"},null,null,null,{"v":"The Staff & Student Officers of the Infantry and Cavalry School Signal School and Staff College"},null,null,null,{"v":"complete"},{"v":"10"},{"v":16},{"v":1906},{"v":3},{"v":17},{"v":"1906-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24039"},null,{"v":"WISCONSIN SOCIETY - SONS OF THE AMERICAN REVOLUTION"},{"v":"DINNER"},{"v":"PATR;"},{"v":"PFISTER HOTEL,MILWAUKEE,WIS."},{"v":"BOOKLET;ILLUS;COL;4.5X9.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; PROGRAM NOTED;"},{"v":"1907-552"},null,null,null,{"v":"Wisconsin Society   Sons Of The American Revolution"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1907},{"v":5},{"v":29},{"v":"1907-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24040"},null,{"v":"NORTH WESTERN RR LINE"},{"v":"HOLIDAY DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE CHICAGO TO ST. PAUL & DULUTH;"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 7.5;"},{"v":"RELIG HOLIDAY;"},{"v":"SEPARATE LIST OF WINES & PRICES;"},{"v":"1899-878"},null,null,null,{"v":"North-Western Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":77},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24042"},null,{"v":"HOTEL DENNIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY,NJ"},{"v":"BOOKLET;ILLUS;7.25X5.5;"},{"v":"PATRIOTIC HOLIDAY. HOLIDAY"},null,{"v":"1891-075"},null,null,null,{"v":"Hotel Dennis"},null,null,null,{"v":"complete"},{"v":"4"},{"v":59},{"v":1891},{"v":7},{"v":4},{"v":"1891-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24045"},null,{"v":"?"},{"v":"DEJEUNER"},null,{"v":"?"},{"v":"CARD;GOLD TRIM ILLUS; HANDWRITTEN; 4.5 X 7.5;"},null,{"v":"HANDWRITTEN MENU IN FRENCH;"},{"v":"1897-230"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1897},{"v":7},{"v":11},{"v":"1897-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24046"},null,{"v":"BOA VISTA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MACAO"},{"v":"BROADSIDE;5.25X9.5;"},{"v":"DAILY"},{"v":"HANDWRITTEN ITEMS WITHIN PRINTED CATEGORIES;"},{"v":"1899-278"},null,null,null,{"v":"Boa Vista Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1899},{"v":3},{"v":26},{"v":"1899-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24047"},null,{"v":"ST.REGIS HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"DROADSHEET;5X8;"},{"v":"DAILY"},{"v":"ALL ITEMS PRICED;SAME MENU IN FRENCH ON REVERSE SIDE;"},{"v":"1906-301"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":188},{"v":1906},{"v":3},{"v":14},{"v":"1906-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24048"},null,{"v":"HOLLAND SOCIETY OF NEW YORK"},{"v":"15NTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA"},{"v":"FOLDER; ILLUS; COL; 5.5 X 7;"},{"v":"ANNUAL"},{"v":"MENU IN DUTCH; PROGRAM & SPEAKERS LISTED;"},{"v":"1900-383"},null,null,null,{"v":"Holland Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24049"},null,{"v":"EMMA WILLARD ASSOCIATION"},{"v":"FIFTEENTH ANNUAL BANQUET"},{"v":"POL;"},{"v":"HOTEL MANHATTAN, NEW YORK"},{"v":"FOLDER; 5 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"TOASTS;"},{"v":"1905-815"},null,null,null,{"v":"Emma Willard Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1905},{"v":11},{"v":9},{"v":"1905-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24051"},null,{"v":"FRIENDLY SONS OF ST. PATRICK"},{"v":"108TH ANNIVERSARY DINNER"},{"v":"PAT;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.25 X 7;"},{"v":"ETH;"},{"v":"FRENCH; INCLUDES WINES SERVED WITH EACH COURSE; SILK RIBBON ATTACHMENTS; ILLUSTRATIONS OF IRISH MYTHICAL FIGURES; PROGRAM ITEMS OF TOASTS, ETC. FOLLOWED BY POETIC QUOTATIONS; \"ERIN GO BRACH\" HARP AND GREEN LEAF CLOVERS IN COLOR"},{"v":"1892-043"},null,null,null,{"v":"Friendly Sons Of St. Patrick"},null,null,null,{"v":"complete"},{"v":"12"},{"v":32},{"v":1892},{"v":3},{"v":17},{"v":"1892-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24052"},null,{"v":"BAY STATE HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BROADWAY OPP. BOND STREET"},{"v":"FOLDER; 7.25 X 12.25;"},null,{"v":"PRICED MENU AND WINE LIST;"},{"v":"1900-457"},null,null,null,{"v":"Bay State Hotel"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"4"},{"v":386},{"v":1900},{"v":1},{"v":22},{"v":"1900-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24053"},null,{"v":"THE NEW YORK LIBRARY CLUB"},{"v":"DINNER TO THE MEMBERSHIP OF THE NEW YORK LIBRARY ASSOCIATION"},{"v":"PROF;"},{"v":"CLARK'S, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"EACH COURSE AND EACH ENTRY FOLLOWED BY MANY LITERARY QUOTATIONS; MENU IN FRENCH; SKETCH OF OWL, BOOK & SCEPTER ON COVER"},{"v":"1895-007"},null,null,null,{"v":"The New York Library Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1895},{"v":1},{"v":11},{"v":"1895-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24054"},null,{"v":"ZEISSE - SCHAUFLER"},{"v":"WEDDING OF WILHELMINA ZEISSE AND ALOYS SCHAUFLER"},{"v":"SOC;"},{"v":"HOTEL MAJESTIC, PHILADELPHIA, PA"},{"v":"FOLDER; ILLUS; 5 X 8.25;"},{"v":"RITE;"},{"v":"CHAMPAGNE; SONG LYRICS; GERMAN (?) CREST;"},{"v":"1907-890"},null,null,null,{"v":"Zeisse   Schaufler"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1907},{"v":10},{"v":16},{"v":"1907-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24055"},null,{"v":"ROUND TABLE CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"?"},{"v":"BROADSIDE; COL;5X8;"},null,{"v":"ALL HANDWRITTEN;WINES;NINE AUTOGRAPHS ON BACK;"},{"v":"1906-789"},null,null,null,{"v":"Round Table Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1906},{"v":11},{"v":2},{"v":"1906-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24056"},null,{"v":"HOTEL METROPOLE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"FARGO, ND"},{"v":"CARD; COL; 4 X 5.5;"},null,{"v":"BLUE;"},{"v":"1899-519"},null,null,null,{"v":"Hotel Metropole"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1899},{"v":7},{"v":9},{"v":"1899-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24057"},null,{"v":"?"},{"v":"BANCHETTO"},{"v":"OTHER;PRIVATE;"},{"v":"HOTEL COLOMBO"},{"v":"FOLDER;3.5X4.5;"},{"v":"RITE;WEDDING OF FEDELE LANA TO LEONILDA BERNA;"},{"v":"WINES SERVED;ITALIAN MENU;"},{"v":"1899-245"},null,null,null,{"v":"Signor Fedele Lana, Signorina Leonilda Berna"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1899},{"v":3},{"v":13},{"v":"1899-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24058"},null,{"v":"FALMOUTH HOTEL"},{"v":"DINNER"},{"v":"COMMERCOA;"},{"v":"PORTLAND,ME"},{"v":"BOOKLET;3 1/2X7"},null,{"v":"O.M.SHAW & SON,PROPS."},{"v":"1880-024"},null,null,null,{"v":"Falmouth Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1880},{"v":10},{"v":21},{"v":"1880-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24059"},null,{"v":"PROVIDENCE LODGE NO. 14 B.P.O. ELKS"},{"v":"25TH ANNIVERSARY"},{"v":"SOC;"},{"v":"INFANTRY HALL, PROVIDENCE, RI"},{"v":"BOOKLET; ILLUS; COL; 7.25X9.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; TOASTS LISTED; PHOTOS OF FIRST OFFICERS, PRESENT OFFICERS AND PAST EXALTED RULERS;"},{"v":"1906-820"},null,null,null,{"v":"Providence Lodge No. 14 B.P.O. Elks"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1906},{"v":11},{"v":13},{"v":"1906-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24060"},null,{"v":"THE LAMBS"},{"v":"DINNER"},{"v":"PROF;"},null,{"v":"FOL; ILLUS; 4.5 x 7;"},{"v":"[COMPL?];"},{"v":"SKETCH OF JOHN GILBERT ON COVER; MR. JOHN GILBERT'S REPERTOIRE ON BACK COVER; FRENCH"},{"v":"1888-022"},null,null,null,{"v":"The Lambs"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1888},{"v":2},{"v":26},{"v":"1888-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24062"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS GRAF WALDERSEE"},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},{"v":"DAILY;"},{"v":"ILLUS, STEAMSHIP; SEPARATE GERMAN AND ENGLISH MENU LISTINGS; CONCERT PROGRAM;"},{"v":"1900-868"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":2},{"v":10},{"v":"1900-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24063"},null,{"v":"(FIFTH AVENUE HOTEL?)"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; 4.5X7;"},null,null,{"v":"1905-760"},null,null,null,{"v":"Fifth Avenue Hotel?"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1905},{"v":10},{"v":18},{"v":"1905-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24064"},null,{"v":"WITKOWSKY - GOLDSMITH"},{"v":"WEDDING(?)"},{"v":"SOC;"},{"v":"GRAND PACIFIC HOTEL, CHICAGO, IL"},{"v":"CARD; ILLUS; COL; 4.25 X 7.25;"},{"v":"RITE;"},{"v":"WINES WITH EACH COURSE; COLORED CHERUB AND GREENERY;"},{"v":"1900-436"},null,null,null,{"v":"Witkowsky   Goldsmith"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":1},{"v":20},{"v":"1900-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24065"},null,{"v":"SOCIETY OF THE ALUMNI OF CITY (CHARITY) HOSPITAL"},{"v":"15TH ANNUAL DINNER"},{"v":"SOC;"},{"v":"HOTEL ASTOR, NEW YORK, NY"},{"v":"FOLDER; 6X9;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; TOASTS, OFFICERS AND BANQUET COMMITTEE LISTED;"},{"v":"1905-376"},null,null,null,{"v":"Society Of The Alumni Of City (Charity) Hospital"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1905},{"v":5},{"v":10},{"v":"1905-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24066"},null,{"v":"ROCHESTER ENGINEERING SOCIETY"},{"v":"FIFTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"POWERS HOTEL (ROCHESTER, NY?)"},{"v":"FOLDER; COL; 7 X 5,25;"},{"v":"ANNIVERSARY;"},{"v":"RED PRINT; GUEST LIST;"},{"v":"1907-127"},null,null,null,{"v":"Rochester Engineering Society"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1907},{"v":1},{"v":25},{"v":"1907-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24067"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 3.75X7.5;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-539"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":3},{"v":2},{"v":"1901-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24068"},null,{"v":"ALUMNI ASSOCIATION OF THE NY HOMEOPATHIC MEDICAL COLLEGE & HOSPITAL"},{"v":"17NTH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"DELMONICO'S NY"},{"v":"FOLDER; ILLUS; COL; 6.25 X 8;"},{"v":"ANNUAL"},{"v":"ALL SPEAKERS LISTED; LIST OF OFFICERS INCLUDED;"},{"v":"1899-414"},null,null,null,{"v":"Alumni Association Of The Ny Homeopathic Medical College & Hospital"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1899},{"v":5},{"v":4},{"v":"1899-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24069"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"FEMALE FIGURE AMID FOOD,DRINK AND UTENSILS HOLDING A SHIELD WITH HAPAG INITIALS,BACKGROUND OF A CITYCSAPE,INSERT OF SHIP AT SEA;SEPARATE LISTINGS IN GERMAN AND ENGLISH;"},{"v":"1900-575"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":1},{"v":28},{"v":"1900-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24070"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ABEND-ESSEN"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF LINER AT SEA;"},{"v":"1906-607"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1906},{"v":7},{"v":22},{"v":"1906-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24071"},null,{"v":"HADDON HALL"},{"v":"EASTER BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"ILLUSTRATION OF GOOSE, BUFF STOCK;"},{"v":"1905-300"},null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1905},{"v":4},{"v":23},{"v":"1905-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24072"},null,{"v":"ASSOCIATED STUDENTS OF F. CARROLL BREWSTER"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"BELLEVUE-STRATFORD, [PHILADELPHIA, PA]"},{"v":"CARD; 4X6.75;"},{"v":"[COMPL?];"},{"v":"WINES LISTED;"},{"v":"1908-126"},null,null,null,{"v":"Associated Students Of F. Carroll Brewster"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1908},{"v":2},{"v":7},{"v":"1908-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24073"},null,{"v":"HAMILTON CLUB OF CHICAGO"},{"v":"BANQUET ON 34TH ANNIVERSARY OF APPOMATTEX DAY (\"THE FIRST DAY OF PEACE\")"},{"v":"PAT;"},{"v":"AUDITORIUM, HAMILTON CLUB, CHICAGO, IL"},{"v":"BOOKLET; ILLUS; 7X9;"},{"v":"PAT;"},{"v":"TOASTS INCLUDES PORTRAITS OF MAIN SPEAKERS; ALL COMMITTEES LISTED, AS WELL AS OFFICERS & DIRECTORS; BATTLE SCENES ON COVER; SILK RIBBON ATTACHMENT; 2 COPIES;"},{"v":"1899-334"},null,null,null,{"v":"Hamilton Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"20"},{"v":18},{"v":1899},{"v":4},{"v":10},{"v":"1899-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24074"},null,{"v":"MANUFACTURERS' CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"PHILADELPHIA, PA"},{"v":"FOLDER; ILLUS; COL; 4.5;7.5;"},{"v":"[ANNIV?];"},{"v":"WINES LISTED WITH COURSE; PHOTO OF HANDSOME FELLOW [PRESIDENT?] ON COVER; COVER PRINTED ON BROWN STOCK; PL NOTED BY FEB;"},{"v":"1905-365"},null,null,null,{"v":"Manufacturers' Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":33},{"v":1905},{"v":5},{"v":6},{"v":"1905-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24076"},null,{"v":"N.Y.&P.R.S.S.CO. - U.S.M.S. COAMO"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; FLAG EMBLEM; 4.5X6.5;"},{"v":"DAILY"},null,{"v":"1905-572"},null,null,null,{"v":"N.Y.&P.R.S.S.Co.   U.S.M.S. Coamo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1905},{"v":7},{"v":15},{"v":"1905-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24077"},null,{"v":"FRIENDS OF JOHN A. TORY"},{"v":"TESTIMONIAL BANQUET"},{"v":"SOC;"},{"v":"HOTEL PONTCHARTRAIN, DETROIT, MI"},{"v":"FOLDER; ILLUS; COL; 6X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTO OF MR. TORY; TOASTS, MUSICIANS, COMMITTEES LISTED; QUOTES THROUGHOUT;"},{"v":"1908-025"},null,null,null,{"v":"Friends Of John A. Tory"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1908},{"v":1},{"v":9},{"v":"1908-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24078"},null,{"v":"CASTLETON HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"NEW BRIGHTON, S.I."},{"v":"BROADSIDE; ILLUS; COL; 5.5X8.25;"},{"v":"OTHER (DAILY MENU);"},null,{"v":"1899-760"},null,null,null,{"v":"Hotel Castleton"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1899},{"v":11},{"v":27},{"v":"1899-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24079"},null,{"v":"BLATT COUNTY MEDICAL SOCIETY"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"LOGAN HOUSE, ALTOONA, PA"},{"v":"BOOKLET; ILLUS; COL; 5.5X7.5;"},{"v":"ANNIVERSARY;"},{"v":"TOAST PROGRAMME; MUSIC PROGRAMME; FLORAL WREATHS ON COVER;"},{"v":"1901-167"},null,null,null,{"v":"Blair County Medical Society"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1901},{"v":1},{"v":24},{"v":"1901-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24081"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"MADISON SQUARE, NEW YORK"},{"v":"FOLDER; ILLUS; 6.5 X 10.5;"},null,{"v":"SMALL PRICED WINE LIST; ILLUSTRATION OF HOTEL AND SITE; BRIEF HISTORY  OF HOTEL;PRICED MENU;"},{"v":"1907-052"},null,null,null,{"v":"Fifth Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":427},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24083"},null,{"v":"NASHVILLE CHAMBER OF COMMERCE & RETAIL MERCHANTS ASSOCIATION"},{"v":"DINNER TO VISITING STATE EDITORS;"},{"v":"COMMERCIAL"},{"v":"MAXWELL HOUSE, NASHVILLE, TN"},{"v":"BOOKLET; 5.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES WITH INDIVIDUAL COURSES; TOASTS; COMMITTEES LISTED; SILK RIBBON ATTACHMENT;"},{"v":"1901-166"},null,null,null,{"v":"Nashville Chamber Of Commerce & Retail Merchants Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1901},{"v":1},{"v":24},{"v":"1901-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24084"},null,{"v":"MENZIES'HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MELBOURNE,AUSTRALIA"},{"v":"CARD;ILL;COL;4.25X6.5;"},{"v":"DAILY;"},{"v":"FRENCH MENU;PLACE HANDWRITTEN;"},{"v":"1899-569"},null,null,null,{"v":"Menzies'hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1899},{"v":9},{"v":9},{"v":"1899-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24085"},null,{"v":"CANADIAN PACIFIC RAILWAY"},{"v":"BUFFET CAR SERVICE [BREAKFAST]"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; 4 X 6;"},null,{"v":"DRAWING OF BANFF, CANADA ON BACK; PRICED MENU;"},{"v":"1897-292"},null,null,null,{"v":"Canadian Pacific Railway"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":32},{"v":1897},{"v":10},{"v":28},{"v":"1897-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24086"},null,{"v":"THE MODERN DINING ROOM"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"8 CENTRAL AVENUE, NEWARK, NJ"},{"v":"FOLDER; 5.5 X 9.5;"},null,{"v":"PRICED MENU, LARGELY HANDWRITTEN; NOTE ABOUT PURITY OF DRINKING WATER;"},{"v":"1907-792"},null,null,null,{"v":"The Modern Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":60},{"v":1907},{"v":9},{"v":5},{"v":"1907-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24087"},null,{"v":"AMMERICAN ART ASSOCIATION OF PARIS"},{"v":"DINNER GIVEN BY MR. RODMAN WANAMAKER ON THE OCCASION OF NEW HOME"},{"v":"PROF;"},{"v":"PARIS, FRANCE(?)"},{"v":"FOLDER; ILLUS; 8 X 10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DRAWING OF WOMAN (LIBERTY?) HOLDING GLASS AND FLAG;"},{"v":"1897-222"},null,null,null,{"v":"American Art Association of Paris"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1897},{"v":7},{"v":4},{"v":"1897-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24088"},null,{"v":"ST.REGIS HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"SAME MENU IN FRENCH ON REVERSE SIDE;"},{"v":"1906-323"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Cents"},{"v":"c"},{"v":"under review"},{"v":"2"},{"v":196},{"v":1906},{"v":3},{"v":20},{"v":"1906-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24089"},null,{"v":"PRIVATE PARTY(?)"},{"v":"DINNER"},null,{"v":"SHERRY'S (NY?)"},{"v":"CARD, ILLUS; COL; 5.5 X 7; COL;"},{"v":"(SOC?)"},{"v":"FRENCH; GIRL IN COSTUME OF ITALY(?); SEATING PLAN ON BACK;"},{"v":"1891-029"},null,null,null,{"v":"Private Party(?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1891},{"v":3},{"v":1},{"v":"1891-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24090"},null,{"v":"SCHOOL BOARD OF NEW ORLEANS"},{"v":"ANNUAL OUTING"},{"v":"EDUC;"},{"v":"NOG'S RESTAURANT, SPANISH FORT, NEW ORLEANS, LA"},{"v":"FOLDER; ILLUS; 3.25X5;"},null,{"v":"MENU IN FRENCH; INCLUDES  WINES SERVED WITH INDIVIDUAL COURSES; OFFICERS, MEMBERS, GUESTS LISTED; INCLUDES PHOTOGRAPH OF JOHN MCDONOGH; CORD ATTACHMENT;"},{"v":"1907-681"},null,null,null,{"v":"School Board Of New Orleans"},null,null,null,{"v":"complete"},{"v":"12"},{"v":33},{"v":1907},{"v":7},{"v":17},{"v":"1907-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24091"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SIXTY-SIXTH STREET & BROADWAY"},{"v":"BROADSIDE; 6.5X8.75;"},null,{"v":"PRICED A LA CARTE MENU;"},{"v":"1900-736"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":121},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24092"},null,{"v":"UNION LEAGUE CLUB"},{"v":"COMPL."},{"v":"SOC;"},{"v":"NEW YORK, NY"},{"v":"FOL; ILLUS; 3.75 x 6;"},{"v":"OTHER [TWENTIETH ANNIVERSARY OF CLUB];"},{"v":"DRAWINGS OF 3 CLUBS; GOLD BORDER; FRENCH; PROGRAM INCLUDES POEM, ORATION, & ADDRESSES; MUSIC BY BERNSTEIN'S ORCHESTRA."},{"v":"1883-001"},null,null,null,{"v":"Union League Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":65},{"v":1883},{"v":2},{"v":6},{"v":"1883-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24093"},null,{"v":"THE FELLOWSHIP CLUB OF CHICAGO"},{"v":"DINNER"},null,{"v":"KINSLEY'S, CHICAGO,(ILL)"},{"v":"FOLDER; 5.5X8"},null,null,{"v":"1891-124"},null,null,null,{"v":"The Fellowship Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1891},{"v":12},{"v":3},{"v":"1891-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24095"},null,{"v":"WATCH HILL HOUSE"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"WATCH HILL, RI"},{"v":"FOLDER; ILLUS; COL; 3.75 x 6;"},null,{"v":"ILLUSTRATION OF STYLISHLY DRESSED LADY ON COVER.  NAME OF PROPRIETOR INCLUDED"},{"v":"1892-106"},null,null,null,{"v":"Watch Hill House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1892},{"v":8},{"v":28},{"v":"1892-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24097"},null,{"v":"SQUANTUM ASSOCIATION"},{"v":"WASHINGTON'S BIRTHDAY DINNER"},{"v":"SOC;"},{"v":"RHODE ISLAND"},{"v":"CARD; ILLUS; 4.5 X 7.5;"},{"v":"OTHER (ANNIV)"},{"v":"PORTRAIT OF WASHINGTON;"},{"v":"1895-039"},null,null,null,{"v":"Squantum Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1895},{"v":2},{"v":22},{"v":"1895-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24098"},null,{"v":"UNION CLUB"},{"v":"DINNER IN HONOR OF MARCUS A. HANNA"},{"v":"SOC;"},{"v":"UNION CLUB, CLEVELAND, OH"},{"v":"CARD FOLDR; 8.5 X 6.25"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES; FIRST COURSE CALLED BUFFET RUSSE; SEATING PLAN WITH SEAT OF M.A. HANNA AND TOASTMASTER, AND POSITION OF ORCHESTRA MARKED;"},{"v":"1896-208"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":38},{"v":1896},{"v":11},{"v":16},{"v":"1896-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24101"},null,{"v":"NEW ENGLAND SOCIETY OF PENNSYLVANIA"},{"v":"SEVENTH ANNUAL FESTIVAL"},{"v":"SOC"},{"v":"THE CONTINENTAL,[PA]"},{"v":"FOLDER; ILL; 4.75X6"},{"v":"OTHER, ANNUAL EVENT"},{"v":"FRONT COVER ILLUSTRATED WITH SAILED SHIP AND FLOWERS,BACK COVER ILLUSTRATED WITH WOMAN KNOCKING ON A DOOR,HANDWRITTEN NOTATION ON MENU CARD \"MUMM THE ONLY WINE OF WHICH 20 CASES WERE USED.-DONAHUE,\" ON BACK COVER,\"20 CASES EXTRA DRY NO OTHER CHANGES \""},{"v":"1887-040"},null,null,null,{"v":"New England Society Of Pennsylvania"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1887},{"v":12},{"v":22},{"v":"1887-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24102"},null,{"v":"COLONIAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"BROADSIDE; 4 X 7.5;"},null,null,{"v":"1901-236"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":2},{"v":1},{"v":"1901-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24103"},null,{"v":"VENDOME HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BOSTON, MA"},{"v":"BROADSIDE; ILLUS; COL; 3.75X6;"},{"v":"OTHER (DAILY MENU);"},{"v":"HOTEL SEAL AT TOP;"},{"v":"1899-754"},null,null,null,{"v":"Hotel Vendome"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1899},{"v":11},{"v":24},{"v":"1899-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24104"},null,{"v":"COLONIAL CONFERENCE"},{"v":"LUNCHEON, VISIT OF COLONIAL PRIME MINISTERS TO THE CITY OF LONDON"},{"v":"GOVT;"},{"v":"GUILDHALL, LONDON, ENGLAND"},{"v":"BOOKLET; COL; ILLUS; 5.5 X 9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED;  MENU IN FRENCH; SEALS OF VARIOUS COLONIES; TOASTS; TWO COPIES, COPY 2 CONTAINS A DESCRIPTION OF LUNCHEON PROGRAM;"},{"v":"1907-398"},null,null,null,{"v":"Colonial Conference"},null,null,null,{"v":"complete"},{"v":"12"},{"v":28},{"v":1907},{"v":4},{"v":16},{"v":"1907-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24105"},null,{"v":"BROCKEN HOTEL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"HARZGEBIRGE,PRUSSIA"},{"v":"BROADSIDE; ILLUSLCOL;4.25X7.25;"},null,{"v":"MENU HANDWRITTEN IN GERMAN;"},{"v":"1906-667"},null,null,null,{"v":"Brocken Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1906},{"v":8},{"v":6},{"v":"1906-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24106"},null,{"v":"STEAMSHIP & SHIPPING TRADE OF THE NY PRODUCE EXCHANGE"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"DELMONICO'S NY"},{"v":"BOOKLET; RIBBON TRIM; ILLUS; COL; 5.75 X 7.5;"},{"v":"ANNUAL"},{"v":"WINES LISTED; ALL MEMBERS INCLUDED'"},{"v":"1898-069"},null,null,null,{"v":"Steamship & Shipping Trade Of The Ny Produce Exchange"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1898},{"v":2},{"v":5},{"v":"1898-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24107"},null,{"v":"AMERICAN BAR ASSOCIATION"},{"v":"TWENTY-NINTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"THE AUDITORIUM, MINNEAPOLIS, MN"},{"v":"BOOKLET; 5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"COCKTAILS AND WINES LISTED; MUSIC; TOASTS; LITERARY QUOTES; OFFICERS LISTED;"},{"v":"1906-686"},null,null,null,{"v":"American Bar Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1906},{"v":8},{"v":31},{"v":"1906-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24108"},null,{"v":"N.Y.&P.R.S.S.CO. - U.S.M.S. COAMO"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; FLAG EMBLEM; 4.5X6.5;"},{"v":"DAILY"},null,{"v":"1905-574"},null,null,null,{"v":"N.Y.&P.R.S.S.Co.   U.S.M.S. Coamo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1905},{"v":7},{"v":16},{"v":"1905-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24110"},null,{"v":"MR. AND MRS. DAVID E. WARD"},{"v":"MIDNIGHT SUPPER IN HONOR OF ANNA HELD AND FLORENZ ZIEGFELD"},{"v":"SOC;"},{"v":"HOEL MAJESTIC, PHILADELPHIA, [PA]"},{"v":"FOLDER; 4 X 5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CHAMPAGNE; GUEST LIST;"},{"v":"1906-756"},null,null,null,{"v":"Mr. And Mrs. David E. Ward"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1906},{"v":10},{"v":13},{"v":"1906-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24111"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-657"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":14},{"v":"1901-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24112"},null,{"v":"CITY HALL CENTER"},{"v":"GREAT SURPRISE, THE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6X7.5;"},null,{"v":"40c LUNCH; A LA CARTE PRICED MENU; \"ALL OF THE ABOVE DISHES ARE READY & WILL BE SERVED IN TWO MINUTES AFTER ORDER IS GIVEN;\" [DATE HANDWRITTEN]; PHOTO OF GENTLEMAN ON COVER, PRESUMABLY G. ZITZLER, PROP; DECORATIVE BORDER; PHOTO OF BROADWAY-CHAMBERS BUILDI"},{"v":"1901-663"},null,null,null,{"v":"City Hall Center"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":40},{"v":1901},{"v":3},{"v":14},{"v":"1901-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24113"},null,{"v":"CHILDS'"},{"v":"DAILY LUNCH MENU"},{"v":"COMMERCIAL"},{"v":"130 BROADWAY, NEW YORK"},{"v":"CARD; 6.25 X 10.75;"},null,{"v":"PRICED MENU; LADIES DINING ROOM; BRANCHES LISTED;"},{"v":"1907-565"},null,null,null,{"v":"Childs'"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":80},{"v":1907},{"v":6},{"v":1},{"v":"1907-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24114"},null,{"v":"ROOTERS'CLUB"},{"v":"BANQUET TO NEW ORLEANS BASE BALL CLUB"},{"v":"SOC;COM;"},{"v":"LECOURT'S HOTEL,WEST END,[LA]"},{"v":"BOOKLET;ILL;5.25X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ELABORATE SOUVENIR MENU;CHAMPAGNE AND LIQUORS SERVED;CLUB MEMBERS LISTED;"},{"v":"1896-126"},null,null,null,{"v":"Rooters' Club"},null,null,null,{"v":"complete"},{"v":"7"},{"v":24},{"v":1896},{"v":6},{"v":11},{"v":"1896-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24115"},null,{"v":"NEW YORK CLUB"},{"v":"DINNER"},{"v":"SOC;"},null,{"v":"FOLDER;ILLUS;COL;3X5;"},null,{"v":"COCKTAILS AND WINES;DECORATIVE CORNERS;FRENCH MENU;"},{"v":"1901-061"},null,null,null,{"v":"New York Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":1},{"v":8},{"v":"1901-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24117"},null,{"v":"?"},{"v":"DINNER TO PHILIPPE HEBERT [SCULPTEUR] ON HIS DEPARTURE TO EUROPE"},{"v":"[POL]"},{"v":"HOTEL PLACE VIGER,MONTREAL,CANADA"},{"v":"BOOKLET;ILLUS; COL; RIBBON TRIM; 5 X 8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;LIST OF GUESTS;"},{"v":"1898-303"},null,null,null,{"v":"Hotel Place Viger"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1898},{"v":11},{"v":9},{"v":"1898-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24118"},null,{"v":"KING GEORGE"},{"v":"DINNER TO PRINCE CHARLES & PRINCESS MAUD OF DENMARK"},{"v":"GOV;"},{"v":"PALACE OF KING  GEORGE - COPENHAGEN,DENMARK"},{"v":"BROADSIDE; 3X5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; LIST OF GUESTS ON BACK;"},{"v":"1905-697"},null,null,null,{"v":"Le Palais de Roi George"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1905},{"v":9},{"v":9},{"v":"1905-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24119"},null,{"v":"STRAFFORD ARMS HOTEL"},{"v":"FOOTBALL DINNER,YORKSHIRE V.MAORIS"},null,{"v":"WAKEFIELD,[ENGLAND]"},{"v":"CARD; ILL; 4.25X6"},{"v":"OTHER,SPORT EVENT"},{"v":"PRINTED ENGLAND MAY BE LATER INSERTION,ILLUSTRATION AROUND BOARDER MAY BE OF TEAM MASCOTS"},{"v":"1889-011"},null,null,null,{"v":"Strafford Arms Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1889},{"v":1},{"v":19},{"v":"1889-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24120"},null,{"v":"WESTMINSTER KENNEL CLUB"},{"v":"31ST ANNUAL DOG SHOW, LUNCHEON"},{"v":"SOC;"},{"v":"MADISON SQUARE GARDEN, NEW YORK CITY"},{"v":"CARD; ILLUS; 4.25X10;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; SKETCH OF DOG ON TOP;"},{"v":"1907-212"},null,null,null,{"v":"Westminster Kennel Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1907},{"v":2},{"v":12},{"v":"1907-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24121"},null,{"v":"THE PLAZA"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"[NEW YORK]"},{"v":"CARD; 5.5 X 8.25;"},null,{"v":"PRICED MENU; MENU IN FRENCH AND ENGLISH; DATE NOTED BY FEB;"},{"v":"1907-856"},null,null,null,{"v":"The Plaza"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":77},{"v":1907},{"v":10},{"v":1},{"v":"1907-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24122"},null,{"v":"METROPOLITAN HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"OLD COLEMAN HOUSE,BWAY, NY"},{"v":"BROADSIDE; 5.25 X 9.5;"},null,{"v":"PRICE OF WINE WITH DINNER LISTED;"},{"v":"1901-749"},null,null,null,{"v":"Metropolitan Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1901},{"v":3},{"v":25},{"v":"1901-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24123"},null,{"v":"MEMBERS OF LEGISLATURE OF THE BAHAMAS"},{"v":"BANQUET TO H.M. FLAGLER, ESQR."},{"v":"GOVT;"},{"v":"ROYAL VICTORIA HOTEL, [NASSAU, N.P]"},{"v":"BROADSIDE; 4.25X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; [INFO SUPPLIED BY FNB];"},{"v":"1898-038"},null,null,null,{"v":"Members Of Legislature Of The Bahamas"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1898},{"v":1},{"v":19},{"v":"1898-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24125"},null,{"v":"EDWARD VII"},{"v":"BOX AT ASCOT RACES"},{"v":"GOVT;"},{"v":"ASCOT, ENGLAND"},{"v":"CARD; 4 X 6;"},{"v":"OTHER (SOC);"},{"v":"MENU IN FRENCH; CREST; SPONSOR AND EVENT NOTED BY FEB;"},{"v":"1906-533"},null,null,null,{"v":"Edward Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1906},{"v":6},{"v":21},{"v":"1906-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24126"},null,{"v":"UNIVERSALIST CLUB OF RHODE ISLAND"},{"v":"DINNER"},null,{"v":"TROCADERO"},{"v":"FOLDER;COL;4.5X5.75;"},null,{"v":"MUSICAL PROGRAM INCLUDING THE TALMA LADIES' ORCHESTRA;"},{"v":"1901-975"},null,null,null,{"v":"Universalist Club Of Rhode Island"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1901},{"v":4},{"v":22},{"v":"1901-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24127"},null,{"v":"THE CONTINENTAL"},{"v":"NEW YEAR DINNER"},{"v":"COMMERCIAL"},{"v":"PHILADELPHIA, [PA]"},{"v":"BOOKLET; COL; ILLUS; 6.25 X 7;"},null,{"v":"PALE BLUE; HUMOROUS DRAWING OF COOK STIRRING POT; WHITE CORD;"},{"v":"1894-005"},null,null,null,{"v":"The Continental"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1894},{"v":1},{"v":1},{"v":"1894-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24128"},null,{"v":"THE COLONIAL CLUB"},{"v":"FORMAL OPENING OF THE NEW HOUSE"},{"v":"SOC;"},{"v":"NY"},{"v":"BOOKLET ILLUS;4.75X7.5"},{"v":"DINNER"},{"v":"BOOKLET; ILLUS.COVER;MENU IN FRENCH;"},{"v":"1892-131"},null,null,null,{"v":"The Colonial Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1892},{"v":11},{"v":15},{"v":"1892-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24131"},null,{"v":"GRAND HOTEL DU QUIRINAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ROME [ITALY]"},{"v":"CARD; 4 X 5.25;"},null,{"v":"MENU IN FRENCH;"},{"v":"1907-183"},null,null,null,{"v":"Grand Hotel Du Quirinal"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1907},{"v":2},{"v":7},{"v":"1907-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24132"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"BROADSIDE;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"WOMAN WITH SHIELD SURROUNDED BY FOOD AND IMPLEMENTS;SHIP AT SEA;MENU LISTED TWICE,IN ENGLISH AND GERMAN;"},{"v":"1901-763"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":3},{"v":27},{"v":"1901-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24134"},null,{"v":"SONS OF THE REVOLUTION"},{"v":"BANQUET TO COMMEMORATE THE EVACUTION OF NY BY THE BRITISH"},{"v":"PATR;"},{"v":"DELMONICO'S NY"},{"v":"TWO CARDS JOINED BY RIBBONS; ILLUS; ON COVER; 8.25 X 6.5;"},{"v":"ANNUAL BANQUET"},null,{"v":"1896-214"},null,null,null,{"v":"Sons Of The Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1896},{"v":11},{"v":25},{"v":"1896-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24135"},null,{"v":"MR. LOUIS WEBER"},{"v":"MEAL FOR THE MEMBERS OF TERRACE BOWLING CLUB"},{"v":"SOC"},{"v":"TERRACE GARDEN,?"},{"v":"BOOKLET; ILL; 5X2.5"},{"v":"OTHER"},{"v":"TOP COVER OF CELLULOID; FASTENED IN UPPER LEFT BY RED RIBBON"},{"v":"1891-110"},null,null,null,{"v":"Mr. Louis Weber"},null,null,null,{"v":"complete"},{"v":"6"},{"v":29},{"v":1891},{"v":10},{"v":27},{"v":"1891-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24136"},null,{"v":"HOTEL D'ANGELETERRE"},{"v":"DAILY MENU, SUPPER"},{"v":"COMMERCIAL"},{"v":"COPENHAGEN, DENMARK"},{"v":"CARD; ILLUS; 4.5X6.75;"},null,{"v":"MENU IN FRENCH;"},{"v":"1907-100"},null,null,null,{"v":"Hotel D'angeleterre"},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1907},{"v":1},{"v":17},{"v":"1907-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24137"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-201"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":198},{"v":1906},{"v":2},{"v":20},{"v":"1906-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24138"},null,{"v":"ALPHI PHI"},{"v":"LUNCHEON"},{"v":"EDUC;"},{"v":"HOTEL  ST. DENIS, NY"},{"v":"FOLDER; COL;4.25 X 5.25;"},null,{"v":"MENU IN FRENCH; EMBLEM INCLUDED WITH NAME OF GUEST & HOTEL;"},{"v":"1900-708"},null,null,null,{"v":"Alpha Phi"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1900},{"v":2},{"v":3},{"v":"1900-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24139"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-299"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":161},{"v":1906},{"v":3},{"v":13},{"v":"1906-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24140"},null,{"v":"SONS OF THE REVOLUTION IN THE STATE OF NEW YORK"},{"v":"ANNUAL BANQUET"},{"v":"PATR;"},{"v":"DELMONICO'S, NEW YORK CITY"},{"v":"FOLDER; ILLUS; COL; 5.5X9;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"TOASTS LISTED; PRINTED ON YELLOW STOCK;"},{"v":"1907-259"},null,null,null,{"v":"Sons Of The Revolution In The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1907},{"v":2},{"v":22},{"v":"1907-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24141"},null,{"v":"WALDORF-ASTORIA"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 6 X 9.25"},null,{"v":"PRICED MENU;"},{"v":"1907-885"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":159},{"v":1907},{"v":10},{"v":16},{"v":"1907-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24142"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-536"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":2},{"v":"1901-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24143"},null,{"v":"BACHELOR CLUB"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"ZINZENDORF HOTEL, WINSTON-SALEM, NC"},{"v":"FOLDER; ILLUS; COL; 5.6X8;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES MANHATTAN (COURAGE) AND M & C WHITE SEAL (MORE COURAGE); BACHELORS LISTED; CUPIDS ON COVER AND ON MENU;"},{"v":"1907-361"},null,null,null,{"v":"Bachelor Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1907},{"v":4},{"v":9},{"v":"1907-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24145"},null,{"v":"CZAR NIKOLAS"},{"v":"DINNER TO THE CROWNED HEADS,WHO CAME TO THE CZAR'S FATHER FUNERAL;"},{"v":"GOV;"},{"v":"?"},{"v":"CARD;ILLUS;5.5X8.25;"},{"v":"FUNERAL;"},{"v":"MENU IN FRENCH"},{"v":"1894-102"},null,null,null,{"v":"Czar Nikolas"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1894},{"v":11},{"v":9},{"v":"1894-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24146"},null,{"v":"COMMITTEE ON THE CENTENNIAL CELEBRATION OF INAUG OF WASHINGTON"},{"v":"RECEPTION TO PRESIDENT OF US AND GOVS. OF STATES AND TERR."},{"v":"PATR;"},{"v":"LAWYERS CLUB, EQUITALBLE BUILDING, NY"},{"v":"CARD; ILL; 9.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WASHINGTON'S HOME; EQUITABLE BLDG ILLUS;"},{"v":"1889-042"},null,null,null,{"v":"Committee On The Centennial Celebration Of Inaug Of Washington"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1889},{"v":4},{"v":29},{"v":"1889-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24147"},null,{"v":"MARLBOROUGH HOUSE"},{"v":"SOUPER"},{"v":"OTHER [?PRESUMABLY BRITISH ROYAL FAMILY];"},{"v":"LONDON, ENGLAND"},{"v":"CARD; ILLUS; COL; 4X6;"},null,{"v":"MENU IN FRENCH; WINE LIST; ROYAL MONOGRAM IN GOLD AT TOP OF MENU; GOLD BORDER;"},{"v":"1906-628"},null,null,null,{"v":"Marlborough House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1906},{"v":7},{"v":25},{"v":"1906-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24149"},null,{"v":"MICHIGAN SOCIETY OF NEW YORK"},{"v":"2ND ANNUAL BANQUET"},{"v":"PATR;"},{"v":"WALDORF-ASTORIA"},{"v":"FOLDER; COL; 10X12.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IN FRENCH; PRINTED ON BEIGE STOCK AND ATTACHED TO LARGER BROWN BACKING; SPEAKERS, OFFICERS AND MUSICAL PROGRAM LISTED;"},{"v":"1906-078"},null,null,null,{"v":"Michigan Society Of New York"},null,null,null,{"v":"complete"},{"v":"10"},{"v":24},{"v":1906},{"v":1},{"v":20},{"v":"1906-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24150"},null,{"v":"(PRIVATE)"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"COPENHAGEN"},{"v":"BROADSIDE;ILLUS; 3.25 X 7;"},null,{"v":"MENU IN DANISH;"},{"v":"1898-310"},null,null,null,{"v":"Private"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1898},{"v":11},{"v":12},{"v":"1898-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24151"},null,{"v":"DETROIT BOARD OF COMMERCE"},{"v":"SECOND ANNUAL DINNER"},{"v":"COMMERCIAL"},{"v":"DETROIT, MI"},{"v":"BOOKLET; ILLUS; COL; 6.75X10.25;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; LISTS MANHATTAN COCKTAILS AND WINES SERVED WITH INDIVIDUAL COURSES; INCLUDES PHOTOGRAPH OF GUEST OF HONOR, HON. WILLIAM H. TAFT, SECRETARY OF WAR; PHOTOGRAPH OF MR. TAFT INCLUDED; MUSIC PROGRAMME; TOASTS; OFFICERS AND COMMITTEES LISTED; SE"},{"v":"1906-192"},null,null,null,{"v":"Detroit Board Of Commerce"},null,null,null,{"v":"under review"},{"v":"14"},{"v":26},{"v":1906},{"v":2},{"v":19},{"v":"1906-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24152"},null,{"v":"DR. H. G. SHERMAN"},{"v":"DINNER FOR DR. G.C.WEBER AND FRIENDS"},{"v":"SOC;"},{"v":"UNION CLUB, CLEVELAND, OH"},{"v":"CARD; 3 X 5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PRESCRIPTION FORMAT; WINES;"},{"v":"1897-267"},null,null,null,{"v":"Dr. H. G. Sherman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1897},{"v":9},{"v":15},{"v":"1897-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24155"},null,{"v":"OHIO SOCIETY OF NEW YORK"},{"v":"SIXTH ANNUAL BANQUET"},{"v":"PAT"},{"v":"DELMONICOS, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 3.5 x 6.5;"},null,{"v":"PASTE ON ILLUSTRATIONS, INCLUDING SPECIAL INSERT PHOTO OF GEORGE WASHINGTON; BLUE SILK ATTACHMENT"},{"v":"1886-05"},null,null,null,{"v":"Ohio Society Of New York"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1891},{"v":2},{"v":6},{"v":"1891-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24156"},null,{"v":"MAPLEWOOD HOTEL"},{"v":"BREAKFAST MENU"},{"v":"COMMERCIAL"},{"v":"WHITE MOUNTAINS, NH"},{"v":"BROADSHEET; 5.25X6.25;"},null,{"v":"VERY HEAVY SELECTIONS FOR BREAKFAST!"},{"v":"1892-099"},null,null,null,{"v":"Maplewood Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1892},{"v":7},{"v":1},{"v":"1892-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24157"},null,{"v":"R.J.ALPHA OF PHI DELTA THETA"},{"v":"INITIATION BANQUET"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"PROVIDENCE,RI;"},{"v":"BOOKLET;ILLUS;5X5.5;"},{"v":"ANNUAL DINNER"},{"v":"PROGRAM & SUPPER COMMITTEE LISTED;"},{"v":"1894-097"},null,null,null,{"v":"R.I. Alpha Of Phi Delta Theta"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1894},{"v":10},{"v":19},{"v":"1894-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24158"},null,{"v":"NEW YORK CENTRAL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE"},{"v":"BROADSHEET; ILLUS; COL; 5.75 X 7;"},{"v":"DAILY"},{"v":"COMPLETE WINE LIST ON BACK'"},{"v":"1899-129"},null,null,null,{"v":"New York Central"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":79},{"v":1899},{"v":1},{"v":1},{"v":"1899-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24159"},null,{"v":"CHILD'S LUNCH ROOMS"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NY & NJ"},{"v":"BROADSHEET;ILLUS; COL; 6 X 9;"},{"v":"DAILY MENU;"},{"v":"ALL PRICES INCLUDED;"},{"v":"1900-373"},null,null,null,{"v":"Child's Lunch Rooms"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":125},{"v":1900},{"v":6},{"v":17},{"v":"1900-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24160"},null,{"v":"H.M.M.B.A."},{"v":"SIXTEENTH ANNUAL CONVENTION-LUNCHEON"},null,{"v":"STEAMER SAM SLOAN"},{"v":"BROADSIDE; 5X7.5;"},{"v":"OTHER (ANNIVERSARY);"},null,{"v":"1895-093"},null,null,null,{"v":"H.M.M.B.A."},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1895},{"v":5},{"v":16},{"v":"1895-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24161"},null,{"v":"GLEN ISLAND GRAND CAFE"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"GLEN ISLAND, NY"},{"v":"FOLDER; ILLUS; 6 x 9.25;"},null,{"v":"ILLUSTRATIONS OF HOTEL, LAKE, DINING ROOM OVERLOOKING WATER; INCLUDES PRICED WINE LIST"},{"v":"1892-102"},null,null,null,{"v":"Glen Island Grand Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":271},{"v":1892},{"v":8},{"v":14},{"v":"1892-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24162"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"R.M.S. EMPRESS OF INDIA"},{"v":"CARD; 4.75 X 7.25;"},null,{"v":"ITEMS ON MENU ARE NUMBERED; RED AND WHITE FLAG;"},{"v":"1898-168"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1898},{"v":5},{"v":11},{"v":"1898-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24163"},null,{"v":"(WALDORF-ASTORIA?)"},{"v":"DAILY MENU, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[NEW YORK, NY?]"},{"v":"CARD; 6X9;"},null,null,{"v":"1906-068"},null,null,null,{"v":"Waldorf Astoria?"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":143},{"v":1906},{"v":1},{"v":18},{"v":"1906-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24164"},null,{"v":"HOTEL COLONIAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU,N.P.BAHAMAS"},{"v":"CARD;ILLUS;5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-300"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":2},{"v":6},{"v":"1901-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24165"},null,{"v":"BUTTERFIELD"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"UTICA,NY"},{"v":"BROADSIDE; ILLUS;5 X 6.25;"},{"v":"2ND ANNUAL GAME DINNER"},null,{"v":"1896-220"},null,null,null,{"v":"Butterfield"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1896},{"v":11},{"v":26},{"v":"1896-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24166"},null,{"v":"CLINTON B.FISK PROHIBITION LEAGUE"},{"v":"FIFTH ANNUAL BANQUET"},{"v":"POL;"},{"v":"ARCANUM HALL,ELIZABETH,NJ"},{"v":"BOOKLET;ILL;COL;4.25X7.25;"},{"v":"ANNIVERSARY;"},{"v":"ADVERISEMENTS;MUSICAL PROGRAM;"},{"v":"1901-786"},null,null,null,{"v":"Clinton B.Fisk Prohibition League"},null,null,null,{"v":"complete"},{"v":"12"},{"v":11},{"v":1901},{"v":3},{"v":29},{"v":"1901-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24167"},null,{"v":"SAVOY HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; ILLUS; COL; 6.25 X 8;"},{"v":"RELIG. HOLIDAY"},null,{"v":"1899-886"},null,null,null,{"v":"Savoy Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24168"},null,{"v":"COLLEGE ALUMNI"},{"v":"FOURTH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"ST. DENIS HOTEL, [NEW YORK CITY?]"},{"v":"FOLDER; ILLUS; COL; 5.5X8;"},{"v":"ANNIVERSARY;"},{"v":"TOASTS LISTED; PHOTO OF [SCHOOL?];"},{"v":"1907-249"},null,null,null,{"v":"College Alumni"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1907},{"v":2},{"v":21},{"v":"1907-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24169"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-196"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":176},{"v":1906},{"v":2},{"v":19},{"v":"1906-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24170"},null,{"v":"CONGRESS HOTEL"},{"v":"DAILY MENU, TEA"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"FOLDER; ILLUS; COL; 3.25X4.5;"},null,{"v":"PRICED MENU; DATE NOTED BY FEB; COVER GREEN WITH LOTUS FLOWERS;"},{"v":"1908-027"},null,null,null,{"v":"Congress Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":22},{"v":1908},{"v":1},{"v":1},{"v":"1908-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24171"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"CARTE DU JOUR-DINER"},{"v":"COMMERCIAL"},{"v":"RITZ CARLTON RESTAURANT AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 8.75X12.75;"},null,{"v":"A LA CARTE MENU IN FRENCH; MENU HANDWRITTEN IN VIOLET INK; DECORATIVE FLOWER BORDER; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; [DATE INFO SUPPLIED BY FEB];"},{"v":"1906-620"},null,null,null,{"v":"Hamburg Amerika Linie"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":69},{"v":1906},{"v":7},{"v":23},{"v":"1906-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24172"},null,{"v":"HOTEL KNICKERBOCKER"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; ILLUS; COL; 8 X 12;"},null,{"v":"PRICED MENU; ILLUSTRATION OF MAN IN COLONIAL DRESS;"},{"v":"1907-079"},null,null,null,{"v":"Hotel Knickerbocker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":184},{"v":1907},{"v":1},{"v":13},{"v":"1907-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24173"},null,{"v":"GREAT SOUTHERN FIREPROOF HOTEL"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"COLUMBUS, OHIO"},{"v":"FOLDER; ILLUS; COL; 5.25 X 8;"},{"v":"SECULAR HOLIDAY. HOLIDAY;"},{"v":"MUSICAL PROGRAM INCLUDED; MEAL HOURS LISTED;"},{"v":"1898-344"},null,null,null,{"v":"Great Southern Fireproof Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24174"},null,{"v":"THE HOLLAND SOCIETY"},{"v":"DINNER"},{"v":"PATR;"},{"v":"HOTEL BRUNSWICK NY"},{"v":"FOLDER; 7X5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"IN HONOR OF S.F.THAYER, ENVOY TO THE NETHERLANDS; WINES;"},{"v":"1889-048"},null,null,null,{"v":"The Holland Society"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1889},{"v":5},{"v":3},{"v":"1889-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24175"},null,{"v":"PILGRIM HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PLYMOUTH, MA"},{"v":"FOL;4.5X5.5;"},null,{"v":"SUNDAY DINNER;"},{"v":"1898-252"},null,null,null,{"v":"Pilgrim Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1898},{"v":9},{"v":4},{"v":"1898-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24176"},null,{"v":"INMAND AND INTERNATIONAL STEAMSHIP COMPANY LIMITED"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"CITY OF PARIS\""},{"v":"CARD; 4X6.5;"},null,null,{"v":"1892-116"},null,null,null,{"v":"Inman and International Steamship Company Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1892},{"v":10},{"v":12},{"v":"1892-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24177"},null,{"v":"AMERICAN MEMBERS OF THE WORLD'S COLUMBIAN DENTAL CONGRESS"},{"v":"DINNER TO MEMBERS FROM ABROAD"},{"v":"PROF;"},{"v":"CHICAGO BEACH HOTEL, [CHICAGO.IL?]"},{"v":"FOLDER; ILLUS; 5.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FLAG; COLUMBUS SHIP; COLUMBUS;"},{"v":"1893-094"},null,null,null,{"v":"American Members Of The World's Columbian Dental Congress"},null,null,null,{"v":"under review"},{"v":"4"},{"v":15},{"v":1893},{"v":8},{"v":18},{"v":"1893-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24178"},null,{"v":"FRIENDLY SONS OF ST. PATRICK"},{"v":"80TH ANNIVERSARY DINNER"},{"v":"SOCIAL CLUB"},{"v":"DELMONICO'S NEW YORK,NY"},{"v":"FOLDER"},{"v":"ETHNIC HOLIDAY"},{"v":"INCLUDES TOASTS"},{"v":"1864-003"},null,null,null,{"v":"Friendly Sons Of St. Patrick"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1864},{"v":3},{"v":17},{"v":"1864-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24179"},null,{"v":"REYNOLDS"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"135 THIRD AVE. NY"},{"v":"FOLDER; ILLUS; COL; 6.75 X 10;"},{"v":"DAILY"},{"v":"DINNER MENU HANDWRITTEN ON SEPARATE PAGE; OPEN ALL NIGHT;"},{"v":"1900-379"},null,null,null,{"v":"Reynolds"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":91},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24180"},null,{"v":"CANADIAN PACIFIC RAILWAY"},{"v":"DINING CAR SERVICE (DINNER?)"},{"v":"COMMERCIAL"},{"v":"RN ROUTE"},{"v":"FOLDER; ILLUS; COL; 4.25 X 6"},null,{"v":"BROWN FLORAL DECORATION; DRAWING OF CHATEAU FRONTENAC; PRICED MENU AND WINE LIST;"},{"v":"1897-290"},null,null,null,{"v":"Canadian Pacific Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":50},{"v":1897},{"v":1},{"v":1},{"v":"1897-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24181"},null,{"v":"WINDSOR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 5.5 X 10.75;"},null,{"v":"STATEMENT THAT ALL DRINKING WATER AND ICE ARE FILTERED OR MADE FROM DISTILLED WATER; PRICED MENU;"},{"v":"1898-181"},null,null,null,{"v":"Windsor Hotel"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":162},{"v":1898},{"v":5},{"v":19},{"v":"1898-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24182"},null,{"v":"PROSPECT HOUSE"},{"v":"DAILY LUNCH MENU"},{"v":"COMMERCIAL"},{"v":"NIAGARA FALLS, NY"},{"v":"FOLDER; ILLUS; COL; 5X8;"},null,{"v":"PRICED WINES LISTED ON BOTTOM; COVER ON GREEN STOCK; ART DECOISH PRINT ON COVER; INVITATION TO \"WITNESS THE INTERESTING PROCESS OF MANUFACTURE OF SHREDDED WHOLE WHEAT BISCUIT\" ON BACK; DATE NOTED BY FEB;"},{"v":"1905-645"},null,null,null,{"v":"Prospect House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":45},{"v":1905},{"v":8},{"v":10},{"v":"1905-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24183"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP AT SEA;"},{"v":"1901-811"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":78},{"v":1901},{"v":4},{"v":1},{"v":"1901-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24184"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 3.75X7.5;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-817"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":4},{"v":1},{"v":"1901-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24185"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; ILLUS; 5.25 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMSHIP; BACK OF MENU PRINTED FOR USE AS A POSTCARD;"},{"v":"1899-344"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":54},{"v":1899},{"v":4},{"v":13},{"v":"1899-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24187"},null,{"v":"NEW ENGLAND SOCIETY OF NORTHEASTERN PENNSYLVANIA"},{"v":"NINETEENTH ANNUAL DINNER"},{"v":"PATR;"},{"v":"SCRANTON, PA"},{"v":"BOOKLET; ILLUS; 5.5 X 8.25;"},{"v":"ANNIVERSARY;"},{"v":"ILLUSTRATION OF OLD SOUTH CHURCH; QUOTES; TOASTS;"},{"v":"1905-993"},null,null,null,{"v":"New England Society Of Northeastern Pennsylvania"},null,null,null,{"v":"complete"},{"v":"12"},{"v":30},{"v":1905},{"v":12},{"v":22},{"v":"1905-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24188"},null,{"v":"FABYAN HOUSE"},{"v":"BREAKRFAST"},{"v":"COMMERCIAL"},{"v":"WHITE MOUNTAINS, NH"},{"v":"CARD; ILLUS; 4.5 X 7;"},null,{"v":"AD FOR MOUNT WASHINGTON STAGE LINE;"},{"v":"1897-263"},null,null,null,{"v":"Fabyan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1897},{"v":9},{"v":7},{"v":"1897-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24189"},null,{"v":"THE SOUTHERN BERKSHIRE SOCIETY OF NEW YORK"},{"v":"THIRD ANNUAL DINNER"},{"v":"SOC;"},{"v":"CLARK'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 5 x 7.25;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"FRENCH; FLORAL SKETCHES ON COVER; BOUND WITH SILK CORD; AFTER DINNER PROGRAM OF SPEECHES AND SINGING"},{"v":"1890-033"},null,null,null,{"v":"The Southern Berkshire Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1890},{"v":2},{"v":11},{"v":"1890-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24190"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-087"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":196},{"v":1906},{"v":1},{"v":25},{"v":"1906-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24191"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS. FIRESTONE"},{"v":"BROADSHEET; 5.25X8.0; ILLUS;"},null,{"v":"ILLUS,STEAMSHIP SURROUNDED BY SAILBOATS;"},{"v":"1900-607"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24193"},null,{"v":"BRISTOL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"COLOMBO, (?)"},{"v":"CARD; ILLUS; COL; 3.75X8;"},null,{"v":"DECORATIVE BORDER;"},{"v":"1906-377"},null,null,null,{"v":"Bristol Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1906},{"v":4},{"v":16},{"v":"1906-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24194"},null,{"v":"GENESSEE VALLEY CLUB"},{"v":"WASHINGTON'S BIRTHDAY DINNER"},{"v":"SOC;"},{"v":"ROCHESTER, NY"},{"v":"FOLDER; ILLUS; 5 X 7;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"CROSSED FLAGS, COLONIAL AND CONTEMPORARY; PORTRAIT OF WASHINGTON; MENU PRESENTED IN FORM OF PLAY ENTITLED AS YOU LIKE IT;"},{"v":"1897-068"},null,null,null,{"v":"Genessee Valley Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1897},{"v":2},{"v":22},{"v":"1897-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24195"},null,{"v":"CALEDONIAN SOCIETY"},{"v":"40TH ANNUAL BANQUET"},{"v":"SOC, COM"},{"v":"MERCANTILE CLUB (ST LOUIS, MO)"},{"v":"BOOKLET; 4.5X7"},{"v":"OTHER"},{"v":"DRIED TWIGS FASTENED ON FRONT COVER BY RIBBON; OFFICERS OF CALEDONIAN SOCIETY LISTED, MUSICAL PROGRAM AND TOASTS LISTED; ST. LOUIS, MO. WRITTEN ON BOTTON OF BOOKLET"},{"v":"1891-123"},null,null,null,{"v":"Caledonian Society"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1891},{"v":11},{"v":30},{"v":"1891-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24197"},null,{"v":"TRUSTEES OF THE MISSOURI BOTANICAL GARDEN"},{"v":"8TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"MERCANTILE CLUB, ST LOUIS [MO]"},{"v":"CARD; ILLUS; 5.75 X 9;"},{"v":"ANNIVERSARY;"},{"v":"PHOTO OF FOUNDER HENRY SHAW; WINES;"},{"v":"1897-168"},null,null,null,{"v":"Trustees Of The Missouri Botanical Garden"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1897},{"v":5},{"v":14},{"v":"1897-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24198"},null,{"v":"HOTEL ST. ANDREW"},{"v":"WINE LIST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"FOLDER; 5.25X8.75;"},null,null,{"v":"1900-581"},null,null,null,{"v":"Hotel St. Andrew"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":116},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24199"},null,{"v":"GOVERNORS OF THE QUEEN CITY CLUB"},{"v":"30TH ANNUAL DINNER"},{"v":"SOC;"},{"v":"CINCINNATI, OH"},{"v":"CARD; 5.5X10;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IN FRENCH; PL NOTED BY FEB;"},{"v":"1907-086"},null,null,null,{"v":"Governors Of The Queen City Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1907},{"v":1},{"v":15},{"v":"1907-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24200"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; COL; 4.5 X 7;"},null,null,{"v":"1901-490"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":2},{"v":24},{"v":"1901-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24202"},null,{"v":"HOTEL MEN'S MUTUAL BENEFIT AASOCIATION"},{"v":"COLLATION TO HOTEL MEN'S MUTUAL BENEFIT ASSOCIATION"},{"v":"PROF;"},{"v":"GREAT NORTHERN HOTEL , CHICAGO, IL"},{"v":"CARD; COL;  2.5 X 4;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; RED PRINT;"},{"v":"1899-439"},null,null,null,{"v":"Hotel Men's Mutual Benefit Aasociation"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1899},{"v":1},{"v":1},{"v":"1899-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24204"},null,{"v":"PENNYSLVANIA RAILROAD COMPANY"},{"v":"ENTERTAINMENT OF DELEGATES TO INTERNATIONAL RAILWAY CONGRESS - BREAKFAST"},{"v":"COMMERCIAL"},{"v":"LOGAN HOUSE, ALTOONA, PA"},{"v":"CARD; ILLUS; COL; 4.75X6.75;"},{"v":"OTHER (INTERNATIONAL MEETING);"},{"v":"INCLUDES WINE; COMPANY INSIGNIA AT TOP OF MENU;"},{"v":"1905-391"},null,null,null,{"v":"Pennyslvania Railroad Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1905},{"v":5},{"v":15},{"v":"1905-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24205"},null,{"v":"ENGLISH EMBASSY"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"ST. PETERSBURG,[RUSSIA]"},{"v":"CARD; 4 X 5.75;"},null,{"v":"FRENCH; MANY AUTOGRAPHS ON BACK; INFORMATION WRITTEN BY FNB (?);"},{"v":"1899-007"},null,null,null,{"v":"English Embassy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1899},{"v":1},{"v":3},{"v":"1899-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24206"},null,{"v":"NATIONAL WHOLESALE  DRUGGISTS' ASSOCIATION"},{"v":"LUNCHEON"},{"v":"SOC;"},{"v":"CRESCENT ATHLETIC CLUB; BAY RIDGE, NY"},{"v":"FOLDER; COL; ILLUS; 4.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CHAMPAGNE; GREEN STOCK; ILLUSTRATION OC CLUB;"},{"v":"1905-732"},null,null,null,{"v":"National Wholesale  Druggists' Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":0},{"v":1905},{"v":10},{"v":6},{"v":"1905-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24207"},null,{"v":"MASTER PRINTERS ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"NARRAGANSETT HOTEL, PROVIDENCE RI"},{"v":"CARD; COL; 6 X 7.5"},{"v":"SOC;"},{"v":"PALE BLUE; EMBOSSED BORDER;"},{"v":"1893-037"},null,null,null,{"v":"Master Printers Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1893},{"v":3},{"v":21},{"v":"1893-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24208"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-337"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1906},{"v":3},{"v":23},{"v":"1906-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24209"},null,{"v":"CRESCENT ATHLETIC CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"BROOKLYN, NY"},{"v":"CARD; ILLUS; COL; 5 X 7.5;"},null,{"v":"FEB NOTED PLACE AND THE FACT THAT THIS WAS A REGULAR TALE D'HOTE DINNER;"},{"v":"1907-970"},null,null,null,{"v":"Crescent Athletic Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1907},{"v":11},{"v":14},{"v":"1907-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24210"},null,{"v":"JAMESTOWN EXPOSITION COMPANY"},{"v":"TO COMMEMORATE THE 300TH ANNIVERSARY OF THE SAILING OF THE SHIPS DESTINED TO LAY THE FOUNDATION OF THE AMERICAN REPUBLIC AT JAMESTOWN, VA"},{"v":"PAT;"},{"v":"SAVOY HOTEL, LONDON, ENGLAND"},{"v":"FOLDER; ILLUS; COL; 4.6X7;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; JAMESTOWN EXPOSITION SEAL ON COVER;"},{"v":"1906-964"},null,null,null,{"v":"Jamestown Exposition Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1906},{"v":12},{"v":19},{"v":"1906-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24211"},null,{"v":"CUNARD LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. CAMPANIA"},{"v":"CARD; 4.5X6.75; ILLUS; COL;"},null,{"v":"ILLUS, RED FLAG WITH BRITISH LION HOLDING THE GLOBE; WINE LIST;"},{"v":"1900-853"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":85},{"v":1900},{"v":2},{"v":10},{"v":"1900-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24212"},null,{"v":"FROHNER'S HOTEL IMPERIAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 4.5 X 6.5;"},null,{"v":"MENU IN GERMAN; HOTEL IMPERIAL IS PRINTED WITH FRENCH ACCENTS; EMBOSSED LOGO OF HOTEL;"},{"v":"1900-065"},null,null,null,{"v":"Frohner's Hotel Imperial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1900},{"v":1},{"v":7},{"v":"1900-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24214"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6.5X9.25;"},{"v":"OTHER (DAILY MENU);"},{"v":"ILLUSTRATION OF PRESENT HOTEL ON FRONT COVER; ILLUSTRATION OF HOTEL IN 1852 ON BACK COVER;"},{"v":"1900-557"},null,null,null,{"v":"Fifth Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":311},{"v":1900},{"v":1},{"v":27},{"v":"1900-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24215"},null,{"v":"PICKWICK CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"NEW ORLEANS, LA"},{"v":"BOOKLET; ILLUS; COL; 6 X 9.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; MENU IN FRENCH; BUFF STOCK; ILLUSTRATION OF PERSIAN SPEAKING FROM MOSQUE (HUMOROUS STORY?);"},{"v":"1906-813"},null,null,null,{"v":"Pickwick Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":30},{"v":1906},{"v":11},{"v":10},{"v":"1906-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24216"},null,{"v":"THE LINCOLN CLUB"},{"v":"COMPLIMENTARY RECEPTION AND BANQUET TENDERED TO NATHANIEL ROBINSON,M.D."},{"v":"SOC;"},{"v":"BROOKLYN, NY"},{"v":"FOLDER; ILLUS; 5X8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTO OF DR. ROBINSON; SPEAKERS LISTED; MUSICIANS LISTED; SKETCH ON BACK OF [LINCOLN CLUB?];"},{"v":"1908-024"},null,null,null,{"v":"The Lincoln Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":12},{"v":1908},{"v":1},{"v":9},{"v":"1908-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24217"},null,{"v":"FREDERIK VIII"},{"v":"DINNER IN HONOR OF CIVIL AND MILITARY OFFICIALS OF THE FIRST THREE RANKS"},{"v":"GOVT;"},{"v":"RESIDENCE-PALAIS, COPENHAGEN, DENMARK"},{"v":"CARD; 4.25 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN DANISH; CREST;"},{"v":"1907-178"},null,null,null,{"v":"Frederik Viii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1907},{"v":2},{"v":6},{"v":"1907-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24219"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND - EN ROUTE"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},{"v":"ALL HANDWRITTEN;"},{"v":"1900-818"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":2},{"v":8},{"v":"1900-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24220"},null,{"v":"ROYAL POINCIANA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"PALM BEACH, FL"},{"v":"CARD; ILLUS; COL; 4X7.25;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-529"},null,null,null,{"v":"Royal Poinciana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":3},{"v":1},{"v":"1901-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24223"},null,{"v":"THE COURT SCRIBES"},{"v":"SECOND ANNUAL DINNER"},{"v":"PROF;"},{"v":"HOTEL ASTOR, [NEW YORK]"},{"v":"CARD; 4 X 6.6;"},{"v":"ANNIVERSARY;"},{"v":"WINBES LISTED; MENU IN FRENCH;"},{"v":"1906-241"},null,null,null,{"v":"The Court Scribes"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1906},{"v":2},{"v":24},{"v":"1906-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24225"},null,{"v":"ENCYCLOPEDIA BRITANNICA NINTH EDITION"},{"v":"CELEBRATION BANQUET"},null,{"v":"CHRIST'S COLLEGE; CAMBRIDGE; ENGLAND;"},{"v":"BOOKLET; ILLUS; 5.5X8.5;"},null,{"v":"FRENCH; RED ORNAMENT; 26 PAGE BOOKLET OF SPEECHES; SEATING PLANS"},{"v":"1888-081"},null,null,null,{"v":"Encyclopedia Britannica Ninth Edition"},null,null,null,{"v":"complete"},{"v":"33"},{"v":17},{"v":1888},{"v":12},{"v":11},{"v":"1888-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24227"},null,{"v":"(KING LEOPOLD II OF BELGIUM AND QUEEN MARIE-HENRIETTE)"},{"v":"DINNER"},null,{"v":"BRUXELLES"},{"v":"CARD; ILL; 5.5X6;"},null,{"v":"HANDWRITTEN NOTE ON BACK OF MENU NAMED THE KING AND QUEEN;"},{"v":"1894-061"},null,null,null,{"v":"King Leopold Ii Of Belgium And Queen Marie Henriette"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1894},{"v":5},{"v":26},{"v":"1894-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24228"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"WAVES AGAINST ROCKS AT SHORE;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-899"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":4},{"v":11},{"v":"1901-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24230"},null,{"v":"INTERNATIONAL ASSOCIATION OF CHIEFS OF POLICE"},{"v":"BANQUET"},{"v":"GOVT;"},{"v":"PARK HOTEL, THE, HOT SPRINGS, AR"},{"v":"FOLDER; COL; 5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; TOASTS;"},{"v":"1906-370"},null,null,null,{"v":"International Association Of Chiefs Of Police"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1906},{"v":4},{"v":12},{"v":"1906-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24231"},null,{"v":"SOUTHERN RAILWAY INSPECTION TRIP"},{"v":"INSPECTION TRIP - LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ATLANTA - BIRMINGHAM"},{"v":"CARD; 5.5 X 6.5;"},null,null,{"v":"1905-853"},null,null,null,{"v":"Southern Railway Inspection Trip"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1905},{"v":11},{"v":14},{"v":"1905-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24233"},null,{"v":"(KING CHRISTIAN IX OF DENMARK)"},{"v":"DINNER FOR (CZAR AND CZARENNA, KING AND QUEEN OF GREECE, PRINCE AND PRINCESS OF WALES)"},{"v":"SOC,POL"},{"v":"?"},{"v":"CARD; ILL; 4.25X6.25"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH MENU; ENGRAVED CROWN TOP CENTER; HANDWRITTEN INFORMATION REGARDING EVENT ON BACK OF MENU"},{"v":"1891-100"},null,null,null,{"v":"King Christian Ix Of Denmark"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1891},{"v":9},{"v":16},{"v":"1891-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24235"},null,{"v":"CLUB XIII"},{"v":"CONEY ISLAND DINNER"},{"v":"SOC;"},{"v":"VAN BUREN'S HOTEL; CONEY ISLAND, NY"},{"v":"CARD; ILLUS; 5.5 X 9.5;"},{"v":"ANNIVERSARY;"},{"v":"PHOTOGRAPH OF HOTEL;"},{"v":"1898-231"},null,null,null,{"v":"Club Xiii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1898},{"v":7},{"v":13},{"v":"1898-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24236"},null,{"v":"ST. PAUL SCHOOL ALUMNI"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"HOTEL MANHATTAN"},{"v":"CARD;ILL;COL;4.5X6.75;"},null,{"v":"HOTEL EMBLEM ILLUSTRATED;HANDWRITTEN ON BACK,\"ST.PAUL'S SCHOOL CONCORD,NEW HAMPSHIRE"},{"v":"1899-819"},null,null,null,{"v":"St. Paul School Alumni"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1899},{"v":12},{"v":12},{"v":"1899-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24237"},null,{"v":"HOTEL VENDOME"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; COL; 7 X 11;"},null,{"v":"PRICED MENU; PINK PAPER; HOTEL CREST;"},{"v":"1900-492"},null,null,null,{"v":"Hotel Vendome"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":370},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24238"},null,{"v":"GRAND HOTEL DE LONDRES"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NAPLES [ITALY]"},{"v":"BROADSIDE; ILLUS; COL; 6.25 X 9.25;"},null,{"v":"ILLUSTRATION OF ART DECO WOMEN IN ORANGE AND GOLD; HOTEL MENU IS DATED 08/11/04 BUT FEB NOTED 11/08/05;"},{"v":"1905-807"},null,null,null,{"v":"Grand Hotel De Londres"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1905},{"v":11},{"v":8},{"v":"1905-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24239"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS. FRIESLAND"},{"v":"BROADSHEET; 5.25X8.0; ILLUS;"},null,{"v":"ILLUS, CULINARY ICONS;"},{"v":"1900-625"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24241"},null,{"v":"HENRY DRINKER RILEY"},{"v":"DINNER GIVEN TO HIS USHERS"},{"v":"OTHER (SINGLE HOST-PRIVATE PARTY);"},{"v":"RITTENHOUSE CLUB, [PHILADELPHIA, PA?]"},{"v":"FOLDER; ILLUS; COL; 4.25X6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; MONOGRAM OF HOST ON COVER; LIST OF USHERS INCLUDED;"},{"v":"1898-072"},null,null,null,{"v":"Henry Drinker Riley"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1898},{"v":2},{"v":8},{"v":"1898-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24242"},null,{"v":"THE STUYVESANT HEIGHTS REPUBLICAN CLUB"},{"v":"SEVENTH ANNUAL BANQUET"},{"v":"POLIT;"},{"v":"BROOKLYN, NY"},{"v":"BOOKLET; 5.5 X 8;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE;"},{"v":"1908-168"},null,null,null,{"v":"The Stuyvesant Heights Republican Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1908},{"v":2},{"v":21},{"v":"1908-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24243"},null,{"v":"LAUREL IN THE PINES"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"LAKEWOOD, NJ"},{"v":"CARD; 5.0X8.0;"},null,null,{"v":"1900-767"},null,null,null,{"v":"Laurel In The Pines"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24246"},null,{"v":"TWENTY-FOURTH WARD REPUBLICAN CLUB"},{"v":"3D ANNUAL BANQUET"},{"v":"POL;"},{"v":"BELMONT MANSION, FAIRMONT PARK, (?)"},{"v":"FOLDER; ILLUS; COL; 5X7;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; COMMITTEES LISTED; AMERICAN AND REPUBLICAN CLUB FLAGS;"},{"v":"1907-441"},null,null,null,{"v":"Twenty Fourth Ward Republican Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1907},{"v":4},{"v":25},{"v":"1907-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24247"},null,{"v":"MOUNT PLEASANT ACADEMY ALUMNI ASOCIATION"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"ASTOR HOTEL, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 4.6X6.6;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; PROGRAM; COMMITTEE LISTED; ACADEMY MONOGRAM ON COVER; RIBBON ATTACHMENT;"},{"v":"1908-139"},null,null,null,{"v":"Mount Pleasant Academy Alumni Asociation"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1908},{"v":2},{"v":11},{"v":"1908-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24253"},null,{"v":"CLIFTON HOUSE"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"NIAGARA FALLS,NY"},{"v":"BOOKLET;ILL;4 1/4X6"},{"v":"DINNER"},{"v":"ILLUSTRATION OF NIAGARA FALLS SCENE"},{"v":"1881-042"},null,null,null,{"v":"Clifton House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1881},{"v":9},{"v":3},{"v":"1881-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24254"},null,{"v":"44TH & 56TH ESSEX REGIMENT"},{"v":"ANNUAL REGIMENTAL DINNER"},{"v":"MIL;"},{"v":"THE WALNUT ROOMS, THE GRAND HOTEL, TRAFALGAR SQUARE, LONDON, ENGLAND"},{"v":"FOLDER; 4X6.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1906-491"},null,null,null,{"v":"44th & 56th Essex Regiment"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1906},{"v":5},{"v":29},{"v":"1906-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24255"},null,{"v":"WILSON COLLEGE ALUMNAE"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"?"},{"v":"BOOKLET; COL; 5 X 6.5;"},{"v":"ANNUAL"},{"v":"PROGRAM & SPEAKERS INCLUDED;"},{"v":"1899-464"},null,null,null,{"v":"Wilson College Alumnae"},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1899},{"v":6},{"v":6},{"v":"1899-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24256"},null,{"v":"LEHIGH COUNTY PA BAR ASSOCIATION"},{"v":"SECOND ANNUAL DINNER"},{"v":"PROF;"},{"v":"LYRIC CAFE DINING ROOM, ALLENTOWN, PA"},{"v":"FOLDER; 4.25 X 6.5;"},{"v":"ANNIVERSARY;"},null,{"v":"1908-103"},null,null,null,{"v":"Lehigh County Pa Bar Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1908},{"v":1},{"v":31},{"v":"1908-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24257"},null,{"v":"HOTEL KNICKERBOCKER"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; ILLUS; 8.75 X 12.5;"},null,{"v":"PRICED MENU; ILLUSTRATION OF OF YOUNG GIRL TITLED IN FRENCH;"},{"v":"1907-034"},null,null,null,{"v":"Hotel Knickerbocker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":177},{"v":1907},{"v":1},{"v":6},{"v":"1907-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24258"},null,{"v":"NEW YORK SWARTHMORE COLLEGE ASSOCIATION"},{"v":"BANQUET"},{"v":"EDUC;"},{"v":"ST. DENIS HOTEL, [NEW YORK, NY?]"},{"v":"BOOKLET; COL; 5,5X8;"},{"v":"OTHER (REUNION);"},{"v":"INCLUDES TOASTS & COMMITTEE ON ARRANGEMENTS; SILK RIBBON ATTACHMENT;"},{"v":"1900-555"},null,null,null,{"v":"New York Swarthmore College Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1900},{"v":1},{"v":27},{"v":"1900-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24260"},null,{"v":"HOTEL DE BELLEVUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LA HAYE,[FRANCE]"},{"v":"BROADSIDE;ILLUS;COL;3.75X5.5;"},null,{"v":"ALL HANDWRITTEN IN FRENCH;"},{"v":"1906-665"},null,null,null,{"v":"Hotel De Bellevue"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1906},{"v":8},{"v":1},{"v":"1906-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24261"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SAILBOAT PASSING OUT OF SMALL HARBOR;"},{"v":"1901-808"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":3},{"v":31},{"v":"1901-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24262"},null,{"v":"NORFOLK AND WASHINGTON SS. CO."},{"v":"DINNER TO DIPLOMATIC CORPS"},{"v":"COMMERCIAL"},{"v":"ABOARD STEAMER NEWPORT NEWS"},{"v":"FOLDER; 4 X 6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS AND WINES LISTED; MENU IN FRENCH; EVENT NOTED BY FEB;"},{"v":"1907-455"},null,null,null,{"v":"Norfolk And Washington Ss. Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1907},{"v":4},{"v":25},{"v":"1907-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24263"},null,{"v":"UNION SQUARE HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 7.0X11.0;"},null,{"v":"FULLY PRICED A LA CARTE MENU; CORRECTIONS HAND WRITTEN; HALF PORTION PRICES QUOTED;"},{"v":"1900-126"},null,null,null,{"v":"Union Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":181},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24264"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"DINNER"},{"v":"COM"},{"v":"ON BOARD S.S.KRONPRINZESSIN CECILE"},{"v":"BROADSHEET;ILLUS ON BACK; COL;4.25X6;"},null,{"v":"MENU IN GERMAN & ENGLISH;"},{"v":"1907-759"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1907},{"v":8},{"v":25},{"v":"1907-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24265"},null,{"v":"SAN FRANCISCO REAL ESTATE BOARD"},{"v":"\"DEED TO H.M. HOWARD\""},{"v":"COMMERCIAL"},{"v":"PALACE HOTEL, SAN FRANCISCO, CA"},{"v":"FOLDER; ILLUS; COL; 3.75X8.6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH AND ENGLISH; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; MENU MADE IN FORM OF DEED WHICH IS INSCRIBED TO GUEST OF HONOR, MR. HOWARD; OFFICERS, DIRECTORS AND BANQUET COMMITTEE LISTED; SAN FRANCISCO SKETCH ON COVER;"},{"v":"1907-289"},null,null,null,{"v":"San Francisco Real Estate Board"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1907},{"v":3},{"v":6},{"v":"1907-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24266"},null,{"v":"NEW YORKERS CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"HOTEL ASTOR"},{"v":"FOLDER; ILLUS; COL; 4X5.5;"},{"v":"[ANNIV?];"},{"v":"MENU IN FRENCH; GUESTS OF HONOR LISTED, INCLUDING MR. JOHN QUINCY ADAMS; ARTISTS LISTED; LYRICS FOR \"NEW YORKERS CLUB\";"},{"v":"1908-117"},null,null,null,{"v":"New Yorkers Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1908},{"v":2},{"v":4},{"v":"1908-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24267"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF ATHENS; MUSICAL PROGRAM ON BACK;"},{"v":"1901-691"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1901},{"v":3},{"v":18},{"v":"1901-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24268"},null,{"v":"CIE. GLE. TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA CHAMPAGNE"},{"v":"FOLDER; 4.5 X 7.75; ILLUS; COL;"},null,{"v":"MENU IN FRENCH AND ENGLISH; COLORED ADS IN FOLDOUT;"},{"v":"1900-676"},null,null,null,{"v":"Cie. Gle. Transatlantique"},null,null,null,{"v":"complete"},{"v":"6"},{"v":36},{"v":1900},{"v":2},{"v":2},{"v":"1900-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24269"},null,{"v":"UNITARIAN CLUB OF NEW YORK"},{"v":"DINNER"},{"v":"SOC;"},{"v":"HOTEL MANHATTAN,[NY]"},{"v":"CARD;ILL;COL;7X9.5;"},{"v":"?"},null,{"v":"1899-249"},null,null,null,{"v":"Unitarian Club Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1899},{"v":3},{"v":15},{"v":"1899-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24270"},null,{"v":"PRINCESS ANNE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"VIRGINIA BEACH, VA"},{"v":"BROADSHEET; ILLUS; COL; 4.5X7;"},{"v":"OTHER (DAILY MENU);"},{"v":"THIS APPEARS TO BE A LUNCHEON MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1897-112"},null,null,null,{"v":"Princess Anne"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1897},{"v":4},{"v":12},{"v":"1897-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24271"},null,{"v":"PROFILE HOUSE"},{"v":"SUPPER"},{"v":"COMM"},null,{"v":"CARD; ILL; COL; 4 1/2X6"},null,{"v":"GREEN EMBOSSED CLASSICAL HEAD CENTER TOP FRONT; SUPPER IN RED"},{"v":"1881-038"},null,null,null,{"v":"Profile House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1881},{"v":1},{"v":1},{"v":"1881-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24272"},null,{"v":"NEW YORK CITY RAILWAY COMPANY OFFICERS AND DEPARTMENT HEADS"},{"v":"DINNER TO MR. FRANK GANNON"},{"v":"PROF;"},{"v":"CAFE MARTIN {NEW YORK}"},{"v":"FOLDER; ILLUS; 7.5 X 10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ILLUSTRATION OF FRANK GANNON AND LOCOMOTIVE;"},{"v":"1906-414"},null,null,null,{"v":"New York City Railway Company Officers And Department Heads"},null,null,null,{"v":"complete"},{"v":"8"},{"v":10},{"v":1906},{"v":4},{"v":26},{"v":"1906-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24273"},null,{"v":"RIDER HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CAMBRIDGE SPRINGS,PA."},{"v":"BROADSIDE;ILLUS; COL; 7.5X11;"},null,{"v":"HOTEL IS RESORT FOR HEALTH,RECREATION & REST;"},{"v":"1907-870"},null,null,null,{"v":"P.H.M.A."},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1907},{"v":10},{"v":8},{"v":"1907-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24274"},null,{"v":"HOTEL EMPIRE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"FOLDER;ILL;COL;6X9;"},{"v":"DAILY;"},{"v":"INITIALS H.E.ENCLOSED IN A WREATH ON FRONT COVER;PRICED WINE LIST;ANNOUNCEMENT OF TABLE D'HOTE DINNER EVERY SUNDAY FROM 6 TO 8 PM FOR $1;SEPARATE CARD WITH SUNDAY EVENING CONCERT PROGRAM;"},{"v":"1900-566"},null,null,null,{"v":"Hotel Empire"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":295},{"v":1900},{"v":1},{"v":28},{"v":"1900-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24278"},null,{"v":"THE FRIARS"},{"v":"SUPPER IN HONOR OF AUGUSTUS THOMAS"},{"v":"SOC;"},{"v":"HOTEL ASTOR, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 7X10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU PARTIALLY IN FRENCH; UNUSUAL SKETCHES INSIDE; PICTURE OF AUGUSTUS THOMAS ON COVER; BLUE COVER;"},{"v":"1908-076"},null,null,null,{"v":"The Friars"},null,null,null,{"v":"complete"},{"v":"12"},{"v":15},{"v":1908},{"v":1},{"v":24},{"v":"1908-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24279"},null,{"v":"THE ECONOMIC CLUB OF NEW HAVEN"},{"v":"FOURTH DINNER-DISCUSSION"},{"v":"PROF;"},{"v":"TONTINE HOTEL"},{"v":"CARD; 4.75X6;"},{"v":"ANNIVERSARY;"},null,{"v":"1907-246"},null,null,null,{"v":"The Economic Club Of New Haven"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1907},{"v":2},{"v":21},{"v":"1907-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24281"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"FOLDER; ILLUS; 4.5 X 7.25;"},null,null,{"v":"1901-607"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1901},{"v":3},{"v":8},{"v":"1901-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24282"},null,{"v":"THE NEWSPAPER PRESS FUND"},{"v":"NINETEENTH ANNIVERSARY DINNER"},null,{"v":"[WILLIS'S ROOMS; ALMANAK'S; LONDON, ENGLAND ?]"},{"v":"BROADSIDE AND FOLDER; 5 X 8 AND 3.5 X 5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"BROADSIDE IS GUEST LIST AND PROGRAM; FOLDER IS MENU; FRENCH; PRINCE LEOPOLD PRESIDING;"},{"v":"1882-015"},null,null,null,{"v":"The Newspaper Press Fund"},null,null,null,{"v":"complete"},{"v":"6"},{"v":25},{"v":1882},{"v":6},{"v":24},{"v":"1882-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24283"},null,{"v":"GRAND HOTEL ST. JAMES"},{"v":"DINNER"},null,{"v":"PARIS, FRANCE"},{"v":"BROADSIDE; ILLUS."},null,{"v":"SIMPLE BORDER; HANDWRITTEN; FRENCH;"},{"v":"1882-010"},null,null,null,{"v":"Grand Hotel St. James"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1882},{"v":8},{"v":5},{"v":"1882-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24284"},null,{"v":"MASSACHUSETTS HOTEL ASSOCIATION"},{"v":"SIXTH ANNUAL BANQUET"},{"v":"COMMERCIAL"},null,{"v":"BOOKLET; ILLUS; 6 X 9;"},{"v":"OTHER (SOC);"},{"v":"WINES; TOASTS; FLAG WINT ANCHOR AND SWORD ON COVER;"},{"v":"1898-329"},null,null,null,{"v":"Massachusetts Hotel Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":26},{"v":1898},{"v":11},{"v":17},{"v":"1898-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24285"},null,{"v":"MERCHANTS & BUSINESS MENS CLEVELAND AND HENDRICKS CLUBS"},{"v":"EXECUTIVE COMMITTEE DINNER"},{"v":"PROF;"},{"v":"DELMONICOS NY"},{"v":"FOLDER;ENGRAVED ILLUS;4.75X7;"},{"v":"?"},{"v":"INCLUDES LIST OF EXEC COMMITTEE; MENU PRINTED IN FRENCH;"},{"v":"1884-021"},null,null,null,{"v":"Merchants & Business Mens Cleveland And Hendricks Clubs"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1884},{"v":12},{"v":12},{"v":"1884-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24286"},null,{"v":"5TH MASS. BATTERY E."},{"v":"DINNER"},{"v":"PATR;"},{"v":"YOUNG'S HOTEL,BOSTON"},{"v":"BOOKLET;ILLUS;RIBBON TRIM;4.75 X 5.5;"},null,{"v":"INCLUDES LIST OF OFFICERS;"},{"v":"1890-090"},null,null,null,{"v":"5th Mass. Battery E."},null,null,null,{"v":"complete"},{"v":"3"},{"v":37},{"v":1890},{"v":8},{"v":12},{"v":"1890-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24287"},null,{"v":"MASSACHUSETTS DEMOCRATIC STATE COMMITTEE"},{"v":"RECEPTION & DINNER TO MR. WILLIAM J. BRYAN"},{"v":"POL;"},{"v":"FANEUIL HALL, BOSTON, MA"},{"v":"BOOKLET; ILLUS; 5.25X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; DINNER, PUBLIC MEETING AND RECEPTION COMMITTEES LISTED; CATERER & ORCHESTRA INDICATED; PHOTOGRAPH OF GUEST OF HONOR, MR. BRYAN, ON COVER; RED. WHITE & BLUE SILK RIBBON ATTACHMENT;"},{"v":"1900-634"},null,null,null,{"v":"Massachusetts Democratic State Committee"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1900},{"v":1},{"v":30},{"v":"1900-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24288"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FRUITS,WINES AND UTENSILS;SHIPS IN HARBOR INSERT;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-910"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":4},{"v":13},{"v":"1901-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24289"},null,{"v":"HOTEL LINCOLN"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 52ND STREET, NEW YORK"},{"v":"CARD; COL; 6.75 X 7.5;"},null,{"v":"BLUE; PRICED MENU;"},{"v":"1900-499"},null,null,null,{"v":"Hotel Lincoln"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":211},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24290"},null,{"v":"NEW HAMPSHIRE CLUB LADIES' NIGHT"},{"v":"DINNER HOTEL"},{"v":"SOC;"},{"v":"HOTEL VENDOME; BOSTON, MA"},{"v":"BOOKLET; ILLUS; 5.25 X 7.25;"},{"v":"OTHER (SOC);"},{"v":"LIST OF OFFICERS; LEATHER COVER; WOMAN STREWING FLOWERS; ENTWINED SILVER HEARTS; WHITE CORD;"},{"v":"1895-154"},null,null,null,{"v":"New Hampshire Club Ladies' Night"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1895},{"v":1},{"v":1},{"v":"1895-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24291"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF WOMAN IN CLASSICAL DRESS HOLDING SHIELD WITH INITIALS H.P.A.A.G., AND STEAMER;"},{"v":"1901-697"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":3},{"v":19},{"v":"1901-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24292"},null,{"v":"CONTINENTAL HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"NEWARK,NJ"},{"v":"BOOKLET;ILL;COL;5.5X7;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"FRONT COVER IDENTICAL TO 1899-887 WITH THE ADDITION OF FRINGED CORD AT LEFT;HOTEL PICTURED ON BACK COVER;"},{"v":"1899-892"},null,null,null,{"v":"Continental Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":39},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24293"},null,{"v":"H.M.M.B.A."},{"v":"LUNCH?; 18 ANNUAL CONVENTION"},{"v":"PATR;"},{"v":"SAMOSET HOUSE,PLYMOUTH,MA"},{"v":"BOOKLET;ILLUS;7.5X5.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES SERVED;PHOTOGRAPHS OF MONUMENTS;"},{"v":"1897-183"},null,null,null,{"v":"H.M.M.B.A."},null,null,null,{"v":"complete"},{"v":"16"},{"v":29},{"v":1897},{"v":6},{"v":11},{"v":"1897-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24294"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"HOTEL SEAL ON COVER;"},{"v":"1901-666"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1901},{"v":3},{"v":15},{"v":"1901-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24295"},null,{"v":"STATEN ISLAND ATHLETIC CLUB"},{"v":"DECENNIAL CELEBRATION"},{"v":"SOC;"},{"v":"WEST NEW BRIGHTON, STATEN ISLAND, NY"},{"v":"CARD; ILLUS; 4X6; COL;"},{"v":"SOC;"},{"v":"GOLD BORDER;WINE LIST; RAISED SILVER PRINT AND SILUOUETTE OF WOMAN"},{"v":"1887-025"},null,null,null,{"v":"Staten Island Athletic Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1887},{"v":9},{"v":5},{"v":"1887-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24296"},null,{"v":"ICHTHYOPHAGOUS CLUB"},{"v":"SIXTH ANNUAL DINNER"},{"v":"SOC"},{"v":"HOTEL BUCKINGHAM"},{"v":"FOLDER; ILL; 5.75X9.5"},{"v":"OTHER, CLUB ANNIVERSARY"},{"v":"ELABORATE ILLUSTRATION OF NUMEROUS FISH SWIMMING WITH SIX PORTRAIT HEADS ATTACHED TO SIX FISH, NO HEADS IDENTIFIED"},{"v":"1885-024"},null,null,null,{"v":"Ichthyophagous Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1885},{"v":10},{"v":21},{"v":"1885-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24297"},null,{"v":"CONGRESS OF ENGINEERS OF MILAN"},{"v":"DINNER"},{"v":"PROF;"},{"v":"BUFFET-RESTAURANT DE LA GARE, [BRIGUE?], SWITZERLAND"},{"v":"CARD; ILLUS; COL; 5.5X8.5;"},{"v":"[ANNIV?];"},{"v":"MENU IN FRENCH; BACK HAS DRAWINGS OF OTHER PROPERTIES OWNED BY SAME PROPRIETOR;"},{"v":"1906-730"},null,null,null,{"v":"Congress Of Engineers Of Milan"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1906},{"v":9},{"v":30},{"v":"1906-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24298"},null,{"v":"HARRY M.STEVENS"},{"v":"3RD ANNUAL LUNCHEON TO THE PRESBREY GIRLS"},{"v":"SOC;"},{"v":"VICTORIA HOTEL, NY"},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 4.25X6.5;"},{"v":"ANNUAL;"},null,{"v":"1905-345"},null,null,null,{"v":"Harry M.Stevens"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1905},{"v":5},{"v":20},{"v":"1905-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24299"},null,{"v":"KING EDWARD HOTEL"},{"v":"A LA CARTE MENU"},{"v":"COMMERCIAL"},{"v":"TORONTO, CANADA"},{"v":"BOOKLET;ILLUS;COL;6X12.5;"},null,{"v":"COMPLETE DAILY MENU WITH PRICES;"},{"v":"1905-699"},null,null,null,{"v":"King Edward Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":326},{"v":1905},{"v":9},{"v":12},{"v":"1905-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24300"},null,{"v":"THE ANNEX"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"114 WEST FOURTEENTH STREET, NEW YORK, NY"},{"v":"FOLDER; 6.25X9.25;"},null,{"v":"MENU HANDWRITTEN; DATE NOTED BY FEB;"},{"v":"1906-993"},null,null,null,{"v":"The Annex"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":68},{"v":1906},{"v":12},{"v":24},{"v":"1906-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24301"},null,{"v":"S.S.AMSTERDAM"},{"v":"DINNER"},{"v":"COMM;"},{"v":"[AT SEA ?]"},{"v":"CARD; ILLUS; 3 X 6;"},null,{"v":"FRENCH; HANDWRITTEN; AMERICAN AND FRENCH FLAGS"},{"v":"1882-018"},null,null,null,{"v":"S.S.Amsterdam"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1882},{"v":6},{"v":4},{"v":"1882-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24302"},null,{"v":"KNICKERBOCKER HOTEL RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"384 AND 385 WEST STREET [NEWYORK, NY]"},{"v":"FOLDER; ILLUS; 6 X 9.5"},null,{"v":"PRICED MENU; PRICED WINE LIST;  HANDWRITTEN DAILY SPECIALS; HOTEL ROOMS AVAILABLE; DRAWING OF HOTEL;"},{"v":"1900-790"},null,null,null,{"v":"Knickerbocker Hotel Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":264},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24303"},null,{"v":"THE CLARENDON"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"QUEBEC,[ CANADA]"},{"v":"CARD; 4 X 6;"},null,null,{"v":"1907-576"},null,null,null,{"v":"The Clarendon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1907},{"v":6},{"v":6},{"v":"1907-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24304"},null,{"v":"FRATERNAL UNION OF ANOINTED HIGH PRIESTS OF THE STATE OF NEW YORK"},{"v":"THIRD ANNUAL BANQUET"},{"v":"SOC;"},{"v":"RICCADONNA'S, NEW YORK, NY"},{"v":"FOLDER; ILLUS;4.5X5.5;"},{"v":"ANNIVERSARY;"},{"v":"DECORATED WITH GOLD LEAVES AND MENU EMBOSSED; INCLUDES OFFICERS AND DETAILS OF PROGRAM"},{"v":"1893-073"},null,null,null,{"v":"Fraternal Union Of Anointed High Priests Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1893},{"v":6},{"v":5},{"v":"1893-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24305"},null,{"v":"YALE ALUMNI ASSOCIATION OF PHILADELPHIA"},{"v":"31ST ANNUAL DINNER"},{"v":"EDUC;"},{"v":"HOTEL BELLEVUE, [PHILADEPHIA, PA]"},{"v":"BOOKLET; COL; ILLUS; 5.5 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"BLUE Y ON THE COVER; SCENE OF YALE(?) ON BACK COVER; SEPARATE PAGES NOTING SPEECHES ABOUT OTHER UNIVERSITIES WITH SMALL RIBBONS IN COLORS OF UNIVERSITIES ON EACH PAGE;"},{"v":"1899-174"},null,null,null,{"v":"Yale Alumni Association Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"26"},{"v":14},{"v":1899},{"v":2},{"v":10},{"v":"1899-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24306"},null,{"v":"THE SCRANTON ENGINEERS' CLUB"},{"v":"11TH ANNUAL DINNER"},{"v":"PROF;"},{"v":"HOTEL JERMYN, SCRANTON, PA"},{"v":"BOOKLET; ILLUS; 6.5X7;"},{"v":"ANNIVERSARY;"},{"v":"OFFICERS AND TOASTS LISTED; IMPORTANT EVENTS IN HISTORY OF ANTHRACITE AND ASSOCITED SKETCHES;"},{"v":"1908-127"},null,null,null,{"v":"The Scranton Engineers' Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1908},{"v":2},{"v":7},{"v":"1908-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24307"},null,{"v":"ARLINGTON"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BINGHAMPTON,NY"},{"v":"BROADSIDE; COLORED PRINT;"},{"v":"COMMERCIAL TRAVELERS' DAY"},null,{"v":"1896-183"},null,null,null,{"v":"Arlington"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1896},{"v":10},{"v":13},{"v":"1896-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24308"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. FRIESLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; MARINE ILLUSTRATION;"},{"v":"1900-176"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24310"},null,{"v":"HAFNIA LIFE INSURANCE"},{"v":"DINNER"},{"v":"[COM}"},{"v":"COPENHAGEN"},{"v":"CARD;4X6.5;"},{"v":"?"},{"v":"MENU IN LATIN;"},{"v":"1894-095"},null,null,null,{"v":"Hafnia Life Insurance"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1896},{"v":9},{"v":4},{"v":"1896-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24311"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"S.S. KROONLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 8;"},null,{"v":"LINE RAN BETWEEN ANTWERP AND NEW YOK, BOSTON AND PHILADELPHIA; ILLUSTRATION OF DUTCH SEAMEN ON AND SHIP IN HARBOR; BACK OF MENU FOR USE AS POSTCARD;"},{"v":"1907-673"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1907},{"v":7},{"v":13},{"v":"1907-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24312"},null,{"v":"PRIVATE HOSTS (GROUP OF 25 MEN LISTED)"},{"v":"DINNER GIVEN IN HONOUR OF JUDGE HENRY STEINERT"},{"v":"OTHER (PRIVATE PARTY);"},{"v":"DEMOCRATIC CLUB"},{"v":"FOLDER; ILLUS; 6X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINE LIST; PHOTOGRAPH OF GUEST OF HONOUR ON COVER; RIBBON ATTACHMENT;"},{"v":"1906-331"},null,null,null,{"v":"Judge Henry Steinert"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1906},{"v":3},{"v":22},{"v":"1906-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24314"},null,{"v":"FALL RIVER LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"STEAMER PILGRIM"},{"v":"BROADSHEET; 4.5X9.25;"},null,{"v":"PRICED MENU; PRINTED WINE LIST; MINIATURES AND INDIVIDUALS, CORDIALS, COCKTAILS, ETC. NOTED: \"THE ABOVE SERVED IN SEALED INDIVIDUAL PACKAGES.\";"},{"v":"1900-462"},null,null,null,{"v":"Fall River Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":180},{"v":1900},{"v":1},{"v":23},{"v":"1900-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24315"},null,{"v":"MAYOR AND CITIZENS OF CHICAGO"},{"v":"DINNER IN HONOUR OF SIR THOMAS LIPTON"},{"v":"GOVT;"},{"v":"CHICAGO ATHLETIC ASSOCIATION, CHICAGO, IL"},{"v":"BOOKLET; ILLUS; COL; 6X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; INCLUDES WINE LIST; BANQUET AND GENERAL COMMITTEES LISTED; ILLUSTRATION ON COVER OF SAILBOATS, ANCHORS, FLAGS; SILK RIBBON ATTACHMENT;"},{"v":"1906-737"},null,null,null,{"v":"Mayor And Citizens Of Chicago"},null,null,null,{"v":"complete"},{"v":"12"},{"v":23},{"v":1906},{"v":10},{"v":5},{"v":"1906-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24316"},null,{"v":"DOWAGER QUEEN MARGHERITA OF ITALY"},{"v":"DINNER, FAREWELL TO HON.HENRY WHITE, U.S.MINISTER TO ITALY"},{"v":"GOVT;"},{"v":"PALAZZO de la VEDOVA REINA MARGHERITA, ROMA, ITALIA"},{"v":"CARD; ILLUS; 6.5X10;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINE LIST; MENU IN FRENCH; CREST,QUEEN'S ?;"},{"v":"1907-279"},null,null,null,{"v":"Dowager Queen Margherita Of Italy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1907},{"v":2},{"v":28},{"v":"1907-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24317"},null,{"v":"DELMONICO'S"},{"v":"DINNER"},null,null,{"v":"BROADSIDE; ILLUS; COL; 4.5X7.25;"},null,{"v":"FRENCH; POSSIBLY A PRIVATE PARTY; DECORATIVE BOUQUET OF FLOWERS AT TOP OF MENU."},{"v":"1899-310"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1899},{"v":4},{"v":5},{"v":"1899-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24318"},null,{"v":"WORSHIPFUL COMPANY OF CUTLERS"},{"v":"BANQUET"},{"v":"(SOC?)"},{"v":"THE HALL, [LONDON, ENGLAND]"},{"v":"BOOKLET; ILLUS; COL; 5 X 8;"},{"v":"(ANNIV?);"},{"v":"MENU IN FRENCH; SEATING PLAN; TOASTS; TOASTS; MUSIC; SONGLYRICS; BLUE PRINT AND LOGO;;"},{"v":"1906-845"},null,null,null,{"v":"Worshipful Company Of Cutlers"},null,null,null,{"v":"complete"},{"v":"20"},{"v":19},{"v":1906},{"v":11},{"v":21},{"v":"1906-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24319"},null,{"v":"OCEAN HOUSE"},{"v":"DAILY MENU"},null,null,{"v":"BROADSHEET ILLUS."},null,{"v":"INCLUDES WINE LIST"},{"v":"1864-001"},null,null,null,{"v":"Ocean House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":101},{"v":1864},{"v":9},{"v":2},{"v":"1864-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24321"},null,{"v":"PHILADELPHIA LODGES OF A.P.A. OF THE U.S."},{"v":"RECEPTION TO THE RIGHT WORTHY GRAND LODGES,LUNCH AND DINNER"},{"v":"SOC"},{"v":"SCHAUFFLER'S HOTEL,ATLANTIC CITY,[NJ]"},{"v":"BOOKLET; ILL; 4X6"},null,{"v":"RECEPTION ARRANGEMENTS WITH LUNCH AND DINNER MENUS LISTED,FASTENED AT LEFT WITH FULL LENGTH CORD"},{"v":"1889-057"},null,null,null,{"v":"Philadelphia Lodges Of A.P.A. Of The U.S."},null,null,null,{"v":"complete"},{"v":"5"},{"v":30},{"v":1889},{"v":6},{"v":14},{"v":"1889-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24322"},null,{"v":"TYNY COED"},{"v":"LUNCH"},null,{"v":"CAMPOBELLO ISLAND"},{"v":"CARD;ILL;COL;3 3/4X5.5"},{"v":"LUNCH"},{"v":"HANDWRITTEN INSERTS UNDER PRINTED ITEMS;PLACE NAME,PLACE,LUNCH IN MAROON"},{"v":"1881-039"},null,null,null,{"v":"Tyn Y Coed"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1881},{"v":1},{"v":1},{"v":"1881-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24323"},null,{"v":"THE PICKANINNY CLUB"},{"v":"DINNER"},{"v":"[?SOC];"},{"v":"THE WALDORF, [?NEW YORK, NY]"},{"v":"BOOKLET; ILLUS; COL; 5.5X6.5;"},null,{"v":"FRENCH; WATERCOLOR SKETCHES OF SOUTHERN SCENES; SILK RIBBON ATTACHMENT;"},{"v":"1896-061"},null,null,null,{"v":"The Pickaninny Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":18},{"v":1896},{"v":3},{"v":7},{"v":"1896-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24324"},null,{"v":"NEW YORK MASTER PRINTERS' ASSOCIATION"},{"v":"FIFTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"NEW GRAND HOTEL, BROADWAY AND 31ST STREET, NEW YORK CITY"},{"v":"BOOKLET; COL; 5.75X9.5;"},{"v":"ANNIVERSARY;"},{"v":"SHERRY SERVED; COVER OF BOOKLET ON PEACH COLORED STOCK; GROUP MOTTO-KNOW YOUR ACTUAL COST, ACCEPT NO WORK THAT AFFORDS NO PROFIT;  OFFICERS, COMMITTEES AND TOASTS LISTED;"},{"v":"1906-056"},null,null,null,{"v":"New York Master Printers' Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1906},{"v":1},{"v":16},{"v":"1906-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24325"},null,{"v":"AMBASSADE DE FRANCE"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"ST. PETERSBURG (RUSSIA?)"},{"v":"CARD; 3.75 X 6;"},null,{"v":"HANDWRITTEN; PLACE IN FNB'S WRITING ONLY AS ST. PETESBURG;"},{"v":"1899-542"},null,null,null,{"v":"Ambassade De France"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1899},{"v":8},{"v":6},{"v":"1899-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24328"},null,{"v":"SIEGEL COOPER CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SIXTH AVENUE BETWEEN 18TH AND 19TH STREETS, NEW YORK, NY"},{"v":"FOLDER; 6.25 X 8.5;"},null,{"v":"PRICED MENU; STORE DIRECTORY ON BACK COVER; DATE NOTED BY FEB;"},{"v":"1905-521"},null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"4"},{"v":173},{"v":1905},{"v":6},{"v":29},{"v":"1905-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24329"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY,FLA."},{"v":"BROADSHEET; HOTEL EMBLEM; 4 X 7.5;"},null,{"v":"LIST OF ALL LOCAL FISH ON BACK;"},{"v":"1901-737"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":3},{"v":23},{"v":"1901-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24330"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"\"KONIGIN LUISE\""},{"v":"BROADSIDE; ILLUS; COL; 5.5X8;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"GERMAN/ENGLISH; ILLUSTRATION AT TOP;"},{"v":"1899-329"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1899},{"v":4},{"v":9},{"v":"1899-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24331"},null,{"v":"AMERICAN LINE TO MONTREAL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"AT SEA"},{"v":"CARD; ILLUS; 5.25 X 8.25;"},null,{"v":"ILLUSTRATION OF SHIP; PRICED WINE LIST;"},{"v":"1898-212"},null,null,null,{"v":"American Line To Montreal"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":43},{"v":1898},{"v":7},{"v":1},{"v":"1898-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24332"},null,{"v":"MASONS"},{"v":"BANQUET TO THE EARL OF ONSLOW"},{"v":"SOC;"},{"v":"AUCKLAND,NEW ZEALEND;"},{"v":"BROADSIDE;3.5 X 5.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES;"},{"v":"1890-085"},null,null,null,{"v":"Earl of Onslow"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1890},{"v":1},{"v":1},{"v":"1890-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24333"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA TOURAINE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDRAL;"},{"v":"1906-811"},null,null,null,{"v":"Compagnie Generale Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1906},{"v":6},{"v":10},{"v":"1906-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24334"},null,{"v":"CHI PSI ALUMNI ASSOCIATION"},{"v":"ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"TEN EYCK HOTEL, ALBANY, NY"},{"v":"BOOKLET; ILLUS; 5X7;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES TOASTS; OFFICERS; COMMITTEES;"},{"v":"1901-180"},null,null,null,{"v":"Chi Psi Alumni Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1901},{"v":1},{"v":25},{"v":"1901-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24335"},null,{"v":"THE OHIO SOCIETY OF PHILADELPHIA"},{"v":"THIRD ANNUAL BANQUET"},{"v":"SOC;"},{"v":"BELLEVUE-STRATFORD HOTEL"},{"v":"FOLDER; ILLUS; COL; 4.75X6;"},{"v":"ANNIVERSARY;"},{"v":"WINE LISTED; TOASTS LISTED; PRINTED ON BEIGE STOCK;"},{"v":"1907-084"},null,null,null,{"v":"The Ohio Society Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1907},{"v":1},{"v":15},{"v":"1907-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24338"},null,{"v":"MR. SCHWITZER"},{"v":"DINNER GIVEN BY ABOVE"},{"v":"SOC;"},{"v":"HOTEL TOURAINE, (CHICAGO, IL?)"},{"v":"CARD; 4.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINE; MENU IN FRENCH; SPONSOR NOTED BY FEB;"},{"v":"1905-833"},null,null,null,{"v":"Mr. Schwitzer"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1905},{"v":11},{"v":11},{"v":"1905-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24339"},null,{"v":"R.M.S. OCEANIC"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"R.M.S. OCEANIC"},{"v":"FOLDER; 4.5X6.0; ILLUS;"},null,{"v":"TOPFOLD; B&W PICTURE OF STEAMSHIP WITH CAPTION \"TEUTONIC LEAVING THE MERSEY\";"},{"v":"1900-890"},null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24340"},null,{"v":"MERCHANTS AND MANUFACTURERS ASSOCIATION OF BALTIMORE CITY"},{"v":"BANQUET"},{"v":"COM"},{"v":"HOTEL RENNERT"},{"v":"FOLDER; 4.5X5.75"},null,{"v":"ORNAMENTAL RIBBON ATTACHED TO TOP FRONT"},{"v":"1889-012"},null,null,null,{"v":"Merchants And Manufacturers Association Of Baltimore City"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1889},{"v":1},{"v":24},{"v":"1889-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24341"},null,{"v":"VERMONT AND NEW HAMPSHIRE INDEPENDENT TELEPHONE ASSOCIATION"},{"v":"BANQUET"},{"v":"COMMERCIAL"},{"v":"PEMIGEWASSET HOUSE, PLYMOUTH, NH"},{"v":"FOLDER; ILLUS; COL; 4.75X7;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES PHOTOGRAPH OF PAUL LATZKE; ASSOCIATION SEAL ON COVER; HOTEL SEAL ON FRONT COVER AND HOTEL PHOTOGRAPH ON BACK COVER;"},{"v":"1908-041"},null,null,null,{"v":"Vermont And New Hampshire Independent Telephone Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1908},{"v":1},{"v":14},{"v":"1908-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24345"},null,{"v":"THE WINDSOR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MONTREAL [CANADA?]"},{"v":"FOLDER; ILLUS; 5 X 5.5;"},null,{"v":"ILLUS. OF TUREEN, WINE, FLOWERS; WINE LIST; MEAL HOURS; 2 COPIES;"},{"v":"1891-095"},null,null,null,{"v":"The Windsor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":147},{"v":1891},{"v":9},{"v":15},{"v":"1891-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24346"},null,{"v":"WATCH HILL HOUSE"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"WATCH HILL, RI"},{"v":"BROADSHEET; 4.50 x 7;"},null,{"v":"\"GREEN CORN\" ON MENU"},{"v":"1892-105"},null,null,null,{"v":"Watch Hill House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1892},{"v":8},{"v":25},{"v":"1892-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24347"},null,{"v":"SIEGEL COOPER CO."},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"QUICK LUNCH ROOM, SIXTH AVENUE AND 19TH STREET, NEW YORK"},{"v":"FOLDER; 7 X 10;"},null,{"v":"PRICED MENU; NEW FORMAT, SEE 1905-801; STORE DIRECTORY; DATE NOTED BY FEB;"},{"v":"1905-810"},null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":192},{"v":1905},{"v":11},{"v":9},{"v":"1905-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24348"},null,{"v":"CHICAGO COLLEGE OF DENTAL SURGERY"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"AUDITORIUM"},{"v":"FOLDER; COL; 4.5X6;"},{"v":"[ANNIV?];"},{"v":"MENU IN FRENCH; TOASTS LISTED; PRINTED ON BLUE STOCK;"},{"v":"1906-066"},null,null,null,{"v":"Chicago College Of Dental Surgery"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1906},{"v":1},{"v":18},{"v":"1906-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24349"},null,{"v":"UNION LEAGUE OF MARYLAND"},{"v":"EIGHTH ANNUAL (LINCOLN'S BIRTHDAY) BANQUET"},{"v":"SOC;"},{"v":"HOTEL RENNERT, MD"},{"v":"FOLDER; ILLUS; COL; 5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; PHOTO OF LINCOLN; FLAG; TOASTS;"},{"v":"1906-165"},null,null,null,{"v":"Union League Of Maryland"},null,null,null,{"v":"complete"},{"v":"8"},{"v":27},{"v":1906},{"v":2},{"v":12},{"v":"1906-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24350"},null,{"v":"THE GRIDIRON CLUB"},{"v":"DINNER"},{"v":"SOCIAL"},{"v":"THE ARLINGTON,WASH.DC."},{"v":"BOOKLET;ILLUS;4X6;"},{"v":"?"},{"v":"INCLUDES LIST OF OFFICERS & EXEC. COMMITTEE MEMBERS"},{"v":"1892-038"},null,null,null,{"v":"The Gridiron Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1892},{"v":2},{"v":27},{"v":"1892-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24351"},null,{"v":"JUNKET CLUB"},{"v":"SIXTH CHARTER ANNIVERSARY MEAL;"},null,{"v":"AUDITORIUM,THE,[CHICAGO,IL]"},{"v":"FOLDER;4.75X6.75;"},{"v":"ANNIVERSARY;"},{"v":"WINE LIST;PRICED MENU;"},{"v":"1900-515"},null,null,null,{"v":"Junket Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":34},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24354"},null,{"v":"NORWEGIAN CLUB OF NEW YORK"},{"v":"BANQUET FO CAPT. ROALD AMUNDSEN"},{"v":"SOC;"},{"v":"BROOKLY GERMANIA CLUB [BROOKLYN, NY]"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; GRAY STOCK; COLORED ILLUSTRATION OF VIKING SHIP;"},{"v":"1906-801"},null,null,null,{"v":"Norwegian Club Of New York"},null,null,null,{"v":"complete"},{"v":"12"},{"v":29},{"v":1906},{"v":11},{"v":7},{"v":"1906-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24355"},null,{"v":"HAMBURG-AMERIKA LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE EXPRESS STEAMER \"FURST BISMARCK\""},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},{"v":"DAILY DINNER"},{"v":"MENU IN BOTH GERMAN & ENGLISH; MUSIC PROGRAM INCLUDED;"},{"v":"1899-807"},null,null,null,{"v":"Hamburg   Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1899},{"v":12},{"v":8},{"v":"1899-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24356"},null,{"v":"AUDITORIUM"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"236 WEST 116TH STREET, NEW YORK"},{"v":"CARD; COL; 5.25 X 8.25;"},null,{"v":"PRICED MENU; TAN STOCK;"},{"v":"1905-990"},null,null,null,{"v":"Auditorium"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"2"},{"v":115},{"v":1905},{"v":12},{"v":22},{"v":"1905-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24357"},null,{"v":"HOLLAND SOCIETY OF NEW YORK"},{"v":"SIXTEENTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA HOTEL, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 6.75X11;"},{"v":"ANNIVERSARY;"},{"v":"DUTCH, FRENCH, & ENGLISH; PROGRAM INCLUDED; PHOTOGRAPHS OF PRESIDENTS KRUEGER & STEYN ON COVER; ON BACK COVER, A REPRODUCTION OF VAN OSTADE'S PAINTING IN GALLERY OF MAURITSHUIS AT THE HAGUE;"},{"v":"1901-110"},null,null,null,{"v":"Holland Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1901},{"v":1},{"v":17},{"v":"1901-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24358"},null,{"v":"CHAMBER OF COMMERCE OF THE STATE OF NEW YORK"},{"v":"123RD ANNUAL BANQUET"},{"v":"COM"},{"v":"DELMONICO'S, [NEW YORK]"},{"v":"FOLDER; ILL; 6.75X9"},{"v":"OTHER"},{"v":"FASTENED AT TOP BY TWO RIBBONS; LARGE GOLD SEAL OF THE CHAMBER OF COMMERCE EMBOSSED ON THE FRONT COVER; FRENCH MENU"},{"v":"1891-116"},null,null,null,{"v":"Chamber Of Commerce Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1891},{"v":11},{"v":17},{"v":"1891-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24359"},null,{"v":"CAFETERIA LUNCH"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"FOLDER;ILL;6X9.5;"},{"v":"DAILY;"},{"v":"PRINTED MENU ON ONE SIDE OF FOLDER AUGMENTED BY MECHANICALLY REPRODUCED HANDWRITTEN MENU FOR DAILY SPECIALS;ILLUSTRATED BY A HAND HOLDING A MENU;FRONT AND BACK COVERS WITH DECORATIONS,ANIMAL WITH ANTLERS;"},{"v":"1900-580"},null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"4"},{"v":114},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24360"},null,{"v":"WINDSOR HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"JACKSONVILLE, FL"},{"v":"CARD; ILLUS; COL; 4.5X7.25;"},null,{"v":"SKETCH OF HOTEL AT TOP;"},{"v":"1901-816"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1901},{"v":4},{"v":1},{"v":"1901-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24361"},null,{"v":"HOTEL SAN REMO"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSHEET; ILLUS; 5.5X7.5;"},{"v":"SECULAR HOLIDAY;"},{"v":"ILLUSTRATION OF WOMAN IN A GARDEN; NAME OF HOTEL PROPRIETOR INCLUDED"},{"v":"1893-141"},null,null,null,{"v":"Hotel San Remo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1893},{"v":12},{"v":25},{"v":"1893-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24362"},null,{"v":"ARKWRIGHT CLUB OF THE CITY OF NEW YORK;"},{"v":"ANNUAL BANQUET"},{"v":"SOC;"},{"v":"NEW YORK"},{"v":"BOOKLET; ILLUS; COL; 7 X 9;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; ILLUSTRATIONS OF CLUB; TWO COPIES; BUFF STOCK;"},{"v":"1907-121"},null,null,null,{"v":"Arkwright Club Of The City Of New York;"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1907},{"v":1},{"v":22},{"v":"1907-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24363"},null,{"v":"MANHASSET CLUB"},{"v":"THIRTY-FIRST ANNUAL DINNER"},{"v":"SOC;"},{"v":"CLUB HOUSE"},{"v":"BOOKLET; ILLUS; COL; 5.75X7.25;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES MANHATTAN COCKTAILS AND WINES SERVED WITH INDIVIDUAL COURSES; TOASTS INCLUDED; OFFICERS LISTED; DESCRIPTION AND HISTORY OF CLUB; PHOTOGRAPH ON COVER OF CLUB; ILLUSTRATION OF INDIAN ON BACK COVER;"},{"v":"1908-158"},null,null,null,{"v":"Manhasset Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":34},{"v":1908},{"v":2},{"v":15},{"v":"1908-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24365"},null,{"v":"MILITARY ORDER OF THE LOYAL LEGION OF THE UNITED STATES"},{"v":"SECOND ANNUAL DANCE"},{"v":"[SOC]"},{"v":"BURNET HOUSE, [OHIO]"},{"v":"FOLDER;ILL;4.5X5.5"},{"v":"OTHER,"},{"v":"MEDAL WITH RIBBON PICTURED ON FRONT COVER,MONOGRAM OF ORGANIZATION ON BACK COVER"},{"v":"1885-004"},null,null,null,{"v":"Military Order Of The Loyal Legion Of The United States"},null,null,null,{"v":"under review"},{"v":"4"},{"v":25},{"v":1885},{"v":2},{"v":2},{"v":"1885-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24366"},null,{"v":"P.H."},{"v":"MENU DU SOUPER DU BALL"},{"v":"[?POSSIBLY A PRIVATE HOST?];"},{"v":"[NEWCASTLE-ON-TYNE], ENGLAND"},{"v":"CARD; ILLUS; COL; 4X5.75;"},{"v":"OTHER (BALL);"},{"v":"MENU IN FRENCH; ILLUSTRATION OF FOX'S HEAD AT TOP OF MENU; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1908-040"},null,null,null,{"v":"P.H."},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1908},{"v":1},{"v":14},{"v":"1908-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24367"},null,{"v":"ANGLO-AMERICAN ASSOCIATION OF THE ISTHMUS OF PANAMA"},{"v":"BANQUET IN HONOR OF COUNT FERDINAND DE LESSUPS"},{"v":"PAT"},{"v":"PANAMA"},{"v":"FOLDER; COL; 5.25 x 5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"GOLD BORDER; FRENCH; INCLUDES WINES SERVED WITH EACH COURSE; INCLUDES PROGRAM OF TOASTS AND NAMES OF OFFICERS AND COMMITTEE"},{"v":"1886-012"},null,null,null,{"v":"Anglo American Association Of The Isthmus Of Panama"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1886},{"v":2},{"v":28},{"v":"1886-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24368"},null,{"v":"SOCIETY OF THE GENESEE"},{"v":"THIRD ANNUAL DINNER"},{"v":"MIL;"},{"v":"WALDORF-ASTORIA [NY?]"},{"v":"FOLDER;ILLUS;COL;5.58.25;"},{"v":"ANNIVERSARY;"},{"v":"PHOTOGRAPH OF STUART SMITH;VERY HEAVY BOARDS FOR MENU;ADDRESSES;WINES;NAMES;"},{"v":"1901-304"},null,null,null,{"v":"Society Of The Genesee"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1901},{"v":1},{"v":7},{"v":"1901-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24370"},null,{"v":"NEW YORK AND NEW JERSEY HARDWARE AND IRON ASSOCIATION"},{"v":"SEVENTH ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"ASTOR HOTEL, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.6X7;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; LISTS WINES SERVED WITH INDIVIDUAL COURSES; GOLD WREATH DECORATION ON COVER;"},{"v":"1906-282"},null,null,null,{"v":"New York And New Jersey Hardware And Iron Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1906},{"v":3},{"v":8},{"v":"1906-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24371"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF ROCKY COASTLINE, DISTANT PASSING STEAMSHIP;"},{"v":"1901-925"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1901},{"v":4},{"v":15},{"v":"1901-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24372"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA TOURAINE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDRAL;"},{"v":"1906-757"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1906},{"v":10},{"v":13},{"v":"1906-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24373"},null,{"v":"BROOKLYN GERMANIA"},{"v":"OPENING COLLATION"},{"v":"SOC;"},{"v":"[BROOKLYN,NY]"},{"v":"CARD; 4.5 X 6.5;"},{"v":"OTHER (SOC?);"},{"v":"MENU IN GERMAN; EVENT NOTED BY FEB;"},{"v":"1905-736"},null,null,null,{"v":"Brooklyn Germania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1905},{"v":10},{"v":7},{"v":"1905-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24374"},null,{"v":"HOTEL CHAMBERLIN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"FORT MONROE,VIRGINIA"},{"v":"CARD;ILL;COL;5X7.5;"},{"v":"SUNDAY;"},null,{"v":"1897-136"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1897},{"v":4},{"v":25},{"v":"1897-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24375"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV;"},{"v":"AT SEA"},{"v":"BROADSIDE; 4 X 6;"},null,null,{"v":"1906-810"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":11},{"v":10},{"v":"1906-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24376"},null,{"v":"CLOTHIERS ASSOCIATION OF CINCINNATI"},{"v":"10TH ANNUAL BANQUET OF NATIONAL ASSOCIATION OF CLOTHIERS"},{"v":"PROF;"},{"v":"ST. NICHOLAS HOTEL"},{"v":"BOOKLET; ILLUS; COL; 6.5X8.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; COVER OF BOOKLET IN BEIGE LEATHER; PHOTOS OF CINCINNATI THROUGHOUT; TOASTS, MUSIC, OFFICERS AND DIRECTORS, DELEGATES, COMMITTEES AND OFFICERS RECORD LISTED;"},{"v":"1906-480"},null,null,null,{"v":"Clothiers Association Of Cincinnati"},null,null,null,{"v":"complete"},{"v":"50"},{"v":28},{"v":1906},{"v":5},{"v":23},{"v":"1906-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24378"},null,{"v":"? HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CHICAGO,ILL."},{"v":"BROADSHEET; ILLUS; COL; 6 X 8;"},null,{"v":"NAME OF HOTEL ILLEGIBLE;"},{"v":"1887-0001"},null,null,null,{"v":"? Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1887},{"v":5},{"v":19},{"v":"1887-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24379"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"BREAKFAST MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 5.25X4.25;"},{"v":"OTHER (DAILY HOTEL MENU);"},{"v":"POSSIBLY A SPECIAL MENU PREPARED FOR \"HITCHCOCK, DARLING & CO.;\" SKETCH OF HOTEL 1852 ON BACK OF MENU;"},{"v":"1900-637"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":106},{"v":1900},{"v":1},{"v":30},{"v":"1900-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24380"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-181"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1906},{"v":2},{"v":16},{"v":"1906-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24381"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MADISON SQUARE, NY"},{"v":"FOLDER; ILLUS; COL; 5.5 X 4.25;"},null,{"v":"DRAWING OF HOTEL; TWO COPIES,ONE BLUE ONE ECRU;"},{"v":"1900-079"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":77},{"v":1900},{"v":1},{"v":9},{"v":"1900-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24382"},null,{"v":"?"},{"v":"PRIVATE BANQUET"},{"v":"SOCIAL"},{"v":"COPENHAGEN"},{"v":"BROADSIDE; 3.75 X 5.75;"},{"v":"?"},{"v":"MENU IN DANISH;"},{"v":"1898-028"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1898},{"v":1},{"v":14},{"v":"1898-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24383"},null,{"v":"CAFE SAVARIN"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; 6X9;"},null,{"v":"INCLUDES PRICED WINE LIST"},{"v":"1892-145"},null,null,null,{"v":"Cafe Savarin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":309},{"v":1892},{"v":12},{"v":6},{"v":"1892-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24384"},null,{"v":"(FIVE O'CLOCK CLUB PHILADELPHIA)"},{"v":"?"},null,{"v":"UNION LEAGUE"},{"v":"CARD; 5.25X7.5"},null,{"v":"HANDWRITTEN STATEMENT ON BOTTOM OF CARD READS\"FIVE O'CLOCK CLUB PHILADELPHIA\",SAME STATEMENT IN SAME HANDWRITING ON BACK OF CARD, ELABORATE MONOGRAM OF A FIVE,A 'C ATTACHED BY ANOTHER SYMBOL ON LEFT UPPER SIDE OF CARD, EACH ITEM OF MENU HAS A QUOTAION FRO"},{"v":"1889-020"},null,null,null,{"v":"Five O'clock Club Philadelphia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1889},{"v":2},{"v":9},{"v":"1889-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24387"},null,{"v":"?"},{"v":"[GENERAL] GRANT'S BIRTHDAY"},{"v":"[COM]"},{"v":"WALDORF[NY]"},{"v":"CARD;ILLUS;COL;5.5X8.25;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"WINES FOR EACH COURSE;SEPARATE PAGE WITH LIST OF GUESTS &SPONSORS FOR EACH TABLE;"},{"v":"1893-055"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1893},{"v":4},{"v":27},{"v":"1893-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24388"},null,{"v":"SOCIETE ROYALE D'HORTICULTURE & D'AGRICULTURE"},{"v":"BANQUET AUX MEMBRES DU JURY A L'OCCASION DES CONCOURS INTERNATIONAUX D'HORTICULTURE"},{"v":"PROF;"},{"v":"ANVERS"},{"v":"CARD; ILL; COL; 5.5X8.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES SERVED;"},{"v":"1894-058"},null,null,null,{"v":"Societe Royale D'horticulture & D'agriculture"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1894},{"v":5},{"v":15},{"v":"1894-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24389"},null,{"v":"DR. HEBER JONES' FRIENDS"},{"v":"BANQUET IN HONOR OF ABOVE AND OTHR MEMBERS OF THE BOARD OF HEALTH"},{"v":"PROF;"},{"v":"GAYOSA HOTEL, MEMPHIS,TN"},{"v":"FOLDER; ILLUS; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES; YOUNG WOMAN ON COVER;"},{"v":"1898-325"},null,null,null,{"v":"Dr. Heber Jones' Friends"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1898},{"v":11},{"v":16},{"v":"1898-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24390"},null,{"v":"DOBBELTSKRUE POSTDAMPSKIBET"},{"v":"MIDDAG/DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD \"C.F. TIETGEN\""},{"v":"FOLDER; ILLUS; COL; 4X6;"},null,{"v":"MENU IN DANISH AND ENGLISH; MUSIKPROGRAM INCLUDED; COMPANY SEAL SURROUNDED BY FLAGS ON COVER;"},{"v":"1907-429"},null,null,null,{"v":"Dobbeltskrue Postdampskibet"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1907},{"v":4},{"v":22},{"v":"1907-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24391"},null,{"v":"CHINESE MERCHANTS ASSOCIATION"},{"v":"DINNER TO GOVERNOR GOULS, LT. GOVERNOR DRAPER, AND THE GOVERNOR'S COUNCIL"},{"v":"PROF;"},{"v":"CHINATOWN, BOSTON, MA"},{"v":"CARD; 3 X 5.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CHAMPAGNE; HANDWRITTEN COMMENT STATES THAT THIS MENU IS A 'SIDE CARD,\" ORIGINAL MENU WAS PRINTED IN CHINESE."},{"v":"1907-316"},null,null,null,{"v":"Chinese Merchants Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1907},{"v":3},{"v":20},{"v":"1907-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24392"},null,{"v":"UNITED STATES HOTEL"},{"v":"DAILY MENU,SUPPER"},{"v":"COMM"},{"v":"SARATOGA SPRINGS, NY"},{"v":"BROADSIDE;ILL;COL?;5 1/2X81/2"},null,{"v":"ILLUS,H.B.NIMS & CO.,TROY,N.Y."},{"v":"1880-025"},null,null,null,{"v":"United States Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1880},{"v":1},{"v":1},{"v":"1880-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24393"},null,{"v":"GERARD HOTEL"},{"v":"LINCHEON"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE;8X10.25;"},{"v":"DAILY;"},{"v":"ENTIRE MENU HANDWRITTEN ON BLANK PAPER DUPLICATED;"},{"v":"1900-350"},null,null,null,{"v":"Gerard Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":28},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24394"},null,{"v":"AMERICAN SOCIETY IN LONDON"},{"v":"GEORGE WASHINGTON'S BIRTHDAY RECEPTION"},{"v":"SOC;"},{"v":"HOTEL CECIL, LONDON"},{"v":"FOLDER; ILLUS; 5 X 6;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"PORTRAIT OF WASHINGTON; EAGLE; MENU MOSTLY FRENCH;"},{"v":"1897-067"},null,null,null,{"v":"American Society In London"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1897},{"v":2},{"v":22},{"v":"1897-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24395"},null,{"v":"?"},{"v":"DINNER"},null,{"v":"?"},{"v":"CARD; ILLUS; GOLD TRIM; 4.5 X 7.5;"},null,{"v":"HANDWRITTEN MENU IN FRENCH; WINES LISTED;"},{"v":"1897-231"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1897},{"v":7},{"v":11},{"v":"1897-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24397"},null,{"v":"CHAMBER OF COMMERCE OF THE STATE OF NY"},{"v":"128TH ANNUAL MEETING"},{"v":"POL;"},{"v":"DWLMONICO'S,NY"},{"v":"FOLDER;5 X 7;"},{"v":"LUNCHEON"},{"v":"MENU IN FRENCH;"},{"v":"1896-107"},null,null,null,{"v":"Chamber Of Commerce Of The State Of Ny"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1896},{"v":5},{"v":7},{"v":"1896-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24398"},null,{"v":"COMPAGNIE GENERALE TRANSATLANTIQUE"},{"v":"DINNER TO COUNT FERDINAND DE LESSUPS"},{"v":"COM"},{"v":"ON BOARD STEAMER \"WASHINGTON\""},{"v":"BROADSHEET; ILLUS; COL; 4.75 X 7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COLORED ILLUSTRATION OF STEAMER; FRENCH; HANDWRITTEN"},{"v":"1886-015"},null,null,null,{"v":"Compagnie Generale Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1886},{"v":3},{"v":5},{"v":"1886-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24399"},null,{"v":"HOTEL MEN'S MUTUAL BENEFIT ASSOCIATION"},{"v":"LUNCHEON"},{"v":"PROF;"},{"v":"EN ROUTE NY TO DENVER-DINING CAR \"ABERLIN\""},{"v":"BROADSIDE;5X7.5;"},{"v":"PULLMAN DINING CAR LUNCHEON"},null,{"v":"1894-052"},null,null,null,{"v":"Hotel Men's Mutual Benefit Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1894},{"v":5},{"v":6},{"v":"1894-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24401"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 4.75X9;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-651"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":3},{"v":13},{"v":"1901-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24402"},null,{"v":"PENNSYLVANIA RAILROAD"},{"v":"DINNER ON SPECIAL TRAIN FOR SEC'Y OF WAR ELIHU ROOT AND PARTY"},{"v":"GOV;"},{"v":"ENROUTE FROM WASH TO PHILADELPHIA AND RETURN;"},{"v":"BROADSIDE; ILLUS; COL; 4.75 X 5.5;"},{"v":"TO ATTEND U. OF PENN VS WEST POINT FOOTBALL GAME"},{"v":"PRICE OF MEAL INCLUDED;"},{"v":"1899-794"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1899},{"v":12},{"v":2},{"v":"1899-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24403"},null,{"v":"HIS FRIENDS"},{"v":"A FAREWELL DINNER TO DR. STEPHEN S. WISE"},{"v":"OTHER (GROUP OF FRIENDS);"},{"v":"PORTLAND COMMERICAL CLUB"},{"v":"FOLDER; 4.25X5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES MANHATTANS AND WINES SERVED WITH INDIVIDUAL COURSES; TOASTS; INCLUDES MUSICAL PROGRAMME BY THE WEBBER STRING ORCHESTRA;"},{"v":"1906-746"},null,null,null,{"v":"His Friends"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1906},{"v":10},{"v":10},{"v":"1906-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24404"},null,{"v":"HIBERNIAN SOCIETY OF PHILADELPHIA"},{"v":"BANQUET,126TH ANNUAL FOR THE RELIEF OF EMIGRANTS FROM IRELAND"},{"v":"SOC;"},{"v":"HOTEL WALTON,[PHILADELPHIA,PA]"},{"v":"BOOKLET;ILL;COL;5X6.5;"},{"v":"ANNIVERSARY;OTHER(RELIEF OF EMIGRANTS FROM IRELAND);"},{"v":"WINES SERVED;TOASTS LISTED; OFFICERS AND COMMITTEE MEMBERS LISTED;FOLDOUT FORMAT;"},{"v":"1897-091"},null,null,null,{"v":"Hibernian Society Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"7"},{"v":32},{"v":1897},{"v":3},{"v":17},{"v":"1897-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24405"},null,{"v":"NORMAN E. MACK"},{"v":"DINNER TO J.F.BURKE AND H.M.GERRANS"},{"v":"SOC;"},{"v":"HOTEL IROQUOIS, BUFFALO, NY"},{"v":"CARD; ILLUS; COL; 4X11.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE; MENU IN FRENCH; GRAY STOCK; EMBOSSED PURPLE VIOLETS AND LILY-OF-THE-VALLEY ON TOP OF CARD;"},{"v":"1908-134"},null,null,null,{"v":"Norman E. Mack"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1908},{"v":2},{"v":8},{"v":"1908-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24406"},null,{"v":"LOUISE CLOVER BOLDT"},{"v":"DINNER TO HER BRIDESMAIDS"},{"v":"SOC"},{"v":"THE WALDOF-ASTORIA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CHAMPAGNE; MENU IN FRENCH; SPONSOR AND EVENT NOTED BY FEB; ILLUSTRATION OF WOMAN'S HEAD;"},{"v":"1907-899"},null,null,null,{"v":"Louise Clover Boldt"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1907},{"v":10},{"v":18},{"v":"1907-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24408"},null,{"v":"PLAZA HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"CARD;ILL;COL;5.5X7.75;"},{"v":"DAILY;"},{"v":"LION ON TOP OF CAPPED COLUMN WITH HOTEL NAME AND ENTWINNED LEAVES ON FRONT COVER;HOTEL BUILDING IN WINTER SCENE ON BACK COVER;"},{"v":"1900-363"},null,null,null,{"v":"Plaza Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24409"},null,{"v":"HARE LAW CLUB"},{"v":"DINNER IN HONOR OF HON. J.I.CLARKE HARE"},{"v":"PROF;"},{"v":"BELLEVUE HOTEL"},{"v":"BOOKLET; RIBBON TRIM; 4.5 X 5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"SPEAKERS LISTED; ALL MEMBERS INCLUDED;"},{"v":"1899-131"},null,null,null,{"v":"Hare Law Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":16},{"v":1899},{"v":1},{"v":16},{"v":"1899-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24410"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD EXPRESS STEAMER AUGUSTE VICTORIA"},{"v":"FOLDER; ILLUS; 4.5 X 6.75;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SAILING SHIPS ON SHORE OF ALGIERS; MUSICAL PROGRAM;"},{"v":"1900-801"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24411"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD SS MANITOBA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"UNPRICED MENU; FLAG LOGO;"},{"v":"1900-659"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24412"},null,{"v":"HOLLAND-AMERICAN LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. ROTTERDAM"},{"v":"BROADSHEET; ILLUS; 4.25 X 6.5;"},{"v":"SUNDAY DINNER"},{"v":"COMPLETE WINE LIST ON BACK;"},{"v":"1899-118"},null,null,null,{"v":"Holland American Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":76},{"v":1899},{"v":1},{"v":8},{"v":"1899-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24413"},null,{"v":"CENTRAL RAILWAY CLUB"},{"v":"SMOKER"},{"v":"SOC;"},{"v":"HOTEL IROQUOIS, BUFFALO, NY"},{"v":"BROADSHEET; ILLUS; 4.5X6.5;"},{"v":"OTHER (SMOKER);"},null,{"v":"1898-054"},null,null,null,{"v":"Central Railway Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1898},{"v":1},{"v":21},{"v":"1898-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24414"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; ILLUS; 6.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF SHIP; BACK OF MENU PRINTED FOR USE AS POSTCARD;"},{"v":"1899-339"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1899},{"v":4},{"v":12},{"v":"1899-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24415"},null,{"v":"ST. DAVID'S BENEVOLENT SOCIETY OF THE CITIES OF NEW YORK AND BROOKLYN"},{"v":"ANNUAL DINNER"},{"v":"PAT"},{"v":"WESTMINSTER HOTEL"},{"v":"FOLDER; ILLUS; 4.25 x 6;"},{"v":"ETH"},{"v":"ILLUSTRATION OF ALLEGORICAL FIGURES; MENU PRINTED IN WELSH; PROGRAM OF TOASTS; INCLUDES NAMES OF MUSIC DIRECTOR, OFFICERS OF SOCIETY AND COMMITTEES"},{"v":"1886-013"},null,null,null,{"v":"St. David's Benevolent Society Of The Cities Of New York And Brooklyn"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1886},{"v":3},{"v":1},{"v":"1886-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24416"},null,{"v":"RESTAURANT IM LANDES-AUSSTELLUNGSPARK"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BERLIN,GERMANY"},{"v":"BROADSIDE;5.75 X 8.75;"},{"v":"?"},{"v":"MENU ALL IN GERMAN;"},{"v":"1896-100"},null,null,null,{"v":"Restaurant Im Landes Ausstellungspark"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1896},{"v":5},{"v":3},{"v":"1896-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24417"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; ILLUS; 5.5 X 8.25;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF STEAMSHIP AND FOOD ON FRONT; BACK OF MENU PRINTED TO BE USED AS A POST CARD;"},{"v":"1899-361"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1899},{"v":4},{"v":18},{"v":"1899-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24418"},null,{"v":"MOUNT NELSON HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"CAPETOWN [SOUTH AFRICA?]"},{"v":"CARD; COL; 5X8;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"MENU IN FRENCH;"},{"v":"1906-994"},null,null,null,{"v":"Mount Nelson Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1906},{"v":12},{"v":25},{"v":"1906-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24420"},null,{"v":"CIE TRANSATLANTIQUE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS LA CHAMPAGNE"},{"v":"BOOKLET;ILL;COL;4.5X7.5;"},{"v":"DAILY;"},{"v":"THREE PART BOOKLET WITH MANY ADVERTISEMENTS MANY ILLUSTRATED AND COLORED;SEPARATE LISTING IN FRENCH AND ENGLISH;TWO BREAKFAST MENUS WITH SAME DATE,THIS IS MONDAY,ONE FOR SUNDAY AND ONE FOR MONDAY,SEE 1900-570;1-28-00 IS SUNDAY IN THE U.S. ON LAND."},{"v":"1900-571"},null,null,null,{"v":"Cie Transatlantique"},null,null,null,{"v":"complete"},{"v":"6"},{"v":38},{"v":1900},{"v":1},{"v":28},{"v":"1900-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24421"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SHIP AT SEA; CONCERT-PROGRAMM ON BACK COVER"},{"v":"1901-671"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1901},{"v":3},{"v":15},{"v":"1901-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24423"},null,{"v":"GREAT NORTHERN RAILWAY"},{"v":"DINING CAR SERVICE"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS; COL; 5X8.25;"},null,{"v":"A LA CARTE BREAKFAST MENU; INCLUDES PRICED WINE LIST; PHOTOGRAPH OF SCENIC MONTANA ON BACK COVER; DECORATIVE DINING CAR SIGN ON FRONT COVER;"},{"v":"1908-149"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":88},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24424"},null,{"v":"SHANLEY'S"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"[NY]"},{"v":"FOLDER;COL;7.75X13.5;"},{"v":"DAILY;"},{"v":"WINE LIST;SEVERAL ITEMS WRITTEN BY HAND;NO PRINTED OR WRITTEN DATE ON MENU EXCEPT FOR ONE ENTERED LATER;"},{"v":"1900-354"},null,null,null,{"v":"Shanley's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":587},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24425"},null,{"v":"C. F. TIETGEN DOBBELTSKRUE  POSTDAMPSKIBET"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DINNER"},{"v":"FOLDER; ILLUS; 4 X 6.25;"},null,{"v":"MENU IN ENGLISH AND SCANDINAVIAN LANGUAGE; FLAGS; MUSIC;"},{"v":"1906-975"},null,null,null,{"v":"C. F. Tietgen Dobbeltskrue  Postdampskibet"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1906},{"v":12},{"v":20},{"v":"1906-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24426"},null,{"v":"FALL RIVER LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"STEAMER PLYMOUTH"},{"v":"FOLDER; 6.0X8.5; ILLUS; COL;"},null,{"v":"ILLUS: STEAMSHIP PRISCILLA WITH FLAGS FLYING AND NOTE \"THE IDEAL METHOD;; 13 MEDALLIONS ARRANGED IN OVAL, EACH DEPICTING A METHOD OF TRANSPORTATION; STREAMER WITH NOTE: \"A STUDY IN TRANSPORTATION\"; PRICED WINE LIST, PRICES QUOTED FOR PINTS AND QUARTS; MIN"},{"v":"1900-464"},null,null,null,{"v":"Fall River Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":216},{"v":1900},{"v":1},{"v":23},{"v":"1900-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24427"},null,{"v":"N.Y.&P.R.S.S.CO. - U.S.M.S. COAMO"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSHEET; FLAG EMBLEM;4.5X6.25;"},null,{"v":"MENU IN SPANISH ON BACK;"},{"v":"1905-542"},null,null,null,{"v":"N.Y.&P.R.S.S.Co.   U.S.M.S. Coamo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1905},{"v":7},{"v":4},{"v":"1905-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24428"},null,{"v":"MOBILE COMMERCIAL CLUB"},{"v":"BANQUET TENDERED TO MR. M.M. FINLEY"},{"v":"COMMERCIAL"},{"v":"CAMTHON HOTEL, MOBILE, AL"},{"v":"FOLDER; ILLUS; 4X5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; PHOTOGRAPH OF MR. FINLEY; SUEDE RIBBON ATTACHMENT; [DATE INFO SUPPLIED BY FEB];"},{"v":"1907-440"},null,null,null,{"v":"Mobile Commercial Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1907},{"v":4},{"v":25},{"v":"1907-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24429"},null,{"v":"WASHINGTON UNIVERSITY CLASS OF 1896"},{"v":"DINNER"},{"v":"EDUS;"},{"v":"HOTEL JEFFERSON, ST. LOUIS, MO"},{"v":"FOLDER; 4.5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED;"},{"v":"1906-413"},null,null,null,{"v":"Washington University Class Of 1896"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1906},{"v":4},{"v":25},{"v":"1906-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24430"},null,{"v":"HOTEL ALCAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; 5 X 9;"},null,{"v":"PROGRAM OF JUBILEE SINGERS IN THE EVENING; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-702"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":19},{"v":"1901-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24435"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"66 ST. & B'WAY NY"},{"v":"BROADSIDE; ILLUS; 6.5 X 8.75;"},{"v":"DAILY"},null,{"v":"1900-829"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24436"},null,{"v":"SUBURBAN CLUB"},{"v":"JULY FOURTH DINNER"},{"v":"SOC;"},{"v":"BALTIMORE COUNTY, MD"},{"v":"BOOKLET; ILLUS; COL; 9.5 X 12.25;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"ELABORATE MENU AND PROGRAM; TENNIS AND BASEBALL GAMES; EULOGIES; ILLUSTRATION OF CLUB; RED LEATHERETTE COVER; CREST AND FLAG;"},{"v":"1905-531"},null,null,null,{"v":"Suburban Club"},null,null,null,{"v":"complete"},{"v":"16"},{"v":16},{"v":1905},{"v":7},{"v":4},{"v":"1905-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24438"},null,{"v":"(AMERICAN COLONY CLUB?)"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"MIRAMAR, HAVANA, CUBA"},{"v":"FOLDER; COL; ILLUS; 3.5 X 6.5;"},{"v":"OTHER (SOC);"},{"v":"WINES LISTED; MENU IN FRENCH; BLUE STOCK; ILLUSTRATION OF WOMAN; SPONSOR IS HANDWRITTEN AND MORE OR LESS ILLEGIBLE; PLACE NOTED BY FEB;"},{"v":"1906-680"},null,null,null,{"v":"American Colony Club?"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1906},{"v":8},{"v":6},{"v":"1906-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24439"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"HOTEL SEAL ON COVER;"},{"v":"1901-526"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":50},{"v":1901},{"v":3},{"v":1},{"v":"1901-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24440"},null,{"v":"HOTEL ROYAL PALM"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD;  4.5 X 8;"},{"v":"DINNER;"},{"v":"LOGO; NOTE ABOUT SWIMMING POOL;"},{"v":"1901-700"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":3},{"v":19},{"v":"1901-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24441"},null,{"v":"PROFILE HOUSE  AND HOTEL VENDOME"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WHITE MOUNTAINS, NH"},{"v":"FOLDER; 5.25 X 6.5;"},null,{"v":"GOLD AND SILVER CRESTS OF HOTELS; SEE ALSO 1897-246;"},{"v":"1897-250"},null,null,null,{"v":"Profile House  And Hotel Vendome"},null,null,null,{"v":"complete"},{"v":"4"},{"v":50},{"v":1897},{"v":8},{"v":21},{"v":"1897-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24442"},null,{"v":"CHICAGO COMMERCIAL ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"AUDITORIUM HOTEL"},{"v":"FOLDER; 5.5 X 7.25;"},{"v":"ANNIVERSARY (?);"},{"v":"SPONSOR AND PLACE HANDWRITTEN;"},{"v":"1905-735"},null,null,null,{"v":"Chicago Commercial Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1905},{"v":10},{"v":7},{"v":"1905-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24443"},null,{"v":"TRUSTEES OF THE METROPOLITAN MUSEUM OF ART & OTHER FRIENDS"},{"v":"COMPLIMENTARY DINNER TO MR. ROBERT GORDON"},{"v":"PROF;"},{"v":"UNION LEAGUE CLUB, NEW YORK, NY"},{"v":"FOL; ILLUS; 5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINE LIST; FLOWER DRAWING ON COVER; INCLUDES ATTENDANCE LIST"},{"v":"1894-117"},null,null,null,{"v":"Trustees Of The Metropolitan Museum Of Art & Other Friends"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1894},{"v":12},{"v":7},{"v":"1894-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24449"},null,{"v":"NEW GLADSTONE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER R.I."},{"v":"CARD;ILL;COL;4.5X6.5;"},{"v":"DAILY;"},{"v":"PSEUDO-CREST ON UPPER LEFT;"},{"v":"1899-555"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1899},{"v":8},{"v":23},{"v":"1899-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24452"},null,{"v":"THE SUNSET CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"THE GRAND PACIFIC HOTEL-CHICAGO,ILL."},{"v":"BOOKLET;ILLUS;4X6;"},{"v":"?"},null,{"v":"1893-128"},null,null,null,{"v":"The Sunset Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1893},{"v":12},{"v":7},{"v":"1893-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24453"},null,{"v":"ST.LOUIS CLUB"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[ST.LOUIS,MO?]"},{"v":"CARD;6.75X12;"},{"v":"DAILY;"},{"v":"CITY AND STATE HANDWRITTEN;"},{"v":"1901-297"},null,null,null,{"v":"St.Louis Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":138},{"v":1901},{"v":1},{"v":6},{"v":"1901-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24454"},null,{"v":"GENERAL SOCIETY SONS OF THE REVOLUTION"},{"v":"TRIENNIAL DINNER"},{"v":"PATR;"},{"v":"DE SOTO HOTEL, SAVANNAH, GA"},{"v":"BOOKLET; ILLUS; 5 X 6.25;"},{"v":"OTHER (ANNIVERSARY)"},{"v":"SOLDIER IN UNIFORM (BRITISH?); WINES; FRENCH; BLUE AND GOLD RIBBON; JASPER MONUMENT ON BACK COVER;"},{"v":"1896-084"},null,null,null,{"v":"General Society Sons Of The Revolution"},null,null,null,{"v":"complete"},{"v":"12"},{"v":25},{"v":1896},{"v":4},{"v":20},{"v":"1896-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24455"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE, HOTEL EMBLEM; 5 X 9;"},null,null,{"v":"1901-613"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":3},{"v":8},{"v":"1901-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24456"},null,{"v":"RISTORANTE COVA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MILAN, ITALY"},{"v":"FOLDER; 4.25X6.5;"},null,{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1906-706"},null,null,null,{"v":"Ristorante Cova"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1906},{"v":9},{"v":16},{"v":"1906-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24457"},null,{"v":"HARVARD CLUB OF RHODE ISLAND"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"UNIVERSITY CLUB, PROVIDENCE, RI"},{"v":"CARD; ILLUS; COL; 4.5X7;"},null,{"v":"COLLEGE SEAL AT TOP OF MENU;"},{"v":"1901-551"},null,null,null,{"v":"Harvard Club Of Rhode Island"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1901},{"v":3},{"v":4},{"v":"1901-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24459"},null,{"v":"AMERICAN ASSOCIATION OF COMMERCE AND TRADE IN BERLIN"},{"v":"DINNER IN HONOR OF THE AMERICAN TARIFF COMMISSION"},{"v":"GOVT;"},{"v":"SAVOY HOTEL, BERLIN, GERMANY"},{"v":"BOOKLET; ILLUS; COL; 5.6X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; TOASTS; AMERICAN EAGLE, AMERICAN AND GERMAN FLAGS ON COVER; COMMITTEE LISTED ON BACK COVER;"},{"v":"1906-954"},null,null,null,{"v":"American Association Of Commerce And Trade In Berlin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1906},{"v":12},{"v":17},{"v":"1906-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24460"},null,{"v":"WILMINGTON BOARD OF TRADE"},{"v":"ANNUAL DINNER"},{"v":"GOVT;"},{"v":"CLAYTON HOUSE, WILMINGTON, DE"},{"v":"FOLDER; ILLUS; COL; 5X7;"},{"v":"ANNIVERSARY;"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; LISTS SPEAKERS; OFFICERS, BOARD OF DIRECTORS, BANQUET COMMITTEE LISTED; SEAL OF CITY OF WILMINGTON ON COVER; CORD ATTACHMENT;"},{"v":"1906-210"},null,null,null,{"v":"Wilmington Board Of Trade"},null,null,null,{"v":"complete"},{"v":"12"},{"v":27},{"v":1906},{"v":2},{"v":21},{"v":"1906-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24461"},null,{"v":"LEGISLATIVE CORRESPONDENTS' ASSOCIATION"},{"v":"\"ANNUAL OUTBREAK\""},{"v":"PROF;"},{"v":"THE TEN EYCK, ALBANY, NY"},{"v":"BOOKLET; ILLUS; COL; 6.5 X 10;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; HUMOROUS COMMENTS; SONGLYRICS;"},{"v":"1907-321"},null,null,null,{"v":"Legislative Correspondents' Association"},null,null,null,{"v":"complete"},{"v":"20"},{"v":28},{"v":1907},{"v":3},{"v":21},{"v":"1907-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24462"},null,{"v":"HOFFMAN HOUSE"},{"v":"(WEDDING LUNCH)"},null,null,{"v":"CARD;ILLUS;3.75X5.75;"},{"v":"(RITE)"},{"v":"WEDDING CAKE ON MENU;MENU IN FRENCH"},{"v":"1896-124"},null,null,null,{"v":"Hoffman House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1896},{"v":6},{"v":8},{"v":"1896-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24463"},null,{"v":"WESTCHESTER COUNTY BAR ASSOCIATION"},{"v":"DECENNIAL DINNER"},{"v":"PROF;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 6X8.6;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES PRICED WINE LIST; INCLUDES: CALENDAR, ENUMERATED MOTIONS, NON-ENUMERATED MOTIONS, NOTES OF ANCIENT CASES, HISTORICAL DATA, OFFICIAL SERIES, ANNOTATED; BAR ASSOCIATION COMMITTEES AND MEMBERSHIP LISTED; SONG SHEET; DECORATIVE BORDER;"},{"v":"1907-424"},null,null,null,{"v":"Westchester County Bar Association"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"26"},{"v":35},{"v":1907},{"v":4},{"v":20},{"v":"1907-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24464"},null,{"v":"HOPE HIGH SCHOOL"},{"v":"CLASS SUPPER '99"},{"v":"EDUC;"},{"v":"SCHOOL GYMNASIUM, PROVIDENCE, R.I."},{"v":"BROADSIDE;ILLUS; 4.25 X 7;"},{"v":"GRADUATION DINNER"},{"v":"CLASS OFFICERS LISTED;"},{"v":"1899-474"},null,null,null,{"v":"Hope High School"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1899},{"v":6},{"v":15},{"v":"1899-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24465"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; COL; 4.25 X 7;"},null,null,{"v":"1901-606"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":3},{"v":8},{"v":"1901-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24467"},null,{"v":"NATIONAL HARDWARE ASSOCIATION"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"HOTEL IROQUOIS, BUFFALO,NY"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 7.5;"},{"v":"ANNUAL"},{"v":"ALL WINES LISTED; MENU IN FRENCH & ENGLISH; LIST OF OFFICERS & COMMITTEE MEMBERS INCLUDED;SPEAKERS NOTED;"},{"v":"1897-311"},null,null,null,{"v":"National Hardware Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1897},{"v":11},{"v":19},{"v":"1897-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24468"},null,{"v":"WOMAN'S PRESS CLUB"},{"v":"VALENTINE BREAKFAST"},{"v":"PROF;"},{"v":"HOTEL ASTOR, NEW YORK"},{"v":"CARD; ILLUS; COL; 6 X 9.25;"},{"v":"SECULAR HOLIDAY;"},{"v":"VALENTINE MOTIF;"},{"v":"1907-232"},null,null,null,{"v":"Woman's Press Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1907},{"v":2},{"v":17},{"v":"1907-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24469"},null,{"v":"HILDRETH & ALLEN"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"METROPOLITAN HOTEL"},{"v":"FOLDER; ILL; COL; 7X11;"},{"v":"DINNER;"},{"v":"\"REPORTS OF INATTENTION OF THE WAITERS WILL BE THANKFULLY RECEIVED AT THE OFFICE\"; EXTENSIVE WINE LIST; \"UPSTAIRS RESTAURANT OPEN UNTIL 12 O'CLOCK AT NIGHT\";"},{"v":"1893-101"},null,null,null,{"v":"Hildreth & Allen"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":513},{"v":1893},{"v":8},{"v":22},{"v":"1893-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24470"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DAILY LUNCH;"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X8;"},null,{"v":"POSTCARD ATTACHED WITH PERFORATIONS FOR DETACHING;MENU IN GERMAN AND ENGLISH;ONE OF TWO OF SAME DATE WITH DIFFERENT ITEMS;(SEE 1899-242);"},{"v":"1899-243"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1899},{"v":3},{"v":13},{"v":"1899-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24471"},null,{"v":"PONCE DE LEON HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"(?FLA?)"},{"v":"BROADSIDE; ILLUS; COL; 4X7.5;"},null,{"v":"HOTEL SEAL AT TOP; \"LAST 'WATER SPORTS' AT THE CASINO, TONIGHT';\""},{"v":"1899-332"},null,null,null,{"v":"Ponce De Leon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1899},{"v":4},{"v":8},{"v":"1899-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24472"},null,{"v":"ASSOCIATED WHOLESALE GROCERS OF ST. LOUIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PLANTERS HOTEL, (ST.LOUIS, MO?)"},{"v":"FOLDER; 6 X 6.75;"},{"v":"OTHER (SOC?)"},{"v":"HUMOROUS VERSES; TOASTS; MUSIC; WINES;"},{"v":"1897-372"},null,null,null,{"v":"Associated Wholesale Grocers Of St. Louis"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1897},{"v":12},{"v":29},{"v":"1897-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24473"},null,{"v":"ANCIENT & HONORABLE ARTILLERY COMPANY OF MASSACHUSETTS"},{"v":"260TH FALL FIELD DAY"},{"v":"MIL;"},{"v":"HOTEL IROQUOIS, BUFFALO, NY"},{"v":"BOOKLET; ILLUS; COL; 5.25X7.5;"},{"v":"RITE;"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; PHOTOGRAPH OF COMMANDING OFFICER ON COVER; LIST OF COMMITTEE MEMBERS ON BACK COVER; SILK CORD ATTACHMENT;"},{"v":"1897-274"},null,null,null,{"v":"Ancient & Honorable Artillery Company Of Massachusetts"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1897},{"v":10},{"v":6},{"v":"1897-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24475"},null,{"v":"HOTEL RODMAN"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"PHILADELPHIA. PA"},{"v":"CARD; ILLUS; COL; 5 X 8;"},{"v":"SECULAR HOLIDAY;"},{"v":"ILLUSTRATION OF BLACK MAN CHASING TURKEY;"},{"v":"1905-911"},null,null,null,{"v":"Hotel Rodman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1905},{"v":11},{"v":30},{"v":"1905-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24476"},null,{"v":"(MRS. GEO. C. BOLDT)"},{"v":"LUNCHEON"},null,{"v":"13 WEST 33RD ST., (NEW YORK, NY)"},{"v":"CARD; ILLUS; COL; 3.5X5.5;"},{"v":"OTHER (APPEARS TO BE PRIVATE PARTY);"},{"v":"FRENCH; VINS ET LIQUERS; MONOGRAM IN PERSONAL DESIGN; [SPONSOR & EVENT INFO SUPPLIED BY FEB];"},{"v":"1900-785"},null,null,null,{"v":"Mrs. Geo. C. Boldt"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24477"},null,{"v":"EBBITT HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WASH.D.C."},{"v":"BROADSIDE; ILLUS; COL; 6 X 8;"},{"v":"PATRIOTIC HOLIDAY;"},null,{"v":"1898-106"},null,null,null,{"v":"Ebbitt House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1898},{"v":2},{"v":22},{"v":"1898-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24478"},null,{"v":"EXCHANGE HOTEL AND BALLARD HOUSE"},{"v":"DINNER"},null,{"v":"RICHMOND, VA"},{"v":"FOLDER; ILLUS; 4.5 X 7"},null,{"v":"B&W FLORAL ILLUS; NO CHARGE FOR ROOM SERVICE IF ILLNESS; WINE LIST;"},{"v":"1882-013"},null,null,null,{"v":"Exchange Hotel And Ballard House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":101},{"v":1882},{"v":5},{"v":8},{"v":"1882-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24479"},null,{"v":"EXPLORERS CLUB - ARCTIC CLUB"},{"v":"DINNER TO DR.OTTO NORDENSKJOLD"},{"v":"PROF;"},{"v":"?"},{"v":"FOLDER; ILLUS;6X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1906-137"},null,null,null,{"v":"Explorers Club   Arctic Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1906},{"v":2},{"v":7},{"v":"1906-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24480"},null,{"v":"THIRTEEN CLUB"},{"v":"171ST DINNER & ANNUAL MEETING"},{"v":"[SOC]"},{"v":"BENJAMIN TRIER REST.,ROOF GARDEN,143 LIBERTY ST. NY"},{"v":"BROADSIDE; 3.75 X 5.75;"},{"v":"ANNUAL"},{"v":"MENU IN FRENCH"},{"v":"1899-126"},null,null,null,{"v":"Thirteen Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1899},{"v":1},{"v":13},{"v":"1899-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24481"},null,{"v":"B.P.O.ELKS NO. 187"},{"v":"DINNER TO SR. DON MIGUEL AHUMEDA"},{"v":"SOC;"},{"v":"EL PASO, TX"},{"v":"FOLDER; ILLUS; COL; 5 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS, AND WINES WITH EACH COURSE; ORNAMENTAL FLAG AND ELK'S HEAD;"},{"v":"1907-223"},null,null,null,{"v":"B.P.O.Elks No. 187"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1907},{"v":2},{"v":15},{"v":"1907-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24482"},null,{"v":"CUNARD LINE-R.M.S. PAVONIA"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"[EN ROUTE]"},{"v":"BROADSIDE; 4.5 X 6.5;"},null,{"v":"HANDWRITTEN INCOLORED INK;"},{"v":"1896-178"},null,null,null,{"v":"Cunard Line R.M.S. Pavonia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1896},{"v":10},{"v":2},{"v":"1896-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24483"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS. FRIESLAND"},{"v":"BROADSHEET; 5.25X8.0; ILLUS;"},null,{"v":"ILLUS, STEAMSHIP SURROUNDED BY SAILING SHIPS AND ROW BOAT; PRICED WINE LIST ON REVERSE; PRICES QUOTED IN FRANCS; RATES OF EXCHANGE GIVEN;"},{"v":"1900-624"},null,null,null,{"v":"Red Star Line"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":60},{"v":1900},{"v":1},{"v":30},{"v":"1900-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24484"},null,{"v":"SOUTHERN PACIFIC RAILOAD OFFICIALS"},{"v":"RECEPTION"},{"v":"PROF;"},{"v":"HOTEL ST. FRANCIS, SAN FRANCISCO, CA"},{"v":"FOLDER; ILLUS; 4 X 6.25"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CHAMPAGNES; PHOTO OF HOTEL; SPONSOR AND EVENT NOTED BY FEB;"},{"v":"1905-439"},null,null,null,{"v":"Southern Pacific Raiload Officials"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1905},{"v":6},{"v":7},{"v":"1905-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24485"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SAILBOAT AT SEA, STEAMSHIP IN BACKGROUND; MUSICAL PROGRAM ON BACK;"},{"v":"1901-838"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":4},{"v":4},{"v":"1901-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24486"},null,{"v":"CORTLAND COUNTY SOCIETY OF NEW YORK"},{"v":"EIGHTH ANNUAL DINNER"},{"v":"PATR;"},{"v":"HOTEL ASTOR, [NEW YORK]"},{"v":"BOOKLET; ILLUS; COL; 5.75 X 8.5;"},{"v":"ANNIVERSARY;"},{"v":"SEPIA PHOTOGRAPH OF SCENE;"},{"v":"1908-096"},null,null,null,{"v":"Cortland County Society Of New York"},null,null,null,{"v":"complete"},{"v":"12"},{"v":16},{"v":1908},{"v":1},{"v":30},{"v":"1908-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24487"},null,{"v":"(CLUB)"},{"v":"LUNCH OR DINNER"},{"v":"COMMERCIAL"},{"v":"SAVARIN'S CAFE,NY"},{"v":"BROADSHEET; ILLUS; 6.5 X 10.5;"},null,{"v":"PRICES LISTED FOR EACH ITEM; COMPLETE WINE LIST ON BACK;"},{"v":"1896-190"},null,null,null,{"v":"Savarin's Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":372},{"v":1896},{"v":10},{"v":24},{"v":"1896-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24488"},null,{"v":"NEW ENGLAND SOCIETY IN THE CITY OF NEW YORK"},{"v":"ANNUAL \"FINES\" DINNER"},{"v":"PAT;"},{"v":"UNION LEAGUE CLUB, NEW YORK, NY"},{"v":"BOOKLET; 5.25X7.5;"},{"v":"OTHER (ANNIV);"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; LISTING OF OFFICERS, DIRECTORS & COMMITTEE OF ARRANGEMENTS; SILK RIBBON ATTACHMENTS;"},{"v":"1897-126"},null,null,null,{"v":"New England Society In The City Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1897},{"v":4},{"v":21},{"v":"1897-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24489"},null,{"v":"R.M.S.MAJESTIC"},{"v":"LUNCH"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;3.25X5;"},{"v":"DAILY;"},null,{"v":"1899-492"},null,null,null,{"v":"R.M.S.Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1899},{"v":7},{"v":4},{"v":"1899-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24490"},null,{"v":"THE ANSONIA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 73RD STREET, NEW YORK"},{"v":"CARD; 4.25 X 6.5;"},null,{"v":"PRICED MENU; LOGO;"},{"v":"1907-056"},null,null,null,{"v":"The Ansonia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":60},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24491"},null,{"v":"ASTOR HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"(NY)"},{"v":"FOLDER;ILL;7X11;"},{"v":"DAILY;"},{"v":"BUILDING PICTURED ON FRONT COVER;PRICED WINE LIST;\"CIGARS SERVED IN SEALED ENVELOPES WITH PRICE MARKED THEREON\";"},{"v":"1899-901"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":481},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24492"},null,{"v":"BROOKLYN DEMOCRATIC CLUB"},{"v":"DINNER TO HON. CHAS. F. FAIRCHILD,SECRETARY OF THE TREASURY"},{"v":"POL"},{"v":"ACADEMY OF MUSIC, [BROOKLYN, NY]"},{"v":"FOLDER;4.5X6.5"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH, DECORATIVE BACK COVER"},{"v":"1888-047"},null,null,null,{"v":"Brooklyn Democratic Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1888},{"v":5},{"v":19},{"v":"1888-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24493"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"BROADSIDE; 5.25X8.0; ILLUS;"},null,{"v":"ILLUS, GARLAND OF FOOD AND FOOD-RELATED ITEMS"},{"v":"1900-859"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":10},{"v":"1900-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24494"},null,{"v":"NEW YORK SOCIETY OF THE ORDER OF THE FOUNDERS AND PATRIOTS OF AMERICA"},{"v":"EIGHT ANNUAL DINNER"},{"v":"PATR;"},{"v":"WALDORF ASTORIA, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 7X9;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; TOASTS; BANQUET COMMITTEE LISTED; SOCIETY INSIGNIA ON BACK COVER; FRONT COVER ILLUSTRATED WITH AMERICAN FLAGS, AMERICAN INDIAN, COLONIAL SOLDIER, AMERICAN ARMY OFFICER; RED, WHITE AND BLUE WOOL ATTACHMENT;"},{"v":"1905-387"},null,null,null,{"v":"New York Society Of The Order Of The Founders And Patriots Of America"},null,null,null,{"v":"complete"},{"v":"10"},{"v":19},{"v":1905},{"v":5},{"v":13},{"v":"1905-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24495"},null,{"v":"THE UNIVERSAL COOKERY AND FOOD ASSOCIATIONS"},{"v":"TWENTY-SECOND ANNIVERSARY BANQUET"},{"v":"PROF;"},{"v":"THE WALDORF HOTEL, LONDON [ENGLAND]"},{"v":"FOLDER; ILLUS,COL; 4 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; RED AND BLUE CRESTS; TOASTS;"},{"v":"1908-169"},null,null,null,{"v":"The Universal Cookery And Food Associations"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1908},{"v":2},{"v":21},{"v":"1908-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24496"},null,{"v":"THIRTEEN CLUB"},{"v":"TRIP TO PHILADELPHIA AND 244TH REGULAR DINNER"},{"v":"SOC;"},{"v":"EN ROUTE: SPECIAL TRAIN"},{"v":"BOOKLET; ILLUSTRATED; 6.75X9;"},{"v":"ANNIVERSARY;"},{"v":"MANHATTAN AND WINES LISTED WITH INDIVIDUAL COURSES; MENU SERVES AS ILLUSTRATED \"DINNER BOOK\" WITH DELIGHTFUL NARRATIVE ACCOUNT BY CLUB HISTORIAN ON EVENTS OF TWO HOUR TRAIN JOURNEY AND THE EVENTS AT THE PEN AND PENCIL CLUB WHERE DINNER WAS SERVED; SEATING"},{"v":"1905-384"},null,null,null,{"v":"Thirteen Club"},null,null,null,{"v":"complete"},{"v":"20"},{"v":20},{"v":1905},{"v":5},{"v":13},{"v":"1905-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24497"},null,{"v":"MEDICAL SOCIETY OF THE STATE OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"TEN EYCK, THE, ALBANY, NY"},{"v":"FOLDER; 4.25X5.25;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES;"},{"v":"1900-647"},null,null,null,{"v":"Medical Society Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24498"},null,{"v":"HOTEL ALCAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE,  FL"},{"v":"CARD; 5 X 9;"},null,{"v":"LOGO; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-372"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":2},{"v":14},{"v":"1901-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24499"},null,{"v":"OCEAN HOUSE"},{"v":"BREAKFAST"},null,{"v":"NEWPORT RI"},{"v":"BROADSHEET; COLOR; 5X7.75"},null,{"v":"PALE BLUE; SHIP AND PLANT MOTIF"},{"v":"1881-032"},null,null,null,{"v":"Ocean House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1881},{"v":1},{"v":1},{"v":"1881-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24500"},null,{"v":"ILLINOIS MANUFACTURERS' ASSN."},{"v":"ANNUAL MEETING"},{"v":"PROF;"},{"v":"AUDITORIUM HOEL, CHICAO, IL"},{"v":"FOLDER; COL; 4.5 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"BLUE STOCK; TOASTS;"},{"v":"1905-972"},null,null,null,{"v":"Illinois Manufacturers' Assn."},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1905},{"v":12},{"v":12},{"v":"1905-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24501"},null,{"v":"BATTERY PARK HOTEL"},{"v":"THNAKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"ASHEVILLE, NC"},{"v":"BROADSIDE; ILLUS; 6.5 X 9.5;"},{"v":"SECULAR HOLIDAY;"},{"v":"ILLUS. BUILDING/TURKEY/VEGETABLE BORDER;"},{"v":"1899-782"},null,null,null,{"v":"Battery Park Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1899},{"v":11},{"v":30},{"v":"1899-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24502"},null,{"v":"IMPERIAL HOTEL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"PETOSKEY, MI;"},{"v":"CARD; 4.75 X 7.25;"},null,{"v":"INFORMATION ABOUT PLACE HANDWRITTEN BY FNB;"},{"v":"1899-530"},null,null,null,{"v":"Imperial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1899},{"v":7},{"v":24},{"v":"1899-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24503"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD MAIL-STEAMER WALDERSEE"},{"v":"FOLDER; COL; ILLUS; 4.5 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; MUSICAL PROGRAM; ILLUSTRATION OF SHIPS;"},{"v":"1900-687"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":2},{"v":3},{"v":"1900-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24504"},null,{"v":"THE THIRTEEN CLUB"},{"v":"257TH REGULAR MEETING AND DINNER"},{"v":"SOC;"},{"v":"\"LITTLE HUNGARY\" 257 EAST HOUSTON STREET, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.25X6.75;"},{"v":"ANNIVERSARY;"},{"v":"HUNGARIAN WINE LISTED; MENU IS A REPLICA OF SIMPLIFIED SPELLING BOOK; TOASTS, ENTERTAINMENT, OFFICERS AND DINNER COMMITTEE LISTED;"},{"v":"1906-934"},null,null,null,{"v":"The Thirteen Club"},null,null,null,{"v":"complete"},{"v":"16"},{"v":13},{"v":1906},{"v":12},{"v":13},{"v":"1906-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24506"},null,{"v":"TRANS-MISSISSIPPI AND INTERNATIONAL EXPOSITION"},{"v":"LUNCHEON FOR CIVIL GOVERNMNT DAY"},{"v":"COMMERCIAL"},{"v":"OMAHA NEBRASKA"},{"v":"BROADSIDE; COL; ILLUS; 4.25 X 6.75;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"GOLD EAGLE AND FLAG; BLUEPRINT; WINE;"},{"v":"1898-291"},null,null,null,{"v":"Trans Mississippi And International Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1898},{"v":10},{"v":14},{"v":"1898-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24507"},null,{"v":"ENGLISH AND CLASSICAL SCHOOL"},{"v":"FIRST REUNION, CLASS OF '99"},{"v":"EDUC;"},{"v":"GELB'S PARLORS, PROVIDENCE, RO"},{"v":"FOLDER; 4.25 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"COMMENT IN NON-ROMAN ALPHABET (GREEK?) ON BACK COVER; CITY WRITTEN IN BY FEB;"},{"v":"1901-855"},null,null,null,{"v":"English And Classical School"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1901},{"v":4},{"v":6},{"v":"1901-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24508"},null,{"v":"THE ANSONIA"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 73RD STREET, NEW YORK"},{"v":"FOLDER; COL; 5.75 X 9.25;"},null,{"v":"PRICED MENU; PINK STOCK; LOGO;"},{"v":"1907-055"},null,null,null,{"v":"The Ansonia"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":241},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24510"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"CARD;ILL;6.5X8.75;"},{"v":"DAILY;"},{"v":"PRICED MENU;"},{"v":"1900-574"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1900},{"v":1},{"v":28},{"v":"1900-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24511"},null,{"v":"RAIMONDO BRAGUGLIA'S CAFE' & RESTAURANT"},{"v":"DAILY BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"CAFE & REST;"},{"v":"FOLDER;ILLUS; COL;10.5 X 8.5;"},{"v":"DAILY MENU;"},{"v":"MANY ITEMS HANDWRITTEN; ITALIAN, SPANISH, AND AMERICAN DISHES;  ALL PRICES NOTED;WINE LIST ON BACK;"},{"v":"1899-453"},null,null,null,{"v":"Raimondo Braguglia's Cafe' & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":342},{"v":1899},{"v":5},{"v":18},{"v":"1899-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24512"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-157"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":1},{"v":23},{"v":"1901-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24515"},null,{"v":"SMITH'S DINING ROOM"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"300 PEARL STREET,NEW YORK,NY"},{"v":"BROADSHEET;5.75X10;"},{"v":"DAILY;"},{"v":"\"CALL AFTER 1 O'CLOCK AND GET BETTER SERVICE FOR THE SAME PRICE\""},{"v":"1901-903"},null,null,null,{"v":"Smith's Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":4},{"v":12},{"v":"1901-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24516"},null,{"v":"SHERMAN HOUSE"},{"v":"DAILY DINNER"},{"v":"COM"},{"v":"CHICAGO, ILL"},{"v":"FOLDER; ILL; 5.5X8.5"},null,{"v":"HOTEL PICTURED ON FRONT COVER, LIQUER LIST,MEAL HOURS LISTED ON BACK COVER"},{"v":"1885-021"},null,null,null,{"v":"Sherman House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":151},{"v":1885},{"v":9},{"v":22},{"v":"1885-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24517"},null,{"v":"SAINT NICHOLAS SOCIETY"},{"v":"TASTING DINNER OF STEWARDS & OFFICERS"},{"v":"SOC;"},{"v":"DELMONICO'S,NY"},{"v":"BROADSIDE;COL;4.5X7;"},{"v":"[TASTING DINNER]"},{"v":"MENU ALL IN FRENCH;"},{"v":"1906-892"},null,null,null,{"v":"Saint Nicholas Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1906},{"v":12},{"v":1},{"v":"1906-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24518"},null,{"v":"COLONIAL HOTEL"},{"v":"WASHINGTON'S BIRTHDAY DINNER"},{"v":"COMMERCIAL"},{"v":"[NASSAU, N.P., BAHAMAS]"},{"v":"CARD; ILLUS; COL; 7X8.5;"},{"v":"PAT;"},{"v":"LOCKET-TYPE PHOTOS OF GEORGE & MARTHA WASHINGTON ON MEN; [DATE & PLACE INFO SUPPLIED BY F.E.B];"},{"v":"1901-465"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1901},{"v":2},{"v":22},{"v":"1901-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24519"},null,{"v":"CASINO CENTRAL PARK"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},null,{"v":"CARD;6.75X11.25;"},{"v":"DAILY;"},{"v":"NO PRINTED DATE ON MENU,DATE HANDWRITTEN LATER;WINE LIST;"},{"v":"1900-353"},null,null,null,{"v":"Casino Central Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":234},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24520"},null,{"v":"NEW YORK FARMERS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"METROPOLITAN CLUB, [?NEW YORK, NY]"},{"v":"BOOKLET; ILLUS; 5X7.5;"},null,{"v":"ASSOCIATION SEAL ON COVER; INCLUDES MEMBERSHIP LIST;"},{"v":"1901-093"},null,null,null,{"v":"New York Farmers"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1901},{"v":1},{"v":15},{"v":"1901-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24521"},null,{"v":"FLAT IRON RESTAURANT & CAFE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 10X14;"},null,{"v":"A LA CARTE PRICED MENU; INCLUDES VERY EXTENSIVE WINE AND LIQUOR LIST; [DATE SUPPLIED BY FEB]; ILLUSTRATION OF FLAT IRON BUILDING AND STREET SCENE ON COVER;"},{"v":"1907-140"},null,null,null,{"v":"Flat Iron Restaurant & Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":615},{"v":1907},{"v":1},{"v":28},{"v":"1907-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24522"},null,{"v":"PRUDENTIAL LIFE INSURANCE CO."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WALDORF-ASTORIA HOTEL, NEW YORK, NY"},{"v":"FOLDER; COL; 5X3.5;"},null,{"v":"FRENCH; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; SILK RIBBON ATTACHMENT;"},{"v":"1901-095"},null,null,null,{"v":"Prudential Life Insurance Co."},null,null,null,{"v":"complete"},{"v":"8"},{"v":27},{"v":1901},{"v":1},{"v":15},{"v":"1901-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24523"},null,{"v":"SPHINX CLUB"},{"v":"38TH DINNER"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA, THE, NEW YORK, NY"},{"v":"CARD; ILLUS; 4X6;"},{"v":"ANNIVERSARY;"},{"v":"CLUB INSIGNIA AT TOP; \"OLD FASHIONED WHISKEY COCKTAILS\" & CHAMPAGNE INCLUDED;"},{"v":"1901-653"},null,null,null,{"v":"Sphinx Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1901},{"v":3},{"v":13},{"v":"1901-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24524"},null,{"v":"THE CORINTHIAN YACHT CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"BELLEVUE-STRATFORD, (PHILADELPHIA, PA?)"},{"v":"CARD; ILLUS; 3.5 X 5.75;"},null,{"v":"CLUB AND AMERICAN FLAGS;"},{"v":"1906-027"},null,null,null,{"v":"The Corinthian Yacht Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1906},{"v":1},{"v":12},{"v":"1906-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24525"},null,{"v":"ROCKING STONE RESTAURANT"},{"v":"DINING ROOM MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK ZOOLOGICAL PARK"},{"v":"BROADSIDE; ALL ITEMS TYPED;8.25X11;"},{"v":"DAILY"},{"v":"PRICES LISTED FOR EACH ITEM;"},{"v":"1905-579"},null,null,null,{"v":"Rocking Stone Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":46},{"v":1905},{"v":7},{"v":14},{"v":"1905-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24526"},null,{"v":"HOTEL ALGAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"BROADSIDE;ILL;COL;5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;EVENINGS PROGRAM NOTED;"},{"v":"1901-760"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":26},{"v":"1901-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24527"},null,{"v":"EQUITABLE LIFE ASSURANCE SOCIETY"},{"v":"DINNER ON TOUR VIA SOUTHERN RAILWAY"},{"v":"PROF;"},{"v":"EN ROUTE, PITTSBURGH TO ORMOND"},{"v":"CARD; 5.5 X 6.5;"},{"v":"OTHER (SOC);"},null,{"v":"1905-255"},null,null,null,{"v":"Equitable Life Assurance Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1905},{"v":4},{"v":8},{"v":"1905-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24528"},null,{"v":"AMERICAN INSTITUTE OF ELECTRICAL ENGINEERS"},{"v":"PUBLIC SERVICE DINNER"},{"v":"PROF;"},{"v":"WALDORF-ASTORIA, [NEW YORK]"},{"v":"BOOKLET; 5.25 X 8.75;"},{"v":"ANNIVERSARY(?);"},{"v":"MENU IN FRENCH; SPEAKERS; MUSIC;"},{"v":"1908-164"},null,null,null,{"v":"American Institute Of Electrical Engineers"},null,null,null,{"v":"complete"},{"v":"12"},{"v":19},{"v":1908},{"v":2},{"v":19},{"v":"1908-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24529"},null,{"v":"PENATAQUIT CORINTHIAN YACHT CLUB"},{"v":"FOURTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"MANHATTAN HOTEL, NY"},{"v":"CARD; ILLUS; 4.5 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"LOGO OF YACHT CLUB;"},{"v":"1900-059"},null,null,null,{"v":"Penataquit Corinthian Yacht Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":1},{"v":6},{"v":"1900-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24530"},null,{"v":"QUEEN WILHELMINA"},{"v":"DINER-GALA"},{"v":"GOVT?;"},null,{"v":"CARD; COL; 4.25 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; CREST;"},{"v":"1897-264"},null,null,null,{"v":"Queen Wilhelmina"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1897},{"v":9},{"v":7},{"v":"1897-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24531"},null,{"v":"TIPITY WICHITY CLUB"},{"v":"REUNION"},{"v":"SOC;"},{"v":"CHAMBERLIN'S; [WASHINGTON,DC?]"},{"v":"BOOKLET; ILLUS; 5 X 5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"STEAMBOAT; PHOTOGRAPH OF HON. ALEX. RAMSEY?; WINES;"},{"v":"1890-042"},null,null,null,{"v":"Tipity Wichity Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1890},{"v":2},{"v":26},{"v":"1890-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24534"},null,{"v":"ROYAL ACADEMY OF ARTS"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"BURLINGTON HOUSE, LONDON, ENGLAND"},{"v":"CARD; ILLUS; 4.5X7;"},{"v":"OTHER;"},{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1907-479"},null,null,null,{"v":"Royal Academy Of Arts"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1907},{"v":5},{"v":4},{"v":"1907-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24535"},null,{"v":"NEW YORK HOTEL"},{"v":"BREAKFAST MENU"},null,{"v":"NEW YORK, NY"},{"v":"BROADSIDE"},null,null,{"v":"1959-002"},null,null,null,{"v":"New York Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":40},{"v":1859},{"v":7},{"v":1},{"v":"1859-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24536"},null,{"v":"Colored Citizens of New York and Vicinity"},{"v":"COMPLIMENTARY DINNER AND PRESENTATION TO MATTHEW A. HENSON"},null,null,{"v":"folder, 7 x 5.5 in."},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1909-1939"},null,null,null,{"v":"Colored Citizens Of New York And Vicinity"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1909},{"v":1},{"v":1},{"v":"1909-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24539"},null,{"v":"LA VICOMTESSE PARKER"},{"v":"DINNER"},{"v":"SOC;"},{"v":"22 DOWN STREET, LONDON, ENGLAND"},{"v":"CARD; ILLUS; COL; 3.5 X 6.25;"},{"v":"OTHER (SOC?);"},{"v":"MENU IN FRENCH; DRAGON FLY AND GRASS ORNAMENT; SPONSOR AND EVENT NOTED BY FEB;"},{"v":"1907-570"},null,null,null,{"v":"La Vicomtesse Parker"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1907},{"v":6},{"v":4},{"v":"1907-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24540"},null,{"v":"NATIONAL BANK OF GERMANTOWN"},{"v":"ANNUAL DINNER"},{"v":"COMMERCIAL"},{"v":"[GERMANTOWN, PA?]"},{"v":"BOOKLET; ILLUS; COL; 5X6.5;"},{"v":"ANNIVERSARY;"},{"v":"EXTENSIVE WINELIST; MENU BEAUTIFULLY ENGRAVED IN WHITE; SILK RIBBON ATTACHMENT; BANK SEALS;"},{"v":"1898-380"},null,null,null,{"v":"National Bank Of Germantown"},null,null,null,{"v":"under review"},{"v":"8"},{"v":30},{"v":1898},{"v":12},{"v":6},{"v":"1898-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24541"},null,{"v":"FIRST COMPANY-7NTH REGIMENT"},{"v":"FIRST ANNUAL DINNER"},{"v":"MIL;"},{"v":"CLARK'S [NY]"},{"v":"FOLDER;4.75X6.5;"},{"v":"ANNUAL DINNER"},{"v":"MENU IN FRENCH"},{"v":"1891-067"},null,null,null,{"v":"First Company 7nth Regiment"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1891},{"v":6},{"v":3},{"v":"1891-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24542"},null,{"v":"?"},{"v":"DINNER"},{"v":"[OTHER;PRIVATE];"},{"v":"?"},{"v":"CARD;ILLUS;4.5X7.5;"},{"v":"?"},{"v":"COAT OF ARMS ON GILT EDGE CARD;WINES LISTED;"},{"v":"1897-322"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1897},{"v":11},{"v":24},{"v":"1897-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24543"},null,{"v":"COLONIA ESPANOLA EN CUBA"},{"v":"BANQUET COMMEMORATING THE MARRIAGE OF S.M. EL REY DON ALFONSO XIII AND VICTORIA EUGENIA DE BATTENBERG"},{"v":"SOC;"},{"v":"HAVANA, CUBA"},{"v":"FOLDER; ILLUS; COL; 4 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH, OTHER MATERIAL IN SPANISH;"},{"v":"1906-498"},null,null,null,{"v":"Colonia Espanola En Cuba"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1906},{"v":5},{"v":31},{"v":"1906-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24544"},null,{"v":"MARINE SOCIETY OF NEW YORK"},{"v":"120TH ANNIVERSARY DINNER"},{"v":"PROF;"},{"v":"DELMONICO'S"},{"v":"FOLDER; 3.75 X 5;"},{"v":"OTHER (ANNIVERSARY)"},{"v":"CREST IN GOLD; FRENCH;"},{"v":"1890-044"},null,null,null,{"v":"Marine Society Of New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1890},{"v":3},{"v":4},{"v":"1890-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24545"},null,{"v":"SOCIETY OF CINCINNATI IN THE STATE OF RHODE ISLAND"},{"v":"ANNUAL COMMEMORATIVE DINNER"},{"v":"SOC;"},{"v":"OCEAN HOUSE,NEWPORT,R.I."},{"v":"BROADSIDE;ILLUS; 5 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"LIST OF WINES INCLUDED;"},{"v":"1897-238"},null,null,null,{"v":"Society Of Cincinnati In The State Of Rhode Island"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1897},{"v":7},{"v":5},{"v":"1897-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24546"},null,{"v":"CHICAGO BEACH HOTEL"},{"v":"FOURTH OF JULY DINNER MENU"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"BROADSIDE; COL; 5.75X7.75;"},{"v":"PAT;"},{"v":"MENU ITEMS DESCRIBED WITH AMERICAN REVOLUTION NAMES; DECORATED WITH SILK FLAG"},{"v":"1895-123"},null,null,null,{"v":"Chicago Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1895},{"v":7},{"v":4},{"v":"1895-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24547"},null,{"v":"CHANCELLOR WALWORTH LODGE NO.271 AND A.M."},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"MURRAY HILL HOTEL,THE,[NY]"},{"v":"BOOKLET;ILL;COL;5.25X6.50;"},{"v":"ANNIVERSARY;"},{"v":"WINES SERVED;TOASTS;"},{"v":"1899-195"},null,null,null,{"v":"Chancellor Walworth Lodge No.271 And A.M."},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1899},{"v":2},{"v":21},{"v":"1899-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24548"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; 5 X 9;"},null,null,{"v":"1901-624"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":3},{"v":9},{"v":"1901-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24549"},null,{"v":"HAMBURG-AMERICA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"SEPARATE GERMAN AND ENGLISH LISTING OF MENU;STEAMSHIP PICTURED;CITYSCAPE BACKGROUND;BUXOM DRESSED WOMAN SURROUNDD BY FRUITS,VEGETABLES,ETC.;"},{"v":"1899-815"},null,null,null,{"v":"Hamburg America Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1899},{"v":12},{"v":11},{"v":"1899-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24551"},null,{"v":"MAJESTIC HOTEL"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 6X8;"},{"v":"SECULAR HOLIDAY;"},{"v":"A LA CARTE PRICED MENU; TURKEY & WREATH EMBOSSED ON COVER;"},{"v":"1899-765"},null,null,null,{"v":"Majestic Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":182},{"v":1899},{"v":11},{"v":30},{"v":"1899-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24552"},null,{"v":"H.W.JOHNS-MANVILLE CO."},{"v":"ANNUAL BANQUET TO THE MANAGERS"},{"v":"COMMERCIAL"},{"v":"THE WALDORF-ASTORIA, NEW YORK"},{"v":"FOLDER; COLOR; ILLUS.;5.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; BUFF STOCK; COMPANY LOGO;"},{"v":"1907-154"},null,null,null,{"v":"H.W.Johns Manville Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1907},{"v":2},{"v":1},{"v":"1907-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24553"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; COL; 4.5 X 7;"},null,{"v":"GRAY STOCK; LOGO;"},{"v":"1901-703"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":3},{"v":19},{"v":"1901-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24555"},null,{"v":"INTER COASTAL CANAL COMMITTEE"},{"v":"DINNER"},{"v":"PROF;"},{"v":"HOTEL MAHAFFEY, JENNINGS, LA"},{"v":"FOLDER; 4X6;"},{"v":"OTHER (DINNER MEETING);"},{"v":"WINE LISTED;"},{"v":"1907-334"},null,null,null,{"v":"Inter Coastal Canal Committee"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1907},{"v":3},{"v":29},{"v":"1907-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24556"},null,{"v":"NATIONAL ARTS CLUB"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 5.5 X 8.5;"},{"v":"SECULAR HOLIDAY;"},{"v":"PLACE IS PROBABLY SOMEWHERE IN NEW ENGLAND;"},{"v":"1905-921"},null,null,null,{"v":"National Arts Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1905},{"v":11},{"v":30},{"v":"1905-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24557"},null,{"v":"SAINT JOHNS LODGE NUMBER ONE"},{"v":"135TH ANNUAL COMMUNICATION AND DINNER"},{"v":"REL;"},{"v":"TOWN OF PROVIDENCE,[R.I.]"},{"v":"FOLDER; ILL; 4.25X5.25;"},{"v":"ANNUAL COMMUNICATION;"},{"v":"BANQUET COMMITTEE AND POST-PRANDIAL COMMITTEE LISTED;"},{"v":"1892-164"},null,null,null,{"v":"Saint Johns Lodge Number One"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1892},{"v":12},{"v":27},{"v":"1892-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24558"},null,{"v":"TRANS-MISSISSIPPI AND INTERNATIONAL EXPOSITION"},{"v":"GOVERNORS' DAY"},{"v":"COMMERCIAL"},{"v":"OMAHA, NEBRASKA"},{"v":"BROADSIDE; ILLUS; 4.25 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"GOLD EAGLE; CREST; WINE;"},{"v":"1898-283"},null,null,null,{"v":"Trans Mississippi And International Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1898},{"v":10},{"v":11},{"v":"1898-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24559"},null,{"v":"J.C. HARTMANN RESTAURANTS AND CAFE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"15 BROAD STREET, 1 BROADWAY, NEW YORK"},{"v":"FOLDER; COL; 6.5 X 10;"},null,{"v":"PRICED MENU AND WINE LIST; BLUE PAPER;"},{"v":"1900-508"},null,null,null,{"v":"J.C. Hartmann Restaurants And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":298},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24561"},null,{"v":"COURT GEN'L PHILIP H. SHERIDAN NO. 36 F. OF A."},{"v":"17TH ANNUAL RECEPTION AND BANQUET"},null,{"v":"CAFE LOGELING, (?)"},{"v":"FOLDER; ILLUS; COL; 4.25X6.5;"},{"v":"ANNIVERSARY;"},{"v":"\"G.H.MUMM & CO'S. EXTRA DRY & REGRESSON INVICIBLES SEGARS\" OFFERED; DECORATIVE BOUQUET OF FLOWERS ON COVER;"},{"v":"1901-434"},null,null,null,{"v":"Court Gen'l Philip H. Sheridan No. 36 F. Of A."},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1901},{"v":2},{"v":21},{"v":"1901-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24562"},null,{"v":"PROVINZIAL-LIEDERTAFEL"},{"v":"DINNER"},{"v":"SOC"},{"v":"HOFJAGER, DESSAU,(GERMANY)"},{"v":"FOLDER; ILL; 4X6"},null,{"v":"ATTACHED AT LEFT WITH RIBBON; WINE LIST WITH PRICES;"},{"v":"1890-070"},null,null,null,{"v":"Provinzial Liedertafel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":26},{"v":1890},{"v":6},{"v":1},{"v":"1890-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24563"},null,{"v":"PONCE DE LEON HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FLA."},{"v":"BROADSIDE; HOTEL EMBLEM IN COL; 4 X 7.5;"},null,null,{"v":"1901-118"},null,null,null,{"v":"Ponce De Leon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":1},{"v":18},{"v":"1901-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24567"},null,{"v":"CINCINNATI SOCIETY"},{"v":"162ND ANNIVERSARY OF WASHINGTON'S BIRTHDAY"},{"v":"SOC; POL;"},{"v":"DELMONICOS, [NEW YORK, N.Y.]"},{"v":"CARD; ILL; 4.75X7;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"TOP OF CARD CUT AS AN ARCH WITH AN ELABORATE GARLAND OF RAISED FLOWERS ALONG THE EDGE; MENU IN FRENCH;"},{"v":"1894-028"},null,null,null,{"v":"Cincinnati Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1894},{"v":2},{"v":22},{"v":"1894-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24569"},null,{"v":"PAUL SMITH'S"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ADIRONDACKS, NY"},{"v":"CARD; 4.25 X 6.25;"},null,{"v":"BLUE PRINT, SUNRISE;"},{"v":"1891-087"},null,null,null,{"v":"Paul Smith's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1891},{"v":8},{"v":31},{"v":"1891-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24570"},null,{"v":"SENATOR BOIES PENROSE"},{"v":"DINNER TO THE PENNSYLVANIA DELEGATION IN CONGRESS"},{"v":"POL;"},{"v":"WILLARD HOTEL,WASH.D.C."},{"v":"BROADSIDE; ILLUS; COL; 4.25X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED;"},{"v":"1906-254"},null,null,null,{"v":"Senator Boies Penrose"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1906},{"v":2},{"v":28},{"v":"1906-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24571"},null,{"v":"THE AUTOCRAT CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"BURLANDO'S PROVIDENCE, RI;"},{"v":"CARD; 8.5 X 9.5;"},{"v":"OTHER (SOC?);"},{"v":"CARDBOARD; ITALIAN MENU; HUMOROUS?;"},{"v":"1890-052"},null,null,null,{"v":"The Autocrat Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1890},{"v":4},{"v":5},{"v":"1890-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24572"},null,{"v":"ARTHUR D. MARKS"},{"v":"DINNER TO THE ADVERTISING MEN OF WASHINGTON"},{"v":"PROF;"},{"v":"WILLARD HOTEL, [WASHINGTON, DC]"},{"v":"FOLDER; ILLUS; COL; 7 X 9.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"HUMOROUS ILLUSTRATIONS; BROWN PRINT;"},{"v":"1906-017"},null,null,null,{"v":"Arthur D. Marks"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1906},{"v":1},{"v":4},{"v":"1906-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24573"},null,{"v":"NEW ENGLAND MANUFACTURING JEWELERS' AND SILVERSMITHS' ASSOCIATION"},{"v":"ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"INFANTRY HALL, PROVIDENCE, RI"},{"v":"FOLDER; ILLUS; COL; 4.25X6.6;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES MARTINI COCKTAIL AND WINES SERVED WITH INDIVIDUAL COURSES; SPEAKERS; ASSOCIATION SEAL ON COVER;"},{"v":"1908-156"},null,null,null,{"v":"New England Manufacturing Jewelers' And Silversmiths' Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1908},{"v":2},{"v":15},{"v":"1908-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24574"},null,{"v":"LONG BEACH HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LONG BEACH,L.I.,NY;"},{"v":"BROADSIDE;3.5X5.25;"},{"v":"ANNIVERSARY;"},{"v":"HOTEL EMBLEM;"},{"v":"1905-687"},null,null,null,{"v":"Long Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1905},{"v":9},{"v":3},{"v":"1905-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24575"},null,{"v":"SOUTH JERSEY BAR"},{"v":"DINNER IN HONOR OF SUPREME COURT JUSTICE CHARLES GRANT GARRISON"},{"v":"PROF;"},{"v":"PHILADEPHIA BOURSE"},{"v":"BOOKLET; ILLUS; 5X8.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE; MENU IN FRENCH; PHOTO OF MR. GARRISON; TOASTS, GUESTS, SUBSCRIBERS AND COMMITTEE LISTED;"},{"v":"1908-108"},null,null,null,{"v":"South Jersey Bar"},null,null,null,{"v":"complete"},{"v":"12"},{"v":20},{"v":1908},{"v":2},{"v":1},{"v":"1908-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24576"},null,{"v":"THE NEW ENGLAND CONFECTIONERS' CLUB"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"HOTEL SOMERSET, COMMONWEALTH AVENUE, BOSTON, MA"},{"v":"FOLDER; 5.5X8.5;"},{"v":"[ANNIV?];"},{"v":"ENTERTAINMENT AND EXECUTIVE COMMITTEES LISTED; MUSICAL PROGRAM LISTED;"},{"v":"1907-242"},null,null,null,{"v":"The New England Confectioners' Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":24},{"v":1907},{"v":2},{"v":20},{"v":"1907-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24577"},null,{"v":"WHITE'S DINING ROOMS"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 7X10;"},{"v":"OTHER (DAILY MENU);"},{"v":"\"TO ENJOY GOOD HEALTH TAKE A CUP OF OUR SOUP BEFORE LUNCH 5 CENTS;\""},{"v":"1900-165"},null,null,null,{"v":"White's Dining Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":167},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24578"},null,{"v":"GRIDIRON CLUB"},{"v":"DINNER"},{"v":"PROF;"},{"v":"THE ARLINGTON"},{"v":"CARD;ILL;5.5X6.5;"},null,{"v":"WHEN RIBBON IS PULLED,HEAD AND TAIL OF ELEPHANT PICTURED MOVES;WINES SERVED;MENU ENCLOSED IN FOLDED SHEET WITH ILLUSTRATION; TWO COPIES"},{"v":"1897-100"},null,null,null,{"v":"Gridiron Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1897},{"v":3},{"v":27},{"v":"1897-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24580"},null,{"v":"HAVERFORD ASSOCIATION OF NEW YORK;"},{"v":"SIXTH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"UNION LEAGUE CLUB, 39TH STREET AND FIFTH AVENUE"},{"v":"BOOKLET; ILLUS; COL; 7 X 6;"},{"v":"ANNIVERSARY;"},{"v":"PHOTOS OF HAVERFORD COLLEGE NOTED BY FEB; RED STOCK;"},{"v":"1907-403"},null,null,null,{"v":"Haverford Association Of New York;"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1907},{"v":4},{"v":17},{"v":"1907-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24582"},null,{"v":"FIRST PANEL SHERFIFF'S JURY"},{"v":"ANNUAL DINNER"},{"v":"GOVT;"},{"v":"DELMONICO'S [NY]"},{"v":"FOLDER; ILLUS; 5.5 X 8;"},{"v":"ANNIVERSARY;"},{"v":"WINES; INDIAN, SAILOR, BOAT, SEAL OF NYC; MEMBERS LISTED;"},{"v":"1897-013"},null,null,null,{"v":"First Panel Sherfiff's Jury"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1897},{"v":1},{"v":14},{"v":"1897-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24584"},null,{"v":"OSCAR FAEHRMANN"},{"v":"BACHELOR PARTY DINNER"},{"v":"SOC;"},{"v":"BROOKLYN GERMANIA"},{"v":"BOOKLET; ILLUS; COL; 4.25 X 6.5;"},{"v":"JUNGGESELLEN ABSCHIEDS-ESSEN"},null,{"v":"1899-475"},null,null,null,{"v":"Oscar Faehrmann"},null,null,null,{"v":"under review"},{"v":"4"},{"v":17},{"v":1899},{"v":6},{"v":15},{"v":"1899-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24586"},null,{"v":"NEW FALMOUTH HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PORTLAND,ME"},{"v":"FOLDER;4.75X7.25;"},{"v":"SECULAR HOLIDAY;"},null,{"v":"1908-006"},null,null,null,{"v":"New Falmouth Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1909},{"v":1},{"v":1},{"v":"1909-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24589"},null,{"v":"NATIONAL ASSOCIATION OF PHOTO ENGRAVERS"},{"v":"3RD ANNUAL CONVENTION"},{"v":"PROF;"},{"v":"HOTEL VICTORY' PUT-IN-BAY, OHIO"},{"v":"FOLDER; ILLUS; COL; 5.5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"EACH COURSE INTRODUCED BY PHOTOENGRAVING TERM; BOWL OF FRUIT ON COVER; SIGNED BY J. MILLER, STEWARD;"},{"v":"1899-526"},null,null,null,{"v":"National Association Of Photo Engravers"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1899},{"v":7},{"v":18},{"v":"1899-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24590"},null,{"v":"R.W.AND M.L. EHLERS"},{"v":"DINNER FOR M.W. WM. SHERER, GRAND MASTER OF MASONS OF NYS"},{"v":"SOC;"},{"v":"DELMONICO'S NY"},{"v":"FOLDER; COL; 5.5 X 8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WREATH WIH CROSSED PENS ON COVER; BLUE BACKGROUND AND RIBBONS; FRENCH; WINES; AUTOGRAPHS ON BACK COVER;"},{"v":"1892-077"},null,null,null,{"v":"R.W.And M.L. Ehlers"},null,null,null,{"v":"complete"},{"v":"6"},{"v":24},{"v":1892},{"v":5},{"v":31},{"v":"1892-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24593"},null,{"v":"MINISTER OF COMMERCE"},{"v":"BANQUET TO CELEBRATE THE INAUGURATION OF THE DECADE OF THE AUTOMOBILE"},{"v":"GOV;"},{"v":"PARIS,FRANCE"},{"v":"BOOKLET;ILLUS;COL;6.5X10;"},{"v":"ANNIVERSARY;"},{"v":"PROGRAM LISTED INCLUDING A 1 ACT PLAY;WINES LISTED; ENTIRE MENU IN FRENCH;"},{"v":"1907-972"},null,null,null,{"v":"Minister Of Commerce"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1907},{"v":11},{"v":14},{"v":"1907-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24594"},null,{"v":"J.C. HARTMANN'S RESTAURNT AND CAFE"},{"v":"TABLE D'HOTE DINNER"},{"v":"COMMERCIAL"},{"v":"MILLS BLDG. 15 BROAD STREET [NY, NY]"},{"v":"CARD; 4.5 X 7.5;"},null,{"v":"PRIX FIXE MENU;"},{"v":"1900-478"},null,null,null,{"v":"J.C. Hartmann's Restaurnt And Cafe"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24596"},null,{"v":"ABSCHIEDS-KRANZCHEN DER SECTION BERN DES GENFER-VEREINS"},{"v":"DINNER"},{"v":"SOC(?);"},{"v":"HOTEL-ANGESTELLEN, INNERN-ENGE(?)"},{"v":"FOLDER; 4.5 X 6.75;"},{"v":"OTHER (SOC);"},{"v":"MENU IS IN FRENCH; REMAINDER OF FOLDER IN GERMAN"},{"v":"1895-155"},null,null,null,{"v":"Abschieds Kranzchen Der Section Bern Des Genfer Vereins"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1895},{"v":9},{"v":30},{"v":"1895-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24597"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"FEMALE FIGURE HOLDING SHIELD SURROUNDED BY FOOD AND DRINK;BACKGROUND OF CITY BUILDINGS;SHIP ON SEA IN FRAMED INSERT;SEPARATE ENGLISH AND GERMAN LISTING OF MENU;"},{"v":"1900-523"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24598"},null,{"v":"RECTOR'S"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"FOLDER; COL; ILLUS; 7 X 11;"},null,{"v":"PRICED MENU BLUE STOCK; ORNAMENTAL BORDER"},{"v":"1906-018"},null,null,null,{"v":"Rector's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":498},{"v":1906},{"v":1},{"v":4},{"v":"1906-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24599"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-799"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1901},{"v":3},{"v":30},{"v":"1901-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24600"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN - DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIPS, SAILBOATS, TANKERS IN BUSY HARBOR; CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-851"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":4},{"v":6},{"v":"1901-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24601"},null,{"v":"RUSSIAN EMBASSY"},{"v":"DINNER"},{"v":"GOV;"},{"v":"COPENHAGEN,DENMARK"},{"v":"CARD; 3.75 X 5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH"},{"v":"1901-750"},null,null,null,{"v":"Russian Embassy"},null,null,null,{"v":"under review"},{"v":"2"},{"v":12},{"v":1901},{"v":3},{"v":25},{"v":"1901-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24604"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; COL; 4.5 X 7;"},null,null,{"v":"1901-410"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":2},{"v":18},{"v":"1901-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24606"},null,{"v":"HOTEL WALTON"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PHILADELPHIA, PA."},{"v":"BROADSIDE;ILLUS; COL;5 X 7.5;"},null,null,{"v":"1896-101"},null,null,null,{"v":"Hotel Walton"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1896},{"v":5},{"v":5},{"v":"1896-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24607"},null,{"v":"HAMBURG-AMERICA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE STEAMER FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"GERMAN AND ENGLISH; COVER ILLUSTRATION OF SHIP AND FORMALLY DRESSED MEN AND WOMEN IN DININGROOM; MUSICAL PROGRAM ON BACK COVER;"},{"v":"1899-700"},null,null,null,{"v":"Hamburg America Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1899},{"v":11},{"v":10},{"v":"1899-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24608"},null,{"v":"ARION"},{"v":"GRAND MASQUERADE BALL"},{"v":"SOC;"},{"v":"MADISON SQ. GARDEN, NEW YORK CITY"},{"v":"FOLDER; ILLUS; COL; 5.25X7;"},{"v":"OTHER;"},{"v":"PRICED MENU AND WINE LIST; PRINTED ON PINK STOCK; FRONT HEAVILY ILLUSTRATED;"},{"v":"1907-189"},null,null,null,{"v":"Arion"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":57},{"v":1907},{"v":2},{"v":8},{"v":"1907-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24610"},null,{"v":"BANKERS' CLUB OF CHICAGO"},{"v":"102ND REGULAR MEETING"},{"v":"PROF;"},{"v":"AUDITORIUM ANNEX"},{"v":"FOLDER; 4.75X7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; SPEAKER IS HON. LAWRENCE Y. SHERMAN, LT. GOVERNOR OF IL;"},{"v":"1908-028"},null,null,null,{"v":"Bankers' Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1908},{"v":1},{"v":11},{"v":"1908-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24611"},null,{"v":"HOLLAND'S LADIES & GENTS DINING ROOMS"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"141 FOURTH AVE. NY"},{"v":"FOLDER; ILLUS;6.25 X 10.5;"},null,null,{"v":"1900-394"},null,null,null,{"v":"Holland's Ladies & Gents Dining Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":208},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24612"},null,{"v":"DOBBELTSKRUE POSTDAMPSKIBET C.F. TIETGEN"},{"v":"DINNER"},{"v":"COM(?);"},{"v":"EN ROUTE ABOARD ABOVE (?)"},{"v":"FOLDER; ILLUS; COL; 4 X 6.5;"},null,{"v":"MENU IN SCANDANAVIAN LANGUAGE AND ENGLISH;"},{"v":"1907-401"},null,null,null,{"v":"Dobbeltskrue Postdampskibet C.F. Tietgen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1907},{"v":4},{"v":16},{"v":"1907-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24613"},null,{"v":"BALTIMORE AND OHIO RR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ROYAL BLUE LINE,WALDORF"},{"v":"CARD;"},{"v":"DAILY;"},{"v":"CAPITOL DOME PICTURED;"},{"v":"1901-766"},null,null,null,{"v":"Baltimore And Ohio Rr"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":3},{"v":27},{"v":"1901-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24614"},null,{"v":"UNITED TYPOTHETAE OF AMERICA"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"WARNER HALL,NEW HAVEN,CONN"},{"v":"BOOKLET;ILL;COL;5.25X7.5;"},null,{"v":"TOASTS;NAMES LISTED;"},{"v":"1899-572"},null,null,null,{"v":"United Typothetae Of America"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1899},{"v":9},{"v":15},{"v":"1899-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24616"},null,{"v":"MR. CHARLES H. HALSTEAD"},{"v":"COMMEMORATION OF THE 25TH ANNIVERSARY OF HIS INITIATION INTO FREEMASONARY"},{"v":"SOC;"},{"v":"NEWBURGH, NY"},{"v":"BOOKLET; ILLUS; 4.5X7;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"PREPARED ON VERY HEAVY CARDBOARD WITH METAL ATTACHMENTS; INCLUDES COPY OF INVITATION, AS WELL AS PORTRAIT OF MR. HALSTEAD; INCLUDES NAMES OF INDIVIDUAL MASONIC LODGES AND HISTORIES, AS WELL AS NAMES OF INDIVIDUAL MEMBERS"},{"v":"1892-144"},null,null,null,{"v":"Mr. Charles H. Halstead"},null,null,null,{"v":"complete"},{"v":"10"},{"v":21},{"v":1892},{"v":12},{"v":5},{"v":"1892-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24618"},null,{"v":"CHAMBER OF COMMERCE OF THE STATE OF NEW YORK"},{"v":"124TH ANNUAL MEETING (LUNCHEON)"},{"v":"GOV'T;"},{"v":"DELMONICO'S NY"},{"v":"FOLDER; 5 X 7;"},{"v":"OTHER (MEETING)"},{"v":"FRENCH;"},{"v":"1892-065"},null,null,null,{"v":"Chamber Of Commerce Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1892},{"v":5},{"v":5},{"v":"1892-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24620"},null,{"v":"(SECRETARY OF STATE)"},{"v":"MENU"},{"v":"[GOV];"},{"v":"NEW WILLARD HOTEL, THE, WASHINGTON, DC"},{"v":"CARD; ILLUS; COL; 3.6X5.6;"},{"v":"[COMPL];"},{"v":"MENU IN FRENCH; WINE LIST; [SPONSOR, OCCASION AND ORGANIZATION INFO SUPPLIED BY FEB: \"DINNER BY HON. ELIHU ROOT, SECY. OF STATE TO MEMBERS OF THE CHINESE IMPERIAL COMMISSION\"];"},{"v":"1906-103"},null,null,null,{"v":"Secretary Of State"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":1},{"v":27},{"v":"1906-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24621"},null,{"v":"NEW YORK BOARD OF TRADE AND TRANSPORTATION"},{"v":"ANNUAL DINNER"},{"v":"PROF"},{"v":"HOTEL BRUNSWICK, NEW YORK"},{"v":"FOLDER; ILL;4.5X11.5"},{"v":"ANNUAL EVENT"},{"v":"TWO CARDS TIED AT THE SIDE BY THREE RED RIBBONS,PAINTING OF HARBOR SCENE ON FRONT CARD, ORGANIZATION SEAL ON BACK COVER"},{"v":"1887-043"},null,null,null,{"v":"New York Board Of Trade And Transportation"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1887},{"v":12},{"v":29},{"v":"1887-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24622"},null,{"v":"CHIEF PETTY OFFICERS OF U.S.S. MAINE"},{"v":"IN HONOR OF CHIEF PETTY OFFICERS OF H.M.S. DRAKE"},{"v":"NAV;"},{"v":"ANNAPOLIS, MD"},{"v":"BOOKLET; ILLUS; COL; 5.75X8.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"BRITISH AND AMERICAN FLAGS ON COVER, ALSO STEAMSHIP SEEN FROM A PORTHOLE; CORD ATTACHMENT;"},{"v":"1905-800"},null,null,null,{"v":"Chief Petty Officers Of U.S.S. Maine"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1905},{"v":11},{"v":3},{"v":"1905-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24623"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"CARTE DU JOUR-DINER"},{"v":"COMMERCIAL"},{"v":"RITZ CARLTON RESTAURANT AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 8.75X12.75;"},null,{"v":"A LA CARTE MENU IN FRENCH; MENU HANDWRITTEN IN VIOLET INK; DECORATIVE FLOWER BORDER; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; [DATE INFO SUPPLIED BY FEB];"},{"v":"1906-611"},null,null,null,{"v":"Hamburg Amerika Linie"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":74},{"v":1906},{"v":7},{"v":22},{"v":"1906-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24626"},null,{"v":"BOARD OF DIRECTORS OF THE UNION LEAGUE"},{"v":"DINNER TO HONORABLE WILLIAM POTTER, UNITED STATES MINISTER TO ITALY"},{"v":"SOC;"},{"v":"(UNION LEAGUE?)"},{"v":"BOOKLET; ILLUS; COL; 4.5X6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"AMERICAN AND ITALIAN FLAGS ON COVER; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; \"CIGARITOS\" WITH SORBET AND \"CIGARS\" WITH COFFEE AND LIQUERS"},{"v":"1892-139"},null,null,null,{"v":"Board Of Directors Of The Union League"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1892},{"v":11},{"v":26},{"v":"1892-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24627"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF LINER AT SEA;"},{"v":"1906-631"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1906},{"v":7},{"v":25},{"v":"1906-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24629"},null,{"v":"DELMONICOS"},{"v":"MENU"},null,null,{"v":"BROADSIDE; ILLUS; COL; 4.25X7;"},null,{"v":"FRENCH; FLEUR DE LIS AT TOP OF MENU; POSSIBLY A PRIVATE DINNER PARTY;"},{"v":"1899-303"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1899},{"v":4},{"v":3},{"v":"1899-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24630"},null,{"v":"SOCIETY OF SONS OF THE REVOLUTION IN THE STATE OF MISSOURI"},{"v":"13TH ANNUAL BANQUET"},{"v":"PATR;"},{"v":"SOUTHERN HOTEL, ST. LOUIS, MO"},{"v":"BOOKLET; ILLUS; COL; 8.5X9.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"COVER ILLUSTRATED WITH JOHN PAUL JONES IN BATTLE; OFFICERS, ORDER OF EXERCISES, COMMITTEES AND MUSIC PROGRAM LISTED;"},{"v":"1907-262"},null,null,null,{"v":"Society Of Sons Of The Revolution In The State Of Missouri"},null,null,null,{"v":"complete"},{"v":"10"},{"v":14},{"v":1907},{"v":2},{"v":22},{"v":"1907-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24631"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SHIPS AT HARBOR;TOWN SCENE;MENU LISTED TWICE,IN ENGLISH AND GERMAN;MUSICAL PROGRAM"},{"v":"1901-764"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1901},{"v":3},{"v":27},{"v":"1901-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24632"},null,{"v":"CIE. GLE. TRANSATLANTIQUE"},{"v":"DINER/DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD \"LA TOURAINE\""},{"v":"CARD; ILLUS; COL; 8X6;"},null,{"v":"MENU IN FRENCH AND ENGLISH; ILLUSTRATION OF CATHEDRALE DE LYON AND A STEAMSHIP ON COVERS;"},{"v":"1907-493"},null,null,null,{"v":"Cie. Gle. Transatlantique"},null,null,null,{"v":"under review"},{"v":"2"},{"v":40},{"v":1907},{"v":5},{"v":11},{"v":"1907-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24633"},null,{"v":"?"},{"v":"?"},null,{"v":"CHAMBERLIN'S, (WASHINGTON,D.C.)"},{"v":"FOLDER; ILL; COL; 6X8"},null,{"v":"FOLDER COVERED BY SILK TYPE FABRIC; ILLUSTRATION OF TYPES OF LIGHTING WITH CENTER AN ELECTRICAL BULB WITH A REAL BRAIDED WIRE OF GREEN AND YELLOW PROTRUDING FROM THE BULB; WASHINGTON, D.C. WRITTEN BY HAND ON INSIDE FRONT COVER"},{"v":"1891-041"},null,null,null,{"v":"Chamberlin's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1891},{"v":4},{"v":15},{"v":"1891-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24634"},null,{"v":"CLASS OF '88"},{"v":"FIRST ANNUAL DINNER"},{"v":"EDUC;"},{"v":"CLARK'S [?]"},{"v":"FOLDER;ILLUS;4.5X7;"},null,{"v":"MENU IN FRENCH;INCLUDES COMMITTEE MEMBERS & SPEAKERS;"},{"v":"1885-012"},null,null,null,{"v":"Class Of '88"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1885},{"v":3},{"v":20},{"v":"1885-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24635"},null,{"v":"DIRECTORS OF THE KINGS COUNTY TRUST COMPANY"},{"v":"FAREWELL DINNER TO JULIAN D. FAIRCHILD"},{"v":"PROF;"},{"v":"MONTAUK CLUB, BROOKLYN, NY"},{"v":"FOLDER; COL; 5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; COVER ON AQUA STOCK;"},{"v":"1906-475"},null,null,null,{"v":"Directors Of The Kings County Trust Company"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1906},{"v":5},{"v":21},{"v":"1906-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24637"},null,{"v":"NEW ENGLAND CLAM BAKE AND RESTAURAN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WORLD'S FAIR GROUNDS, CHICAGO,IL;"},{"v":"BROADSHEET; ILLUS;  7 X 9.5;"},null,{"v":"HANDWRITTEN ATTACHMENT; PRICES; BUILDING AND LAKE"},{"v":"1893-098"},null,null,null,{"v":"New England Clam Bake And Restauran"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1893},{"v":8},{"v":22},{"v":"1893-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24638"},null,{"v":"GRAND HOTEL"},{"v":"NEW YEAR'S DAY DINNER"},{"v":"COMMERCIAL"},{"v":"MACKINAC ISLAND, MI"},{"v":"CARD; ILLUS; COL; 6.5X10;"},{"v":"SECULAR HOLIDAY;"},{"v":"NEW YEAR GREETING AT TOP; HOTEL SEAL & SKETCH OF INDIAN; 1901 CALENDAR ATTACHED TO MENU; SILK CORD ATTACHMENT;"},{"v":"1901-011"},null,null,null,{"v":"Grand Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24642"},null,{"v":"HOTEL COLONIAL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU,N.P."},{"v":"BROADSIDE;ILLUS;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-272"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1901},{"v":2},{"v":4},{"v":"1901-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24643"},null,{"v":"THE SHIP'S COMPANY OF H.M.S. GOOD HOPE"},{"v":"DINNER IN HONOR OF THE SHIP'S COMPANY OF U.S.S. LOUISIANA"},{"v":"NAV;"},{"v":"HAMPTON ROADS, VA"},{"v":"CARD; 3.5X5.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; EVNT NOTED BY FEB;"},{"v":"1907-478"},null,null,null,{"v":"The Ship's Company Of H.M.S. Good Hope"},null,null,null,{"v":"complete"},{"v":"6"},{"v":14},{"v":1907},{"v":5},{"v":4},{"v":"1907-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24644"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD MAIL-STEAMER \"GRAF WALDERSEE\""},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},{"v":"DAILY"},{"v":"MENU IN GERMAN & ENGLISH; CONCERT PROGRAM INCLUDED;"},{"v":"1900-823"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":2},{"v":8},{"v":"1900-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24646"},null,{"v":"UNIVERSALIST CLUB"},{"v":"DINNER"},null,{"v":"NEW YORK"},{"v":"CARD 4.5 X 7;"},null,{"v":"FRENCH;"},{"v":"1897-021"},null,null,null,{"v":"Universalist Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1897},{"v":1},{"v":25},{"v":"1897-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24647"},null,{"v":"HEALY'S OYSTER  HOUSE"},{"v":"LUNCH OR DINNER"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; COL; 5.5 X 11;"},null,{"v":"PRICED MENU; HANDWRITTEN MENU; NO ADDRESS NOTED;"},{"v":"1900-188"},null,null,null,{"v":"Healy's Oyster  House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24649"},null,{"v":"ASSOCIATION OF LIFE INSURANCE MEDICAL DIRECTORS"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"UNIVERSITY CLUB [NY]"},{"v":"FOLDER; ILLUS; 5 X 6;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; CROSSED FLAGS (AMERICAN AND BRITISH?);"},{"v":"1899-450"},null,null,null,{"v":"Association Of Life Insurance Medical Directors"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1899},{"v":6},{"v":1},{"v":"1899-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24650"},null,{"v":"HARVARD COLLEGE"},{"v":"DINNER FOR CLASS OF 1863"},{"v":"ALUMNI;"},{"v":"PARKER HOUSE,BOSTON,MA"},{"v":"FOLDER;GREY COL;4.5 X 7;"},{"v":"27NTH ANNIVERSARY"},{"v":"INVITATION ON SEPARATE PAPER INCLUDED"},{"v":"1890-072"},null,null,null,{"v":"Harvard College"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1890},{"v":6},{"v":24},{"v":"1890-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24651"},null,{"v":"HOTEL ROYAL PALM"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; COL; 4.5 X 8;"},{"v":"DINNER;"},{"v":"BLUE STOCK; GREEN LOGO; NOTE ABOUT SWIMMING POOL;"},{"v":"1901-682"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":3},{"v":17},{"v":"1901-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24653"},null,{"v":"CHAMBERLIN HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"OLD POINT COMFORT,VIRGINIA"},{"v":"BOOKLET; COL; 4.75 X 5;"},{"v":"DAILY DINNER;"},{"v":"RESTAURANT HOURS NOTED;"},{"v":"1899-801"},null,null,null,{"v":"Chamberlin Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1899},{"v":12},{"v":7},{"v":"1899-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24654"},null,{"v":"DRAKE'S OYSTER HOUSE AND CAFE"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"61-63 EAST 59 STREET,NEW YORK,NY"},{"v":"FOLDER;COL;8X12;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN;VERY POOR CONDITION;WINE LIST;"},{"v":"1901-892"},null,null,null,{"v":"Drake's Oyster House And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":336},{"v":1901},{"v":4},{"v":1},{"v":"1901-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24655"},null,{"v":"AMERICAN ASIATIC ASSOCIATION"},{"v":"NINTH ANNUAL DINNER"},{"v":"OTHER (INTERNATIONAL CULTURAL GROUP);"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 4X9.25;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; TOASTS; PHOTOGRAPH ON COVER OF GUEST OF HONOR; DECORATIVE VINES AND FLOWERS; CORD ATTACHMENT;"},{"v":"1906-952"},null,null,null,{"v":"American Asiatic Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1906},{"v":12},{"v":17},{"v":"1906-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24656"},null,{"v":"AMERICAN ASSOCIATION OF GENERAL PASSENGER AND TICKET AGENTS"},{"v":"DINNER AND BREAKFAST"},{"v":"COM."},{"v":"EN ROUTE TO OLD POINT COMFORT BY SPECIAL TRAIN OF PULLMAN CARS"},{"v":"BOOKLET; ILLUS; 4.5 X 8;"},{"v":"OTHER (SOC?)"},{"v":"GIRL WITH BASKET OF FLOWERS; RED RIBBONS;"},{"v":"1891-099"},null,null,null,{"v":"American Association Of General Passenger And Ticket Agents"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1891},{"v":9},{"v":14},{"v":"1891-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24657"},null,{"v":"AMERCIAN GAS LIGHT ASSOCIATION"},{"v":"TWENTY- SEVENTH ANNUAL MEETING"},{"v":"COMMERCIAL"},{"v":"SHERRY'S, [NEW YORK, NY]"},{"v":"BOOKLET; ILLUS; COL; 5X8.25;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; BEAUTIFULLY ILLUSTRATED; TOASTS HIGHLIGHTED BY LITERARY QUOTATIONS AND SKETCHES;"},{"v":"1899-633"},null,null,null,{"v":"Amercian Gas Light Association"},null,null,null,{"v":"complete"},{"v":"20"},{"v":19},{"v":1899},{"v":10},{"v":19},{"v":"1899-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24658"},null,{"v":"BREAKFAST GIVEN BY MR. M. C. D. BORDEN"},{"v":"DEDICATION OF MILL OF FALL RIVER IRON WORKS CO. FALL RIVER, MA;"},{"v":"COMMERCIAL"},{"v":"STEAMER PRISCILLA"},{"v":"FOLDER; COL; ILLUS; 8.25 X 6;"},{"v":"OTHER (COMMEMOATIVE);"},{"v":"INSIDE ILLUSTRATION OF MILL AND AMERICAN PRINTING CO. WITH STATISTICS; CHAMPAGNE; BLUE RIBBON"},{"v":"1895-163"},null,null,null,{"v":"Breakfast Given By Mr. M. C. D. Borden"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1895},{"v":10},{"v":17},{"v":"1895-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24659"},null,{"v":"BROWN UNIVRSITY CLUB OF POVIDENCE"},{"v":"FOURTH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"PROVIDENCE RI"},{"v":"FOLDER; 5.5 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"SEAL OF UNIVERSITY; NUMBER OF MEMBERS OF FACULTY AND STUDENTS;"},{"v":"1897-0073"},null,null,null,{"v":"Brown University Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1897},{"v":2},{"v":24},{"v":"1897-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24660"},null,{"v":"OCCIDENTAL & ORIENTAL STEAMSHIP COMPANY"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"S.S. \"DORIC\""},{"v":"BROADSIDE; ILLUS; 5.5X8.5;"},null,{"v":"HANDWRITTEN; DECORATIVE BORDER; STEAMSHIP COMPANY FLAG AT TOP OF MENU;"},{"v":"1900-2851"},null,null,null,{"v":"Occidental & Oriental Steamship Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":4},{"v":18},{"v":"1900-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24661"},null,{"v":"NATIONAL BD  OF TRADE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WILLARD'S HOTEL WASH.DC;"},{"v":"CARD;4X6;"},null,null,{"v":"1884-0025"},null,null,null,{"v":"National Bd  Of Trade"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1884},{"v":1},{"v":24},{"v":"1884-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24662"},null,{"v":"12TH REGIMENT INFANTRY"},{"v":"DINNER TO THE NON-COMMISSIONED OFFICERS IN RECOGNITION OF THEIR WORK JUNE 9TH-16TH 1900;"},{"v":"MIL;"},{"v":"HOTEL MANHATTAN, MADISON AVE. & 42ND ST., NEW YORK, [NY];"},{"v":"CARD; 4.5X7.5;"},{"v":"COMPLIMENTARY DINNER"},null,{"v":"1900-3740"},null,null,null,{"v":"12th Regiment Infantry"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":6},{"v":28},{"v":"1900-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24663"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"FOLDER; ILLUS; COL; 4.5 X 7.25;"},null,null,{"v":"1901-598"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":50},{"v":1901},{"v":3},{"v":7},{"v":"1901-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24664"},null,{"v":"KENSINGTON HOTEL"},{"v":"A LA CARTE MENU"},{"v":"COMMERCIAL"},{"v":"5TH AVE. & 15 ST. NY"},{"v":"FOLDER; 6.5 X 9.5;"},null,{"v":"SOME HANDWRITTEN ITEMS & PRICES;"},{"v":"1900-392"},null,null,null,{"v":"Kensington Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":242},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24665"},null,{"v":"H.V.BEMIS"},{"v":"COMPL. DINNER TO ENGLISH VISITORS"},{"v":"?"},{"v":"THE RICHELIEU,CHICAGO,ILL."},{"v":"BROADSIDE;ILLUS;5.25 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; INCLUDES ALL WINES;"},{"v":"1890-091"},null,null,null,{"v":"H.V.Bemis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1890},{"v":10},{"v":14},{"v":"1890-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24666"},null,{"v":"NEW YORK CENTRAL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"DINING CAR SERVICE"},{"v":"BROADSHEET; ILLUS; COL; 5.5 X 7;"},{"v":"DAILY"},{"v":"COMPLETE WINE LIST ON BACK;"},{"v":"1899-128"},null,null,null,{"v":"New York Central"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":95},{"v":1899},{"v":1},{"v":1},{"v":"1899-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24667"},null,{"v":"OLD POODLE DOG RESTAURANT"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SAN FRANCISCO,CA;"},{"v":"BROADSIDE;ILLUS;6.5X11;"},null,{"v":"SOME ITEMS HANDWRITTEN;"},{"v":"1906-887"},null,null,null,{"v":"Old Poodle Dog Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":29},{"v":1906},{"v":11},{"v":30},{"v":"1906-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24668"},null,{"v":"GENEVA SOCIETY-INTERNATIONAL SOCIETY OF HOTEL EMPLOYEES"},{"v":"12TH ANNUAL BALL"},{"v":"PROF;"},{"v":"CENTRAL OPERA HOUSE,67TH ST. NY"},{"v":"BOOKLET; ILLUS; COL; 3.5 X 4.5;"},{"v":"ANNUAL DINNER"},{"v":"DIRECTORS & COMMITTEE MEMBERS LISTED; MUSIC PROGRAM INCLUDED;SEVERAL PAGES OF ADVERTISEMENTS;"},{"v":"1897-085"},null,null,null,{"v":"Geneva Society International Society Of Hotel Employees"},null,null,null,{"v":"complete"},{"v":"18"},{"v":13},{"v":1897},{"v":3},{"v":8},{"v":"1897-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24669"},null,{"v":"CHILDS'"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; COL; ILLUS; 6X10;"},null,{"v":"PRICED MENU; YELLOW STOCK; ORNAMENTAL LETTERING;"},{"v":"1907-561"},null,null,null,{"v":"Childs'"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":110},{"v":1907},{"v":6},{"v":1},{"v":"1907-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24670"},null,{"v":"PRINCETON CLUB OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"SOCIAL"},{"v":"HOTEL BRUNSWICK NY"},{"v":"FOLDER; ILLUS; 4.75X7.5;"},{"v":"(SOCIAL)"},{"v":"TIGER STANDING ON GRASS ON COVER"},{"v":"1888-027"},null,null,null,{"v":"Princeton Club Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1888},{"v":3},{"v":15},{"v":"1888-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24674"},null,{"v":"HOTEL ST. REGIS"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED;MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE;"},{"v":"1906-142"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":199},{"v":1906},{"v":2},{"v":9},{"v":"1906-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24675"},null,{"v":"METROPOLITAN OPERA HOUSE"},{"v":"22ND REGIMENT RECEPTION"},{"v":"PROF;"},{"v":"HOTEL MARLBOROUGH, NEW YORK, NY"},{"v":"BROADSHEET; 4.5 x 6.5;"},{"v":"OTHER (RECEPTION);"},{"v":"BROADSHEET; INCLUDES PRICED WINE LIST"},{"v":"1890-021"},null,null,null,{"v":"Metropolitan Opera House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":28},{"v":1890},{"v":1},{"v":16},{"v":"1890-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24676"},null,{"v":"SOCIETY OF THE GENESEE"},{"v":"EIGHTH ANNUAL DINNER IN HONOR OF STEWART L. WOODFORD"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.6X19.6;"},{"v":"ANNIVERSARY/COMPL;"},{"v":"PRICED WINE LIST; LISTS TOASTS; MR. WOODFORD'S PHOTOGRAPH ON COVER;"},{"v":"1906-100"},null,null,null,{"v":"Society Of The Genesee"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":22},{"v":1906},{"v":1},{"v":27},{"v":"1906-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24677"},null,{"v":"RAILROAD FRIENDS OF J.C.WOODWORTH"},{"v":"DINNER"},{"v":"PROF;"},{"v":"PORTLAND,THE, PORTLAND, OREGON"},{"v":"BOOKLET; ILLUS; COL; 7 X 8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED;"},{"v":"1899-618"},null,null,null,{"v":"Railroad Friends Of J.C.Woodworth"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1899},{"v":10},{"v":13},{"v":"1899-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24679"},null,{"v":"HOTEL ROYAL PALM"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; COL; 4.5 X 7.75;"},null,{"v":"PALE BLUE STOCK; LOGO; SWIMMING POOL; LIST OF TYPES OF FISH FOR FISHING;"},{"v":"1901-572"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":3},{"v":5},{"v":"1901-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24681"},null,{"v":"MANHATTANCRICKET CLUB"},{"v":"57TH ANNUAL DINNER"},{"v":"SOC;"},{"v":"THE ASSEMBLY, 308 FULTON STREET, BROOKLYN, NY"},{"v":"BOOKLET; COL; ILLUS; 4.5 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE A LA CARTE; CROSSED BRITISH AND AMERICAN FLAGS;"},{"v":"1907-113"},null,null,null,{"v":"Manhattan Cricket Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":3},{"v":1907},{"v":1},{"v":19},{"v":"1907-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24682"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.25X7;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION IN SEPIA OF LARGE SHIP ACCOMPANIED BY TUGBOAT PASSING THE STATUE OF LIBERTY; MUSICAL PROGRAM ON BACK;"},{"v":"1901-804"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":3},{"v":31},{"v":"1901-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24683"},null,{"v":"TAYLOR'S RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. DENIS HOTEL; NY"},{"v":"FOLDER; 7 X 11;"},null,{"v":"PRICED MENU; PRICED WINE LIST;"},{"v":"1892-067"},null,null,null,{"v":"Taylor's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":648},{"v":1892},{"v":5},{"v":5},{"v":"1892-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24684"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"FOLDER;ILL;COL;5X7.5;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN;MUSICAL PROGRAM;"},{"v":"1899-721"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1899},{"v":11},{"v":17},{"v":"1899-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24686"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"BROADSIDE; 5 X 9;"},null,null,{"v":"1901-259"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":2},{"v":3},{"v":"1901-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24687"},null,{"v":"CHARLESTON CLUB"},{"v":"ANNUAL DINNER"},{"v":"SOC"},{"v":"CHARLESTON, SC"},{"v":"CARD; ILLUS; COL; 5.5 X 7.75;"},{"v":"ANNIVERSARY;"},{"v":"WINES; MENU HAND LETTERED; ILLUSTRATION OF MAN IN COLONIAL DRESS;"},{"v":"1906-902"},null,null,null,{"v":"Charleston Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1906},{"v":12},{"v":4},{"v":"1906-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24688"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DAILY LUNCH;"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X8;"},null,{"v":"POSTCARD ATTACHED TO TOP OF MENU WITH PERFORATIONS FOR DETACHING;MENU IN TWO COLUMNS,ONE ENGLISH,ONE GERMAN;ONE OF THREE LUNCH MENUS OFTHE SAME DATE,THIS ONE THE SECOND MOST ELABORATE OF THE THREE;"},{"v":"1899-236"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1899},{"v":3},{"v":11},{"v":"1899-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24689"},null,{"v":"HEALY'S OYSTER AND CHOP HOUSE"},{"v":"LUNCH OR DINNER"},{"v":"COMMERCIAL"},{"v":"SEASIDE AVENUE, ROCKAWAY BEACH, NY"},{"v":"FOLDER; COL; 7 X 11;"},null,{"v":"PRICED MENU; PRICED WINE LIST;HANDWRITTEN NOTE THAT THIS RESTAURANT IS A BRANCH OF HEALY'S OYSTER HOUSE AT 306 THIRD AVE; HANDWRITTEN DATE;"},{"v":"1900-187"},null,null,null,{"v":"Healy's Oyster And Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":395},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24690"},null,{"v":"GRANT BIRTHDAY ASSOCIATION"},{"v":"U.S.GRANT'S BIRTHDAY"},{"v":"SOC;"},{"v":"THE WALDORF"},{"v":"BROADSIDE; ILLUS;6.75X8.25;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"LIST OF WINES FOR EACH COURSE;"},{"v":"1894-043"},null,null,null,{"v":"Grant Birthday Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1894},{"v":4},{"v":27},{"v":"1894-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24691"},null,{"v":"BUCKLEY'S HOME-MADE HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"284 GREENWICH STREET, [NY]"},{"v":"BROADSIDE; 8.25 X 12.75;"},null,{"v":"PRICED MENU; MENU FOR DAILY SPECIALS;"},{"v":"1900-797"},null,null,null,{"v":"Buckley's Home Made Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":119},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24692"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER AUGUSTE VICTORIA"},{"v":"CARD; ILLUS; COL; 4.75 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMSHIP AND WOMAN IN CLASSICAL DRESS SURROUNDED BY FRUITS; CITY IN BACKGROUND;"},{"v":"1901-379"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1901},{"v":2},{"v":15},{"v":"1901-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24693"},null,{"v":"AMEN CORNER AXE"},{"v":"DINNER"},{"v":"POL;"},{"v":"FIFTH AVENUE HOTEL, [NEW YORK]"},{"v":"BOOKLET; 16 X 12"},{"v":"OTHER, [SOC?];"},{"v":"CHAMPAGNES AND WINES LISTED;8 PAGE IRREVERANT NEWPAPER FORMAT;"},{"v":"1908-105"},null,null,null,{"v":"Amen Corner Axe"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1908},{"v":2},{"v":1},{"v":"1908-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24694"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; ILLUS; COL; 5 X 7.75;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF SAILING SHIPS FLORAL BORDER"},{"v":"1899-351"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1899},{"v":4},{"v":14},{"v":"1899-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24695"},null,{"v":"2ND CO. GOVERNOR'S FOOT GUARD AND CO. F. NEW HAVEN GRAYS"},{"v":"DINNER"},{"v":"MIL;"},{"v":"HOTEL GARDE, HARTFORD, CT"},{"v":"FOLDER; ILLUS; 6 X 4;"},{"v":"ANNIVERSARY(?);"},{"v":"CHAMPAGNE; ILLUSTRATIONS OF SOLDIER AND HOTEL;;"},{"v":"1907-047"},null,null,null,{"v":"2nd Co. Governor's Foot Guard And Co. F. New Haven Grays"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24696"},null,{"v":"NATIONAL CIVIL SERVICE REFORM LEAGUE"},{"v":"DINNER"},{"v":"[GOVT?];"},{"v":"HARMONIE HALL, NEW HAVEN, CT"},{"v":"FOLDER; COL; 4.5X5.75;"},{"v":"[ANNIV?];"},{"v":"WINES LISTED; PRESIDENT AND SPEAKERS LISTED;"},{"v":"1906-840"},null,null,null,{"v":"National Civil Service Reform League"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1906},{"v":11},{"v":20},{"v":"1906-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24699"},null,{"v":"PLACE VIGER HOTEL"},{"v":"EASTER DINNER"},{"v":"COMMERCIAL"},{"v":"MONTREAL, [CANADA]"},{"v":"FOLDER; 5 X 5.5;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"LOGO;"},{"v":"1901-868"},null,null,null,{"v":"Place Viger Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":45},{"v":1901},{"v":4},{"v":7},{"v":"1901-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24700"},null,{"v":"CARRIAGE BUILDERS NATIONAL ASSOCIATION"},{"v":"24TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"ATLANTA, GA."},{"v":"BOOKLET;ILLUS;RIBBON TRIM;9.75X12;"},{"v":"ANNUAL;"},{"v":"MUSIC PROGRAM & TOASTS LISTED;"},{"v":"1906-780"},null,null,null,{"v":"Carriage Builders National Association"},null,null,null,{"v":"complete"},{"v":"10"},{"v":25},{"v":1906},{"v":10},{"v":25},{"v":"1906-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24701"},null,{"v":"NATIONAL LANCERS"},{"v":"69TH ANNIVERSARY"},{"v":"PATR;"},{"v":"FANEUIL HALL,BOSTON,MASS."},{"v":"BOOKLET;ILLUS;COL;5X7;"},{"v":"ANNIVERSARYERSARY"},{"v":"COMMITTEE MEMBERS LISTED;"},{"v":"1906-521"},null,null,null,{"v":"National Lancers"},null,null,null,{"v":"complete"},{"v":"8"},{"v":36},{"v":1906},{"v":6},{"v":14},{"v":"1906-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24703"},null,{"v":"MERCHANTS OF THE TWENTIETH PRECINCT"},{"v":"DINNER TENDERED TO CAPTAIN JOHN COOONEY"},{"v":"COMMERCIAL"},{"v":"NAVARRE HOTEL, NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 3.25X5.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES COCKTAILS (MARTINIS) & WINES SERVED WITH INDIVIDUAL COURSES; HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-440"},null,null,null,{"v":"Merchants Of The Twentieth Precinct"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":2},{"v":21},{"v":"1901-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24705"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"FOLDER; 4.5 X 7.25;"},null,null,{"v":"1901-505"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":50},{"v":1901},{"v":2},{"v":26},{"v":"1901-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24706"},null,{"v":"THE MATHEWSON"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER, RI"},{"v":"FOLDER; ILLUS; COL; 4.50 x 6;"},null,{"v":"ILLUSTRATION OF MERMAID DRESSED IN A FISHNET ON COVER; NAME OF PROPRIETO INCLUDED.  TYPICAL NEW ENGLAND FARE; THREE COPIES"},{"v":"1892-107"},null,null,null,{"v":"The Mathewson"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1892},{"v":8},{"v":31},{"v":"1892-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24711"},null,{"v":"QUID NUNC CLUB"},{"v":"EIGHTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"ARKWRIGHT CLUB, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 5.25X8.75;"},{"v":"ANNIVERSARY;"},{"v":"EACH MENU ITEM FOLLOWED BY QUOTATION; PROGRAM OF SPEAKERS; DINNER COMMITTEE LISTED; PLANT ILLUSTRATION ON COVER, DECORATIVE BORDERS;"},{"v":"1908-162"},null,null,null,{"v":"Quid Nunc Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1908},{"v":2},{"v":18},{"v":"1908-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24712"},null,{"v":"COACHING CLUB"},{"v":"DINNER"},{"v":"(SOCIAL?)"},{"v":"HOTEL BRUNSWICK; NY"},{"v":"FOLDER; 3.5X5; ILLUS;"},{"v":"(SOCIAL?)"},{"v":"COACH ON FRONT COVER; LOGO ON BACK;"},{"v":"1889-054"},null,null,null,{"v":"Coaching Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":38},{"v":1889},{"v":5},{"v":23},{"v":"1889-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24713"},null,{"v":"HOTEL COLONIAL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU, BAHAMAS"},{"v":"CARD;5 X 9;"},null,{"v":"SWIMMING POOL AND MUSIC;"},{"v":"1901-373"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":2},{"v":14},{"v":"1901-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24714"},null,{"v":"THE COLUMBIAN CLUB"},{"v":"?"},null,{"v":"?"},{"v":"FOLDER; 4.25X6.25"},null,{"v":"TWO ITEMS ON PRINTED MENU CROSSED OUT AND HANDWRITTEN ITEMS INSERTED,PENCILLED NOTE \"$4.00 WITHOUT WINE\" ON FRONT COVER,TOASTS LISTED"},{"v":"1889-024"},null,null,null,{"v":"The Columbian Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1889},{"v":2},{"v":21},{"v":"1889-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24715"},null,{"v":"BOSTON BOOT AND SHOE CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"YOUNG\"S HOTEL, BOSTON, MA"},{"v":"BOOKLET; COL; ILLUS; 5.5 X 7;"},null,{"v":"RED AND GREEN HOLLY WREATH;"},{"v":"1899-851"},null,null,null,{"v":"Boston Boot And Shoe Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1899},{"v":12},{"v":20},{"v":"1899-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24716"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DAILY LUNCH;"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X8;"},null,{"v":"POSTCARD ATTCHED BY PERFORATIONS TO BE DETACHED;MENU IN ENGLISH AND GERMAN LISTED TWICE;ONE OF TWO OF SAME DATE WITH VERY DIFFERENT ITEMS (SEE 1899-243)"},{"v":"1899-242"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1899},{"v":3},{"v":13},{"v":"1899-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24717"},null,{"v":"DELTA CHI FRATERNITY"},{"v":"13TH ANNUAL CONVENTION AND BANQUET"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"THE RALEIGH, WASHINGTON, DC"},{"v":"FOLDER; COL; 5.25X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; TOASTS LISTED; NEWSPAPER ARTICLE COVERING COVENTION, BANQUET AND SENOR QUESADA'S (MEMBER OF FRATERNITY) DECLINING TO RUN FOR PRESIDENT OF CUBA ATTACHED;"},{"v":"1907-342"},null,null,null,{"v":"Delta Chi Fraternity"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1907},{"v":4},{"v":3},{"v":"1907-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24718"},null,{"v":"CENTURY CLUB"},{"v":"DINNER"},null,{"v":"NEW YORK(?)"},{"v":"FOLDER; 3,5 X 6.75;"},null,{"v":"RED PRINT; CREST;"},{"v":"1898-298"},null,null,null,{"v":"Century Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":34},{"v":1898},{"v":10},{"v":27},{"v":"1898-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24719"},null,{"v":"MASSACHUSETTS SOCIETY OF COLONIAL WARS"},{"v":"14TH ANNUAL DINNER"},{"v":"SOC;"},{"v":"SOMERSET HOTEL[MASS]"},{"v":"FOLDER;ILLUS;COL;5X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES INCLUDED;"},{"v":"1907-540"},null,null,null,{"v":"Massachusetts Society Of Colonial Wars"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1924},{"v":7},{"v":5},{"v":"1924-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24720"},null,{"v":"WASHINGTON HIGH SCHOOL CLASS OF '85"},{"v":"EIGHTH ANNUAL REUNION"},{"v":"EDUC;"},{"v":"HOTEL COCHRAN, [WASHINGTON,D.C.]"},{"v":"BOOKLET; COL; 4.5X6;"},{"v":"SCHOOL REUNION;"},{"v":"FASTENED AT LEFT BY SATIN RIBBON; PROGRAM INCLUDING A BANJO SOLO; DANCE PROGRAM TO BE FILLED IN OF 8 DANCES INCLUDING WALTZ,POLKA,LANCIERS,YORKE;TOASTS LISTED;"},{"v":"1892-165"},null,null,null,{"v":"Washington High School Class Of '85"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1892},{"v":12},{"v":28},{"v":"1892-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24724"},null,{"v":"MANUFACTURING CHEMISTS' ASSOCIATION OF THE UBITED STATES"},{"v":"1899/11/09"},{"v":"PROF;"},{"v":"THE WALDORF ASTORIA"},{"v":"FOLDER, ILLUS; 5.25 X 7;"},{"v":"OTHER (SOC?);"},{"v":"FRENCH; WINES; MORTAR AND PESTLE ON COVER;"},{"v":"1899-692"},null,null,null,{"v":"Manufacturing Chemists' Association Of The Ubited States"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1899},{"v":11},{"v":9},{"v":"1899-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24726"},null,{"v":"AMERICAN HOTEL"},{"v":"TABLE D'HOTE"},null,{"v":"[BUFFALO, NY"},{"v":"ILLUS.;BROADSIDE"},null,{"v":"INCLUDES WINE LIST"},{"v":"1855-001"},null,null,null,{"v":"American Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":72},{"v":1855},{"v":10},{"v":5},{"v":"1855-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24727"},null,{"v":"FRIENDS OF WILLIAM M. BUNN"},{"v":"NATAL DAY GREETING"},{"v":"SOC;"},{"v":"HOTEL BELLEVUE-STRATFORD, [PHILADELPHIA, PA]"},{"v":"FOLDER; ILLUS; 8X10.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE; PHOTO OF MR. BUNN; POEM BY HOLMES; PARTICIPANTS LISTED;"},{"v":"1908-008"},null,null,null,{"v":"Friends Of William M. Bunn"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1908},{"v":1},{"v":1},{"v":"1908-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24728"},null,{"v":"HAMBURG- ARMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE EXPRESS STEAMER AUGUSTE VICTORIA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"MENU IN GERMAN AND ENGLISH; COVER ILLUSTRATION OF SPANIH (?) PORT AND SAILBOATS; MUSICAL PROGRAM ON BACK COVER;"},{"v":"1899-685"},null,null,null,{"v":"Hamburg  Armerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1899},{"v":11},{"v":9},{"v":"1899-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24729"},null,{"v":"GENEVA SOCIETY"},{"v":"SIXTEENTH ANNUAL BALL"},{"v":"SOC;"},{"v":"LEXINGTON AVENUE OPERA HOUSE, 58TH ST., NY"},{"v":"BOOKLET; COL; ILLUS; 3.5 X 5;"},{"v":"ANNIVERSARY;"},{"v":"GREEN STOCK; ILLUS. OF MEDAL LETTERED I.S.OF H.E. IN AMERICA; \"ORDER OF DANCING\"; MANY ADS, MOSTLY FOR CHAMPAGNE;"},{"v":"1901-589"},null,null,null,{"v":"Geneva Society"},null,null,null,{"v":"complete"},{"v":"20"},{"v":14},{"v":1901},{"v":3},{"v":7},{"v":"1901-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24730"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER AUGUSTE VICTORIA"},{"v":"CARD; ILLUS; COL; 4.75 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMSHIP AND WOMAN IN CLASSICAL DRESS SURROUNDED BY FRUITS; CITY IN BACKGROUND;"},{"v":"1901-366"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":2},{"v":14},{"v":"1901-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24731"},null,{"v":"HOTEL MANHATTAN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[NEW YORK, NY]"},{"v":"CARD; 7 X 9;"},null,{"v":"SERIES OF BREAKFAST MENUS AT PRICES RANGING FROM THIRTY FIVE CENTS TO ONE DOLLAR; DATE NOTED BY FB;"},{"v":"1900-689"},null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24733"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; COL; 4.5 X 7;"},null,null,{"v":"1901-247"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":2},{"v":2},{"v":"1901-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24734"},null,{"v":"HOTEL NETHRLAND"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; ILLUS; 6 X 8.5;"},null,{"v":"PRICED MENU;  CREST; DATE NOTED BY FEB; NOTE THAT ALL DRINKING WATER IS FILTERED;"},{"v":"1900-182"},null,null,null,{"v":"Hotel Netherland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":141},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24735"},null,{"v":"LARCHMONT YACHT CLUB"},{"v":"DINNER TO COMMODORE (ALFRED) MARSHALL"},{"v":"SOC;"},{"v":"LARCHMONT, NY (?)"},{"v":"CARD; COL; 4 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; BLUE YACHTING FLAGS;"},{"v":"1907-028"},null,null,null,{"v":"Larchmont Yacht Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1907},{"v":1},{"v":5},{"v":"1907-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24736"},null,{"v":"NYACK BOARD OF TRADE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.GEORGE HOTEL"},{"v":"FOLDER;ILL;COL;5.25X8;"},{"v":"ANNIVERSARY,FIRST ANNUAL;"},{"v":"OFFICERS,DIRECTORS,COMMITTEE MEMBERS LISTED;TOASTS;"},{"v":"1897-036"},null,null,null,{"v":"Queen City Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1898},{"v":1},{"v":18},{"v":"1898-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24737"},null,{"v":"HAMBURG-AMERIKA LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE SYEAMER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},{"v":"SATURDAY DINNER"},{"v":"MENU IN GERMAN & ENGLISH; MUSIC PROGRAM INCLUDED;"},{"v":"1899-669"},null,null,null,{"v":"Hamburg Amerika Line"},null,null,null,{"v":"under review"},{"v":"4"},{"v":26},{"v":1899},{"v":11},{"v":4},{"v":"1899-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24739"},null,{"v":"HOTEL ST. REGIS"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK CITY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN FRENCH AND IN ENGLISH;"},{"v":"1907-018"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":198},{"v":1907},{"v":1},{"v":2},{"v":"1907-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24740"},null,{"v":"ILLINOIS SOCIETY OF THE SONS OF THE REVOLUTION"},{"v":"BANQUET IN COMMEMORATON OF WASHINGTON'S INAUGURATION"},{"v":"PATR;"},{"v":"AUDITORIUM HOTEL ANNEX, (?), IL"},{"v":"FOLDER; ILLUS; 6.75X7;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"ILLINOIS SEAL ON COVER; NO CITY NOTED ON MENU; PROGRAM OF TOASTS INCLUDED"},{"v":"1895-083"},null,null,null,{"v":"Illinois Society Of The Sons Of The Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1895},{"v":4},{"v":30},{"v":"1895-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24741"},null,{"v":"FOREFATHERS' DINNER"},{"v":"COMMEMORATION OF THE PILGRIM'S STATUE UNVEILING"},{"v":"PATR."},{"v":"UNION LEAGUE CLUB NY;"},{"v":"BROADSHEET; 4.5X6.5"},{"v":"COMPL."},{"v":"INCLUDES PROGRAM, INVITATION, WRITTEN COMMENTS; WINES; FRENCH"},{"v":"1885-015"},null,null,null,{"v":"Forefathers' Dinner"},null,null,null,{"v":"complete"},{"v":"6"},{"v":34},{"v":1885},{"v":6},{"v":6},{"v":"1885-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24743"},null,{"v":"HAMBURG-AMERICA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE STEAMER AUGUSTE VICTORIA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"GERMAN AND ENGLISH; COVER ILLUSTRATION OF SHIP AND TOWN WITH CATHEDRAL; MUSICAL PROGRAM ON BACK COVER;"},{"v":"1899-699"},null,null,null,{"v":"Hamburg America Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1899},{"v":11},{"v":10},{"v":"1899-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24744"},null,{"v":"MANHATTAN SINGLE TAX CLUB"},{"v":"DINNER TO CELEBRATE THOMAS JEFFERSON'S BIRTHDAY"},{"v":"OTHER (SINGLE TAX CLUB)"},{"v":"COLUMBIA RESTAURANT, NEW YORK, N.Y."},{"v":"FOLDER; 4.25X6;"},{"v":"ANNIVERSARY;"},{"v":"TOASTS LISTED;"},{"v":"1893-048"},null,null,null,{"v":"Manhattan Single Tax Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1893},{"v":4},{"v":13},{"v":"1893-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24745"},null,{"v":"HOTEL ROANOKE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ROANOKE,VA"},{"v":"BROADSIDE;ILL;5X6.25;"},{"v":"DAILY;"},{"v":"TWO COPIES;"},{"v":"1899-565"},null,null,null,{"v":"Hotel Roanoke"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1899},{"v":9},{"v":1},{"v":"1899-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24746"},null,{"v":"MEYERS HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"HOBOKEN,NJ"},{"v":"FOLDER;ILLUS;COL;5.25X7;"},{"v":"SECULAR HOLIDAY;"},{"v":"WINE LIST;SEPARATE PAGES FOR COLD & WARM DISHES;"},{"v":"1908-005"},null,null,null,{"v":"Meyers Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":75},{"v":1908},{"v":1},{"v":1},{"v":"1908-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24747"},null,{"v":"UNION CLUB OF CLEVELAND"},{"v":"RECEPTION"},{"v":"COMMERCIAL"},{"v":"CLEVELAND, OH"},{"v":"BROADSIDE; CARD; 3.5X5;"},null,{"v":"INFO SUPPLIED BY FNB"},{"v":"1896-254"},null,null,null,{"v":"Union Club Of Cleveland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1896},{"v":12},{"v":28},{"v":"1896-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24748"},null,{"v":"HOTEL ALCAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE,  FL"},{"v":"CARD; 4 X 7.5;"},null,{"v":"LOGO; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-574"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":3},{"v":5},{"v":"1901-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24749"},null,{"v":"MERCHANT TAILOR'S NATIONAL PROTECTIVE ASSOCIATION OF AMERICA"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"THE ARLINGTON, WASHINGTON,DC"},{"v":"BOOKLET; COL; ILLUS; 7 X 8.75;"},{"v":"ANNIVERSARY;"},{"v":"MARTINIS, AND WINES WITH EACH COURSE; TOASTS; PHOTO OF WHITE HOUSE, EAGLE AND FLAG;"},{"v":"1907-182"},null,null,null,{"v":"Merchant Tailor's National Protective Association Of America"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1907},{"v":2},{"v":7},{"v":"1907-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24750"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER; 4.5X7.0; ILLUS; COL;"},null,{"v":"COLOR LITHOGRAPH ON COVER; LADIES IN EVENING DRESS; GENTLEMEN IN WHITE TIE; PIANO AND SINGER; MUSIK PROGRAMM ON READ COVER; MENU IN GERMAN AND ENGLISH;"},{"v":"1900-609"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24751"},null,{"v":"AUGUST BELMONT"},{"v":"LUNCHEON TO GENTLEMEN WHO ACCOMPANIED HIM ON THE FIRST TRAIN THROUGH THE BELMONT TUNNEL UNDER THE EAST RIVER ON OPENING DAY [OF IRT]"},{"v":"SOC;"},{"v":"HOTEL BELMONT [NEW YORK]"},{"v":"CARD; 3.75 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS AND WINES LISTED; MENU IN FRENCH; SPONSOR AND EVENT NOTED BY FEB;"},{"v":"1907-843"},null,null,null,{"v":"August Belmont"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1907},{"v":9},{"v":24},{"v":"1907-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24752"},null,{"v":"AMERICAN ASIATIC ASSOCIATION"},{"v":"EIGHTH ANNUAL DINNER"},{"v":"POLIT;"},{"v":"DELMONICO'S, FIFTH AVENUE AND FORTY FORTH STREET, NEW YORK"},{"v":"BOOKLET; COL; ILLUS; 4 X 9.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; BROWN ILLUSTRATION OF CRYSANTHEMUMS AND PHOTO OF DIGNITARY; TOASTS;"},{"v":"1905-930"},null,null,null,{"v":"American Asiatic Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1905},{"v":12},{"v":2},{"v":"1905-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24753"},null,{"v":"ATTACHES OFFICE OF COMMISSIONERS OF ACCOUNTS"},{"v":"ANNUAL BANQUET"},{"v":"[GOVT?];"},{"v":"KNICKERBOCKER HOTEL, NEW YORK CITY"},{"v":"FOLDER; COL; 5.25X8.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; TOASTS, COMMISSIONERS, TOASTMASTER, GUESTS AND ENSEMBLE LISTED;"},{"v":"1908-137"},null,null,null,{"v":"Attaches Office Of Commissioners Of Accounts"},null,null,null,{"v":"complete"},{"v":"12"},{"v":25},{"v":1908},{"v":2},{"v":10},{"v":"1908-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24754"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN - DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF MYTHICAL FIGURE IN ARMOUR, WORLD GLOBE, DECORATIVE BORDER; CONCERT PROGRAMM ON BACK COVER; THEE ARE MENU FOR TWO DIFFERENT CLASSES FOR THIS DATE;"},{"v":"1901-939"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":4},{"v":16},{"v":"1901-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24755"},null,{"v":"WINDSOR CASTLE"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"WINDSOR CASTLE, ENGLAND"},{"v":"CARD; 3.75 X 6;"},null,{"v":"MENU IN FRENCH;"},{"v":"1906-108"},null,null,null,{"v":"Windsor Castle"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1906},{"v":1},{"v":28},{"v":"1906-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24756"},null,{"v":"BODIES OF THE RITE"},{"v":"DINNER IN HONOR OF MEMBERS OF SUPREME COUNCIL 33, ANCIENT ACCEPTED SCOTTISH RITE & ACCOMPANYING LADIES"},{"v":"PAT;"},{"v":"STEAMER ISLAND QUEEN, VALLEY OF CINCINNATI, OH"},{"v":"FOLDER; ILLUS; 5.5X7.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; LISTS WINES SERVED WITH INDIVIDUAL COURSES; DRAWING OF STEAMER ON COVER; SEAL ON BACK COVER;"},{"v":"1898-263"},null,null,null,{"v":"Bodies Of The Rite"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1898},{"v":9},{"v":21},{"v":"1898-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24757"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 4X7.5;"},null,{"v":"HOTEL SEAL AT TOP; \"SPECIAL NIGHT, CASINO, THIS EVENING;\""},{"v":"1901-357"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":13},{"v":"1901-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24759"},null,{"v":"SOCIETY OF MAYFLOWER DESCENDENTS"},{"v":"DINNER"},{"v":"PATR;"},{"v":"WALDORF ASTORIA, NY"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7;"},{"v":"ANNIVERSARY;"},{"v":"PINK CREST OF MAYFLOWER; PINK RIBBONS; FRENCH; SEPARATE SEATING LIS;"},{"v":"1898-334"},null,null,null,{"v":"Society Of Mayflower Descendents"},null,null,null,{"v":"complete"},{"v":"14"},{"v":22},{"v":1898},{"v":11},{"v":22},{"v":"1898-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24760"},null,{"v":"PROVINZIAL-QUARTETTS"},{"v":"SECHSTEN ZUSAMMENKUNST"},{"v":"CULTURAL;"},{"v":"MAGDEBURG, [GERMANY?]"},{"v":"FOLDER; 5.75 X 8.75"},{"v":"[SIXTH REUNION ?]"},{"v":"THREE DAY SCHEDULE; MUSICAL PROGRAM; TRAIN SCHEDULE; GERMAN;"},{"v":"1882-035"},null,null,null,{"v":"Provinzial Quartetts"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1882},{"v":8},{"v":7},{"v":"1882-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24763"},null,{"v":"FRIENDLY SONS OF ST. PATRICK"},{"v":"'FAREWELL TO OLD DELMONICO'S"},{"v":"RELIG;"},{"v":"DELMONICO'S NY"},{"v":"BROADSIDE; 5 X 7.5;"},{"v":"?"},{"v":"MENU IN FRENCH;"},{"v":"1897-307"},null,null,null,{"v":"Friendly Sons Of St. Patrick"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1897},{"v":11},{"v":15},{"v":"1897-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24767"},null,{"v":"MONOPOL-HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BERLIN, GERMANY"},{"v":"BROADSHEET; ILLUS; 6.25X9.25;"},null,{"v":"MENU IN GERMAN ON ONE SIDE & FRENCH ON OTHER; ILLUSTRATION OF RAILROAD STATION & NEARBY HOTEL MONOPOL; ILLUSTRATION OF DINING ROOM, DECORATIVE WREATHS & FLOWERS"},{"v":"1895-057"},null,null,null,{"v":"Monopol Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1895},{"v":3},{"v":22},{"v":"1895-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24769"},null,{"v":"BURNET HOUSE"},{"v":"THANKSGIVING DAY LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CINCINATI, OHIO"},{"v":"BROADSIDE; ILLUS; 4.5 X 6.5;"},{"v":"SECULAR HOLIDAY HOLIDAY"},null,{"v":"1898-347"},null,null,null,{"v":"Burnet House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24770"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK-LUNCHEON"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 6X9.25;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; DECORATIVE BORDER;"},{"v":"1906-634"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1906},{"v":7},{"v":25},{"v":"1906-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24771"},null,{"v":"?"},{"v":"(DINNER FOR HON. JOHN REILLY)"},null,{"v":"CHARLES DUPPLER'S HOTEL,NEW YORK"},{"v":"BROADSIDE; ILL; COL; 4.75X7"},null,{"v":"PRINTED ON PINK FABRIC WITH ELABORATE MACHINE EMBROIDERY; THREE CENTRE PIECES LISTED"},{"v":"1889-087"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1889},{"v":11},{"v":25},{"v":"1889-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24772"},null,{"v":"NORDDEUTSCHER REGATTA-VEREIN"},{"v":"DINNER"},{"v":"PROF;"},{"v":"EN BOARD \"COBRA\""},{"v":"BROADSIDE; ILLUS; 5.5 X 8;"},{"v":"?"},{"v":"MENU IN GERMAN"},{"v":"1899-478"},null,null,null,{"v":"Norddeutscher Regatta Verein"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1899},{"v":6},{"v":17},{"v":"1899-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24773"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"VICTORIA LUISE\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; MUSIK-PROGRAMM; SEASCAPE WITH CHILDREN PLAYING IN SAND AT SHORE, STEAMSHIP;"},{"v":"1901-353"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":2},{"v":13},{"v":"1901-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24775"},null,{"v":"JCIGAR LEAF TOBACCO BOARD OF TRADE OF THE UNITED STATES"},{"v":"BANQUET IN HONOR OF THE THIRD ANNUAL CONVENTION OF ABOVE"},{"v":"COMMERCIAL"},{"v":"WALDORF-ASTORIA [NEW YORK]"},{"v":"CARD; ILLUS; COL; 4.5 X 7;"},{"v":"SOC;"},{"v":"MENU IN FRENCH; WINES; ILLUSTRATION OF RED DEVIL IN MENU HEADING OF \"WHAT THE (DEVIL'S) FOR DINNER;"},{"v":"1901-1180"},null,null,null,{"v":"Jcigar Leaf Tobacco Board Of Trade Of The United States"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1901},{"v":5},{"v":8},{"v":"1901-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24776"},null,{"v":"CONNECTICUT HOTEL ASSOCIATION"},{"v":"4TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"CROCKER HOUSE, NEW LONDON,CONN."},{"v":"BOOKLET; COL; 4.5 X 8.25;"},{"v":"ANNUAL"},{"v":"WINES LISTED; RECEPTION COMMITTEE LIST INCLUDED;"},{"v":"1900-828"},null,null,null,{"v":"Connecticut Hotel Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":20},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24777"},null,{"v":"(238 EIGHT AVENUE)"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"238 EIGHTH AVENUE, BETWEEN 22ND AND 23RD STREETS, NEW YORK, NY"},{"v":"FOLDER; 6 X 9.5;"},null,{"v":"PRICED MENU; DATE NOTED BY FEB;"},{"v":"1905-518"},null,null,null,{"v":"238 Eight Avenue"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":198},{"v":1905},{"v":6},{"v":28},{"v":"1905-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24778"},null,{"v":"METROPOLITAN HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"BROADWAY,NY"},{"v":"FOLDER;ILL;7X11;"},{"v":"DAILY;"},{"v":"BUILDING ILLUSTRATED ON FRONT COVER;NO DATE EXCEPT FOR ONE ENTERED LATER BY HAND;WINE LIST;"},{"v":"1900-357"},null,null,null,{"v":"Metropolitan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":271},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24779"},null,{"v":"NEW PALESTINE COMMANDERY 11918"},{"v":"DINNER"},{"v":"SOC;"},{"v":"THE TEMPLE, [NEW YORK]"},{"v":"CARD; ILLUS; 3.5 X 4.75;"},null,{"v":"WINES LISTED;  MENU IN FRENCH; SEAL; PLACE HANDWRITTEN ON MENU;"},{"v":"1907-036"},null,null,null,{"v":"New Palestine Commandery 11918"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1907},{"v":1},{"v":7},{"v":"1907-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24781"},null,{"v":"HAAN'S"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"PARK ROW BLDG. [NY]"},{"v":"CARD; 7 X 10.75;"},null,{"v":"PRICED MENU; PRICED WINE LIST ON BACK; NOTE ABOUT SAFETY OF WATER; MENTION OF OTHER BRANCHES;"},{"v":"1900-429"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":353},{"v":1900},{"v":1},{"v":22},{"v":"1900-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24782"},null,{"v":"FOGG'S LADIES' AND GENTLEMEN'S DINING ROOM"},{"v":"BREAKFAST & SUPPER MENU"},{"v":"COMMERCIAL"},{"v":"98 BARCLAY ST., NEW YORK, NY"},{"v":"FOLDER, 6X9.75;"},null,{"v":"[DATE INFO SUPPLIED BY FEB];"},{"v":"1900-782"},null,null,null,{"v":"Fogg's Ladies' And Gentlemen's Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":237},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24783"},null,{"v":"NEW MEXICO MEDICAL ASSOCIATION"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"ALVARADO,ALBUQUERQUE,NEW MEXICO"},{"v":"BOOKLET;RIBBON TRIM;5.25X8;"},{"v":"[ANNUAL]"},{"v":"LIST OF SPEAKERS;"},{"v":"1906-440"},null,null,null,{"v":"New Mexico Medical Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1906},{"v":5},{"v":2},{"v":"1906-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24784"},null,{"v":"BRIARCLIFF LODGE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BRIARCLIFFE MANOR, NY"},{"v":"CARD; 4 X 7;"},null,null,{"v":"1905-534"},null,null,null,{"v":"Briarcliff Lodge"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1905},{"v":7},{"v":4},{"v":"1905-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24785"},null,{"v":"HOTEL ST. REGIS"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED;MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE;"},{"v":"1906-150"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":201},{"v":1906},{"v":2},{"v":11},{"v":"1906-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24787"},null,{"v":"MERCHANT'S CLUB OF BOSTON"},{"v":"COMPLIMENTARY DINNER TO CURTIS GUILD, JR."},{"v":"PROF;"},{"v":"NEW ALGONQUIN CLUB, (BOSTON, MA?)"},{"v":"BOOKLET; 3.5 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"APPROPRIATE WINES WITH EACH COURSE; LOGO; RIBBON;"},{"v":"1901-699"},null,null,null,{"v":"Merchant's Club Of Boston"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1901},{"v":3},{"v":19},{"v":"1901-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24789"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"U.S.M.S. NEW YORK"},{"v":"CARD; 4.0X6.25; ILLUS;"},null,{"v":"ILLUS, FLAG WITH EAGLE;"},{"v":"1900-765"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24790"},null,{"v":"CAFETERIA-LUNCH"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"57 BROAD STREET,NEW YORK,NY"},{"v":"FOLDER;ILL;6X9.5;"},{"v":"DAILY;"},{"v":"DAILY SPECIALS ON INNER RIGHT SIDE WITH PRINTED MENU ON LEFT;ILLUSTRATION OF MERMAIDS IN BOAT AT SEA;SPECIALS DUPLICATED BY MECHANICAL MEANS;HORNED ANIMAL ON BACK COVER WITH DECORATIONS;"},{"v":"1900-848"},null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":304},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24791"},null,{"v":"NEW YORK CENTRAL & HUDSON RIVER R.R.."},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS; COL; 5 X 8;"},null,{"v":"PRICE FOR ENTIRE MEAL LISTED; PRICE LIST FOR ALL WINES INCLUDED;"},{"v":"1901-431"},null,null,null,{"v":"New York Central & Hudson River R.R.."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":99},{"v":1901},{"v":2},{"v":20},{"v":"1901-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24792"},null,{"v":"CUNARD STEAM SHIP COMPANY LIMITED"},{"v":"DAILY MENU,LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ABOARD R.M.S. \"ETRURIA\""},{"v":"CARD; 4.25X6.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"PRICED WINE LIST ON BACK; \"FROM MISS E.E. PIKE\" NOTED BY FEB;"},{"v":"1906-559"},null,null,null,{"v":"Cunard Steam Ship Company Limited"},null,null,null,{"v":"complete"},{"v":"2"},{"v":89},{"v":1906},{"v":7},{"v":4},{"v":"1906-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24794"},null,{"v":"BURNET HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CINCINNATI, OH"},{"v":"FOLDER; ILLUS; COL; 4.5X6.25;"},null,{"v":"ILLUSTRATION OF HOTEL ON BACK COVER; INCLUDES HOURS OF MEALS FOR CHILDREN & NURSES, ALSO \"RAILROAD BREAKFAST;\""},{"v":"1898-074"},null,null,null,{"v":"Burnet House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1898},{"v":2},{"v":9},{"v":"1898-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24795"},null,{"v":"VICTORY HOTEL"},{"v":"NOON DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY ISAND, LAKE ERIE, OH"},{"v":"CARD; ILLUS; COL; 6.25X9.6;"},null,{"v":"ILLUSTRATION AT TOP OF MENU OF TWO COSTUMED YOUNG GIRLS; HOTEL INSIGNIA;"},{"v":"1905-501"},null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1905},{"v":6},{"v":22},{"v":"1905-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24796"},null,{"v":"ROYAL PALM HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"MIAMI BAY BISCAYNE,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 4.5 X 8;"},null,null,{"v":"1901-622"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":9},{"v":"1901-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24797"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SEASIDE WALL, ROCKS, TREES;"},{"v":"1901-845"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1901},{"v":4},{"v":6},{"v":"1901-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24798"},null,{"v":"LADIES' RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"6 PARK PLACE, NYC"},{"v":"FOLDER; 6 X 10;"},null,{"v":"WINE LIST; LADIES' AND GENTS RESTAURANT UPSTAIRS;"},{"v":"1892-078"},null,null,null,{"v":"Ladies' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":334},{"v":1892},{"v":6},{"v":1},{"v":"1892-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24799"},null,{"v":"THE EVENING WORLD STAFF"},{"v":"COMPLIMENTARY DINNER TO MR. JAMES F. GRAHAM"},{"v":"PROF"},{"v":"MORELLO'S,NEW YORK, N.Y."},{"v":"CARD;ILL;4.5X7"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ILLUSTRATION INCLUDES PORTRAIT OF JAMES F. GRAHAM"},{"v":"1888-046"},null,null,null,{"v":"The Evening World Staff"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1888},{"v":5},{"v":18},{"v":"1888-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24801"},null,{"v":"COOPER-WOLFF"},{"v":"WEDDING DAY"},{"v":"OTHER (PRIVATE HOSTS);"},{"v":"WELLINGTON, THE, CHICAGO, IL"},{"v":"BROADSIDE; ILLUS; COL; 4.5X7;"},{"v":"RITE"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; EMBOSSED VINES;"},{"v":"1898-210"},null,null,null,{"v":"Cooper Wolff"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1898},{"v":6},{"v":29},{"v":"1898-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24802"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"CHICAGO, [IL]"},{"v":"CARD; 7 X 11;"},null,{"v":"PRICED MENU;"},{"v":"1907-618"},null,null,null,{"v":"Congress Hotel Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":222},{"v":1907},{"v":6},{"v":20},{"v":"1907-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24803"},null,{"v":"BLOOMING GROVE PARK ASSOCIATION"},{"v":"MENU"},{"v":"[SOC?];"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; 5X9;"},null,{"v":"ILLUSTRATION OF MOOSE ON TOP OF MENU;"},{"v":"1897-044"},null,null,null,{"v":"Blooming Grove Park Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1897},{"v":2},{"v":9},{"v":"1897-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24806"},null,{"v":"CLINTON HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"KOKOMO, IN."},{"v":"BROADSHEET; ILLUS; 6 x 8;"},null,{"v":"ILLUS. OF HOTEL; HANDWRITTEN ADDITIONS TO MENU; INCLUDES PROPRIETOR'S NAME"},{"v":"1881-015"},null,null,null,{"v":"Clinton Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1881},{"v":5},{"v":4},{"v":"1881-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24807"},null,{"v":"COLONIAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"BROADSIDE; 4 X 7.5;"},null,null,{"v":"1901-245"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":2},{"v":2},{"v":"1901-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24810"},null,{"v":"LAUREL-IN-THE-PINES"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LAKEWOOD, NJ"},{"v":"CARD; 4.5 X 7;"},null,{"v":"NOTE ABOUT PURITY OF WATER;"},{"v":"1901-716"},null,null,null,{"v":"Laurel In The Pines"},null,null,null,{"v":"complete"},{"v":"2"},{"v":59},{"v":1901},{"v":3},{"v":20},{"v":"1901-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24812"},null,{"v":"NEW HAVEN YACHT CLUB"},{"v":"25TH ANNIVERSARY BANQUET"},{"v":"SOC;"},{"v":"TONTINE HOTEL, NEW HAVEN, CT"},{"v":"BOOKLET; ILLUS; 7 X 9.25;"},{"v":"ANNIVERSARY;"},{"v":"COCKTAILS AND CHAMPAGNE; ILLUSTRTION OF BOAT;"},{"v":"1906-866"},null,null,null,{"v":"New Haven Yacht Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1906},{"v":11},{"v":28},{"v":"1906-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24815"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; SHORELINE, ROCKS, WALL, STEAMSHIP IN BACKGROUND;"},{"v":"1901-849"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":4},{"v":6},{"v":"1901-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24816"},null,{"v":"SHOE AND LEATHE MANUFACURERS"},{"v":"BANQUET TO THE WESTERN ASSOCIAION OF SHOE WHOLESALERS"},{"v":"PROF;"},{"v":"HOTEL PFISTER, MILWAUKEE WI"},{"v":"BOOKLET; ILLUS; 5.5 X 8.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; DRAWINGS OF LEGS AND SHOES; COVER OF EMBOSSED PAPER;"},{"v":"1906-979"},null,null,null,{"v":"Shoe And Leathe Manufacurers"},null,null,null,{"v":"complete"},{"v":"10"},{"v":22},{"v":1906},{"v":12},{"v":21},{"v":"1906-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24817"},null,{"v":"LA CHAMBRE DE COMMERCE FRANCAISE DE NEW YORK"},{"v":"DINNER FOR MONSIEUR JULES CAMBON, AMBASSADEUR DE LA REPUBLIC FRANCAISE AUX ETATS-UNIS"},{"v":"GOVT;"},{"v":"DELMONICO'S"},{"v":"BOOKLET; ILLUS; COL; 4.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH;FRENCH & AMERICAN FLAGS ON COVER;"},{"v":"1898-056"},null,null,null,{"v":"La Chambre De Commerce Francaise De New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1898},{"v":1},{"v":24},{"v":"1898-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24818"},null,{"v":"OIL TRADE ASSOCIATION OF NEW YORK"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SHERRY'S [NY]"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.5;"},{"v":"OTHER (SOC?);"},{"v":"FRENCH; WINES; DRAWING OF OILFIELD ON COVER;"},{"v":"1898-401"},null,null,null,{"v":"Oil Trade Association Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1898},{"v":12},{"v":14},{"v":"1898-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24819"},null,{"v":"MR. LOUIS N. MEGARGEE"},{"v":"DINNER IN HONOR OF ABOVE"},null,{"v":"HOTEL EDOUARD, PHILADELPHIA, PA"},{"v":"FOLDER; ILLUS; 5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE; PL NOTED BY FEB; COVER ILLUS WITH STATUE OF \"JUSTICE\" AND [POLICEMAN?] METERING OUT JUSTICE; BACK ILLUS WITH MAN AND WOMAN AT A TABLE WITH THE WORDS \"SEEN & HEARD BY MEGARGEE\";"},{"v":"1905-274"},null,null,null,{"v":"Mr. Louis N. Megargee"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1905},{"v":4},{"v":12},{"v":"1905-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24821"},null,{"v":"HOTEL KNICKERBOCKER (?)"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; ILLUS; COL; 7.75 X 12;"},null,{"v":"PRICED MENU; PASTORAL ILLUSTRATION;"},{"v":"1907-031"},null,null,null,{"v":"Hotel Knickerbocker (?)"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1907},{"v":1},{"v":7},{"v":"1907-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24822"},null,{"v":"ANCIENT ACCEPTED SCOTTISH RITE OF FREEMASONRY"},{"v":"54TH ANNUAL REUNION"},{"v":"SOC;"},{"v":"VALLEY OF CINCINNATI, OH"},{"v":"CARD; ILLUS; 4 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE;"},{"v":"1906-236"},null,null,null,{"v":"Ancient Accepted Scottish Rite Of Freemasonry"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1906},{"v":2},{"v":23},{"v":"1906-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24824"},null,{"v":"NORWEGIAN GOVERNMENT"},{"v":"DINNER TO QUEEN ALEXANDRE & PRINCESS VICTORIA OF RUSSIA"},{"v":"GOV;"},{"v":"PALAIS ROYAL - CHRISTIANIA,NORWAY"},{"v":"CARD;ROYAL EMBLEM;3X5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;"},{"v":"1907-752"},null,null,null,{"v":"Norwegian Government"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1907},{"v":8},{"v":24},{"v":"1907-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24825"},null,{"v":"CRUSADER COMMANDERY NO. 56 KNIGHTS TEMPLAR"},{"v":"DINNER"},{"v":"SOC;"},{"v":"BREWSTER, NY"},{"v":"CARD; 3.25X5.75;"},{"v":"[ANNIV?];"},{"v":"WINES LISTED; PL AND DATE NOTED BY FEB;"},{"v":"1907-268"},null,null,null,{"v":"Crusader Commandery No. 56 Knights Templar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1907},{"v":2},{"v":24},{"v":"1907-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24826"},null,{"v":"ROYAL POINCIANA HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"PALM BEACH,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; 4 X 7.5;"},null,null,{"v":"1901-611"},null,null,null,{"v":"Royal Poinciana Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":3},{"v":8},{"v":"1901-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24827"},null,{"v":"CONTINENTAL HOTEL, PHILADELPHIA, PA."},{"v":"DINNER MENU"},null,{"v":"CONTINENTAL HOTEL, PHILADELPHIA, PA."},{"v":"FOLDER, ILLUS. OF HOTEL, 5.5 x 9\""},{"v":"BILL OF FARE"},{"v":"PRICED WINE LIST"},{"v":"1862-001"},null,null,null,{"v":"Continental Hotel, Philadelphia, Pa."},null,null,null,{"v":"complete"},{"v":"2"},{"v":102},{"v":1862},{"v":4},{"v":13},{"v":"1862-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24828"},null,{"v":"FEDERAL CLUB"},{"v":"FIRST ANNUAL DINNER"},{"v":"[POL]"},{"v":"DELMONICO'S [NY]"},{"v":"BOOKLET; COL; 5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"HONORING THEODORE ROOSEVELT; BLUE AND GOLD ORNAMENT ON COVER; PROGRAM INCLUDED; IN FRENCH;"},{"v":"1887-016"},null,null,null,{"v":"Federal Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1887},{"v":5},{"v":11},{"v":"1887-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24829"},null,{"v":"SOUTHERN RAILWAY INSPECTION TRIP"},{"v":"INSPECTION TRIP, DINNER"},{"v":"COMMERCIAL"},{"v":"BIRMINGHAM"},{"v":"CARD; 5.5 X 6.5;"},null,null,{"v":"1905-854"},null,null,null,{"v":"Southern Railway Inspection Trip"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1905},{"v":11},{"v":14},{"v":"1905-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24831"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"FOLDER;ILL;COL;4.5X7.25;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-782"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1901},{"v":3},{"v":28},{"v":"1901-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24832"},null,{"v":"THE WENTWORTH"},{"v":"DINNER"},null,{"v":"NEWCASTLE, RI"},{"v":"FOLDER; 5X8; ILLUS;"},null,{"v":"WINE LIST; SCHOONER; VEGETATION;"},{"v":"1880-019"},null,null,null,{"v":"The Wentworth"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":69},{"v":1880},{"v":6},{"v":29},{"v":"1880-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24833"},null,{"v":"BANCHETTISSIMO DEI GIORNALISTI"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"ROME,ITALY"},{"v":"FOLDER; ILLUS;5.75X4;"},{"v":"?"},{"v":"ENTIRE MENU IN ITALIAN;"},{"v":"1905-552"},null,null,null,{"v":"Banchettissimo Dei Giornalisti"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1905},{"v":7},{"v":8},{"v":"1905-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24835"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH MENU"},{"v":"COMMERCIAL"},{"v":"SHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"GERMAN; ILLUSTRATIONS OF STEAMER & GODDESS;"},{"v":"1900-545"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":1},{"v":27},{"v":"1900-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24836"},null,{"v":"NEW YORK BOARD OF TRADE AND TRANSPORTATION"},{"v":"ANNUAL BANQUET"},{"v":"COM; POL;"},{"v":"DELMONICO'S, [NEW YORK, N.Y.]"},{"v":"BOOKLET; ILL; 5X7;"},null,{"v":"WINES SERVED; MENU IN FRENCH; NAMES LISTED; FASTENED AT LEFT BY RIBBON;"},{"v":"1893-047"},null,null,null,{"v":"New York Board Of Trade And Transportation"},null,null,null,{"v":"complete"},{"v":"8"},{"v":30},{"v":1893},{"v":4},{"v":8},{"v":"1893-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24837"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NASSAU, BAHAMAS"},{"v":"BROADSIDE; ILLUS; COL; 6.25X12;"},null,{"v":"TABLE D'HOTE MENU; SKETCH OF HOTEL AT TOP OF MENU; [NO DATE IMPRINTED BUT \"REC'D. 13 MCH. 1901 HANDWRITTEN ON BACK;\"]"},{"v":"1901-647"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":87},{"v":1901},{"v":3},{"v":13},{"v":"1901-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24838"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; COL; 4.5 X 7;"},null,null,{"v":"1901-231"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":1},{"v":"1901-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24839"},null,{"v":"PRINCETON ALUMNI ASSOCIATION OF MARYLAND"},{"v":"TWENTY-FIRST ANNUAL DINNER"},{"v":"EDUC;"},{"v":"ARUNELLCLUB HALL, 2 W. EAGER ST. [MARYLAND]"},{"v":"FOLDER; COL; 4.5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"COCKTAILS, AND WINES WITH EACH COURSE; PRINCETON SEAL;"},{"v":"1907-237"},null,null,null,{"v":"Princeton Alumni Association Of Maryland"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1907},{"v":2},{"v":18},{"v":"1907-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24841"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"MUSICAL PROGRAM;CHURCH TOWER BACKGROUND,SHIP ON SEA,COMPANY EMBLEM ON FRONT COVER;MUSICIAN WITH INSTRUMENT ON BACK COVER;SEPARATE ENGLISH AND GERMAN MENUS LISTED;"},{"v":"1899-824"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1899},{"v":12},{"v":12},{"v":"1899-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24842"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YOK, NY"},{"v":"FOLDER; ILLUS; 6.25X9.25;"},{"v":"OTHER (DAILY MENU);"},{"v":"GENTLEMEN'S CAFE; \"AMERICAN PLAN, WITH ROOM, FOR FULL DAY'S BOARD, 50c, PER MEAL, $1.50 PER DAY, SINGLE MEALS, 75c;\" ILLUSTRATION OF HOTEL ON COVER;"},{"v":"1900-170"},null,null,null,{"v":"Broadway Central Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":189},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24843"},null,{"v":"ASSOCIATED BANKERS OF ALBUQUERQUE"},{"v":"BANQUET TENDERED TO THE VISITING BANKERS"},{"v":"COMMERCIAL"},{"v":"ALBUQUERQUE, NM"},{"v":"FOLDER; ILLUSTRED; COL; 5X6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; TOASTS (FOLLOWED BY LITERARY QUOTATIONS); COMMITTEES LISTED; DECORATIVE BORDER;"},{"v":"1906-182"},null,null,null,{"v":"Associated Bankers Of Albuquerque"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1906},{"v":2},{"v":16},{"v":"1906-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24844"},null,{"v":"KING EDWARD VII"},{"v":"BIRTHDAY DINNER"},{"v":"GOVT;"},{"v":"SANDRINGHAM, ENGLAND"},{"v":"CARD; 4 X 6;"},{"v":"RITE;"},{"v":"MENU IN FRENCH; EVENT HNDWRITTEN ON BACK;"},{"v":"1905-813"},null,null,null,{"v":"King Edward Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1905},{"v":11},{"v":9},{"v":"1905-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24845"},null,{"v":"NEW YORK BRANCH LEAGUE"},{"v":"BANQUET TENDERED TO NATIONAL LEAGUE OF COMMISSION MERCHANTS OF THE U.S."},{"v":"COMMERCIAL"},{"v":"METROPOLITAN HOTEL, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; FLORAL MOTIF & GOLD SEAL ON COVER; SILK RIBBON ATTACHMENT; INCLUDES NAMES OF LEAGUE OFFICERS, ARRANGEMENT COMMITTEE & MEMBERSHIP"},{"v":"1895-006"},null,null,null,{"v":"New York Branch League"},null,null,null,{"v":"complete"},{"v":"8"},{"v":30},{"v":1895},{"v":1},{"v":10},{"v":"1895-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24846"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS GRAF WALDERSEE"},{"v":"FOLDER; 4.5X7.0; ILLUS; COL;"},null,{"v":"COVER ILLUS MEN PLAYING SHUFFLEBOARD; CONCERT PROGRAM ON REAR COVER;"},{"v":"1900-616"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24847"},null,{"v":"ASSOCIATION OF AMERICAN PHYSICIANS"},{"v":"DINNER"},{"v":"PROF;"},{"v":"THE NEW WILLARD, WASHINGTON, DC"},{"v":"CARD; 4.25 X 6.25;"},{"v":"ANNIVERSARY (?);"},{"v":"WINES;"},{"v":"1906-464"},null,null,null,{"v":"Association Of American Physicians"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1906},{"v":5},{"v":15},{"v":"1906-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24848"},null,{"v":"ST. GEORGES SOCIETY"},{"v":"DINNER TO PERCY SANDERSON, H.B.M.C.G."},{"v":"SOC;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.5X7.2;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; ELABORATELY & BEAUTIFULLY ILLUSTRATED (FLAGS, SEALS, FLOWERS, GAME BIRDS); SILK RIBBON ATTACHMENTS"},{"v":"1894-118"},null,null,null,{"v":"St. Georges Society"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1894},{"v":12},{"v":11},{"v":"1894-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24849"},null,{"v":"KING OF SIAM"},{"v":"DINNER"},{"v":"SOC;"},{"v":"TAPLOW COURT, LONDON, ENGLAND"},{"v":"CARD; COLOR; 3.75 X 5.75;"},{"v":"OTHER (SOC);"},{"v":"NOTE BY FNB STATES THAT DINNER WAS HELD AT TAPLOW COURT WHICH WAS RENTED FROM WM. GRENFELL AND THAT TAPLOW IS ON THE THAMES 15 MILES ABOVE LONDON; PRINTED IN RED WITH GOLD CREST; FRENCH;"},{"v":"1897-248"},null,null,null,{"v":"King Of Siam"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1897},{"v":8},{"v":15},{"v":"1897-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24851"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"FOLDER;ILL;COL;5X7.5;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN;MUSICAL PROGRAM;"},{"v":"1899-720"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1899},{"v":11},{"v":16},{"v":"1899-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24852"},null,{"v":"ST. CHARLES HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MILWAUKEE, WI"},{"v":"CARD; COL; 3.75X7;"},null,{"v":"TABLE D'HOTE MENU;"},{"v":"1901-087"},null,null,null,{"v":"St. Charles Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1901},{"v":1},{"v":13},{"v":"1901-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24853"},null,{"v":"BOOTH DRAMATIC SOCIETY"},{"v":"CLOSING RECEPTION"},{"v":"PROF;"},{"v":"THE ARGYLE [?]"},{"v":"BROADSIDE;ILLUS; COL; 4.25 X 7;"},{"v":"CLOSING RECEPTION FOR 1898-99 SEASON"},null,{"v":"1899-417"},null,null,null,{"v":"Booth Dramatic Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1899},{"v":5},{"v":9},{"v":"1899-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24854"},null,{"v":"BENCH AND BAR"},{"v":"DINNER TO ROBERT TOWNSEND, ASSISTANT DISTRICT ATTORNEY, NEW YORK COUNTY"},{"v":"GOVT;"},{"v":"SAVOY, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 6.25X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; LISTS WINES SERVED WITH INDIVIDUAL COURSES; GUESTS OF HONOR LISTED; TOASTS; SONGS; COVER INCLUDES PHOTOGRAPH OF MR. TOWNSEND AND SKETCHES RELATING TO LAW AND COURT; RIBBON ATTACHMENT;"},{"v":"1906-093"},null,null,null,{"v":"Bench And Bar"},null,null,null,{"v":"complete"},{"v":"12"},{"v":21},{"v":1906},{"v":1},{"v":26},{"v":"1906-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24858"},null,{"v":"HOTEL ROYAL PALM"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY,FL"},{"v":"BROADSIDE;ILL;COL;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;LIST OF FISH TO CATCH ON BACK;"},{"v":"1901-778"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":3},{"v":28},{"v":"1901-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24859"},null,{"v":"CHAMBER OF COMMERCE OF THE STATE OF NEW YORK"},{"v":"137TH ANNUAL MEETING, LUNCHEON"},{"v":"GOVT;"},{"v":"DELMONICOS', NY"},{"v":"CARD; 4.5X7;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE LISTED;"},{"v":"1905-359"},null,null,null,{"v":"Chamber Of Commerce Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1905},{"v":5},{"v":4},{"v":"1905-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24861"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"BROADSIDE; 5.25X8.0; ILLUS; COL;"},null,{"v":"ILLUS, GARLAND WITH FOOD AND FOOD-RELATED ITEMS;"},{"v":"1900-994"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":2},{"v":12},{"v":"1900-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24864"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"MITTAGESSEN"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF HORIZON AT SEA;"},{"v":"1906-615"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":7},{"v":23},{"v":"1906-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24865"},null,{"v":"NEW YORK MEDICAL UNION"},{"v":"MENU"},{"v":"PROF;"},{"v":"HOTEL MANHATTAN, [NEW YORK, NY]"},{"v":"BROADSIDE; 4X6;"},null,null,{"v":"1897-043"},null,null,null,{"v":"New York Medical Union"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1897},{"v":2},{"v":9},{"v":"1897-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24866"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"TABLE D'HOTE DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; COL; 4X7;"},null,{"v":"TABLE D'HOTE DINNEER - $1.25;  ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1907-631"},null,null,null,{"v":"Congress Hotel Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":22},{"v":1907},{"v":6},{"v":25},{"v":"1907-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24867"},null,{"v":"SANFORD HOUSE"},{"v":"BREAKFAST"},null,{"v":"SANFORD FL"},{"v":"BROADSHEET; ILLUS; 4.5 X 5.5"},null,{"v":"HANDWRITTEN IN PENCIL; ILLUS. OF FLORIDA WILDLIFE"},{"v":"1881-028"},null,null,null,{"v":"Sanford House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1881},{"v":1},{"v":1},{"v":"1881-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24869"},null,{"v":"NEW YORK SOUTHERN SOCIETY"},{"v":"DINNER"},{"v":"SOC;"},{"v":"HOTEL SAVOY,[NY]"},{"v":"BOOKLET;ILL;COL;6.5X9.5;"},{"v":"ANNIVERSARY;13TH ANNUAL;"},{"v":"MENU IN FRENCH;NAMES LISTED;TOASTS;SONGS;2 PORTRAIT PHOTOGRAPHS;"},{"v":"1899-200"},null,null,null,{"v":"New York Southern Society"},null,null,null,{"v":"complete"},{"v":"16"},{"v":19},{"v":1899},{"v":2},{"v":22},{"v":"1899-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24870"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"U.S.M.S. NEW YORK"},{"v":"CARD; 4.0X6.25; ILLUS;"},null,{"v":"ILLUS, FLAG WITH EAGLE;"},{"v":"1900-751"},null,null,null,{"v":"U.S.M.S. New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":2},{"v":5},{"v":"1900-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24871"},null,{"v":"DENNETT'S"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PARK ROW, NYC"},{"v":"CARD; 5 X 9;"},null,{"v":"NOTE STATES THAT WATER IS FILTERED AND GUARANTEED PURE;"},{"v":"1895-120"},null,null,null,{"v":"Dennett's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":74},{"v":1895},{"v":1},{"v":1},{"v":"1895-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24872"},null,{"v":"SIEGEL-COOPER CO."},{"v":"LUNCHEON"},{"v":"COM"},{"v":"6TH AVE.,I8&19 ST.,NY"},{"v":"BROADSHEET; COL; 7 X 11;"},null,{"v":"ALL PRICES INCLUDED; DESCRIPTION OF VARIOUS DEPARTMENTS ON BACK OF MENU;"},{"v":"1901-748"},null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1901},{"v":3},{"v":25},{"v":"1901-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24874"},null,{"v":"MEMBERS OF THE BAR OF DAUPHIN COUNTY PENNSYLVANIA"},{"v":"DINNER TO HONOURABLE JOHN B.MCPHERSON"},{"v":"PROF;"},{"v":"HARRISBURG CLUB"},{"v":"BOOKLET;ILLUS;COL;5.5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"LEATHER COVER WITH MOIRE LINING;PHOTOGRAPH OF JOHN McPHERSON;WINES SERVED;TOASTS;NAMES LISTED;"},{"v":"1899-279"},null,null,null,{"v":"Members Of The Bar Of Dauphin County Pennsylvania"},null,null,null,{"v":"complete"},{"v":"20"},{"v":28},{"v":1899},{"v":3},{"v":30},{"v":"1899-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24875"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP SURROUNDED BY SMALLER BOATS AT SEA;"},{"v":"1901-934"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1901},{"v":4},{"v":16},{"v":"1901-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24876"},null,{"v":"CHILDS' LUNCH ROOMS"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NY CITY"},{"v":"BROADSHEET; ILLUS; COL; 6 X 10;"},{"v":"DAILY"},null,{"v":"1900-700"},null,null,null,{"v":"Childs' Lunch Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":101},{"v":1900},{"v":2},{"v":2},{"v":"1900-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24877"},null,{"v":"DRY-GOODS FRIENDS OF MR.WILLIAM F. KING"},{"v":"TESTIMONIAL DINNER"},{"v":"COM"},{"v":"MERCHANTS' CLUB"},{"v":"FOLDER; ILL; 5.5X8"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ILLUSTRATION ON FRONT COVER INCLUDES PORTRAIT POSSIBLY OF WILLIAM F. KING; MR. G.C.CLARKE IN RAISED ELABORATE LETTERS ON BOTTOM LEFT OF FRONT COVER; FRENCH MENU WITH SOME ITEMS BADLY SPELLED"},{"v":"1891-049"},null,null,null,{"v":"Dry Goods Friends Of Mr.William F. King"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1891},{"v":5},{"v":6},{"v":"1891-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24878"},null,{"v":"OLD GUARD ALBANY ZOUAVE CADETS"},{"v":"EIGHTH ANNUAL BANQUET"},{"v":"SOC, MIL"},{"v":"FORT ORANGE CLUB"},{"v":"BOOKLET; ILL; 5.5X6.5"},{"v":"OTHER"},{"v":"FRENCH MENU; FASTENED AT LEFT BY TWISTED CORD; TWO COPIES IDENTICAL EXCEPT FOR ILLUSTRATION ON FRONT COVER"},{"v":"1891-125"},null,null,null,{"v":"Old Guard Albany Zouave Cadets"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1891},{"v":12},{"v":3},{"v":"1891-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24879"},null,{"v":"OTTER SWIMMING CLUB"},{"v":"MENU"},{"v":"SOC;"},{"v":"THE GRAND HOTEL, BRIGHTON, [?ENGLAND?]"},{"v":"BROADSIDE; 3.25X5;"},null,{"v":"SCALLOPPED EDGE"},{"v":"1895-143"},null,null,null,{"v":"Otter Swimming Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1895},{"v":8},{"v":15},{"v":"1895-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24880"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 4.75X9;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-656"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":3},{"v":14},{"v":"1901-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24882"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK-LUNCHEON"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5.5 X 8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP;SEVERAL ILLUSTRATIONS OF SHIPS AND HAMBURG- AMERIKA LOGO;"},{"v":"1906-639"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1906},{"v":7},{"v":26},{"v":"1906-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24883"},null,{"v":"SQUANTUM ASSOCIATION"},{"v":"GEORGE WASHINGTON'S BIRTHDAY"},{"v":"SOC;"},{"v":"SQUANTUM, RI"},{"v":"FOLDER; ILLUS; 3.75X4.5;"},{"v":"PAT;"},{"v":"SEAL ON COVER;"},{"v":"1901-461"},null,null,null,{"v":"Squantum Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1901},{"v":2},{"v":22},{"v":"1901-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24884"},null,{"v":"HOTEL VENDOME"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BOSTON, MA"},{"v":"CARD; 4X6.25;"},null,null,{"v":"1905-713"},null,null,null,{"v":"Hotel Vendome"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1905},{"v":9},{"v":26},{"v":"1905-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24885"},null,{"v":"HOTEL CHAMBERLIN"},{"v":"EASTER DINNER"},{"v":"COMMERCIAL"},{"v":"FORTRESS MONROE, VA"},{"v":"CARD; 6 X 9;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"SILVER LOGO;"},{"v":"1905-302"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1905},{"v":4},{"v":23},{"v":"1905-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24886"},null,{"v":"CHICAGOS STATIONERS ASSOCIATION"},{"v":"FOURTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"GRAND PACIFIC HOTEL, CHICAGO, IL"},{"v":"BOOKLET; 6 X 6;"},{"v":"ANNIVERSARY;"},{"v":"COCKTAILS; ORNAMENTAL PAPER; MUSIC;"},{"v":"1906-047"},null,null,null,{"v":"Chicagos Stationers Association"},null,null,null,{"v":"complete"},{"v":"16"},{"v":18},{"v":1906},{"v":1},{"v":13},{"v":"1906-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24887"},null,{"v":"NEW YORK ASSOCIATION ALUMNI UNIVERSITY OF VIRGINIA"},{"v":"ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"WALDORF-ASTORIA,THE,[NEW YORK,NY?]"},{"v":"CARD;ILL;4.25X6.25;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH MENU;WINE LIST;"},{"v":"1901-914"},null,null,null,{"v":"New York Association Alumni University Of Virginia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1901},{"v":4},{"v":3},{"v":"1901-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24888"},null,{"v":"VICTOR BARACCA REST;"},{"v":"COMPLETE MENU"},{"v":"COMMERCIAL"},{"v":"NYC"},{"v":"FOLDER; 6X9.5;"},{"v":"DAILY"},{"v":"ALL ITEMS PRICED; MOSTLY HANDWRITTEN; COMPLETE WINE LIST ON BACK;"},{"v":"1906-136"},null,null,null,{"v":"Victor Baracca Rest;"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":327},{"v":1906},{"v":2},{"v":7},{"v":"1906-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24889"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; COL; 4.5X7.25;"},null,{"v":"HOTEL SEAL ON COVER;"},{"v":"1901-438"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1901},{"v":2},{"v":21},{"v":"1901-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24890"},null,{"v":"SIEGEL COOPER CO."},{"v":"QUICK LUNCHEON, AFTERNOON TEA"},{"v":"COMMERCIAL"},{"v":"SIXTH AVENUE, NEW YORK"},{"v":"FOLDER; COL; 7 X 10;"},null,{"v":"PRICED MENU; BLUE STOCK; STORE DIRECTORY ON BACK COVER;"},{"v":"1906-753"},null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":222},{"v":1906},{"v":10},{"v":12},{"v":"1906-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24891"},null,{"v":"CIE. GLE. TRANSATLANTIQUE"},{"v":"DINER/DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD \"LA PROVENCE\""},{"v":"CARD; ILLUS; COL; 8X6;"},null,{"v":"MENU IN FRENCH AND ENGLISH; ILLUSTRATION OF CATHEDRALE DE CHARTRES AND STEAMSHIP ON COVERS;"},{"v":"1907-509"},null,null,null,{"v":"Cie. Gle. Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":39},{"v":1907},{"v":5},{"v":16},{"v":"1907-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24892"},null,{"v":"FRIENDS OF HON.JOHN P. WINDOLPH"},{"v":"BANQUET AND RECEPTION"},{"v":"POL;"},{"v":"ARENA,NEW YORK,NY"},{"v":"FOLDER;ILL;COL;4.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES SERVED;TOASTS LISTED;"},{"v":"1897-099"},null,null,null,{"v":"Friends Of Hon.John P. Windolph"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1897},{"v":3},{"v":26},{"v":"1897-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24896"},null,{"v":"MRS. G.H. GUNDRY"},{"v":"DINNER"},{"v":"SOC;"},{"v":"WALDROF-ASTOIA, NEW YORK"},{"v":"FOLDR; ILLUS; COL; 4.5 X 7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CHAMPAGNE; MENU IN FRENCH; ILLUSTRATION OF MEDIEVAL MUSICIANS;"},{"v":"1907-900"},null,null,null,{"v":"Mrs. G.H. Gundry"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1907},{"v":10},{"v":18},{"v":"1907-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24897"},null,{"v":"N.Y.&P.R.S.S.CO. - U.S.M.S. COAMO"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; FLAG EMBLEM; 4.5X6.5;"},{"v":"DAILY"},null,{"v":"1905-568"},null,null,null,{"v":"N.Y.&P.R.S.S.Co.   U.S.M.S. Coamo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1905},{"v":7},{"v":13},{"v":"1905-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24899"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-917"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":4},{"v":14},{"v":"1901-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24901"},null,{"v":"VETERANS OF THE 7TH REGIMENT"},{"v":"CELEBRATION OF THE SIXTY-NINTH ANNIVERSARY OF THE FORMATION OF THE REGIMENT AND THE THIRTY -SECOND ANNIVERSARY OF ITS DEPARTURE FOR WASHINGTON AT THE OUTBREAK OF THE WAR"},{"v":"MIL;"},{"v":"DELMONICO'S, [NEW YORK,N.Y.]"},{"v":"BOOKLET; ILL; 5X8;"},{"v":"ANNIVERSARY;"},{"v":"MARKER OF SITE OF ORGANIZATION OF THE 7TH REGIMENT REPRODUCED; MENU IN FRENCH; OUTER COVERS OF PARCHMNENT LIKE PAPER; FASTENED AT LEFT BY RED WHITE AND BLUE CORDS;"},{"v":"1893-051"},null,null,null,{"v":"Veterans Of The 7th Regiment"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1893},{"v":4},{"v":19},{"v":"1893-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24903"},null,{"v":"(HENRY IRVING ?)"},{"v":"BREAKFAST"},{"v":"OTHER,PRIVATE INDIVIDUAL"},{"v":"DELMONICO [NY]"},{"v":"CARD;3.25X5.5"},{"v":"OTHER,[PRIOR TO DEPARTURE FOR ENGLAND]"},{"v":"HANDWRITTEN NOTE OF DATE,OCCASION,SPONSOR;SLIGHTLY RAISED FLOWER AND STEM IN LEFT CORNER;MENU IN FRENCH"},{"v":"1884-007"},null,null,null,{"v":"Henry Irving ?"},null,null,null,{"v":"under review"},{"v":"2"},{"v":29},{"v":1884},{"v":4},{"v":29},{"v":"1884-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24904"},null,{"v":"PROFESSOR CESARE VIVANTE"},{"v":"DINNER IN HONOR OF ABOVE"},{"v":"[SOC?];"},{"v":"ALBERGO MODERNO, ROME, ITALY"},{"v":"CARD; ILLUS; COL; 4.75X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN ITALIAN;"},{"v":"1908-111"},null,null,null,{"v":"Professor Cesare Vivante"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1908},{"v":2},{"v":2},{"v":"1908-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24905"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 4.75X9;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-535"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":3},{"v":2},{"v":"1901-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24906"},null,{"v":"MISS CHARLIE SMITH"},{"v":"DINNER PARTY"},{"v":"OTHER (PRIVATE HOSTESS);"},{"v":"GARCIA'S PLACE, THE GRAND ORIENT, YBOR CITY, FL"},{"v":"FOLDER; ILLUS; COL; 3.75X5.6;"},{"v":"OTHER (PRIVATE DINNER PARTY);"},{"v":"MENU IN PORTUGUESE; INCLUDES WINE LIST; COVER IS MADE UP OF CUT-OUT FLOWERS; RIBBON ATTACHMENT;"},{"v":"1907-358"},null,null,null,{"v":"Miss Charlie Smith"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1907},{"v":4},{"v":8},{"v":"1907-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24907"},null,{"v":"GRAND HOTEL KAISERHOF"},{"v":"INDEPENDENCE DAY DINNER"},{"v":"COMMERCIAL"},{"v":"BAD-NAUHEIM, GERMANY"},{"v":"FOLDER; ILLUS; COL; 7.6X10"},{"v":"PAT;"},{"v":"MENU IN FRENCH; SEVERAL COURSES FOLLOWED BY AMERICAN DESCRIPTIONS; INCLUDES MUSIK PROGRAMM; AMERICAN REVOLUTION MOTIF ON COVER;"},{"v":"1907-651"},null,null,null,{"v":"Grand Hotel Kaiserhof"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1907},{"v":7},{"v":4},{"v":"1907-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24908"},null,{"v":"MUNICIPAL GRANT MONUMENT COMMITTEE"},{"v":"LUNCH"},{"v":"PATR;"},{"v":"HOTEL CLAREMONT"},{"v":"CARD;4X7;"},{"v":"ANNIVERSARY;"},{"v":"ANNIVERSARY OF GRANT'S BIRTHDAY;WINES SERVED;"},{"v":"1897-138"},null,null,null,{"v":"Municipal Grant Monument Committee"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1897},{"v":4},{"v":27},{"v":"1897-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24910"},null,{"v":"THOMAS DIMOND"},{"v":"DINNER FOR BOND COMMITTEE AND OFFICERS OF THE COLONIAL CLUB"},{"v":"SOC;"},{"v":"COLONIAL CLUB"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"GUEST'S NAME (GEORGE C. CLARKE) PAINTED IN GOLD ON COVER; WINES;"},{"v":"1893-028"},null,null,null,{"v":"Thomas Dimond"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1893},{"v":2},{"v":25},{"v":"1893-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24911"},null,{"v":"HOTEL ROYAL PALM"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; 4.5 X 7.75;"},null,{"v":"LOGO; SWIMMING POOL; ENTERTAINMENTBY MAGICIAN;"},{"v":"1901-581"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":3},{"v":6},{"v":"1901-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24912"},null,{"v":"RED STAR LINE - S.S.FRIESLAND"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE"},{"v":"BROADSHEET; ILLUS; 5 X 8;"},null,{"v":"MENU HANDWRITTEN; COMPLETE WINE LIST WITH PRICES ON BACK;"},{"v":"1900-101"},null,null,null,{"v":"Red Star Line   S.S.Friesland"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24913"},null,{"v":"ROYAL POINCIANA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"PALM BEACH, FL"},{"v":"CARD; ILLUS; COL; 4X7.25;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-667"},null,null,null,{"v":"Royal Poinciana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":3},{"v":15},{"v":"1901-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24914"},null,{"v":"NEW YORK SOUTHERN SOCIETY"},{"v":"15TH ANNUAL DINNER"},{"v":"SOC;"},{"v":"SAVOY HOTEL, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 7X5.5;"},{"v":"PAT;"},{"v":"FRENCH; TOASTS; COMMITTE AND OFFICERS LISTED; SONGSHEET; SKETCHES ABOVE MENU & TOASTS; SILK CORD ATTACHEMENT;"},{"v":"1901-449"},null,null,null,{"v":"New York Southern Society"},null,null,null,{"v":"complete"},{"v":"18"},{"v":16},{"v":1901},{"v":2},{"v":22},{"v":"1901-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24915"},null,{"v":"HIGH COMMISSIONERS OF HER BRITANNIC MAJESTY"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"SHOREHAM, THE, WASHINGINTON, D.C."},{"v":"BOOKLET; ILLUS; COL; 5X7.5;"},null,{"v":"INCLUDES WINE LIST; INCLUDES NAMES OF HIGH COMMISSIONERS; BRITISH FLAG ON FRONT COVER, AMERICAN FLAG ON BACK COVER; SILK RIBBON ATTACHMENT;"},{"v":"1898-409"},null,null,null,{"v":"High Commissioners Of Her Britannic Majesty"},null,null,null,{"v":"complete"},{"v":"12"},{"v":19},{"v":1898},{"v":12},{"v":19},{"v":"1898-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24916"},null,{"v":"THE TRIBUNE STAFF"},{"v":"SECOND ANNUAL DINNER"},{"v":"COM"},{"v":"(CHICAGO, ILL)"},{"v":"FOLDER;ILL; 4.75X7"},{"v":"SECULAR HOLIDAY"},{"v":"SYLVESTER NIGHT L890 PRINTED; ILLUSTRATION ON INSIDE BACK COVER INCLUDED TEXT HAIL 1891 AND SYLVESTER NIGHT; HANDWRITTEN ON FRONT COVER JAN 1, 1891"},{"v":"1891-002"},null,null,null,{"v":"The Tribune Staff"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1891},{"v":1},{"v":1},{"v":"1891-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24917"},null,{"v":"CAFETERIA-LUNCH"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"57 BROAD STREET, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6X9.5;"},{"v":"OTHER (DAILY MENU);"},{"v":"SPECIALS WRITTEN IN FADED LAVENDAR INK; MOOSE ILLUSTRATION ON BACK COVER;"},{"v":"1900-550"},null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":97},{"v":1900},{"v":1},{"v":27},{"v":"1900-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24918"},null,{"v":"LOGAN HOUSE"},{"v":"NEW YEAR'S DAY DINNER"},{"v":"COMMERCIAL"},{"v":"ALTOONA, PA"},{"v":"CARD; ILLUS; COL; 6X7;75;"},{"v":"SECULAR HOLIDAY;"},{"v":"WINTER SCENE SKETCH AT TOP;"},{"v":"1901-0009"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24919"},null,{"v":"STAGSHAW HOUSE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"CORBRIDGE, [ENGLAND?]"},{"v":"CARD; ILLUS; COL; 3.75X5.75;"},null,{"v":"MENU IN FRENCH; \"CONSOMME ON LEAVING\" NOTED ON BOTTOM;"},{"v":"1907-090"},null,null,null,{"v":"Stagshaw House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1907},{"v":1},{"v":16},{"v":"1907-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24920"},null,{"v":"WINDSOR HOTEL"},{"v":"DINNER"},null,{"v":"JACKSONVILLE, FL"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},null,{"v":"PALE BLUE; WINTER SCENE; BIRD; FLOWERS; WINE LIST; OPEN DEC.TO MAY;"},{"v":"1882-011"},null,null,null,{"v":"Windsor Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":96},{"v":1882},{"v":1},{"v":5},{"v":"1882-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24922"},null,{"v":"HOTEL MEN'S MUTUAL BENEFIT AASOCIATION"},{"v":"LUNCHEON TO HOTEL MEN'S MUTUAL BENEFIT ASSOCIATION"},{"v":"PROF;"},{"v":"CHICAGO BEACH HOTEL"},{"v":"FOLDER; COL;  4 X 5.75;"},{"v":"ANNIVERSARY;"},{"v":"BLUE; CREST;  WINES; SEPARATE CARD FOR  AFTER DINNER PROGRAM WITH NOTE STATING THAT THERE WILL BE TRANSPORTATION TO VAN BUREN STREET AT MIDNIGHT;"},{"v":"1899-438"},null,null,null,{"v":"Hotel Men's Mutual Benefit Aasociation"},null,null,null,{"v":"complete"},{"v":"6"},{"v":14},{"v":1899},{"v":5},{"v":23},{"v":"1899-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24926"},null,{"v":"UNIONE PANETTIERI ITALIANI"},{"v":"BANCHETTO"},null,{"v":"HOTEL COLOMBO,[NY]"},{"v":"CARD;"},null,{"v":"ITALIAN MENU WITH 1/2 BOTTLE OF WINE;PRICED WINE LIST ON BACK;"},{"v":"1899-900"},null,null,null,{"v":"Unione Panettieri Italiani"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":20},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24927"},null,{"v":"FRAUNCES' TAVERN"},{"v":"BANQUET TO REPRESENTATIVES OF THE PRESS OF NEW YORK CITY"},{"v":"COMMERCIAL"},{"v":"FRAUNCES'TAVERN, NEW YORK"},{"v":"FOLDER; ILLUS; COL; 5.5 X 7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MARTINIS, AND WINS WITH EACH COURSE; MENU IN FRENCH; ILLUSTRATIONS OF WASHINGTON, FLAGS, AND FIFE AN DRUM CORPS;"},{"v":"1907-523"},null,null,null,{"v":"Fraunces' Tavern"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1907},{"v":5},{"v":18},{"v":"1907-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24928"},null,{"v":"CAFE DES AMBASSADEURS"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"108-110 WEST 38TH STREET, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 7X11;"},null,{"v":"PRICED WINE LIST; MENU IN COMBINATION OF FRENCH AND ENGLISH;"},{"v":"1905-456"},null,null,null,{"v":"Cafe Des Ambassadeurs"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":419},{"v":1905},{"v":6},{"v":11},{"v":"1905-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24929"},null,{"v":"REPUBLICAN DISTRICT COMMITTEE OF THE 29TH ASSEMBLY DISTRICT"},{"v":"COMPLIMENTARY BANQUET TO HON. ROBERT C. MORRIS,PRES."},{"v":"POL;"},{"v":"SAVOY HOTEL.NY"},{"v":"BOOKLET; RIBBON TRIM; PHOTO;5 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ALL SPEAKERS LISTED; COMMITTEE MEMBERS LISTED; SEATING LIST ON SEPARATE FOLDER INCLUDED;"},{"v":"1901-602"},null,null,null,{"v":"Republican District Committee Of The 29th Assembly District"},null,null,null,{"v":"complete"},{"v":"12"},{"v":12},{"v":1901},{"v":3},{"v":8},{"v":"1901-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24930"},null,{"v":"REVERE HOUSE"},{"v":"DAILY MENU, DINNER"},null,{"v":"BOSTON,MA."},{"v":"ILLUS. FOLDER"},null,{"v":"INCLUDES WINE LIST"},{"v":"1862-01"},null,null,null,{"v":"Revere House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":186},{"v":1862},{"v":4},{"v":9},{"v":"1862-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24932"},null,{"v":"(MAJESTIC HOTEL)"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},null,{"v":"BOOKLET; 4.25X7.5;"},{"v":"OTHER (DAILY HOTEL MENU);"},{"v":"(SPONSOR, EVENT & DATE INFO SUPPLIED BY FLB); SILK CORD ATTACHMENT;"},{"v":"1900-649"},null,null,null,{"v":"Majestic Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"16"},{"v":423},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24934"},null,{"v":"HOTEL MAJESTIC"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"CARD;4.5X7.25;"},{"v":"DAILY;"},{"v":"PRICED MENU;"},{"v":"1900-579"},null,null,null,{"v":"Hotel Majestic"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":65},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24936"},null,{"v":"THE CINCINNATI IN THE STATE OF NEW YORK"},{"v":"159TH ANNIVERSARY OF WASHINGTON'S BIRTH"},{"v":"POL;"},{"v":"PLAZA HOTEL, NY"},{"v":"FOLDER; 4.74 X 7.25"},{"v":"(COMMEMORATIVE);"},{"v":"GOLD SEAL ON COVER; FRENCH; TOASTS;"},{"v":"1891-026"},null,null,null,{"v":"The Cincinnati In The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1891},{"v":2},{"v":23},{"v":"1891-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24937"},null,{"v":"SOCIETY OF COLONIAL WARS"},{"v":"DINNER,4TH ANNUAL"},{"v":"MIL;"},{"v":"DELMONICO'S,[NEW YORK, N.Y.]"},{"v":"BOOKLET;ILLUS;5X7;"},{"v":"PATRIOTIC HOLIDAY;(164TH ANNIVERSARY OLD STYLE OF THE BIRTH OF COLONEL GEORGE WASHINGTON;"},{"v":"WINES SERVED; TWO COPIES;"},{"v":"1896-031"},null,null,null,{"v":"Society Of Colonial Wars"},null,null,null,{"v":"complete"},{"v":"6"},{"v":23},{"v":1896},{"v":2},{"v":11},{"v":"1896-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24938"},null,{"v":"TRUSTEES OF THE MISSOUI BOTANICAL GARDEN"},{"v":"THIRD ANNUAL BANQUET"},{"v":"PROF;"},{"v":"MERCANTILE CLUB, ST.LOUIS MO"},{"v":"CARD, ILLUS; 5.5 X 9;"},{"v":"OTHER (COMMEMORATIVE);"},{"v":"LEAVES SURROUNDING POTRAIT OF FOUNDER?; WINES;"},{"v":"1892-074"},null,null,null,{"v":"Trustees Of The Missoui Botanical Garden"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1892},{"v":5},{"v":19},{"v":"1892-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24939"},null,{"v":"POLYTECHNIC LODGE & ROBERT MITCHELL LODGE"},{"v":"DINNER"},{"v":"SOC;"},{"v":"CECIL HOTEL,STRAND,W.C."},{"v":"BOOKLET;ILLUS;COL;3.75X6;"},{"v":"ANNUAL LADIES NIGHT;"},{"v":"MENU IN FRENCH;LIST OF SPEAKERS & MUSIC PROGRAM;"},{"v":"1906-772"},null,null,null,{"v":"Polytechnic Lodge & Robert Mitchell Lodge"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1906},{"v":10},{"v":20},{"v":"1906-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24941"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;"},{"v":"OTHER (DAILY);"},{"v":"3 LUNCH MENUS WITH DIFFERENT ITEMS ON SEPARATE CARDS;SEPARATE LISTING IN GERMAN AND ENGLISH;SEE 262 AND 263;ATTACHED POSTCARD WITH PERFORATIONS MEANT TO BE DETACHED;"},{"v":"1899-264"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1899},{"v":3},{"v":17},{"v":"1899-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24942"},null,{"v":"HOTEL ST. REGIS"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK CITY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN FRENCH AND IN ENGLISH;"},{"v":"1907-019"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":182},{"v":1907},{"v":1},{"v":2},{"v":"1907-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24943"},null,{"v":"INTERNATIONAL ASSOCIATION OF MACHINISTS"},{"v":"BANQUET IN HONOR OF GRAND LODGE OFFICERS"},{"v":"COMMERCIAL"},{"v":"NATIONAL RIFLES ARMORY,WASHINGTON,D.C."},{"v":"FOLDER;ILL;4.5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"TOASTS;NAMES LISTED;"},{"v":"1899-709"},null,null,null,{"v":"International Association Of Machinists"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1899},{"v":11},{"v":14},{"v":"1899-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24944"},null,{"v":"ANCIENT ACCEPTED SCOTTISH RITE"},{"v":"FESTIVAL REUNION"},{"v":"SOC;"},{"v":"MASONIC HALL, NEW YORK, NY"},{"v":"CARD; COL; 4X6.25;"},{"v":"ANNIVERSARY;"},{"v":"WINE LISTED; PL NOTED BY FEB; PRINTED ON LIGHT GREEN STOCK;"},{"v":"1906-485"},null,null,null,{"v":"Ancient Accepted Scottish Rite"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1906},{"v":5},{"v":25},{"v":"1906-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24945"},null,{"v":"ASTOR HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK CITY"},{"v":"FOLDER; ILLUS; 7 X 11;"},null,{"v":"ILLUS. OF HOTEL; PRICED MENU  AND WINE LIST;"},{"v":"1892-069"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":474},{"v":1892},{"v":5},{"v":8},{"v":"1892-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24948"},null,{"v":"WESTMINSTER KENNEL CLUB"},{"v":"LUNCHEON"},{"v":"SOC;"},{"v":"MADISON SQUARE GARDER, [NEW YORK]"},{"v":"CARD; ILLUS; 4.5 X 10;"},{"v":"ANNIVERSARY;"},{"v":"WINE AND CHAMPAGNE; DRAWING OF DOG'S HEAD;"},{"v":"1906-164"},null,null,null,{"v":"Westminster Kennel Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1906},{"v":2},{"v":12},{"v":"1906-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24949"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"MADISON SQUARE, NEW YORK"},{"v":"CARD; 4.25 X 7;"},null,null,{"v":"1907-049"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24951"},null,{"v":"HOTEL ROYAL PALM"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MIAMI, FLORIDA"},{"v":"BOOKLET; ILLUS;RIBBON TRIM; 6.25 X 8;"},{"v":"PATRIOTIC HOLIDAY;"},null,{"v":"1898-103"},null,null,null,{"v":"Hotel Royal Palm"},null,null,null,{"v":"complete"},{"v":"8"},{"v":40},{"v":1898},{"v":2},{"v":22},{"v":"1898-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24952"},null,{"v":"WALTON'S OLD HOMESTEAD OYSTER AND CHOP HOUSE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"245 EIGHTH AVENUE, NEW YORK"},{"v":"FOLDER; COL; 7 X 11;"},null,{"v":"PRICED MENU; ORANGE STOCK;"},{"v":"1906-683"},null,null,null,{"v":"Walton's Old Homestead Oyster And Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":467},{"v":1906},{"v":8},{"v":30},{"v":"1906-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24953"},null,{"v":"SOCIETA'LA PIEMONTESE"},{"v":"[DINNER] FOR THE INAUGURATION OF BATTESIMO OF BANDIERE"},{"v":"SOC;"},{"v":"HOTEL LASSARE, ROSEBANK, S.I.,N.Y."},{"v":"FOLDER; 5.5X4.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PROGRAM FROM 4PM TO MIDNIGHT PRINTED; ALL MATERIAL INCLUDING MENU IN ITALIAN; WINE SERVED; PAID WINE LIST;"},{"v":"1896-024"},null,null,null,{"v":"Societa'la Piemontese"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":42},{"v":1896},{"v":1},{"v":27},{"v":"1896-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24954"},null,{"v":"HOTEL NETHERLAND"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YOK"},{"v":"CARD; BROADSHEET; 6.25 X 11;"},null,{"v":"PRICED MENU; PRICED WINE LIST; CREST (OF NETHELANDS?)"},{"v":"1896-205"},null,null,null,{"v":"Hotel Netherland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":381},{"v":1896},{"v":11},{"v":12},{"v":"1896-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24956"},null,{"v":"NEW YORK CENTRAL & HUDSON RIVER R.R. DINING CAR SERVICE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS; 5.5 X 7;"},null,{"v":"ILLUSTRATION OF GRAND CENTRAL STATION ON FRONT AND RIVER SCENE ON BACK; PRIX FIXE MENU; PRICED WINE LIST; COPY OF MENU AVAILABLE IN AN ENVELOPE FOR MAILING; TRAIN NUMBER AND DATE PRINTED ON BOTTOM OFMENU;"},{"v":"1900-433"},null,null,null,{"v":"New York Central & Hudson River R.R. Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":89},{"v":1900},{"v":1},{"v":20},{"v":"1900-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24957"},null,{"v":"VICTORY HOTEL"},{"v":"EVENING DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY ISLAND, LAKE ERIE, OH"},{"v":"CARD; ILLUS; COL; 4.6X6.25;"},null,{"v":"PHOTO AT TOP OF MENU OF GUESTS DEPARTING FOR THE BATHING BEACH; HOTEL LOGO AT TOP;"},{"v":"1905-497"},null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1905},{"v":6},{"v":21},{"v":"1905-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24958"},null,{"v":"PACIFIC MAIL STEAMSHIP CO."},{"v":"BILL OF FARE"},{"v":"COM"},{"v":"STEAMSHIP COLON, NEW YORK TO COLON"},{"v":"FOLDER; ILLUS; 5 x 8;"},null,{"v":"DECORATIVE BORDER; MENU IS HANDWRITTEN; INCLUDES NAME OF CAPTAIN AND GUESTS AT HIS TABLE"},{"v":"1886-07"},null,null,null,{"v":"Pacific Mail Steamship Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1886},{"v":2},{"v":16},{"v":"1886-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24959"},null,{"v":"HASKIN'S RESTAURANT"},{"v":"DINNER,BREAKFAST AND A LA CARTE"},{"v":"COMMERCIAL"},{"v":"117WEST 34TH STREET,NEW YORK,NY"},{"v":"FOLDER;5.5X9;"},{"v":"DAILY;"},{"v":"NO SMOKING;"},{"v":"1900-1197"},null,null,null,{"v":"Haskin's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":137},{"v":1900},{"v":2},{"v":21},{"v":"1900-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24960"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-978"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":84},{"v":1901},{"v":4},{"v":22},{"v":"1901-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24961"},null,{"v":"HOTEL CADILLAC"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"DETROIT,MI"},{"v":"CARD;ILL;COL;7.75X5.5;"},{"v":"OTHER (DAILY);"},null,{"v":"1896-234"},null,null,null,{"v":"Hotel Cadillac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1896},{"v":12},{"v":6},{"v":"1896-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24962"},null,{"v":"POLAND SPRING HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"FOLDER;ILL;COL;5.5X7;"},{"v":"SUNDAY"},{"v":"PHOTOGRAPH OF DINNING ROOM ON BACK COVER;"},{"v":"1899-573"},null,null,null,{"v":"Poland Spring House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":118},{"v":1899},{"v":9},{"v":17},{"v":"1899-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24963"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIESLAND"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"PRICED WINE LIST; RATES OF EXCHANGE FOR SETTLEMEN OF WINE BILLS; WINE LIST PRICES LISTED IN FRANCS; HANDWRITTEN; ILLUSTRATION IN DARK GREEN OF STEAMER AND LIFEBOAT;"},{"v":"1900-072"},null,null,null,{"v":"Red Star Line"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":1},{"v":7},{"v":"1900-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24964"},null,{"v":"HARVARD DENTAL SCHOOL"},{"v":"TWENTIETH ANNIVERSARY"},{"v":"EDUC;"},{"v":"THE VENDOME, [BOSTON, MA?]"},{"v":"FOLDER; 2.50 x 5;"},{"v":"OTHER {ANNIVERSARY};"},{"v":"SILK RIBBON ATTACHMENTS"},{"v":"1889-026"},null,null,null,{"v":"Harvard Dental School"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1889},{"v":3},{"v":11},{"v":"1889-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24965"},null,{"v":"PIETRO CAPOZZOLI & LINA DE OPTATIS"},{"v":"DINNER"},{"v":"SOC;"},{"v":"COLOMBO HOTEL,149 BLEECKER ST. NY"},{"v":"FOLDER; ILLUS; COL; 3.5 X 4.5;"},{"v":"WEDDING DINNER"},{"v":"ENTIRE INVITATION IN ITALIAN;"},{"v":"1899-468"},null,null,null,{"v":"Pietro Capozzoli & Lina De Optatis"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1899},{"v":6},{"v":11},{"v":"1899-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24966"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 3.75X7.5;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-527"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":3},{"v":1},{"v":"1901-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24967"},null,{"v":"HOLLAND-AMERICA LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S.ROTTERDAM"},{"v":"CARD;"},{"v":"DAILY;"},{"v":"PAID WINE LIST ON BACK;"},{"v":"1899-378"},null,null,null,{"v":"Holland America Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1899},{"v":4},{"v":21},{"v":"1899-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24968"},null,{"v":"PONTCHARTRAIN HOTEL"},{"v":"OPENING DINNER OF HOTEL"},{"v":"COMMERCIAL"},{"v":"[DETROIT, MI]"},{"v":"BOOKLET; ILLUS; COL; 7X10;"},{"v":"OTHER (OPENING OF HOTEL);"},{"v":"MENU IN FRENCH; INCLUDES REPRODUCTION OF DINNER SERVED TO KING LOUIS IN THE CHATEAU OF PONTCHARTRAIN IN THE YEAR 1616; DECORATIVE WREATHS THROUGHOUT MENU; SEAL ON COVER; RIBBON ATTACHMENT; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1907-924"},null,null,null,{"v":"Pontchartrain Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1907},{"v":10},{"v":29},{"v":"1907-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24969"},null,{"v":"GRIDIRON CLUB"},{"v":"SPECIAL DINNER"},{"v":"MILIT;"},{"v":"GRIDIRON CLUB, WASHINGTON, DC"},{"v":"BOOKLET; ILLUS; COL; 5.75X9;"},{"v":"ANNIVERSARY;"},{"v":"ENTIRE BOOKLET PREPARED AS MILITARY ORDER; WINES SERVED;"},{"v":"1898-378"},null,null,null,{"v":"Gridiron Club"},null,null,null,{"v":"complete"},{"v":"16"},{"v":20},{"v":1898},{"v":12},{"v":3},{"v":"1898-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24971"},null,{"v":"COMITE REPUBLICAIN DU COMMERCE DE L'INDUSTRIE & DE L'AGRICULTUR"},{"v":"BANQUET TO DELIGATES OF CITY OF LONDON INTERNATIONAL COMMERCIAL ASSOCIATION"},{"v":"PROF;"},{"v":"GRAND HOTEL,PARIS,FRANCE"},{"v":"BOOKLET; ILLUS; COL;5.5X9.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;PROGRAM INCLUDED;WINES LISTED;"},{"v":"1906-774"},null,null,null,{"v":"Comite Republicain Du Commerce De L'industrie & De L'agricultur"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1906},{"v":10},{"v":22},{"v":"1906-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24973"},null,{"v":"STIFTUNGS-FESTES DER HARMONIA"},{"v":"DINNER MENU[SPEISE-KARTE]"},null,{"v":"[NEW YORK, NY?]"},{"v":"BROADSIDE"},{"v":"[ETHNIC HOLIDAY]"},{"v":"PRINTED IN GERMAN-INCLUDES WINE LIST"},{"v":"1858-002"},null,null,null,{"v":"Stiftungs Festes Der Harmonia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":36},{"v":1858},{"v":12},{"v":8},{"v":"1858-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24974"},null,{"v":"ALUMNI ASSOCIATION OF THE N.Y. NAUTICAL SCHOOL"},{"v":"FOURTH ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"ON BOARD THE S.S. ST. MARY'S"},{"v":"FOLDER; ILLUS; 5.25X8.25;"},{"v":"ANNIVERSARY;"},{"v":"EACH MENU ITEM OF SHIP'S DINNER LISTED WITH SEAFARING LINGO; TOASTS INCLUDED; SKETCH ON COVER OF SAILSHIP; SCHOOL SEAL ON BACK COVER; CORD ATTACHMENT; OFFICERS LISTED ON BACK COVER;"},{"v":"1908-054"},null,null,null,{"v":"Alumni Association Of The N.Y. Nautical School"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1908},{"v":1},{"v":18},{"v":"1908-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24975"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER IN NEW YORK HARBOR WITH TUG AND STATUE OF LIBERTY; BUFF STOCK; MUSICAL PROGRAM ON BACK;"},{"v":"1901-865"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":4},{"v":7},{"v":"1901-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24978"},null,{"v":"SCHWEIZERHOF & LUZERNERHOF"},{"v":"HOCHZEITESSEN VON HERRN RECHTSANWALT MAX GUTTMANN UND FRAULEIN BERTHA LENPOLD"},null,{"v":"LUZERN, SWITZERLAND"},{"v":"FOLDER; ILLUS; COL; 6X8.15;"},null,{"v":"GERMAN;INCLUDES WINES SERVED WITH EACH COURSE; ILLUSTRATIONS OF HOTEL, LAKE LUCERNE AND ALPS ON COVERS"},{"v":"1894-075"},null,null,null,{"v":"Schweizerhof & Luzernerhof"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1894},{"v":7},{"v":19},{"v":"1894-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24979"},null,{"v":"H.M.S. EURYALUS"},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"ON BOARD"},{"v":"CARD; 4.5 X 6;"},{"v":"COMPL;(?)"},{"v":"MENU IN FRENCH; HANDWRITTEN NOTE STATING THAT THE KING OF SWEDEN WAS PRESENT; FLAG LOGO;"},{"v":"1906-677"},null,null,null,{"v":"H.M.S. Euryalus"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1906},{"v":8},{"v":21},{"v":"1906-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24981"},null,{"v":"KING HAAKON VII"},{"v":"CORONATION BALL"},{"v":"GOVT;"},{"v":"TRONDHJEM (NOWAY?)"},{"v":"CARD; 3.5 X 6.75;"},{"v":"OTHER (SOC);"},{"v":"MENU IN FRENCH; SPONSOR AND EVENT NOTED BY FEB;"},{"v":"1906-543"},null,null,null,{"v":"King Haakon Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1906},{"v":6},{"v":25},{"v":"1906-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24982"},null,{"v":"HOTEL CHAMBERLIN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"OLD POINT COMFORT, VA"},{"v":"CARD; 5.5 X 9.25;"},null,{"v":"BLUE PRINT;"},{"v":"1896-083"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1896},{"v":4},{"v":19},{"v":"1896-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24983"},null,{"v":"NATIONAL GERMAN-AMERICAN ALLIANCE"},{"v":"BREAKFAST DURING TRIP TO GERMANIC MUSEUM,CAMBRIDGE,MASS;"},{"v":"PATR;"},{"v":"ON BOARD,STEAMER PURITAN[FALL RIVER LINE]"},{"v":"FOLDER; ILLUS;3.5X7;"},{"v":"[TRIP]"},null,{"v":"1907-867"},null,null,null,{"v":"National German American Alliance"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1907},{"v":10},{"v":8},{"v":"1907-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24984"},null,{"v":"HARVARD UNIVERSITY FOOT BALL ASSOCIATION"},{"v":"BANQUET TO HARVARD VARSITY FOOT BALL TEAM"},{"v":"EDUC (?);"},{"v":"WHITE'S TONTINE HOTEL, NEW HAVEN, CT"},{"v":"FOLDER; COL; 4 X 6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS AND CHAMPAGNE; RED PRINT;"},{"v":"1906-856"},null,null,null,{"v":"Harvard University Foot Ball Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1906},{"v":11},{"v":24},{"v":"1906-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24985"},null,{"v":"HOTEL MANHATTAN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; ILLUS; 6 X 9.5;"},null,{"v":"PRICED MENU; CREST OF NEW YOK CITY;"},{"v":"1900-078"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1900},{"v":1},{"v":8},{"v":"1900-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24986"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"POSTDAMFER GRAF WALDERSEE"},{"v":"BROADSHEET; 6.75X9.0; ILLUS; COLOR;"},null,{"v":"ILLUS, UPPER/STEAMSHIP; LOWER/FORT LEE AM HUDSON IN BACKGROUND; SAILING SHIPS IN FOREGROUND; CONCERT PROGRAMM LISTED;"},{"v":"1900-746"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24987"},null,{"v":"SOCIETA ITALIANE UNITE (UNITED ITALIAN SOCIETY?)"},{"v":"BANCHETTO (BANQUET IN HONOR OF CRISTOFORO COLOMBO?)"},{"v":"PATR;"},{"v":"HOFFMAN HOUSE NEW YORK, NY"},{"v":"ILLUA; COL; FOLDER; 5.25 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"ITALIAN CREST; MENU IN ITALIAN; ITALIAN WINES;"},{"v":"1896-201"},null,null,null,{"v":"Societa Italiane Unite (United Italian Society?)"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1896},{"v":11},{"v":7},{"v":"1896-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24988"},null,{"v":"KING ALEXANDER OF SERVIA"},{"v":"DINNER"},{"v":"OTHER (PRIVATE PATY)"},{"v":"BELGRADE"},{"v":"CARD; ILLUS; COL; 5.75 X 9;"},{"v":"OTHER (SOC)"},{"v":"FRENCH; INFORMATION PENCILLED ON BACK; CREST OF SERVIA?; SEPARATE MUSICAL PROGRAM;"},{"v":"1893-089"},null,null,null,{"v":"King Alexander Of Servia"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1893},{"v":8},{"v":2},{"v":"1893-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24989"},null,{"v":"ST.REGIS HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"SAME MENU IN FRENCH ON REVERSE SIDE;"},{"v":"1906-321"},null,null,null,{"v":"St.Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":164},{"v":1906},{"v":3},{"v":19},{"v":"1906-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24990"},null,{"v":"STAUCH'S RESTURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CONEY ISLAND, NEW YORK"},{"v":"FOLDER; COL; ILLUS; 8.5 X 14.5;"},null,{"v":"PRICED MENU AND WINE LIST; PICTURE OF BUILDING AND PEOPLE DANCING; GREEN STOCK;"},{"v":"1906-012"},null,null,null,{"v":"Stauch's Resturant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":622},{"v":1906},{"v":1},{"v":1},{"v":"1906-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24991"},null,{"v":"OHIO SOCIETY OF NEW YORK"},{"v":"ELEVENTH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"DELMONICO'S [NY]"},{"v":"BOOKLET; COL; ILLUS; 6 X 8.75;"},{"v":"ANNIVERSARY;"},{"v":"BLUE CREST OF ROBED WOMEN; SEAL ON BACK COVER; FRENCH;"},{"v":"1897-017"},null,null,null,{"v":"Ohio Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1897},{"v":1},{"v":16},{"v":"1897-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24992"},null,{"v":"VETERAN CORPS FIRST REGIMENT INFANTRY N.G.P."},{"v":"FORTY-FIFTH ANNIVERSARY"},{"v":"MIL;"},{"v":"UNION LEAGUE HOUSE. (?)"},{"v":"BOOKLET; ILLUS; COL; 4.6X6.6;"},{"v":"ANNIVERSARY;"},{"v":"ROSTER INCLUDED; SPECIAL TRIBUTE TO BRIG. GEN. THEODORE J. WINT, U.S.A; ANNIVERSARY SONG; PHOTOGRAPHS OF GEN. WINT AND COMPOSER OF ANNIVERSARY SONG; IN MEMORIAM PAGE; AMERICAN FLAG AND BATTLE SKETCHES ON COVER; RED CORD ATTACHMENT; SEAL ON BACK COVER;"},{"v":"1906-387"},null,null,null,{"v":"Veteran Corps First Regiment Infantry N.G.P."},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1906},{"v":4},{"v":19},{"v":"1906-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24994"},null,{"v":"(COLONIAL HOTEL)"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"[CLEVELAND, OH]"},{"v":"FOLDER; COL; 5.5X8;"},null,{"v":"[SPONSOR, PLACE & DATE INFO HANDWRITTEN ON BACK OF MENU];"},{"v":"1901-107"},null,null,null,{"v":"Colonial Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":320},{"v":1901},{"v":1},{"v":17},{"v":"1901-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24996"},null,{"v":"NEW CENTURY HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"UNION, S.C."},{"v":"FOLDER; RIBBON TRIM; ILLUS; COL; 6.25 X 7.25;"},{"v":"RELIG. HOLIDAY;"},null,{"v":"1899-874"},null,null,null,{"v":"New Century Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24998"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"MITTAGESSEN - DINNER"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF PASSENGERS STROLLING & CHATTING ON DECK; THERE ARE 2 DIFFERENT MENUS OF 2 CLASSES FOR THIS DATE;"},{"v":"1901-949"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":4},{"v":17},{"v":"1901-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"24999"},null,{"v":"STANTON HOUSE"},{"v":"ST. VALENTINE'S DAY DINNER"},{"v":"COMMERCIAL"},{"v":"CHATTANOOGA, TN"},{"v":"BOOKLET; ILLUS; COL; 4.5X6;"},{"v":"SECULAR HOLIDAY;"},{"v":"RED HEARTS ON COVER;"},{"v":"1901-364"},null,null,null,{"v":"Stanton House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":45},{"v":1901},{"v":2},{"v":14},{"v":"1901-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25000"},null,{"v":"HOTEL ALGAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"CARD;ILLUS;COL;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-287"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":2},{"v":6},{"v":"1901-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25001"},null,{"v":"RMS OCEANIC"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"RMS OCEANIC"},{"v":"CARD;ILL;COL;3.25X5;"},{"v":"DAILY;"},{"v":"RED FLAG WITH STAR;MONOGRAM;"},{"v":"1900-841"},null,null,null,{"v":"Rms Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25002"},null,{"v":"GRAND HOTEL DE MADRID"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"SALLE A MANGER, GRAND HOTEL, MADRID, SPAIN"},{"v":"CARD; ILLUS; 7.5X5.75;"},{"v":"OTHER (COMMEMORATION OF A BULL FIGHT BY FAMOUS TORREODOR);"},{"v":"FRENCH; EVENT (BULLFIGHT) DESCRIBED IN SPANISH; PHOTOGRAPH OF HOTEL DINING ROOM ON COVER; DECORATIVE BORDER;"},{"v":"1901-957"},null,null,null,{"v":"Grand Hotel De Madrid"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1901},{"v":4},{"v":18},{"v":"1901-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25003"},null,{"v":"MARITIME ASSOCIATION OF THE PORT OF NEW YORK"},{"v":"FOURTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"WALDORF-ASTORIA"},{"v":"FOLDER; ILLUS; COL; 6X8;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; PRINTED ON GREEN STOCK; SPEAKERS, GUESTS, OFFICERS AND COMMITTEE LISTED;"},{"v":"1908-132"},null,null,null,{"v":"Maritime Association Of The Port Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1908},{"v":2},{"v":8},{"v":"1908-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25005"},null,{"v":"SHERMAN SQUARE HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"CARD; 5.25X7.5;"},null,{"v":"UNPRICED MENU;"},{"v":"1900-596"},null,null,null,{"v":"Sherman Square Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25007"},null,{"v":"CIE GLE TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS LA CHAMPAGNE"},{"v":"FOLDER; 4.5X8.0; ILLUS; COL;"},null,{"v":"MENU IN FRENCH AND ENGLISH; COLOR ILLUSTRATIONS (ADVERTISEMENTS) FOR LIQUEUR BENEDICTINE, CIE GLE TRANSLANTIQUE, AND HOTEL CONTINENTAL, PARIS; OTHER ADVERTISEMENTS;"},{"v":"1900-613"},null,null,null,{"v":"Cie Gle Transatlantique"},null,null,null,{"v":"complete"},{"v":"6"},{"v":34},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25008"},null,{"v":"HOTEL CHAMBERLIN"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"OLD POINT COMFORT, VA"},{"v":"CARD; COL; 5 X 7.25;"},null,{"v":"BLUE;"},{"v":"1896-085"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1896},{"v":4},{"v":20},{"v":"1896-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25009"},null,{"v":"PORTLAND COMMERCIAL CLUB"},{"v":"DINNER TO A.L. CRAIG"},{"v":"SOC;"},{"v":"COMMERCIAL CLUB"},{"v":"FOLDER; 5.25 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS, AND WINES WITH EACH COURSE; MUSIC;"},{"v":"1906-548"},null,null,null,{"v":"Portland Commercial Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1906},{"v":6},{"v":28},{"v":"1906-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25010"},null,{"v":"HOLLY INN"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"PINEHURST,N.C."},{"v":"BROADSIDE; ILLUS; COL; 5 X 7;"},null,null,{"v":"1901-135"},null,null,null,{"v":"Holly Inn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":1},{"v":20},{"v":"1901-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25011"},null,{"v":"ANCIENT ACCEPTED SCOTTISH RITE"},{"v":"55HT ANNUAL REUNION"},{"v":"SOC;"},{"v":"CINCINNATI, OH"},{"v":"CARD; ILLUS; COL; 5.5X6.75;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; RITE'S INSIGNIA ILLUSTRATED;"},{"v":"1907-253"},null,null,null,{"v":"Ancient Accepted Scottish Rite"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1907},{"v":2},{"v":22},{"v":"1907-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25014"},null,{"v":"V. FORTWENGLER"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"(3 WILLIAM ST., NEW YORK, NY)"},{"v":"BROADSHEET; 5.25X9.25;"},{"v":"OTHER (DAILY MENU);"},{"v":"A LA CARTE MENU; EXTENSIVE PRICED WINE LIST; (PLACE INFO SUPPLIED BY FLB);"},{"v":"1900-640"},null,null,null,{"v":"V. Fortwengler"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":233},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25015"},null,{"v":"HARLEM DEMOCRATIC CLUB"},{"v":"TWENTY-FOURTH ANNUAL BANQUET IN HONOR OF BIRTHDAY OF THOMAS JEFFERSON"},{"v":"POLIT;"},{"v":"HARLEM CASINO, NEW YORK"},{"v":"FOLDERL ILLUS; 6.25 X 9;"},{"v":"ANNIVERSARY;"},{"v":"DRAWING OF THOMAS JEFFERSON ON COVER, SPEECHES;"},{"v":"1906-404"},null,null,null,{"v":"Harlem Democratic Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1906},{"v":4},{"v":23},{"v":"1906-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25016"},null,{"v":"PRODUCE MERCHANTS ASSOCIATION"},{"v":"SECOND DINNER"},{"v":"COMMERCIAL"},{"v":"COMMERCIAL CLUB, [PORTLAND, OR]"},{"v":"FOLDER; 6X7.6;"},{"v":"ANNIVERSARY;"},{"v":"LISTS MANHATTAN COCKTAIL AND WINES SERVED WITH INDIVIDUAL COURSES; ASSOCIAION MEMBERS LISTED; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1906-292"},null,null,null,{"v":"Produce Merchants Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1906},{"v":3},{"v":10},{"v":"1906-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25017"},null,{"v":"'97S CLASS DINNER"},{"v":"DECENNIAL REUNION"},{"v":"EDUC;"},{"v":"MUSIC HALL, NEW HAVEN, CT"},{"v":"FOLDER; ILLUS; COL; 3.6X5;"},{"v":"OTHER (REUNION);"},{"v":"CHAMPAGNE SERVED; CARTOON SKETCHES; SPEECHES;"},{"v":"1907-646"},null,null,null,{"v":"'97s Class Dinner"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1907},{"v":6},{"v":25},{"v":"1907-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25018"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF WOMAN IN CLASSICAL DRESS HOLDING SHIELD WITH INITIALS H.P.A.A.G., AND STEAMER;"},{"v":"1901-680"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":3},{"v":17},{"v":"1901-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25019"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; 4.5 X 7;"},null,{"v":"LOGO;"},{"v":"1901-688"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":17},{"v":"1901-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25021"},null,{"v":"PARK RESTAURANT"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 7X11;"},null,{"v":"A LA CARTE MENU FOR BREAKFAST, DINNER, TEA; DECORATIVE BORDER;"},{"v":"1901-996"},null,null,null,{"v":"Park Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":232},{"v":1901},{"v":4},{"v":26},{"v":"1901-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25023"},null,{"v":"AMERICAN PAPER MANUFACTURERS' ASSOCIATION"},{"v":"ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 5.75X9;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"MENU DESCRIBED ON PRINTING PRESS; ASSOCIATION SEAL ON BACK COVER;"},{"v":"1896-045"},null,null,null,{"v":"American Paper Manufacturers' Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1896},{"v":2},{"v":20},{"v":"1896-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25025"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN LISTING;TO BE USED AS A POSTCARD;"},{"v":"1899-724"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1899},{"v":11},{"v":18},{"v":"1899-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25026"},null,{"v":"TYN-Y-COED"},{"v":"DAILY MENU"},null,{"v":"CAMPOBELLO  ISLAND,"},{"v":"CARD; ILL; 4.5X7"},null,null,{"v":"1889-069"},null,null,null,{"v":"Tyn Y Coed"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1889},{"v":9},{"v":1},{"v":"1889-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25027"},null,{"v":"CHICAGO STEWARDS' CLUB"},{"v":"BANQUET TO INTERNATIONAL STEWARDS' ASSOCIATION SEVENTH ANNUAL CONVENTION"},{"v":"PROF;"},{"v":"AUDITORIUM, CHICAGO, IL"},{"v":"BOOKLET; ILLUS; COL; 4.5 X 9.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; PHOTOOF PRESIDENT; BROWN STOCK COVER; LOGO;"},{"v":"1907-737"},null,null,null,{"v":"Chicago Stewards' Club"},null,null,null,{"v":"complete"},{"v":"16"},{"v":28},{"v":1907},{"v":8},{"v":22},{"v":"1907-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25028"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"ON BOARD THE \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF LINER AT SEA;"},{"v":"1906-584"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1906},{"v":7},{"v":19},{"v":"1906-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25029"},null,{"v":"MINISTRE DU COMMERCE"},{"v":"BANQUET FOR F. BARBEDIENNE"},null,{"v":"(PARIS,FRANCE)"},{"v":"CARD; ILL; 4.5X7"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PLAQUE WITH RAISED BRONZE MEDAL WITH F. BARBEDIENNE PICTURED;"},{"v":"1890-069"},null,null,null,{"v":"Ministre Du Commerce"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1890},{"v":5},{"v":30},{"v":"1890-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25030"},null,{"v":"SMITH & MC NELL"},{"v":"BREAKFAST & SUPPER MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 6X10;"},{"v":"OTHEER (DAILY HOTEL MENU);"},{"v":"INCLUDES PRICED WINE LIST ON BACK COVER; \"400 NICELY FURNISHED, WELL HEATED AND VENTILATED ROOMS;\""},{"v":"1900-651"},null,null,null,{"v":"Smith & Mc Nell"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":378},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25032"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"\"KONIGIN LUISE\""},{"v":"BROADSIDE; ILLUS; COL; 5.5X8;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"GERMAN/ENGLISH; DIFFERENT ILLUSTRATIONS;"},{"v":"1899-328"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1899},{"v":4},{"v":9},{"v":"1899-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25033"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"ILLUSTRATIONS,SHIP,MUSICIAN WITH INSTRUMENT;SEPARATE GERMAN AND ENGLISH LISTING;MUSICAL PROGRAM;"},{"v":"1899-812"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1899},{"v":12},{"v":9},{"v":"1899-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25034"},null,{"v":"SOCIETY OF THE NINETEENTH ARMY CORPS"},{"v":"TWENTY-FIRST ANNUAL DINNER AND MEETING"},{"v":"PATR;"},{"v":"ST. DENIS HOTEL, BROADWAY AND ELEVENTH STREET, NEW YORK"},{"v":"FOLDER; 5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"MUSIC; BLUE PRINT;"},{"v":"1907-901"},null,null,null,{"v":"Society Of The Nineteenth Army Corps"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1907},{"v":10},{"v":19},{"v":"1907-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25035"},null,{"v":"GARIBALDI PLEASURE CLUB"},{"v":"ANNUAL BANQUET AND RECEPTION"},{"v":"SOC;"},{"v":"HOTEL DEL CAMPIDOGLIO, [NEW YORK, N.Y.]"},{"v":"CARD; 4X6/5;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN ITALIAN; WINES SERVED;"},{"v":"1894-034"},null,null,null,{"v":"Garibaldi Pleasure Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1894},{"v":3},{"v":18},{"v":"1894-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25036"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; 4 X 7.5;"},null,null,{"v":"1901-612"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"under review"},{"v":"2"},{"v":49},{"v":1901},{"v":3},{"v":8},{"v":"1901-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25037"},null,{"v":"MANUSCRIPT SOCIETY"},{"v":"THIRD ANNUAL BANQUET"},{"v":"PROF;"},{"v":"MORELLO'S, NEW YORK, NY"},{"v":"BROADSIDE;"},{"v":"OTHER (ANNIVERARY);"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE"},{"v":"1895-086"},null,null,null,{"v":"Manuscript Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1895},{"v":5},{"v":10},{"v":"1895-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25038"},null,{"v":"ST. GEORGE'S SOCIETY OF THE CITY OF NY"},{"v":"109TH ANNIVERSARY"},{"v":"SOC;"},{"v":"DELMONICO'S NY"},{"v":"BROADSHEET; ILLUS; 4.5X6.5;"},{"v":"DINNER"},{"v":"MENU PRINTED IN FRENCH; DECORATED WITH GOLD BORDER;"},{"v":"1895-078"},null,null,null,{"v":"St. George's Society Of The City Of Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1895},{"v":4},{"v":23},{"v":"1895-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25039"},null,{"v":"ST. STEPHEN'S GLEE CLUB"},{"v":"1ST ANNUAL RE-UNION BANQUET"},{"v":"SOCIAL"},{"v":"\"THE ARGYLE\" 308 FULTON ST.,BROOKLYN,NY"},{"v":"BROADSHEET; ILLUS; COL; 4.5 X 7;"},{"v":"ANNUAL;"},{"v":"LIST OF MEMBERS & FRIENDS ON BACK;"},{"v":"1898-095"},null,null,null,{"v":"St. Stephen's Glee Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1898},{"v":2},{"v":19},{"v":"1898-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25040"},null,{"v":"PRINCESS HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"BERMUDA"},{"v":"FOLDER;ILL;COL;5.5X7;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"INDENTICAL FRONT COVER TO 1899-887;"},{"v":"1899-891"},null,null,null,{"v":"Princess Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25042"},null,{"v":"COLONIAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU, N.P., BAHAMAS"},{"v":"CARD; ILLUS; COL; 3.75X7.5;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-544"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1901},{"v":3},{"v":3},{"v":"1901-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25043"},null,{"v":"DRY GOODS CLUB"},{"v":"DINNER & SOIREE MUSICALE"},{"v":"COMMERCIAL"},{"v":"[NEW YORK, NY?]"},{"v":"FOLDER; ILLUS; COL; 5.5X7.5;"},null,{"v":"INCLUDES MUSICAL PROGRAM & LISTS OF OFFICERS & BOARD OF DIRCTORS; ILLUSTRATION OF 2 YOUNG WOMEN ON COVER; ADDITIONAL PRICED SPECIAL WINE LIST;"},{"v":"1897-277"},null,null,null,{"v":"Dry Goods Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1897},{"v":10},{"v":12},{"v":"1897-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25044"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"HOTEL SEAL ON COVER;"},{"v":"1901-512"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":50},{"v":1901},{"v":2},{"v":27},{"v":"1901-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25045"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA, FLA."},{"v":"BROADSIDE; COL; 4.5 X 7;"},null,null,{"v":"1901-429"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":2},{"v":20},{"v":"1901-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25046"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 4.5 X 7;"},null,null,{"v":"1901-626"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":10},{"v":"1901-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25049"},null,{"v":"NEW YORK ALUMNI ASSOCIATION OF THE UNIVERSITY OF ROCHESTER"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"HOTEL SAVOY, 5TH AVE & 59TH STREET, NEW YORK, [NY]"},{"v":"CARD; 4.5X6.75;"},null,{"v":"MENU IN FRENCH;"},{"v":"1900-590"},null,null,null,{"v":"New York Alumni Association Of The University Of Rochester"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25050"},null,{"v":"COM. OF MEXICO - RAILROAD TARIFF"},{"v":"DINNER"},{"v":"POL;"},{"v":"CHAPULTEPEC,MEXICO"},{"v":"BROADSIDE;3.5X7;"},{"v":"?"},{"v":"MENU IN FRENCH; WINES LISTED;"},{"v":"1907-975"},null,null,null,{"v":"Com. Of Mexico   Railroad Tariff"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1907},{"v":11},{"v":16},{"v":"1907-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25051"},null,{"v":"THETA DELTA CHI FRATERNITY"},{"v":"BANQUET OF WELCOME TO CAPT. BENJAMIN P. LAMBERTON, U.S.N., U.S. FLAGSHIP \"OLYMPIA\""},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"SHERRY'S, [NEW YORK, NY]"},{"v":"FOLDER; ILLUS; COL; 4.25X5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; OFFICERS & COMMITTEE LISTED; ILLUSTRATION OF FLAGS & SEALS ON COVER; CORD ATTACHMENT;"},{"v":"1899-647"},null,null,null,{"v":"Theta Delta Chi Fraternity"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1899},{"v":10},{"v":30},{"v":"1899-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25052"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; 4.5X7.25;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-111"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":1},{"v":17},{"v":"1901-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25053"},null,{"v":"ST, DENIS HOTEL"},{"v":"DAILY BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY [?]"},{"v":"CARD; 4,5X7.0;"},null,{"v":"DATE HAND-WRITTEN [FEB]; PRIX-FIXE MENU; NOTATION \"SERVED FOR ONE ONLY\";"},{"v":"1900-113"},null,null,null,{"v":"St, Denis Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25054"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS. FRIESLAND"},{"v":"BROADSHEET; 5.25X8.0; ILLUS;"},null,{"v":"ILLUS, CULINARY ICONS;"},{"v":"1900-623"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":1},{"v":30},{"v":"1900-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25056"},null,{"v":"HAAN'S"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"75TH ST.& COLUMBUS AVE.[NY]"},{"v":"BROADSIDE; ILLUS; COL; 4.75 X 8;"},{"v":"DAILY"},{"v":"ALL PRICES LISTED; WINE LIST INCLUDED;"},{"v":"1899-610"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":28},{"v":1899},{"v":10},{"v":9},{"v":"1899-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25057"},null,{"v":"CAFETERIA - LUNCH"},{"v":"DAILY BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"57 BROAD ST.NY"},{"v":"FOLDER; ILLUS; 5.5 X 9.5;"},{"v":"DAILY"},{"v":"ONE PAGE HANDWRITTEN DAILY SPECIAL DISHES;"},{"v":"1900-698"},null,null,null,{"v":"Cafeteria   Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":115},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25058"},null,{"v":"HOTELS SCHWEIZERHOF & LUZERNERHOF"},{"v":"LUNCH MENU"},{"v":"COMMERCIAL"},{"v":"LUCERNE"},{"v":"FOLDER;ILLUS;5X3.5"},null,{"v":"FRENCH;INCLUDES WINES;"},{"v":"1891-0079"},null,null,null,{"v":"Hotels Schweizerhof & Luzernerhof"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1891},{"v":7},{"v":31},{"v":"1891-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25059"},null,{"v":"SECRETARY OF STATE (MR BAYARD'S?)"},{"v":"DINNER"},{"v":"[GOVT?]"},null,{"v":"BROADSIDE; 6.5X7.5;"},{"v":"[POL?]"},{"v":"HANDWRITTEN; LINED PAPER; GUEST LIST ON SAME SHEET;"},{"v":"1888-0087"},null,null,null,{"v":"Secretary Of State (Mr Bayard's?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1888},{"v":12},{"v":20},{"v":"1888-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25060"},null,{"v":"NAETHING BROS."},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSHEET; COL; 5X9.5;"},{"v":"OTHER (DAILY MENU);"},{"v":"\"ALL 5c CAKES ARE 6 FOR 25c;\" MOST ITEMS ARE 2c & 5c; \"FINEST MACAROOMS IN THE CITY, 40c PER LB;\""},{"v":"1900-163"},null,null,null,{"v":"Naething Bros."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":113},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25062"},null,{"v":"THE ANSONIA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 73RD STREET, NEW YORK"},{"v":"CARD; 4.25 X 6.5;"},null,{"v":"PRICED MENU; LOGO;"},{"v":"1907-077"},null,null,null,{"v":"The Ansonia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1907},{"v":1},{"v":13},{"v":"1907-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25063"},null,{"v":"HOTEL KNICKERBOCKER"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; ILLUS; COL; 8.5 X 11.25;"},null,{"v":"PRICED MENU; ILLUSTRATION OF MAN AND WOMAN IN COLONIAL DRESS ENTERING A COACH;"},{"v":"1907-081"},null,null,null,{"v":"Hotel Knickerbocker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":199},{"v":1907},{"v":1},{"v":14},{"v":"1907-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25064"},null,{"v":"HE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; 5 X 8;"},null,{"v":"INITIALS HE ENCLOSED IN RED WREATH; TABLE D'HOTE;"},{"v":"1900-441"},null,null,null,{"v":"He"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1900},{"v":1},{"v":21},{"v":"1900-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25065"},null,{"v":"HARVARD MEDICAL SCHOOL ASSOCIATION"},{"v":"?"},{"v":"PROF"},{"v":"HOTEL VENDOME; [BOSTON, MASS]"},{"v":"FOLDER; ILL; 6.25X5"},null,{"v":"GUESTS OF THE ASSOCIATION LISTED"},{"v":"1892-088"},null,null,null,{"v":"Harvard Medical School Association"},null,null,null,{"v":"under review"},{"v":"4"},{"v":13},{"v":1892},{"v":6},{"v":28},{"v":"1892-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25066"},null,{"v":"CITY OF VILLE DE VILLENEUVE-SUR-LOT"},{"v":"BANQUET TO ARMAND FALLIERES,PRES. OF THE REPUBLIQUE"},{"v":"GOV;"},{"v":"VILLE DE VILLENEUVE [FRANCE]"},{"v":"FOLDER;ILLUS;COL; 5.75X8.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;WINES INCLUDED;"},{"v":"1907-859"},null,null,null,{"v":"City Of Ville De Villeneuve Sur Lot"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1907},{"v":10},{"v":3},{"v":"1907-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25068"},null,{"v":"COLONIAL HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CLEVELAND,OH"},{"v":"BROADSIDE;ILLUS;COL;3.5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-050"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":1},{"v":6},{"v":"1901-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25069"},null,{"v":"THE GRIDIRON CLUB"},{"v":"11TH ANNUAL DINNER"},{"v":"SOC;"},{"v":"THE ARLINGTON"},{"v":"CARDS; ILLUS; COL; 3.25X3.5;"},{"v":"ANNIVERSARY;"},{"v":"6 LOOSE CARDS WITH CALENDAR ON EACH CARD WITH A DIFFERENT MONTH,A MENU COURSE ON EACH CARD, POSSIBLY SOME CARDS ARE MISSING; LISTING OF OFFICERS AND GUESTS ON THE BACKS OF THE CARDS;"},{"v":"1896-022"},null,null,null,{"v":"The Gridiron Club"},null,null,null,{"v":"complete"},{"v":"10"},{"v":7},{"v":1896},{"v":1},{"v":25},{"v":"1896-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25070"},null,{"v":"STETSON HOUSE"},{"v":"DAILY MENU, DINNER"},null,{"v":"LONG BRANCH, NJ"},{"v":"ILLUS. FOLDER"},null,{"v":"INCLUDES WINE LIST"},{"v":"1866-007"},null,null,null,{"v":"Stetson House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":109},{"v":1866},{"v":9},{"v":6},{"v":"1866-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25071"},null,{"v":"HADDON HALL"},{"v":"LUNCH OR DINNER"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ"},{"v":"BROADIDE; ILLUS; COL; 5 X 8;"},{"v":"DAILY"},null,{"v":"1897-157"},null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1897},{"v":5},{"v":2},{"v":"1897-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25072"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP AT SEA;"},{"v":"1901-924"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":77},{"v":1901},{"v":4},{"v":15},{"v":"1901-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25073"},null,{"v":"HOTEL EMPIRE"},{"v":"TABLE D'HOTER"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND SIXTY-THIRD STREET, NEW YORK, [NY]"},{"v":"CARD; 5.0X8.0;"},null,null,{"v":"1900-740"},null,null,null,{"v":"Hotel Empire"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25074"},null,{"v":"THE GERLAGH"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"55 W.27 ST. [NY?]"},{"v":"CARD; 4.5 X 7;"},null,{"v":"AMERICAN PLAN HOURS AND A LA CARTE HOURS"},{"v":"1893-096"},null,null,null,{"v":"The Gerlagh"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1893},{"v":8},{"v":21},{"v":"1893-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25077"},null,{"v":"NEW-YORK STATE HOTEL ASSOCIATION"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MANHATTAN BEACH HOTEL,[NY]"},{"v":"FOLDER;3.75X7;"},null,{"v":"WINES AND BEER LISTED;"},{"v":"1898-240"},null,null,null,{"v":"New York State Hotel Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1898},{"v":8},{"v":9},{"v":"1898-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25078"},null,{"v":"BERKELEY CLASS OF '91"},{"v":"SECOND ANNUAL REUNION"},{"v":"EDUC;"},null,{"v":"FOLDER; ILL; 4X5.25;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; NAMES LISTED INCLUDING CLASS POET;"},{"v":"1893-044"},null,null,null,{"v":"Berkeley Class Of '91"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1893},{"v":4},{"v":4},{"v":"1893-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25079"},null,{"v":"CUNARD LINE R.M.S. PAVONIA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"[AT SEA?]"},{"v":"CARD' ILLUS; 4.25 X 6.5;"},null,{"v":"HANDWRITTEN; PRICED WINE LIST; RED FLAG WITH LION;"},{"v":"1895-117"},null,null,null,{"v":"Cunard Line R.M.S. Pavonia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1895},{"v":6},{"v":22},{"v":"1895-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25080"},null,{"v":"POLAND SPRING HOUSE"},{"v":"DAILY MENU"},{"v":"RESORT"},{"v":"SOUTH POLAND,ME."},{"v":"FOLDER;ILLUS ON FRONT & BACK;4.5 X 7;"},{"v":"DINNER"},{"v":"MEAL HOURS NOTED"},{"v":"1883-15"},null,null,null,{"v":"Poland Spring House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":71},{"v":1883},{"v":9},{"v":2},{"v":"1883-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25081"},null,{"v":"AMERICAN DRAMATISTS CLUB"},{"v":"SUPPER TO  JAMES A. HERNE"},{"v":"PROF;"},{"v":"MANHATTAN HOTEL NY"},{"v":"BROADSIDE; ILLUS; COL; 6.5 X 9.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;"},{"v":"1899-192"},null,null,null,{"v":"American Dramatists Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1899},{"v":2},{"v":18},{"v":"1899-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25082"},null,{"v":"OBSTETRICAL SOCIETY OF BOSTON"},{"v":"DINNER TO THE AMERICAN GYNECOLOGICAL SOCIETY"},{"v":"PROF"},{"v":"TAFT'S HOTEL,(BOSTON,MASS)"},{"v":"FOLDER; ILL; 5.5X7.25"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"LITERARY QUOTATIONS FOR MANY MENU ITEMS; DR. JAMES R. CHADWICK WRITTEN IN UPPER LEFT CORNER OF FRONT COVER"},{"v":"1889-074"},null,null,null,{"v":"Obstetrical Society Of Boston"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1889},{"v":9},{"v":17},{"v":"1889-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25083"},null,{"v":"A.W.DENNETT"},{"v":"DAILY BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"393 FULTON STREET,NY"},{"v":"BROADSHEET;ILLUS;COL;5X9;"},null,{"v":"ALL ITEMS LISTED WITH PRICES;OTHER BRANCHES LISTED ON BACK;"},{"v":"1894-046"},null,null,null,{"v":"A.W.Dennett"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":40},{"v":1894},{"v":4},{"v":1},{"v":"1894-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25084"},null,{"v":"FRANKLIN CLUB"},{"v":"SUPPER"},{"v":"SOC."},{"v":"PARKER HOUSE"},{"v":"FOLDER; 4.5 x 7 1/8"},{"v":"SUPPER"},{"v":"INCLUDES REMOVES"},{"v":"1861-001"},null,null,null,{"v":"Franklin Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1861},{"v":3},{"v":1},{"v":"1861-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25085"},null,{"v":"GRAND HOTEL"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSHEET; ILLUS; 6.75 X 11;"},{"v":"DAILY"},{"v":"PRICES LISTED FOR EACH ITEM; COMPLETE WINE LIST & PRICES ON BACK;"},{"v":"1900-103"},null,null,null,{"v":"Grand Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":353},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25086"},null,{"v":"LURAY HOTEL"},{"v":"EASTER SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ"},{"v":"BROADSIDE; ILLUS; COL; 6X7.75;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"EMBOSSED ILLUSTRATION AT TOP OF MENU;"},{"v":"1899-290"},null,null,null,{"v":"Luray Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1899},{"v":4},{"v":2},{"v":"1899-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25087"},null,{"v":"ANCINT AND HONORABLE ARTILLERY COMPANY OF MASSACHUSETTS"},{"v":"269TH ANNIVERSARY"},{"v":"MIL;"},{"v":"FANEUIL HALL, BOSTON, MA"},{"v":"FOLDER; ILLUS;COL; 5.5 X 8;"},{"v":"ANNIVERSARY;"},{"v":"WINES; PHOTOS OF COMMISSIONED OFFICERS; COLORED ORNAMENTAL BORDER;"},{"v":"1907-569"},null,null,null,{"v":"Ancient And Honorable Artillery Company Of Massachusetts"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1907},{"v":6},{"v":3},{"v":"1907-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25088"},null,{"v":"RMS OCEANIC"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"RMS OCEANIC"},{"v":"CARD;ILL;COL;4.25X6.25;"},{"v":"DAILY;"},{"v":"RED FLAG WITH STAR;MONOGRAM;"},{"v":"1900-854"},null,null,null,{"v":"Rms Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":2},{"v":10},{"v":"1900-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25089"},null,{"v":"MASTER PLUMBERS ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"MURRAY HILL HOTEL"},{"v":"FOLDER; ILLUS; COL;4.25 X 6.5;"},{"v":"ANNIVERSARYERSARY"},null,{"v":"1899-804"},null,null,null,{"v":"Master Plumbers Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1899},{"v":12},{"v":7},{"v":"1899-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25090"},null,{"v":"HOTEL EMPIRE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 63RD ST,NY"},{"v":"FOLDER;ILL;COL;6.25X9;"},{"v":"DAILY;"},{"v":"MONAGRAM ENCLOSED BY WREATH;WINE LIST;"},{"v":"1900-362"},null,null,null,{"v":"Hotel Empire"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":289},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25092"},null,{"v":"ROYAL PALM HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU; FISH GLOSSARY ON BACK OF MENU;"},{"v":"1901-519"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":2},{"v":28},{"v":"1901-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25093"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; 5 X 9;"},null,null,{"v":"1901-480"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":2},{"v":23},{"v":"1901-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25095"},null,{"v":"MARSHFIELD CLUB"},{"v":"100TH ANNIVERSARY OF BIRTH OF DANIEL WEBSTER"},{"v":"SOC."},{"v":"PARKER HOUSE, BOSTON, MA"},{"v":"FOLDER; ILLUS; 7 X 9.5"},{"v":"COMPL."},{"v":"DANIEL WEBSTER; BIRTHPLACE OF DANIEL WEBSTER"},{"v":"1882-026"},null,null,null,{"v":"Marshfield Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":23},{"v":1882},{"v":1},{"v":18},{"v":"1882-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25096"},null,{"v":"CAFETERIA LUNCH"},{"v":"MENU FOR ALL MEALS"},{"v":"COMMERCIAL"},{"v":"57 BROAD STREET, NY"},{"v":"CARD; ILLUS; 5.5 X 9.5;"},null,{"v":"PRICED MENU, ONE SIDE PRINTED, THE OTHER HANDWRITTEN; SKETCH OF WOMAN'S HEAD;"},{"v":"1900-086"},null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1900},{"v":1},{"v":6},{"v":"1900-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25097"},null,{"v":"CHICAGO AND ALTON RR"},{"v":"BUFFET TRAIN LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; ILLUS; COL; 3.75 X 6;"},null,{"v":"RED AND BLUE PRINT; ILLUSTRATION OF CHILD AND ELVES EATING; SLOGAN 'THE PIONEER DINING CAR LINE' PRICED MENU;"},{"v":"1899-447"},null,null,null,{"v":"Chicago And Alton Rr"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":36},{"v":1899},{"v":6},{"v":1},{"v":"1899-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25098"},null,{"v":"HON. M.C.SLOSS'S ASSOCIATES"},{"v":"DINNER TO ABOVE"},{"v":"SOC;"},{"v":"HOTEL ST. FRANCIS, SAN FRANCISCO, CA"},{"v":"FOLDER; ILLUS; COL; 4 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; ILLUSTRATION OF HOTEL;"},{"v":"1906-234"},null,null,null,{"v":"Hon. M.C.Sloss's Associates"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1906},{"v":2},{"v":23},{"v":"1906-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25099"},null,{"v":"PAPYRUS CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"REVERE HOUSE, [BOSTON,MASS]"},{"v":"FOLDER; ILL; 5.5X7;"},null,{"v":"THE NAME DR. JAMES R. CHADWICK HANDWRITTEN IN THE UPPER RIGHT HAND CORNER OF THE FRONT COVER;"},{"v":"1894-056"},null,null,null,{"v":"Papyrus Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1894},{"v":5},{"v":12},{"v":"1894-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25100"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN LISTING;TO BE USED AS A POSTCARD;"},{"v":"1899-722"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1899},{"v":11},{"v":17},{"v":"1899-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25101"},null,{"v":"MARTINSVILLE SANITARIUM"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"MARTINSVILLE, IND."},{"v":"BOOKLET;ILLUS;COL;5.5X6;"},{"v":"SECULAR HOLIDAY.HOLIDAY;"},null,{"v":"1906-876"},null,null,null,{"v":"Martinsville Sanitarium"},null,null,null,{"v":"complete"},{"v":"8"},{"v":56},{"v":1906},{"v":11},{"v":29},{"v":"1906-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25104"},null,{"v":"HOTEL CHAMBERLIN"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"OLD POINT COMFORT, VA"},{"v":"CARD; ILLUS; 4.5 X 7;"},null,{"v":"CREST;"},{"v":"1900-179"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25105"},null,{"v":"THE RICHELIEU & ONTARIO NAVIGATION CO."},{"v":"DINNER"},{"v":"COM"},{"v":"TADOUSAC"},{"v":"FOLDER;ILLUS; COL;"},null,{"v":"INCLUDES WINE LIST;"},{"v":"1891-078"},null,null,null,{"v":"The Richelieu & Ontario Navigation Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":101},{"v":1891},{"v":1},{"v":1},{"v":"1891-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25106"},null,{"v":"LAWRENCE R. KERR"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"WATSON HOUSE, BABYLON, L.I., N.Y."},{"v":"CARD; 4.75X6;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN ON BACK;"},{"v":"1893-103"},null,null,null,{"v":"Lawrence R. Kerr"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1893},{"v":9},{"v":3},{"v":"1893-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25107"},null,{"v":"?"},{"v":"LUNCH"},null,{"v":"?"},{"v":"CARD;ILLUS;COL;5.5X8.5;"},null,{"v":"FRENCH MENU;RAISED ELABORATE COAT OF ARMS;"},{"v":"1897-200"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1897},{"v":6},{"v":22},{"v":"1897-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25108"},null,{"v":"CHILDS'"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; COL; ILLUS; 6X10;"},null,{"v":"PRICED MENU; YELLOW STOCK; ORNAMENTAL LETTERING;"},{"v":"1907-562"},null,null,null,{"v":"Childs'"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":94},{"v":1907},{"v":6},{"v":1},{"v":"1907-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25109"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"HOTEL SEAL ON COVER;"},{"v":"1901-801"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1901},{"v":3},{"v":31},{"v":"1901-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25110"},null,{"v":"DANISH NAVY"},{"v":"BANQUET OF NAVAL OFFICERS"},{"v":"NAV;"},{"v":"COPENHAGEN,DENMARK"},{"v":"BROADSIDE; ILLUS; COL; 4.5 X6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN DANISH;"},{"v":"1897-084"},null,null,null,{"v":"Danish Navy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1897},{"v":3},{"v":4},{"v":"1897-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25111"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF SEA;"},{"v":"1906-643"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1906},{"v":7},{"v":27},{"v":"1906-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25112"},null,{"v":"THE MOUQUIN RESTAURANT & WINE CO"},{"v":"EVENING DINNER MENU"},{"v":"COM"},{"v":"NEW YORK, NY"},{"v":"FOLDER; COL; 7X11"},null,{"v":"IMPORTERS OF WINES,CHEESE AND FANCY GROCERIES; PINK; LISTS BREAKFAST, DINNER, AND SUPPER TO ORDER; MUSIC EVERY FRIDAY EVENING"},{"v":"1892-085"},null,null,null,{"v":"The Mouquin Restaurant & Wine Co"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":352},{"v":1892},{"v":6},{"v":15},{"v":"1892-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25113"},null,{"v":"SPOKANE HOTEL"},{"v":"EASTER SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"SPOKANE, WA"},{"v":"BROADSIDE; ILLUS; COL;6X7.75;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"EMBOSSED PORTRAIT OF WOMAN AT TOP OF MENU;"},{"v":"1899-296"},null,null,null,{"v":"Spokane Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1899},{"v":4},{"v":2},{"v":"1899-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25116"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"SHORE WITH ROCKS ;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-958"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":73},{"v":1901},{"v":4},{"v":19},{"v":"1901-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25117"},null,{"v":"PULLMAN VESTIBULED TRAIN"},{"v":"LUNCHEON FOR GUESTS OF MINNESOTA IRON COMPANY"},{"v":"COMMERCIAL"},{"v":"PULLMAN CAR"},{"v":"CARD; 4.4 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DARK BLUE PRINT; GOLD BORDER;"},{"v":"1897-218"},null,null,null,{"v":"Pullman Vestibuled Train"},null,null,null,{"v":"under review"},{"v":"2"},{"v":20},{"v":1897},{"v":6},{"v":7},{"v":"1897-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25119"},null,{"v":"R.M.S.MAJESTIC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;3.25X5;"},{"v":"DAILY;"},null,{"v":"1899-491"},null,null,null,{"v":"R.M.S.Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1899},{"v":7},{"v":4},{"v":"1899-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25120"},null,{"v":"KANSAS CITY BAR ASSOCIATION"},{"v":"TWELFTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HOTEL BALTIMORE,[MD]"},{"v":"BOOKLET;ILL;5.25X7.5;"},{"v":"ANNIVERSARY;"},{"v":"HUMOROUS CARTOON ON COVER;WINES SERVED;TOASTS;QUOTATION FROM TRIAL BY JURY OF GILBERT AND SULLIVAN;NAMES"},{"v":"1900-514"},null,null,null,{"v":"Kansas City Bar Association"},null,null,null,{"v":"under review"},{"v":"8"},{"v":32},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25121"},null,{"v":"HOLLAND HOUSE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},null,{"v":"CARD;6X8.75;"},{"v":"DAILY;"},{"v":"ENGLISH ON ONE SIDE,FRENCH ON ONE SIDE;"},{"v":"1900-517"},null,null,null,{"v":"Holland House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":546},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25122"},null,{"v":"THE SOUTHERN BERKSHIRE SOCIETY OF NEW YORK"},{"v":"NINTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"THE ARENA, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 5X7.25;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"DECORATIVE FLOWERS ON COVER; PROGRAM INCLUDES MUSIC; SILK RIBBON ATTACHMENT;"},{"v":"1896-040"},null,null,null,{"v":"The Southern Berkshire Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1896},{"v":2},{"v":14},{"v":"1896-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25123"},null,{"v":"?"},{"v":"DINNER FOR THE DEDICATION OF THE STATUE OF FERDINAND DE JESSIPS,30 YEARS AFTER THE OPENING OF THE SUEZ CANAL"},null,{"v":"PORT SAID,EGYPT"},{"v":"CARD;4X6.25;"},{"v":"ANNIVERSARY;"},{"v":"ABOVE INFORMATION FROM HANDWRITTEN NOTES INCLUDING\"FROM NATHAN APPLETON,WHO WAS THERE\"; FRENCH MENU;"},{"v":"1899-731"},null,null,null,{"v":"Inauguration of the statue of Ferdinand de Lesseps"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1899},{"v":11},{"v":17},{"v":"1899-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25125"},null,{"v":"GE0RGE W. ELKINS"},{"v":"DINNER TENDERED TO MAJ-GEN FRANCIS VINTON GREENE"},{"v":"OTHER (PRIVATE PARTY);"},{"v":"HOTEL FLANDERS"},{"v":"BOOKLET; ILLUS; COL; 5 X 6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; FRENCH; GUEST LIST; GUEST'S NAME ON COVER; RED, BLUE AND GOLD MEDAL;"},{"v":"1899-833"},null,null,null,{"v":"George W. Elkins"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1899},{"v":12},{"v":14},{"v":"1899-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25126"},null,{"v":"MURRAY HILL HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BOOKLET; HOTEL EMBLEM IN GOLD; BLACK COVER; 4.5 X 8;"},{"v":"DAILY;"},{"v":"4 PAGES OF AVAILABLE ITEMS WITH PRICES;"},{"v":"1900-217"},null,null,null,{"v":"Murray Hill Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"12"},{"v":323},{"v":1900},{"v":1},{"v":13},{"v":"1900-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25127"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIP AT SEA WITH MOUNTAINS;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-959"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1901},{"v":4},{"v":19},{"v":"1901-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25128"},null,{"v":"CAFETERIA LUNCH"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"57 BROAD STREET - NY"},{"v":"FOLDER; ILLUS; 5.5 X 9.5;"},{"v":"DAILY"},{"v":"HANDWRITTEN LIST OF SPECIAL DISHES ON SEPARATE PAGE;"},{"v":"1900-809"},null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":100},{"v":1900},{"v":2},{"v":8},{"v":"1900-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25130"},null,{"v":"HOTEL DE SUN"},{"v":"DINNER"},null,null,{"v":"BROADSIDE; 4 X 8;"},null,{"v":"MENU APPEARS TO BE A SPOOF;"},{"v":"1895-114"},null,null,null,{"v":"Hotel De Sun"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1895},{"v":6},{"v":16},{"v":"1895-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25131"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"BROADSIDE;ILLUS;COL;4.5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-314"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":2},{"v":8},{"v":"1901-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25132"},null,{"v":"ROYAL PALM HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY,FLA."},{"v":"BROADSHEET; 44.5 X 8;"},null,{"v":"LIST OF ALL AVAILABLE FISH FOR FISHERMAN LISTED;"},{"v":"1901-497"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":25},{"v":"1901-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25133"},null,{"v":"CITIZENS OF NEW ORLEANS"},{"v":"LUNCHEON TENDERED TO HON WILLIAM JENNINGS BRYAN"},{"v":"POL;"},{"v":"THE NEW ST. CHARLES"},{"v":"BOOKLET; ILLUS; COL; 8.75X11;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; PHOTO OF MR. BRYAN ON COVER; 13 COMMITTEES LISTED; PARTICIPANTS LISTED;"},{"v":"1906-720"},null,null,null,{"v":"Citizens Of New Orleans"},null,null,null,{"v":"complete"},{"v":"16"},{"v":26},{"v":1906},{"v":9},{"v":24},{"v":"1906-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25134"},null,{"v":"W.B. PEAT ESQ. & GUESTS"},{"v":"LUNCHEON"},{"v":"OTHER (APPEARS TO BE A PRIVATE LUNCHEON PARTY);"},{"v":"GRAND HOTEL, LONDON, ENGLAND"},{"v":"FOLDER; ILLUS; COL; 3.75.X5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; SILVER DECORATIVE VINE;"},{"v":"1898-154"},null,null,null,{"v":"W.B. Peat Esq. & Guests"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1898},{"v":4},{"v":20},{"v":"1898-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25135"},null,{"v":"LAS CORPORACIONES ECONOMICAS UNIDAS"},{"v":"DINNER IN HONOR OF DR.D.GABRIEL CASUSO"},{"v":"GOV;"},{"v":"HAVANA,CUBA"},{"v":"FOLDER;ILLUS;COL;4.5X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;WINES LISTED FOR EACH COURSE;"},{"v":"1905-695"},null,null,null,{"v":"Las Corporaciones Economicas Unidas"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1905},{"v":9},{"v":7},{"v":"1905-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25136"},null,{"v":"MIDWOOD CLUB OF FLATBUSH"},{"v":"10TH ANNIVERSARY DINNER"},{"v":"SOC;"},{"v":"NY"},{"v":"FOLDER; ILLUS; PHOTOGRAPH; 5.5 X 8;"},{"v":"ANNUAL"},{"v":"OFFICERS LISTED;"},{"v":"1899-426"},null,null,null,{"v":"Midwood Club Of Flatbush"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1899},{"v":5},{"v":15},{"v":"1899-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25137"},null,{"v":"NEW HAMPSHIRE CLUB"},{"v":"DINNER"},null,{"v":"YOUNG'S HOTEL"},{"v":"BROADSIDE"},null,null,{"v":"1880-0023"},null,null,null,{"v":"New Hampshire Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1880},{"v":12},{"v":8},{"v":"1880-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25138"},null,{"v":"SOUTHERN RAILWAY INSPECTION TRIP"},{"v":"INSPECTION TRIP, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BIRMINGHAM, AL"},{"v":"CARD; 5.5 X 6.5;"},null,null,{"v":"1905-0855"},null,null,null,{"v":"Southern Railway Inspection Trip"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1905},{"v":11},{"v":15},{"v":"1905-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25140"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8.25;"},{"v":"OTHER (DAILY MENU);"},{"v":"SERVED 1 TO 2:30 P.M. SPECIAL NOTE: \"TWO DINNERS WILL BE SERVED ON THANKSGIVING DAY FROM 1 TO 3 AND 5.30 TO 8 -- 75c. SPECIAL ATTENTION WILL BE SHOWN TO FAMILIES & PARTIES;\""},{"v":"1899-757"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1899},{"v":11},{"v":26},{"v":"1899-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25141"},null,{"v":"UNITED STATES NAVAL ACADEMY ALUMNI OF ILLINOIS"},{"v":"ANNUAL DINNER"},{"v":"NAC;"},{"v":"AUDITORIUM HOTEL,[CHICAGO, IL]"},{"v":"BOOKLET; ILLUS; COL; 5.25 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"COCKTAILS AND WINES LISTED; TOASTS; BUFF STOCK; FLAG AND EAGLE;"},{"v":"1906-689"},null,null,null,{"v":"United States Naval Academy Alumni Of Illinois"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1906},{"v":1},{"v":1},{"v":"1906-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25142"},null,{"v":"(UNIVERSITY OF PENNSYLVANIA)"},{"v":"LUNCH"},{"v":"(EDUC);"},{"v":"WALDORF-ASTORIA,[NY]"},{"v":"CARD;ILL;4.25X6.25;"},null,{"v":"MENU IN FRENCH EXCEPT FOR FISH HOUSE PUNCH;UNIVERSITY OF PENNSYLVANIA ATHLETIC RECORDS FOR 1898 PRINTED ON BACK;"},{"v":"1899-145"},null,null,null,{"v":"University Of Pennsylvania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1899},{"v":1},{"v":21},{"v":"1899-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25143"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; COL; 4 X 7.5;"},null,null,{"v":"1901-492"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":2},{"v":24},{"v":"1901-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25144"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER, GODDESS OF FOOD, DECORATIVE VINES & FRUITS;"},{"v":"1901-340"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1901},{"v":2},{"v":12},{"v":"1901-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25145"},null,{"v":"CHICAGO PIANO AND ORGAN ASSOCIATION"},{"v":"INFORMAL BEEFSTEAK DINNER"},{"v":"SOC;"},{"v":"CHICAGO ATHLETIC ASSOCIATION"},{"v":"FOLDER; ILLUS; COL; 5X8.25;"},{"v":"OTHER (ANNUAL ENTERTAINMENT EVENT);"},{"v":"INCLUDES MARTINI AND WINE LIST; DETAILED ENTERTAINMENT PROGRAM; EXECUTIVE OFFICERS AND COMMITTEES LISTED; SKETCHES OF PIANIST, INSTRUMENTS, SEAL ON COVER;"},{"v":"1908-045"},null,null,null,{"v":"Chicago Piano And Organ Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1908},{"v":1},{"v":16},{"v":"1908-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25147"},null,{"v":"HOLLAND SOCIETY OF NEW YORK"},{"v":"SECOND ANNUAL DINNER"},{"v":"SOC"},{"v":"HOTEL BRUNSWICK, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 7 x 11;"},{"v":"RITE"},{"v":"DECORATED WITH NAVAL, INDUSTRIAL AND DINING SKETCHES, AND SEAL OF SOCIETY; MENU IN DUTCH, FRENCH AND ENGLISH; INCLUDES WINES SERVED WITH EACH COURSE; PROGRAM LISTS TOASTS, SPEECHES, AND MUSIC; FOUR COPIES"},{"v":"1887-006"},null,null,null,{"v":"Holland Society Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":122},{"v":1887},{"v":1},{"v":27},{"v":"1887-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25149"},null,{"v":"ST. NICHOLAS SOCIETY OF NASSAU ISLAND"},{"v":"ST. NICHOLAS DAY, 1892"},{"v":"SOC;"},{"v":"MONTAUK CLUB, BROOKLYN, NY"},{"v":"BOOKLET; ILLUS; 5.5X7.75;"},{"v":"ETH;"},{"v":"DUTCH POEM ON COVER; ILLUSTRATION OF DUTCH BURGHER; TOASTS PRINTED IN DUTCH; INCLUDES LIST OF OFFICERS; SILK RIBBON ATTACHMENTS"},{"v":"1892-146"},null,null,null,{"v":"St. Nicholas Society Of Nassau Island"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1892},{"v":12},{"v":6},{"v":"1892-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25150"},null,{"v":"FALMOUTH HOTEL"},{"v":"30TH CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"PORTLAND, ME"},{"v":"FOLDER; ILLUS; COL; 5.5X7;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"LISTS PROPRIETORS & OWNERS; SILK RIBBON ATTACHMENT;"},{"v":"1898-423"},null,null,null,{"v":"Falmouth Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":49},{"v":1898},{"v":12},{"v":25},{"v":"1898-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25152"},null,{"v":"RHODE ISLAND WHEELMEN"},{"v":"EIGHTH ANNIVERSARY BANQUET"},{"v":"PROF;"},null,{"v":"BOOKLET; 4.5X5.5;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"INCLUDES NAMES OF OFFICERS & ROAD OFFICERS; INDICATES VOCAL & INSTRUMENTAL ENTERTAINMENT SUPPLIED BY \"THESPIANS\""},{"v":"1895-051"},null,null,null,{"v":"Rhode Island Wheelmen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":14},{"v":1895},{"v":3},{"v":13},{"v":"1895-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25155"},null,{"v":"FRIENDS OF HON. JOHN C. SPOONER"},{"v":"COMPLIMENTARY DINNER"},null,{"v":"CHAMBELIN'S, WASHINGTON, DC"},{"v":"BOOKLET; ILLUS; 5.25 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"SATIN; DRAWING OF CAPITAL; SENATE COMMITTEE ROOM; PHOTO OF SPPONER; AUTOGRAPH SATIN PAGES OF HOSTS;"},{"v":"1891-031"},null,null,null,{"v":"Friends Of Hon. John C. Spooner"},null,null,null,{"v":"complete"},{"v":"8"},{"v":31},{"v":1891},{"v":3},{"v":5},{"v":"1891-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25156"},null,{"v":"COLLINS RESTAURANT"},{"v":"A LA CARTE DINNER MENU"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"FOLDER;COL;7X11;"},{"v":"DAILY"},{"v":"ALL ITEMS PRICED;SEPARATE PAGE OF HANDWRITTEN SPECIALS;"},{"v":"1906-785"},null,null,null,{"v":"Collins Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":151},{"v":1906},{"v":10},{"v":30},{"v":"1906-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25157"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"FRUITS,WINES AND UTENSILS;SHIPS IN HARBOR INSERT;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-911"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1901},{"v":4},{"v":13},{"v":"1901-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25158"},null,{"v":"CUNARD LINE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"CAMPANIA\""},{"v":"CARD; ILLUS; COL; 4.5X6.5;"},null,{"v":"INCLUDES PRICED WINE LIST ON BACK OF MENU; STEAMSHIP FLAG AT TOP OF MENU;"},{"v":"1900-1119"},null,null,null,{"v":"Cunard Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":100},{"v":1900},{"v":2},{"v":16},{"v":"1900-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25160"},null,{"v":"S.O.T.Q. BOWLING CLUB"},{"v":"20TH ANNUAL DINNER"},{"v":"SOC;"},{"v":"MANHATTAN HOTEL,NY"},{"v":"FOLDER; ILLUS; 4.5 X 7.;"},{"v":"ANNUAL"},{"v":"OFFICERS LISTED; SCORES FOR EACH PLAYER INCLUDED;"},{"v":"1899-460"},null,null,null,{"v":"S.O.T.Q. Bowling Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1899},{"v":6},{"v":3},{"v":"1899-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25162"},null,{"v":"WALDORF-ASTORIA HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 5X7.75;"},{"v":"OTHER (POSSIBLY A WEDDING-PRINTED IN SILVER WITH 2 SETS OF INITIALS AT TOP OF MENU);"},{"v":"FRENCH; REDERER BRUT & APOLLINARIS SERVED;"},{"v":"1900-556"},null,null,null,{"v":"Waldorf Astoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":1},{"v":27},{"v":"1900-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25163"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF EXOTIC ORIENTAL FEMALE FIGURE; JUNGLE SCENE;"},{"v":"1901-822"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":4},{"v":2},{"v":"1901-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25164"},null,{"v":"CHICAGO BEACH HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"[CHICAGO IL?]"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"NOTES THAT THERE IS A HOP THAT EVENING IN LADIES' PARLOR"},{"v":"1893-084"},null,null,null,{"v":"Chicago Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1893},{"v":7},{"v":14},{"v":"1893-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25165"},null,{"v":"JACOB KNOOP SOHNE WEINSTUBEN"},{"v":"LUNCH MENU"},{"v":"COMMERCIAL"},{"v":"BERLIN, GERMANY"},{"v":"BROADSIDE; 5X8.5;"},{"v":"OTHER (DAILY MENU);"},{"v":"GERMAN;"},{"v":"1899-641"},null,null,null,{"v":"Jacob Knoop Sohne Weinstuben"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1899},{"v":10},{"v":27},{"v":"1899-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25166"},null,{"v":"EPIPHANY BROTHERHOOD"},{"v":"BANQUET HONORING IGHT REV. W.N. MCVICKAR"},{"v":"REL;"},null,{"v":"CARD;4 X 5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1898-176"},null,null,null,{"v":"Epiphany Brotherhood"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1898},{"v":5},{"v":17},{"v":"1898-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25167"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV;"},{"v":"COLON, PANAMA"},{"v":"BROADSIDE; 3.5X5.75;"},null,null,{"v":"1906-830"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1906},{"v":11},{"v":16},{"v":"1906-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25168"},null,{"v":"CLUB NATIONAL MONTREAL"},{"v":"NINTH ANNUAL BANQUET FOR THE HONORABLE HONORE MERCIER"},{"v":"SOC"},{"v":"HOTEL WINDSOR (MONTREAL, CANADA)"},{"v":"FOLDER; ILL; 4.25X6.25"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PORTRAIT OF HONORE MERCIER ON FRONT COVER; FRENCH MENU; TOASTS LISTED, OFFICERS AND PAST PRESIDENTS LISTED"},{"v":"1891-009"},null,null,null,{"v":"Club National Montreal"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1891},{"v":1},{"v":27},{"v":"1891-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25170"},null,{"v":"THE NAVY YARD LADIES AND GENTS RESTAURANT"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"233 SANDS STREET, BROOKLYN, NY"},{"v":"BROADSIDE; ILLUS; 6 X 9.25;"},null,{"v":"PRIX FIXE DINNER; HANDWRITTEN; SMALL ILLUSTRATION; SPONSOR, ADDRESS AND DATE NOTED BY FEB;"},{"v":"1906-798"},null,null,null,{"v":"The Navy Yard Ladies And Gents Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":14},{"v":1906},{"v":11},{"v":4},{"v":"1906-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25171"},null,{"v":"CABARET DU CHAT NOIR"},{"v":"LUNCH & DINNER"},{"v":"COMMERCIAL"},{"v":"32 WEST 28 ST. NY"},{"v":"FOLDER; ILLUS; COL;"},{"v":"DAILY"},{"v":"SOME HANDWRITTEN ITEM IN FRENCH; WINE LIST ON BACK;"},{"v":"1900-713"},null,null,null,{"v":"Cabaret Du Chat Noir"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":313},{"v":1900},{"v":2},{"v":3},{"v":"1900-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25172"},null,{"v":"STOKEONION ASSOCIATION"},{"v":"SECOND ANNUAL BANQUET"},{"v":"SOC(?);"},{"v":"HOTEL COLOMBO, 149 BLEECKER STREET [NY]"},{"v":"CARD; 4.5 X 6.75;"},{"v":"ANNIVERSARY;"},null,{"v":"1900-439"},null,null,null,{"v":"Stokeonion Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1900},{"v":1},{"v":20},{"v":"1900-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25173"},null,{"v":"COLUMBIA CASINO"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"BROADSHEET; ILL; 6.75X10.75;"},{"v":"MONDAY DINNER;"},{"v":"WINE LIST; FRANKFURT SAUSAGE, SAUERKRAUT IS FORTY CENTS WHILE FRESH LOBSTER EN SASSES, A LA NEWBURG IS FIFTY CENTS;"},{"v":"1893-110"},null,null,null,{"v":"Columbia Casino"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":156},{"v":1893},{"v":10},{"v":16},{"v":"1893-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25175"},null,{"v":"FELLOW MEMBERS OF THE PHILADELPHIA BAR"},{"v":"DINNER TO HON FREDERICK CARROLL BREWSTER"},{"v":"PROF"},{"v":"BOLDT'S ROOMS, BULLITT BUILDING, [PHILADELPHIA, PA]"},{"v":"BOOKLET; ILL; 5X7.25"},{"v":"DINNER TO FREDERICK CARROLL BREWSTER ON HIS 66TH BIRTHDAY"},{"v":"BOUND BOOK; LISTING OF MR. BREWSTER'S WORKS; FRENCH MENU; GUESTS AND COMMITTEE LISTED; POEM BY W. CHANNING NEVIN PRINTED; TOASTS"},{"v":"1891-060"},null,null,null,{"v":"Fellow Members Of The Philadelphia Bar"},null,null,null,{"v":"complete"},{"v":"40"},{"v":23},{"v":1891},{"v":5},{"v":15},{"v":"1891-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25176"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 5.25X8.25;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1907-926"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1907},{"v":10},{"v":31},{"v":"1907-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25178"},null,{"v":"JOHN WANAMAKER"},{"v":"AFTERNOON TEA"},{"v":"COMMERCIAL"},{"v":"NINTH FLOOR RESTAURANT, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 3.6X5;"},{"v":"OTHER (AFTERNOON TEA IN DEPARTMENT STORE RESTAURANT);"},{"v":"A LA CARTE MENU; DECORATIVE FLORAL WREATH ON COVER; [DATE INFO SUPPLIED BY FEB];"},{"v":"1907-923"},null,null,null,{"v":"John Wanamaker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":39},{"v":1907},{"v":10},{"v":28},{"v":"1907-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25179"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"PASSENGERS ON DECK;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-923"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1901},{"v":4},{"v":14},{"v":"1901-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25180"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ZWEITES FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER, GODDESS OF FOOD, DECORATIVE VINES & FRUITS;"},{"v":"1901-832"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":4},{"v":3},{"v":"1901-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25181"},null,{"v":"NEW YORK STATE BAR ASSOCIATION"},{"v":"29TH ANNUAL MEETING"},{"v":"PROF;"},{"v":"THE TEN EYCK, ALBANY, NY"},{"v":"FOLDER; 5.25X8.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; TOASTS, MUSIC, OFFICERS AND COMMITTEE LISTED;"},{"v":"1906-060"},null,null,null,{"v":"New York State Bar Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1906},{"v":1},{"v":17},{"v":"1906-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25183"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-673"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":16},{"v":"1901-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25184"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"HOTEL SEAL ON COVER;"},{"v":"1901-802"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1901},{"v":3},{"v":31},{"v":"1901-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25186"},null,{"v":"M. J.B. ROTH"},{"v":"DINNER TO M. JEAN CH. GUERLAIN, DE PARIS"},{"v":"OTHER (PRIVATE PARTY);"},{"v":"ST. NICHOLAS, CINCINNATI, [OH]"},{"v":"CARD; COL; 5.25 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; WINES; WINES PRINTED IN RED CREST;"},{"v":"1898-383"},null,null,null,{"v":"M. J.B. Roth"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1898},{"v":12},{"v":1},{"v":"1898-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25187"},null,{"v":"CAFE LAFAYETTE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; ILLUS; CIOL; 6.5 X 11;"},null,{"v":"PRIX FIXE MENU; ILLUSTRATION OFWOMAN IN CLASSICAL DRESS;"},{"v":"1907-527"},null,null,null,{"v":"Cafe Lafayette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1907},{"v":5},{"v":18},{"v":"1907-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25189"},null,{"v":"SONS OF THE REVOLUTION"},{"v":"WASHINGTON'S BIRTHDAY BANQUET"},{"v":"PATR;"},{"v":"DELMONICO'S [NY]"},{"v":"FOLDER; COL; ILLUS; 8.25 X 6.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"BLUE COLONIAL CANNON, SHIP, WASHINGTON, FLAGS; BLUE AND GOLD RIBBONS;  SPEAKERS AMONG THEM THEODORE ROOSEVELT;"},{"v":"1897-063"},null,null,null,{"v":"Sons Of The Revolution"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1897},{"v":2},{"v":22},{"v":"1897-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25190"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP SURROUNDED BY SMALL BOATS IN HARBOR; CHAMPAGNE IN ICE BUCKET, FRUIT PLATTERS SKETCHED AT TOP;"},{"v":"1901-843"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1901},{"v":4},{"v":5},{"v":"1901-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25191"},null,{"v":"ASTOR HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; ILLUS; 7 X 10;"},{"v":"DINNER"},{"v":"PRICED MENU AND WINE LIST; ILLUS. OF HOTEL; CAUTIONARY NOTE ABOUT CHECKING PRICES ON CHECK WITH MENU;"},{"v":"1900-063"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":495},{"v":1900},{"v":1},{"v":8},{"v":"1900-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25193"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ABEND-ESSEN"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF LINER AT SEA;"},{"v":"1906-638"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1906},{"v":7},{"v":26},{"v":"1906-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25194"},null,{"v":"AMERICAN INSTITUTE OF ARCHITECTS"},{"v":"41ST ANNUAL DINNER"},{"v":"PROF;"},{"v":"ART INSTITUTE ,CHICAGO,IL;"},{"v":"FOLDER; 5X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES INCLUDED;SPEAKERS LISTED;"},{"v":"1907-983"},null,null,null,{"v":"American Institute Of Architects"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1907},{"v":11},{"v":20},{"v":"1907-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25195"},null,{"v":"HOTEL MEN OF WASHINGTON"},{"v":"DINNER IN HONOR OF THE HOTEL MEN'S BENEFIT ASSOCIATION"},{"v":"PROF;"},{"v":"DEWEY HOTEL, THE, (WASHINGTON DC?)"},{"v":"FOLDER; 5.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES;"},{"v":"1899-430"},null,null,null,{"v":"Hotel Men Of Washington"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1899},{"v":5},{"v":19},{"v":"1899-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25196"},null,{"v":"CIE CIE TRANSATLANTIQUE"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"PAQUEBOT: LA CHAMPAGNE"},{"v":"FOLDER; ILLUS; COL; 4.5X7.75;"},{"v":"OTHER (DAILY MENU);"},{"v":"FRENCH; BEAUTIFUL ILLUSTRATIONS & ADVERTISEMENTS OF HOTELS, RESTAURANTS; WINERIES; CHAMPAGNES; RESORTS; SHOPS;"},{"v":"1900-544"},null,null,null,{"v":"Cie Cie Transatlantique"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1900},{"v":1},{"v":27},{"v":"1900-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25197"},null,{"v":"HOTEL ALGAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"CARD;ILLUS;COL;5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-288"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":6},{"v":"1901-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25198"},null,{"v":"NEW YORK CENTRAL AND HUDSON RIVER R.R. DINING CAR SERVICE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS; 5.5 X 7;"},null,{"v":"PRICED MENU AND WINE LIST; SCENIC PHOTO AND DRAWING  OF GRAND CENTRAL ON COVERS; MENU AVAILABLE FOR MAILING;"},{"v":"1899-853"},null,null,null,{"v":"New York Central And Hudson River R.R. Dining Car Service"},null,null,null,{"v":"complete"},{"v":"4"},{"v":87},{"v":1899},{"v":12},{"v":20},{"v":"1899-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25201"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; ILLUS; 4.5 X 7.5;"},null,null,{"v":"1901-126"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1901},{"v":1},{"v":19},{"v":"1901-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25202"},null,{"v":"CELTIC CLUB"},{"v":"FOURTHY ANNUAL BANQUET CELEBRATING THE BIRTH OF ST. PATRICK"},{"v":"SOC;"},{"v":"STAUCH PALACE HOTEL; CONEY ISLAND, NY"},{"v":"BOOKLET; ILLUS; COL;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; IRISH VERSES WIH AH COURSE; SONG LYRICS; TOASTS; GREN STOCK COVER; IRISH AND AMERICAN FLAGS;"},{"v":"1907-311"},null,null,null,{"v":"Celtic Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1907},{"v":3},{"v":18},{"v":"1907-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25203"},null,{"v":"THE SOCIETY OF THE CUMBERLAND"},{"v":"19NTH REUNION"},{"v":"MILITARY"},{"v":"GRAND PACIFIC HOTEL,CHICAGO,ILL;"},{"v":"6 PAGE BOOKLET;RED WHITE & BLUE RIBBON TRIM ON COVER;4.5 X 6.5;"},{"v":"DINNER"},{"v":"INCLUDES POEMS,MENU & SPEAKERS'"},{"v":"1888-069"},null,null,null,{"v":"The Society Of The Cumberland"},null,null,null,{"v":"complete"},{"v":"16"},{"v":22},{"v":1888},{"v":9},{"v":20},{"v":"1888-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25204"},null,{"v":"ARCADIA CLUB"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"MURRAY HILL HOTEL,NY"},{"v":"FOLDER;GOLD EMBLEM;3.5X5;"},{"v":"ANNUAL;"},null,{"v":"1906-775"},null,null,null,{"v":"Arcadia Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1906},{"v":10},{"v":23},{"v":"1906-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25205"},null,{"v":"CENTURY CLUB"},{"v":"DINNER TO S.T.WELLMAN"},{"v":"SOC;"},{"v":"(NY)"},{"v":"BOOKLET;ILL;COL;4.5X6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTOGRAPH;CLUB SCENES;RIBBON ACROSS BOTTOM HOLDING CLUB SEAL;BUILDING PICTURED ON BACK;SEPARATE MENU FOLDER;WINES;"},{"v":"1901-792"},null,null,null,{"v":"Century Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":33},{"v":1901},{"v":3},{"v":30},{"v":"1901-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25206"},null,{"v":"HADDON HALL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ"},{"v":"CARD; ILLUS; COL; 5 X 7;"},null,{"v":"SMALL COLORED ILLUSTRATION OFGIRL AND BOY;"},{"v":"1905-267"},null,null,null,{"v":"Haddon Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1905},{"v":4},{"v":9},{"v":"1905-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25208"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"POSTDAMPFER GRAF WALDERSEE"},{"v":"BROADSHEET; 6.75X9.0; ILLUS; COLOR;"},null,{"v":"ILLUS, UPPER/STEAMSHIP; LOWER/MEN PLAYING CARDSIN SALOON; CONCERT PROGRAMM LISTED;"},{"v":"1900-760"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25209"},null,{"v":"R.M.S. OCEANIC"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"R.M.S. OCEANIC"},{"v":"CARD; 3.25X5.0; ILLUS; COL;"},null,{"v":"ILLUS, GOLD MONOGRAM, RED FLAG WITH WHITE STAR;"},{"v":"1900-889"},null,null,null,{"v":"R.M.S. Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25210"},null,{"v":"JOHN J. PETIT OF BROOKLYN"},{"v":"DINNER TO FRIENDS"},{"v":"SOC;"},{"v":"BELLE ERRE CLUB, PORT JEFFERSON, NY"},{"v":"CARD; 4.25 X 6.25;"},{"v":"OTHER )SOC);"},{"v":"WINES LISTED; SPONSOR NOTED BY FEB;"},{"v":"1907-610"},null,null,null,{"v":"John J. Petit Of Brooklyn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1907},{"v":6},{"v":18},{"v":"1907-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25211"},null,{"v":"GILSEY HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; 6.5X10.5;"},null,{"v":"WINE LIST; PRICES FOR WINE AND FOOD ON MENU;"},{"v":"1889-039"},null,null,null,{"v":"Gilsey House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":441},{"v":1889},{"v":4},{"v":28},{"v":"1889-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25212"},null,{"v":"COLONIAL HOTEL"},{"v":"SPECIAL SUPPER"},{"v":"COMMERCIAL"},{"v":"CLEVELAND,OH"},{"v":"BROADSIDE;ILLUS;COL;3.5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;DATE HANDWRITTEN;"},{"v":"1901-051"},null,null,null,{"v":"Colonial Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1901},{"v":1},{"v":6},{"v":"1901-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25213"},null,{"v":"MASTER PRINTERS' AND ALLIED TRADES' ASSOCIATION"},{"v":"9TH ANNUAL DINNER"},{"v":"PROF;"},{"v":"NEW GAITY RESTAURANT"},{"v":"BOOKLET; ILLUS; COL; 4.5X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IN FRENCH; NOTES ON EARLY PRINTING INCLUDING ILLUSTRATIONS; TOASTS AND OFFICERS LISTED;"},{"v":"1905-951"},null,null,null,{"v":"Master Printers' And Allied Trades' Association"},null,null,null,{"v":"complete"},{"v":"34"},{"v":25},{"v":1905},{"v":12},{"v":7},{"v":"1905-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25214"},null,{"v":"FRIENDS OF MR. JAMES L. KERNAN"},{"v":"DINNER"},{"v":"SOC;"},{"v":"THE BELVEDERE, BALTIMORE, MD"},{"v":"FOLDER; ILLUS; COL; 14X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE; PL NOTED BY FEB; POEM RELATING MR. KERNAN'S WORK IN THE THEATRE; COVER ILLUSTRATED WITH DRAWING OF MARYLAND THEATRE AND LIKENESS OF MR. KERNAN;"},{"v":"1905-952"},null,null,null,{"v":"Friends Of Mr. James L. Kernan"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1905},{"v":12},{"v":7},{"v":"1905-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25215"},null,{"v":"SUPPER'S HOTEL & RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"BATH BEACH, BKLYN,NY"},{"v":"FOLDER;ILLUS;8.5X14;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED,SOME HANDWRITTEN;SEPARATE PAGE FOR WINES;ROOMS FOR GENTLEMEN ONLY;"},{"v":"1906-655"},null,null,null,{"v":"Supper's Hotel & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":404},{"v":1906},{"v":7},{"v":1},{"v":"1906-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25216"},null,{"v":"SPRINGFIELD CALEDONIANS"},{"v":"DINNER"},{"v":"SOC;"},{"v":"HOTEL WORTHY"},{"v":"BOOKLET; ILLUS; 4X4.75;"},{"v":"ANNIVERSARY; 13TH BURNS ANNIVERSARY;"},{"v":"PROGRAM LISTED; COMMITTEE MEMBERS LISTED;"},{"v":"1896-025"},null,null,null,{"v":"Springfield Caledonians"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1896},{"v":1},{"v":28},{"v":"1896-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25217"},null,{"v":"COVER CLUB OF BOSTON"},{"v":"25TH ANNIVERSARY"},{"v":"SOC;"},{"v":"HOTEL SOMERSET"},{"v":"BOOKLET; ILLUS; COL; 8.5X12.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; QUOTES THROUGHOUT; PAINTING OF TWO WOMEN ON COVER; POEM BY JOHN P. LEAHY; PHOTO OF [JOHN F. DEVER?]; CONCERT, PROGRAM AND OFFICERS LISTED;"},{"v":"1908-136"},null,null,null,{"v":"Cover Club Of Boston"},null,null,null,{"v":"complete"},{"v":"12"},{"v":21},{"v":1908},{"v":2},{"v":10},{"v":"1908-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25219"},null,{"v":"AACP"},{"v":"LUNCH"},null,{"v":"ARGYLE,THE,[BROOKLYN,NY]"},{"v":"CARD;ILL;COL;4.25X6.5;"},null,{"v":"SCALE WITHIN A CLOVERLIKE FLOWER WITH THE INITIALS AACP AROUND IT; CENTER TOP; HANDWRITTEN ON BACK \"BROOKLYN,L.I.;"},{"v":"1899-373"},null,null,null,{"v":"Aacp"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1899},{"v":4},{"v":19},{"v":"1899-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25220"},null,{"v":"VOLAPUKAKLUBA NOLUMELOPIK"},{"v":"GLEFID"},null,{"v":"WORCESTER, MASS"},{"v":"FOLDER; 4X5;"},null,{"v":"ENTIRE MENU IN FOREIGN LANGUAGE INCLUDING IDENTIFYING SPONSOR"},{"v":"1892-108"},null,null,null,{"v":"Volapukakluba Nolumelopik"},null,null,null,{"v":"under review"},{"v":"4"},{"v":25},{"v":1892},{"v":9},{"v":6},{"v":"1892-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25221"},null,{"v":"HOTEL ASSOCIATION OF NYC"},{"v":"19NTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"DELMONICO'S,NY"},{"v":"BOOKLET;ILLUS; COL; 6.25 X 9.5;"},{"v":"ANNUAL"},{"v":"SEPARATE PAGE FOR MENU IN FRENCH;WINES NOTED ON SEPARATE PAGE;PROGRAM & SPEAKERS LISTED;OFFICERS & COMMITTEE MEMBERS INCLUDED;"},{"v":"1898-032"},null,null,null,{"v":"Hotel Association Of Nyc"},null,null,null,{"v":"complete"},{"v":"20"},{"v":39},{"v":1898},{"v":1},{"v":1},{"v":"1898-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25222"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"BROADSHEET; 5.0X8.25; ILLUS;"},null,{"v":"ILLUS, BG, CASTLES; GODDESS HOLDING SHIELD WITH H.A.P.A.G., GRAPES SPILLING OVER; INSET OF STEAMSHIP; MENU IN GERMAN AND ENGLISH;"},{"v":"1900-620"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25223"},null,{"v":"COMMANDER FRANK F.FLETCHER"},{"v":"LUNCHEON ON BOARD USS RALEIGH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE TO YOKAHAMA, JAPAN"},{"v":"BROADSIDE;ILLUS;COL;3.5X5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ALL HANDWRITTEN; LIST OF TABLE MATES ON REVERSE SIDE;"},{"v":"1906-528"},null,null,null,{"v":"Commander Frank F.Fletcher"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1906},{"v":6},{"v":18},{"v":"1906-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25225"},null,{"v":"KENSINGTON HOTEL"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSHEET; 6.25 X 9.75;"},null,{"v":"WINE LIST & PRICES ON BACK;"},{"v":"1900-393"},null,null,null,{"v":"Kensington Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":252},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25226"},null,{"v":"RIGGS' DINING ROOMS"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"120 UNIVERSITY PLACE, NY, NY"},{"v":"FOLDER; 5.5 X 9;"},null,{"v":"FURNISHED ROOMS AVAILABLE FOR GENTLEMEN; NO SMOKING;"},{"v":"1900-483"},null,null,null,{"v":"Riggs' Dining Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":193},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25227"},null,{"v":"NEW YOK JEWELERS BOARD OF TRADE"},{"v":"SIXTH ANNUAL DINNER"},{"v":"COMMERCIAL"},{"v":"WALDORF [NY]"},{"v":"BOOKLET; ILLUS; COL; 6  X 7.5"},{"v":"OTHER (ANNIV);"},{"v":"COVER ILLUSTRATION OF BENVENUTO CELLINI AND MERCURY SEATED AT A TABLE; DIAMOND AND WATCH; BROWN; GUEST LIST; TOASTS; FRENCH;"},{"v":"1895-025"},null,null,null,{"v":"New York Jewelers Board Of Trade"},null,null,null,{"v":"complete"},{"v":"10"},{"v":24},{"v":1895},{"v":1},{"v":29},{"v":"1895-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25228"},null,{"v":"VIRGINIA-NORTH CAROLINA PRESS ASSOCIATION"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"KENILWORTH INN, N.C."},{"v":"FOLDER; EMBLEM;COL;4X5.75;"},{"v":"ANNUAL;"},{"v":"LIST OF SPEAKERS;"},{"v":"1905-549"},null,null,null,{"v":"Virginia North Carolina Press Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1905},{"v":7},{"v":6},{"v":"1905-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25229"},null,{"v":"ST. CHARLES HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MILWAUKEE,WI"},{"v":"FOLDER;COL;5X7;"},{"v":"DAILY;"},null,{"v":"1901-048"},null,null,null,{"v":"St. Charles Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1901},{"v":1},{"v":6},{"v":"1901-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25230"},null,{"v":"UNION CLUB"},{"v":"NEW YEAR'S DAY DINNER"},{"v":"OTHER (SOC);"},{"v":"CLEVELAND, OH"},{"v":"CARD; ILLUS; 4.25 X 8.5;"},null,{"v":"PICTURE OF CLUBHOUSE(?);"},{"v":"1898-001"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1898},{"v":1},{"v":1},{"v":"1898-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25232"},null,{"v":"CLEGG HOTEL"},{"v":"NEW YEAR'S DAY DINNER"},{"v":"COMMERCIAL"},{"v":"GREENSBORO, NC"},{"v":"FOLDER; ILLUS; 5.5 X 7;"},{"v":"SECULAR HOLIDAY;"},{"v":"COCKTAILS; ILLUSTRATION OF OLD AND NEW YEAR;"},{"v":"1906-008"},null,null,null,{"v":"Clegg Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1906},{"v":1},{"v":1},{"v":"1906-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25233"},null,{"v":"PROVIDENCE ART CLUB"},{"v":"DINER DE LA LITERATURE FIN DE SIECLE"},{"v":"PROF?;"},null,{"v":"CARD; 6.25 X 8.25;"},null,{"v":"DISHES NAMED FOR AUTHORS; HUMOROUS COMMENTS;"},{"v":"1895-035"},null,null,null,{"v":"Providence Art Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1895},{"v":2},{"v":12},{"v":"1895-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25234"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ABEND-ESSEN"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF LINER AT SEA;"},{"v":"1906-585"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1906},{"v":7},{"v":19},{"v":"1906-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25235"},null,{"v":"NEW ENGLAND SOCIETY IN THE CITY OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"SOC"},{"v":"DELMONICO'S [NY]"},{"v":"CARD;ILL;5X7.5"},{"v":"OTHER,ANNUAL EVENT"},{"v":"FRENCH,RICHLY ILLUSTRATED WITH EARLY NEW ENGLAND SCENES,SEATING PLAN AND NAMES OF GUESTS ON SEPARATE ITEMS"},{"v":"1885-031"},null,null,null,{"v":"New England Society In The City Of New York"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1885},{"v":12},{"v":22},{"v":"1885-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25237"},null,{"v":"EAGLE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"GETTYSBURG, PA"},{"v":"CARD; COL; 4.75 X 7.5;"},null,{"v":"BLUE STOCK AND EAGLE;"},{"v":"1905-436"},null,null,null,{"v":"Eagle Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1905},{"v":6},{"v":5},{"v":"1905-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25239"},null,{"v":"REAL ESTATE BOARD OF BROKERS"},{"v":"FIFTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"HOTEL MANHATTAN [NY]"},{"v":"FOLDER; ILLUS; 6 X 4.5;"},{"v":"ANNIVERSARY;"},{"v":"B&W PAINTING OF COLONIAL DRAWING ROOM SCENE;"},{"v":"1901-393"},null,null,null,{"v":"Real Estate Board Of Brokers"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1901},{"v":2},{"v":16},{"v":"1901-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25240"},null,{"v":"PALESTINE COMMANDERY OF NO.18 KNIGHT TEMPLAR"},{"v":"18TH ANNUAL RECEPTION"},{"v":"POL;"},{"v":"METROPOLITAN OPERA HOUSE,NY"},{"v":"FOLDER; ENGRAVED DECORATION;COL. PRINTING;3.25 X 4.5;"},{"v":"ANNUAL"},{"v":"MENU IN FRENCH;CHAMPAGNE PRICES LISED ON BACK;"},{"v":"1896-018"},null,null,null,{"v":"Palestine Commandery Of No.18 Knight Templar"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1896},{"v":1},{"v":21},{"v":"1896-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25241"},null,{"v":"JOHN DOSCHER RESTAURANT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 8.25X12;"},null,{"v":"SPECIALS OF THE DAY ADDED IN WHAT APPEARS TO BE FIRST TYPEWRITTEN STYLE IN LAVENDAR TYPE; VERY EXTENSIVE PRICED WINE LIST \"A SPECIALTY IN FINE OLD LIQUORS;\" INSERT OF 2 TISSUE-THIN ORIENTAL MOTIF PAPER NAPKINS? PLACE-MATS?-ONE IS INSCRIBED \"A.L. TUSKA, 55"},{"v":"1900-778"},null,null,null,{"v":"John Doscher Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":312},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25242"},null,{"v":"DELAVAN HOUSE"},{"v":"DAILY MENU"},null,{"v":"[ALBANY]"},{"v":"BROADSIDE"},null,null,{"v":"1854-003"},null,null,null,{"v":"Delavan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1854},{"v":5},{"v":30},{"v":"1854-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25243"},null,{"v":"ALEMANISCH CLUB"},{"v":"SPISZEDDEL"},{"v":"(COM?);"},{"v":"SCHWITZERHOF LUZERN [SWITZERLAND?]"},{"v":"CARD; COLOR; 4.5 X 7;"},null,{"v":"GERMAN; RED AND BLACK PRINT; CLUB INFORMATION HANDWRITTEN;"},{"v":"1891-090"},null,null,null,{"v":"Alemanisch Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1891},{"v":1},{"v":1},{"v":"1891-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25244"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER;ILL;COL;4.4X7;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN LISTING OF MENU;SHIP AT SEA WITH SAILOR HOISTING FLAG IN INSERT;MUSICAL PROGRAM"},{"v":"1900-524"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25245"},null,{"v":"KENTUCKY CHAPTER-RICHMOND COLLEGE ALUMNI"},{"v":"BANQUET"},{"v":"EDUC;"},{"v":"GALT HOUSE, LOUISVILLE,KENTUCKY"},{"v":"FOLDER; 5.5 X 7;"},{"v":"DINNER"},{"v":"ALL SPEAKERS LISTED;"},{"v":"1899-422"},null,null,null,{"v":"Kentucky Chapter Richmond College Alumni"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1899},{"v":5},{"v":12},{"v":"1899-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25246"},null,{"v":"SOUTHERN RAILWAY INSPECTION TRIP"},{"v":"INSPECTION TRIP, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ATLANTA"},{"v":"CARD; 5.5 X 6.5;"},null,null,{"v":"1905-852"},null,null,null,{"v":"Southern Railway Inspection Trip"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1905},{"v":11},{"v":14},{"v":"1905-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25247"},null,{"v":"BOOKSELLERS' INSTITUTION"},{"v":"JUBILEE FETE"},{"v":"PROF."},{"v":"BOOKSELLERS' RETREAT; ABBOTTS LANGSLEY [ENG?}"},{"v":"FOLDER; 3.5X5; COL."},{"v":"[SOC]"},{"v":"RED BORDER; PROGRAM INCLUDED"},{"v":"1887-020"},null,null,null,{"v":"Booksellers' Institution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1887},{"v":7},{"v":9},{"v":"1887-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25248"},null,{"v":"LIBERAL BROTHERHOOD"},{"v":"BALL"},{"v":"SOC;"},{"v":"METROPOLITAN OPERA HOUSE ASSEMBLY ROOM; NY?"},{"v":"CARD; 4 X 6;"},{"v":"OTHER [SOC?];"},{"v":"WINE LIST ONLY;"},{"v":"1890-036"},null,null,null,{"v":"Liberal Brotherhood"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":12},{"v":1890},{"v":2},{"v":17},{"v":"1890-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25249"},null,{"v":"COLOMBO HOTEL"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 7X11;"},null,{"v":"[DATE INFO SUPPLIED BY FEB]; \"30 CENT TABLE D'HOTE LUNCH & 40 CENT TABLE D'HOTE DINNER - PINT BOTTLE OF CLARET INCLUDED WITH LUNCH & DINNER;\" A LA CARTE MENU IN ITALIAN, REMAINDER OF MENU IN ENGLISH; PRICED WINE LIST ON BACK OF MENU;"},{"v":"1900-777"},null,null,null,{"v":"Colombo Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":289},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25250"},null,{"v":"GEORGE MACDONALD AND WILLIAM C.B. SHANLEY"},{"v":"DINNER GIVEN TO DR. M.F. FOLEY"},{"v":"OTHER (TWO PRIVATE HOSTS);"},{"v":"DELMONICO'S, [NEW YORK, NY]"},{"v":"BOOKLET; ILLUS; 8X6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTOGRAPH OF GUEST OF HONOR ON COVER; DRAWINGS OF GREEK MYTHICAL FIGURES; SILK RIBBON ATTACHMENTS;"},{"v":"1899-635"},null,null,null,{"v":"George Macdonald And William C.B. Shanley"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1899},{"v":10},{"v":21},{"v":"1899-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25251"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MADISON SQUARE, NEW YORK"},{"v":"CARD; 4.25 X 7;"},null,{"v":"PRICED MENU;"},{"v":"1907-048"},null,null,null,{"v":"Fifth Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":59},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25252"},null,{"v":"(MRS. H. MC K. TWOMBLEY)"},{"v":"[DINNER & DANCE FOR DAUGHTER]"},{"v":"OTHER (PRIVATE PARTY);"},{"v":"684 FIFTH AVENUE, NEW YORK, NY"},{"v":"CARD; 3.25X5.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; [SPONSOR & EVENT INFO SUPPLIED BY FEB];"},{"v":"1901-113"},null,null,null,{"v":"Mrs. H. Mc K. Twombley"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":1},{"v":18},{"v":"1901-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25253"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSER"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"GERMAN AND ENGLISH MENU LISTED SEPARATELY;TO BE USED AS A POSTCARD;"},{"v":"1899-741"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1899},{"v":11},{"v":20},{"v":"1899-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25254"},null,{"v":"SOUTHERN RAILWAY"},{"v":"INSPECTION TRIP - LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE, GREENSBORO, NC"},{"v":"CARD; ILLUS; 5.6X6.6;"},null,{"v":"DECORATIVE WREATH AROUND TITLE;"},{"v":"1905-870"},null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1905},{"v":11},{"v":17},{"v":"1905-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25255"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE SHIP PASSING ROCKY SHORE; CONCERT PROGRAM;"},{"v":"1899-353"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1899},{"v":4},{"v":15},{"v":"1899-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25256"},null,{"v":"(MR. R. G. WINNEY)"},{"v":"[DINNER GIVEN TO FRIENDS]"},{"v":"OTHER (INDIVIDUALLY HOSTED PARTY);"},{"v":"NEW YORK CLUB, [NEW YORK, NY?]"},{"v":"FOLDER; ILLUS; COL; 4.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; ILLUSTRATION OF FEMALE MARINER ON COVER; [EVENT & SPONSOR INFO SUPPLIED BY FNB];"},{"v":"1897-347"},null,null,null,{"v":"Mr. R. G. Winney"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1897},{"v":12},{"v":11},{"v":"1897-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25257"},null,{"v":"KALIL'S RESTAURANT"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"61 CORTLANDT ST.,NY"},{"v":"BROADSIDE; 5.5X9.75;"},{"v":"SUNDAY LUNCH;"},{"v":"ALL ITEMS PRICED;"},{"v":"1906-309"},null,null,null,{"v":"Kalil's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":69},{"v":1906},{"v":3},{"v":17},{"v":"1906-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25258"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"ABOARD ESPRESS STEAMER AUGUSTE VICTORIA"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF WOMAN, FRUITS, AND SHIP;"},{"v":"1900-679"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25259"},null,{"v":"C0MMERCIAL CLUB OF CINCINNATI"},{"v":"NINETEENTH ANNUAL DINNER"},{"v":"COM;SOC;"},{"v":"QUEEN CITY CLUB (CINCINNATI OH?)"},{"v":"FOLDER;6 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; MENU ON FRONT COVER; TOAST LISTED INNNER BACK COVER;"},{"v":"1899-691"},null,null,null,{"v":"C0mmercial Club Of Cincinnati"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1899},{"v":11},{"v":9},{"v":"1899-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25261"},null,{"v":"ISMALIA TEMPLE"},{"v":"LUNCHEON TENDERED IMPERIAL COUNCIL"},{"v":"POL;"},{"v":"CATARACT HOUSE,NIAGARA FALLS,NY"},{"v":"BROADSIDE; ILLUS; COL; 4.5 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1899-476"},null,null,null,{"v":"Ismalia Temple"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1899},{"v":6},{"v":16},{"v":"1899-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25262"},null,{"v":"R.M.S.MAJESTIC"},{"v":"LUNCH"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;3.25X5;"},{"v":"DAILY;"},null,{"v":"1899-489"},null,null,null,{"v":"R.M.S.Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1899},{"v":7},{"v":3},{"v":"1899-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25263"},null,{"v":"GRAND DUKE OF MECKLENBURG-SCHWERIN FRIEDRICH FRANZ"},{"v":"PRIVATE DINNER"},null,null,{"v":"CARD; ILLUS; 4.5 X 5.5;"},{"v":"OTHER [SOC?];"},{"v":"HAND WRITTEN; MONOGRAMMED; RED SEAL;"},{"v":"1890-035"},null,null,null,{"v":"Grand Duke Of Mecklenburg Schwerin Friedrich Franz"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1890},{"v":2},{"v":14},{"v":"1890-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25264"},null,{"v":"WELLESLEY COLLEGE CLUB"},{"v":"REUNION OF CLASS OF '86"},{"v":"SOC;"},{"v":"WELLESEY, MA"},{"v":"CARD; 6X9;"},{"v":"[SOC]"},{"v":"TITLED REUNION AT NORUMBEGA"},{"v":"1887-019"},null,null,null,{"v":"Wellesley College Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1887},{"v":6},{"v":20},{"v":"1887-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25267"},null,{"v":"COMPNGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA LORRAINE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"PHOTO OF CENONCEAUX AND STEAMER; NAUTICAL FLAGS;"},{"v":"1906-447"},null,null,null,{"v":"Compngnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1906},{"v":5},{"v":4},{"v":"1906-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25268"},null,{"v":"ROCKY MOUNTAIN HARVARD CLUB"},{"v":"BANQUET,11TH ANNUAL"},{"v":"EDUC;"},{"v":"BROWN PALACE HOTEL,DENVER,[CO]"},{"v":"FOLDER; ILL; 6X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES SERVED; PROGRAM LISTED; OFFICERS, COMMITTEE MEMBERS, AND MEMBERS LISTED;"},{"v":"1896-029"},null,null,null,{"v":"Rocky Mountain Harvard Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1896},{"v":2},{"v":6},{"v":"1896-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25270"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; COL; 4.5 X 7;"},null,null,{"v":"1901-597"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":7},{"v":"1901-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25271"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"BREAKFAST MENU"},{"v":"COMMERCIAL"},{"v":"[?NEW YORK CITY?]"},{"v":"BROADSIDE;5.25. x 9;"},null,{"v":"LISTS HOURS FOR CHILDREN & SERVANTS"},{"v":"1881-013"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1881},{"v":1},{"v":1},{"v":"1881-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25272"},null,{"v":"EXECUTIVE COMMITTEE OF HELLA TEMPLE"},{"v":"COMPLIMENTARY TO B.W. ROWELL, ILLUSTRIOUS IMPERIAL RECORDER OF IMPERIAL COUNCIL OF NORTH AMERICA"},{"v":"SOC;"},{"v":"ORIENTAL HOTEL, DALLAS, TX"},{"v":"BOOKLET; ILLUS; COL; 4.25X5.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DECORATIVE COVER; SILK RIBBON BINDINGS;"},{"v":"1898-115"},null,null,null,{"v":"Executive Committee Of Hella Temple"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1898},{"v":2},{"v":26},{"v":"1898-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25273"},null,{"v":"B.P.O.E."},{"v":"DINNER"},{"v":"SOC;"},{"v":"CONVENTION HALL, BUFFALO, NY"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7.5;"},null,{"v":"PRICED MENU AND WINE LIST; PURPLE ELK;"},{"v":"1907-188"},null,null,null,{"v":"B.P.O.E."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":59},{"v":1907},{"v":2},{"v":8},{"v":"1907-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25275"},null,{"v":"AMERICAN RAILWAY ENGINEERING AND MAINTENANCE OF WAY ASSOCIATION"},{"v":"EIGTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"THE AUDITORIUM [CHICAGO, IL]"},{"v":"BOOKLET; COL; ILLUS; 5.25 X 6;"},{"v":"ANNIVERSARY;"},{"v":"TOASTS; RED COVER WITH EMBOSSED ANGELS;"},{"v":"1907-315"},null,null,null,{"v":"American Railway Engineering And Maintenance Of Way Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":17},{"v":1907},{"v":3},{"v":19},{"v":"1907-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25276"},null,{"v":"(WALDORF-ASTORIA?)"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"[NEW YORK, NY?]"},{"v":"CARD; 5.25X8.5;"},null,null,{"v":"1906-049"},null,null,null,{"v":"Waldorf Astoria?"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":78},{"v":1906},{"v":1},{"v":14},{"v":"1906-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25277"},null,{"v":"COLONIAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"BROADSIDE; 3.75 X 7.75;"},null,null,{"v":"1901-128"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1901},{"v":1},{"v":20},{"v":"1901-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25278"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; 4.5X7.25;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-099"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":1},{"v":16},{"v":"1901-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25279"},null,{"v":"(OBS COENA MEDICORUM)"},{"v":"EVENING MEAL"},null,{"v":"(BERGEN, NORWAY)"},{"v":"BROADSHEET"},null,{"v":"TRIANGULAR SHEET CUT OUT AND FASTENED TO CARDBOARD; PLACE HANDWRITTEN; MENU IN SCANDANAVIAN LANGUAGE"},{"v":"1891-109"},null,null,null,{"v":"Obs Coena Medicorum"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1891},{"v":10},{"v":24},{"v":"1891-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25281"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"COMPLEX ILLUSTRATION;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-921"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":4},{"v":14},{"v":"1901-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25282"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"LUNCHEON FROM 12 TO 2.30 PM."},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE; ILLUS; COL; 5.5 X 8.25;"},null,null,{"v":"1900-231"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":1},{"v":13},{"v":"1900-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25283"},null,{"v":"ROUND TABLE CLUB"},{"v":"DINNER"},{"v":"SOC;"},null,{"v":"CARD;8X5.25;"},null,{"v":"HANDWRITTEN MENU;WINES;WRITTEN ON MENU BACK \"FOUND AMONG DR.BILLING'S BOOKS AUG.1913\""},{"v":"1896-233"},null,null,null,{"v":"Round Table Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1896},{"v":12},{"v":4},{"v":"1896-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25284"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA PROVENCE"},{"v":"CARD; ILLUS; 6 X 8;"},null,{"v":"CHAMPAGNE, MENU IN FRENCH; NAUTICAL FLAGS; PHOTOS OF BOAT AND CASTLE;"},{"v":"1906-418"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1906},{"v":4},{"v":26},{"v":"1906-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25285"},null,{"v":"THE BRUNSWICK"},{"v":"DINNER"},null,{"v":"BOSTON MA"},{"v":"FOLDER; COLOR; ILLUS; 4 X 6;"},{"v":"DINNER"},{"v":"PALE BLUE; BROWN OWL"},{"v":"1881-027"},null,null,null,{"v":"The Brunswick"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1881},{"v":9},{"v":20},{"v":"1881-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25287"},null,{"v":"THE BUSINESS MEN'S LEAGUE OF SAINT LOUIS"},{"v":"LUNCHEON TO THE PRESIDENT OF THE UNITED STATES, THE MISSISSIPPI VLLEY GOVERNORS, AND MEMBERS OF THE INLAND WATERWAYS COMMISSION"},{"v":"PROF;"},{"v":"JEFFERSON HOTEL, ST.  LOUIS [MO]"},{"v":"BOOKLET; COL; ILLUS; 6 X 8.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1907-857"},null,null,null,{"v":"The Business Men's League Of Saint Louis"},null,null,null,{"v":"complete"},{"v":"14"},{"v":21},{"v":1907},{"v":10},{"v":2},{"v":"1907-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25288"},null,{"v":"ALBANY SOCIETY OF NYC"},{"v":"ANNUAL DINNER"},{"v":"SOCIAL"},{"v":"DELMONICO'S,NY"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 7;"},{"v":"ANNUAL"},{"v":"WINES NOTED;"},{"v":"1898-023"},null,null,null,{"v":"Albany Society Of Nyc"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1898},{"v":1},{"v":10},{"v":"1898-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25289"},null,{"v":"CLOVER CLUB"},{"v":"OCTOBER DINNER"},{"v":"SOC;"},{"v":"BELLEVUE-STATFORD, PHILADELPHIA [PA]"},{"v":"FOLDER; ILLUS; COL; 6.5 X 5.25;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE; MENU IN SHAPE OF CLOVER LEAF WITH CLOVER MOTIFS IN PALE GREEN;"},{"v":"1907-893"},null,null,null,{"v":"Clover Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1907},{"v":10},{"v":17},{"v":"1907-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25290"},null,{"v":"EDWARD F. LANG'S LADIES AND GENTS LUNCH ROOM AND RESTAURANT"},{"v":"BREAKFAST AND SUPPER"},{"v":"COMMERCIAL"},{"v":"139 EIGHTH STREET, NEW YORK"},{"v":"FOLDER; 6.5 X 10.5;"},null,{"v":"NOTE ABOUT THE PURITY OF THE WATER; PRINTED AND TYPED;"},{"v":"1900-509"},null,null,null,{"v":"Edward F. Lang's Ladies And Gents Lunch Room And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":255},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25291"},null,{"v":"R.M.S.MAJESTIC"},{"v":"LUNCH"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;3.25X5;"},{"v":"DAILY;"},null,{"v":"1899-486"},null,null,null,{"v":"R.M.S.Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1899},{"v":7},{"v":2},{"v":"1899-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25292"},null,{"v":"SIEGEL COOPER CO."},{"v":"FOUNTAIN LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 8X7;"},null,{"v":"A LA CARTE MENU (\"A DAINTY LUNCHEON WITH REFRESTHING BEVERAGES\"); [DATE INFO SUPPLIED BY FEB];"},{"v":"1906-747"},null,null,null,{"v":"Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":50},{"v":1906},{"v":10},{"v":10},{"v":"1906-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25293"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MADISON SQUARE, NEW YORK"},{"v":"FOLDER; ILLUS; 5.5 X 4.5;"},null,{"v":"ILLUSTRATION OF HOTEL;"},{"v":"1907-050"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":79},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25294"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DAILY LUNCH;"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X8;"},null,{"v":"POSTCARD ATTACHED TO TOP OF MENU WITH PERFORATIONS FOR DETACHING;MENU LISTED TWICE,ONE ENGISH,ONE GERMAN;ONE OF THREE LUNCH MENUS OF THE SAME DATE,THIS ONE THE MOST ELABORATE;"},{"v":"1899-237"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1899},{"v":3},{"v":11},{"v":"1899-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25295"},null,{"v":"DOBBELTSKRUE POSTDAMPSKIBET"},{"v":"MIDDAG/DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD \"C.F. TIETGEN\""},{"v":"FOLDER; ILLUS; COL; 4X6.25;"},null,{"v":"MENU IN SWEDISH AND ENGLISH; MUSIKPROGRAM ON BACK COVER; SHIPPING SEAL AND FLAGS ON COVER;"},{"v":"1906-965"},null,null,null,{"v":"Dobbeltskrue Postdampskibet"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1906},{"v":12},{"v":19},{"v":"1906-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25296"},null,{"v":"ADOLF MEHRKENS MANNERCHOR"},{"v":"DINNER"},{"v":"?"},{"v":"HAMBURG,GERMANY"},{"v":"BROADSIDE;ILLUS;COL;4X5.75;"},{"v":"?"},{"v":"MENU IN GERMAN"},{"v":"1891-019"},null,null,null,{"v":"Adolf Mehrkens Mannerchor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1891},{"v":2},{"v":14},{"v":"1891-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25297"},null,{"v":"U.S.S. RALEIGH"},{"v":"LUNCHEON"},{"v":"NAV;"},{"v":"EN ROUTE SHANGHAI, CHINA"},{"v":"CARD; ILLUS; COL; 4.25X5.75;"},null,{"v":"MENU HANDWRITTEN; MOUNTAIN LANDSCAPE ILLUSTRATION; PASSENGERS' NAMES ON BACK OF MENU;"},{"v":"1906-369"},null,null,null,{"v":"U.S.S. Raleigh"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1906},{"v":4},{"v":12},{"v":"1906-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25299"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-330"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":164},{"v":1906},{"v":3},{"v":22},{"v":"1906-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25301"},null,{"v":"NIPPON YUSEN KAISHA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS. KASUGA"},{"v":"BROADSHEET; COL; ILLUS; 10.25 X 9.5;"},{"v":"DAILY MENU;"},{"v":"HANDWRITTEN; COLOR ILLUSTRAION OF CHILDREN CARRYING LANTERNS AND LARGE DRUM;  MAP OF STEAMSHIP ROUTES ON BACK;"},{"v":"1900-4580"},null,null,null,{"v":"Nippon Yusen Kaisha"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":10},{"v":4},{"v":"1900-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25303"},null,{"v":"FRANKFURTER HOF"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"FRANKFURT A.M.[GERMANY?]"},{"v":"FOLDER;ILLUS;COL;5X9;"},{"v":"DAILY;"},{"v":"MANY ADVERTISEMENTS,SOME IN ENGLISH;GERMAN;HANDWRITTEN ON BACK PROF.R.GOTTHEIL;"},{"v":"1900-4269"},null,null,null,{"v":"Frankfurter Hof"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1900},{"v":9},{"v":2},{"v":"1900-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25305"},null,{"v":"ROYAL PAVILLION HOTEL"},{"v":"DINNER OF THE KENT LAW SOCIETY"},{"v":"PROF;"},{"v":"FOLKESTONE,ENGLAND"},{"v":"FOLDER; ILLUS;4.25X6.5;"},{"v":"ANNUAL;"},{"v":"MENU IN FRENCH; WINES FOR EACH COURSE; PROGRAM LISTED;"},{"v":"1906-529"},null,null,null,{"v":"Royal Pavillion Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1906},{"v":6},{"v":18},{"v":"1906-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25306"},null,{"v":"HAAN'S"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PARK ROW BUILDING, OPPOSITE POST OFFICE [NEW YORK, NY];"},{"v":"CARD; 7.0X11.0;"},null,{"v":"PRICED A LA CARTE MENU; PRICED WINE LIST;"},{"v":"1900-417"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":332},{"v":1900},{"v":1},{"v":19},{"v":"1900-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25307"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"CARD;ILLUS;COL;5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-053"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":1},{"v":6},{"v":"1901-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25309"},null,{"v":"CHAMBER OF COMMERCE OF THE STATE OF NEW YORK"},{"v":"ONE HUNDRED AND TWENTY FOURTH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"DELMONICO'S [NEW YORK]"},{"v":"FOLDER;ILLUS;9X6.25;"},null,{"v":"MENU WRITTEN IN FRENCH, HELD TOGETHER AT THE TOP BY TWO RED RIBBONS,INCLUDES A VIEW OF NEW YORK HARBOR A MEDALLION AND VARIOUS SYMBOLS , ALL OF WHICH IS DESCRIBED IN DETAILS ON OPPOSITE SIDE OF THE MENU , TWO IDENTICAL MENUS;"},{"v":"1892-132"},null,null,null,{"v":"Chamber Of Commerce Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1892},{"v":11},{"v":15},{"v":"1892-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25310"},null,{"v":"TENNESSEE CENTENNIAL EXPOSITION"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"[SR RR]ENROUTE NASHVILLE TO WASHINGTON [DC]"},{"v":"CARD;5.5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"2 COPIES;"},{"v":"1897-188"},null,null,null,{"v":"Tennessee Centennial Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1897},{"v":6},{"v":13},{"v":"1897-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25311"},null,{"v":"AMERICAN LEGATION"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"COPENHAGEN, DENMARK"},{"v":"CARD; 3.5X5.5;"},{"v":"[COMPL?];"},{"v":"MENU IN FRENCH; PL NOTED BY FEB;"},{"v":"1907-491"},null,null,null,{"v":"American Legation"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1907},{"v":5},{"v":10},{"v":"1907-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25312"},null,{"v":"HAMBURG- ARMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE EXPRESS STEAMER AUGUSTE VICTORIA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"MENU IN GERMAN AND ENGLISH; COVER ILLUSTRATION OF STEAMER AND TUGS; MUSICAL PROGRAM ON BACK COVER;"},{"v":"1899-682"},null,null,null,{"v":"Hamburg  Armerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1899},{"v":11},{"v":7},{"v":"1899-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25313"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA GASCOGNE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"CHAMPAGNE; MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDRAL; BLUE BORDER;"},{"v":"1907-118"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1907},{"v":1},{"v":20},{"v":"1907-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25314"},null,{"v":"THE SCHNORER CLUB OF MORRISANIA"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"NEW YORK?"},{"v":"BOOKLET; ILLUS; 5.5 X 8.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; PHOTO;"},{"v":"1907-891"},null,null,null,{"v":"The Schnorer Club Of Morrisania"},null,null,null,{"v":"complete"},{"v":"10"},{"v":24},{"v":1907},{"v":10},{"v":14},{"v":"1907-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25315"},null,{"v":"PRESIDENTE DE LA RUPUBLICA  Y SENORA Y DEL SENOR ELIHU ROOR Y SENORA"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"LEGACION DE LOS ESTADOS UNIDOS, SANTIAGO, CHILE"},{"v":"CARD; 5.5 X 8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; MENU SERVED AS PLACE CARDS, THIS ON WAS FOR MRS.ELIHU ROOT;"},{"v":"1906-692"},null,null,null,{"v":"Presidente De La Rupublica  Y Senora Y Del Senor Elihu Roor Y Senora"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":9},{"v":3},{"v":"1906-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25316"},null,{"v":"COLUMBUS BOARD OF TRADE"},{"v":"BANQUET TO VISITING CONGRESSMEN AND LADIES"},{"v":"GOVT;"},{"v":"RANKIN HOUSE, COLUMBUS, GA"},{"v":"FOLDER; ILLUS; COL; 6X7.75;"},{"v":"COMPL."},{"v":"ILLUSTRATION ON BACK COVER OF CHATTAHOOCHEE RIVER AS SOURCED OF NAVIGATION AND WATER POWER;"},{"v":"1906-285"},null,null,null,{"v":"Columbus Board Of Trade"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1906},{"v":3},{"v":9},{"v":"1906-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25317"},null,{"v":"FIFTH AVENUE HOTEL (?)"},{"v":"DINNER"},{"v":"SOM;"},{"v":"NEW YORK"},{"v":"BROADSIDE; 5.5 X 8.5;"},null,{"v":"ONE OF MANY MENUS WHILE NOT SPECIFICALLY IDENTIFIED SEEM TO BE FROM THE FIFTH AVENUE HOTEL;"},{"v":"1905-838"},null,null,null,{"v":"Fifth Avenue Hotel (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":86},{"v":1905},{"v":11},{"v":12},{"v":"1905-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25318"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. FRIESLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"HANDWRITTEN; MARINE ILLUSTRATION; PRICED WINE LIST IN FRANCS WITH RATES OF EXCHANGE TO DOLLARS, MARKS, AND POUNDS;"},{"v":"1900-178"},null,null,null,{"v":"Red Star Line"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":52},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25320"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; ILLUS; 6.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF SHIP; BACK OF MENU PRINTED FOR USE AS POSTCARD;"},{"v":"1899-349"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1899},{"v":4},{"v":14},{"v":"1899-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25321"},null,{"v":"HOTEL PONCE DE LEON"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; 5 X 9;"},null,{"v":"LOGO;"},{"v":"1901-212"},null,null,null,{"v":"Hotel Ponce De Leon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":1},{"v":27},{"v":"1901-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25322"},null,{"v":"27TH ASSEMBLY DISTRICT REPUBLICAN CLUB OF KINGS COUNTY"},{"v":"LINCOLN DINNER"},{"v":"POL;"},{"v":"TROMMER'S HALL, BROOKLYN, NY"},{"v":"FOLDER; ILLUS; COL; 5X6.75;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"WINES LISTED; TOASTS, COMMITTEE AND OFFICERS LISTED; COVER ON BROWN STOCK; NEAT ILLUSTRATION OF LINCOLN ON COVER;"},{"v":"1907-207"},null,null,null,{"v":"27th Assembly District Republican Club Of Kings County"},null,null,null,{"v":"complete"},{"v":"10"},{"v":16},{"v":1907},{"v":2},{"v":12},{"v":"1907-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25323"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"SPECIAL LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; COL; 4X7;"},null,{"v":"TABLE D'HOTE SPECIAL LUNCHEON - 75 CENTS; ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1907-630"},null,null,null,{"v":"Congress Hotel Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":21},{"v":1907},{"v":6},{"v":25},{"v":"1907-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25325"},null,{"v":"THE PILGRIMS OF THE U.S."},{"v":"DINNER IN HONOR OF THE LORD BISHOP OF LONDON"},{"v":"PATR;"},{"v":"THE PLAZA [NEW YORK]"},{"v":"CARD; 4.25X 6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; SPONSOR, EVENT AND DATE HANDWRITTEN ON BACK; ONE O TWO IDENTICAL MENUS BUT DIFFERENT FORMAT;"},{"v":"1907-878"},null,null,null,{"v":"The Pilgrims Of The U.S."},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1907},{"v":10},{"v":15},{"v":"1907-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25327"},null,{"v":"CHATEAU FRONTENAC"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"QUEBEC, CANADA"},{"v":"CARD; 3.75X5.25;"},null,null,{"v":"1906-553"},null,null,null,{"v":"Chateau Frontenac"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1906},{"v":7},{"v":1},{"v":"1906-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25328"},null,{"v":"PROVINCIAL ASSEMBLY OF HAVANA"},{"v":"BANQUET"},{"v":"GOV;"},{"v":"HAVANA, CUBA"},{"v":"BROADSHEET; ILLUS; 4.25X7.25;"},{"v":"NATIONAL EVENT;"},{"v":"INVITATION IN SPANISH; MENU IN FRENCH; WINES LISTED;"},{"v":"1905-698"},null,null,null,{"v":"Provincial Assembly Of Havana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1905},{"v":9},{"v":11},{"v":"1905-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25330"},null,{"v":"MANHASSET CLUB"},{"v":"THIRTIETH ANNUAL DINNER"},{"v":"SOC;"},{"v":"MANHASSET, NY"},{"v":"BOOKLET; ILLUS; COL; 6 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINE LIST; TOASTMASTER; GREEN LEATHERETTE COVER; OVAL CUT OUT ON COVER WITH PHOTO OF CLUB;"},{"v":"1907-157"},null,null,null,{"v":"Manhasset Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":32},{"v":1907},{"v":2},{"v":2},{"v":"1907-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25331"},null,{"v":"GIRARD COLLEGE"},{"v":"SEMI-CENTENNIAL OF OPENING"},{"v":"EDUC;"},{"v":"PHILADELPHIA [PA]"},{"v":"BOOKLET; ILLUS; 7 X 9;"},{"v":"ANNIVERSARY;"},{"v":"BUILDING ON COVER; AMERICAN AND FRENCH(?) FLAGS; NON-ALCOHOLIC BEVRAGES;"},{"v":"1898-007"},null,null,null,{"v":"Girard College"},null,null,null,{"v":"complete"},{"v":"20"},{"v":29},{"v":1898},{"v":1},{"v":1},{"v":"1898-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25332"},null,{"v":"EASTERN ALUMNI OF UNIVERSITY OF CHICAGO"},{"v":"1ST ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"MANHATTAN HOTEL,NY"},{"v":"FOLDER;4.5 X 5.75;"},{"v":"ANNUAL"},{"v":"SPEAKERS LISTED;"},{"v":"1899-463"},null,null,null,{"v":"Eastern Alumni Of University Of Chicago"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1899},{"v":6},{"v":6},{"v":"1899-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25333"},null,{"v":"HARVARD UNIVERSITY"},{"v":"DINNER TO CREW OF 1906"},{"v":"EDUC (?);"},{"v":"HOTEL SOMERSET, BOSTON, [MA]"},{"v":"FOLDER; ILLUS; 4.75 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTOS OF CRES AND RACE; SPEECHES;"},{"v":"1906-850"},null,null,null,{"v":"Harvard University"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1906},{"v":11},{"v":22},{"v":"1906-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25334"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN MENUS LISTED;ILLUSTRATIONS,STEAMSHIP,BUXOM DRESSED WOMAN SURROUNDED BY FRUITS,VEGETABLES AND IMPLEMENTS WITH FAINT CITYSCAPE IN BACKGROUND;"},{"v":"1899-825"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1899},{"v":12},{"v":12},{"v":"1899-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25335"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH;POSTCARD ATTACHED WITH PERFORATIONS MEANT TO BE DETACHED;ONE OF THREE FOR SAME DATE WITH DIFFERENT ITEMS ON EACH"},{"v":"1899-253"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1899},{"v":3},{"v":14},{"v":"1899-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25336"},null,{"v":"THE LAKEWOOD"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LAKEWOOD, N.J."},{"v":"CARD; ILL; 5.5X8.75;"},{"v":"DAILY;"},{"v":"ON APPLICATION GUESTS WILL BE SHOWN THROUGH THE KITCHEN; EVENING MUSICAL PROGRAM ADVERTISED ON BACK OF MENU CARD; COFFEE MAY BE SERVED IN THE SMOKING ROOM IF DESIRED;"},{"v":"1893-041"},null,null,null,{"v":"The Lakewood"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1893},{"v":4},{"v":1},{"v":"1893-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25337"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE  ABOARD SCHNELLDAMPFER (EXPRESS-STEAMER) FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},null,{"v":"ENGLISH AND GERMAN; MUSICAL PROGRAM; ILLUSTRATION OF SHIP AND TOWER;"},{"v":"1899-840"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1899},{"v":12},{"v":15},{"v":"1899-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25338"},null,{"v":"THE SILK ASSOCIATION OF AMERICA"},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"FOL; ILLUS; 5.8;"},{"v":"OTHER (ANNIVERSARY);"},{"v":"FRENCH; TOASTS INCLUDES \"THE LADIES--IN SILKEN SHEEN--OUR BEST FRIENDS\""},{"v":"1895-096"},null,null,null,{"v":"The Silk Association Of America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1895},{"v":5},{"v":22},{"v":"1895-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25339"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COM"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN MENUS LISTED;FRONT COVER ILLUSTRATEION,HARBOR WITH SHIPS AND BUILDING IN BACKGROUNT;BACK COVER,GOD PAN FIGURE WITH PIPES;MUSICAL PROGRAM;"},{"v":"1899-827"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1899},{"v":12},{"v":13},{"v":"1899-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25340"},null,{"v":"(CITY OF NEW YORK?)"},{"v":"COMPLIMENTERY BANQUET TO MR. N.C. GOODWIN"},{"v":"[GOVT?];"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; PHOTOGRAPH; 5.5 x 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; INCLUDES WINES SERVED WITH EACH COURSE; ENGRAVED PHOTO OF N.C. GOODWIN; INCLUDES TOASTS, NAMES OF COMMITTEE AND GUESTS"},{"v":"1886-034"},null,null,null,{"v":"City Of New York?"},null,null,null,{"v":"complete"},{"v":"6"},{"v":34},{"v":1886},{"v":9},{"v":11},{"v":"1886-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25341"},null,{"v":"PRINCE AND PRINCESS OF WALES"},{"v":"LUNCHEON"},{"v":"GOVT;"},{"v":"MARLBOROUGH HOUSE"},{"v":"CARD; 8X12;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; SPON & EVNT NOTED BY FEB ON BACK;"},{"v":"1906-571"},null,null,null,{"v":"Prince And Princess Of Wales"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1906},{"v":7},{"v":12},{"v":"1906-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25343"},null,{"v":"BOARD OF COOK COUNTY COMMISSIONERS AND CITIZENS OF CHICAGO ON THE OCCASION OF LAYING THE CORNERSTONE OF COOK COUNTY COURT HOUSE"},{"v":"BANQUET IN HONOR OF CHARLES W. FAIRBANKS, VICE PRESIDENT OF U.S."},{"v":"GOVT;"},{"v":"AUDITORIUM HOTEL"},{"v":"BOOKLET; ILLUS; 5.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; ILLUSTRATION ON COVER OF MR. COOK; TOASTS AND COMMITTEES LISTED; PHOTOS OF PREVIOUS AND CURRENT COURT HOUSES;"},{"v":"1906-713"},null,null,null,{"v":"Board Of Cook County Commissioners And Citizens Of Chicago On The Occasion Of Laying The Cornerstone Of Cook County Court House"},null,null,null,{"v":"complete"},{"v":"12"},{"v":21},{"v":1906},{"v":9},{"v":21},{"v":"1906-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25344"},null,{"v":"PUTNAM HOUSE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"BROADSHEET; 4.5X7.25;"},null,{"v":"25 CENT LUNCH; PLUS PRICED ITEMS;"},{"v":"1900-600"},null,null,null,{"v":"Putnam House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25345"},null,{"v":"NEW YORK & LIVERPOOL U.S. MAIL STEAMER  ARCTIC"},{"v":"BREAKFAST"},null,null,{"v":"ILLUS. BROADSIDE"},null,null,{"v":"1853-002"},null,null,null,{"v":"New York & Liverpool U.S. Mail Steamer  Arctic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1853},{"v":1},{"v":1},{"v":"1853-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25346"},null,{"v":"AMERICAN BANKERS ASSOCIATION"},{"v":"BANQUET"},{"v":"PROF; COM;"},{"v":"PLANTERS HOTEL, ST. LOUIS, [MO]"},{"v":"BOOKLET; 5 X 7.25;"},null,{"v":"GOLD RIBBON; WINES; CREST;"},{"v":"1896-170"},null,null,null,{"v":"American Bankers Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1896},{"v":9},{"v":24},{"v":"1896-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25347"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV;"},{"v":"AT SEA"},{"v":"BROADSIDE; 3.5X5.75;"},null,null,{"v":"1906-841"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1906},{"v":11},{"v":20},{"v":"1906-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25348"},null,{"v":"KIND WORDS CLUB;"},{"v":"SYMPOSIUM"},{"v":"SOC;"},{"v":"CEDAR PARK DRIVING CLUB; PHILADELPHIA, PA"},{"v":"FOLDER; COL; ILLUS; 4.5 X 7.5;"},{"v":"OTHER (SOC);"},{"v":"COCKTAILS AND CHAMPAGNE; LITERARY QUOTES; BUFF STOCK; ILLUSTRTION OF MEN AT DINNER;"},{"v":"1906-807"},null,null,null,{"v":"Kind Words Club;"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1906},{"v":11},{"v":9},{"v":"1906-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25349"},null,{"v":"ROYAL POINCIANA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PALM BEACH, FL"},{"v":"CARD; ILLUS; COL; 5X9;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-820"},null,null,null,{"v":"Royal Poinciana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1901},{"v":4},{"v":1},{"v":"1901-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25350"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"ST.AUGUSTINE, FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 4 X 7.5;"},null,null,{"v":"1901-739"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":23},{"v":"1901-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25352"},null,{"v":"(DRAGON)"},{"v":"2ND ANNUAL INITIATION BANQUET"},{"v":"[SOC;]"},{"v":"?"},{"v":"BOOKLET; RIBBON TRIM; GOLD DECORATION; 5 X6.5;"},{"v":"ANNUAL DINNER"},{"v":"SPEAKERS & OFFICERS LISTED;"},{"v":"1899-477"},null,null,null,{"v":"Dragon"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1899},{"v":6},{"v":16},{"v":"1899-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25354"},null,{"v":"MANHATTAN HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"42 ST. & MAD.AVE.NY"},{"v":"BROADSIDE; 5.25X8.75;"},null,{"v":"ALL ITEMS PRICED;"},{"v":"1906-869"},null,null,null,{"v":"Manhattan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":117},{"v":1906},{"v":11},{"v":29},{"v":"1906-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25355"},null,{"v":"KING EDWARD VII"},{"v":"DINNER FOR 50 GUESTS"},{"v":"GOVT;"},{"v":"WINDSOR CASTLE, [ENGLAND]"},{"v":"CARD; 4 X 6;"},{"v":"OHER (SOC);"},{"v":"MENU IN FRENCH;"},{"v":"1907-609"},null,null,null,{"v":"King Edward Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1907},{"v":6},{"v":18},{"v":"1907-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25357"},null,{"v":"KING OF SIAM"},{"v":"BREAKFAST"},{"v":"GOV'T;"},{"v":"THE BRAGANZA, LISBON, PORTUGAL"},{"v":"CARD; COL; ILLUS; 5 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"RED AND BLUE CREST; GOLD PRINT; GOLD CROWN; FRENCH;"},{"v":"1897-288"},null,null,null,{"v":"King Of Siam"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1897},{"v":10},{"v":21},{"v":"1897-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25359"},null,{"v":"ROYAL PALM HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"MIAAMI BISCAYNE BAY,FLA."},{"v":"BROADSHEET; HOTEL EMBLEM; COL; 4.5 X 8;"},null,{"v":"LIST OF LOCAL FISH ON BACK;"},{"v":"1901-746"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1901},{"v":3},{"v":24},{"v":"1901-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25361"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; COL; 4.5 X 7;"},null,null,{"v":"1901-721"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":3},{"v":21},{"v":"1901-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25362"},null,{"v":"GENERAL LIFE AND FIRE ASSURANCE COMPANY"},{"v":"DINNER"},{"v":"COM"},{"v":"THE GRAND HOTEL, TRAFALGAR SQUARE, LONDON, [ENGLAND]"},{"v":"FOLDER; 3.5X5"},null,{"v":"MUSICAL PROGRAM; FRENCH MENU"},{"v":"1891-057"},null,null,null,{"v":"General Life And Fire Assurance Company"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1891},{"v":5},{"v":13},{"v":"1891-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25365"},null,{"v":"OMAR KHAYYAM CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"THE FLORENCE, LONDON, ENGLAND"},{"v":"FOLDER; ILLUS; 4.5X6.75;"},null,{"v":"FRENCH; QUOTATIONS FROM OMAR KAYYAM; INCLUDES LIST OF GUESTS; ILLUSTRATIONS OF DRINKING MALE AND FEMALE FIGURES ON BOTH COVERS"},{"v":"1893-009"},null,null,null,{"v":"Omar Khayyam Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1893},{"v":1},{"v":27},{"v":"1893-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25366"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF WOMAN IN CLASSICAL DRESS HOLDING SHIELD WITH INITIALS H.P.A.A.G., AND STEAMER;"},{"v":"1901-707"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":3},{"v":20},{"v":"1901-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25367"},null,{"v":"M.P.D. SUPERINTENDENT; INSPECTORS; & CAPTAINS OF POLICE"},{"v":"THIRTEENTH ANNUAL DINNER"},{"v":"GOVT;"},{"v":"DELMONICO'S [NY]"},{"v":"FOLDER; ILLUS; COL; 5 X 7.25;"},{"v":"OTHER (ANNIV)"},{"v":"LAVENDAR; BLUE PRINT; GOLD SEAL OF NYC; FRENCH; LIST OF NOTABLES"},{"v":"1894-012"},null,null,null,{"v":"M.P.D. Superintendent; Inspectors; & Captains Of Police"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1894},{"v":1},{"v":22},{"v":"1894-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25368"},null,{"v":"ALGAZAR HOTEL"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FLA"},{"v":"BOOKLET; ILLUS; COL; 6X8.5;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"INCLUDES MUSICAL PROGRAM FOR SACRED CONCERT; CHRISTMAS DECORATIONS, HOTEL SEAL ON COVER; SILK CORD ATTACHMENT;"},{"v":"1898-430"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"6"},{"v":59},{"v":1898},{"v":12},{"v":25},{"v":"1898-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25369"},null,{"v":"UNITED BRITAIN SOCIETIES"},{"v":"DINNER TO ADMIRAL PRINCE LOUIS OF BATTENBERG"},{"v":"PATR;"},{"v":"WALDORF- ASTORIA, NEW YORK"},{"v":"CARD; 4.25 X 6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES AND CHAMPAGNE LISTED WITH EACH COURSE; MENU IN FRENCH; SPONSOR AND EVENT NOTED BY FEB;"},{"v":"1905-808"},null,null,null,{"v":"United Britain Societies"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1905},{"v":11},{"v":9},{"v":"1905-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25370"},null,{"v":"BURKE'S HOTEL & RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"527 SIXTH AVE. NY"},{"v":"BROADSIDE; 7 X 11;"},null,{"v":"ALL PRICES INCLUDED;"},{"v":"1900-105"},null,null,null,{"v":"Burke's Hotel & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":91},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25371"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON, DEJEUNER"},{"v":"COMMERCIAL"},{"v":"(NEW YORK, NY?)"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN FRENCH ON ONE SIDE, ENGLISH ON THE OTHER; A LA CARTE MENU;"},{"v":"1905-483"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":186},{"v":1905},{"v":6},{"v":19},{"v":"1905-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25372"},null,{"v":"THE SHIP'S COMPANY OF THE U.S.S. LOUISIANA"},{"v":"DINNER IN HONOR OF THE SHIP'S COMPANY OF H.M.S. GOOD HOPE"},{"v":"NAV;"},{"v":"HAMPTON ROADS, VA"},{"v":"FOLDER; ILLUS; COL; 3.5X5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTO OF U.S.S. [LOUISIANA?]; PROGRAM OF MUSIC LISTED; BOXING BOUTS LISTED;"},{"v":"1907-475"},null,null,null,{"v":"The Ship's Company Of The U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1907},{"v":5},{"v":3},{"v":"1907-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25375"},null,{"v":"(FIFTH AVENUE HOTEL)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"(NEW YORK,NY)"},{"v":"BROADSIDE;5.5X8.5;"},{"v":"DAILY"},{"v":"HANDWRITTEN NOTE;FIFTH ANE.HOTEL,23.ST.NEW YORK CITY;"},{"v":"1897-096"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1897},{"v":3},{"v":18},{"v":"1897-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25376"},null,{"v":"ST.REGIS HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"SAME MENU IN FRENCH ON REVERSE SIDE;"},{"v":"1906-324"},null,null,null,{"v":"St.Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":185},{"v":1906},{"v":3},{"v":21},{"v":"1906-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25377"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS FRIESLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"HANDWRITTEN MENU DUPLICATED BY SOME MECHANICAL PROCESS;VARIOUS SHIPS AT SEA WITH BIRDS;"},{"v":"1900-529"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":1},{"v":26},{"v":"1900-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25378"},null,{"v":"THE WINDSOR"},{"v":"BREAKFAST"},{"v":"HOTEL"},{"v":"ELIZABETHTOWN,NY"},{"v":"BROADSIDE;5X8"},{"v":"BREAKFAST"},null,{"v":"1881-040"},null,null,null,{"v":"The Windsor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1881},{"v":1},{"v":1},{"v":"1881-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25379"},null,{"v":"MIDDLESEX CLUB"},{"v":"LINCOLN NIGHT"},{"v":"SOC;"},{"v":"HOTEL BRUNSWICK, BOSTON, MA"},{"v":"FOLDER; ILLUS; 5X6.75;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"GUESTS AND OFFICER LISTED; PHOTO OF LINCOLN ON COVER;"},{"v":"1907-213"},null,null,null,{"v":"Middlesex Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":20},{"v":1907},{"v":2},{"v":12},{"v":"1907-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25380"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-102"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":169},{"v":1906},{"v":1},{"v":27},{"v":"1906-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25382"},null,{"v":"WAUMBEK"},{"v":"SUPPER MENU"},{"v":"COMMERCIAL"},{"v":"JEFFERSON, NH"},{"v":"BROADSIDE; 4.5X7;"},null,{"v":"HOTEL OR INN?;"},{"v":"1896-153"},null,null,null,{"v":"Waumbek"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1896},{"v":8},{"v":16},{"v":"1896-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25383"},null,{"v":"TENNESSEE CENTENNIAL EXPOSITION"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[SR RR]ENROUTE NASHVILLE TO WASHINGTON [DC]"},{"v":"CARD;5.5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1897-192"},null,null,null,{"v":"Tennessee Centennial Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1897},{"v":6},{"v":15},{"v":"1897-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25384"},null,{"v":"CIE.GLE. TRANSATLANTIQUE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"PAQUEBOAT LA GASCOGNE"},{"v":"BROADSIDE; ILLUS; 6 X 9.5;"},null,{"v":"PHOTO OF GORGE; FRENCH TRANSLATED INTO ENGLISH;"},{"v":"1894-008"},null,null,null,{"v":"Cie.Gle. Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1894},{"v":1},{"v":15},{"v":"1894-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25385"},null,{"v":"EVERETT HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"UNION SQUARE, NEW YORK, NY"},{"v":"FOLDER; 7.0X11.0;"},null,{"v":"FULLY PRICED BILL OF FARE; HAND WRITTED INSERT; HALF PORTION PRICES QUOTED; PRICED WINE LIST;"},{"v":"1900-131"},null,null,null,{"v":"Everett House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":428},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25386"},null,{"v":"FRIENDLY SONS OF ST.PATRICK"},{"v":"101ST ANNIVERSARY DINNER"},{"v":"SOCIAL"},{"v":"DELMONICO,[NY]"},{"v":"THREE CARDS;ILLUS;4.25X6[MENU];4.5X5.25[TOASTS];"},{"v":"ETHNIC HOLIDAY"},{"v":"MENU ON ONE CARD;TOASTS ON 2 CARDS & SEATING PLAN ON PRINTED PAPER;"},{"v":"1885-011"},null,null,null,{"v":"Friendly Sons Of St.Patrick"},null,null,null,{"v":"complete"},{"v":"6"},{"v":27},{"v":1885},{"v":3},{"v":17},{"v":"1885-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25387"},null,{"v":"MINNESOTA IRON COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PULLMAN VESTIBULED TRAIN,ST.JAMES"},{"v":"CARD;4.5X7;"},null,null,{"v":"1896-123"},null,null,null,{"v":"Minnesota Iron Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1896},{"v":6},{"v":6},{"v":"1896-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25388"},null,{"v":"HOTEL ST. REGIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED;MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE;"},{"v":"1906-147"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":119},{"v":1906},{"v":2},{"v":7},{"v":"1906-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25389"},null,{"v":"RHODE ISLAND MEDICAL SOCIETY"},{"v":"DINNER, NINETY-SIXTH ANNIVERSARY"},{"v":"PROF;"},{"v":"MASONIC BUILDING, PROVIDENCE, RI"},{"v":"CARD; 4.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1907-596"},null,null,null,{"v":"Rhode Island Medical Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1907},{"v":6},{"v":13},{"v":"1907-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25390"},null,{"v":"NEW YORK PRESS CLUB"},{"v":"BANQUET DEDICATED TO JOHN A. COCKERILL, PRESIDENT"},{"v":"PROF;"},{"v":"DELMONICO'S"},{"v":"FOL; ILLUS; 5 x 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"SILK RIBBON ATTACHMENTS; ILLUSTRATIONS OF JOURNALISTIC ACTIVITIES; FRENCH; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; PROGRAM OF TOASTS, ALSO INCLUDES \"IMITATIONS\"; AT CONCLUSION: \"HOME SWEET HOME\""},{"v":"1888-019"},null,null,null,{"v":"New York Press Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1888},{"v":2},{"v":16},{"v":"1888-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25391"},null,{"v":"PIONEER SONS AND DAUGHTERS OF CHICAGO"},{"v":"DINNER"},{"v":"PATR;"},{"v":"TREMONT HOUSE, THE"},{"v":"FOLDER; ILLUS;"},{"v":"ANNIVERSARY;"},{"v":"FLAG; VERSE;"},{"v":"1898-183"},null,null,null,{"v":"Pioneer Sons And Daughters Of Chicago"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1898},{"v":5},{"v":19},{"v":"1898-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25392"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"FRUHSTUCK/LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELIDAMFER AUGUSTE VICTORIA"},{"v":"CARD; 5.0X8.25; ILLUS; COLOR;"},null,{"v":"ILLUS, CASTLES IN BACKGROUND; GODDESS HOLDING ANCHOR IN RIGHT HAND; PLAQUE ENGRAVED H.A.P.A.G.; INSET STEAMSHIP UNDERWAY;"},{"v":"1900-761"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25393"},null,{"v":"PENNSYLVANIA RR DINING CARS"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; 4X6;"},null,{"v":"DRAWING OF LOCOMOTIVE;SEE ALSO 1893-035"},{"v":"1893-032"},null,null,null,{"v":"Pennsylvania Rr Dining Cars"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1893},{"v":3},{"v":16},{"v":"1893-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25394"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MADISON SQUARE, NY"},{"v":"FOLDER; ILLUS; COL; 5.5 X 4.25;"},null,{"v":"DRAWING OF HOTEL IN 1852; GRAY;"},{"v":"1900-081"},null,null,null,{"v":"Fifth Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":106},{"v":1900},{"v":1},{"v":9},{"v":"1900-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25396"},null,{"v":"TRANS-MISSISSIPPI AND INTERNATIONAL EXPOSITION"},{"v":"ARMY NAVY DAY DINNER"},{"v":"COMMERCIAL"},{"v":"MARKEL CAFE, OMAHA, NEBRASKA"},{"v":"CARD; ILLUS; COLOR; 6 X 6;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"FLAG; SUNBURSTS; WINE; PRINTED ON AN ANGLE;"},{"v":"1898-289"},null,null,null,{"v":"Trans Mississippi And International Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1898},{"v":10},{"v":13},{"v":"1898-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25397"},null,{"v":"MARQUETTE CLUB"},{"v":"WASHINGTON'S BIRTHDAY BANQUET"},{"v":"SOC;"},{"v":"CHICAGO IL"},{"v":"FOLDER; ILLUS; 4.5 X 6.25;"},{"v":"SECULAR HOLIDAY;"},{"v":"CHAMPAGNE AND LIQUEURS; TOASTS;"},{"v":"1906-227"},null,null,null,{"v":"Marquette Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1906},{"v":2},{"v":22},{"v":"1906-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25398"},null,{"v":"NETHERLAND HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 5.25X8.5;"},{"v":"OTHER (DAILY MENU);"},{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1900-158"},null,null,null,{"v":"Netherland Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":112},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25399"},null,{"v":"WHAT THE ENDS OF THE EARTH TIES INCLUDE"},{"v":"DINNER"},{"v":"PATR;"},{"v":"HOTEL SAVOY"},{"v":"FOLDER; ILLUS; COL; 5.25X5.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; COMPASS LOGO ON COVER; SKETCH OF UNCLE SAM AND JOHN BULL AND MAN WITH \"EARTH HEAD\" ON BACK;"},{"v":"1907-282"},null,null,null,{"v":"What The Ends Of The Earth Ties Include"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1907},{"v":3},{"v":1},{"v":"1907-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25400"},null,{"v":"MANUFACTURING FURRIERS'ASSOCIATION OF THE US"},{"v":"8TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"DELMONICO'S[NY]"},{"v":"FOLDER;4.5X6.5;"},{"v":"ANNUAl DINNER"},{"v":"MENU IN FRENCH;TOASTS LISTED;LIST OF HONORED GUESTS,DINNER & RECEPTION COMMITTEES;"},{"v":"1894-045"},null,null,null,{"v":"Manufacturing Furriers'association Of The Us"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1894},{"v":4},{"v":28},{"v":"1894-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25401"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH A LA CARTE MENU;"},{"v":"1905-786"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":177},{"v":1905},{"v":10},{"v":24},{"v":"1905-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25402"},null,{"v":"AZTEC CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"SHERRY'S [NY]"},{"v":"BROADSIDE; ILLUS; COL; 4 X 5.75;"},{"v":"ANNIVERSARY;"},{"v":"FLAGS AND INDIAN HEAD; BLUE PRINT; WINES;"},{"v":"1898-290"},null,null,null,{"v":"Aztec Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1898},{"v":10},{"v":13},{"v":"1898-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25403"},null,{"v":"THE ANSONIA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 73RD STREET, NEW YORK"},{"v":"CARD; 5.25 X 8.75;"},null,{"v":"PRICED MENU; LOGO;"},{"v":"1907-078"},null,null,null,{"v":"The Ansonia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1907},{"v":1},{"v":13},{"v":"1907-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25404"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-287"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":163},{"v":1906},{"v":3},{"v":9},{"v":"1906-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25405"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 4 X 7.5"},null,null,{"v":"1901-728"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":3},{"v":22},{"v":"1901-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25406"},null,{"v":"HAMBURG-AMERICA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"SEPARATE GERMAN AND ENGLISH LISTING OF MENU;STEAMSHIP PICTURED;CITYSCAPE BACKGROUND;BUXOM DRESSED WOMAN SURROUNDD BY FRUITS,VEGETABLES,ETC.;"},{"v":"1899-814"},null,null,null,{"v":"Hamburg America Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1899},{"v":12},{"v":10},{"v":"1899-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25408"},null,{"v":"THE HOLLAND SOCIETY OF NEW YORK"},{"v":"SIXTH ANNUAL DINNER"},{"v":"PATR"},{"v":"LENOX LYCEUM (N.Y.)"},{"v":"BOOKLET; ILL; 7X11"},null,{"v":"TWO MENUS PRINTED ONE IN DUTCH ONE IN FRENCH; PORTRAIT OF WILHELMINA  QUEEN OF THE NETHERLANDS ON THE FRONT COVER; TOASTS LISTED; BACK COVER ILLUSTRATED WITH CROSSED FLAGS OF THE U.S. AND HOLLAND; TWO COPIES"},{"v":"1891-004"},null,null,null,{"v":"The Holland Society Of New York"},null,null,null,{"v":"complete"},{"v":"6"},{"v":64},{"v":1891},{"v":1},{"v":13},{"v":"1891-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25410"},null,{"v":"UNITED STATES HOTEL"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSHEET; 7.25X14;"},{"v":"OTHER (DAILY MENU);"},{"v":"INCLUDES PRICED WINE LIST;"},{"v":"1900-161"},null,null,null,{"v":"United States Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":230},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25411"},null,{"v":"R.M.S.MAJESTIC"},{"v":"DINNER"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;4.25X6.25;"},{"v":"DAILY;"},null,{"v":"1899-490"},null,null,null,{"v":"R.M.S.Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1899},{"v":7},{"v":3},{"v":"1899-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25412"},null,{"v":"(S.M.KING UMBERTO)"},{"v":"DINNER"},null,{"v":"[PALAIS DU QUIRINAL,ROME,ITALY]"},{"v":"CARD;ILL;COL;4X5.75"},{"v":"OTHER [HOME DINNER]"},{"v":"HANDWRITTEN MATERIAL ON BACK OF CARD, DECORATIVE CROWN AND LEAVES IN LEFT UPPER CORNER,MENU IN FRENCH"},{"v":"1883-005"},null,null,null,{"v":"S.M.King Umberto"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1883},{"v":5},{"v":2},{"v":"1883-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25413"},null,{"v":"FELISA BALBIN"},{"v":"DINNER"},{"v":"SOC;"},{"v":"GARCIA'S PLACE,YSOR CITY,FLORIDA"},{"v":"BOOKLET;ILLUS; COL;4X5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN SPANISH;WINES LISTED;"},{"v":"1906-650"},null,null,null,{"v":"Felisa Balbin"},null,null,null,{"v":"complete"},{"v":"8"},{"v":10},{"v":1906},{"v":7},{"v":28},{"v":"1906-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25414"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"CARTE DU JOUR-DEJEUNER"},{"v":"COMMERCIAL"},{"v":"RITZ CARLTON RESTAURANT AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 8.75X12.75;"},null,{"v":"A LA CARTE MENU IN FRENCH; MENU HANDWRITTEN IN VIOLET INK; DECORATIVE FLOWER BORDER; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; [DATE INFO SUPPLIED BY FEB];"},{"v":"1906-610"},null,null,null,{"v":"Hamburg Amerika Linie"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":62},{"v":1906},{"v":7},{"v":22},{"v":"1906-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25416"},null,{"v":"FLATIRON RESAURANT AND CAFE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 23RD STREET, NY"},{"v":"CARD; 7 X 11.75;"},null,{"v":"PRICED MENU;"},{"v":"1907-060"},null,null,null,{"v":"Flatiron Resaurant And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":50},{"v":1906},{"v":1},{"v":9},{"v":"1906-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25417"},null,{"v":"LAFAYETTE PLACE RESTURANT AND CAFE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"16,18 AND 20 LAFAYETTE PLACE, NEW YORK CITY"},{"v":"CARD; 5.5X14;"},null,{"v":"PRICED WINE LIST ON BACK; \"GENTLEMEN ONLY\" NOTED ON TOP; HANDWRITTEN SPECIALS;"},{"v":"1907-015"},null,null,null,{"v":"Lafayette Place Resturant And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":232},{"v":1907},{"v":1},{"v":1},{"v":"1907-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25418"},null,{"v":"CIE. GLE. TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA CHAMPAGNE"},{"v":"FOLDER; 4.5 X 7.75; ILLUS; COL;"},null,{"v":"MENU IN FRENCH AND ENGLISH; COLORED ADS IN FOLDOUT;"},{"v":"1900-677"},null,null,null,{"v":"Cie. Gle. Transatlantique"},null,null,null,{"v":"complete"},{"v":"6"},{"v":42},{"v":1900},{"v":2},{"v":3},{"v":"1900-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25419"},null,{"v":"FRIENDS OF INSPECTOR WM. W. MCLAUGHLIN"},{"v":"COMPLIMENTARY DINNER"},{"v":"PROF;"},{"v":"LAWYERS CLUB, NEW YORK"},{"v":"CARD; 5 X 8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES;"},{"v":"1897-172"},null,null,null,{"v":"Friends Of Inspector Wm. W. Mclaughlin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1897},{"v":5},{"v":15},{"v":"1897-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25420"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"SEASCAPE WITH SAILBOAT IN FOREGROUND IN SHALLOW WATER WITH MEN WADING;"},{"v":"1900-842"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25421"},null,{"v":"THE DAILY NEWS"},{"v":"LUNCHEON TO GEORGE W. CHILDS"},{"v":"COMMERCIAL"},{"v":"THE RICHELIEU, CHICAGO, IL"},{"v":"FOLDER; 4.5 X 5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; WINES;"},{"v":"1892-066"},null,null,null,{"v":"The Daily News"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1892},{"v":5},{"v":5},{"v":"1892-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25423"},null,{"v":"15 OFFICERS OF THE PENN RR"},{"v":"DINNER TO ALEXANDER CASSATT,PRES. OF PENN. RR"},{"v":"PROF;"},{"v":"QUEEN CITY CLUB, CINCINNATI ,OHIO"},{"v":"BROADSIDE; ILLUS; COL; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; WINES LISTED;"},{"v":"1899-621"},null,null,null,{"v":"15 Officers Of The Penn Rr"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1899},{"v":10},{"v":14},{"v":"1899-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25424"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"BROADSIDE;ILLUS;COL;4.5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-274"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":4},{"v":"1901-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25425"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA TOURAINE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CATHEDRAL; PALE BLUE BORDER;"},{"v":"1907-306"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1907},{"v":3},{"v":16},{"v":"1907-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25426"},null,{"v":"MALE PRINCIPALS AND LOCAL SCHOOL BOARDS OF THE BOROUGH OF THE BRONX"},{"v":"DINNER TO THE HONORABLE JOSEPH A. GOULDEN IN APPRECIATION OF HIS LONG, FAITHFUL AND EFFICIENT SERVICE AS A SCHOOL OFFICIAL OF THE BRONX"},{"v":"PROF;"},{"v":"THE ARENA"},{"v":"FOLDER; ILLUS; COL; 3.5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE; MENU IN FRENCH; COVER ON RED STOCK;"},{"v":"1905-940"},null,null,null,{"v":"Male Principals And Local School Boards Of The Borough Of The Bronx"},null,null,null,{"v":"complete"},{"v":"6"},{"v":22},{"v":1905},{"v":12},{"v":5},{"v":"1905-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25427"},null,{"v":"NEW YORK CENTRAL & HUDSON RIVER R.R. DINING CAR SERVICE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; COL; ILLUS; 5.5 X 7;"},null,{"v":"BLUE PAPER; ILLUSTRATION OF GRAND CENTRAL STATION ON FRONT AND RIVER SCENE ON BACK; PRIX FIXE MENU; PRICED WINE LIST; COPY OF MENU AVAILABLE IN AN ENVELOPE FOR MAILING; TRAIN NUMBER AND DATE PRINTED ON BOTTOM OF MENU;"},{"v":"1900-435"},null,null,null,{"v":"New York Central & Hudson River R.R. Dining Car Service"},null,null,null,{"v":"complete"},{"v":"4"},{"v":72},{"v":1900},{"v":1},{"v":20},{"v":"1900-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25428"},null,{"v":"EUROPA - COLUMBIA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE R.M.S. \"OCEANIC\""},{"v":"FOLDER; ILLUS;COL;4.25X5.75;"},{"v":"DAILY"},null,{"v":"1905-556"},null,null,null,{"v":"Europa   Columbia"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1905},{"v":7},{"v":9},{"v":"1905-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25429"},null,{"v":"THE CONFEDERATE VETERAN CAMP OF NY"},{"v":"6TH ANNUAL BANQUET"},{"v":"MIL;"},{"v":"ST.DENIS HOTEL[NY]"},{"v":"BOOKLET;ILLUS; COL;6 X 7;"},{"v":"ANNUAL DINNER"},{"v":"MENU IN FRENCH;COMMITTEE MEMBERS NAMED;ALL SPEAKERS LISTED;OFFICERS NAMED;WORDS FOR SONGS 1&2 INCLUDED;"},{"v":"1896-015"},null,null,null,{"v":"The Confederate Veteran Camp Of Ny"},null,null,null,{"v":"complete"},{"v":"12"},{"v":20},{"v":1896},{"v":1},{"v":18},{"v":"1896-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25430"},null,{"v":"UNIVERSITY OF PENNSYLVANIA DEPARTMENT OF DENTISTRY"},{"v":"FACULTY BANQUET TO THE CLASS OF '97"},{"v":"PROF;"},{"v":"HOTEL BELLEVUE, PHILADELPHIA [PA]"},{"v":"BOOKLET; COL; ILLUS; 4.5 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MAROON AND BLUE RIBBON; CREST; MAN IN CAP AND GOWN ON BACK COVER;"},{"v":"1897-217"},null,null,null,{"v":"University Of Pennsylvania Department Of Dentistry"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1897},{"v":6},{"v":7},{"v":"1897-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25431"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD S.S. FRIESLAND"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"PRICED WINE LIST WITH RATES OF EXCHANGE FROM FRANCS TO OTHER CURRENCIES; SHIP AND GULLS ILLUSTRATION; HANDWRITTEN;"},{"v":"1900-503"},null,null,null,{"v":"Red Star Line"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25433"},null,{"v":"ST. PAUL'S SCHOOL"},{"v":"FAREWELL DINNER TO THE RETIRING HEAD MASTER AND MEMBERS OF THE FACULTY OF ST. PAUL'S SCHOOL"},{"v":"EDUC;"},{"v":"GARDEN CITY HOTEL, GARDEN CIY, NY"},{"v":"CARD; ILLUS; COL; 5.25X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ILLUSTRATED WITH GOLD DECORATIVE VINES;"},{"v":"1907-634"},null,null,null,{"v":"St. Paul's School"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1907},{"v":6},{"v":26},{"v":"1907-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25435"},null,{"v":"CHILDS'"},{"v":"DAILY LUNCH MENU"},{"v":"COMMERCIAL"},{"v":"602 SIXTH AVENUE, NEW YORK"},{"v":"FOLDER; 6X10;"},null,{"v":"PRICED MENU; BRANCHES LISTED;"},{"v":"1907-559"},null,null,null,{"v":"Childs'"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":147},{"v":1907},{"v":6},{"v":1},{"v":"1907-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25436"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},null,{"v":"THIS IS ONE OF A SERIES OF UNIDENTIFIED MENUS WHICH ARE PROPABLY OF THE FIFTH AVENUE HOTEL; BLUE STOCK;"},{"v":"1905-926"},null,null,null,{"v":"Fifth Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1905},{"v":12},{"v":1},{"v":"1905-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25437"},null,{"v":"COLONIAL CONFERENCE"},{"v":"VISIT OF COLONIAL PRIME MINISTERS TO THE CITY OF LONDON"},{"v":"GOVT;"},{"v":"GUILDHALL, LONDON, ENGLAND"},{"v":"BOOKLET; COL; ILLUS; 5.5 X 9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED;  MENU IN FRENCH; SEALS OF VARIOUS COLONIES; MUSIC;"},{"v":"1907-392"},null,null,null,{"v":"Colonial Conference"},null,null,null,{"v":"complete"},{"v":"12"},{"v":27},{"v":1907},{"v":4},{"v":16},{"v":"1907-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25438"},null,{"v":"THE ANNEX"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"114 WEST FOURTEENTH STREET, NEW YORK"},{"v":"FOLDER; 6.25 X 9.5;"},null,{"v":"PRICED MENU; MENU HANDWRITTEN;"},{"v":"1906-423"},null,null,null,{"v":"The Annex"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":71},{"v":1906},{"v":4},{"v":30},{"v":"1906-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25439"},null,{"v":"WOODSTOCK INN"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"WOODSTOCK, VT"},{"v":"FOL; 5.25X6.5;"},null,{"v":"INCLUDES PROGRAM OF 2 P.M. CONCERT"},{"v":"1894-078"},null,null,null,{"v":"Woodstock Inn"},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1894},{"v":8},{"v":29},{"v":"1894-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25440"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"HAUPTMAHLZEIT"},{"v":"COMMERCIAL"},{"v":"YACHT: \"PRINZESSIN VICTORIA LUISE\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; MUSIK PROGRAMM ON BACK COVER; DRAWING OF SHIP'S OFFICER & A MAN & WOMAN CONVERSING ON SHIPBOARD DURING A STORM;"},{"v":"1901-524"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":3},{"v":1},{"v":"1901-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25441"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EXPRESS-STEAMER \"AUGUSTE VICTORIA\" EN ROUTE"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},{"v":"DAILY"},{"v":"MENU IN GERMAN & ENGLISH; CONCERT PROGRAM INCLUDED;"},{"v":"1900-822"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"under review"},{"v":"2"},{"v":32},{"v":1900},{"v":2},{"v":8},{"v":"1900-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25442"},null,{"v":"THE REFORM CLUB"},{"v":"DINNER IN AID OF THE REFORM OF THE TARIFF"},{"v":"SOC"},{"v":"METROPOLITAN OPERA HOUSE"},{"v":"CARD;5.25X7.5"},null,null,{"v":"1888-056"},null,null,null,{"v":"The Reform Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1888},{"v":6},{"v":16},{"v":"1888-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25443"},null,{"v":"CLASS OF 1858 OF HARVARD COLLEGE"},{"v":"40TH ANNIVERSARY"},{"v":"EDUC;"},{"v":"UNION CLUB, (?)"},{"v":"BROADSIDE; 4.25X6.75;"},{"v":"OTHER (REUNION);"},{"v":"INCLUDES HANDWRITTEN LIST OF THOSE ATTENDING;"},{"v":"1898-208"},null,null,null,{"v":"Class Of 1858 Of Harvard College"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1898},{"v":6},{"v":28},{"v":"1898-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25445"},null,{"v":"ROANOKE HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"ROANOKE, VA"},{"v":"BROADSIDE; ILLUS; 5X6;"},{"v":"OTHER (DAILY MENU);"},{"v":"ILLUSTRATION OF HOTEL AT TOP OF MENU;"},{"v":"1900-043"},null,null,null,{"v":"Roanoke Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":1},{"v":4},{"v":"1900-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25446"},null,{"v":"CIE. GLE. TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA CHAMPAGNE"},{"v":"FOLDER; 4.5 X 7.75; ILLUS; COL;"},null,{"v":"MENU IN FRENCH AND ENGLISH; COLORED ADS IN FOLDOUT;"},{"v":"1900-675"},null,null,null,{"v":"Cie. Gle. Transatlantique"},null,null,null,{"v":"complete"},{"v":"6"},{"v":34},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25448"},null,{"v":"NEW YORK PRESS CLUB"},{"v":"DINNER"},{"v":"PROF"},{"v":"MANHATTAN BEACH HOTEL, CONEY ISLAND, NY"},{"v":"FOLDER; ILL; 4.75X6.5"},null,{"v":"NEW YORK PRESS CLUB NEW BUILDING ILLUSTRATED; OFFICERS, TRUSTEES, DINNER COMMTTEE LISTED; GROUND PLAN OF BUILDING ILLUSTRATED; SEATING PLAN ON SEPARATE SHEET"},{"v":"1892-092"},null,null,null,{"v":"New York Press Club"},null,null,null,{"v":"under review"},{"v":"4"},{"v":31},{"v":1892},{"v":7},{"v":14},{"v":"1892-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25449"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"ON BOARD S.S.KRONPRINZESSIN CECILE"},{"v":"BROADSHEET;ILLUS, COL;5.5X8;"},null,{"v":"MENU IN GERMAN & ENGLISH;"},{"v":"1907-755"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":91},{"v":1907},{"v":8},{"v":25},{"v":"1907-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25450"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"BROADSIDE;ILLUS;COL;4.5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-282"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":5},{"v":4},{"v":"1901-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25451"},null,{"v":"GENERAL SOCIETY OF MECHANICS AND TRADESMEN OF THE CITY OF NEW YORK"},{"v":"FOUNDERS' DAY BANQUET IN HONOR OF MR. ND MRS. ANDREW CARNEGIE"},{"v":"PROF;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 7X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"GUEST LIST INCLUDED; OFFICERS AND EXECUTIVE COMMITTEE LISTED; HISTORY OF MECHANICS INSTITUTE INCLUDED; PHOTOGRAPH OF OF INSTITUTE INCLUDED, ALSO REPLICA OF SOCIETY MEMBERSHIP CERTIFICATE; SOCIETY INSIGNIA ON COVER; THREAD ATTACHMENT;"},{"v":"1905-874"},null,null,null,{"v":"General Society Of Mechanics And Tradesmen Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"16"},{"v":20},{"v":1905},{"v":11},{"v":18},{"v":"1905-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25452"},null,{"v":"HOTEL ASSOCIATION OF NEW YORK CITY"},{"v":"GRAND HOTEL MEN'S BANQUET"},{"v":"COMMERCIAL"},{"v":"DELMONICO'S NY"},{"v":"CARD; 3.25 X 5;"},{"v":"OTHER [SOC?];"},{"v":"FRENCH; WINES;"},{"v":"1892-010"},null,null,null,{"v":"Hotel Association Of New York City"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1892},{"v":1},{"v":14},{"v":"1892-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25453"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV;"},{"v":"AT SEA"},{"v":"BROADSIDE; 3.5X5.75;"},null,null,{"v":"1906-837"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":11},{"v":19},{"v":"1906-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25454"},null,{"v":"WESTRN RESERVE SOCIETY OF THE SONS OF THE AMERICAN REVOLUTION"},{"v":"WASHINGTON'S BIRTHDAY DINNER"},{"v":"PAT;"},{"v":"HOLLENDEN HOUSE, [CLEVELAND, OH]"},{"v":"FOLDER; ILLUS; COL; 5X6;"},{"v":"PAT;"},{"v":"PROGRAM; [PLACE INFO SUPPLED BY F.E.B.]; PORTRAIT OF WASHINGTON ON COVER;"},{"v":"1901-455"},null,null,null,{"v":"Westrn Reserve Society Of The Sons Of The American Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1901},{"v":2},{"v":22},{"v":"1901-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25456"},null,{"v":"BERKSHIRE SOCIETY OF NEW YORK"},{"v":"11TH ANNUAL DINNER"},{"v":"SOC;"},{"v":"WINDSOR HOTEL, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 5X7.25;"},{"v":"ANNIVERSARY;"},{"v":"PROGRAM INCLUDES TOASTS & MUSIC; FLORAL DRAWING ON COVER;"},{"v":"1898-081"},null,null,null,{"v":"Berkshire Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1898},{"v":2},{"v":11},{"v":"1898-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25459"},null,{"v":"OCEAN STEAMSHIP CO."},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"SS NACOOCHEE"},{"v":"BROADSHEET; 5.5X6.75; ILLUS; COL;"},null,{"v":"PINK CARD; ILLUS REVERSE SIDE; GAME BIRDS TAKING FLIGHT;"},{"v":"1900-757"},null,null,null,{"v":"Ocean Steamship Co."},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25460"},null,{"v":"COMMONWEALTH CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"MORELLO'S 4 WEST 29TH ST. NYC"},{"v":"CARD; 4 X 6.5;"},null,{"v":"FRENCH;"},{"v":"1892-018"},null,null,null,{"v":"Commonwealth Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1892},{"v":1},{"v":22},{"v":"1892-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25461"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; COL; 4.5 X 7;"},null,null,{"v":"1901-498"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":2},{"v":25},{"v":"1901-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25462"},null,{"v":"FRED HARVEY"},{"v":"CARTE DU JOUR"},{"v":"COMMERCIAL"},{"v":"[CHICAGO, IL]"},{"v":"CARD; 6.6X9.25;"},null,{"v":"A LA CARTE PRICED MENU; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1905-859"},null,null,null,{"v":"Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":145},{"v":1905},{"v":11},{"v":15},{"v":"1905-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25463"},null,{"v":"COMPAGNIE GENERALE TRANSATLANTIQUE"},{"v":"DINNER ON BOARD"},{"v":"COMMERCIAL"},{"v":"ON BOARD \"LA BRETAGNE\""},{"v":"BROADSHEET;ILLUS;COL;6X8;"},null,{"v":"MENU IN FRENCH & ENGLISH;FLAG ILLUS;"},{"v":"1906-658"},null,null,null,{"v":"Compagnie Generale Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1906},{"v":8},{"v":11},{"v":"1906-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25464"},null,{"v":"JACKSONVILLE BOARD OF TRADE"},{"v":"LUNCHEON TO THE PRESIDENT"},{"v":"PROF;"},{"v":"JACKSONVILLE, FL"},{"v":"FOLDER; ILLUS; COL; 4.5X6.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"WINES LISTED; OFFICERS AND COMMITTEE LISTED;"},{"v":"1905-773"},null,null,null,{"v":"Jacksonville Board Of Trade"},null,null,null,{"v":"complete"},{"v":"8"},{"v":33},{"v":1905},{"v":10},{"v":21},{"v":"1905-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25465"},null,{"v":"MR. JOHN SHAW"},{"v":"LUNCH FOR MRS. THOS. BRADY & DAUGHTER IN REMEMBRANCE OF A VERY PLEASANT EVENING APRIL 1890"},{"v":"OTHER (PRIVATE INDIVIDUAL HOST);"},{"v":"FILIPPINI'S"},{"v":"FOLDER; ILLUS; COL; 3.50 X 5.50;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; DECORATED WITH FLOWERS;"},{"v":"1891-134"},null,null,null,{"v":"Mr. John Shaw"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1891},{"v":12},{"v":31},{"v":"1891-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25466"},null,{"v":"WASHINGTON ASSOCIATION OF BOWDOIN ALUMNI"},{"v":"ANNUAL BANQUET"},{"v":"EDUC;"},{"v":"THE COCHRAN, WASHINGTON, DC"},{"v":"BOOKLET; ILLUS; 4.75X6;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES OFFICERS & EXECUTIVE COMMITTE; ILLUSTRATION OF HOTEL ON BACK COVER"},{"v":"1893-019"},null,null,null,{"v":"Washington Association Of Bowdoin Alumni"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1893},{"v":2},{"v":14},{"v":"1893-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25468"},null,{"v":"FRAUNCES' TAVERN"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"[NEW YORK CITY]"},{"v":"CARD; 6.5 X 10.25;"},null,{"v":"PRICED MENU AND WINE LIST;"},{"v":"1907-881"},null,null,null,{"v":"Fraunces' Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":196},{"v":1907},{"v":10},{"v":15},{"v":"1907-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25469"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; 4.25X7;"},null,{"v":"HOTEL SEAL ON COVER;"},{"v":"1901-100"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1901},{"v":1},{"v":16},{"v":"1901-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25470"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FURST BISMARCK"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN MENUS LISTED;ILLUSTRATIONS,STEAMSHIP,BUXOM DRESSED WOMAN SURROUNDED BY FRUITS,VEGETABLES AND IMPLEMENTS WITH FAINT CITYSCAPE IN BACKGROUND;"},{"v":"1899-826"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1899},{"v":12},{"v":13},{"v":"1899-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25471"},null,{"v":"DELMONICO'S"},{"v":"DINNER"},null,null,{"v":"CARD; 3.5 X 4.75;"},null,{"v":"PARCHMENT WITH CLEAR DECORATIVE BORDER; FRENCH; WINES;"},{"v":"1897-376"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1897},{"v":1},{"v":1},{"v":"1897-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25472"},null,{"v":"FIRST PANEL SHERIFF'S JURY"},{"v":"ANNUAL DINNER"},{"v":"GOVT;"},{"v":"DELMONICO'S NY"},{"v":"BOOKLET; ILLUS; 6 X 9;"},{"v":"OTHER  [COMMEMORTIVE?]"},{"v":"OLD TIME SHERRIF [ENGLISH?] ON WATCH; NY SEAL AND RIBBON; TIED WITH BLUE RIBBONS; MEMBERS LISTED;"},{"v":"1892-009"},null,null,null,{"v":"First Panel Sheriff's Jury"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1892},{"v":1},{"v":12},{"v":"1892-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25473"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"\"KONIGIN LUISE\" AT SEA"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8;"},{"v":"DAILY MENU AT SEA"},{"v":"GERMAN/ENGLISH; MARITIME SCENE SKETCHED AT TOP OF MENU;"},{"v":"1899-325"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1899},{"v":4},{"v":8},{"v":"1899-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25474"},null,{"v":"(KING FREDERIK VIII)"},{"v":"[BIRTHDAY OF PRINCESS THYRA OF DENMARK]"},{"v":"OTHER (ROYAL MONARCH);"},{"v":"[RESIDENCE-PALAIS, COPENHAGEN, DENMARK]"},{"v":"CARD; ILLUS; 3.6X5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN DANISH; EMBOSSED CROWN AT TOP OF MENU; [SPONSOR, EVENT, PLACE INFO SUPPLIED BY FEB];"},{"v":"1907-301"},null,null,null,{"v":"King Frederik Viii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1907},{"v":3},{"v":14},{"v":"1907-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25476"},null,{"v":"ST.LOUIS CLUB"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[ST.LOUIS,MO?]"},{"v":"CARD;COL;6.5X9.25;"},{"v":"DAILY;"},{"v":"DATE HANDWRITTEN;CITY AND STATE HANDWRITTEN;"},{"v":"1901-296"},null,null,null,{"v":"St.Louis Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":2},{"v":6},{"v":"1901-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25477"},null,{"v":"NEWARK'S NEW CITY HALL OPENING"},{"v":"BANQUET IN CELEBRATION OF ABOVE"},{"v":"GOVT;"},{"v":"KRUEGER AUDITORIUM (NEWARK NJ?)"},{"v":"FOLDER,; ILLUS; 5.5 X 7;"},{"v":"OTHER (CELEBRATION OF EVENT);"},{"v":"CHAMPAGNE; PHOTO OF BUILDING;"},{"v":"1906-972"},null,null,null,{"v":"Newark's New City Hall Opening"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1906},{"v":12},{"v":20},{"v":"1906-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25478"},null,{"v":"AMERICAN HARDWARE MANUFACTURERS' ASSOCIATION AND SOUTHERN HARDWARE JOBBERS'ASSOCIATION"},{"v":"BANQUET"},{"v":"COMMERCIAL"},{"v":"THE JEFFERSON, RICHMOND, VA"},{"v":"BOOKLET; ILLUS; COL; 5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DRINKS LIST; SPEAKERS; ANTHEMS; FOREST GREEN SUEDE COVER WITH EMBOSSED STEIN AND TWO LONG PIPES; WHITE SUEDE TIE;"},{"v":"1907-594"},null,null,null,{"v":"American Hardware Manufacturers' Association And Southern Hardware Jobbers'association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1907},{"v":6},{"v":13},{"v":"1907-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25480"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SAILBOAT AT SEA; BORDER OF SAILING ACCESSORIES; COMPASS, BINOCULARS, ROPES, ETC;"},{"v":"1901-941"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":4},{"v":17},{"v":"1901-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25482"},null,{"v":"FRATERNAL UNION OF ANOINTED HIGH PRIESTS OF NYS"},{"v":"16TH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"BURNS HOTEL,NYC"},{"v":"BOOKLET;ILLUS;COL;4.5X6;"},{"v":"ANNUAL;"},{"v":"SPEAKERS LISTED;OFFICERS & TRUSTEES INCLUDED;"},{"v":"1906-431"},null,null,null,{"v":"Fraternal Union Of Anointed High Priests Of Nys"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1906},{"v":4},{"v":28},{"v":"1906-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25483"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"MIAMI BISCAYNE BAY,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; 4 X 7.5;"},null,null,{"v":"1901-632"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1901},{"v":3},{"v":11},{"v":"1901-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25484"},null,{"v":"CAFETERIA LUNCH"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6X9.5;"},{"v":"OTHER (DAILY MENU);"},{"v":"SPECIALS WRITTEN IN FADED LAVENDAR INK; ILLUSTRATION OF MOOSE ON BACK COVER;"},{"v":"1900-540"},null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":71},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25485"},null,{"v":"G.H.COOK"},{"v":"DINNER TO STICK TOGETHR CLUB"},{"v":"SOC;"},{"v":"LINCOLN CLUB (NEW YORK?)"},{"v":"BOOKLET; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE;"},{"v":"1906-119"},null,null,null,{"v":"G.H.Cook"},null,null,null,{"v":"complete"},{"v":"8"},{"v":27},{"v":1906},{"v":2},{"v":3},{"v":"1906-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25486"},null,{"v":"GLEN HOUSE"},{"v":"DINNER"},null,{"v":"NEW HAMPSHIRE"},{"v":"BROADSHEET; ILLUS; 5.5 X 8.5"},{"v":"DINNER"},{"v":"DRAWING OF HOTEL"},{"v":"1881-023"},null,null,null,{"v":"Glen House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":88},{"v":1881},{"v":8},{"v":12},{"v":"1881-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25488"},null,{"v":"ALBERMARLE HOTEL"},{"v":"DINNER"},{"v":"COMM."},{"v":"NEW YORK CITY, MADISON SQUARE;"},{"v":"FOLDER; ILLUS;6.5 X 9"},null,{"v":"DRAWING OF HOTEL; [PRICES ?] ON MENU AS WELL AS WINE LIST"},{"v":"1882-036"},null,null,null,{"v":"Albermarle Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":272},{"v":1882},{"v":2},{"v":2},{"v":"1882-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25489"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-190"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":197},{"v":1906},{"v":2},{"v":18},{"v":"1906-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25490"},null,{"v":"NY ALUMNI ASSOCIATION OF COLGATE UNIVERSITY"},{"v":"ANNUAL DINNER"},{"v":"EDUC;"},{"v":"MANHATTAN HOTEL NY"},{"v":"BROADSIDE; ILLUS; COL; 3.5 X 7;"},{"v":"ANNUAL"},null,{"v":"1899-193"},null,null,null,{"v":"Ny Alumni Association Of Colgate University"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1899},{"v":2},{"v":20},{"v":"1899-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25491"},null,{"v":"CHAMBER OF COMMERCE (NEW YORK CITY?)"},{"v":"BREAKFAST(?) ADMIRAL JOHN GRIMES WALKER AND THE WHITE SQUADRON"},{"v":"GOVT;"},{"v":"LAWYER'S CLUB, NEW YORK CITY"},{"v":"CARD; 5 X 7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; OCCASION HANDWITTEN ON BACK;"},{"v":"1891-081"},null,null,null,{"v":"Chamber Of Commerce (New York City?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1891},{"v":8},{"v":5},{"v":"1891-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25492"},null,{"v":"WESTMINISTER HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"BROADSIDE;"},{"v":"DAILY"},null,{"v":"1900-213"},null,null,null,{"v":"Westminister Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1900},{"v":1},{"v":13},{"v":"1900-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25493"},null,{"v":"MRS. HWEMANN OELRICHS"},{"v":"DINNER FOR 150 GUESTS"},{"v":"SOC;"},{"v":"ROSECLIFF,NEWPORT, RI"},{"v":"BROADSIDE; 3.75X5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;"},{"v":"1905-691"},null,null,null,{"v":"Mrs. Hwemann Oelrichs"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1905},{"v":9},{"v":7},{"v":"1905-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25494"},null,{"v":"NEW YORKER STAATS-ZEITUNG"},{"v":"DINNER TO HIS EXCELLENCY CHARLEMAGNE TOWER, AMBASSADOR EXTRAORDINARY AND PLENIPOTENTIARY"},{"v":"PROF;"},{"v":"MANHATTAN CLUB, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 4X5.6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINE LIST INCLUDED; MUSIC PROGRAMME; ADDRESSES LISTED; PHOTOGRAPH OF MR. TOWER INCLUDED; AMERICAN AND GERMAN FLAGS ON COVER; CORD ATTACHMENT;"},{"v":"1907-359"},null,null,null,{"v":"New Yorker Staats Zeitung"},null,null,null,{"v":"complete"},{"v":"12"},{"v":31},{"v":1907},{"v":4},{"v":8},{"v":"1907-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25495"},null,{"v":"?"},{"v":"DINNER IN HONOR OF S.A.R.MONSEIGNEUR LE COMTE TRAPANI"},{"v":"?"},{"v":"LUCERNE"},{"v":"BROADSIDE;ILLUS;5.5 X 8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH"},{"v":"1890-082"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1890},{"v":8},{"v":13},{"v":"1890-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25496"},null,{"v":"MASTER BUILDERS' EXCHANGE OF PHILADELPHIA"},{"v":"\"COMING OF AGE\" BANQUET"},{"v":"COMMERCIAL"},{"v":"MAJESTIC HOTEL"},{"v":"BOOKLET; ILLUS; COL; 6.75X10.25;"},{"v":"ANNIVERSARY;"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSE; INCLUDES LIST OF EX-PRESIDENTS; PARTICIPANTS LISTED; HOTEL SEAL ON COVER WITH ENGRAVING OF POLAR BEAR; CORD ATTACHMENT;"},{"v":"1908-159"},null,null,null,{"v":"Master Builders' Exchange Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1908},{"v":2},{"v":17},{"v":"1908-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25497"},null,{"v":"THE GRANVILLE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"ST. LAWRENCE-ON-SEA, THANET, ENGLAND"},{"v":"BROADSHEET; COL; ILLUS; 3.5 x 6;"},null,{"v":"FRENCH; ILLUS. OF HOTEL; GOLD BORDER; DETAILED DESCRIPTION OF ALL SERVICES AND AMENITIES OF HOTEL, INCLUDING SPECIAL TRAIN SCHEDULES FROM LONDON STATIONS; HYDROPATHIC ESTABLISHMENT DETAILS"},{"v":"1886-037"},null,null,null,{"v":"The Granville"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1886},{"v":9},{"v":20},{"v":"1886-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25498"},null,{"v":"PIONEER RESTAURANT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSHEET; 5.5X8.75;"},{"v":"OTHER (DAILY MENU);"},{"v":"\"REGULAR DINNER, FROM 11 TO 2, 25 CENTS; COFFEE UNSURPASSED 5 CENTS; COMMUTATION TICKETS, $3.50 FOR $3.00; QUICK LUNCH PUT UP FOR TRAVELERS;\""},{"v":"1900-164"},null,null,null,{"v":"Pioneer Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":75},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25499"},null,{"v":"THE INDUSTRIAL CLUB OF CHICAGO"},{"v":"ELEVENTH MEETING"},{"v":"PROF;"},{"v":"AUDITORIUM ANNEX [CHICAGO, IL]"},{"v":"BOOKLET; 6 X 7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED;"},{"v":"1908-101"},null,null,null,{"v":"The Industrial Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1908},{"v":1},{"v":31},{"v":"1908-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25500"},null,{"v":"PENNSYLVANIA RAILROAD"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PENN;"},{"v":"CARD;ILLUS;4X6;"},null,{"v":"ONE PRICE FOR ENTIRE MEAL;"},{"v":"1893-060"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1893},{"v":5},{"v":2},{"v":"1893-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25501"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 5.6X8.25;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP OF MENU;"},{"v":"1907-914"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1907},{"v":10},{"v":26},{"v":"1907-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25502"},null,{"v":"HOTEL ALCAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE,  FL"},{"v":"CARD; 4 X 7.5;"},null,{"v":"LOGO; PROGRAM OF ORGAN MUSIC AND CASINO DANCE; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-555"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1901},{"v":3},{"v":4},{"v":"1901-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25503"},null,{"v":"PLAZA"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},null,{"v":"CARD; ILLUS; 6.5 X 10;"},null,{"v":"PRICED MENU; LOGO OF LION;"},{"v":"1900-656"},null,null,null,{"v":"Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":138},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25505"},null,{"v":"UNION LEAGUE CLUB"},{"v":"DINNER"},{"v":"SOC?;"},{"v":"(NEW YORK?)"},{"v":"CARD; 4.5 X 7;"},{"v":"COMPL?;"},{"v":"WINES AND LIQUOURS;  NOTATION ON BACK SAYING PRESIDENT'S DINNER, ST. ANDREWS (?) SOCIETY; MANY SIGNATURES;"},{"v":"1898-317"},null,null,null,{"v":"Union League Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1898},{"v":10},{"v":27},{"v":"1898-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25507"},null,{"v":"NEW STATE HOUSE"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"WACO,TX"},{"v":"BOOKLET;ILLUS;COL;5X6.25;"},{"v":"DAILY;"},{"v":"TWISTED CORD AT LEFT;HOTEL EMBLEM;MUSICAL PROGRAM;"},{"v":"1901-045"},null,null,null,{"v":"New State House"},null,null,null,{"v":"complete"},{"v":"8"},{"v":38},{"v":1901},{"v":1},{"v":6},{"v":"1901-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25508"},null,{"v":"ST. REGIS HOTEL"},{"v":"LUNCHEON/DEJEUNER FOURCHETTE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-195"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":198},{"v":1906},{"v":2},{"v":19},{"v":"1906-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25509"},null,{"v":"DAMASRUS COMMANDERN NO.58"},{"v":"RECEPTION TO SIR JAMES S.MANNING,GRAND SWORD-BEARER,GRAND COMMANDERN OF THE STATE OF NY;"},{"v":"SOC;"},{"v":"EVERETT'S, [BROOKLYN,NY]"},{"v":"FOLDER;5X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;"},{"v":"1894-049"},null,null,null,{"v":"Damasrus Commandern No.58"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1894},{"v":5},{"v":2},{"v":"1894-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25510"},null,{"v":"HOTEL MEN'S MUTUAL BENEFIT AASOCIATION"},{"v":"TWENTIETH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"AUDITORIUM HOTEL , CHICAGO, IL"},{"v":"DOUBLE CARD; COL; 5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"WINES; RED PRINT; CREST; TWO CARDS JOINED AT THE TOP; PROGRAM;"},{"v":"1899-440"},null,null,null,{"v":"Hotel Men's Mutual Benefit Aasociation"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1899},{"v":5},{"v":24},{"v":"1899-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25511"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"FOLDER;ILL;COL;4.5X7.25;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-762"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1901},{"v":3},{"v":26},{"v":"1901-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25513"},null,{"v":"CHILDS'"},{"v":"DAILY LUNCH MENU"},{"v":"COMMERCIAL"},{"v":"42 EAST 14TH STREET, 440 BWAY, NEW YORK"},{"v":"FOLDER; 6X10;"},null,{"v":"PRICED MENU; PLACE NOTED BY FEB; BRANCHES LISTED;"},{"v":"1907-563"},null,null,null,{"v":"Childs'"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":120},{"v":1907},{"v":6},{"v":1},{"v":"1907-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25514"},null,{"v":"IRVING'S RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"37 JOHN STREET, NY"},{"v":"CARD; ILLUS; 6 X 9;"},null,{"v":"HANDWRITTEN; PRICED MENU; ILLUSTRATION OF POT COOKING OVER A WOOD FIRE IN THE WOODS; DATE HANDWRITTEN BY FEB;"},{"v":"1900-437"},null,null,null,{"v":"Irving's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":37},{"v":1900},{"v":1},{"v":20},{"v":"1900-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25516"},null,{"v":"CHAMBER OF COMMERCE OF STATE OF NEW YORK"},{"v":"120 ANNUAL BANQUET"},{"v":"GOVT;"},{"v":"DELMONICO'S"},{"v":"BOOKLET; ILLUS; 5.50  x 7.75;"},{"v":"OTHER {ANNUAL MEETING};"},{"v":"SEPARATE ENGRAVED INVITATION INCLUDED; SILK RIBBON ATTACHMENTS ON MENU; ENGRAVINGS OF SEALS & MYTHICAL FIGURES ON COVER; FRENCH; 2ND COPY OF MENU"},{"v":"1888-076"},null,null,null,{"v":"Chamber Of Commerce Of State Of New York"},null,null,null,{"v":"complete"},{"v":"6"},{"v":24},{"v":1888},{"v":11},{"v":20},{"v":"1888-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25517"},null,{"v":"CHAMBER OF COMMERCE (NY?)"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"DELMONICO'S [NY]"},{"v":"CARD; 6.5 X 7.5;"},null,{"v":"FRENCH; WINES;"},{"v":"1897-165"},null,null,null,{"v":"Chamber Of Commerce (Ny?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1897},{"v":5},{"v":6},{"v":"1897-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25518"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"CARTE DU JOUR-DINER"},{"v":"COMMERCIAL"},{"v":"RITZ CARLTON RESTAURANT AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 8.75X12.75;"},null,{"v":"A LA CARTE MENU IN FRENCH; MENU HANDWRITTEN IN VIOLET INK; DECORATIVE FLOWER BORDER; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; [DATE INFO SUPPLIED BY FEB];"},{"v":"1906-627"},null,null,null,{"v":"Hamburg Amerika Linie"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":72},{"v":1906},{"v":7},{"v":24},{"v":"1906-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25519"},null,{"v":"EDWARD F. LANG'S LADIES' AND GENT'S LUNCH ROOM AND RESTAURANT"},{"v":"BREAKFAST AND SUPPER"},{"v":"COMMERCIAL"},{"v":"139 EIGHTH STREET BET. BROADWAY AND 4TH AVE., NEW YORK [NY];"},{"v":"FOLDER; 6.75X10.5"},null,{"v":"NOTE ON FRONT: \"OBSERVE THE PURENESS OF THE WATER YOU DRINK HERE COMPARED WITH THAT IN GENERAL USE.\""},{"v":"1900-469"},null,null,null,{"v":"Edward F. Lang's Ladies' And Gent's Lunch Room And Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":246},{"v":1900},{"v":1},{"v":23},{"v":"1900-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25520"},null,{"v":"PLAN AND SCOPE COMMITTEE OF THE DEWEY CELEBRATION"},{"v":"DINNER FOR CHAIRMEN HON.RANDOLPH GUGGENHEIMER AND GENERAL DANIEL BUTTERFIELD"},{"v":"PATR;"},{"v":"DELMONICOS,[NEW YORK]"},{"v":"FOLDER;5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH MENU;WINES SERVED;NAMES;"},{"v":"1899-733"},null,null,null,{"v":"Plan And Scope Committee Of The Dewey Celebration"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1899},{"v":11},{"v":18},{"v":"1899-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25521"},null,{"v":"GRAND LODGE OF MASONS OF THE STATE OF NEW YORK"},{"v":"DINNER TO RT. REV. HENRY C. POTTER, PAST GRAND CHAPLAIN"},{"v":"SOC;"},{"v":"UNION LEAGUE CLUB"},{"v":"BOOKLET; ILLUS; COL; 4.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; MASON SEAL ON COVER; SILK RIBBON ATTACHMENTS;"},{"v":"1898-372"},null,null,null,{"v":"Grand Lodge Of Masons Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1898},{"v":12},{"v":1},{"v":"1898-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25523"},null,{"v":"FRAUNCES' TAVERN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[NEW YORK CITY]"},{"v":"FOLDER; ILLUS;7 X 9.25;"},null,{"v":"PRICED MENU AND WINE LIST; ILLUSTRATION AND HISTORY OF BUILDING;"},{"v":"1907-882"},null,null,null,{"v":"Fraunces' Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":322},{"v":1907},{"v":10},{"v":15},{"v":"1907-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25526"},null,{"v":"HOTEL VICTORY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY ISLAND, LAKE ERIE, OH"},{"v":"FOLDER; CL; ILLUS; 5.5 X 7;"},null,{"v":"GREEN; WREATH ON COVER;"},{"v":"1899-541"},null,null,null,{"v":"Hotel Victory"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1899},{"v":8},{"v":4},{"v":"1899-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25528"},null,{"v":"FRATERNAL UNION OF ANNIONTED HIGH PRIESTS OF NEW YORK STATE"},{"v":"50TH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"VENDOME HOTEL,NY"},{"v":"BOOKLET; ILLUS; COL; 4.75X6;"},{"v":"ANNUAL;"},{"v":"WINES LISTED; SPEAKERS, OFFICERS & PAST PRESIDENTS ALL LISTED;"},{"v":"1905-324"},null,null,null,{"v":"Fraternal Union Of Anointed High Priests Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1905},{"v":4},{"v":28},{"v":"1905-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25529"},null,{"v":"THE WALDORF"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[NYC]"},{"v":"CARD; 6 X 8.5;"},null,{"v":"PRICED MENU; FRENCH ON ONE SIDE, ENGLISH ON THE OTHER;"},{"v":"1896-090"},null,null,null,{"v":"The Waldorf"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":307},{"v":1896},{"v":4},{"v":23},{"v":"1896-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25530"},null,{"v":"THE ANNEX"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"114 WEST FOURTEENTH STREET, NEW YORK"},{"v":"FOLDER; 6.25 X 9.5;"},null,{"v":"PRICED MENU; MENU HANDWRITTEN;"},{"v":"1906-412"},null,null,null,{"v":"The Annex"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":72},{"v":1906},{"v":4},{"v":26},{"v":"1906-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25532"},null,{"v":"SHIPMATES AND FRIENDS"},{"v":"DINNER TO CAPTAIN ROBERT C. HALPIN ON THE OCCASION OF THE PRESENTATION OF HIS PORTRAIT"},{"v":"PROF"},{"v":"HOLBORN RESTAURANT, [LONDON, ENGLAND?]"},{"v":"BROADSHEET, 3.25 x 5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"STATES \"DR. ALLCHIN IN THE CHAIR;\" ATTACHED NOTE INFORMS US THAT CAPTAIN HALPIN WAS IN COMMAND OF THE 'GREAT EASTERN' WHEN SHE LAID THE ATLANTIC CAPBLE AND DR. ALLCHIN WAS HER SURGEON"},{"v":"1886-014"},null,null,null,{"v":"Shipmates And Friends"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1886},{"v":3},{"v":3},{"v":"1886-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25533"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"DINNER"},null,{"v":"MADISON SQUARE NEW YORK CITY NY"},{"v":"FOLDER; ILLUS; 6 X 9;"},null,{"v":"ILLUS OF HOTEL; WINE LIST"},{"v":"1881-031"},null,null,null,{"v":"Fifth Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":185},{"v":1881},{"v":8},{"v":26},{"v":"1881-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25534"},null,{"v":"NORDDEUTSCHER LLOYD  BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD KONIGIN LUISE"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMER AND TUG BOATS, MARINE SCENES INSIDE; MUSICAL PROGRAM;"},{"v":"1901-1565"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":6},{"v":7},{"v":"1901-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25536"},null,{"v":"HOTEL MAJESTIC"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"BROADSIDE; 6.0X11.0;"},null,{"v":"A LA CARTE PRICED MENU"},{"v":"1900-587"},null,null,null,{"v":"Hotel Majestic"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":173},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25538"},null,{"v":"WILDMERE HOUSE"},{"v":"DAILY MENU, SUPPER"},{"v":"COMMERCIAL"},{"v":"MINNEWASKA,NY;"},{"v":"FOLDER; ILLUS; 5.5X7;"},null,{"v":"HOURS FOE ALL MEALS LISTED;DAILY MENU CHOICES HANDWRITTEN;PHOTO OF HOTEL;"},{"v":"1905-693"},null,null,null,{"v":"Wildmere House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1905},{"v":9},{"v":8},{"v":"1905-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25539"},null,{"v":"OLD SETTLERS' CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"PLANKINTON HOUSE, MILWAUKEE COUNTY, WI"},{"v":"BOOKLET; ILLUS; COL; 6.5 X 10;"},{"v":"ANNIVERSARY(?);"},{"v":"WINES LISTED; PHOTOS OF GROUP OF MEMBERS; ORANGE PRINT AND BORDERS;"},{"v":"1906-225"},null,null,null,{"v":"Old Settlers' Club"},null,null,null,{"v":"complete"},{"v":"16"},{"v":25},{"v":1906},{"v":2},{"v":22},{"v":"1906-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25540"},null,{"v":"ROISSEALMONT (?)"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ADIRONDACKS [NY]"},{"v":"CARD; COL; 4.5 X 6.75;"},null,{"v":"GRAY STOCK; GOLD LOGO; (NAME OF HOTEL DIFFICULT TO READ);"},{"v":"1900-4310"},null,null,null,{"v":"Roissealmont (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1900},{"v":9},{"v":6},{"v":"1900-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25541"},null,{"v":"UNION LEAGUE CLUB OF SAN FRANCISCO"},{"v":"DINNER TO THE CALIFORNIA DELEGATION AT THE REPUBLICAN NATIONAL CONVENTION"},{"v":"POL;"},{"v":"COMSERVATORY PALACE HOTEL,[ST. LOUIS,MO.]"},{"v":"CARD;4.25X6.5"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES SERVED;"},{"v":"1896-125"},null,null,null,{"v":"Union League Club Of San Francisco"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1896},{"v":6},{"v":10},{"v":"1896-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25542"},null,{"v":"CERCLE FRANCAID DE L'HARMONIE"},{"v":"22ND GRAND MASKED BALL"},{"v":"SOC"},{"v":"ACADEMY OF MUSIC, IRVING & NISSON HALLS, [NEW YORK, NY?]"},{"v":"BROADSIDE; 6.5 x 8.25;"},{"v":"RITE"},{"v":"DECORATIVE SEAL OF ORGANIZATION; INCLUDES PRICED WINE LIST; COMMENT: \"EACH PORTION SERVED ON A SEPARATE DISH\""},{"v":"1887-004"},null,null,null,{"v":"Cercle Francais De L'harmonie"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":31},{"v":1887},{"v":1},{"v":17},{"v":"1887-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25543"},null,{"v":"(SPIDESEDDEL ?)"},{"v":"DINNER"},null,{"v":"BERGEN, NORWAY"},{"v":"CARD; COL; ILLUS;"},null,{"v":"GRAY; GOLD FLORAL BORDER; NORWEGIAN; HANDWRITTEN;"},{"v":"1882-008"},null,null,null,{"v":"Spideseddel ?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1882},{"v":8},{"v":9},{"v":"1882-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25544"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"MENU IN GERMAN AND ENGLISH;POSTCARD ATTACHED WITH PERFORATIONS MEANT TO BE DETACHED;"},{"v":"1899-250"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1899},{"v":3},{"v":14},{"v":"1899-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25545"},null,{"v":"XIII CLUB"},{"v":"165TH REGULAR DINNER"},{"v":"SOC;"},{"v":"TREIER'S ROOF-GARDEN, CENTRAL BUILDING, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 5.75X9.25;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; SOUVENIR PROGRAM INCLUDES PHOTO OF GOV'T. & POLIT. FIGURES;"},{"v":"1898-201"},null,null,null,{"v":"Xiii Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1898},{"v":6},{"v":13},{"v":"1898-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25546"},null,{"v":"NEW YORK SOUTHEN SOCIETY"},{"v":"NINTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"SHERRY'S [NY]"},{"v":"CARD BOOKLET; ILLUS; 6.5 X 9.25;"},{"v":"OTHER (ANNIV)"},{"v":"PORTRAIT OF WASHINGTON; TOASTS; RED, WHITE, BLUE RIBBONS; FRENCH;"},{"v":"1895-040"},null,null,null,{"v":"New York Southen Society"},null,null,null,{"v":"complete"},{"v":"14"},{"v":22},{"v":1895},{"v":2},{"v":22},{"v":"1895-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25548"},null,{"v":"HOTEL ALCAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE,  FL"},{"v":"CARD; 5 X 9;"},null,{"v":"LOGO; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-585"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":3},{"v":6},{"v":"1901-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25549"},null,{"v":"BOARD OF TRADE OF THE CITY OF TORONTO"},{"v":"ANNUAL DINNER"},{"v":"OTHER"},{"v":"ROSSIN HOUSE,[TORONTO,CANADA]"},{"v":"FOLDER; ILL; 5X7"},{"v":"ANNUAL EVENT"},{"v":"FRONT AND BACK COVERS ILLUSTRATED WITH MANY SCENES OF TRADES AND WITH SEAL OF THE ORGANIZATION,TOASTS LISTED"},{"v":"1887-044"},null,null,null,{"v":"Board Of Trade Of The City Of Toronto"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1887},{"v":12},{"v":30},{"v":"1887-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25550"},null,{"v":"CEDAR PARK DRIVING CLUB"},{"v":"GLORIFICATION OA WILLIAM HENRY JACKSON"},{"v":"SOC;"},{"v":"CEDAR PARK DRIVING CLUB?"},{"v":"FOLDER; 4.25 X 6.25;"},{"v":"OTHER (SOC)"},{"v":"COCTAILS AND CHAMPAGNE; HUMOROUS COMMENTS;"},{"v":"1905-740"},null,null,null,{"v":"Cedar Park Driving Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1905},{"v":10},{"v":10},{"v":"1905-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25551"},null,{"v":"PARK AVEBUE HOTEL"},{"v":"NEW YEAR'S DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; 4.5 X 8;"},{"v":"SECULAR HOLIDAY;"},{"v":"LOGO; NOTE BY FEB THAT THE MENU WAS DONATED BY LEWIS C. TWOMBLEY;"},{"v":"1906-003"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1906},{"v":1},{"v":1},{"v":"1906-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25553"},null,{"v":"NEW YORK SOCIETY OF THE CINCINNATI"},{"v":"167TH ANNIVERSARY OF THE BIRTH OF GEN'L. GOERGE WASHINGTON"},{"v":"PAT;"},{"v":"SHERRY'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 8X10;"},{"v":"PAT;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; LISTS OFFICERS, STANDING COMMITTEE & DELEGATES & ALTERNATES TO GENERAL SOCIETY; BERIBBONED MEDAL SKETCHED ON COVER;"},{"v":"1901-468"},null,null,null,{"v":"New York Society Of The Cincinnati"},null,null,null,{"v":"complete"},{"v":"10"},{"v":21},{"v":1901},{"v":2},{"v":22},{"v":"1901-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25554"},null,{"v":"CAFETERIA LUNCH"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"57 BROAD STREET, NY"},{"v":"FOLDER; ILLUS; 6 X 9.75;"},null,{"v":"PRICED MENU PARTIALLY HANDWRITTEN;LITHOGRAPH OF MOOSE ON BACK COVER;"},{"v":"1900-426"},null,null,null,{"v":"Cafeteria Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":114},{"v":1900},{"v":1},{"v":22},{"v":"1900-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25555"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"\"KONIGEN LUISE\" AT SEA"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"GERMAN/ENGLISH;"},{"v":"1899-317"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1899},{"v":4},{"v":6},{"v":"1899-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25556"},null,{"v":"CONGRESS HOTEL COMPANY"},{"v":"SPECIAL LUNCHEON"},{"v":"COMMERCIAL"},{"v":"CHICAGO, [IL]"},{"v":"CARD; COL; 4 X 7.25;"},null,{"v":"PRIX FIXE MENU; BLUE STOCK RED BUILDING;"},{"v":"1907-605"},null,null,null,{"v":"Congress Hotel Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1907},{"v":6},{"v":17},{"v":"1907-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25557"},null,{"v":"JOHN R. WATERS TO ADVISORY COMMITTEES AT NY RECIPROCAL UNDERWRITERS"},{"v":"DINNER"},null,{"v":"COLONIAL CLUB [NY?]"},{"v":"CARD; 4.5 X 6.25"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES"},{"v":"1894-020"},null,null,null,{"v":"John R. Waters To Advisory Committees At Ny Reciprocal Underwriters"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1894},{"v":2},{"v":5},{"v":"1894-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25558"},null,{"v":"MEDICAL CLUBS"},{"v":"THIRD ANNUAL UNION DINNER"},{"v":"PROF;"},{"v":"HOTEL MANHATTAN, MADISON AVENUE AND 42ND ST. NYC, NY"},{"v":"FOLDER; 4.75 X 7;"},{"v":"ANNIVERSARY;"},{"v":"MEETING OF SEVERAL CLUBS; TOASTS;"},{"v":"1899-695"},null,null,null,{"v":"Medical Clubs"},null,null,null,{"v":"under review"},{"v":"4"},{"v":12},{"v":1899},{"v":11},{"v":10},{"v":"1899-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25559"},null,{"v":"SIGNOR E SIGNORA SALVINI"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"LOUISVILLE HOTEL"},{"v":"CARD; ILL; 5.5X7.75"},null,{"v":"MENU IN ITALIAN;"},{"v":"1894-037"},null,null,null,{"v":"Signor E Signora Salvini"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1894},{"v":5},{"v":5},{"v":"1894-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25560"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS WESTERNLAND"},{"v":"BROADSIDE; 5.25X8.0; ILLUS;"},null,{"v":"ILLUS, STEAMSHIP IN BG, SAILING SHIPS IN FG;"},{"v":"1900-860"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1900},{"v":2},{"v":10},{"v":"1900-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25561"},null,{"v":"SANTA FE ROUTE DINING CAR SERVICE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"DECKEL EDGE; PART OF HARVEY CHAIN;"},{"v":"1899-686"},null,null,null,{"v":"Santa Fe Route Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1899},{"v":11},{"v":8},{"v":"1899-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25562"},null,{"v":"PENNSYLVANIA RR"},{"v":"DINNER"},null,{"v":"?"},{"v":"FOLDER;ILLUS;4.25X7;"},null,{"v":"INCLUDES WINE LIST"},{"v":"1884-019"},null,null,null,{"v":"Pennsylvania Rr"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":63},{"v":1884},{"v":1},{"v":14},{"v":"1884-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25563"},null,{"v":"EVELYN RESTAURANT; THE"},{"v":"TABLE D'HOTE DE BON VIVANT"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; ILLUS; 4 X 7;"},{"v":"DINNER"},{"v":"FLAG;"},{"v":"1899-596"},null,null,null,{"v":"Evelyn Restaurant; The"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1899},{"v":10},{"v":1},{"v":"1899-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25564"},null,{"v":"THE WORTHY"},{"v":"DAILY MENU"},{"v":"DOM;"},{"v":"SPRINGFIELD, MA"},{"v":"CARD; 3.25 X 5.25;"},null,{"v":"PRIX FIXE MENU; ONE OF TWO MENUS FOR THIS RESTAURANT; FEB NOTATION OF DATE AND THE NAME OF MISS LEFFINGWELL, LUNCHEON"},{"v":"1906-758"},null,null,null,{"v":"The Worthy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1906},{"v":10},{"v":14},{"v":"1906-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25565"},null,{"v":"HONOURABLE ARTILLERY COMPANY OF LONDON"},{"v":"FAREWELL RECEPTION"},{"v":"MIL"},{"v":"VICTORIA HOTEL,NEW YORK"},{"v":"FOLDER;4X6"},null,{"v":"EMBOSSED HERALDIC DEVICE ON UPPER FRONT COVER"},{"v":"1888-054"},null,null,null,{"v":"Honourable Artillery Company Of London"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1888},{"v":6},{"v":12},{"v":"1888-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25566"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP IN HARBOUR SURROUNDED BY SMALLER VESSELS;"},{"v":"1901-950"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":75},{"v":1901},{"v":4},{"v":18},{"v":"1901-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25568"},null,{"v":"U.S.M.S."},{"v":"DINNER"},{"v":"NAV;"},{"v":"\"ST. LOUIS\""},{"v":"CARD; ILLUS; COL; 4X6;"},null,{"v":"FLAG AT TOP; PRICED WINE LIST ON BACK;"},{"v":"1901-534"},null,null,null,{"v":"U.S.M.S."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1901},{"v":3},{"v":2},{"v":"1901-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25569"},null,{"v":"RMS OCEANIC"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"RMS OCEANIC"},{"v":"CARD;ILL;COL;4.25X6.25;"},{"v":"DAILY;"},{"v":"RED FLAG WITH STAR;MONOGRAM;"},{"v":"1900-855"},null,null,null,{"v":"Rms Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":2},{"v":10},{"v":"1900-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25570"},null,{"v":"MME.FANNIE BERLINER"},{"v":"DINNER"},{"v":"COM"},{"v":"NEW YORK, [NY]"},{"v":"BROADSIDE; 6X9"},{"v":"DAILY"},{"v":"PRICE INCLUDES WINE; ITEMS HANDWRITTEN"},{"v":"1892-089"},null,null,null,{"v":"Mme.Fannie Berliner"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1892},{"v":6},{"v":30},{"v":"1892-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25571"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD SS MANITOBA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"UNPRICED MENU; FLAG LOGO;"},{"v":"1900-660"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25572"},null,{"v":"QUINCY HOUSE"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"BOSTON, MA"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 6.75;"},{"v":"SECULAR HOLIDAY;"},{"v":"ILLUS. OF CORNUCOPIA, PILGRIM WITH TURKEY, MAYFLOWER; RED, WHITE,AND BLUE RIBBON;"},{"v":"1899-771"},null,null,null,{"v":"Quincy House"},null,null,null,{"v":"complete"},{"v":"8"},{"v":70},{"v":1899},{"v":11},{"v":30},{"v":"1899-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25573"},null,{"v":"BANKERS' CLUB OF CHICAGO"},{"v":"95TH REGULAR MEETING"},{"v":"COMMERCIAL"},{"v":"MID-DAY CLUB, THE, CHICAGO, IL"},{"v":"BOOKLET; ILLUS; COL; 4.75X7.6;"},{"v":"OTHER (REGULAR MEETING);"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; SPECIAL GUESTS LISTED; CLUB MONOGRAM IN GOLD ON COVER; SILK RIBBON ATTACHMENT;"},{"v":"1906-186"},null,null,null,{"v":"Bankers' Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1906},{"v":2},{"v":17},{"v":"1906-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25574"},null,{"v":"MEMBERS OF THE PEN AND PENCIL CLUB"},{"v":"TESTIMONIAL BANQUET TO HENTY STARR RICHARDSON"},{"v":"SOC;"},{"v":"BOHEMIA HALL, PHILADELPHIA, PA"},{"v":"FOLDER; ILLUS; COL; 6X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; PHOTO OF MR. RICHARDSON; YEAR AND PL NOTED BY FEB; PARTICIPANTS LISTED;"},{"v":"1906-486"},null,null,null,{"v":"Members Of The Pen And Pencil Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1906},{"v":5},{"v":26},{"v":"1906-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25577"},null,{"v":"UNION LEAGUE CLUB OF CHICAGO"},{"v":"TWENTIETH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"CHICAGO, IL"},{"v":"BOOKLET; COL;ILLUS; 5 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; PORTRAIT OF GEORGE WASHINGTON;  BROWN SUEDE COVER;"},{"v":"1906-232"},null,null,null,{"v":"Union League Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"16"},{"v":23},{"v":1906},{"v":2},{"v":22},{"v":"1906-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25578"},null,{"v":"MASTER PRINTERS ASSOCIATION OF RHODE ISLAND"},{"v":"NINTH ANNUAL DINNER"},{"v":"PROF;"},{"v":"PROVIDENCE ATHLETIC ASSOCIATION"},{"v":"FOLDER; 4.5 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES; EACH ITEM ON MENU IS ACCOMPANIED BY A STATEMENT OF BUSINESS ADVICE; REAR OF MENU SAYS 'WE ARE NOT IN BUSINESS FOR OUR HEALTH';"},{"v":"1899-338"},null,null,null,{"v":"Master Printers Association Of Rhode Island"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1899},{"v":4},{"v":11},{"v":"1899-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25579"},null,{"v":"THE MAPLEWOOD"},{"v":"DINNER"},{"v":"COM"},{"v":"WHITE MOUNTAINS, NH"},{"v":"FOLDER; ILL; 4.75X6.5"},null,{"v":"HOTEL BUILDING ILLUSTRATED;"},{"v":"1892-093"},null,null,null,{"v":"The Maplewood"},null,null,null,{"v":"complete"},{"v":"4"},{"v":58},{"v":1892},{"v":7},{"v":17},{"v":"1892-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25580"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"VICTORIA LUISE\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF BEACH WITH WOMAN IN CANVAS CHAIR, CHILD PLAYING IN THE SAND, STEAMSHIP IN DISTANCE; MUSICAL PROGRAM ON BACK;"},{"v":"1901-445"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1901},{"v":2},{"v":21},{"v":"1901-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25581"},null,{"v":"D.A.R.- MOHAWK CHAPTER"},{"v":"LUNCHEON IN HONOR OF MRS. MANNING"},{"v":"SOC;"},{"v":"TEN EYCK,THE"},{"v":"FOLDER; 3.25 X 4.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ALL SPEAKERS LISTED;"},{"v":"1899-457"},null,null,null,{"v":"D.A.R.  Mohawk Chapter"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1899},{"v":6},{"v":2},{"v":"1899-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25582"},null,{"v":"NEIL HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"COLUMBUS, OHIO"},{"v":"BROADSIDE; PHOTOGRAPH; COL; 5.25 X 8.5;"},null,null,{"v":"1901-269"},null,null,null,{"v":"Neil House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1901},{"v":2},{"v":4},{"v":"1901-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25584"},null,{"v":"HOTEL MARIE ANTOINETTE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SIXTY SIXTH STREET & BROADWAY, NEW YORK,[NY]"},{"v":"CARD; 7.0X9.5;"},null,{"v":"PRICED MENU;"},{"v":"1900-605"},null,null,null,{"v":"Hotel Marie Antoinette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":164},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25585"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN;"},{"v":"DAILY LUNCH;"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE;"},{"v":"CARD;ILL;COL;5.25X8;"},null,{"v":"POSTCARD ATTACHED WITH PERFORATION FOR DETACHING;TWO LISTINGS,GERMAN AND ENGLISH;ONE OF THREE OF SAME DATE,MAY BE THE SIMPLEST OF THE THREE;"},{"v":"1899-239"},null,null,null,{"v":"Norddeutscher Lloyd Bremen;"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1899},{"v":3},{"v":12},{"v":"1899-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25586"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"SHIPS AT SHORE;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-982"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1901},{"v":4},{"v":23},{"v":"1901-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25589"},null,{"v":"CONNECTICUT SOCIETY OF CIVIL ENGINEERS"},{"v":"ANNUAL MEETING"},{"v":"PROF;"},{"v":"HARTFORD GOLF CLUB, HARTFORD, CT"},{"v":"CARD; ILLUS; COL; 3.5X4.25;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; SEAL AT TOP;"},{"v":"1901-330"},null,null,null,{"v":"Connecticut Society Of Civil Engineers"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":2},{"v":11},{"v":"1901-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25591"},null,{"v":"PICCADILLY CLUB"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"QUEEN CITY CLUB, [CINCINNATI, OH]"},{"v":"CARD; COL; 2.75X5.6;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1907-134"},null,null,null,{"v":"Piccadilly Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1907},{"v":1},{"v":26},{"v":"1907-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25593"},null,{"v":"HOFFMAN HOUSE"},{"v":"MENU"},{"v":"COMMERCIAL"},null,{"v":"FOLDER; ILLUS; COL; 5.25X7;"},null,{"v":"FRENCH; INCLUDES WINE LIST; AUTOGRAPHS;"},{"v":"1897-006"},null,null,null,{"v":"Hoffman House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1897},{"v":1},{"v":2},{"v":"1897-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25594"},null,{"v":"NATIONAL HORSE SHOW ASSOCIATION OF AMERICA"},{"v":"COMPLIMENTARY LUNCHEON"},{"v":"PROF;"},{"v":"MADISON SQUARE GARDEN, NEW YORK CITY"},{"v":"FOLDER; 3.25X5.5;"},{"v":"ANNIVERSARY;"},null,{"v":"1907-985"},null,null,null,{"v":"National Horse Show Association Of America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1907},{"v":11},{"v":17},{"v":"1907-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25595"},null,{"v":"NEW ENGLAND DELEGATION OF H.M.M.B.A."},{"v":"DINNER"},null,{"v":"CHICAGO BEACH HOTEL"},{"v":"FOLDER; ILLUS; 4.25 X 6;"},null,{"v":"WINES; MEDALLION OF QUEEN(?) ON C0VER; HANDWRITTEN NOTE TO 'DEAR SAM';"},{"v":"1898-134"},null,null,null,{"v":"New England Delegation Of H.M.M.B.A."},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1898},{"v":4},{"v":1},{"v":"1898-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25596"},null,{"v":"HILLSBOROUGH COUNTY MEDICAL ASSOCIATION"},{"v":"THIRD ANNUAL BANQUET"},{"v":"PROF;"},{"v":"THE GRAND ORIENT, YBOR CITY, FL"},{"v":"BOOKLET; 3.5X5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IS IN SPANISH; TOASTS, BANQUET COMMITTEE, OFFICERS AND MEMBERS LISTED;"},{"v":"1906-935"},null,null,null,{"v":"Hillsborough County Medical Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1906},{"v":12},{"v":13},{"v":"1906-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25597"},null,{"v":"ST. CHARLES HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MILWAUKEE, WI"},{"v":"FOLDER; COL; 4.75X7;"},null,{"v":"TABLE D'HOTE MENU; DECORATIVE BORDER AROUND HOTEL NAME ON COVER;"},{"v":"1901-091"},null,null,null,{"v":"St. Charles Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1901},{"v":1},{"v":13},{"v":"1901-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25599"},null,{"v":"METROPOLITAN MEMBERS OF THE PHI DELTA THETA FRATERNITY"},{"v":"INFORMAL DINNER"},{"v":"SOC;"},{"v":"ST.DENIS HOTEL,B'WAY & 10TH ST. NY"},{"v":"BOOKLET;ILLUS; 3.5 X 6;"},{"v":"ANNUAL"},{"v":"OFFICERS & SPEAKERS LISTED;"},{"v":"1899-420"},null,null,null,{"v":"Metropolitan Members Of The Phi Delta Theta Fraternity"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1899},{"v":5},{"v":11},{"v":"1899-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25600"},null,{"v":"NYACK BOARD OF TRADE"},{"v":"2ND ANNUAL DINNER COMMEMORATING THE FIRST CENTENNIAL OF ROCKLAND COUNTY"},{"v":"COMMERCIAL"},{"v":"ST. GEORGE HOTEL"},{"v":"BOOKLET; ILLUS; COL; 5.5X8.5;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES COMMITTEES & GUESTS LISTS; TOASTS; DECORATIVE BORDER; SILK RIBBON ATTACHMENTS;"},{"v":"1898-109"},null,null,null,{"v":"Nyack Board Of Trade"},null,null,null,{"v":"complete"},{"v":"14"},{"v":21},{"v":1898},{"v":2},{"v":22},{"v":"1898-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25601"},null,{"v":"THE OCEANIC"},{"v":"DAY'S DINNER"},{"v":"COM"},{"v":"NH"},{"v":"FOLDER;ILL;COL;4.5X7"},null,{"v":"BLUE;FULL FRONT ILLUSTRATION OF WOMAN PICKING FLOWERS,SEA SCENE WITH BIRDS ON BACK COVER"},{"v":"1884-16"},null,null,null,{"v":"The Oceanic"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":96},{"v":1884},{"v":8},{"v":30},{"v":"1884-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25602"},null,{"v":"Balthazar"},{"v":"BREAKFAST, LUNCH AND DINNER"},{"v":"RESTAURANT"},{"v":"Balthazar"},{"v":"10\" x 15\""},null,{"v":"Extensive wine list, seperate menus for each meal, Keith McNally"},{"v":"2006-0000"},null,null,null,{"v":"Balthazar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":54},{"v":2006},{"v":1},{"v":1},{"v":"2006-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25603"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINER/DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN FRENCH AND ENGLISH;"},{"v":"1905-503"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":153},{"v":1905},{"v":6},{"v":22},{"v":"1905-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25604"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"BROADSIDE; 4 X 7.5;"},null,null,{"v":"1901-258"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1901},{"v":2},{"v":3},{"v":"1901-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25605"},null,{"v":"FIDELITY LODGE NO. 120"},{"v":"FIFTIETH ANNIVERSARY DINNER"},{"v":"SOC;"},{"v":"FAIRMONT HOTEL, SAN FRANCISCO, CA"},{"v":"BOOKLET; COL; ILLUS; 6 X 9.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; TOASTS; TAN ORNAMENTAL COVER;"},{"v":"1907-851"},null,null,null,{"v":"Fidelity Lodge No. 120"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1907},{"v":9},{"v":26},{"v":"1907-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25606"},null,{"v":"POCANO MOUNTAIN HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MT. POCANO,  PA"},{"v":"CARD; 4.5 X 6.75;"},null,null,{"v":"1906-675"},null,null,null,{"v":"Pocono Mountain House"},null,null,null,{"v":"under review"},{"v":"2"},{"v":39},{"v":1906},{"v":8},{"v":19},{"v":"1906-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25607"},null,{"v":"THE PILGRIMS"},{"v":"DINNER TO THE RIGHT HON. JAMES BRYCE"},{"v":"SOC;"},{"v":"THE SAVOY HOTEL, LONDON, ENGLAND"},{"v":"FOLDER; COL; 4.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; TAN STOCK; SPONSOR NOTED BY FEB;"},{"v":"1907-177"},null,null,null,{"v":"The Pilgrims"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1907},{"v":2},{"v":6},{"v":"1907-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25608"},null,{"v":"CHAMBRE DE COMMERCE DE LYON"},{"v":"LUNCHEON TO THE PRESIDENT [FALLIERES] OF THE REPUBLIC"},{"v":"FOREIGN;"},{"v":"PALAIS DU COMMERCE [LYONS, FRANCE]"},{"v":"FOLDER; 4 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU INFRENCH; MUSIC; PRESIDENTS NAME NOTED BY FEB;"},{"v":"1907-532"},null,null,null,{"v":"Chambre De Commerce De Lyon"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1907},{"v":5},{"v":19},{"v":"1907-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25609"},null,{"v":"COMMERCIAL CLUB"},{"v":"297TH MEETING"},{"v":"COMMERCIAL"},{"v":"NEW ALGONQUIN CLUB, BOSTON, MA"},{"v":"FOLDER; ILLUS; 5X6.5;"},null,{"v":"INCLUDES WINES & CHAMPAGNES SERVED WITH INDIVIDUAL COURSES; MEMBERS LISTED; DECORATIVE DESIGN AROUND TITLE ON COVER;"},{"v":"1901-460"},null,null,null,{"v":"Commercial Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1901},{"v":2},{"v":22},{"v":"1901-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25610"},null,{"v":"MICHIGAN SOCIETY OF THE SONS OF THE AMERICAN REVOLUTION"},{"v":"DINNER"},{"v":"PAT;"},{"v":"RUSSELL HOUSE, DETROIT, MI"},{"v":"BOOKLET; ILLUS; COL; 5.75X7.5;"},null,{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; TOASTS; LIBERTY BELL & WARSHIPS ON COVER, SEAL ON BACK COVER; SILK RIBBON ATTACHMENT;"},{"v":"1897-129"},null,null,null,{"v":"Michigan Society Of The Sons Of The American Revolution"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1897},{"v":4},{"v":23},{"v":"1897-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25611"},null,{"v":"FALL RIVER LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"STEAMER PRISCILLA"},{"v":"FOLDER; 6.0X8.5; ILLUS; COL;"},null,{"v":"ILLUS: STEAMSHIP PRISCILLA WITH FLAGS FLYING AND NOTATION: \"THE IDEAL METHOD\"; 13 MEDALLIONS ARRANGED IN OVAL, EACH DEPICTING A METHOD OF TRANSPORTATION; STREAMER WITH NOTE: \"A STUDY IN TRANSPORTATION\"; PRICED WINE LIST, PRICES QUOTED FOR PINTS AND QUARTS"},{"v":"1900-461"},null,null,null,{"v":"Fall River Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":215},{"v":1900},{"v":1},{"v":23},{"v":"1900-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25612"},null,{"v":"AMERICAN CHAMBER OF COMMERCE"},{"v":"FOURTH ANNIVERSARY DINNER, JULY FOURTH"},{"v":"PROF;"},null,{"v":"FOLDER; ILLUS; 5.25 X 4;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"GOLD PRINT; FLAGS; WINES; FRENCH; POSSIBLE A PLACE CARD AS WELL AS A MENU;"},{"v":"1898-216"},null,null,null,{"v":"American Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1898},{"v":7},{"v":4},{"v":"1898-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25613"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 3.75X7.5;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-636"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":11},{"v":"1901-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25614"},null,{"v":"BOWDOIN COLLEGE"},{"v":"COMMENCEMENT DINNER"},{"v":"EDUCATIONAL;"},{"v":"BRUNSWICK ME?"},{"v":"BROADSIDE; 5X8;"},{"v":"RITE (COMMENCEMENT);"},null,{"v":"1880-013"},null,null,null,{"v":"Bowdoin College"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1880},{"v":1},{"v":1},{"v":"1880-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25615"},null,{"v":"HOTEL EMPIRE"},{"v":"DAILY BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND SIXTY-THIRD STREET, NEW YORK, [NY]"},{"v":"FOLDER; 6.5X10.0;"},null,{"v":"A LA CARTE MENU AND PRICED WINE LIST;"},{"v":"1900-591"},null,null,null,{"v":"Hotel Empire"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":144},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25616"},null,{"v":"FIFTH AVENUE HOTEL"},{"v":"DAILY CAFE MENU"},{"v":"COMMERCIAL"},{"v":"MADISON SQUARE, NEW YORK"},{"v":"FOLDER; COL;5.25 X 9.75;"},null,{"v":"PRICED MENU; PINK STOCK;"},{"v":"1907-053"},null,null,null,{"v":"Fifth Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":250},{"v":1907},{"v":1},{"v":9},{"v":"1907-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25617"},null,{"v":"SHANLEYS"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"1478 BROADWAY, [NY, NY]"},{"v":"CARD; 7.25 X 13;"},null,{"v":"PRICED MENU; DINER DE LUXE OFFERED AT $2.50 PER PLATE;"},{"v":"1900-494"},null,null,null,{"v":"Shanleys"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":145},{"v":1900},{"v":1},{"v":24},{"v":"1900-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25618"},null,{"v":"COLONIAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"BROADSIDE; COL; 5 X 9;"},null,null,{"v":"1901-237"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1901},{"v":2},{"v":1},{"v":"1901-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25620"},null,{"v":"BOSTON BOOT AND SHOE CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"THE BRUNSWICK, BOSTON, MA"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 7;"},{"v":"OTHR (SOC);"},{"v":"FALL LEAVES; STRIPED RIBBON; SPEECH;"},{"v":"1898-293"},null,null,null,{"v":"Boston Boot And Shoe Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":30},{"v":1898},{"v":10},{"v":19},{"v":"1898-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25621"},null,{"v":"DE KEYSER'S ROYAL HOTEL"},{"v":"LUNCHEON AND DINNER"},{"v":"COMMERCIAL"},{"v":"BLACKFRIARS LONDON ENGLAND"},{"v":"FOLDER; ILLUS; 5 X 4.25;"},null,{"v":"ILLUS OF HOTEL; INFORMATION ABOUT HOTEL IN FRENCH AND GERMAN; INFORMATION ABOUT TRANSPORTATION AND COMMUNICATIONS; BLUE TASSELS; FRENCH;"},{"v":"1891-080"},null,null,null,{"v":"De Keyser's Royal Hotel"},null,null,null,{"v":"complete"},{"v":"12"},{"v":26},{"v":1891},{"v":1},{"v":1},{"v":"1891-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25622"},null,{"v":"ARARAT TEMPLE A. A. O. N. M. S."},{"v":"TRADITIONAL BANQUET"},{"v":"SOC;"},{"v":"MIDLAND HOTEL, OASIS KANSAS CITY, MO"},{"v":"BOOKLET; ILLUS; COL; 5.6X8.75;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINE LIST; TOASTS; ILLUSTRATION OF ARARAT ON COVER, FEZ ON BACK COVER; CORD ATTACHMENT;"},{"v":"1906-958"},null,null,null,{"v":"Ararat Temple A. A. O. N. M. S."},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1906},{"v":12},{"v":18},{"v":"1906-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25623"},null,{"v":"SOCIETY OF COLONIAL WARS IN THE STATE OF NEW YORK"},{"v":"SEVENTH ANNUAL DINNER"},{"v":"PATR;"},{"v":"DELMONICO'S,[NEW YORK]"},{"v":"BOOKLET;ILL;COL;5.75X7.5;"},{"v":"ANNIVERSARY;(IN HONOR OF THOSE SERVED IN THE SPANISH AMERICAN WAR)"},{"v":"3 COPIES,ONE NOT COMPLETE;SEATING PLAN ATTACHED TO COPY 1;"},{"v":"1899-133"},null,null,null,{"v":"Society Of Colonial Wars In The State Of New York"},null,null,null,{"v":"complete"},{"v":"6"},{"v":20},{"v":1899},{"v":1},{"v":16},{"v":"1899-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25626"},null,{"v":"ROYAL POINCIANA"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"PALM BEACH, FL"},{"v":"CARD; ILLUS; COL; 4X7.25;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-819"},null,null,null,{"v":"Royal Poinciana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1901},{"v":4},{"v":1},{"v":"1901-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25628"},null,{"v":"LAKOTA HOTEL"},{"v":"CHRISTMAS DINNR"},{"v":"COMMERCIAL"},{"v":"CHICAGO [IL]"},{"v":"BOOKLET; ILLUS; COL; 6.25 X 5.5;"},null,{"v":"CALENDAR FOR 1898 WITH MOTIF OF PANSIES IN COLOR; MUSIC; RIBBON TIE;;"},{"v":"1897-373"},null,null,null,{"v":"Lakota Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":38},{"v":1897},{"v":12},{"v":25},{"v":"1897-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25629"},null,{"v":"THEATRICAL PROTECTIVE UNION"},{"v":"20TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"GRAND CENTRAL PALACE, NYC;"},{"v":"BOOKLET; ILLUS;COL;5.25X10.5;"},{"v":"ANNIVERSARYERSARY"},{"v":"OFFICERS,COMMITTEE MEMBERS & GUESTS ALL LISTED;"},{"v":"1906-429"},null,null,null,{"v":"Theatrical Protective Union"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1906},{"v":4},{"v":29},{"v":"1906-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25631"},null,{"v":"NORTHPORT YACHT CLUB"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"MANHATTAN HOTEL, NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 3.5X7;"},{"v":"ANNIVERSARY;"},{"v":"DECORATIVE BORDER;"},{"v":"1901-363"},null,null,null,{"v":"Northport Yacht Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":2},{"v":14},{"v":"1901-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25632"},null,{"v":"ARION SOCIETY"},{"v":"DINNER"},{"v":"PROF(?);"},{"v":"PENNSYLVANIA RAILROAD DINING CARS EN ROUTE NEW YORK TO CHICAGO"},{"v":"CARD;4.5 X.6.5;"},null,{"v":"INFORMATION ABOUT THE EVENT HADWRITTEN;"},{"v":"1899-540"},null,null,null,{"v":"Arion Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1899},{"v":8},{"v":1},{"v":"1899-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25633"},null,{"v":"MILLS HOTEL RESTAURANT"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSHEET; 3.75X6;"},null,{"v":"\"REGULAR DINNER 15 CENTS - 21 MEAL TICKETS FOR $3.00 - REGULAR BREAKFAST 15CENTS, SPECIAL BREAKFAST 10 CENTS;\""},{"v":"1900-776"},null,null,null,{"v":"Mills Hotel Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":2},{"v":6},{"v":"1900-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25635"},null,{"v":"HOTEL DENNIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY,[NJ]"},{"v":"BOOKLET;ILL;COL;5.75X7.75;"},{"v":"DAILY;PATR;"},null,{"v":"1899-201"},null,null,null,{"v":"Hotel Dennis"},null,null,null,{"v":"complete"},{"v":"8"},{"v":39},{"v":1899},{"v":2},{"v":22},{"v":"1899-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25636"},null,{"v":"COACHING CLUB"},null,{"v":"SOC;"},{"v":"CLAREMONT"},{"v":"CARD; ILLUS; 5X7;"},null,{"v":"INCLUDES WINES; DECORATIVE MOTIFS ON COVER RELATING TO RIDING, COACHES, ETC;"},{"v":"1907-497"},null,null,null,{"v":"Coaching Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1907},{"v":5},{"v":11},{"v":"1907-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25637"},null,{"v":"(SONS OF AMERICAN REVOLUTION)"},null,{"v":"MIL;"},{"v":"BELVEDERE HOTEL, [BALTIMORE, MD]"},{"v":"CARD; COL; 3.6X6.6;"},null,{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURES; [SPONSOR INFORMATION HANDWRITTEN]; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1907-302"},null,null,null,{"v":"Sons Of American Revolution"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1907},{"v":3},{"v":15},{"v":"1907-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25638"},null,{"v":"SOUTHERN RAILWAY"},{"v":"INSPECTION TRIP - DINER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE, GREENSBORO - WASHINGTON"},{"v":"CARD; ILLUS; 5.6X6.6;"},null,{"v":"DECORATIVE WREATH AROUND TITLE;"},{"v":"1905-871"},null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1905},{"v":11},{"v":17},{"v":"1905-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25639"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"CARD;ILLUS;COL;5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-275"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1901},{"v":2},{"v":4},{"v":"1901-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25640"},null,{"v":"PRODUCE MERCHANTS ASSOCIATION"},{"v":"THIRD ANNUAL BANQUET"},{"v":"PROF;"},{"v":"COMMERCIAL CLUB, PORTLAND, OR"},{"v":"FOLDER; ILLUS; COL; 4X9.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU COMBINATION OF FRENCH AND ENGLISH; DIRECTORS AND MEMBERS LISTED; OREGON MALE QUARTETTE LISTED;"},{"v":"1907-267"},null,null,null,{"v":"Produce Merchants Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":27},{"v":1907},{"v":2},{"v":23},{"v":"1907-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25641"},null,{"v":"CITY OF BROOKLYN"},{"v":"CELEBRATION OF CENTENNIAL OF INAUG. OF WASHINGTON"},{"v":"GOV'T;"},{"v":"ACADEMY OF MUSIC BROOKLYN, NY"},{"v":"FOLDER; ILLUS; COL;7.25X6.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"GOLD EMBOSSED; FRENCH; EACH PAGE ILLUS WITH BROOKLYN SCENES; TOASTS AND AND MUSIC; RED, WHITE, [BLUE?] RIBBONS;"},{"v":"1889-046"},null,null,null,{"v":"City Of Brooklyn"},null,null,null,{"v":"complete"},{"v":"24"},{"v":39},{"v":1889},{"v":5},{"v":1},{"v":"1889-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25642"},null,{"v":"CORNELL UNIVERSITY ALUMNI"},{"v":"NINETEENTH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"WALDORF-ASTORIA HOTEL"},{"v":"FOLDER; ILLUS; COL; 4.5 X 6.5;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; RED PRINT; TOASTS; PORTRAIT;"},{"v":"1899-173"},null,null,null,{"v":"Cornell University Alumni"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1899},{"v":2},{"v":10},{"v":"1899-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25643"},null,{"v":"WHOLESALE SADDLERY ASSOCIATION"},{"v":"EIGHTEENTH ANNUAL CONVENTION"},{"v":"PROF;"},{"v":"AUDITORIUM HOTEL [CHICAGO, IL]"},{"v":"BOOKLET; 5.75 X 7;"},{"v":"ANNIVERSARY;"},{"v":"COCKTAILS AND WINES LISTED; TOASTS;"},{"v":"1906-539"},null,null,null,{"v":"Wholesale Saddlery Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1906},{"v":6},{"v":22},{"v":"1906-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25644"},null,{"v":"HILDRETH TARNISH CO.?"},{"v":"DINNER"},{"v":"PRO;"},{"v":"MARLBOROUGH-BLENHEIM, ATLANTIC CITY, NJ"},{"v":"CARD;"},{"v":"ANNIVERSARY(?);"},{"v":"COCKTAILS AND WINES LISTED; SPONSOR HANDWRITTEN SOMEWHAT ILLEGIBLY;"},{"v":"1907-892"},null,null,null,{"v":"Hildreth Tarnish Co.?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1907},{"v":10},{"v":17},{"v":"1907-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25645"},null,{"v":"BARNEY MERRY LODGE NO. 29"},{"v":"TWENTIETH ANNUAL DINNER"},{"v":"SOC;"},{"v":"[PROVIDENCE RI?]"},{"v":"FOLDER; ILLUS; 3.5 X 4.75;"},{"v":"OTHER (ANNIV?)"},{"v":"MASONIC SYMBOL ON COVER;"},{"v":"1893-080"},null,null,null,{"v":"Barney Merry Lodge No. 29"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1892},{"v":6},{"v":29},{"v":"1892-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25648"},null,{"v":"B.P.O.E. AMSTERDAM LODGE NO. 101"},{"v":"SEVENTEENTH ANNUAL SOCIAL SESSION"},{"v":"SOC;"},{"v":"AMSTERDAM, NY"},{"v":"FOLDER; ILLUS; COL; 5 X 6.25;"},{"v":"ANNIVERSARY;"},{"v":"MUSIC; TOASTS; VERSES; PHOTO OF LIEUTENANT GOVERNOR CHANLER;"},{"v":"1907-174"},null,null,null,{"v":"B.P.O.E. Amsterdam Lodge No. 101"},null,null,null,{"v":"complete"},{"v":"8"},{"v":27},{"v":1907},{"v":2},{"v":6},{"v":"1907-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25650"},null,{"v":"ROYAL PALM HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"MIAMI, FL"},{"v":"CARD; ILLUS; 5.5X7;"},{"v":"PAT;"},{"v":"PHOTO OF ABRAHAM LINCOLN AT TOP OF MENU; [DATE INFO HANDWRITTEN];"},{"v":"1901-345"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":2},{"v":12},{"v":"1901-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25651"},null,{"v":"HOFFMAN CAFES"},{"v":"MENU NEW YEAR 1892"},{"v":"COMMERCIAL"},{"v":"HOFFMAN CAFES, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 4 X 7;"},{"v":"SECULAR HOLIDAY;"},{"v":"FRENCH; ELABORATE WINE LIST; ILLUSTRATIONS OF CRUSTACEANS; COMPLIMENTS OF THE SEASON BY LISTED PURVEYORS TO HOFFMAN CAFES;"},{"v":"1892-003"},null,null,null,{"v":"Hoffman Cafes"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1892},{"v":1},{"v":1},{"v":"1892-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25652"},null,{"v":"LIBRARY COMMITTEE OF THE CORPORATION OF THE CITY OF LONDON"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"THE ALBION, LONDON, ENGLAND"},{"v":"FOLDER; ILLUS; 4.75X7.75;"},{"v":"ANNIVERSARY;"},{"v":"DECORATIVE BORDERS OF BOOKS, SHIELDS, ETC. EACH COURSE AND WINE SELECTION FOLLOWED BY QUOTATION FROM SHAKESPEARE, POPE, DRYDEN, ETC."},{"v":"1893-065"},null,null,null,{"v":"Library Committee Of The Corporation Of The City Of London"},null,null,null,{"v":"complete"},{"v":"3"},{"v":37},{"v":1893},{"v":5},{"v":8},{"v":"1893-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25654"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF WOMAN IN CLASSICAL DRESS HOLDING SHIELD WITH INITIALS H.P.A.A.G., AND STEAMER;"},{"v":"1901-871"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":4},{"v":8},{"v":"1901-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25655"},null,{"v":"CAPTAIN NATHAN APPLETON"},{"v":"DINNER TO MEMBERS OF THE BOSTON ARMY CLUB"},{"v":"SOC;"},{"v":"SOMERSET CLUB, BOSTON, MA"},{"v":"CARD; 4X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU HANDWRITTEN; SPON AND EVNT NOTED BY FEB;"},{"v":"1905-776"},null,null,null,{"v":"Captain Nathan Appleton"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1905},{"v":10},{"v":23},{"v":"1905-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25656"},null,{"v":"SOUTHERN RAILWAY INSPECTION TRIP"},{"v":"INSPECTION TRIP, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE WASHINGTON-ATLANTA"},{"v":"CARD/5.5 X 6.5;"},null,null,{"v":"1905-842"},null,null,null,{"v":"Southern Railway Inspection Trip"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1905},{"v":11},{"v":13},{"v":"1905-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25658"},null,{"v":"MISSISSIPPI VALLEY MEDICAL ASSOCIATION"},{"v":"23RD ANNUAL MEETING"},{"v":"PROF;"},{"v":"CHICAGO ATHLETIC ASSOCIATION;"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7;"},{"v":"ANNIVERSARY;"},null,{"v":"1899-605"},null,null,null,{"v":"Mississippi Valley Medical Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1899},{"v":10},{"v":5},{"v":"1899-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25659"},null,{"v":"SONS OF THE REVOLUTION WEST VIRGINIA SOCIETY"},{"v":"TWELFTH ANNUAL BANQUET"},{"v":"PATR;"},{"v":"FORT HENRY CLUB, WHEELING, WV"},{"v":"BOOKLET; ILLUS; 5.5 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES; GREEN PAPER AND PRINT; WASHINGTON FAMILY COAT OF ARMS;"},{"v":"1906-226"},null,null,null,{"v":"Sons Of The Revolution West Virginia Society"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1906},{"v":2},{"v":22},{"v":"1906-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25660"},null,{"v":"RESTAURANT ZOOLOGISCHER GARTEN"},{"v":"DAILY MENU"},{"v":"GOVT;"},{"v":"HAMBURG,[GERMANY]"},{"v":"FOLDER; ILLUS; 4 X 6.25;"},null,{"v":"MENU IN GERMAN; PRICED WINE LIST; MUSIC; VARIOUS GERMAN MOTIFS ON COVER;"},{"v":"1901-217"},null,null,null,{"v":"Restaurant Zoologischer Garten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":44},{"v":1901},{"v":1},{"v":27},{"v":"1901-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25661"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; COL; 4.5 X 7;"},null,{"v":"LOGO; GRAY STOCK;"},{"v":"1901-571"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":3},{"v":5},{"v":"1901-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25662"},null,{"v":"ST. MARTIN'S LODGE NO.2455"},{"v":"DINNER"},{"v":"RELIG;"},{"v":"WALNUT ROOMS,THE GRAND HOTEL,LONDON"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"?"},{"v":"MENU IN FRENCH;"},{"v":"1897-320"},null,null,null,{"v":"St. Martin's Lodge No.2455"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1897},{"v":11},{"v":24},{"v":"1897-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25663"},null,{"v":"ROUNDABOUT DINING CLUB"},{"v":"MENU"},{"v":"SOC;"},{"v":"HOTEL ST. GEORGE, NYACK, NY"},{"v":"BROADSIDE; 4.25X5.5;"},null,{"v":"INCLUDES NAMES OF CLUB MEMBERS"},{"v":"1895-093"},null,null,null,{"v":"Roundabout Dining Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1895},{"v":5},{"v":20},{"v":"1895-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25665"},null,{"v":"MONTEREY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ATLANTIC CITY, NJ"},{"v":"BROADSIDE;ILLUS;5X7;"},{"v":"PATRIOTIC HOLIDAY.HOLIDAY"},null,{"v":"1891-074"},null,null,null,{"v":"Monterey Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1891},{"v":7},{"v":4},{"v":"1891-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25666"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"FOLDER;ILL;COL;4.5X7.25;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-783"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1901},{"v":3},{"v":29},{"v":"1901-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25667"},null,{"v":"MAHARAJA OF BARODA"},{"v":"DINNER FOR MAHARAJA SCINDIYA"},null,{"v":"LAXAMI VILAS PALACE,BARODA,[INDIA]"},{"v":"CARD;ILL;COL;4.75X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;DATA ON BACK OF MENU HANDWRITTEN;"},{"v":"1897-031"},null,null,null,{"v":"Maharaja Of Baroda"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1897},{"v":1},{"v":31},{"v":"1897-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25668"},null,{"v":"CASINE ESPANOL FOR THE BRITISH AND SPANISH COLONIES"},{"v":"LUNCHEON"},null,null,{"v":"FOLDER; COL; 4 X 6;"},null,{"v":"MENU IN FRENCH; RED PRINT AND COLORED BANDS;"},{"v":"1906-503"},null,null,null,{"v":"Casine Espanol For The British And Spanish Colonies"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1906},{"v":6},{"v":2},{"v":"1906-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25669"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4X7.5;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-668"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":3},{"v":15},{"v":"1901-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25671"},null,{"v":"JULIUS G. HARTMANN"},{"v":"COLLATION ON NEW YEAR'S EVE TO HIS PATRONS"},{"v":"OTHER (PRIVATE PARTY);"},{"v":"WASHINGTON BUILDING, NEW YORK, NY"},{"v":"FOLDER; 5 X 7.25;"},{"v":"SECULAR HOLIDAY;"},{"v":"INCLUDES PIECES MONTES;"},{"v":"1892-002"},null,null,null,{"v":"Julius G. Hartmann"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1891},{"v":1},{"v":1},{"v":"1891-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25672"},null,{"v":"Louis Sherry"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[New York, NY]"},{"v":"CARD; 3.75X6.5;"},null,{"v":"FRENCH MENU; LS LOGO;"},{"v":"1900-734"},null,null,null,{"v":"Louis Sherry"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25673"},null,{"v":"BUSHWICK CLUB"},{"v":"DINNER TO LIEUT. HENRY CLAUS OF TROOP C, U.S.V."},{"v":"SOC;"},{"v":"BUSHWICK CLUB, BUSHWICK AVE. AND HART ST., BROOKLYN, NY"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES; TOASTS; SEATING PLAN; RED, WHITE AND BLUE FLAG; PAINTING OF LIEUT. CLAUS ON HORSEBACK;"},{"v":"1898-278"},null,null,null,{"v":"Bushwick Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":37},{"v":1898},{"v":10},{"v":6},{"v":"1898-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25675"},null,{"v":"THE MAPLEWOOD"},{"v":"SUPPER"},{"v":"COMMERCIAL"},{"v":"PITTSFIELD, MA"},{"v":"CARD; 5 X 8;"},null,null,{"v":"1906-508"},null,null,null,{"v":"The Maplewood"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1906},{"v":6},{"v":4},{"v":"1906-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25676"},null,{"v":"OLD WAVERLEY HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"EDINBURGH, SCOTLAND"},{"v":"FOLDER; 3.5X5;"},null,{"v":"HANDWRITTEN IN VIOLET INK; ADVERTISEMENT FOR ROSS'S ROYAL TABLE WATERS\" ON BACK; INSIDE FOLDER, NOTATION: \"REC'D. 21 FEB 1901, F.E.B;\""},{"v":"1901-441"},null,null,null,{"v":"Old Waverley Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1901},{"v":2},{"v":21},{"v":"1901-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25677"},null,{"v":"'95 LAW OF COLUMBIAN UNIVERSITY"},{"v":"JUNIOR BANQUET"},{"v":"EDUC;"},{"v":"HOTEL ARNO"},{"v":"BOOKLET; ILL; 4.75X7;"},null,{"v":"TOASTS LISTED, NAMES OF OFFICERS AND COMMITTEE LISTED; FASTENED IN TWO PLACES ON TOP WITH TWISTED CORD;"},{"v":"1894-060"},null,null,null,{"v":"'95 Law Of Columbian University"},null,null,null,{"v":"complete"},{"v":"10"},{"v":26},{"v":1894},{"v":5},{"v":22},{"v":"1894-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25678"},null,{"v":"(THE RIGHT HON. SIR WALTER WILKIN)"},{"v":"BANQUET"},{"v":"GOVT;"},{"v":"GUILD HALL,(ENGLAND)"},{"v":"FOLDER; ILL; 5.25X8;"},null,{"v":"COMMITTEE LISTED; WINES SERVED; MUSICAL PROGRAM LISTED; EXTRACT FROM THE TIMES OF 11/11/1895 PRINTED, NOTICE THE DISCREPANCE OF THE DATES; TWO COPIES;"},{"v":"1895-178"},null,null,null,{"v":"The Right Hon. Sir Walter Wilkin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1895},{"v":11},{"v":9},{"v":"1895-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25679"},null,{"v":"?"},{"v":"DINNER"},null,{"v":"HOTEL BELLVUE,PHILADELPHIA,PA"},{"v":"BOOKLET;5.75X9;"},null,{"v":"WINES AND COGNAC SERVED; MENU COVER AS A COURT ORDER LISTING FIVE INDIVIDUALS"},{"v":"1897-104"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1897},{"v":4},{"v":3},{"v":"1897-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25680"},null,{"v":"DELMONICO'S"},{"v":"BREAKFAST; LUNCH; DINNER"},null,{"v":"DELMONICO'S"},{"v":"BOOKLET; 5.75 X 9.25;"},null,{"v":"BREAKFAST, LUNCH, DINNER PRICED MENUS, SOME FROM DELMONICO'S; FOR MONTH OF OCTOBER; INTENDED AS A COOKBOOK?"},{"v":"1896-175"},null,null,null,{"v":"Delmonico's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":7},{"v":1896},{"v":10},{"v":7},{"v":"1896-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25681"},null,{"v":"NORTH RIVER STEAMBOAT CO."},{"v":"ANNUAL DINNER"},{"v":"COM"},{"v":"HOTEL ST. GEORGE,NYACK-ON-HUDSON"},{"v":"BOOKLET; ILL; 5.25X6.75"},null,{"v":"INNER MENU ATTACHED TO OUTER CARDS BY METAL PINS,COLORED SCENE ON CARD ATTACHED TO FRONT COVER"},{"v":"1889-018"},null,null,null,{"v":"North River Steamboat Co."},null,null,null,{"v":"complete"},{"v":"8"},{"v":14},{"v":1889},{"v":2},{"v":5},{"v":"1889-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25682"},null,{"v":"U.S.M.S. NEW YORK"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"U.S.M.S. NEW YORK"},{"v":"CARD; 4.0X6.25; ILLUS;"},null,{"v":"ILLUS, FLAG WITH EAGLE; PRICED WINE LIST ON REVERSE; RATE OF EXCHANGE FOR SETTLEMENT OF WINE ACCOUNTS GIVEN;"},{"v":"1900-749"},null,null,null,{"v":"U.S.M.S. New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":2},{"v":4},{"v":"1900-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25683"},null,{"v":"HOTEL ALCAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; COL; 4 X 7.5;"},null,{"v":"BLUE STOCK; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-709"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":3},{"v":20},{"v":"1901-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25685"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU, THE BAHAMAS"},{"v":"CARD; COL; 5 X 9;"},null,{"v":"LOGO; BLUE STOCK;"},{"v":"1901-201"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":1},{"v":27},{"v":"1901-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25686"},null,{"v":"LOS REPRESEMTAMTES DOPLOMATICOS DE LAS REPUBLICAS DE CENTRO AMERICA"},{"v":"DINNER TO LAS DELGACIONES A LA CONFERCIA DE PAZ CENTRO AMERICANA"},{"v":"GOVT;"},{"v":"THE NEW WILLARD, WASHINGTON, DC"},{"v":"FOLDER; ILLUS; COL; 6 X 9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS AND WINES LISTED; MENU IN ENGLISH; FLAGS;"},{"v":"1907-969"},null,null,null,{"v":"Los Represemtamtes Doplomaticos De Las Republicas De Centro America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1907},{"v":11},{"v":14},{"v":"1907-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25687"},null,{"v":"FIFTH AVENUE HOTEL;"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[NEW YORK, NY];"},{"v":"FOLDER; 5.5X9.0;"},null,{"v":"PRICED A LA CARTE CAFE MENU; DATE HAND WRITTEN;"},{"v":"1900-414"},null,null,null,{"v":"Fifth Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":215},{"v":1900},{"v":1},{"v":19},{"v":"1900-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25688"},null,{"v":"BALMORAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LENOX AVE. 113 & 114 STREET.NY"},{"v":"BROADSIDE; ILLUS; COL; 3.75 X 6;"},{"v":"RELIG. HOLIDAY"},null,{"v":"1899-871"},null,null,null,{"v":"Balmoral Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1899},{"v":12},{"v":25},{"v":"1899-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25689"},null,{"v":"HUGUENOT SOCIETY OF AMERICA"},{"v":"DINNER"},{"v":"SOC;"},{"v":"DELMONICO'S,NEW YORK,NY"},{"v":"BOOKLET;ILL;4.75X6.25;"},null,{"v":"WINES SERVED,OFFICERS LISTED,TOASTS,CHANSON OF 1546 IN FRENCH;"},{"v":"1897-145"},null,null,null,{"v":"Huguenot Society Of America"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1897},{"v":4},{"v":28},{"v":"1897-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25692"},null,{"v":"THE NEW ENGLAND SOCIETY IN THE CITY OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"PAT;"},{"v":"SHERRY'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 7.75X5;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES EXTENSIVE WINE & CHAMPAGNE LIST; ILLUSTRATIONS OF SEALS AND HISTORICAL SCENES ON FRONT & BACK COVERS; INCLUDES PROGRAM OF REGULAR TOASTS, ALSO NAMES OF OFFICERS & DIRECTORS"},{"v":"1893-137"},null,null,null,{"v":"The New England Society In The City Of New York"},null,null,null,{"v":"complete"},{"v":"14"},{"v":25},{"v":1893},{"v":12},{"v":22},{"v":"1893-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25693"},null,{"v":"U.S. NAVY"},{"v":"BANQUET TO REAR ADMIRAL JOSEPH B.COUGHLAN"},{"v":"NAVAL;"},{"v":"TERRACE GARDEN,58 ST.NYC;"},{"v":"FOLDER;FLAG ILLUS; COL;4.25X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"SPEAKERS LISTED;"},{"v":"1907-873"},null,null,null,{"v":"U.S. Navy"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1907},{"v":10},{"v":10},{"v":"1907-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25695"},null,{"v":"FRAUNCES' TAVERN"},{"v":"LUNCHEON MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; COL; 6.25X9.75;"},null,{"v":"A LA CARTE MENU, [MAIN RESTAURANT]; INCLUDES PRICED WINELIST;"},{"v":"1907-661"},null,null,null,{"v":"Fraunces' Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":196},{"v":1907},{"v":7},{"v":9},{"v":"1907-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25696"},null,{"v":"SANITARIUM HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BANFF,[MAINE]"},{"v":"FOLDER; ILL; COL; 5X7.5;"},{"v":"DAILY;"},{"v":"PRICED WINE LIST; PRINTED FORM WITH ROOM FOR HANDWRITTEN DATE AND MENU ITEMS; MEAL HOURS LISTED;"},{"v":"1893-109"},null,null,null,{"v":"Sanitarium Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":55},{"v":1893},{"v":10},{"v":4},{"v":"1893-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25698"},null,{"v":"HOTEL ST. REGIS"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY;"},{"v":"ALL ITEMS PRICED;MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE;"},{"v":"1906-140"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":196},{"v":1906},{"v":2},{"v":7},{"v":"1906-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25700"},null,{"v":"HOLMENKOLLEN"},{"v":"DINNER"},null,{"v":"TURISTHOTELLER, DINING ROOM OF FAIRY TALES, NORWAY"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"MENU IS HANDWRITTEN IN NORWEGIAN; BORDER OF ELVES; NOTE ON BACK OF MENU NOTES THAT IT HAS BEEN BROUGHT FROM NORWAY;"},{"v":"1907-227"},null,null,null,{"v":"Holmenkollen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1907},{"v":2},{"v":16},{"v":"1907-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25701"},null,{"v":"NEWSPAPER FRIENDS OF MR. JOHN T. MCCALL"},{"v":"ANNIVERSARY DINNER OF THE PRESENTATION OF LOVING CUP"},{"v":"PROF;"},{"v":"SHANLEY'S"},{"v":"FOLDER; ILLUS; 6X8.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; PHOTO OF MR. MCCALL ON FRONT OF MENU;"},{"v":"1905-937"},null,null,null,{"v":"Newspaper Friends Of Mr. John T. Mccall"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1905},{"v":12},{"v":4},{"v":"1905-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25702"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER AUGUSTE VICTORIA"},{"v":"CARD; ILLUS; COL; 4.75 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STEAMSHIP AND WOMAN IN CLASSICAL DRESS SURROUNDED BY FRUITS; CITY IN BACKGROUND;"},{"v":"1901-384"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":2},{"v":16},{"v":"1901-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25703"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD ESPRESS STEAMER AUGUSTE VICTORIA"},{"v":"FOLDER; ILLUS; 4.5 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; MUSICAL PROGAM; ILLUSTATION OF MEDITERRANEAN SHORE;"},{"v":"1900-683"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1900},{"v":2},{"v":2},{"v":"1900-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25705"},null,{"v":"HOTEL SAVOY"},{"v":"EASTER SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 6X8;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"ONE OF MANY, MANY DESERTS: \"BASKETS OF FRESH MUSHROOMS;\""},{"v":"1899-287"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1899},{"v":4},{"v":2},{"v":"1899-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25707"},null,{"v":"PHI CHAPTER ASSOCIATION OF ZETA PSI"},{"v":"DINNER"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},null,{"v":"CARD;ILL;COL;4.5X7;"},null,{"v":"ZETA PSI EMBLEM ILLUSTRATED;TOASTS;"},{"v":"1899-821"},null,null,null,{"v":"Phi Chapter Association Of Zeta Psi"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1899},{"v":12},{"v":12},{"v":"1899-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25708"},null,{"v":"BINGHAM HOUSE"},{"v":"CHRISTMAS DINNER"},{"v":"COMMERCIAL"},{"v":"PHILADELPHIA, PA"},{"v":"BROADSIDE; ILLUS; COL; 6X8;"},{"v":"RELIGIOUS HOLIDAY"},null,{"v":"1898-421"},null,null,null,{"v":"Bingham House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1898},{"v":12},{"v":25},{"v":"1898-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25710"},null,{"v":"YOUNG PEOPLE'S PROHIBITION LEAGUES OF NY & NJ"},{"v":"DINNER"},{"v":"SOC;"},{"v":"FIFTH AVENUE DINING ROOMS, NY"},{"v":"FOLDER; 4.5 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PROGRAM INCLUDED"},{"v":"1899-620"},null,null,null,{"v":"Young People's Prohibition Leagues Of Ny & Nj"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1899},{"v":10},{"v":14},{"v":"1899-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25711"},null,{"v":"ROYAL POINCIANA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"PALM BEACH, FL"},{"v":"CARD; 5 X 9;"},null,{"v":"LOGO;"},{"v":"1901-685"},null,null,null,{"v":"Royal Poinciana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":65},{"v":1901},{"v":3},{"v":17},{"v":"1901-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25712"},null,{"v":"HOTEL WINDERMERE"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO,[IL]"},{"v":"BOOKLET;ILLUS;4.75X5.75;"},{"v":"SECULAR HOLIDAY;"},null,{"v":"1897-331"},null,null,null,{"v":"Hotel Windermere"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1897},{"v":11},{"v":25},{"v":"1897-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25713"},null,{"v":"HOTEL ASSOCIATION OF NEW YORK CITY"},{"v":"EIGHTH ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"DELMOICO'S [NY]"},{"v":"BOOKLET; COL; ILLUS; 5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; WINES; MEDIEVAL FORMAT, PARCHMENT; LION; TOASTS; SILK CORD;"},{"v":"1897-014"},null,null,null,{"v":"Hotel Association Of New York City"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1897},{"v":1},{"v":12},{"v":"1897-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25714"},null,{"v":"CORTLAND COUNTY SOCIETY OF NEW YORK CITY"},{"v":"FIFTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"HOTEL ASTOR"},{"v":"FOLDER; ILLUS; 5.5X7;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; PHOTO OF RIVER STREET, MARATHON; PROGRAM, OFFICERS, COMMITTEES LISTED;"},{"v":"1905-354"},null,null,null,{"v":"Cortland County Society Of New York City"},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1905},{"v":5},{"v":3},{"v":"1905-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25715"},null,{"v":"RESTAURANT DU PASSAGE"},{"v":"GERMAN-AFRICAN MENU"},{"v":"COMMERCIAL"},{"v":"KOENIGSBERG, GERMANY"},{"v":"BROADSHEET; ILLUS; 9.5X13;"},null,{"v":"GERMAN; ILLUSTRATIONS OF ELEPHANT, HIPPOPATAMUS; BIRDS, TROPICAL FOLIAGE"},{"v":"1893-011"},null,null,null,{"v":"Restaurant Du Passage"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":38},{"v":1893},{"v":1},{"v":1},{"v":"1893-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25716"},null,{"v":"PRINCESS ANNE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"VIRGINIA BEACH,VA"},{"v":"BOOKLET;ILL;COL;5X6.5;"},{"v":"EASTER;"},{"v":"EASTER GREETINGS AND HOTEL EMBLEM ON ALLOVER FLOWERED PATTERN ON BOOKLET COVER;RIBBON FASTENING AT LEFT;"},{"v":"1900-2806"},null,null,null,{"v":"Princess Anne"},null,null,null,{"v":"complete"},{"v":"8"},{"v":35},{"v":1900},{"v":4},{"v":15},{"v":"1900-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25717"},null,{"v":"CITIZENS OF NEW YORK"},{"v":"DINNER FOR THE HON. S. W. DORSEY"},{"v":"POL;"},{"v":"DELMONICO'S"},{"v":"BOOKLET; ILLUS; 4.5 x 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"BOOKLET COVERED IN SILK; GOLD EAGLE ON COVER; HANDPAINTED FLOWER ON BACK; FRENCH, WINES WITH EACH COURSE; INCLUDES COMMITTEE LIST AND GUEST LIST"},{"v":"1881-010"},null,null,null,{"v":"Citizens Of New York"},null,null,null,{"v":"complete"},{"v":"13"},{"v":36},{"v":1881},{"v":2},{"v":11},{"v":"1881-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25718"},null,{"v":"THE ANNEX"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"114 WEST FOURTEENTH STREET, [NEW YORK]"},{"v":"FOLDER; 6.25 X 9.5;"},null,{"v":"PRICED MENU, TABLE D'HOTE DINNER;"},{"v":"1906-897"},null,null,null,{"v":"The Annex"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":72},{"v":1906},{"v":12},{"v":3},{"v":"1906-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25719"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER AUGUSTE VICTORIA"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF PORT  WITH SAILING SHIPS; MUSICAL PROGRAM;"},{"v":"1901-397"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"under review"},{"v":"4"},{"v":28},{"v":1901},{"v":2},{"v":17},{"v":"1901-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25720"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF MOUNTAINOUS SHORELINE, SAILBOATS;"},{"v":"1901-945"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1901},{"v":4},{"v":17},{"v":"1901-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25721"},null,{"v":"HOTEL ALGAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"CARD;ILLUS;COL;5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-286"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":5},{"v":"1901-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25722"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 4.75X9;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-637"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":11},{"v":"1901-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25723"},null,{"v":"NEW-YORK LIFE IN GREATER NEW YORK"},{"v":"CONVENTION"},{"v":"COMMERCIAL"},{"v":"DELMONICO'S [NY]"},{"v":"FOLDER; COL; 4.5 X 6.75;"},{"v":"OTHER (SOC);"},{"v":"BLUE; DECORATIVE LETTERING; CREST;"},{"v":"1897-374"},null,null,null,{"v":"New York Life In Greater New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1897},{"v":12},{"v":30},{"v":"1897-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25724"},null,{"v":"UNION LEAGUE"},{"v":"TWENTY-SEVENTH ANNUAL BANQUET OF THE LOYAL LEAGUE"},{"v":"SOC;"},{"v":"GERMANTOWN (PA?)"},{"v":"CARD FOLDER; ILLUS; 4.5 X 5.25;"},{"v":"OTHER (ANNIV)"},{"v":"CREST OF CLUB; WINES;"},{"v":"1895-042"},null,null,null,{"v":"Union League"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1895},{"v":2},{"v":22},{"v":"1895-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25725"},null,{"v":"HOTEL KNICKERBOCKER"},{"v":"DAILY MENU,DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK CITY"},{"v":"FOLDER; ILLUS; COL; 8.25X11.25;"},null,{"v":"PRICED MENU; FRONT LAVISHLY ILLUSTRATED WITH COLONIAL-ERA COUPLE DINING;"},{"v":"1907-092"},null,null,null,{"v":"Hotel Knickerbocker"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":176},{"v":1907},{"v":1},{"v":16},{"v":"1907-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25726"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NOS. 667 TO 677 [BROADWAY], OPPOSITE BOND STREET, MIDWAY BETWEEN BATTERY AND CENTRAL PARK, NEW YORK [NY];"},{"v":"FOLDER; ILLUS; 5.5X9.0;"},null,{"v":"PICTURE OF HOTEL ON COVER; PAGE 2 \"OBJECTS OF INTEREST IN AND ABOUT NEW YORK\"; PAGE 3 \"BIRD'S-EYE MAP OF NEW YORK SHOWING ALL STEAMER DOCKS, FERRIES, ELEVATED AND CABLE ROADS, AND ALL CROSS TOWN ROADS.\""},{"v":"1900-421"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":62},{"v":1900},{"v":1},{"v":19},{"v":"1900-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25727"},null,{"v":"SANTA FE ROUTE DINING CAR SERVICE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"CARD; COL; 4.5 X 6.75;"},{"v":"DAILY MEAL"},{"v":"BLUE AND BLACK PRINT; DECKEL EDGE; PART OF HARVEY CHAIN;"},{"v":"1899-688"},null,null,null,{"v":"Santa Fe Route Dining Car Service"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1899},{"v":11},{"v":9},{"v":"1899-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25728"},null,{"v":"CLOVER CLUB"},{"v":"DAILY PRICE LIST"},{"v":"COMMERCIAL"},{"v":"41 WEST 23RD STREET, [NEW YORK]"},{"v":"BROADSIDE; 4 X 5.5;"},null,{"v":"PRICE LIST RATHER THAN MENU;"},{"v":"1906-425"},null,null,null,{"v":"Clover Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":30},{"v":1906},{"v":4},{"v":28},{"v":"1906-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25729"},null,{"v":"THE SEELBACH"},{"v":"LUNCHEON TO THE MILLINERY JOBBERS ASSOCIATION"},{"v":"PROF;"},{"v":"LOUISVILLE, KY"},{"v":"FOLDER; 4.75 X 5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DRY MANHATTANS, OTHER LIQUORS TO ORDER;"},{"v":"1905-814"},null,null,null,{"v":"The Seelbach"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1905},{"v":11},{"v":9},{"v":"1905-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25730"},null,{"v":"SHANLEY'S"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; COL; 5.6X11;"},null,{"v":"A LA CARTE MENU; RESTAURANT LOGO AT TOP OF MENU;"},{"v":"1905-472"},null,null,null,{"v":"Shanley's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":153},{"v":1905},{"v":6},{"v":15},{"v":"1905-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25732"},null,{"v":"AMERICAN-IRISH HISTORICAL SOCIETY"},{"v":"DINNER"},{"v":"SOC;"},{"v":"SHERRY'S, NY"},{"v":"BROADSIDE; ILLUS; COL; 4.75 X 7.5;"},{"v":"[ANNUAL]"},{"v":"MENU IN FRENCH;"},{"v":"1900-385"},null,null,null,{"v":"American Irish Historical Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25733"},null,{"v":"DIRECTORS OF THE RAILWAYS IN GREAT BRITAIN AND IRELAND"},{"v":"LUNCHEON GIVEN TO THEIR AMERICAN COLLEAGUES"},{"v":"PROF;"},{"v":"THE NEW WILLARD, WASHINGTON, DC"},{"v":"CARD; 4.25X6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE;"},{"v":"1905-373"},null,null,null,{"v":"Directors Of The Railways In Great Britain And Ireland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1905},{"v":5},{"v":10},{"v":"1905-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25734"},null,{"v":"HOTEL TEPLER HAUS"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"MARIENBAD, AUSTRIA-HUNGARY [NOW CZECH REPUBLIC]"},{"v":"FOLDER; ILLUS; COL; 8.5X14;"},null,{"v":"PRICED WINE LIST ON BACK;"},{"v":"1905-675"},null,null,null,{"v":"Hotel Tepler Haus"},null,{"v":"Austro-Hungarian Kronen"},{"v":"K"},{"v":"complete"},{"v":"4"},{"v":241},{"v":1905},{"v":8},{"v":21},{"v":"1905-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25735"},null,{"v":"NORDDEUTSCHER LLOYD--BREMEN-AMERICA"},{"v":"DINNER"},{"v":"COM.;"},{"v":"STEAMSHIP"},{"v":"FOLDER; ILLUS IN COLOR;6.75 X 10;"},{"v":"DINNER"},{"v":"MENU HANDWRITTEN IN GERMAN;"},{"v":"1888-064"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1888},{"v":9},{"v":27},{"v":"1888-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25736"},null,{"v":"FARRAGUET HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSIDE; ILLUS;4.25X8.75;"},{"v":"DAILY"},null,{"v":"1905-689"},null,null,null,{"v":"Farragut House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1905},{"v":9},{"v":5},{"v":"1905-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25737"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"BROADSIDE; COL; 4 X 7.5;"},null,null,{"v":"1901-243"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":2},{"v":2},{"v":"1901-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25738"},null,{"v":"BROOKLYN DAILY EAGLE STAFF"},{"v":"COMPLIMENTARY DINNER TO ANTHONY FIALA OF TROOP \"C,\" U.S.V."},{"v":"PROF;"},{"v":"ARGYLE, THE, BROOKLYN, NY"},{"v":"FOLDER; ILLUS; COL; 5X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; TOASTS INCLUDED; DRAWINGS OF SOLDIER, HORSE & USA FLAG;"},{"v":"1898-257"},null,null,null,{"v":"Brooklyn Daily Eagle Staff"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1898},{"v":9},{"v":15},{"v":"1898-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25739"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMSHIP SURROUNDED BY SMALLER BOATS; TABLE SETTING WITH LOBSTER, WINE CARAFE, TANKARD, GLASSES;"},{"v":"1901-834"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1901},{"v":4},{"v":4},{"v":"1901-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25741"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ABEND-ESSEN"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF LINER AT SEA;"},{"v":"1906-594"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1906},{"v":7},{"v":20},{"v":"1906-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25743"},null,{"v":"TECHAU TAVERN"},{"v":"TARIFF"},{"v":"COMMERCIAL"},{"v":"[SAN FRANCISCO, CA]"},{"v":"BOOKLET; ILLUS; COL; 5.75X11;"},null,{"v":"VERY, VERY, VERY EXTENSIVE A LA CARTE MENU INCLUDING VERY, VERY EXTENSIVE WINE LIST OF BOTH CALIFORNIA AND IMPORTED WINES; ILLUSTRATIONS THROUGHOUT OF WINE, LIQUOR, BEER ADVERTISEMENTS;  [PLACE INFO SUPPLIED BY FEB];"},{"v":"1905-791"},null,null,null,{"v":"Techau Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"30"},{"v":560},{"v":1905},{"v":11},{"v":1},{"v":"1905-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25744"},null,{"v":"ASAMBLEA FILIPINA"},{"v":"LUNCH TO MR.WILLIAM H. TAFT & MRS. TAFT"},{"v":"GOV;"},{"v":"METROPOLE HOTEL,MANILA,P.I."},{"v":"BROADSIDE;ILLUS; COL;3.5 X6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN SPANISH;"},{"v":"1907-979"},null,null,null,{"v":"Asamblea Filipina"},null,null,null,{"v":"under review"},{"v":"2"},{"v":19},{"v":1907},{"v":11},{"v":7},{"v":"1907-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25746"},null,{"v":"EVERETT HOUSE"},{"v":"DAILY DINNER"},{"v":"COMMERCIAL"},{"v":"UNION SQUARE, NY"},{"v":"FOLDER'ILLUS BORDER;6.75X9.75;"},null,{"v":"INCLUDES WINE LIST;"},{"v":"1884-026"},null,null,null,{"v":"Everett House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":356},{"v":1884},{"v":6},{"v":8},{"v":"1884-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25747"},null,{"v":"HYGEIA HOTEL"},{"v":"MENU"},null,{"v":"OLD POINT, COMFORT, VA"},{"v":"BOOKLET; ILLUS; COL; 8X10;"},null,{"v":"BEAUTIFULLY DECORATED WITH FLOWERS AND DETAILED CALENDAR OF 1896; SILK RIBBON ATTACHMENT;IN 1896 BOX - FIRST FOLDER."},{"v":"1896-046"},null,null,null,{"v":"Hygeia Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1896},{"v":1},{"v":1},{"v":"1896-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25748"},null,{"v":"COMPAGNIE GENERAL TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD PAQUEBOT LA SAVOIE"},{"v":"CARD; ILLUS; COL; 6 X 8;"},null,{"v":"MENU IN FRENCH AND ENGLISH; PHOTOS OF STEAMER AND CHATEAU; NAUTICAL FLAGS;"},{"v":"1906-678"},null,null,null,{"v":"Compagnie General Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1906},{"v":8},{"v":23},{"v":"1906-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25749"},null,{"v":"MARINE SOCIETY OF NEW YORK"},{"v":"ANNIVERSARY"},{"v":"PROF;"},{"v":"NEW YORK, NY"},{"v":"BROADSHEET; COL; 3 x 9.25; ILLUS;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; ILLUSTRATED WITH GOLD SEAL AND BORDER"},{"v":"1884-032"},null,null,null,{"v":"Marine Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1884},{"v":1},{"v":14},{"v":"1884-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25752"},null,{"v":"AALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"ST.AAUGUSTINE,FLA."},{"v":"BROADSIDE; HPTEL EMBLEM; 5 X 9;"},null,null,{"v":"1901-629"},null,null,null,{"v":"Aalcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":3},{"v":10},{"v":"1901-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25753"},null,{"v":"JAMES DUNNE"},{"v":"BANQUET TO ABOVE"},{"v":"SOC;"},{"v":"MANHASSET CLUB, BROOKLYN, NY"},{"v":"BOOKLET; COL; ILLUS; 4 X 6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS, AND WINES WITH EACH COURSE; GREEN LEATHERETTE COVER; PHOTO OF JAMES DUNNE;"},{"v":"1907-062"},null,null,null,{"v":"James Dunne"},null,null,null,{"v":"complete"},{"v":"16"},{"v":28},{"v":1907},{"v":1},{"v":10},{"v":"1907-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25754"},null,{"v":"LAWRENCE R. KERR"},{"v":"SUNDAY DINNER"},{"v":"COMM;"},{"v":"WATSON HOUSE,BABLON, L.I. N.Y."},{"v":"CARD; 4/5X6/75;"},{"v":"SUNDAY DINNER;"},null,{"v":"1893-105"},null,null,null,{"v":"Lawrence R. Kerr"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1893},{"v":9},{"v":3},{"v":"1893-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25755"},null,{"v":"NEW YORK PRESS CLUB"},{"v":"33RD ANNUAL DINNER"},{"v":"PROF;"},{"v":"WALDORF-ASTORIA,NY"},{"v":"FOLDER; ILLUS; 8.5X11;"},{"v":"ANNUAL;"},{"v":"MENU IN FRENCH;WINES FOR EACH COURSE;SEVERAL SKETCHES WITH MENU; COMMITEE MEMBERS ALL LISTED;"},{"v":"1906-245"},null,null,null,{"v":"New York Press Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1906},{"v":2},{"v":26},{"v":"1906-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25756"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"FOLDER; HOTEL EMBLEM; 4.5 X 7.25;"},null,null,{"v":"1901-722"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1901},{"v":3},{"v":21},{"v":"1901-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25760"},null,{"v":"MENDELSSOHN GLEE CLUB"},{"v":"FOURTIETH ANNIVERSARY"},{"v":"SOC;"},{"v":"DELMONIC0'S, [NEW YORK]"},{"v":"FOLDER; COL; 6.5 X 12.5;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE; BLUE PRINT; EACH COURSE HAS A VERSE;"},{"v":"1906-456"},null,null,null,{"v":"Mendelssohn Glee Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1906},{"v":5},{"v":7},{"v":"1906-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25761"},null,{"v":"PULLMAN VESTIBULED TRAIN"},{"v":"DINNER FOR GUESTS OF MINNESOTA IRON COMPANY"},{"v":"COMMERCIAL"},{"v":"PULLMAN CAR"},{"v":"CARD; 4.4 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DARK BLUE PRINT; GOLD BORDER;"},{"v":"1897-213"},null,null,null,{"v":"Pullman Vestibuled Train"},null,null,null,{"v":"under review"},{"v":"2"},{"v":22},{"v":1897},{"v":6},{"v":5},{"v":"1897-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25762"},null,{"v":"CINCINNATI MEMBERS"},{"v":"DINNER GIVEN AT THE SEVENTEENTH ANNUAL CONVENTION OF THE OHIO BANKERS' ASSOCIATION"},{"v":"COMMERCIAL"},{"v":"SINTON HOTEL"},{"v":"FOLDER; COL; 4.25X7;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; LISTS MARTINI COCKTAILS AND WINES SERVED WITH INDIVIDUAL COURSES;"},{"v":"1907-638"},null,null,null,{"v":"Cincinnati Members"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1907},{"v":6},{"v":27},{"v":"1907-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25764"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"BUXOM WOMAN SEATED AMONG FOOD AND DRINK WITH A CITY BACKGROUND;SHIP AT SEA IN INSERT;SEPARATE GERMAN AND ENGLISH MENU LISTINGS;"},{"v":"1900-851"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":2},{"v":10},{"v":"1900-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25765"},null,{"v":"IRVING CLUB"},{"v":"FIFTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"DELMONICO'S, NY"},{"v":"CARD; ILLUS; 4.25X7;"},{"v":"(SOCIAL)"},{"v":"BLACK AND WHITE DRAWINGS [WASHINGTON IRVING'S HOUSE?]; FRENCH;"},{"v":"1888-031"},null,null,null,{"v":"Irving Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1888},{"v":4},{"v":3},{"v":"1888-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25766"},null,{"v":"DENNETT'S"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"25 PARK ROW, NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; 5X9.25;"},{"v":"OTHER (DAILY MENU FOR RESTAURANT CHAIN);"},{"v":"ILLUSTRATION OF COFFEE CUP; RESTAURANT CHAIN IN NY, MD, MA; PA;"},{"v":"1896-147"},null,null,null,{"v":"Dennett's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":106},{"v":1901},{"v":1},{"v":1},{"v":"1901-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25767"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SPEISENFOLGE"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"HOHENZOLLERN\""},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SEASIDE SURROUNDED BY HIGH MOUNTAINS & SMALL HOUSES; CONCERT PROGRAMM ON BACK COVER;"},{"v":"1901-848"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1901},{"v":4},{"v":6},{"v":"1901-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25768"},null,{"v":"HOTEL ST.REGIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY"},{"v":"PRICES INCLUDED; MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE SIDE;"},{"v":"1906-132"},null,null,null,{"v":"Hotel St.Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":176},{"v":1906},{"v":2},{"v":5},{"v":"1906-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25769"},null,{"v":"LAKE HOUSE"},{"v":"DINNER MENU"},null,{"v":"CHICAGO,ILL."},{"v":"BROADSIDE"},null,{"v":"INCLUDES WINE LIST"},{"v":"1854-006"},null,null,null,{"v":"Lake House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":109},{"v":1854},{"v":6},{"v":11},{"v":"1854-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25770"},null,{"v":"CIE. GLE. TRANSATLANTIQUE"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"PAQUEBOT \"LA BRETAGNE\""},{"v":"FOLDER; ILLUS; COL; 4X6;"},null,{"v":"MENU IN FRENCH AND ENGLISH; CHAMPAGNE INCLUDED; ILLUSTRATIONS OF STEAMSHIP AND CATHEDRALE DE NANTES ON FRONT AND BACK COVERS;"},{"v":"1907-286"},null,null,null,{"v":"Cie. Gle. Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1907},{"v":3},{"v":3},{"v":"1907-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25771"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"FRUHSTUCK A LA CARTE"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5X8.75;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ONE OF SEVERAL MENUS FOR DIFFERENT PASSENGER CLASSES ON THIS OCEAN LINER; ILLUSTRATION OF LINER AT SEA;"},{"v":"1906-630"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1906},{"v":7},{"v":25},{"v":"1906-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25772"},null,{"v":"BELVEDERE"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"(BENGAL, INDIA?)"},{"v":"FOLDER; ILLUS; 3.5 X 4.75;"},null,{"v":"MENU IN FRENCH; MUSIC; ILLUSTRATION OF BUILDING; PENCILED NOTATION MAY SAY \"GOVERNOR OF BENGAL;\""},{"v":"1906-023"},null,null,null,{"v":"Belvedere"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1906},{"v":1},{"v":7},{"v":"1906-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25773"},null,{"v":"(TRAVELERS' PROTECTIVE ASS'N.)"},{"v":"4TH ANNUAL BANQUET"},{"v":"COMMERCIAL"},{"v":"WINDSOR HOTEL, JACKSONVILLE, FL"},{"v":"BROADSIDE; ILLUS; COL; 4.5X7;"},{"v":"ANNIVERSARY;"},{"v":"MONOGRAM; HOTEL SEAL AT TOP OF MENU; (SPONSOR INFO SUPPLIED BY FLB);"},{"v":"1900-645"},null,null,null,{"v":"Travelers' Protective Ass'n."},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25774"},null,{"v":"GRAND-DUC VLADIMIR ALEXANDROVITCH & GR.DUCHESSE MARIE PAVLOWNA"},{"v":"SUPPER"},{"v":"GOV;"},{"v":"ST. PETERSBURG.RUSSIA"},{"v":"CARD; ENGRAVED ILLUS; 4.5 X 7;"},{"v":"SUPPER"},{"v":"MENU IN FRENCH;"},{"v":"1897-233"},null,null,null,{"v":"Grand Duc Vladimir Alexandrovitch & Gr.Duchesse Marie Pavlowna"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1897},{"v":7},{"v":15},{"v":"1897-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25775"},null,{"v":"NATIONAL WHOLESALE DRUGGESTS' ASSOCIATION"},{"v":"22ND ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HOTEL WALTON,PHILADELPHIA,PA;"},{"v":"BOOKLET; ILLUS; 5 X 7.75; RIBBON TRIM;"},{"v":"ANNUAL;"},{"v":"MENU IN FRENCH;WINES LISTED FOR EACH COURSE; PROGRAM & SPEAKERS LISTED;"},{"v":"1896-180"},null,null,null,{"v":"National Wholesale Druggests' Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1896},{"v":10},{"v":8},{"v":"1896-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25776"},null,{"v":"HOTEL ST. REGIS"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"MENU PRINTED IN ENGLISH AND IN FRENCH;"},{"v":"1905-466"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":157},{"v":1905},{"v":6},{"v":15},{"v":"1905-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25777"},null,{"v":"LA  CLEMENTE AMITIE COSMOPOLITE 410 F.& A.M."},{"v":"50TH ANNIVERSARY DINNER"},{"v":"SOC;"},{"v":"UNION SQUARE,NY;"},{"v":"BROADSIDE; ILLUS;3.5X6;"},{"v":"ANNIVERSARY;"},{"v":"WINES INCLUDED;"},{"v":"1907-976"},null,null,null,{"v":"La  Clemente Amitie Cosmopolite 410 F.& A.M."},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1907},{"v":11},{"v":17},{"v":"1907-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25779"},null,{"v":"THE OHIO BREWERS ASSOCIATION"},{"v":"THIRTEENTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HOTEL SINTON, CINCINNATI, [OH]"},{"v":"FOLDER; 4.25 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINS WITH EACH COURSE; TOASTS;"},{"v":"1907-883"},null,null,null,{"v":"The Ohio Brewers Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1907},{"v":10},{"v":15},{"v":"1907-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25781"},null,{"v":"NEW YORK YACHT CLUB"},{"v":"[DINNER TO THE PRESS AT THE OPENING OF NEW CLUB HOUSE]"},{"v":"SOC;"},{"v":"NEW YORK YACHT CLUB, NY"},{"v":"BROADSIDE; ILLUS; COL; 4.25X7;"},{"v":"OTHER (OPENING EVENT);"},{"v":"[EVENT INFO SUPPLIED BY FEB ON BACK OF MENU]; CLUB INSIGNIA & MOTTO AT TOP OF MENU;"},{"v":"1901-108"},null,null,null,{"v":"New York Yacht Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1901},{"v":1},{"v":17},{"v":"1901-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25782"},null,{"v":"HOLLAND HOUSE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD;6X8.75;"},{"v":"DAILY;"},{"v":"ENGLISH ON ONE SIDE,FRENCH ON ONE SIDE;14 DIFFERENT KINDS OF POTATOES INCLUDING \"SARAH BERNHARDT\";"},{"v":"1900-516"},null,null,null,{"v":"Holland House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":332},{"v":1900},{"v":1},{"v":25},{"v":"1900-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25783"},null,{"v":"OAK BLUFFS CLUB"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BUFFALO,NY"},{"v":"CARD;4.5 X 6.5;"},null,{"v":"INCLUDES WINES"},{"v":"1890-088"},null,null,null,{"v":"Oak Bluffs Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1890},{"v":9},{"v":6},{"v":"1890-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25784"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; COL; 4.5 X 7;"},null,{"v":"LOGO; BLUE STOCK;"},{"v":"1901-400"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":17},{"v":"1901-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25785"},null,{"v":"US MILITARY ACADEMY"},{"v":"GRADUATION SUPPER"},{"v":"MIL;"},{"v":"MURRAY HILL HOTEL,NY"},{"v":"FOLDER;ILLUS;COL;3X6;"},{"v":"GRADUATION;"},{"v":"WINES LISTED;"},{"v":"1906-518"},null,null,null,{"v":"Us Military Academy"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1906},{"v":6},{"v":12},{"v":"1906-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25786"},null,{"v":"DOBBELTSKRUE POSTDAMPSKIBET"},{"v":"MIDDAG/DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD \"C.F. TIETGEN\""},{"v":"FOLDER; ILLUS; COL; 4X6;"},null,{"v":"MENU IN DANISH AND ENGLISH; MUSIKPROGRAM INCLUDED; COMPANY SEAL SURROUNDED BY FLAGS ON COVER;"},{"v":"1907-432"},null,null,null,{"v":"Dobbeltskrue Postdampskibet"},null,null,null,{"v":"under review"},{"v":"4"},{"v":16},{"v":1907},{"v":4},{"v":23},{"v":"1907-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25788"},null,{"v":"PONCE DE LEON HOTEL"},{"v":"DINNNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 5X9;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-141"},null,null,null,{"v":"Ponce De Leon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":1},{"v":21},{"v":"1901-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25789"},null,{"v":"NEW HAMPSHIRE CLUB"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"REVERE HOUSE,BOSTON,MA"},{"v":"BOOKLET;ILLUS;5X7'"},{"v":"LADIES DAY"},{"v":"LIST OF OFFICERS & ENTERTAINMENT;"},{"v":"1891-017"},null,null,null,{"v":"New Hampshire Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1891},{"v":2},{"v":11},{"v":"1891-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25790"},null,{"v":"(POLICE OR FIRE DEPARTMENT?)"},{"v":"DINNER"},{"v":"GOV'T"},{"v":"THE COLUMBIA, 14TH ST., NYC, NY"},{"v":"CARD; ILLUS; 4.5 X 7;"},{"v":"OTHER (SOC?);"},{"v":"COOK HOLDING LOBSTER; GRAPES;"},{"v":"1894-017"},null,null,null,{"v":"Police Or Fire Department?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1894},{"v":1},{"v":29},{"v":"1894-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25791"},null,{"v":"FREINDS OF WILLIAM CLAUSS"},{"v":"DINNER TO ABOVE"},{"v":"SOC;"},{"v":"THE ST. NICHOLAS, CINCINNATI, OH"},{"v":"CARD; COL; ILLUS; 11/25 X 4/25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MARTINIS AND WINES IWITH EACH COURSE; GRAY STOCK, PINK VELOUR CARNATIONS;"},{"v":"1908-106"},null,null,null,{"v":"Freinds Of William Clauss"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1908},{"v":2},{"v":1},{"v":"1908-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25792"},null,{"v":"ALDINE CLUB"},{"v":"HONORING JAMES M. BARRIE AND W. ROBERTSON NICOLL"},{"v":"SOC;"},{"v":"NEW YORK"},{"v":"FOLDER; ILLUS; 7.25 X 10.25"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DRAWINGS OF BARRIE ON COVER;"},{"v":"1896-202"},null,null,null,{"v":"Aldine Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1896},{"v":11},{"v":5},{"v":"1896-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25793"},null,{"v":"GENERAL KUROKI"},{"v":"LUNCHEON"},{"v":"OTHER (PRIVATELY HOSTED LUNCHEON);"},{"v":"NEW WILLARD, THE, WASHINGTON, DC"},{"v":"CARD; ILLUS; COL; 4.25X6.25;"},null,{"v":"INCLUDES WINE LIST; HOTEL MONOGRAM AT TOP OF MENU;"},{"v":"1907-502"},null,null,null,{"v":"General Kuroki"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1907},{"v":5},{"v":12},{"v":"1907-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25794"},null,{"v":"ST. DAVID'S SOCIETY OF THE STATE OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"PATR;"},{"v":"WESTMINSTER HOTEL"},{"v":"FOLDER; COL; 4.5X6.25;"},{"v":"SOC;"},{"v":"BLUE PINTED IN RED; WELSH; TOASTS; HANDWRITTEN NAMES OF SPEAKERS;"},{"v":"1890-043"},null,null,null,{"v":"St. David's Society Of The State Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1890},{"v":3},{"v":1},{"v":"1890-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25795"},null,{"v":"FRIENDS OF MR. JOSEPH B.WITMAN"},{"v":"DINNER TO MR. JOSEPH B.WITMAN"},{"v":"SOC;"},{"v":"ELKS CLUB,BROOKLYN NY"},{"v":"BOOKLET;COL; PHOTO OF GUEST; 6.25X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"LIST OF TOASTS & PARTICIPANTS INCLUDED;"},{"v":"1905-316"},null,null,null,{"v":"Friends Of Mr. Joseph B.Witman"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1905},{"v":4},{"v":27},{"v":"1905-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25796"},null,{"v":"COMMITTEE ON POLITICAL REFORM"},{"v":"DINNER GIVEN TO THEMSELVES"},{"v":"POL;"},{"v":"UNION LEAGUE CLUB"},{"v":"FOLDER; COL; 6.25 X 9;"},{"v":"OTHER (SOC);"},{"v":"FRENCH; WINES; QUOTES; DECORATIVE DRAWINGS; RED PRINT;"},{"v":"1899-008"},null,null,null,{"v":"Committee On Political Reform"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1899},{"v":1},{"v":4},{"v":"1899-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25797"},null,{"v":"BURNET HOUSE"},{"v":"SUPPER MENU"},{"v":"COMMERCIAL"},{"v":"CINCINNATI, OH"},{"v":"BROADSIDE; 4.5X6.5;"},null,{"v":"LATE SUPPER MENU SERVED FROM 7:30 P.M. TO 12 P.M;"},{"v":"1898-075"},null,null,null,{"v":"Burnet House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1898},{"v":2},{"v":9},{"v":"1898-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25798"},null,{"v":"UNIVERSITY OF THE CITY OF NEW YORK"},{"v":"ANNUAL DINNER OF ASSOCIATION OF ALUMNI"},{"v":"EDUC;"},{"v":"DELMONICO'S"},{"v":"FOL; 6.5 x 9.5;"},{"v":"OTHER (ALUMNI REUNION);"},{"v":"DETACHED LARGE CARDBOARDS; FRENCH; INCLUDES PRICED WINE LIST; PROGRAM INCLUDES TOASTS, MUSIC BY UNIVERSITY QUARTETTE, SHORT TALKS; LIST OF ALUMNI ASSOCIATION OFFICERS"},{"v":"1888-011"},null,null,null,{"v":"University Of The City Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":52},{"v":1888},{"v":1},{"v":25},{"v":"1888-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25799"},null,{"v":"HOTEL MAJESTIC"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW HAVEN, CONN"},{"v":"CARD;ILLUS;5.25X7.25;"},null,{"v":"DISHES NOT ON MENU CHARGED EXTRA; ORDERED ON SPECIAL ORDER BLANK;"},{"v":"1896-136"},null,null,null,{"v":"Hotel Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1896},{"v":7},{"v":4},{"v":"1896-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25800"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; COL; 4.5 X 7.25;"},null,{"v":"LOGO; TAN STOCK;"},{"v":"1901-211"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1901},{"v":1},{"v":27},{"v":"1901-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25801"},null,{"v":"TEMPLE CLUB (FOURTH MASONIC DISTRICT)"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"HOTEL MANHATTAN [NY]"},{"v":"FOLDER; ILLUS; COL; 6 X 45;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; TAN STOCK; B&W DRAWING OF WOMEN AND MAN HAVING TEA;"},{"v":"1901-189"},null,null,null,{"v":"Temple Club (Fourth Masonic District)"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1901},{"v":1},{"v":26},{"v":"1901-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25802"},null,{"v":"UNIVERSAL FOOD AND COOKERY ASSOCIATION (NORTH OF ENGLAND BRANCH)"},{"v":"SECOND ANNUAL DINNER"},{"v":"PROF;"},{"v":"TILLEY'S RESTAURANT, ENGLAND"},{"v":"FOLDER; ILLUS; COL; 4.25X6.25;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; TOASTS LISTED;"},{"v":"1906-924"},null,null,null,{"v":"Universal Food And Cookery Association (North Of England Branch)"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1906},{"v":12},{"v":10},{"v":"1906-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25803"},null,{"v":"PULLMAN COMPANY"},{"v":"LUNCH OR DINNER"},{"v":"COM"},{"v":"EN ROUTE FROM NY TO PHILADELPHIA"},{"v":"BROADSHEET; 5.25 X 7;"},null,{"v":"WINE LIST ON BACK;"},{"v":"1901-733"},null,null,null,{"v":"Pullman Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":3},{"v":23},{"v":"1901-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25804"},null,{"v":"THE DILETTANTI SOCIETY"},{"v":"DINNER"},{"v":"SOC"},{"v":"THE WALNUT ROOMS; THE GRAND HOTEL, TRAFALGAR SQUARE, [LONDON,ENGLAND]"},{"v":"CARD; ILL; 4X7"},null,{"v":"FRENCH MENU; LONDON, ENG. WRITTEN BY HAND"},{"v":"1891-048"},null,null,null,{"v":"The Dilettanti Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1891},{"v":5},{"v":3},{"v":"1891-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25805"},null,{"v":"AUDITORIUM HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO,ILL."},{"v":"BROADSIDE;ILLUS;COL;5.5X7;"},null,{"v":"FRENCH MENU;WINES LISTED"},{"v":"1891-064"},null,null,null,{"v":"Auditorium Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1891},{"v":5},{"v":28},{"v":"1891-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25806"},null,{"v":"HOTEL ST. REGIS"},{"v":"DAILY MENU, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"MENU PRINTED IN ENGLISH AND IN FRENCH;"},{"v":"1905-446"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":185},{"v":1905},{"v":6},{"v":10},{"v":"1905-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25807"},null,{"v":"STANDARD RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"15 AND 17 WEST HOUSTON STREET"},{"v":"CARD; 7 X 11;"},null,{"v":"PRICED MENU; PRICED WINE LIST;"},{"v":"1900-449"},null,null,null,{"v":"Standard Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":273},{"v":1900},{"v":1},{"v":22},{"v":"1900-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25808"},null,{"v":"COLUMBIA UNIVERSITY RESTAURANT"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"[NY]"},{"v":"FOLDER;"},{"v":"DAILY;"},{"v":"INITIAL AND DECORATION ON FRONT COVER;"},{"v":"1900-849"},null,null,null,{"v":"Columbia University Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":47},{"v":1900},{"v":2},{"v":10},{"v":"1900-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25809"},null,{"v":"N.Y.&P.R.S.S.CO. - U.S.M.S. COAMO"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"BROADSIDE; FLAG EMBLEM; 4.5X6.5;"},{"v":"DAILY"},null,{"v":"1905-571"},null,null,null,{"v":"N.Y.&P.R.S.S.Co.   U.S.M.S. Coamo"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1905},{"v":7},{"v":15},{"v":"1905-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25810"},null,{"v":"PENNSYLVANIA RAILROAD"},{"v":"BREAKFAST"},{"v":"POL;"},{"v":"EN ROUTE FROM WASHINGTON TO RICHMOND & RETURN"},{"v":"BROADSIDE; COL; 4.75 X 6.5;"},{"v":"TRIP OF PRES. McKINLEY,HIS CABINET & GUESTS"},null,{"v":"1899-651"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1899},{"v":10},{"v":31},{"v":"1899-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25811"},null,{"v":"ATLAS CLUB"},null,{"v":"OTHER (CLUB);"},{"v":"AUDITORIUM, CHICAGO, IL"},{"v":"FOLDER; ILLUS; 4.75X6;"},null,{"v":"LISTS COCKTAILS AND WINES SERVED WITH INDIVIDUAL COURSES; SPEAKERS LISTED, ALSO SOLOIST; SKETCH ON COVER OF ATLAS HOLDING UP THE WORLD;"},{"v":"1905-876"},null,null,null,{"v":"Atlas Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1905},{"v":11},{"v":18},{"v":"1905-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25812"},null,{"v":"RICHMOND BOROUGH FRIENDS OF NICHOLAS MULLER"},{"v":"TESTIMONIAL DINNER"},{"v":"SOC;"},{"v":"JULIUS HARTMANN'S, WASHINGTON BUILDING; MANHATTAN, NY"},{"v":"FOLDER; ILLUS; 5 X 8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTO OF NICHOLAS MULLER; FLAG, FRENCH; WINES; TOASTS;"},{"v":"1898-186"},null,null,null,{"v":"Richmond Borough Friends Of Nicholas Muller"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1898},{"v":5},{"v":21},{"v":"1898-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25813"},null,{"v":"CASINO UNION"},{"v":"FESTESSEN ZUR FEIER DES GEBURTSTAG SR.MAJ. KAISER WILHELM II"},null,{"v":"(ON BOARD SHIP), MANILA"},{"v":"BROADSIDE; ILLUS; COL; 4.75X7.25;"},{"v":"ANNIVERSARY;"},{"v":"GERMAN; ILLUSTRATED WITH NAVAL & SHIPPING SUBJECTS;"},{"v":"1899-154"},null,null,null,{"v":"Casino Union"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1899},{"v":1},{"v":27},{"v":"1899-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25814"},null,{"v":"PINE FOREST INN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SUMERVILLE,S.C."},{"v":"BOOKLET; COL; RIBBON TRIM; 5 X 6;"},null,null,{"v":"1901-137"},null,null,null,{"v":"Pine Forest Inn"},null,null,null,{"v":"complete"},{"v":"8"},{"v":46},{"v":1901},{"v":1},{"v":20},{"v":"1901-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25816"},null,{"v":"BAPTIST SOCIAL UNION OF NEW YORK"},{"v":"DINNER"},{"v":"REL;"},{"v":"DELMONICO'S, [NY]"},{"v":"CARD; ILLUS; 5 X 8.25;"},{"v":"SOC;"},{"v":"ORNAMENTAL PRINTING; SPEECHES; PHOTOGRAPHS;"},{"v":"1898-140"},null,null,null,{"v":"Baptist Social Union Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1898},{"v":4},{"v":7},{"v":"1898-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25817"},null,{"v":"HOLLAND AMERICA LINE R.M.S. ROTTERDAM"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"AT SEA"},{"v":"CARD; 4.25 X 6.5;"},null,{"v":"PRICED WINE LIST ON BACK OF MENU;"},{"v":"1899-009"},null,null,null,{"v":"Holland America Line R.M.S. Rotterdam"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1899},{"v":1},{"v":4},{"v":"1899-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25818"},null,{"v":"THE GOLDEN PHEASANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"1222 SUTTER STREET, SAN FRANCISCO, CA"},{"v":"FOLDER; COL; ILLUS; 6 X 9;"},null,{"v":"PRICED MENU; TAN STOCK, ILLUSTRATION OF PHEASANT;"},{"v":"1906-815"},null,null,null,{"v":"The Golden Pheasant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":128},{"v":1906},{"v":11},{"v":11},{"v":"1906-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25820"},null,{"v":"MEDICAL SOCIETIES OF MIDWEST"},{"v":"TESTIMONIAL DINNER TO DR. NICHOLAS SENN, MASTER SURGEON"},{"v":"PROF;"},{"v":"THE AUDITORIUM, CHICAGO, IL"},{"v":"BOOKLET; ILLUS; 6 X 7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS AND WINES LISTED; PHOTO OF NICHOLAS SENN; MUSIC;"},{"v":"1905-831"},null,null,null,{"v":"Medical Societies Of Midwest"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1905},{"v":11},{"v":11},{"v":"1905-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25822"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; 5 X 9;"},null,null,{"v":"1901-428"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":2},{"v":20},{"v":"1901-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25823"},null,{"v":"CAFE BRAUER"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"229 STATE STREET, CHICAGO, IL"},{"v":"FOLDER; 3.75 X 10.5;"},null,{"v":"PRICED MENU;"},{"v":"1900-696"},null,null,null,{"v":"Cafe Brauer"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":181},{"v":1900},{"v":2},{"v":2},{"v":"1900-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25824"},null,{"v":"MASONIC CLUB"},{"v":"DINNER TO FRANK HURD ROBINSON,GRAND MASTER"},{"v":"SOC;"},{"v":"NY"},{"v":"BROADSIDE;GOLD EMBLEM;4.25X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED;"},{"v":"1906-433"},null,null,null,{"v":"Masonic Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1906},{"v":5},{"v":1},{"v":"1906-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25825"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE, EXPRESS-STEAMER FURST BISMARCK"},{"v":"FOLDER; ILLUS; COL;4.5 X 7;"},null,{"v":"ILLUSTRATION ON FRONT OF JERUSALEM & JAFFA;SEPARATE MENUS FOR GERMAN & ENGLISH; MUSIC PROGRAM IN GERMAN ON BACK;"},{"v":"1897-078"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1897},{"v":3},{"v":1},{"v":"1897-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25826"},null,{"v":"MARIE ANTOINETTE HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 6.5X9.75;"},null,{"v":"PRICED DINNER MENU; HOTEL SEAL AT TOP OF MENU IN GOLD;"},{"v":"1900-787"},null,null,null,{"v":"Marie Antoinette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":124},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25828"},null,{"v":"WISCONSIN SOCIETY SONS OF THE AMERICAN REVOLUTION"},{"v":"ANNUAL DINNER"},{"v":"PATR;"},{"v":"HOTEL PFISTER, MILWAUKEE, WI"},{"v":"FOLDER; COL; 4.5X9.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; TOASTS AND MUSIC PROGRAM LISTED; PRINTED ON BLUE STOCK;"},{"v":"1906-490"},null,null,null,{"v":"Wisconsin Society Sons Of The American Revolution"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1906},{"v":5},{"v":29},{"v":"1906-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25829"},null,{"v":"OLYMPIC CLUB"},{"v":"EIGHTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"SHANLEY'S ROMAN COURT, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 3.6X6.25;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES MARTINI AND WINE LIST; DINNER AND ENTERTAINMENT COMMITTEE LISTED; PARTICIPANTS LISTED IN SEATING PLAN ARRANGMENT; CLUB SEAL ON COVER;"},{"v":"1906-953"},null,null,null,{"v":"Olympic Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1906},{"v":12},{"v":17},{"v":"1906-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25830"},null,{"v":"BAY STATE HOUSE"},{"v":"FOURTH OFJULY DINNER"},{"v":"COMMERCIAL"},{"v":"WORCESTER, MA"},{"v":"CARD; ILLUS; COL; 6.26 X 7.75;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"FLAG AND EAGLE;"},{"v":"1898-220"},null,null,null,{"v":"Bay State House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1898},{"v":7},{"v":4},{"v":"1898-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25831"},null,{"v":"?"},{"v":"DINNER"},{"v":"?"},{"v":"MAZZETI [PHILA]"},{"v":"BROADSIDE;COL;ILLUS;4.5X7"},{"v":"?"},{"v":"INCLUDES CHAMPAGNE PRICES;"},{"v":"1892-031"},null,null,null,{"v":"?"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":22},{"v":1892},{"v":2},{"v":18},{"v":"1892-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25832"},null,{"v":"DELMONICO'S"},{"v":"DINNER MENU"},null,null,{"v":"FOLDER; ILLUS; COL; 3.25X4.5;"},null,{"v":"FRENCH; AMERICAN FLAG ON COVER;"},{"v":"1898-207"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"under review"},{"v":"4"},{"v":20},{"v":1898},{"v":6},{"v":28},{"v":"1898-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25833"},null,{"v":"SMITH & MC NELL"},{"v":"DAILY HOTEL MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 6.25X10;"},{"v":"OTHER (DAILY HOTEL MENU);"},{"v":"APPEARS TO BE A MENU FOR A SPECIAL DINING ROOM IN HOTEL; (DATE INFO SUPPLIED BY FLB);"},{"v":"1900-652"},null,null,null,{"v":"Smith & Mc Nell"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":366},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25834"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ABOARD SS MANITOBA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"UNPRICED MENU; FLAG LOGO; PRICED SODAS AND WATERS; NOTE THAT CHILDREN OCCUPYING SEATS AT FIRST TABLE WILL BE CHARGED FULL FARE;"},{"v":"1900-664"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25835"},null,{"v":"(FIFTH AVENUE HOTEL?)"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; ILLUS; 5X8;"},null,null,{"v":"1905-761"},null,null,null,{"v":"Fifth Avenue Hotel?"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":76},{"v":1905},{"v":10},{"v":18},{"v":"1905-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25836"},null,{"v":"NEW GLADSTONE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER R.I."},{"v":"CARD;ILL;COL;4.5X6.5;"},{"v":"DAILY;"},{"v":"PSEUDO-CREST ON UPPER LEFT;"},{"v":"1899-558"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1899},{"v":8},{"v":25},{"v":"1899-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25840"},null,{"v":"KING HAAKON VII"},{"v":"DINNER FOR THE CONGRESS OF THE WHITE RIBBON"},{"v":"GOVT;"},{"v":"PALAIS ROYAL, CHRISTIANIA, NORWAY [NOW OSLO]"},{"v":"CARD; ILLUS; 3X5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; SPON, EVNT, PL NOTED BY FEB;"},{"v":"1907-477"},null,null,null,{"v":"King Haakon Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1907},{"v":5},{"v":4},{"v":"1907-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25841"},null,{"v":"THE CLARENDON"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"QUEBEC, CANADA"},{"v":"CARD; ILLUS; COL; 3.5X6;"},null,{"v":"BACK OF MENU CAN BE USED AS A POSTCARD;"},{"v":"1906-726"},null,null,null,{"v":"The Clarendon"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1906},{"v":9},{"v":28},{"v":"1906-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25842"},null,{"v":"HOTEL VENDOME"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"BOSTON,MASS;"},{"v":"BOOKLET; ILLUS; COL; STRIPED RIBBON TRIM; 5.5 X 7;"},{"v":"SECULAR HOLIDAY. HOLIDAY"},null,{"v":"1895-199"},null,null,null,{"v":"Hotel Vendome"},null,null,null,{"v":"complete"},{"v":"4"},{"v":52},{"v":1895},{"v":11},{"v":28},{"v":"1895-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25843"},null,{"v":"THE MERCHANT'S CLUB OF CHICAGO"},{"v":"DINNER IN HONOR OF SIR CHENTUNG LIANG- CHENG, ENVOY TO THE UNITED STATES"},{"v":"PROF;"},{"v":"THE AUDITORIUM, CHICAGO, IL"},{"v":"BOOKLET; ILLUS; COL; 6.5 X 8.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CROSSED AMERICAN AND CHINESE(?) FLAGS;"},{"v":"1905-826"},null,null,null,{"v":"The Merchant's Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"16"},{"v":14},{"v":1905},{"v":11},{"v":11},{"v":"1905-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25844"},null,{"v":"SECOND PANEL SHERIFF'S JURY"},{"v":"ANNUAL BANQUET"},null,{"v":"DELMONICO'S, N.Y."},{"v":"BOOK; ILL; 10.5X11.25"},{"v":"ANNUAL EVENT"},{"v":"LEATHER BOOK; GEORGE A MEYER STAMPED IN GOLD ON COVER; SEVEN DIFFERENT SCENES BY DIFFERENT ARTISTS OF FULL SIZE ILLUSTRATIONS ON SEPERATE PAGES MARKED AS SOUVENIR 1891 1891-006"},{"v":"1891-006"},null,null,null,{"v":"Second Panel Sheriff's Jury"},null,null,null,{"v":"complete"},{"v":"23"},{"v":59},{"v":1891},{"v":1},{"v":15},{"v":"1891-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25845"},null,{"v":"M.F.LYONS DINING ROOMS"},{"v":"THANKSGIVING DAY MENU"},{"v":"COMMERCIAL"},{"v":"261 BOWERY,NY"},{"v":"FOLDER;ILLUS;COL;4.5X6.75;"},{"v":"SECULAR HOLIDAY;HOLIDAY"},{"v":"SEPARATE PRICES FOR EACH ITEM;"},{"v":"1906-874"},null,null,null,{"v":"M.F.Lyons Dining Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":26},{"v":1906},{"v":11},{"v":29},{"v":"1906-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25846"},null,{"v":"ST. REGIS HOTEL"},{"v":"DINNER/DINER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH;"},{"v":"1906-215"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":175},{"v":1906},{"v":2},{"v":21},{"v":"1906-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25849"},null,{"v":"HEADQUARTERS NINTH U.S. CAVALRY OFFICER'S MESS"},{"v":"CHRISTMAS DINNER"},{"v":"MIL;"},{"v":"MANILA, P.I."},{"v":"BROADSIDE; 5 X 7;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"TOASTS; MUSICAL PROGRAM GLUED TO BACK OF MENU;  NAME MAJOR S.T. ARMSTRONG AND PLACE INDICATED BY FEB;"},{"v":"1900-5142"},null,null,null,{"v":"Headquarters Ninth U.S. Cavalry Officer's Mess"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1900},{"v":12},{"v":25},{"v":"1900-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25850"},null,{"v":"NEW YORK LIBRARY CLUB"},{"v":"20TH ANNIVERSARY DINNER"},{"v":"PROF;"},{"v":"PARK AVENUE HOTEL,NY"},{"v":"FOLDER;ILLUS;COL;6.25X9"},{"v":"ANNIVERSARY;"},{"v":"EACH COURSE FOLLOWED BY A POEM; ALL SPEAKERS LISTED;"},{"v":"1905-315"},null,null,null,{"v":"New York Library Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1905},{"v":4},{"v":27},{"v":"1905-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25851"},null,{"v":"LOUISIANA SOCIETY OF THE SONS OF THE AMERICAN REVOLUTION"},{"v":"BANQUET ON ANNIVERSARY OF WASHINGTON'S BIRTHDAY"},{"v":"PATR;"},{"v":"ANTOINE'S, NEW ORLEANS, LA"},{"v":"FOLDER; ILLUS; 3.25X7;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"WINES LISTED; MENU IN FRENCH; MEMBERS LISTED;"},{"v":"1907-252"},null,null,null,{"v":"Louisiana Society Of The Sons Of The American Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1907},{"v":2},{"v":22},{"v":"1907-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25852"},null,{"v":"POLAND SPRING HOUSE"},{"v":"SUNDAY MENU"},{"v":"COM"},{"v":"SOUTH POLAND, ME"},{"v":"FOLDER; ILL; 5X7"},null,{"v":"MEAL HOURS AND ARRIVAL AND DEPARTURE OF MAILS LISTED"},{"v":"1891-102"},null,null,null,{"v":"Poland Spring House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1891},{"v":9},{"v":27},{"v":"1891-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25853"},null,{"v":"VETERABOS DE LA INDEPENDENCIA"},{"v":"DINNER IN COMMEMORATION OF 10 OF OCTOBER"},{"v":"PATR;"},{"v":"HAVANA, CUBA"},{"v":"CARD; 4.5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IN FRNCH; EMBOSSED CREST;"},{"v":"1905-742"},null,null,null,{"v":"Veterabos De La Independencia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1905},{"v":1},{"v":10},{"v":"1905-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25854"},null,{"v":"THE DENVER BAR ASSOCIATION"},{"v":"SIXTEENTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"ALBANY HOTEL (DENVER CO?)"},{"v":"BOOKLET; 6 X 10.25;"},{"v":"ANNIVERSARY;"},{"v":"LITERARY QUOTES,HUMOROUS VERSES"},{"v":"1908-172"},null,null,null,{"v":"The Denver Bar Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1908},{"v":2},{"v":21},{"v":"1908-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25856"},null,{"v":"TAMPA BAY HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-355"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":2},{"v":13},{"v":"1901-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25857"},null,{"v":"UNITED TYPOTHETOE OF PHILADELPHIA"},{"v":"BANQUET TO THE TYPOTHETOE OF AMERICA"},{"v":"PROF;"},{"v":"UNION LEAGUE OF PHILADELPHIA"},{"v":"6 PAGE BOOKLET;ILLUS;5.25X7;"},{"v":"8TH ANNUAL CONVENTION"},{"v":"MENU IN FRENCH;WINES LISTED FOR EACH COURSE;SEPARATE PAGES FOR PROGRAM;OFFICERS;TOASTS & COMMITTEE MEMBERS;"},{"v":"1894-091"},null,null,null,{"v":"United Typothetoe Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"12"},{"v":20},{"v":1894},{"v":9},{"v":21},{"v":"1894-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25858"},null,{"v":"PHILOMATH CLUB"},{"v":"COMPLIMENTARY BREAKFAST"},{"v":"SOC;"},{"v":"PALACE HOTEL, SAN FRANCISCO, CA"},{"v":"BOOKLET; COL; 4.5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WOMEN'S CLUB; TOAST; POETIC QUOTES; PURPLE COVER; LAVENDER PAGES;"},{"v":"1899-843"},null,null,null,{"v":"Philomath Club"},null,null,null,{"v":"under review"},{"v":"8"},{"v":16},{"v":1899},{"v":12},{"v":15},{"v":"1899-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25859"},null,{"v":"CLOVER CLUB OF PHILADELPHIA"},{"v":"DINNER"},{"v":"SOCIAL"},null,{"v":"BOOKLET ILLUS; COL;6X8.25;"},null,{"v":"ALL WINES &LIQUORS LISTED,ALL MEMBERS LISTED;"},{"v":"1891-069"},null,null,null,{"v":"Clover Club Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"12"},{"v":28},{"v":1891},{"v":6},{"v":18},{"v":"1891-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25860"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 4X7.5;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-827"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":4},{"v":2},{"v":"1901-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25862"},null,{"v":"PLANTERS HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ST. LOUIS, MO"},{"v":"CARD; 4 X 9;"},null,null,{"v":"1905-836"},null,null,null,{"v":"Planters Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1905},{"v":11},{"v":12},{"v":"1905-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25863"},null,{"v":"YALE COLLEGE"},{"v":"1900S SEXENNIAL"},{"v":"EDUC;"},{"v":"NEW HAVEN CT"},{"v":"CARD; 5 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE;"},{"v":"1906-545"},null,null,null,{"v":"Yale College"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":6},{"v":26},{"v":"1906-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25864"},null,{"v":"HOTEL ST. REGIS"},{"v":"DAILY MENU, BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN ENGLISH ON ONE SIDE AND FRENCH ON THE BACK SIDE;"},{"v":"1905-779"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":191},{"v":1905},{"v":10},{"v":23},{"v":"1905-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25865"},null,{"v":"CONFEDERATE VETERAN CAMP OF NEW YORK THE"},{"v":"NINTH ANNUAL BANQUET"},{"v":"MIL;"},{"v":"WINDSOR HOTEL,(NY)"},{"v":"BOOKLET;ILL;COL;6.25X6.75;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH;CHAMPAGNE;TOASTS;SONGS;COMMITTEE MEMBERS LISTED;"},{"v":"1899-139"},null,null,null,{"v":"Confederate Veteran Camp Of New York The"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1899},{"v":1},{"v":19},{"v":"1899-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25866"},null,{"v":"CHELSEA EXCHANGE BANK"},{"v":"2ND ANNUAL DINNER"},{"v":"PROF;"},{"v":"SHANLEY'S,NY"},{"v":"BOOKLET;PHOTO OF BANK; COL; 3.25X5.75;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FORM OF BANKBOOK; LEATHER COVER;LIST OF SPEAKERS, OFFICERS,& DIRECTORS INCLUDED;"},{"v":"1905-318"},null,null,null,{"v":"Chelsea Exchange Bank"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1905},{"v":4},{"v":29},{"v":"1905-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25867"},null,{"v":"AVON SOCIETY"},{"v":"ANNUAL DINNER"},null,null,{"v":"CARD; 4X6;"},null,{"v":"FRENCH; BLACK PRINT; GOLD DECORATION; TOASTS;"},{"v":"1888-025"},null,null,null,{"v":"Avon Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1888},{"v":3},{"v":8},{"v":"1888-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25869"},null,{"v":"(W.W.ASTOR)"},{"v":"(DINNER FOR COMMITTEE FOR PRELIMINARIES FOR THE WORLD'S FAIR)"},null,{"v":"(DELMONICO'S.NEW YORK)"},{"v":"FOLDER; ILL; 5.5X7.75"},null,{"v":"WINES LISTED WITH COURSE; FRONT COVER ILLUSTRATED;HANDWRITTEN \"MR. W.W.ASTOR GAVE A FINE DINNER LAST EVENING TO A NUMBER OF HIS FELLOW COUNTRYMEN WHO HAVE CHARGE OF THE PRELIMINARIES OF THE WORLD'S FAIR. MENU DONE BY TIFFANY;"},{"v":"1889-077"},null,null,null,{"v":"W.W.Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1889},{"v":10},{"v":9},{"v":"1889-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25870"},null,{"v":"?"},{"v":"BANQUET TO CAPTAIN W. SKJODT ON THE OCCASION OF HIS 100TH TRIP AS COMMANDER OF THE STEAMSHIP ISLAND"},{"v":"?"},{"v":"?"},{"v":"FOLDER;COL;3.75X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES;"},{"v":"1901-893"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1901},{"v":4},{"v":11},{"v":"1901-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25871"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-143"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":1},{"v":21},{"v":"1901-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25872"},null,{"v":"NORTHERN STEAMSHIP COMPANY"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP NORTH WEST"},{"v":"CARD;ILLUS; COL; 7 X 12.5;"},null,{"v":"PRICED MENU; NOTE ABOUT PURITY OF WATER; MIDWEST COMPANY SINCE TIME IS STATED AS CENTRAL TIME; SHIP AND FLAG; VARIOUS PUNCHES LISTED UNDER DESSERTS;"},{"v":"1898-226"},null,null,null,{"v":"Northern Steamship Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1898},{"v":7},{"v":11},{"v":"1898-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25873"},null,{"v":"N.A.P.D."},{"v":"DINNER"},{"v":"SOC(?);"},{"v":"THE NEW WILLARD, WASHINGTON, DC"},{"v":"FOLDER; COL; 5 X 7.25;"},{"v":"ANNIVERSARY (?);"},{"v":"COCKTAILS AND WINES; LITERARY QUOTES;TOASTS;"},{"v":"1906-466"},null,null,null,{"v":"N.A.P.D."},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1906},{"v":5},{"v":15},{"v":"1906-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25874"},null,{"v":"PURCELL HOUSE"},{"v":"BREAKFAST"},null,{"v":"WILMINGTON NC"},{"v":"FOLDER; 4.5 X 7.5"},null,{"v":"AD FOR FOOD TOBACCO AND LIQUOR MERCHANTS"},{"v":"1881-034"},null,null,null,{"v":"Purcell House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1881},{"v":1},{"v":1},{"v":"1881-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25877"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 3.75X7.5;"},null,{"v":"TABLE D'HOTE MENU; HOTEL SEAL AT TOP;"},{"v":"1901-088"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":1},{"v":13},{"v":"1901-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25878"},null,{"v":"OHIO LEAF TOBACCO PACKERS' ASSOCIATION"},{"v":"BANQUET TO THE NATIONAL CIGAR LEAF TOBACCO ASSOCIATION OF THE UNITED STATES"},{"v":"PROF;"},{"v":"THE ALGONQUIN, DAYTON, OH"},{"v":"BOOKLET; COL; 7.5 X 5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS, AND WINES; GREEN AND RED PRINT; COVER APPEARS TO BE SIMULATED TOBACCO LEAF;"},{"v":"1906-454"},null,null,null,{"v":"Ohio Leaf Tobacco Packers' Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":28},{"v":1906},{"v":5},{"v":8},{"v":"1906-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25880"},null,{"v":"SMITH & MC NELLS"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 7X11.25;"},null,{"v":"VERY EXTENSIVE A LA CARTE MENU WITH FULL CHAMPAGNE, WINE, LIQUOR LIST; ILLUSTRATION OF HOTEL ON COVER; \"400 NICELY FURNISHED, WELL HEATED & VENTILATED ROOMS;\""},{"v":"1901-644"},null,null,null,{"v":"Smith & Mc Nells"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":134},{"v":1901},{"v":3},{"v":12},{"v":"1901-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25881"},null,{"v":"AMERICAN ASIATIC ASSOCIATION"},{"v":"DINNER FOR REAR ADMIRAL LORD CHARLES BERESFORD,R.N.C.B.M.P."},{"v":"POL;"},{"v":"DELMONICO'S,NY"},{"v":"BOOKLET;ILL;COL;5.5X8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"TOASTS;SEATING PLAN ATTACHED;"},{"v":"1899-211"},null,null,null,{"v":"American Asiatic Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1899},{"v":2},{"v":23},{"v":"1899-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25882"},null,{"v":"TRANS-MISSISSIPPI AND INTERNATIONAL EXPOSITION"},{"v":"LUNCHEON TO GOVERNOR BUSHNELL AND STAFF AND OHIO COMMISSIONERS"},{"v":"COMMERCIAL"},{"v":"MARKEL CAFE, OMAHA,[NE]"},{"v":"CARD; COL; 6 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"BLUE PRINT; WINES;"},{"v":"1898-279"},null,null,null,{"v":"Trans Mississippi And International Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1898},{"v":10},{"v":6},{"v":"1898-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25883"},null,{"v":"HOTEL ALGAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"CARD;ILLUS;COL;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-309"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":2},{"v":7},{"v":"1901-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25884"},null,{"v":"AMERICAN MEDICAL ASSOCIATION"},{"v":"ANNUAL DINNER OF THE SECTION ON NERVOUS AND MENTAL DISEASES"},{"v":"PROF;"},{"v":"MARLBOROUGH-BLENHEIM HOTEL, ATLANTIC CITY, NJ"},{"v":"CARD; 4 X 6;"},{"v":"ANNIVERSARY;"},{"v":"WINES LOSTED;"},{"v":"1907-571"},null,null,null,{"v":"American Medical Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1907},{"v":6},{"v":7},{"v":"1907-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25886"},null,{"v":"KEYSTONE  CONSISTORY"},{"v":"DINNER"},{"v":"SOC;"},{"v":"THE HOTEL JERMYN, SCRANTON, PA"},{"v":"FOLDER; 6.5 X 10;"},null,null,{"v":"1906-510"},null,null,null,{"v":"Keystone  Consistory"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1906},{"v":6},{"v":5},{"v":"1906-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25887"},null,{"v":"HOLLAND-AMERICA LINE"},{"v":"DINNER - SECOND CABIN"},{"v":"COMMERCIAL"},{"v":"EN ROUTE \"STATENDAM\""},{"v":"CARD;  ILLUS; COL; 4.25X6.5;"},{"v":"DAILY"},{"v":"FLAG LOGO; COMPLETE PRICED WINE LIST ON BACK;"},{"v":"1905-586"},null,null,null,{"v":"Holland America Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":47},{"v":1905},{"v":7},{"v":18},{"v":"1905-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25888"},null,{"v":"CHICAGO BEACH HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"(CHICAGO, ILL)"},{"v":"CARD;ILLUS;4.5X7;"},null,null,{"v":"1896-133"},null,null,null,{"v":"Chicago Beach Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1896},{"v":6},{"v":24},{"v":"1896-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25890"},null,{"v":"THE WINDSOR"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MONTREAL [CANADA?]"},{"v":"FOLDER; ILLUS; 5 X 5.5;"},null,{"v":"ILLUS. OF HOTEL; 2 COPIES;"},{"v":"1891-096"},null,null,null,{"v":"The Windsor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":53},{"v":1891},{"v":9},{"v":15},{"v":"1891-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25891"},null,{"v":"CENTURY CLUB"},{"v":"ROUND TABLE LUNCHEON"},{"v":"?"},{"v":"CLEVELAND, OHIO"},{"v":"BROADSIDE; ILLUS; COL; 7 X 9;"},{"v":"?"},{"v":"ENTIRE MENU IN OLD ENGLISH WITH DESCRIPTIONS OF EACH COURSE;"},{"v":"1897-0305"},null,null,null,{"v":"Century Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1897},{"v":11},{"v":13},{"v":"1897-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25892"},null,{"v":"MR. S.M.FELTON"},{"v":"DINNER"},{"v":"SOC;"},{"v":"ST.LOUIS CLUB, ST.LOUIS,MO."},{"v":"FOLDER; ILLUS; 4.25 X 6.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED FOR EACH COURSE;"},{"v":"1901-500"},null,null,null,{"v":"Mr. S.M.Felton"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1901},{"v":2},{"v":25},{"v":"1901-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25893"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"BROADSIDE; 4.5 X 7;"},null,null,{"v":"1901-735"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":3},{"v":23},{"v":"1901-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25895"},null,{"v":"(KING UMBERTO)"},{"v":"LUNCH"},{"v":"PRIVATE;"},{"v":"(ROME,ITALY)"},{"v":"CARD;ILL;COL;4.25X6;"},null,{"v":"NAME,PLACE,YEAR HANDWRITTEN;MENU IN FRENCH;"},{"v":"1898-243"},null,null,null,{"v":"King Umberto"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1898},{"v":8},{"v":20},{"v":"1898-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25896"},null,{"v":"ST. NICHOLAS HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CINCINNATI [OH]"},{"v":"CARD; COL; 6.75 X 8.75;"},null,{"v":"VERY HEAVY BOARD; RED WITH GOLD BORDER; FRENCH; WINES;"},{"v":"1895-159"},null,null,null,{"v":"St. Nicholas Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":15},{"v":1895},{"v":10},{"v":5},{"v":"1895-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25897"},null,{"v":"NORFOLK BUSINESS MEN'S ASSOCIATION"},{"v":"OPENING DAY OF NEW ROOMS"},{"v":"COMMERCIAL"},{"v":"NORFOLK, VA"},{"v":"FOLDER;COL; ILLUS; 4 X 5.5;"},{"v":"OTHER (COMMEMOATIVE)"},{"v":"GOLD PRINT; BLUE PRINT; WINES; TOASTS;"},{"v":"1892-073"},null,null,null,{"v":"Norfolk Business Men's Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1892},{"v":5},{"v":17},{"v":"1892-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25898"},null,{"v":"MAYER"},{"v":"WEDDING DINNER"},{"v":"SOC;"},{"v":"CINCINNATI,OHIO"},{"v":"CIRCULAR ENGRAVED BROADSIDE;5.5X5.5;"},{"v":"WEDDING BANQUET"},{"v":"MENU IN FRENCH;LIST OF WINES & CHAMPAGNES FOR EACH COURSE;"},{"v":"1892-121"},null,null,null,{"v":"Mayer"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1892},{"v":10},{"v":17},{"v":"1892-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25900"},null,{"v":"ST. GEORGE HOTEL"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"BROOKLYN,NY"},{"v":"BOOKLET; TWO PAGES JOINED BY RIBBON; ILLUS; COL; RED SEAL OF US; 7.5 X 11"},{"v":"SECULAR HOLIDAY. HOLIDAY"},{"v":"THANKSGIVING DAY PROCLAMATION BY WM. McKINLEY ON COVER;"},{"v":"1898-338"},null,null,null,{"v":"St. George Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25901"},null,{"v":"THE WANAMAKER STORE TEA ROOM"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"(NEW YORK?)"},{"v":"CARD; COL; 5.5 X 10;"},null,{"v":"PRICED MENU; BLUE STOCK; DATE NOTED BY FB"},{"v":"1906-843"},null,null,null,{"v":"The Wanamaker Store Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1906},{"v":11},{"v":21},{"v":"1906-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25903"},null,{"v":"RMS OCEANIC"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"RMS OCEANIC"},{"v":"CARD;ILL;COL;4.25X6.25;"},{"v":"DAILY;"},{"v":"RED FLAG WITH STAR;MONOGRAM;"},{"v":"1900-845"},null,null,null,{"v":"Rms Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25904"},null,{"v":"THE BARBERS' SUPPLY DEALERS ASS'N OF AMERICA"},{"v":"THIRD ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HOTEL CADILLAC, DETROIT, MI"},{"v":"FOLDER; COL; 5X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; \"DETROIT, MICH\" NOTED BY FEB; COVER ON BEIGE STOCK;"},{"v":"1906-711"},null,null,null,{"v":"The Barbers' Supply Dealers Ass'n Of America"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1906},{"v":9},{"v":20},{"v":"1906-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25905"},null,{"v":"ROYAL SCOTS (LOTHIAN REGIMENT)"},{"v":"ANNUAL REGIMENTAL DINNER"},{"v":"MIL;"},{"v":"GRAND HOTEL,TRAFALGAR SQUARE,LONDON,ENGLAND"},{"v":"FOLDER; ILLUS;4X6.25;"},{"v":"ANNUAL;"},{"v":"MENU IN FRENCH; WINES LISTED;"},{"v":"1906-523"},null,null,null,{"v":"Royal Scots (Lothian Regiment)"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1906},{"v":6},{"v":15},{"v":"1906-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25906"},null,{"v":"DEER PARK HOTEL"},{"v":"FOURTH OF JULY DINNER"},{"v":"COMMERCIAL"},{"v":"DEER PARK,MD"},{"v":"CARD;ILL;COL;5X7;"},null,null,{"v":"1899-498"},null,null,null,{"v":"Deer Park Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":46},{"v":1899},{"v":7},{"v":4},{"v":"1899-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25907"},null,{"v":"SHERIFFS OF THE CITY OF LONDON"},{"v":"INAUGURATION OF MR. ALDERMAN ALLISTON & LIEUT. COL. CLIFFORD PROBYN, V.D."},{"v":"PROF;"},{"v":"SALTERS' HALL, LONDON, ENGLAND"},{"v":"BOOKLET; ILLUS; COL; 4.5X9.75;"},{"v":"RITE (INAUGURATION);"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; MUSICAL PROGRAM; DETAILED SEATING PLAN; SILK RIBBON ATTACHMENT;"},{"v":"1898-266"},null,null,null,{"v":"Sheriffs Of The City Of London"},null,null,null,{"v":"complete"},{"v":"16"},{"v":32},{"v":1898},{"v":9},{"v":28},{"v":"1898-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25909"},null,{"v":"BUTTE RETAIL GROCERS ASSOCIATION"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"BUTTE,MONTANA"},{"v":"FOLDER;ILLUS;COL;5X7.75;"},{"v":"ANNUAL;"},{"v":"ALL SPEAKERS INCLUDED; OFFICERS LISTED;"},{"v":"1906-326"},null,null,null,{"v":"Butte Retail Grocers Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1906},{"v":3},{"v":20},{"v":"1906-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25910"},null,{"v":"COLUMBIA UNIVERSITY RESTAUANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"[NEW YORK]"},{"v":"FOLDER; COL; 3.5 X 5.5;"},null,{"v":"BLUE PAPER; INIIAL C ON COVER; PRIX FIXE AND PRICED MENU;"},{"v":"1900-438"},null,null,null,{"v":"Columbia University Restauant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":54},{"v":1900},{"v":1},{"v":20},{"v":"1900-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25911"},null,{"v":"BROOKLYN COLLEGE OF PHARMACY ALUMNI ASSOCIATION"},{"v":"ANNUAL DINNER"},{"v":"PRO;"},{"v":"ARGYLE,THE, [NY]"},{"v":"CARD; ILLUS; 4.25 X 6.75;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; FLAG;"},{"v":"1899-168"},null,null,null,{"v":"Brooklyn College Of Pharmacy Alumni Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1899},{"v":2},{"v":8},{"v":"1899-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25912"},null,{"v":"BANKERS OF DALLAS"},{"v":"BANQUET"},{"v":"COMMERCIAL"},{"v":"ORIENTAL,DALLAS,TEXAS"},{"v":"BOOKLET;ILL;COL;4.25X5.25;"},{"v":"COMPL; TO THE BANKERS'ASSOCIATION OF THE FIFTH DISTRICT OF TEXAS;"},{"v":"WINE SERVED;"},{"v":"1899-137"},null,null,null,{"v":"Bankers Of Dallas"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1899},{"v":1},{"v":18},{"v":"1899-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25913"},null,{"v":"U.S.FLAGSHIP KEARSARGE"},{"v":"LUNCH"},{"v":"NAV;"},{"v":"TARGET BAY,CULEBRA ISLAND,PORTO RICO"},{"v":"CARD;COL;5X6.5;"},{"v":"DAILY;"},{"v":"MUSIC PROGRAM;FRENCH MENU;"},{"v":"1901-894"},null,null,null,{"v":"U.S.Flagship Kearsarge"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1901},{"v":4},{"v":11},{"v":"1901-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25914"},null,{"v":"TYPOTHETAE OF THE CITY OF NEW YORK"},{"v":"ANNUAL DINNER IN HONOR OF BITHDAY OF BENJAMIN FRANKLIN"},{"v":"PROF;"},{"v":"HOFFMAN HOUSE"},{"v":"FOLDER; ILLUS; 4.75 X 7;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; ELABORATE TYPE FACE; CREST;"},{"v":"1897-016"},null,null,null,{"v":"Typothetae Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1897},{"v":1},{"v":16},{"v":"1897-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25916"},null,{"v":"PENNSYLVANIA SOCIETY"},{"v":"DINNER TO CAPT.T.C.MCLEAN,U.S.N.,COMMANDER U.S.S.PENNSYLVANIA"},{"v":"GOV;"},{"v":"WALDORF-ASTORIA, NY"},{"v":"BOOKLET;ILLUS; COL; 6X9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTO OF THE SHIP; LIST OF HONORED GUESTS;"},{"v":"1905-703"},null,null,null,{"v":"Pennsylvania Society"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1905},{"v":9},{"v":14},{"v":"1905-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25918"},null,{"v":"MASSACHUSETTS SOCIETY OF THE SONS OF THE AMERICAN REVOLUTION"},{"v":"FIRST ANNUAL DINNER"},{"v":"PATR"},{"v":"PARKER; [BOSTON,MASS]"},{"v":"FOLDER; ILL; 5X5.75"},{"v":"ANNUAL DINNER"},{"v":"ILLUSTRATED ON FRONT AND BACK COVERS"},{"v":"1889-059"},null,null,null,{"v":"Massachusetts Society Of The Sons Of The American Revolution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1889},{"v":6},{"v":17},{"v":"1889-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25919"},null,{"v":"STANTON HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"CHATTANOOGA,TN"},{"v":"CARD;5.5X8;"},{"v":"DAILY;"},null,{"v":"1901-321"},null,null,null,{"v":"Stanton House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":1},{"v":8},{"v":"1901-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25920"},null,{"v":"PLAZA"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"(NEW YORK,NY)"},{"v":"CARD;ILL;6.5X7;"},{"v":"DAILY;"},{"v":"PRICED MENU;NOTE THAT THE DRINKING WATER IS VAPORIZED AND FROZEN ON THE PREMISES AND CERTIFIED TO AS TO PURITY BY PROF.CHAS.F.CHANDLER;"},{"v":"1897-101"},null,null,null,{"v":"Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":140},{"v":1897},{"v":3},{"v":31},{"v":"1897-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25921"},null,{"v":"PARK RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"16 & 18 PARK PLACE, NEW YORK"},{"v":"FOLDER; 7 X 11;"},null,{"v":"PRICED MENU; STATEMENT ABOUT THE PURITY OF THE WATER;"},{"v":"1900-794"},null,null,null,{"v":"Park Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":229},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25922"},null,{"v":"TENNESSEE CENTENNIAL EXPOSITION"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[SR RR]ENROUTE NASHVILLE TO WASHINGTON [DC]"},{"v":"CARD;5.5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"2 COPIES;"},{"v":"1897-186"},null,null,null,{"v":"Tennessee Centennial Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1897},{"v":6},{"v":12},{"v":"1897-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25923"},null,{"v":"ORPHEUS MASQUERADE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BUFFALO, NY"},{"v":"FOLDER; COL; ILLUS; 4.75 X 6.5;"},null,{"v":"PRICED MENU; BUFF STOCK; ILLUSTRATION OF JESTER;"},{"v":"1907-171"},null,null,null,{"v":"Orpheus Masquerade"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":43},{"v":1907},{"v":2},{"v":4},{"v":"1907-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25924"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; 4.25X7;"},null,{"v":"HOTEL SEAL ON COVER;"},{"v":"1901-101"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1901},{"v":1},{"v":17},{"v":"1901-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25925"},null,{"v":"CHICAGO AUTOMOBILE SHOW"},{"v":"WHITE DINNER"},{"v":"PROF;"},{"v":"CHICAGO,ILL;"},{"v":"BROADSIDE; COL; 4.25X8;"},{"v":"ANNIVERSARY;"},{"v":"WINES INCLUDED;"},{"v":"1906-127"},null,null,null,{"v":"Chicago Automobile Show"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":2},{"v":6},{"v":"1906-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25926"},null,{"v":"BERKSHIRE SOCIETY OF NY"},{"v":"12 ANNUAL DINNER"},{"v":"SOC;"},{"v":"ST. DENIS HOTEL, BWAY & 11 ST. NY"},{"v":"FOLDER; ILLUS; COL; 4.75 X 7.5;"},{"v":"ANNUAL"},{"v":"AFTER DINNER PROGRAM INCLUDED;"},{"v":"1899-188"},null,null,null,{"v":"Berkshire Society Of Ny"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1899},{"v":2},{"v":17},{"v":"1899-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25927"},null,{"v":"HAMPTON ROADS YACHT CLUB"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"[NY STATE]"},{"v":"BOOKLET; ILLUS; COL; 4.75X6;"},{"v":"ANNUAL;"},{"v":"WINES LISTED;"},{"v":"1905-546"},null,null,null,{"v":"Hampton Roads Yacht Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":30},{"v":1905},{"v":7},{"v":4},{"v":"1905-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25928"},null,{"v":"AMERICAN MUSEUM OF NATURAL HISTORY"},{"v":"DAILY MENU"},{"v":"EDUC;"},{"v":"NEW YORK CITY"},{"v":"FOLDER;5X8;"},null,{"v":"MANY HANDWRITEN ITEMS;PRICES FOR EACH ITEM;"},{"v":"1905-702"},null,null,null,{"v":"American Museum Of Natural History"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":104},{"v":1905},{"v":9},{"v":14},{"v":"1905-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25930"},null,{"v":"ASTOR HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; ILLUS; 7 X 10;"},{"v":"DINNER"},{"v":"PRICED MENU AND WINE LIST; ILLUS. OF HOTEL; CAUTIONARY NOTE ABOUT CHECKING PRICES ON CHECK WITH MENU;"},{"v":"1900-062"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":489},{"v":1900},{"v":1},{"v":7},{"v":"1900-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25931"},null,{"v":"THE J. SPENCER TURNER CO."},{"v":"ANNUAL DINNER"},{"v":"PROF;"},{"v":"REPUBLICAN CLUB, NEW YORK CITY"},{"v":"FOLDER; 5X8;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; COVER AND BACK ARE TOTALLY PLAIN;"},{"v":"1907-104"},null,null,null,{"v":"The J. Spencer Turner Co."},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1907},{"v":1},{"v":18},{"v":"1907-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25932"},null,{"v":"COLLEGE OF THE CITY OF NEW YORK"},{"v":"DINNER"},{"v":"(EDUCATIONAL)"},{"v":"NEW YORK CITY"},{"v":"CARD; 5 X 7;"},{"v":"COMPL."},{"v":"HONORING PROFS. A.WERNER AND A.G.COMPTON;"},{"v":"1882-017"},null,null,null,{"v":"College Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1882},{"v":11},{"v":18},{"v":"1882-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25933"},null,{"v":"U.S. FLAGSHIP CHARLESTON"},null,{"v":"NAV;"},{"v":"[SAN DIEGO, CA]"},{"v":"FOLDER; 3.6X4.6;"},null,{"v":"CONCERT PROGRAM INCLUDED; [PLACE AND DATE INFO SUPPLIED BY FEB];"},{"v":"1907-295"},null,null,null,{"v":"U.S. Flagship Charleston"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1907},{"v":3},{"v":9},{"v":"1907-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25934"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"MIAMI,BISCAYNE BAY,FLA."},{"v":"BROADSHEET; 4 X 7.5;"},null,{"v":"LIST OF ALL KINDS OF FISH AVAILABLE ON BACK PAGE OF MENU;"},{"v":"1901-488"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":37},{"v":1901},{"v":2},{"v":24},{"v":"1901-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25935"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 5.5X9;"},{"v":"OTHER (DAILY MENU);"},{"v":"INCLUDES BIRD'S EYE MAP OF NEW YORK WITH NARRATIVE OBJECTS OF INTEREST IN AND ABOUT NEW YORK; THIS UNIQUE HOTEL MENU FORMAT HAS BEEN PREVIOUSLY ENTERED IN \"UNUSUALS\" FILE; HOURS FOR MEALS;"},{"v":"1900-173"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":69},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25936"},null,{"v":"?"},{"v":"MEAL FOR WEDDING CELEBRATION"},{"v":"OTHER"},{"v":"(BREMERHOF,BREMEN,GERMANY)"},{"v":"CARD; ILL; 4X6.5"},{"v":"RITE"},{"v":"MENU IN GERMAN; BREMERHOF. BREMEN., HANDWRITTEN ON BOTTOM"},{"v":"1891-106"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1891},{"v":10},{"v":6},{"v":"1891-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25937"},null,{"v":"EMPEROR OF JAPAN"},{"v":"LUNCHEON TO SECRETARY TAFT, ALICE ROOSEVELT, ET AL."},{"v":"GOVT;"},{"v":"IMPERIAL PALACE, TOKYO, JAPAN"},{"v":"CARD; ILLUS; 5 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; MENU IN FRENCH; CHRYSANTHEMUM LOGO; EVENT NOTED BY FEB;"},{"v":"1905-605"},null,null,null,{"v":"Emperor Of Japan"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1905},{"v":7},{"v":26},{"v":"1905-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25938"},null,{"v":"CONGRESS OF ITALIAN ENGINEERS AND ARCHITECTS"},{"v":"DINNER"},{"v":"PROF;"},{"v":"GRAND HOTEL, [S. PELLEGRINO?], ITALY"},{"v":"FOLDER; ILLUS; COL; 5.25X8.75;"},{"v":"[ANNIV?];"},{"v":"WINES LISTED; MUSIC PROGRAM LISTED; COVER ILLUSTRATED WITH DRAWING OF [HOTEL?]; BACK ILLUSTRATED WITH WOMAN AT WRITING DESK;"},{"v":"1906-724"},null,null,null,{"v":"Congress Of Italian Engineers And Architects"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1906},{"v":9},{"v":27},{"v":"1906-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25939"},null,{"v":"ITALIAN CHAMBER OF COMMERCE IN NEW YORK"},{"v":"SEVENTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"WALDORF-ASTORIA"},{"v":"FOLDER; ILLUS; COL; 5.25X7.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; MENU IN ITALIAN; TOASTS, MUSICAL PROGRAM AND COMMITTEES LISTED;"},{"v":"1907-195"},null,null,null,{"v":"Italian Chamber Of Commerce In New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1907},{"v":2},{"v":9},{"v":"1907-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25940"},null,{"v":"CIE GLE TRANSATLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD PAQUEBOT \"LA LORRAINE\""},{"v":"BROADSHEET;ILLUS;COL;8X6;"},{"v":"DAILY"},{"v":"MENU IN FRENCH & ENGLISH;SKETCH OF CATHEDRALE & SHIP;"},{"v":"1906-886"},null,null,null,{"v":"Cie Gle Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":49},{"v":1906},{"v":11},{"v":30},{"v":"1906-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25941"},null,{"v":"HELLA TEMPLE"},{"v":"BANQUET"},{"v":"SOC;"},{"v":"ORIENTAL HOTEL,DALLAS,TEXAS"},{"v":"FOLDER;ILLUS;COL;6X7.75;"},{"v":"[ANNUAL]"},{"v":"LIST OF SPEAKERS;"},{"v":"1906-790"},null,null,null,{"v":"Hella Temple"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1906},{"v":11},{"v":2},{"v":"1906-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25942"},null,{"v":"EPISCOPALIAN CLUB"},{"v":"DINNER"},{"v":"RELIG;"},{"v":"THE BRUNSWICK, BOSTON,MASS"},{"v":"BOOKLET; 6X4.75;"},null,{"v":"TIED AT LEFT WITH LAVENDAR RIBBON;"},{"v":"1896-023"},null,null,null,{"v":"Episcopalian Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":27},{"v":1896},{"v":1},{"v":27},{"v":"1896-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25943"},null,{"v":"LIBRARY COMMITTEE OF THE CORPORATION OF THE CITY OF LONDON"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"CANNON STREET HOTEL[LONDON]"},{"v":"BOOKLET;ILLUS;COL;5.75X7.5;"},{"v":"?"},{"v":"COMPLETE LIST OF WINES & LIQUERS;"},{"v":"1894-053"},null,null,null,{"v":"Library Committee Of The Corporation Of The City Of London"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1894},{"v":5},{"v":7},{"v":"1894-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25944"},null,{"v":"WEST SIDE REPUBLICAN CLUB"},{"v":"ANNUAL DINNER"},{"v":"POL;"},{"v":"WALDORF-ASTORIA, NEW YORK CITY"},{"v":"FOLDER; ILLUS; COL; 7.5X10.25;"},{"v":"ANNIVERSARY;"},{"v":"PRICED WINE LIST; TOASTS LISTED; PHOTO ON BACK OF THE WEST SIDE REPUBLICAN CLUB, 2307 BROADWAY BETWEEN 83RD & 84TH STREETS;"},{"v":"1906-072"},null,null,null,{"v":"West Side Republican Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":22},{"v":1906},{"v":1},{"v":19},{"v":"1906-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25945"},null,{"v":"HOTEL ALCAZAR"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE,  FL"},{"v":"CARD;COL; 5 X 9;"},null,{"v":"LOGO; BLUE STOCK; NOTE ABOUT PURITY OF WATER;"},{"v":"1901-399"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":2},{"v":17},{"v":"1901-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25946"},null,{"v":"HOTEL COLONIAL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU, BAHAMAS"},{"v":"CARD; 4 X 7.25;"},null,{"v":"LOGO;"},{"v":"1901-193"},null,null,null,{"v":"Hotel Colonial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1901},{"v":1},{"v":26},{"v":"1901-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25947"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"BROADSIDE; COL; 5.5 X 8.5;"},{"v":"DAILY"},null,{"v":"1900-369"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25948"},null,{"v":"PLANTERS HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ST. LOUIS, MO"},{"v":"CARD; 6.5 X 10.5;"},null,{"v":"PRICED MENU;"},{"v":"1905-837"},null,null,null,{"v":"Planters Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":170},{"v":1905},{"v":11},{"v":12},{"v":"1905-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25949"},null,{"v":"CHAMBER OF COMMERCE"},{"v":"116 ANNUAL BANQUET"},{"v":"COM"},{"v":"DELMONICO,[NY]"},{"v":"FOLDER;5X7.5;"},{"v":"OTHER,COMMERCIAL ANNIVERSARY"},{"v":"MENU AND DATE IN FRENCH;SORBET ENTRY,YOUNG AMERICA,2 COPIES"},{"v":"1884-011"},null,null,null,{"v":"Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1884},{"v":11},{"v":18},{"v":"1884-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25950"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ENROUTE S.S.ZEELAND - EAST BOUND"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8;"},{"v":"DAILY"},{"v":"MUSIC PROGRAM ON BACK;"},{"v":"1905-558"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1905},{"v":7},{"v":9},{"v":"1905-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25951"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"FOLDER;ILL;COL;5.5X7.5;"},{"v":"DAILY;"},{"v":"SEPARATE LISTING IN ENGLISH AND GERMAN;MUSICAL PROGRAM"},{"v":"1899-714"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1899},{"v":11},{"v":15},{"v":"1899-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25952"},null,{"v":"KING VICTOR EMMANUEL III"},{"v":"BALL"},{"v":"GOVT;"},{"v":"PALAZZO DEL QUIRINALE, ROME, ITALY"},{"v":"CARD; ILLUS; COL; 5X7.5;"},{"v":"[COMPL?];"},{"v":"WINES LISTED; MENU IN FRENCH; BEIGE CARD BEAUTIFULLY ILLUSTRATED; SPON, EVNT AND PL NOTED BY FEB;"},{"v":"1907-203"},null,null,null,{"v":"King Victor Emmanuel Iii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1907},{"v":2},{"v":11},{"v":"1907-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25953"},null,{"v":"(RISTORANTE VALIANI?)"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"SIENA, ITALY"},{"v":"CARD; ILLUS; COL; 4.75X9;"},null,{"v":"WINES LISTED; MENU IN FRENCH;"},{"v":"1905-958"},null,null,null,{"v":"Ristorante Valiani?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1905},{"v":12},{"v":8},{"v":"1905-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25954"},null,{"v":"(FRANK JONES BREWING CO.)"},{"v":"DINNER TO THE AGENTS OF THE FRANK JONES BREWING CO."},{"v":"COMMERCIAL"},{"v":"WENTWORTH,THE,PORTSMOUTH,NH"},{"v":"FOLDER;ILL;4.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},null,{"v":"1899-574"},null,null,null,{"v":"Frank Jones Brewing Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1899},{"v":9},{"v":18},{"v":"1899-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25955"},null,{"v":"RMS OCEANIC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"RMS OCEANIC"},{"v":"CARD;ILL;COL;3.25X5;"},{"v":"DAILY;"},{"v":"RED FLAG WITH STAR;MONOGRAM;"},{"v":"1900-840"},null,null,null,{"v":"Rms Oceanic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1900},{"v":2},{"v":9},{"v":"1900-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25957"},null,{"v":"ANCIENT AND HONORABLE ARTILLERY COMPANY OF MASSACHUSETTS"},{"v":"258TH FALL FIELD DAY"},{"v":"PATR;"},{"v":"EXCHANGE AND BALLARD HOTEL, RICHMOND, VA"},{"v":"FOLDER; ILLUS; 5.5 X 7.5;"},{"v":"OTHER (SOC);"},{"v":"WINES; DRAWING OF CAPT. THOS. J. OLYS;"},{"v":"1895-161"},null,null,null,{"v":"Ancient And Honorable Artillery Company Of Massachusetts"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1895},{"v":10},{"v":7},{"v":"1895-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25958"},null,{"v":"VEREIN FREUNDSCHAFT (FRIENDSHIP CLUB?)"},{"v":"DINNER"},{"v":"SOC;"},null,{"v":"CARD; ILLUS; COLOR;"},null,{"v":"GERMAN; GOLD LOBSTER; GREEN CRAB; WINES;"},{"v":"1888-089"},null,null,null,{"v":"Verein Freundschaft (Friendship Club?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1888},{"v":12},{"v":29},{"v":"1888-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25959"},null,{"v":"MEDINAH TEMPLE"},{"v":"DINNER"},{"v":"SOC;"},{"v":"AUDITORIUM HOTEL [CHICAGO, IL]"},{"v":"FOLDER; ILLUS; 5 X 5;"},{"v":"ANNIVERSARY (?);"},{"v":"B&W DRAUINGS OF ARAB SCENE;"},{"v":"1907-853"},null,null,null,{"v":"Medinah Temple"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1907},{"v":9},{"v":28},{"v":"1907-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25960"},null,{"v":"PULLMAN VESTIBULED TRAIN"},{"v":"BREAKFAST FOR GUESTS OF MINNESOTA IRON COMPANY"},{"v":"COMMERCIAL"},{"v":"PULLMAN CAR"},{"v":"CARD; 4.4 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"DARK BLUE PRINT; GOLD BORDER;"},{"v":"1897-215"},null,null,null,{"v":"Pullman Vestibuled Train"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1897},{"v":6},{"v":6},{"v":"1897-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25961"},null,{"v":"(MERCHANTS & MANUFACTURERS BOARD OF TRADE OF NEW YORK)"},{"v":"INAUGURAL BANQUET"},{"v":"COMMERCIAL"},{"v":"WALDORF ASTORIA, THE"},{"v":"BROADSIDE; ILLUS; COL; 4.25X6.25;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; [SPONSOR INFO SUPPLIED BY FNB]; GOLD HOTEL SEAL AT TOP; SEATING PLAN INCLUDED AS ITEM A;"},{"v":"1898-111"},null,null,null,{"v":"Merchants & Manufacturers Board Of Trade Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1898},{"v":2},{"v":22},{"v":"1898-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25962"},null,{"v":"NEW ENGLAND SOCIETY IN THE CITY OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"DELMONICO'S [NY?]"},{"v":"CARD; ILLUS; COL;5.25X7.25;"},{"v":"[SOC?]"},{"v":"FRENCH; ILLUS OF RELICS FROM MAYFLOWER; TWO COPIES; OTHERS PRIOR TO DATE;"},{"v":"1888-0088"},null,null,null,{"v":"New England Society In The City Of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1888},{"v":12},{"v":22},{"v":"1888-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25964"},null,{"v":"UNIVERSITY OF EDINBURGH"},{"v":"BANQUET FOR TERCENTENARY CELEBRATIN"},{"v":"EDUC"},{"v":"DRILL HALL,FORREST ROAD,[EDINBURGH,ENGLAND]"},{"v":"FOLDER;COL;4.5X7.25;"},{"v":"OTHER,UNIVERSITY ANNIVERSARY"},{"v":"BLUE,LIST OF TOASTS AND REPLIES TO BE MADE ON, INSIDE COVER,EXTENSIVE LIST OF MUSICAL PROGRAM LISTED ON BACK COVER"},{"v":"1884-13"},null,null,null,{"v":"University Of Edinburgh"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1884},{"v":4},{"v":17},{"v":"1884-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25965"},null,{"v":"MICHIGAN SOCIETY OF THE SONS OF THE AMERICAN REVOLUTION"},{"v":"(CELEBRATION OF WASHINGTON'S BIRTHDAY?)"},{"v":"PATR;"},{"v":"RUSSELL HOUSE; DETROIT, MI"},{"v":"BOOKLET; ILLUS; COL; 5X6.5;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; FRAMED PORTRAIT OF WASHINGTON ON COVER, AS WELL AS DRAWING OF REVOLUTIONARY SOLDIER & PEACE PIPE; SOCIETY SEAL ON BACK COVER; SILK RIBBON ATTACHMENT;"},{"v":"1896-048"},null,null,null,{"v":"Michigan Society Of The Sons Of The American Revolution"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1896},{"v":2},{"v":22},{"v":"1896-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25966"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"SHIP ON SEA;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-896"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1901},{"v":4},{"v":11},{"v":"1901-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25967"},null,{"v":"LITCHFIELD COUNTY BAR"},{"v":"ONE HUNDREDTH ANIVERSARY OF ESTABLISHMENT OF COURT"},{"v":"PROF;"},{"v":"BEARDSKEY HOUSE, WEST WINSTED, CT"},{"v":"BOOKLET; COL; ILLUS; 6.25 X 9;"},{"v":"ANNIVERSARY;"},{"v":"BUFF COVER; PAINTING OF  COURT HOUSE AND LITCHFIELD IN 1798; BLUE RIBBON; QUOTES;"},{"v":"1898-330"},null,null,null,{"v":"Litchfield County Bar"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1898},{"v":11},{"v":18},{"v":"1898-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25968"},null,{"v":"THE HOLLAND SOCIETY OF NEW YORK"},{"v":"21ST ANNUAL DINNER"},{"v":"PATR;"},{"v":"WALDORF-ASTORIA, NEW YORK CITY"},{"v":"FOLDER; ILLUS; COL; 7X11;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN DUTCH AND IN FRENCH; PRINTED ON HEAVY PEACH COLORED STOCK; TOASTS AND COMMITTEE LISTED; PHOTOS ON BACK OF VAN CORTLNDT MANOR HOUSE-CROTON-ON-HUDSON,NY AND THE LIBRARY IN MANOR HOUSE; COVER ILLUSTRATED WITH SOUVENIR MEDALS;"},{"v":"1906-064"},null,null,null,{"v":"The Holland Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1906},{"v":1},{"v":18},{"v":"1906-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25970"},null,{"v":"HOTEL KENMORE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"FAR ROCKAWAY,NY"},{"v":"FOLDER;ILL;COL;4.5X6.5;"},{"v":"FOURTH OF JULY DINNER;"},null,{"v":"1899-495"},null,null,null,{"v":"Hotel Kenmore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1899},{"v":7},{"v":4},{"v":"1899-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25972"},null,{"v":"ASTOR HOUSE"},{"v":"DINNER"},null,{"v":"[NEW YORK,NY]"},{"v":"PRINTED ON SILK"},null,null,{"v":"1854-002"},null,null,null,{"v":"Astor House"},null,null,null,{"v":"complete"},{"v":"1"},{"v":45},{"v":1854},{"v":4},{"v":1},{"v":"1854-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25973"},null,{"v":"?"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"WALDORF-ASTORIA,[NY]"},{"v":"CARD;ILL;3.5X4.5;"},{"v":"DAILY;"},{"v":"MENU IN FRENCH;"},{"v":"1899-147"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1899},{"v":1},{"v":24},{"v":"1899-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25974"},null,{"v":"HOTEL EMPIRE"},{"v":"TABLE D'HOTE"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 63RD ST., [NEW YORK, NY];"},{"v":"CARD; 5.0X8.0; ILLUS; COL;"},null,{"v":"INITIALS \"HE\" WITHIN LAUREL WREATH IN RED;"},{"v":"1900-871"},null,null,null,{"v":"Hotel Empire"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25975"},null,{"v":"UNION SQUARE HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 7.0X11.125;"},null,{"v":"FULLY PRICED CARTE DU JOUR; HALF PORTION PRICES LISTED; NOTICE ON BACK PAGE: \"OUR PATRONS DESIRING A TABLE D'HOTE LUNCHEON FROM 12 TO 2:30 AT 50 CENTS AND DINNER FROM 5 TO 8 AT 75 CENTS WILL BE SERVED AT THE HOTEL HUNGAIA [3 DOORS SOUTH OF THIS HOUSE] WHI"},{"v":"1900-127"},null,null,null,{"v":"Union Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":273},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25976"},null,{"v":"OAK BLUFFS CLUB"},{"v":"DINNER"},{"v":"?"},{"v":"BUFFALO,NY"},{"v":"CARD;4.5 X 6;"},{"v":"?"},null,{"v":"1890-079"},null,null,null,{"v":"Oak Bluffs Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1890},{"v":8},{"v":9},{"v":"1890-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25978"},null,{"v":"PENNSYLVANIA BAR ASSOCIATION"},{"v":"ELEVENTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"BEDFORD SPRINGS HOTEL, BEDFORD SPRINGS, PA"},{"v":"BOOKLET; ILLUS; COL; 5.75 X 7.5;"},{"v":"ANNIVERSARY;"},{"v":"VARIOUS DECOATIVE MOTIFS PERTAINING TO LAW; SHAKESPEAREAN QUOTES;"},{"v":"1905-520"},null,null,null,{"v":"Pennsylvania Bar Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1905},{"v":6},{"v":29},{"v":"1905-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25979"},null,{"v":"NEW GLADSTONE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER R.I."},{"v":"CARD;ILL;COL;4.5X6.5;"},{"v":"DAILY;"},{"v":"PSEUDO-CREST ON UPPER LEFT;"},{"v":"1899-556"},null,null,null,{"v":"New Gladstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1899},{"v":8},{"v":24},{"v":"1899-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25980"},null,{"v":"THE CONTINENTAL"},{"v":"BREAKFAST MENU"},{"v":"COMMERCIAL"},{"v":"NARRAGANSETT PIER, RI"},{"v":"BROADSIDE; 4.5X7.25;"},null,{"v":"MEAL HOURS INDICATED"},{"v":"1895-141"},null,null,null,{"v":"The Continental"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1895},{"v":8},{"v":7},{"v":"1895-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25981"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"BREAKFAST"},{"v":"COM"},{"v":"ON BOARD S.S.KRONPRINZESSIN CECILE"},{"v":"BROADSHEET;ILLUS, COL;5.5X8;"},null,{"v":"MENU IN GERMAN & ENGLISH;"},{"v":"1907-756"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":77},{"v":1907},{"v":8},{"v":26},{"v":"1907-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25983"},null,{"v":"EROFFNUNGS-HEIER  DER BERGFAHRT IN TIROL"},{"v":"DINNER"},{"v":"SOM;"},{"v":"HAMBURG, GERMANY"},{"v":"FOLDER; COL; ILLUS; 7 X 7.25;"},{"v":"OTHER (SOC);"},{"v":"GERMAN; CREST; ORNAMENTAL BORDER, RED AND BLACK PRINT; MUSICAL PROGRAM; SEEMS TO BE AN ANNOUNCEMENT OF MOUNTAIN TRIPS IN THE TIROL;"},{"v":"1899-435"},null,null,null,{"v":"Eroffnungs Heier  Der Bergfahrt In Tirol"},null,null,null,{"v":"under review"},{"v":"4"},{"v":11},{"v":1899},{"v":5},{"v":20},{"v":"1899-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25984"},null,{"v":"NEW YORK TEAM OWNERS' ASSOCIATION"},{"v":"FOURTH ANNUAL BANQUET OF THE TEAM OWNERS' ASSOCIATION"},{"v":"PROF;"},{"v":"HOTEL CADILLAC, NEW YORK"},{"v":"BOOKLET; 6.75 X 3.5;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE; TOASTS; MUSIC;"},{"v":"1906-532"},null,null,null,{"v":"New York Team Owners' Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1906},{"v":6},{"v":13},{"v":"1906-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25985"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ABEND-ESSEN"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; SEVERAL ILLUSTRATIONS OF LINERS."},{"v":"1906-644"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1906},{"v":7},{"v":27},{"v":"1906-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25986"},null,{"v":"NEW GRAND HOTEL"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 7X11;"},null,null,{"v":"1905-460"},null,null,null,{"v":"New Grand Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":200},{"v":1905},{"v":6},{"v":14},{"v":"1905-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25988"},null,{"v":"AMERICAN BAR ASSOCIATION"},{"v":"THIRTIETH ANNUAL DINNER"},{"v":"PROF;"},{"v":"NEW FALMOUTH HOTEL, PORTLAND, ME"},{"v":"BOOKLET; COL; 5.25 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"TOASTS; MUSIC; BUFF STOCK, BROWN PINT;"},{"v":"1907-771"},null,null,null,{"v":"American Bar Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1907},{"v":8},{"v":28},{"v":"1907-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25990"},null,{"v":"VETERAN CORPS OF ARTILLERY-MILITARY SOCIETY OF THE WAR OF 1812"},{"v":"ANNUAL MESS DINNER"},{"v":"PATR;"},{"v":"DELMONICO'S NY"},{"v":"BROADSIDE; ILLUS; COL; 5 X 8;"},{"v":"ANNUAL"},null,{"v":"1898-033"},null,null,null,{"v":"Veteran Corps Of Artillery Military Society Of The War Of 1812"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1898},{"v":1},{"v":17},{"v":"1898-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25991"},null,{"v":"MASTER PRINTERS ASSOCIATION OF RHODE ISLAND"},{"v":"5TH ANNUAL DINNER"},{"v":"PROF;"},{"v":"PROVIDENCE, R.I."},{"v":"FOLDER; 4.5X6.5;"},{"v":"ANNUAL DINNER"},{"v":"LIST OF WINES WITH EACH COURSE;"},{"v":"1895-070"},null,null,null,{"v":"Master Printers Association Of Rhode Island"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1895},{"v":4},{"v":9},{"v":"1895-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25992"},null,{"v":"PHI GAMMA DELTA"},{"v":"CONVENTION DINNER"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"HOTEL ASTOR, NEW YORK"},{"v":"BOOKLET; ILLUS; COL; 7.5 X 12;"},{"v":"ANNIVERSARY(?);"},{"v":"CHAMPAGNE A LA CARTE; TOASTS; PURPLE COVER WITH GOLD PRINT AND FIGURES; HUMOROUS COMMENTS;"},{"v":"1907-166"},null,null,null,{"v":"Phi Gamma Delta"},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1907},{"v":2},{"v":2},{"v":"1907-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25994"},null,{"v":"THE JACKSON"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"CHICAGO,ILL."},{"v":"FOLDER'ILLUS; COL;5.5 X 7;"},{"v":"SECULAR HOLIDAY. HOLIDAY"},null,{"v":"1895-198"},null,null,null,{"v":"The Jackson"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1895},{"v":11},{"v":28},{"v":"1895-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25995"},null,{"v":"COLONIAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU, N.P. BAHAMAS"},{"v":"CARD; 3.75X7.5;"},null,null,{"v":"1901-163"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1901},{"v":1},{"v":23},{"v":"1901-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25996"},null,{"v":"THE NATIONAL BOARD OF TRADE"},{"v":"DINNER ON THE OCCASION OF ITS 37TH ANNUAL MEETING"},{"v":"GOVT;"},{"v":"NEW WILLARD HOTEL, WASHINGTON, DC"},{"v":"FOLDER; ILLUS; 4X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED; GUESTS, OFFICERS AND MANAGERS LISTED;"},{"v":"1906-057"},null,null,null,{"v":"The National Board Of Trade"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1906},{"v":1},{"v":17},{"v":"1906-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25997"},null,{"v":"ROCKING STONE RESTAURANT"},{"v":"A LA CARTE MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK ZOOLOGICAL PARK"},{"v":"BOOKLET;ILLUS;COL;5.5X7.5;"},{"v":"DAILY"},{"v":"PRICES LISTED FOR EACH ITEM; DRINKS LISTED ON BACK PAGE;"},{"v":"1905-580"},null,null,null,{"v":"Rocking Stone Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":11},{"v":1905},{"v":7},{"v":14},{"v":"1905-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"25998"},null,{"v":"FIFTH AVENUE HOTEL CAFE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; 5.5 X 8.75;"},null,{"v":"PRICED MENU; HANDWRITTEN DATE;"},{"v":"1900-189"},null,null,null,{"v":"Fifth Avenue Hotel Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":217}]}
{"starred":false,"flagged":false,"cells":[{"v":"25999"},null,{"v":"FREE & ACCEPTED MASONS LODGE NO. 72"},{"v":"CENTENNIAL ANNIVERSARY"},{"v":"SOC;"},{"v":"MASONIC TEMPLE, PHILADELPHIA, PA"},{"v":"BOOKLET; ILLUS; COL; 6.5X8;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES WINES SERVED WITH EACH COURSE; LISTINGS OF OFFICERS, CENTENNIAL COMMITTEE, PAST MASTERS; EXERCISES & TOASTS; MASONIC SUBJECT ILLUSTRATIONS THROUGHOUT MENUE;"},{"v":"1897-011"},null,null,null,{"v":"Free & Accepted Masons Lodge No. 72"},null,null,null,{"v":"complete"},{"v":"16"},{"v":24},{"v":1897},{"v":1},{"v":9},{"v":"1897-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26000"},null,{"v":"THE MCKINLEY LEAGUE STATE OF NEW YORK"},{"v":"DINNER"},{"v":"POL;"},{"v":"WAGNER PALACE CAR CO.ON ROUTE TO ST.LOUIS"},{"v":"CARD;ILLUS;4.5X7.25"},null,{"v":"PAID WINE LIST;"},{"v":"1896-130"},null,null,null,{"v":"The Mckinley League State Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1896},{"v":6},{"v":13},{"v":"1896-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26001"},null,{"v":"ALCAZAR HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 3.75X7.5;"},null,{"v":"HOTEL SEAL AT TOP OF MENU;"},{"v":"1901-805"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":3},{"v":31},{"v":"1901-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26002"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST MENU"},{"v":"COMMERCIAL"},{"v":"S.S. \"FRIESLAND\""},{"v":"BROADSIDE; ILLUS; COL; 5X8;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"HANDWRITTEN IN LAVENDAR INK; MARITIME ILLUSTRATIONS;"},{"v":"1900-547"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":1},{"v":27},{"v":"1900-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26004"},null,{"v":"(CHRISTIAN HELENA)"},{"v":"DINNER"},null,null,{"v":"CARD; ILL; 4X5"},null,{"v":"YEAR WRITTEN BY HAND,RAISED ILLUSTRATION OF BIRD, RAISED CROWN OVER LETTERING CHRISTIAN HELENA"},{"v":"1886-027"},null,null,null,{"v":"Christian Helena"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1886},{"v":6},{"v":10},{"v":"1886-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26005"},null,{"v":"AMERICAN CLUB; THE"},{"v":"FAREWELL DINNER TO GENERAL POWELL CLAYTON, AMBASSADOR TO MEXICO"},{"v":"SOC;"},{"v":"MEXICO CITY, MEXICO"},{"v":"FOLDER; COL; 5 X 7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; PINK STOCK;"},{"v":"1905-407"},null,null,null,{"v":"American Club; The"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1905},{"v":5},{"v":20},{"v":"1905-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26006"},null,{"v":"A.M. SWEET & SON HOTEL & RESTAURANT"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 7X11.5:"},{"v":"OTHER (DAILY MENU);"},{"v":"\"NOTICE-IT IS UNNECESSARY TO FEE THE WAITER. IF YOU CANNOT GET PROPERALY SERVED WITHOUT DOING SO, PLEASE MAKE MENTION OF IT TO THE CASHIER;\" \"CIGARETTE SMOKING STRICTLY PROHIBITED AT TABLES;\" INCLUDES PRICED WINE & LIQUOR LIST; DECORATIVE BORDER;"},{"v":"1900-169"},null,null,null,{"v":"A.M. Sweet & Son Hotel & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":313},{"v":1900},{"v":1},{"v":11},{"v":"1900-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26008"},null,{"v":"ROYAL PALM HOTEL"},{"v":"LUNCHEON"},{"v":"COM"},{"v":"MIAMI BISCAYNE BAY,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; 4 X 7.5;"},null,null,{"v":"1901-720"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1901},{"v":3},{"v":21},{"v":"1901-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26010"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU, BAHAMAS"},{"v":"BROADSIDE; HOTEL EMBLEM; 5 X 9;"},null,null,{"v":"1901-271"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":2},{"v":4},{"v":"1901-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26011"},null,{"v":"DOBBELSKRUE POSTDAMPSKIBET"},{"v":"MIDDAG/DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD \"C.F. TIETGEN\""},{"v":"FOLDER; ILLUS; COL; 4X6.25;"},null,{"v":"MENU IN DANISH AND ENGLISH; MUSIKPROGRAM INCLUDED; SHIPPING SEAL SURROUNDED BY FOREIGN FLAGS ON COVER;"},{"v":"1907-367"},null,null,null,{"v":"Dobbelskrue Postdampskibet"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1907},{"v":4},{"v":11},{"v":"1907-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26012"},null,{"v":"THE BOOK TRADE"},{"v":"DINNER TO THE HON. EDWIN S. STUART"},{"v":"PROF;"},{"v":"UNION LEAGUE, [NY]"},{"v":"FOLDER; ILLUS; COL; 5.5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ALL WINES & LIQUORS LISTED;"},{"v":"1895-071"},null,null,null,{"v":"The Book Trade"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1895},{"v":4},{"v":15},{"v":"1895-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26013"},null,{"v":"TRANS-MISSISSIPPI AND INTERNATIONAL EXPOSITION"},{"v":"MAYORS' DAY"},{"v":"COMMERCIAL"},{"v":"OMAHA, NE"},{"v":"CARD; ILLUS; COL; 4.25 X 7;"},null,{"v":"WINE; GOLD EAGLE WITH RED, WHITE, AND BLUE CREST; PLACE WRITTEN BY FNB;"},{"v":"1898-280"},null,null,null,{"v":"Trans Mississippi And International Exposition"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1898},{"v":10},{"v":10},{"v":"1898-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26015"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"FOLDER;ILL;COL;4.5X7.25;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-770"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":45},{"v":1901},{"v":3},{"v":27},{"v":"1901-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26016"},null,{"v":"PRINCE AND PRINCESS OF WALES"},{"v":"DINNER IN HONOR OF ABOVE"},{"v":"GOVT;"},{"v":"GOVERNMENT  HOUSE, MALABAR POINT, BOMBAY, INDIA"},{"v":"CARD; 3.5 X 5.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; CREST;"},{"v":"1905-825"},null,null,null,{"v":"Prince And Princess Of Wales"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1905},{"v":11},{"v":11},{"v":"1905-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26017"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, [NY]"},{"v":"CARD; 5.5X8.25; ILLUS; COL;"},null,{"v":"LOGO OF BROADWAY CENTRAL HOTEL IN RED;"},{"v":"1900-874"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26021"},null,{"v":"COLLEGE OF CITY OF NEW YORK"},{"v":"(?ALUMNI BANQUET?)"},{"v":"EDUC;"},null,{"v":"BOOKLET; ILLUS;4.5X7;"},{"v":"ANN;"},{"v":"FRENCH; DINING TABLE ILLUSTRATION ON COVER; DRAWINGS OF MUSICIANS & OWLS, EWERS, ETC; INCLUDES DETAILED PROGRAM, COLLEGE SONGS & COMMITTEE & OFFICERS LISTS; SILK CORD ATTACHMENT"},{"v":"1895-013"},null,null,null,{"v":"College Of City Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1895},{"v":1},{"v":19},{"v":"1895-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26023"},null,{"v":"HOTEL WINDERMERE"},{"v":"CHRISTMAS DINNER"},null,{"v":"CHICAGO, IL"},{"v":"CARD; ILLUS; COL; 5 X 9.5;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"PANSIES; CREST; MUSIC;"},{"v":"1898-435"},null,null,null,{"v":"Hotel Windermere"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1898},{"v":12},{"v":25},{"v":"1898-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26024"},null,{"v":"DUTCHESS COUNTY SOCIETY IN THE CITY OF NEW YORK"},{"v":"TWELFTH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"PLAZA, THE"},{"v":"BOOKLET; ILLUS; COL; 9.6X11.6;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; INCLUDES WINE LIST; TOASTS, COUNCIL OFFICERS, DIRECTORS, COMMITTEES LISTED; SCENIC SKETCHES THROUGHOUT; SILK RIBBON ATTCHMENTS;"},{"v":"1908-056"},null,null,null,{"v":"Dutchess County Society In The City Of New York"},null,null,null,{"v":"complete"},{"v":"16"},{"v":21},{"v":1908},{"v":1},{"v":18},{"v":"1908-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26025"},null,{"v":"CHILDS'"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"[NY]"},{"v":"CARD; COL; 5.5 X 10.5;"},null,{"v":"PRICED MENU; BLUE PRINT; REVERSE OF MENU LISTS ADDITIONAL DISHES SERVED MORNINGS AND EVENINGS IN ADDITION TO DAILY MENU;"},{"v":"1900-427"},null,null,null,{"v":"Childs'"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26027"},null,{"v":"PINE FOREST INN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SUMMERVILLE, S.C."},{"v":"CARD; 5.5X7.5;"},null,{"v":"INN MOTTO AT TOP;"},{"v":"1901-140"},null,null,null,{"v":"Pine Forest Inn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":1},{"v":21},{"v":"1901-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26029"},null,{"v":"SUMMIT HOUSE"},{"v":"THANKSGIVING DAY DINNER"},{"v":"COMMERCIAL"},{"v":"CRESTON, IOWA"},{"v":"BOOKLET; ILLUS SEEM TO BE HAND PAINTED; COL; 7 X 10.25;"},{"v":"SECULAR HOLIDAY. HOLIDAY;"},{"v":"MENU IS HANDWRITTEN; POEMS ALL HANDWRITTEN;"},{"v":"1898-352"},null,null,null,{"v":"Summit House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26030"},null,{"v":"E.I. DUPONT COMPANY"},{"v":"SECOND CONVENTION SALES DEPARTMENT"},{"v":"COMMERCIAL"},{"v":"CLAYPOOL HOTEL, INDIANAPOLIS, IN"},{"v":"BOOKLET; ILLUS; 4X5.75;"},{"v":"OTHER (CONVENTION);"},{"v":"EACH MENU ITEM HAS SPECIAL DESCRIPTION TITLE; MENU IN FORM OF AN ORDER BOOK WITH LEATHER COVER; TOASTS; ILLUSTRATIONS THROUGHOUT BOOK OF SILVER CUP AWARDS; TASSEL ATTACHMENT;"},{"v":"1905-882"},null,null,null,{"v":"E.I. Dupont Company"},null,null,null,{"v":"complete"},{"v":"56"},{"v":24},{"v":1905},{"v":11},{"v":20},{"v":"1905-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26031"},null,{"v":"MANUFACTURERS' CLUB"},{"v":"AU REVOIR TO MR. FRANK D. LALANNE"},{"v":"PROF;"},{"v":"PHILADELPHIA [PA]"},{"v":"BOOKLET; ILLUS; COL; 7 X 9.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"SHIP AND FLAGS ON COVER; PHOTO OF FRANK LALANNE; POETIC QUOTES; WINES; WHITE RIBBONS;"},{"v":"1897-298"},null,null,null,{"v":"Manufacturers' Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1897},{"v":11},{"v":5},{"v":"1897-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26032"},null,{"v":"CUNARD STEAMSHIP COMPANY LIMITED"},{"v":"LUNCH FOR DIAMOND JUBILEE OF QUEEN VICTORIA"},{"v":"COMMERCIAL"},{"v":"ROYAL MAIL STEAMSHIP \"CAMPANIA\",SPITHEAD,ENGLAND"},{"v":"FOLDER;ILLUS;COL;6X8.5;"},{"v":"NATIONAL EVENT;DIAMOND JUBILEE OF QUEEN VICTORIA;"},{"v":"MENU IN FRENCH;"},{"v":"1897-203"},null,null,null,{"v":"Cunard Steamship Company Limited"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1897},{"v":6},{"v":26},{"v":"1897-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26033"},null,{"v":"ENRICO CARUSO OF THE METROPOLITAN OPERA HOUSE"},{"v":"FAREWELL DINNER TO MAESTRO GIACOMO PUCCINI ON THE OCCASION OF HIS DEPARTURE TO EUROPE"},{"v":"PROF;"},{"v":"NEW YORK CITY"},{"v":"FOLDER; ILLUS; 5X8;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; MENU IN FRENCH; PHOTO OF PUCCINI ON COVER;"},{"v":"1907-269"},null,null,null,{"v":"Enrico Caruso Of The Metropolitan Opera House"},null,null,null,{"v":"complete"},{"v":"8"},{"v":12},{"v":1907},{"v":2},{"v":25},{"v":"1907-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26034"},null,{"v":"PENNSYLVANIA-GERMAN SOCIETY"},{"v":"SEVENTEENTH ANNUAL BANQUET"},{"v":"SOC;"},{"v":"HOTEL WALTON, PHILADELPHIA [PA]"},{"v":"FOLDER; 4.74 X 7.25;"},{"v":"ANNIVERSARY;"},{"v":"LITERARY QUOTES;"},{"v":"1907-954"},null,null,null,{"v":"Pennsylvania German Society"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1907},{"v":11},{"v":8},{"v":"1907-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26035"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; HATEL EMBLEM; 5 X 9;"},null,null,{"v":"1901-729"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":22},{"v":"1901-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26036"},null,{"v":"COLOMBO HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"149 BLEECKER ST.NY"},{"v":"BROADSIDE; 7.5 X 12.5;"},{"v":"CARTE DU JOUR"},{"v":"MENU & PRICES ALL TYPEWRITTEN;"},{"v":"1900-715"},null,null,null,{"v":"Colombo Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1900},{"v":2},{"v":3},{"v":"1900-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26037"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SHIPS AT SEA;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-916"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1901},{"v":4},{"v":14},{"v":"1901-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26039"},null,{"v":"GESANG-VEREINS"},{"v":"DINNER FOR 50TH ANIVERSARY"},{"v":"SOC;"},{"v":"KRUEGER AUDITORIUM,NEWARK[NJ]"},{"v":"CARD;6.75X4.25"},{"v":"ANNIVERSARY;"},{"v":"PRICED WINE LIST;"},{"v":"1896-230"},null,null,null,{"v":"Gesang Vereins"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":38},{"v":1896},{"v":12},{"v":3},{"v":"1896-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26041"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"BROADSIDE; COL; 4 X 7.5;"},null,null,{"v":"1901-235"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":2},{"v":1},{"v":"1901-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26044"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV."},{"v":"AT SEA"},{"v":"BROADSIDE; 4 X 6;"},null,null,{"v":"1906-816"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1906},{"v":11},{"v":12},{"v":"1906-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26045"},null,{"v":"THE PRESBYTERIAN UNION OF NEW YORK"},{"v":"ANNUAL DINNER"},{"v":"REL;"},{"v":"HOTEL SAVOY, [NEW YORK]"},{"v":"BOOKLET; COL; 5.5 X 8.25"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH; SPEECHES; MENU ON FOLDOUT SHEET; GRAY PRINT AND ORNAMENT;"},{"v":"1906-894"},null,null,null,{"v":"The Presbyterian Union Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1906},{"v":12},{"v":3},{"v":"1906-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26046"},null,{"v":"SHANLEY'S RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"383 6TH AVE.,1476 BWAY.,1212 BWAY., NY"},{"v":"FOLDER; COL; 7.5 X 12;"},{"v":"DAILY"},{"v":"COMPLETE WINE LIST ON BACK; SIMILAR MENU ON SEPARATE PAGE, NO DATE, POOR CONDITION;"},{"v":"1900-1039"},null,null,null,{"v":"Shanley's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"6"},{"v":747},{"v":1900},{"v":2},{"v":13},{"v":"1900-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26048"},null,{"v":"ADAMS HOTEL AND RESTAURANT"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"373-375 WEST STREET, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 6 X 9.25;"},null,{"v":"PRICED MENU; NOTE THAT A REGULAR DINNER IS 25 CENTS BUT THERE IS NO SPECIFIC DINNER MENU; HANDWRITTEN DATE;"},{"v":"1900-795"},null,null,null,{"v":"Adams Hotel And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":246},{"v":1900},{"v":2},{"v":7},{"v":"1900-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26049"},null,{"v":"BOARD OF TRADE OF JERSEY CITY"},{"v":"FOURTH ANNUAL DINNER"},{"v":"GOVT;"},{"v":"HOTEL WASHINGTON"},{"v":"FOLDER; 4.5 X 6;"},{"v":"SOC;"},null,{"v":"1892-023"},null,null,null,{"v":"Board Of Trade Of Jersey City"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1892},{"v":1},{"v":28},{"v":"1892-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26050"},null,{"v":"LOUISIANA BANKERS ASSOCIATION"},{"v":"DINNER"},{"v":"PROF;"},{"v":"NEW ORLEANS, LA"},{"v":"CARD; 5.25 X 8;"},{"v":"ANNIVERSARY(?);"},{"v":"CHAMPAGNE;"},{"v":"1905-312"},null,null,null,{"v":"Louisiana Bankers Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1905},{"v":4},{"v":26},{"v":"1905-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26051"},null,{"v":"FELLOWSHIP CLUB OF PHILADELPHIA"},{"v":"DINNER"},{"v":"SOC;"},{"v":"AUBERGE LAFAYETTE, PHILADELPHIA, PA"},{"v":"BROADSIDE; COL; 6 X 9;"},null,{"v":"APRICOT PAPER; FRENCH;"},{"v":"1898-335"},null,null,null,{"v":"Fellowship Club Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1898},{"v":11},{"v":23},{"v":"1898-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26053"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"SHIPS ON SEA WITH MOUNTAINS IN BACKGROUND;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-773"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1901},{"v":3},{"v":28},{"v":"1901-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26054"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"\"KONIGEN LOUISE\" AT SEA"},{"v":"BROADSIDE; ILLUS; COL; 5.5X8;"},{"v":"OTHER (DAILY MENU AT SEA);"},{"v":"GERMAN; MARITIME & CULINARY ILLUSTRATIONS;"},{"v":"1899-311"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1899},{"v":4},{"v":5},{"v":"1899-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26055"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"SHIPDECK WITH PASSANGERS;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-907"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1901},{"v":4},{"v":12},{"v":"1901-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26056"},null,{"v":"HAMBURG-AMERIKA LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"\"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS;COL; 4.5 X 7;"},{"v":"[DINNER EN ROUTE]"},{"v":"MENU IN ENGLISH & GERMAN;FULL MUSIC PROGRAM INCLUDED;"},{"v":"1897-243"},null,null,null,{"v":"Hamburg Amerika Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1897},{"v":8},{"v":6},{"v":"1897-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26057"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"CARD;ILL;COL;4,5X7"},{"v":"DAILY;"},{"v":"SHIPS AT SEA;SEPARATE ENGLISH AND GERMAN LISTING OF MENU;MUSICAL PROGRAM"},{"v":"1900-532"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1900},{"v":1},{"v":26},{"v":"1900-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26058"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ENROUTE  ABOARD SCHNELLDAMPFER (EXPRESS-STEAMER) FURST BISMARCK"},{"v":"CARD; ILLUS; 5 X 8;"},null,{"v":"ENGLISH AND GERMAN; FEMALE FIGURE, FOOD, AND SHIP;"},{"v":"1899-836"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1899},{"v":12},{"v":14},{"v":"1899-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26059"},null,{"v":"REPUBLIC HOUSE"},{"v":"EASTER SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"MILWAUKEE, WI"},{"v":"BROADSIDE; ILLUS; COL; 6X8;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"PORTRAIT OF WOMAN EMBOSSED AT TOP OF MENU;"},{"v":"1899-295"},null,null,null,{"v":"Republic House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1899},{"v":4},{"v":2},{"v":"1899-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26060"},null,{"v":"PALESTINE COMMANDERY"},{"v":"DINNER"},{"v":"MIL;"},{"v":"METROPOLITAN OPERA HOUSE"},{"v":"FOLDER; ILLUS; 4 X 6;"},null,{"v":"FLOWERS; CATERED BY LOUIS MAZZETTI;"},{"v":"1893-024"},null,null,null,{"v":"Palestine Commandery"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1892},{"v":1},{"v":28},{"v":"1892-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26061"},null,{"v":"PLANTERS HOTEL"},{"v":"WASHINGTON'S BIRTHDAY DINNER MENU"},{"v":"COMMERCIAL"},{"v":"ST. LOUIS, MO"},{"v":"FOLDER; ILLUS; COL; 6X7;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"HISTORICAL DRAWINGS ON COVER; HOTEL SEAL; PROPIETOR'S NAME LISTED;"},{"v":"1896-052"},null,null,null,{"v":"Planters Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":40},{"v":1896},{"v":2},{"v":22},{"v":"1896-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26062"},null,{"v":"THE HOLLAND SOCIETY OF NEW YORK"},{"v":"BEVERWYCH DINNER"},{"v":"SOC"},{"v":"DELAVAN HOUSE, ALBANY, N.Y."},{"v":"FOLDER; ILL; 6X9"},null,{"v":"MENU IN DUTCH WITH INSERT OF ENGLISH TRANSLATION,INSERT WITH EXPLANATION OF ILLUSTRATED FLAGS,INSERT OF INVITATION TO ? M. POST,NAME WRITTEN IN HAND,PROGRAM WITH MUSIC LISTED"},{"v":"1889-022"},null,null,null,{"v":"The Holland Society Of New York"},null,null,null,{"v":"complete"},{"v":"9"},{"v":59},{"v":1889},{"v":2},{"v":13},{"v":"1889-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26063"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DAILY LUNCH;"},{"v":"COMMERCIAL"},{"v":"KONIGIN LUISE"},{"v":"CARD;ILL;COL;5.5X8;"},null,{"v":"MENU LISTED TWICE,ONCE IN ENGLISH,ONCE IN GERMAN;POSTCARD ATTACHED TO TOP OF MENU WITH PERFORATIONS FOR DETACHING;ONE OF THREE SEPARATE MENUS,FOR LUNCH ON THE SAME DATE, THE SIMPLEST OF THE THREE;"},{"v":"1899-235"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1899},{"v":3},{"v":11},{"v":"1899-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26064"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF 2 PASSENGERS, MALE & FEMALE, CHATTING ON DECK; MUSICAL PROGRAM ON BACK;"},{"v":"1901-815"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":4},{"v":1},{"v":"1901-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26066"},null,{"v":"SHERMAN SQUARE HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 4.75X6.75;"},null,{"v":"HOTEL MONOGRAM AT TOP OF MENU;  THIS COULD POSSIBLY BE A LUNCH MENU AS COLD DISHES ARE INCLUDED;"},{"v":"1899-636"},null,null,null,{"v":"Sherman Square Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1899},{"v":10},{"v":22},{"v":"1899-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26067"},null,{"v":"THE BOSCOBEL"},{"v":"EASTER DINNER"},{"v":"COMMERCIAL"},null,{"v":"BROADSIDE; ILLUS; COL; 6.25X8;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"DECORATIVE BORDER, FLOWERS, BIRD; IN MISS BUTTOLPH'S HANDWRITING; \"ATLANTIC CITY, NJ;\""},{"v":"1896-069"},null,null,null,{"v":"The Boscobel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":61},{"v":1896},{"v":4},{"v":5},{"v":"1896-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26069"},null,{"v":"ROYAL VICTORIA HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NASSAU,BAHAMAS"},{"v":"CARD;ILLUS;COL;5X9;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-060"},null,null,null,{"v":"Royal Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1901},{"v":1},{"v":7},{"v":"1901-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26070"},null,{"v":"HOTEL ALGAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"CARD;ILLUS;COL;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-316"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1901},{"v":2},{"v":8},{"v":"1901-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26071"},null,{"v":"PSI UPSILON OF PHILADELPHIA"},{"v":"DINNER"},{"v":"GREEK LETTER (FRATERNITY OR SORORITY)"},{"v":"BELLEVUE"},{"v":"BOOKLET;ILL;6X4;"},null,{"v":"SONGS AND SPEAKERS LISTED;"},{"v":"1899-135"},null,null,null,{"v":"Psi Upsilon Of Philadelphia"},null,null,null,{"v":"complete"},{"v":"12"},{"v":14},{"v":1899},{"v":1},{"v":17},{"v":"1899-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26072"},null,{"v":"CIE GLE TRANSLANTIQUE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"ABOARD  \"LA PROVENCE\""},{"v":"BROADSHEET;ILLUS;COL;8X6;"},{"v":"DAILY;"},{"v":"ALL IN FRENCH;SKETCH OF CATHEDRAL & SHIP;"},{"v":"1906-778"},null,null,null,{"v":"Cie Gle Translantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1906},{"v":10},{"v":25},{"v":"1906-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26073"},null,{"v":"ALDINE ASSOCIATION"},{"v":"DINNER"},{"v":"SOC;"},{"v":"NEW YORK (?)"},{"v":"FOLDER; 4.5 X 7;"},{"v":"ANIV;"},{"v":"MENU TITLES 'A NIGHT OF HUMOR;'"},{"v":"1905-832"},null,null,null,{"v":"Aldine Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1905},{"v":11},{"v":11},{"v":"1905-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26074"},null,{"v":"HOTEL ST. REGIS"},{"v":"DAILY MENU, SUPPER"},{"v":"COMMERCIAL"},{"v":"NEW YORK CITY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN FRENCH AND IN ENGLISH;"},{"v":"1907-004"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":175},{"v":1907},{"v":1},{"v":1},{"v":"1907-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26075"},null,{"v":"CITY CARLTON CLUB"},{"v":"DINNER TO THE MOST HON. MARQUESS OF LANSDOWNE, K.G.,P.G., G.G.S.I., G.G.I.E., G.G.M.G."},{"v":"OTHER (LONDON CLUB);"},{"v":"LONDON, ENGLAND"},{"v":"BOOKLET; ILLUS; COL; 5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; INCLUDES VERY LAVISH WINES SERVED WITH INDIVIDUAL COURSES; TOAST LIST; DINNER TABLE PLAN ATTACHED TO INSIDE COVER OF MENU; CLUB SEAL ON COVER; RIBBON ATTACHMENT;"},{"v":"1906-345"},null,null,null,{"v":"City Carlton Club"},null,null,null,{"v":"complete"},{"v":"12"},{"v":29},{"v":1906},{"v":3},{"v":28},{"v":"1906-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26076"},null,{"v":"CITIZENS OF NASSAUI"},{"v":"DINNER FOR HIS EXCELLENCY GOVERNOR SIR AMBROSE SHEA, KCMG"},{"v":"OTHER"},{"v":"R.V.HOTEL,[NASSAU,N.P.]"},{"v":"CARD; 4.25X6.5"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"HANDWRITTEN ON BACK,ROYAL VICTORIA HOTEL,NASSAU.N.P."},{"v":"1890-055"},null,null,null,{"v":"Citizens Of Nassaui"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1890},{"v":4},{"v":10},{"v":"1890-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26077"},null,{"v":"HOTEL NETHRLAND"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"CARD; ILLUS; 7 X 11;"},null,{"v":"PRICED MENU; VERY EXTENSIVE BREAKFAST MENU; CREST; DATE NOTED BY FEB;"},{"v":"1900-181"},null,null,null,{"v":"Hotel Nethrland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":197},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26078"},null,{"v":"THE SAN FRANCISCO HOTEL MEN'S ASSOCIATION"},{"v":"FIRST ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HOTEL ST. FRANCIS"},{"v":"BOOKLET; ILLUS; 3.5X5;"},{"v":"ANNIVERSARY;"},{"v":"CHAMPAGNE LISTED; MENU IN FORM OF HOTEL REGISTER; MENU AND QUOTES THROUGHOUT; OFFICERS AND MEMBERS LISTED;"},{"v":"1908-131"},null,null,null,{"v":"The San Francisco Hotel Men's Association"},null,null,null,{"v":"complete"},{"v":"50"},{"v":20},{"v":1908},{"v":2},{"v":8},{"v":"1908-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26079"},null,{"v":"MENZIES HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"MELBOURNE, AUSTRALIA"},{"v":"BROADSIDE; 6 X 9.5;"},null,{"v":"INFORMATION WRITTEN BY FNB; MOUNTED ON CARDBOARD; AD FOR PRINCESS THEATRE;"},{"v":"1897-219"},null,null,null,{"v":"Menzies Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1897},{"v":6},{"v":8},{"v":"1897-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26080"},null,{"v":"POINT O'WOODS ASSOCIATION"},{"v":"2ND ANNUAL DINNER"},{"v":"SOC;"},{"v":"HOTEL MANHATTAN,NY"},{"v":"BROADSIDE; ILLUS. BORDER; COL; 3.5 X 7;"},{"v":"ANNUAL"},null,{"v":"1901-407"},null,null,null,{"v":"Point O'woods Association"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1901},{"v":2},{"v":18},{"v":"1901-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26081"},null,{"v":"(ABBAS II HILMI KHEDIVE OF EGYPT)"},{"v":"BUFFET [DINNER]"},null,{"v":"PALAIS D'ABDINE [CAIRO, EGYPT]"},{"v":"CARD; ILLUS; 4.75X7.25;"},null,{"v":"BRACKETED INFORMATION HANDWRITTEN ON MENU BACK;"},{"v":"1896-034"},null,null,null,{"v":"Abbas Ii Hilmi Khedive Of Egypt"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1896},{"v":2},{"v":12},{"v":"1896-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26083"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; 4.75 X 7.25;"},null,{"v":"LOGO"},{"v":"1901-186"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":1},{"v":26},{"v":"1901-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26084"},null,{"v":"THE NEW YORK STATE BANKERS ASSOCIATION"},{"v":"BANQUET"},{"v":"PROF;"},{"v":"GRAND UNION HOTEL, SARATOGA"},{"v":"BOOKLET; ILLUS; COL; 5X7;"},null,{"v":"INCLUDES WINES SERVED WITH EACH COURSE; DECORATED WITH GOLD SEAL ON COVER; MENU AND TOASTS PRINTED ON COLORED TISSUE; SILK CORD ATTACHMENT"},{"v":"1896-128"},null,null,null,{"v":"Murray Hill Hotel"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1896},{"v":6},{"v":12},{"v":"1896-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26085"},null,{"v":"ST. SAVEUR"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"BAR HARBOR [ME]"},{"v":"CARD; 4.5 X 7;"},null,{"v":"SPONSOR NOTED BY FEB;"},{"v":"1905-622"},null,null,null,{"v":"St. Saveur"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1905},{"v":8},{"v":1},{"v":"1905-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26086"},null,{"v":"WESLEYAN UNIVERSITY CLUB OF NEW YORK"},{"v":"25TH ANNUAL DINNER"},{"v":"EDUC;"},{"v":"SAVOY HOTEL, NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; COL; 4.5X6.5;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; HOTEL SEAL ON FRONT;"},{"v":"1897-345"},null,null,null,{"v":"Wesleyan University Club Of New York"},null,null,null,{"v":"under review"},{"v":"2"},{"v":21},{"v":1897},{"v":12},{"v":10},{"v":"1897-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26087"},null,{"v":"BOARD OF TRADE"},{"v":"THIRD ANNUAL DINNER"},{"v":"PROF;"},{"v":"ST. GEORGE HOTEL"},{"v":"BOOKLET; ILLUS; COL; 4 X 9.5;"},{"v":"ANNUAL"},{"v":"ALLSPEAKERS & COMMITTEE MEMBERS LISTED;"},{"v":"1899-186"},null,null,null,{"v":"Board Of Trade"},null,null,null,{"v":"complete"},{"v":"8"},{"v":14},{"v":1899},{"v":1},{"v":1},{"v":"1899-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26088"},null,{"v":"ANDERIDA LODGE 2434"},{"v":"INSTALLATION BANQUET"},{"v":"SOC;"},{"v":"QUEEN'S HOTEL, EASTBOURNE, (ENGLAND?)"},{"v":"BOOKLET; ILLUS; 4.5 X 6.5;"},{"v":"RITE;"},{"v":"MENU IN FRENCH; TOASTS; MUSIC; ILLUSTRATION OF SHIP AND MASONIC SYMBOL;"},{"v":"1906-765"},null,null,null,{"v":"Anderida Lodge 2434"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1906},{"v":10},{"v":17},{"v":"1906-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26089"},null,{"v":"GENERAL HOWARD CARROLL"},{"v":"DINNER TO THE ARTILLERY OFFICERS OF THE STATE OF NEW YORK"},{"v":"MIL;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 6X7.50;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; INCLUDES WINES SERVED WITH EACH COURSE; INCLUDES GUEST LIST; MUSIC BY THE NEW YORK ZITHER ORCHESTRA & THE INSBRUCK DOPPEL QUARTETTE;\"SILK RIBBON ATTACHMENTS;"},{"v":"1896-041"},null,null,null,{"v":"General Howard Carroll"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1896},{"v":2},{"v":15},{"v":"1896-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26091"},null,{"v":"IRVING HOUSE"},{"v":"DAILY MENU"},null,{"v":"NEW YORK CITY"},{"v":"SINGLE SHEET"},null,{"v":"DOOLITTLE, CINCINNATI, BURROUGHS, PHILADELPHIA"},{"v":"1852-002"},null,null,null,{"v":"Irving House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":190},{"v":1852},{"v":10},{"v":12},{"v":"1852-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26092"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FLA."},{"v":"FOLDER"},null,null,{"v":"1901-411"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1901},{"v":2},{"v":18},{"v":"1901-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26094"},null,{"v":"NEW YORK PUBLIC LECTURE CORPS"},{"v":"16TH ANNUAL DINNER"},{"v":"PROF;"},{"v":"ASTOR HOTEL"},{"v":"FOLDER; ILLUS;COL;4.75X6.25;"},{"v":"[RE-UNION]"},{"v":"SPEAKERS & COMMITTEE MEMBERS LISTED;"},{"v":"1906-443"},null,null,null,{"v":"New York Public Lecture Corps"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1906},{"v":5},{"v":3},{"v":"1906-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26095"},null,{"v":"CITIZENS OF CLEVELAND"},{"v":"BANQUET TO DLEGATES OF THE NATIONAL MUNICIPAL LEAGUE"},{"v":"POL;"},{"v":"THE HOLLENDEN [CLEVELAND OH?]"},{"v":"FOLDER; 5 X 6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PENCILLED NOTES SEEMINGLY FOR A SPEECH;"},{"v":"1895-0103"},null,null,null,{"v":"Citizens Of Cleveland"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1895},{"v":5},{"v":30},{"v":"1895-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26096"},null,{"v":"HOTEL MINOT"},{"v":"DAILY BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"cOR. 126TH ST. & 8TH AVENUE, [NEW YORK, NY]"},{"v":"FOLDER; 7.0X11.0; COL;"},null,{"v":"BLUE PAPER; CORRECTIONS ON PRINTED MENU IN RED PENCIL; WINE LIST;"},{"v":"1900-870"},null,null,null,{"v":"Hotel Minot"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":332},{"v":1900},{"v":2},{"v":11},{"v":"1900-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26097"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-549"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":3},{"v":3},{"v":"1901-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26098"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN LISTING;TO BE USED AS A POSTCARD;"},{"v":"1899-725"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1899},{"v":11},{"v":18},{"v":"1899-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26099"},null,{"v":"FORTY CLUB"},{"v":"ANNUAL LADIES' DINNER"},{"v":"SOC;"},{"v":"AUDITORIUM HOTEL [CHICAGO, IL]"},{"v":"BOOKLET; COLO; 7 X 8.5;"},{"v":"ANNIVERSARY;"},{"v":"MARINIS AND WINES; BOROWN COVER WITH DECORATIVE BORDER;"},{"v":"1906-415"},null,null,null,{"v":"Forty Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1906},{"v":4},{"v":27},{"v":"1906-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26100"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SCHNELLDAMPFER AUGUSTE VICTORIA"},{"v":"CARD; ILLUS; COL; 4.75 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF WOMAN IN CLASSICAL DRESS HOLDING SHIELD LETTERED H.A.P.A.G;"},{"v":"1901-554"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":3},{"v":4},{"v":"1901-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26101"},null,{"v":"HOTEL CHAMBERLIN"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"OLD POINT COMFORT,VA"},{"v":"CARD;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"HOTEL COAT OF ARMS PICTURED;"},{"v":"1899-817"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1899},{"v":12},{"v":10},{"v":"1899-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26102"},null,{"v":"OCCIDENTAL HOTEL"},{"v":"THANKSGIVING DINNER"},{"v":"COM"},{"v":"SAN FRANCISCO"},{"v":"BOOKLET; ILL; 6.5X8.5"},{"v":"SECULAR HOLIDAY"},{"v":"FASTENED AT LEFT BY RAFFIA; FRENCH MENU; ILLUSTRATION PASTED ON FRONT COVER"},{"v":"1891-120"},null,null,null,{"v":"Occidental Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":40},{"v":1891},{"v":11},{"v":26},{"v":"1891-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26103"},null,{"v":"NEW YORK ALUMNI OF SYRACUSE UNIVERSITY"},{"v":"FIFTEENTH ANNUAL REUNION AND DINNER"},{"v":"EDUC;"},{"v":"ASTOR HOTEL, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 5.6X7;"},{"v":"ANNIVERSARY;"},{"v":"DINNER COMMITTEES AND OFFICERS LISTED; FLAG AND DECORATIVE PRINTING ON COVER;"},{"v":"1906-094"},null,null,null,{"v":"New York Alumni Of Syracuse University"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1906},{"v":1},{"v":26},{"v":"1906-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26104"},null,{"v":"HOTEL MEN'S MUTUAL BENEFIT ASSOCIATION"},{"v":"COMPLIMENTARY SUPPER TO THE LADIES OF THE HOTEL MEN'S BENEFIT ASSOCIATION"},{"v":"COMMERCIAL"},{"v":"PALACE HOTEL, DENVER, [COL]"},{"v":"FOLDER; ILL; 6X7;"},{"v":"ANNIVERSARY,(FIFTEENTH ANNUAL CONVENTION);"},{"v":"WINES SERVED;"},{"v":"1894-054"},null,null,null,{"v":"Hotel Men's Mutual Benefit Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1894},{"v":5},{"v":8},{"v":"1894-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26105"},null,{"v":"SOUTHERN RAILWAY INSPECTION TRIP"},{"v":"INSPECTION TRIP, DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE WASHINGTON-ATLANTA"},{"v":"CARD/5.5 X 6.5;"},null,null,{"v":"1905-844"},null,null,null,{"v":"Southern Railway Inspection Trip"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1905},{"v":11},{"v":13},{"v":"1905-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26106"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"CARD;ILLUS;COL;5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-294"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1901},{"v":2},{"v":6},{"v":"1901-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26107"},null,{"v":"CAFE DE BORDEAUX"},{"v":"EVENING DINNER"},{"v":"COMMERCIAL"},{"v":"454-456-458 SIXTH AVENUE, NEAR 28TH STREET, NEW YORK, NY [?]"},{"v":"FOLDER; 7.0X11.125;"},null,{"v":"MENU PARTIALLY HAND WRITTEN; WHOLESALE WINE LIST;"},{"v":"1900-136"},null,null,null,{"v":"Cafe De Bordeaux"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":465},{"v":1900},{"v":1},{"v":10},{"v":"1900-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26108"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"HAUPTMAHLZEIT"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS; COL; 4.5X6.75;"},null,{"v":"GERMAN & ENGLISH; MUSIK PROGRAMM ON BACK COVER; DRAWING OF SHIP AT SEA ON COVER;"},{"v":"1901-662"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1901},{"v":3},{"v":14},{"v":"1901-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26109"},null,{"v":"HOTEL ST.REGIS"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"BROADSHEET;5X8;"},{"v":"DAILY"},{"v":"PRICES INCLUDED; MENU IN ENGLISH ON ONE SIDE & FRENCH ON REVERSE SIDE;"},{"v":"1906-131"},null,null,null,{"v":"Hotel St.Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":173},{"v":1906},{"v":2},{"v":6},{"v":"1906-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26110"},null,{"v":"OHIO SOCIETY OF NEW YORK"},{"v":"ANNUAL BANQUET"},{"v":"SOC"},{"v":"DELMONICO'S [NY]"},{"v":"CARD; ILL; 4.5X6.5"},{"v":"OTHER,[SOCIAL ORG. DINNER]"},{"v":"TICKET OF ADMISSION FOR GEO.C.CLARKE ATTACHED TO CARD,DECORATIVE ILLUSTRATION OF FRONT COVER,FRENCH"},{"v":"1886-022"},null,null,null,{"v":"Ohio Society Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1886},{"v":5},{"v":7},{"v":"1886-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26111"},null,{"v":"CLOVER CLUB OF BOSTON"},{"v":"LADIES NIGHT"},{"v":"SOC;"},{"v":"HOTEL SOMERSET, [BOSTON, MA]"},{"v":"BOOKLET; COL; ILLUS; 7.75 X 11;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED; VERSES; ILLUSTRATION OFWOMAN'S HEAD AND FLORAL BORDER;"},{"v":"1907-173"},null,null,null,{"v":"Clover Club Of Boston"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1907},{"v":2},{"v":5},{"v":"1907-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26112"},null,{"v":"HOTEL ALGAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"CARD;ILL;COL;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;EVENINGS PROGRAM NOTED;"},{"v":"1901-779"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1901},{"v":3},{"v":28},{"v":"1901-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26113"},null,{"v":"GRAND UNION"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SARATOGA SPRINGS,[NY]"},{"v":"CARD;"},null,null,{"v":"1899-510"},null,null,null,{"v":"Grand Union"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1899},{"v":7},{"v":5},{"v":"1899-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26114"},null,{"v":"HOTEL IMPERIAL"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"BROADWAY AT 32ND STREET, NEW YORK, NY"},{"v":"FOLDER; 6.5X10;"},null,{"v":"PRICED WINE LIST; DATE NOTED BY FEB;"},{"v":"1905-463"},null,null,null,{"v":"Hotel Imperial"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":467},{"v":1905},{"v":6},{"v":15},{"v":"1905-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26116"},null,{"v":"ORGANIZADORES: GRAL. PEDRO E. BETANCOURT AND DR. ABDON TREMOLS"},{"v":"BANQUETE EN HONOR DEL GENERAL DOMINGO MENDEZ CAPOTE, VICEPRESIDENTE ELECTO DE LA REPUBLICA DE CUBA"},{"v":"GOVT;"},{"v":"HABANA, CUBA"},{"v":"FOLDER; ILLUS; COL; 3.6X6.6;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH; INCLUDES WINE LIST; INCLUDES VERY LONG LIST OF COMENSALES; PROGRAMA DEL CONCIERTO QUE SE EJECUTARA DURANTE EL BANQUETE; PHOTOGRAPH OF GEN. MENDEZ CAPOTE ON COVER; DECORATIVE VINES, FLAGS, BORDERS;"},{"v":"1906-347"},null,null,null,{"v":"Organizadores: Gral. Pedro E. Betancourt And Dr. Abdon Tremols"},null,null,null,{"v":"complete"},{"v":"5"},{"v":16},{"v":1906},{"v":3},{"v":31},{"v":"1906-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26117"},null,{"v":"PENNSYLVANIA RAILROAD"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"THE ADMIRALTY SPECIAL, CHICAGO TO NEW YORK"},{"v":"BROADSIDE; ILLUS; 5.25X7.5;"},null,{"v":"ILLUSTRATION OF TRAIN & STEAMSHIP"},{"v":"1893-067"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1893},{"v":5},{"v":8},{"v":"1893-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26118"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"FOLDER; ILLUS; COL; 4.5X7;"},null,{"v":"HOTEL SEAL ON COVER;"},{"v":"1901-658"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1901},{"v":3},{"v":14},{"v":"1901-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26119"},null,{"v":"UNION CLUB"},{"v":"OPERA SUPPER"},{"v":"PROF;"},{"v":"UNION CLUB"},{"v":"BROADSIDE; ILLUS; 4 X 6.25;"},{"v":"[MUSICAL CELEBRATION]"},null,{"v":"1899-606"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13}]}
{"starred":false,"flagged":false,"cells":[{"v":"26121"},null,{"v":"SAINT NICHOLAS SOCIETY"},{"v":"PAAS FESTIVAL"},{"v":"SOC;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"BROADSIDE; ILLUS; 4.5X7;"},null,{"v":"DRAWING ON FRONT OF MENU;"},{"v":"1896-072"},null,null,null,{"v":"Saint Nicholas Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1896},{"v":4},{"v":6},{"v":"1896-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26123"},null,{"v":"SILK BOWLING LEAGUE"},{"v":"2ND ANNUAL BANQUET"},{"v":"SOC;"},{"v":"SHANLEY'S, NY"},{"v":"FOLDER; ILLUS; COL; 5X11;"},{"v":"ANNUAL;"},{"v":"EACH COURSE FOLLOWED BY A QUOTATION;OFFICERS,DELEGATES & GUESTS LISTED;SONGS INCLUDED;"},{"v":"1905-321"},null,null,null,{"v":"Silk Bowling League"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1905},{"v":4},{"v":29},{"v":"1905-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26124"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIESLAND"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"HANDWRITTEN; ILLUSTRATION IN BLUE-GREEN OF SAILBOATS AND GULLS;"},{"v":"1900-066"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1900},{"v":1},{"v":7},{"v":"1900-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26125"},null,{"v":"LAKEWOOD COUNTRY CLUB"},{"v":"REOPENING OF CLUB"},{"v":"SOC;"},{"v":"LAKEWOOD, NJ"},{"v":"CARD; ILLUS; 4.5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"NEWPAPER CLIPPING ABOUT GOLF FROM MEW YORK HERALD 1899/11/11 ATTACHED;"},{"v":"1899-791"},null,null,null,{"v":"Lakewood Country Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1899},{"v":11},{"v":11},{"v":"1899-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26126"},null,{"v":"ST. CHARLES HOTEL"},{"v":"NEW YEAR'S DINNER"},{"v":"COMMERCIAL"},{"v":"NEW ORLEANS, LA"},{"v":"FOLDER; COL; 5.25X7.5;"},{"v":"SECULAR HOLIDAY;"},{"v":"MUSICAL PROGRAM LISTED; AMUSEMENTS AT VARIOUS THEATRES LISTED; PRINTED ON AUQAMARINE STOCK;"},{"v":"1908-007"},null,null,null,{"v":"St. Charles Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1908},{"v":1},{"v":1},{"v":"1908-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26127"},null,{"v":"COLONIAL HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"CLEVELAND,OHIO"},{"v":"BROADSIDE; HOTEL EMBLEM; COL; 3.5 X 9;"},null,null,{"v":"1901-131"},null,null,null,{"v":"Colonial Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1901},{"v":1},{"v":20},{"v":"1901-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26128"},null,{"v":"THE HARVARD ADVOCATE"},{"v":"THE TWENTIETH ANNUAL DINNER"},{"v":"EDUC"},{"v":"PARKER HOUSE,[MASS]"},{"v":"FOLDER;5.5X6.75"},{"v":"OTHER,UNIVERSITY PAPER ANNUAL DINNER"},{"v":"MENU CARD CALLED SPECIAL EDITION OF THE HARVARD ADVOCATE,ITEMS PRINTED AS IF AN ACTUAL PUBLICATION"},{"v":"1886-024"},null,null,null,{"v":"The Harvard Advocate"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1886},{"v":5},{"v":11},{"v":"1886-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26129"},null,{"v":"LAFAYETTE PLACE RESTAURANT & CAFE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"16 LAFAYETTE PLACE [NY]"},{"v":"FOLDER; COL; 5.5 X 9.5;"},{"v":"DAILY"},{"v":"HANDWRITTEN LIST OF SPECIALS ON SEPARATE PAGE; WINE LIST ON BACK;"},{"v":"1900-810"},null,null,null,{"v":"Lafayette Place Restaurant & Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":156},{"v":1900},{"v":2},{"v":8},{"v":"1900-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26131"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"MITTAGESSEN"},{"v":"NAV;"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5,25X8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP; ILLUSTRATION OF LINER AT SEA;"},{"v":"1906-598"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1906},{"v":7},{"v":21},{"v":"1906-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26132"},null,{"v":"POLAND SPRING HOUSE"},{"v":"SUNDAY MENU"},{"v":"COM"},{"v":"SOUTH POLAND, ME"},{"v":"FOLDER; ILL; 5X7"},null,{"v":"TWO COPIES; BUSINESS CARD ATTACHED TO FRONT COVER,COPY 1 IN BLUE, COPY 2 IN BUFF"},{"v":"1891-105"},null,null,null,{"v":"Poland Spring House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1891},{"v":10},{"v":4},{"v":"1891-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26134"},null,{"v":"FLOCKING OF THE CROWS"},{"v":"NINTH ANNUAL-IN HONOR OF CROW CHARLTON"},{"v":"SOCIAL"},{"v":"HOTEL BELLEVUE"},{"v":"FOLDER;ILLUS;5 X 6.5;"},{"v":"DINNER"},null,{"v":"1896-110"},null,null,null,{"v":"Flocking Of The Crows"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1896},{"v":5},{"v":9},{"v":"1896-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26135"},null,{"v":"CIGAR MANUFACTURERS"},{"v":"DINNER"},{"v":"PROF;"},{"v":"DELMONICO'S NY"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 7;"},{"v":"ANNUAL;"},{"v":"MENU IN FRENCH; MUSICAL PROGRAM INCLUDED; PHOTOGRAPH OF EACH SPEAKER;& COMMITTEE MEMBERS;"},{"v":"1899-194"},null,null,null,{"v":"Cigar Manufacturers"},null,null,null,{"v":"complete"},{"v":"32"},{"v":23},{"v":1899},{"v":2},{"v":21},{"v":"1899-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26136"},null,{"v":"WINDSOR HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK,NY"},{"v":"CARD;"},{"v":"PATRIOTIC HOLIDAY;"},{"v":"CLOTH FLAG PASTED ON MENU;"},{"v":"1896-141"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1896},{"v":7},{"v":4},{"v":"1896-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26137"},null,{"v":"ASTOR HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"FOLDER; ILLUS; 7 X 11;"},null,{"v":"PRICED MENU; PRICED WINE LIST; DRAWING OFHOTEL ON COVER;"},{"v":"1899-861"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":56},{"v":1899},{"v":12},{"v":24},{"v":"1899-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26138"},null,{"v":"HOTEL ST. REGIS"},{"v":"DAILY MENU, DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK CITY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN FRENCH AND IN ENGLISH;"},{"v":"1907-003"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":182},{"v":1907},{"v":1},{"v":1},{"v":"1907-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26140"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"EN ROUTE ABOARD SS FRIESLAND"},{"v":"CARD; ILLUS; COL; 5 X 8;"},null,{"v":"HANDWRITTEN; ILLUSTRATION IN RED OF GARLAND OF COOKING UTENSILS;"},{"v":"1900-070"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1900},{"v":1},{"v":8},{"v":"1900-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26141"},null,{"v":"BENEVOLENT & PROTECTIVE ORDER OF ELKS - NEW DAWN LODGE NO. 25"},{"v":"DEDICATION BANQUET"},{"v":"SOC;"},{"v":"ELKS CLUB,  NEW HAVEN, CONN."},{"v":"BOOKLET;ILLUS; COL; 5X7.75;"},{"v":"[DEDICATION]"},{"v":"WINES LISTED; SPEAKERS INCLUDED; SEVERAL PAGES OF SONGS;"},{"v":"1906-248"},null,null,null,{"v":"Benevolent & Protective Order Of Elks   New Dawn Lodge No. 25"},null,null,null,{"v":"complete"},{"v":"30"},{"v":23},{"v":1906},{"v":2},{"v":26},{"v":"1906-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26142"},null,{"v":"PRINCESS HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BERMUDA"},{"v":"BOOKLET; ILLUS; COL; 4.5X6.5;"},null,{"v":"TABLE D'HOTE MENU; ILLUSTRATION OF OYSTER & FORK ON COVER;"},{"v":"1900-2271"},null,null,null,{"v":"Princess Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":71},{"v":1900},{"v":3},{"v":4},{"v":"1900-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26143"},null,{"v":"MARINE SOCIETY OF NY"},{"v":"ANNIVERSARY"},{"v":"SOCIAL"},{"v":"[NY]"},{"v":"FOLDER;ILLUS; 3.75 X 5.5;"},{"v":"DINNER"},{"v":"MENU IN FRENCH;"},{"v":"1886-0002"},null,null,null,{"v":"Marine Society Of Ny"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1886},{"v":1},{"v":11},{"v":"1886-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26144"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"CARD;ILLUS;COL;5X8;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;BOXOM WOMEN HOLDING SHIELD SURROUNDED BY FOOD;MENU IN GERMAN AND ENGLISH"},{"v":"1901-319"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1901},{"v":1},{"v":9},{"v":"1901-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26145"},null,{"v":"MINISTERE DES AFFAIRES ETRANGERESD"},{"v":"DINNER (SIGNOR TITONI)"},{"v":"GOVT(?);"},{"v":"PALAZZO DELLA CONSULTA, ITALY"},{"v":"FOLDER; 3.25 X 4.5;"},{"v":"COMPL(?);"},{"v":"WINES LISTED; MENU IN FRENCH; CREST;"},{"v":"1905-830"},null,null,null,{"v":"Ministere Des Affaires Etrangeresd"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1905},{"v":11},{"v":11},{"v":"1905-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26146"},null,{"v":"?"},{"v":"DINNER"},null,{"v":"HOTEL FLANDERS,[PHILADELPHIA,PA?]"},{"v":"CARD;4X6;"},null,{"v":"MONOGRAM R ON UPPER LEFT;FRENCH MENU;WINES;PHILADELPHIA HANDWRITTEN;"},{"v":"1901-072"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1901},{"v":1},{"v":9},{"v":"1901-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26147"},null,{"v":"GEISER GRAND HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"BAKER CITY; OR"},{"v":"FOLDER; ILLUS; COL 5.5 X 7.25;"},null,{"v":"GRAY STOCK; ILLUSTRATION OF HOTEL"},{"v":"1905-613"},null,null,null,{"v":"Geiser Grand Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":52},{"v":1905},{"v":7},{"v":30},{"v":"1905-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26148"},null,{"v":"FRIENDS OF MR. W. BUNDY COLE"},{"v":"DINNER"},null,{"v":"THE AMERICAN CLUB, CITY OF MEXICO"},{"v":"FOLDER; ILLUS; COL; 3X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITH COURSE; MENU IN COMBINATION OF FRENCH AND ENGLISH; \"CITY OF MEXICO\" NOTED BY FEB ON COVER;"},{"v":"1905-716"},null,null,null,{"v":"Friends Of Mr. W. Bundy Cole"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1905},{"v":9},{"v":27},{"v":"1905-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26149"},null,{"v":"USTION FRATERNITY VERTEBRA C"},{"v":"ANNUAL DINNER"},{"v":"SOC;"},{"v":"FOREST CITY HOUSE"},{"v":"BOOKLET;ILL;COL;5.5X6.25;"},{"v":"ANNIVERSARY;"},{"v":"WITTY TOASTS;NAMES LISTED;"},{"v":"1897-093"},null,null,null,{"v":"Ustion Fraternity Vertebra C"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1897},{"v":3},{"v":19},{"v":"1897-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26150"},null,{"v":"NATIONAL DEMOCRATIC CLUB BOARD OF GOVERNORS"},{"v":"DINNER TO M. WARLEY PLATZEK IN HONOR OF HIS ELECTION AS A JUSTICE OF THE SUPREME COURT"},{"v":"POLIT;"},null,{"v":"BOOKLET; ILLUS; 6.5 X 9;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS ANDWINES LISTED; PHOTO OF M. WARLEY PLATZEK"},{"v":"1906-851"},null,null,null,{"v":"National Democratic Club Board Of Governors"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1906},{"v":11},{"v":22},{"v":"1906-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26151"},null,{"v":"ST. NICHOLAS HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"WASHINGTON PLACE AND MERCER STREET, [NY]"},{"v":"FOLDER; 7 X 11;"},null,{"v":"PRICED MENU AND WINE LIST; NOTE THAT FUNISHED ROOMS ARE AVAILABLE FOR FAMILIES OR GENTLEMEN;"},{"v":"1900-445"},null,null,null,{"v":"St. Nicholas Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":343},{"v":1900},{"v":1},{"v":22},{"v":"1900-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26152"},null,{"v":"FLATIRON RESAURANT AND CAFE"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"BROADWAY AND 23RD STREET, NY"},{"v":"CARD; 3 X 11;"},null,{"v":"PRICED MENU;"},{"v":"1906-976"},null,null,null,{"v":"Flatiron Resaurant And Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":95},{"v":1906},{"v":12},{"v":20},{"v":"1906-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26153"},null,{"v":"BROOKLYN BAPTIST SOCIAL UNION"},{"v":"DINNER"},{"v":"RELIG;"},{"v":"MANHATTAN BEACH HOTEL,[BROOKLYN, N.Y.]"},{"v":"CARD;5X7.5"},null,null,{"v":"1896-132"},null,null,null,{"v":"Brooklyn Baptist Social Union"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1896},{"v":6},{"v":18},{"v":"1896-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26154"},null,{"v":"PLACE VIGER HOTEL"},{"v":"SOUVENIR MENU"},{"v":"COMMERCIAL"},{"v":"MONTREAL, CANADA"},{"v":"BOOKLET; ILLUS; COL; 6X8;"},{"v":"OTHER (SOUVENIR OF OPENING OF HOTEL);"},{"v":"DRAWING OF HOTEL INCLUDED; ALSO DETAILED DESCRIPTION OF NEW HOTEL & FACILITIES INCLUDED;"},{"v":"1898-255"},null,null,null,{"v":"Place Viger Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1898},{"v":9},{"v":15},{"v":"1898-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26155"},null,{"v":"EPITAUX'S RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"LONDON, ENGLAND"},{"v":"BROADSIDE; ILLUS; 5.5 X 8.5;"},{"v":"[DAILY]"},{"v":"ALL WINES LISTED; MENU IN FRENCH;"},{"v":"1898-305"},null,null,null,{"v":"Epitaux's Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1898},{"v":11},{"v":11},{"v":"1898-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26156"},null,{"v":"ALCAZAR HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"ST.AUGUSTINE,FLA."},{"v":"BROADSIDE; HOTEL EMBLEM; 5 X 9;"},null,null,{"v":"1901-724"},null,null,null,{"v":"Alcazar Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":21},{"v":"1901-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26157"},null,{"v":"GOVERNORS OF THE QUEEN CITY CLUB"},{"v":"FIFTEENTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"QUEEN CITY CLUB CINCINNATI OH"},{"v":"CARD; 6.5 X 9;"},{"v":"OTHER (COMMEMORATIVE?)"},{"v":"FRENCH; WINES;"},{"v":"1892-015"},null,null,null,{"v":"Governors Of The Queen City Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1892},{"v":1},{"v":19},{"v":"1892-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26158"},null,{"v":"RED STAR LINE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS FRIESLAND"},{"v":"CARD;ILL;COL;5X8;"},{"v":"DAILY;"},{"v":"HANDWRITTEN MENU DUPLICATED BY SOME MECHANICAL PROCESS;DECORATION OF FOOD AND UTENSILS;NAKED CHILD WITH BIBB SEATED AND EATING;"},{"v":"1900-530"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1900},{"v":1},{"v":26},{"v":"1900-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26159"},null,{"v":"DOBBELTSKRUE POSTDAMPSKIBET"},{"v":"MIDDAG/DINNER"},{"v":"COMMERCIAL"},{"v":"ON BOARD \"C.F. TIETGEN\""},{"v":"FOLDER; ILLUS; COL; 4X6.25;"},null,{"v":"MENU IN SWEDISH AND ENGLISH; MUSIKPROGRAM ON BACK COVER; SHIPPING SEAL AND FLAGS ON COVER;"},{"v":"1906-951"},null,null,null,{"v":"Dobbeltskrue Postdampskibet"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1906},{"v":12},{"v":17},{"v":"1906-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26161"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.5;"},{"v":"DAILY;"},{"v":"SHIP AT SEA;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-904"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":82},{"v":1901},{"v":4},{"v":12},{"v":"1901-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26162"},null,{"v":"HOLLAND SOCIETY"},{"v":"THIRD ANNUAL DINNER"},{"v":"SOCIAL"},{"v":"HOTEL BRUNSWICK,NY"},{"v":"FOLDER;ILLUS; 7 X 11;"},{"v":"COMPL."},{"v":"MENU IN ENGLISH & FRENCH;LIST OF OFFICERS;"},{"v":"1888-003"},null,null,null,{"v":"Holland Society"},null,null,null,{"v":"under review"},{"v":"5"},{"v":90},{"v":1888},{"v":1},{"v":10},{"v":"1888-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26163"},null,{"v":"MERCHANTS CENTRAL CLUB"},{"v":"?"},{"v":"SOC"},{"v":"NEW YORK"},{"v":"CARD; ILL; 4.75X7"},null,{"v":"MENU IN FRENCH, HANDWRITTEN ADDRESS 487 BWAY.NEW YORK ON BOTTOM OF CARD"},{"v":"1889-082"},null,null,null,{"v":"Merchants Central Club"},null,null,null,{"v":"under review"},{"v":"2"},{"v":22},{"v":1889},{"v":11},{"v":2},{"v":"1889-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26164"},null,{"v":"SOUTHERN RAILWAY"},{"v":"INSPECTION TRIP - LUNCHEON"},{"v":"COMMERCIAL"},{"v":"EN ROUTE, DANVILLE - WASHINGTON"},{"v":"CARD; ILLUS; 5.6X6.6;"},null,{"v":"DECORATIVE WREATH AROUND TITLE;"},{"v":"1905-873"},null,null,null,{"v":"Southern Railway"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1905},{"v":11},{"v":18},{"v":"1905-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26165"},null,{"v":"ROYAL ORDER OF SCOTLAND"},{"v":"ANNUAL DINNER"},{"v":"PAT;"},{"v":"GRAND HOTEL, [CINCINNATI, OH]"},{"v":"FOLDER; ILLUS; COL; 4.5X.6.5;"},{"v":"ANNIVERSARY;"},{"v":"LISTS WINES SERVED WITH INDIVIDUAL COURSES; [LOCATION DATA SUPPLIED BY FNB];"},{"v":"1898-262"},null,null,null,{"v":"Royal Order Of Scotland"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1898},{"v":9},{"v":19},{"v":"1898-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26166"},null,{"v":"NEW YORK PRESS CLUB"},{"v":"28TH ANNUAL DINNER"},{"v":"PROF;"},{"v":"DELMONICO'S,[NEW YORK,NY?]"},{"v":"FOLDER;ILL;COL;5.5X8.5;"},{"v":"ANNIVERSARY;"},{"v":"COOKS HOLDING STEAMING COVERED DISH;NAMES;MUSICAL PROGRAM;FRENCH MENU;WINES;SEPARATE SEATING LIST;"},{"v":"1901-967"},null,null,null,{"v":"New York Press Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1901},{"v":4},{"v":20},{"v":"1901-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26167"},null,{"v":"CAFETERIA - LUNCH"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"57 BROAD ST., NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 6X9.5;"},{"v":"OTHER (DAILY RESTAURANT MENU);"},{"v":"DAILY SPECIALS HANDWRITTEN IN LAVENDAR INK; SKETCH OF COUPLE SHAKING HANDS; DECORATIVE BORDERS, MOOSE ON BACK COVER;"},{"v":"1900-642"},null,null,null,{"v":"Cafeteria   Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":115},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26168"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"ZWEITES FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"SCHNELLDAMPFER \"AUGUSTE VICTORIA\""},{"v":"CARD; ILLUS; COL; 5X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF STEAMER, GODDESS OF FOOD, DECORATIVE VINES & FRUITS;"},{"v":"1901-664"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1901},{"v":3},{"v":14},{"v":"1901-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26169"},null,{"v":"WASH.CHAPTER OF THE ORDER OF UNITED AMERICANS"},{"v":"ANNUAL DINNER"},{"v":"PATR;"},{"v":"LYONS REST.259 BOWERY, NY"},{"v":"BOOKLET ILLUS;4.5X7;"},{"v":"159NTH ANNIVERSARY DINNER-WASHINGTON'S BIRTHDAY"},null,{"v":"1891-024"},null,null,null,{"v":"Wash.Chapter Of The Order Of United Americans"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1891},{"v":2},{"v":23},{"v":"1891-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26170"},null,{"v":"EMPIRE STATE SOCIETY OF SONS OF THE AMERICAN REVOLUTION"},{"v":"DINNER"},{"v":"PATR;"},{"v":"[DELMONICO'S,NEW YORK NY]"},{"v":"BOOKLET;ILL;COL;5.25X8.25;"},{"v":"ANNIVERSARY;"},{"v":"MENU IN FRENCH;TREATY BEING CELEBRATION REPRODUCED;PHOTOGRAPH OF TABLE ON WHICH THE TREATY WAS SIGNED;GUESTS AND OFFICERS LISTED;SEPARATE CARD WITH VARIOUS CHAMPAGNES OFFERED FOR SALE;"},{"v":"1897-038"},null,null,null,{"v":"Empire State Society Of Sons Of The American Revolution"},null,null,null,{"v":"complete"},{"v":"24"},{"v":22},{"v":1897},{"v":2},{"v":6},{"v":"1897-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26171"},null,{"v":"GEISER GRAND HOTEL"},{"v":"SUNDAY DINNER"},{"v":"COMMERCIAL"},{"v":"BAKER CITY,OREGON"},{"v":"FOLDER;ILLUS;COL; 5.25X7.25;"},null,null,{"v":"1905-577"},null,null,null,{"v":"Geiser Grand Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1905},{"v":7},{"v":15},{"v":"1905-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26173"},null,{"v":"PENNSYLVANIA RAILROAD"},{"v":"DINNER"},{"v":"COM."},{"v":"PRESIDENTIAL TRAIN NY TO DC"},{"v":"FOLDER; COL; 5X5.25;"},null,{"v":"GOLD EMBOSSED; PRESIDENT HARRISON WRITTEN ON BACK;"},{"v":"1889-045"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"4"},{"v":52},{"v":1889},{"v":5},{"v":1},{"v":"1889-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26175"},null,{"v":"THE PORTLAND HOTEL"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"WASHINGTON, DC"},{"v":"FOLDER; ILLUS; COL; 5X7;"},null,{"v":"COVER ILLUSTRATED WITH PAINTED TURKEYS;"},{"v":"1905-932"},null,null,null,{"v":"The Portland Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1905},{"v":11},{"v":30},{"v":"1905-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26176"},null,{"v":"ROANOKE ASSOCIATES"},{"v":"[DINNER] ANNIVERSARY OF THE BATTLE OF ROANOKE ISLAND"},{"v":"PATR;"},{"v":"HOTEL BRUNSWICK, NEW YORK"},{"v":"BOOKLET;ILLUS;6X9;"},{"v":"OTHER (BATTLE ANNIVERSARY);"},{"v":"ELABORATE COVER; COURSES LISTED ON SEPARATE PAGES WITH ILLUSTRATIONS OF BATTLES, MAP, ETC;PROGRAM AND COMMITTEE MEMBERS ITEMIZED;"},{"v":"1896-030"},null,null,null,{"v":"Roanoke Associates"},null,null,null,{"v":"complete"},{"v":"12"},{"v":30},{"v":1896},{"v":2},{"v":10},{"v":"1896-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26177"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"EXPRESS-STEAMER FURST BISMARCK DINNER"},{"v":"COMMERCIAL"},{"v":"EN ROUTE"},{"v":"FOLDER; ILLUS; COL; 4.5 X 7;"},null,{"v":"MENU IN GERMAN & ENGLISH; ILLUSTRATION OF CONSTANTINOPEL ON COVER; MUSICAL PROGRAM INCLUDED;"},{"v":"1897-086"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1897},{"v":3},{"v":8},{"v":"1897-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26178"},null,{"v":"CHENANGO COUNTY SOCIETY OF THE CITY OF NEW YORK"},{"v":"FIFTH ANNUAL DINNER"},{"v":"SOC;"},{"v":"ASTOR HOTEL, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 5X7.6;"},{"v":"ANNIVERSARY;"},{"v":"EACH MENU ITEM AND EACH TOAST ENTRY FOLLOWED BY LITERARY QUOTATION; SONGS; OFFICERS AND COMMITTEE LISTED; SOCIETY SEAL ON BACK COVER; DECORATIVE WREATH; YARN ATTACHMENT;"},{"v":"1906-084"},null,null,null,{"v":"Chenango County Society Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1906},{"v":1},{"v":24},{"v":"1906-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26180"},null,{"v":"R.M.S.MAJESTIC"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},null,{"v":"CARD;ILL;COL;3.25X5;"},{"v":"DAILY;"},null,{"v":"1899-485"},null,null,null,{"v":"R.M.S.Majestic"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1899},{"v":7},{"v":2},{"v":"1899-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26181"},null,{"v":"THE HOLLAND SOCIETY OF NEW YORK"},{"v":"DINNER TO THE COMMANDER & OFFICERS OF ROYAL NETHERLAND'S VAN SPEYK"},{"v":"PAT;"},{"v":"FORT ORANGE CLUB, ALBANY, NY"},{"v":"FOLDER; ILLUS; 4.25X8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; SEAL OF SOCIETY ON BACK COVER; INCLUDES NAMES OF OFFICERS"},{"v":"1893-068"},null,null,null,{"v":"The Holland Society Of New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":29},{"v":1893},{"v":5},{"v":9},{"v":"1893-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26182"},null,{"v":"THE ANNEX"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"114 WEST FOURTEENTH STREET, NEW YORK"},{"v":"FOLDER; 6.25 X 9.5;"},null,{"v":"PRICED MENU; MENU HANDWRITTEN;"},{"v":"1906-407"},null,null,null,{"v":"The Annex"},null,null,null,{"v":"complete"},{"v":"4"},{"v":67},{"v":1906},{"v":4},{"v":24},{"v":"1906-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26183"},null,{"v":"GATTI'S ADELPHI RESTAURANT"},{"v":"DAILY MENU"},{"v":"COM"},{"v":"THE ADELPHI THEATRE RESTAURANT, (LONDON, ENGLAND)"},{"v":"FOLDER; ILL; 5X8"},null,{"v":"ILLUSTRATED INTERIOR OF ROYAL ADELPLHI THEATRE BOXES; DRAWING OF BUILDINGS ON THE STRAND WITH NUMBERS 436 AND 409-10 IDENTIFIED; DAY\"S MENU SEPARATED FROM STANDARD ITEMS"},{"v":"1892-095"},null,null,null,{"v":"Gatti's Adelphi Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":128},{"v":1892},{"v":7},{"v":20},{"v":"1892-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26184"},null,{"v":"ST. REGIS HOTEL"},{"v":"DEJEUNER FOURCHETTE/LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"FRENCH AND ENGLISH A LA CARTE MENU;"},{"v":"1905-785"},null,null,null,{"v":"St. Regis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":198},{"v":1905},{"v":10},{"v":24},{"v":"1905-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26186"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER; 4.5X7.0; ILLUS; COL;"},null,{"v":"COVER ILLUS STEAMSHIP; CONCERT PROGRAM ON REAR COVER;"},{"v":"1900-621"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1900},{"v":1},{"v":31},{"v":"1900-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26188"},null,{"v":"AU LION D'OR"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"CARD;6X9.25;"},{"v":"DAILY;"},{"v":"TABLE D'HOTE LUNCH AND DINNER SERVED WITH WINE;SEPARATE WINE LIST;MENU ENTRIES BY HAND ON PRINTED CARD;"},{"v":"1900-359"},null,null,null,{"v":"Au Lion D'or"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":103},{"v":1900},{"v":1},{"v":17},{"v":"1900-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26189"},null,{"v":"CLOVER CLUB"},{"v":"DINNER TO GOVERNOR-ELECT EDWIN S. STUART"},{"v":"SOC;"},{"v":"HOTEL BELLEVUE-STRATFORD [PHILADELPHIA, PA]"},{"v":"BOOKLET; COL; ILLUS; 8 X 11;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"COCKTAILS AND WINES LISTED; PHOTO OF EDWIN S. STUART; WREATH OF CLOVER; PICTURE OF JUG; LIST OF MEMBERS;"},{"v":"1906-852"},null,null,null,{"v":"Clover Club"},null,null,null,{"v":"complete"},{"v":"20"},{"v":22},{"v":1906},{"v":11},{"v":22},{"v":"1906-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26190"},null,{"v":"ARION SOCIETY"},{"v":"LUNCHEON"},{"v":"PROF(?);"},{"v":"PENNSYLVANIA RAILROAD DINING CARS EN ROUTE NEW YORK TO CHICAGO"},{"v":"CARD;4.5 X.6.5;"},null,{"v":"INFORMATION ABOUT THE EVENT HADWRITTEN;"},{"v":"1899-539"},null,null,null,{"v":"Arion Society"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1899},{"v":8},{"v":1},{"v":"1899-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26191"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"POSTDAMFER GRAF WALDERSEE"},{"v":"BROADSHEET; 6.75X9.0; ILLUS; COLOR;"},null,{"v":"ILLUS, UPPER/HARBOR; LOWER/STEAMSHIP; CONCERT PROGRAMM LISTED;"},{"v":"1900-747"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":2},{"v":5},{"v":"1900-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26193"},null,{"v":"THE STANLEY CLUB"},{"v":"BANQUET FOR L. PASTEUR"},{"v":"SOC"},{"v":"HOTEL CONTINENTAL,[PARIS]"},{"v":"FOLDER;4.5X7"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"HANDWRITTEN NOTE BY CAPT. NATHAN APPLETON POSSIBLY REGARDING THE INVITATION,FRENCH, MUSICAL PROGRAM LISTED"},{"v":"1886-021"},null,null,null,{"v":"The Stanley Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1886},{"v":4},{"v":14},{"v":"1886-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26194"},null,{"v":"ROYAL PALM HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"MIAMI BISCAYNE BAY, FL"},{"v":"CARD; ILLUS; COL; 4.5X8.75;"},null,{"v":"HOTEL SEAL AT TOP OF MENU; FISH GLOSSARY ON BACK OF MENU;"},{"v":"1901-507"},null,null,null,{"v":"Royal Palm Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":70},{"v":1901},{"v":2},{"v":26},{"v":"1901-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26195"},null,{"v":"CAFETERIA - LUNCH"},{"v":"BILL OF FARE"},{"v":"COMMERCIAL"},{"v":"57 BROAD ST. NY"},{"v":"FOLDER;ILLUS;6 X 9.5;"},{"v":"DAILY"},{"v":"A PAGE OF SEPARATE DISHES HANDWRITTEN;"},{"v":"1900-377"},null,null,null,{"v":"Cafeteria   Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":100},{"v":1900},{"v":1},{"v":18},{"v":"1900-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26196"},null,{"v":"HOTEL BALTIMORE"},{"v":"LUNCH"},{"v":"COMMERCIAL"},null,{"v":"CARD;4X5.75;"},null,{"v":"PRICED ITEMS;POTATOES,BREAD AND BUTTER FREE WITH MEAT OR FISH ORDERS;"},{"v":"1899-515"},null,null,null,{"v":"Hotel Baltimore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":40},{"v":1899},{"v":7},{"v":8},{"v":"1899-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26197"},null,{"v":"PONCE DE LEON HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST. AUGUSTINE, FL"},{"v":"CARD; ILLUS; COL; 3.75X7.25;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-160"},null,null,null,{"v":"Ponce De Leon Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1901},{"v":1},{"v":23},{"v":"1901-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26198"},null,{"v":"KING HAAKON VII"},{"v":"CORONATION SUPPER FOR 800"},{"v":"GOVT;"},{"v":"TRONDHJEM (NOWAY?)"},{"v":"CARD; 3.5 X 6.75;"},{"v":"OTHER (SOC);"},{"v":"MENU IN FRENCH; SPONSOR AND EVENT NOTED BY FEB;"},{"v":"1906-541"},null,null,null,{"v":"King Haakon Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1906},{"v":6},{"v":24},{"v":"1906-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26199"},null,{"v":"THE BROOKLYN LEAGUE"},{"v":"NINTH ANNUAL MEETING AND BANQUET"},{"v":"SOC;"},{"v":"THE UNION LEAGUE CLUB"},{"v":"FOLDER; 5.5X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED WITH COURSE; TOASTS AND NOMINEES FOR THE EXECUTIVE COMMITTEE FOR THE ENSUING YEAR LISTED; COVER DECORATED WITH EMBOSSED FLOWERS;"},{"v":"1907-338"},null,null,null,{"v":"The Brooklyn League"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1907},{"v":4},{"v":1},{"v":"1907-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26200"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"MITTAGESSEN"},{"v":"COMMERCIAL"},{"v":"AN BORD DER \"AMERIKA\""},{"v":"CARD; ILLUS; COL; 5.5 X 8.75;"},null,{"v":"TABLE D'HOTE MENU IN GERMAN AND ENGLISH; ONE IN A SERIES OF MENUS OF SEVERAL DIFFERENT PASSENGER CLASSES FOR THIS SHIP;SEVERAL ILLUSTRATIONS OF SHIPS;"},{"v":"1906-640"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1906},{"v":7},{"v":26},{"v":"1906-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26201"},null,{"v":"U.S.S. LOUISIANA"},{"v":"DAILY MENU"},{"v":"NAV;"},{"v":"AT SEA"},{"v":"BROADSIDE; 4 X 6;"},null,null,{"v":"1906-859"},null,null,null,{"v":"U.S.S. Louisiana"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1906},{"v":11},{"v":26},{"v":"1906-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26202"},null,{"v":"ALBANY MEMBERS OF THE NEW YORK STATE STENOGRAPHERS'ASSOCIATION"},{"v":"DINNER TO THE NEW YORK STATE STENOGRAPHERS' ASSOCIATION"},{"v":"PROF;"},{"v":"AVERILL PARK,NY"},{"v":"BOOKLET;ILL;COL;4.5X5.5;"},{"v":"ANNIVERSARY;"},{"v":"WINES SERVED;EACH MENU ENTRY HAS A LITERARY QUOTE;NAMES LISTED;"},{"v":"1898-245"},null,null,null,{"v":"Albany Members Of The New York State Stenographers'association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":30},{"v":1898},{"v":8},{"v":25},{"v":"1898-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26203"},null,{"v":"CHAMBER OF COMMERCE"},{"v":"GOOD FELLOWSHIP DINNER"},{"v":"COMMERCIAL"},{"v":"KIMBALL HOUSE, [ATLANTA, GA]"},{"v":"CARD; COL; 6X8;"},{"v":"OTHER (REGULAR MEETING);"},{"v":"\"GENERAL WORKING PLAN\" MENU INTERRUPTED BY SPEECHES; [PLACE INFO SUPPLIED BY FEB];"},{"v":"1901-365"},null,null,null,{"v":"Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"2"},{"v":3},{"v":1901},{"v":2},{"v":14},{"v":"1901-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26204"},null,{"v":"NASSAU BOAT CLUB"},{"v":"DINNER TENDERED BY MEMBERS TO THE \"SENIOR EIGHT\" IN HONOR OF THEIR VICTORY IN THE SENIOR EIGHT-OARED SHELL RACE AT THE PEOPLE'S REGATTA HELD ON THE SCHUYLKILL RIVER, PHILADELPHIA ON JULY 4, 1906"},{"v":"SOC;"},{"v":"NEW YORK ATHLETIC CLUB, NEW YORK, NY"},{"v":"FOLDER; 2.75X4.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES COCKTAIL AND WINES SERVED WITH INDIVIDUAL COURSES; LISTS MEMBERS AND \"THE SENIOR EIGHT;\""},{"v":"1906-629"},null,null,null,{"v":"Nassau Boat Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1906},{"v":7},{"v":25},{"v":"1906-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26205"},null,{"v":"HOTEL METROPOLE AND GOLDEN ROD RATHSKELLER"},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"42ND ST. AND BROADWAY, [NY]"},{"v":"FOLDER; 7 X 11;"},null,{"v":"MENU ALSO SERVES ARVERNE CASINO HOTEL AND NEW YORK STADTKELLER; MENU CATEGORY FOR SPECIAL GERMAN DISHES; PRICED WINE LIST;"},{"v":"1900-695"},null,null,null,{"v":"Hotel Metropole And Golden Rod Rathskeller"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":404},{"v":1900},{"v":2},{"v":1},{"v":"1900-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26206"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FLA."},{"v":"BROADSIDE; ILLUS; 4.5 X 7.25;"},null,null,{"v":"1901-119"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1901},{"v":1},{"v":18},{"v":"1901-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26207"},null,{"v":"PHI GAMMA DELTA"},{"v":"DINNER TO SOLDIERS AND SAILORS OF THE SPANISH AMERICAN WAR"},{"v":"SOC;"},{"v":"HOTEL SAVOY, NY"},{"v":"FOLDER; ILLUS; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; CREST OF PHI GAMMA DELTA; TOASTS; QUOTES IN LATIN AND ENGLISH; SEPARATE PRICED WINE LIST;"},{"v":"1898-281"},null,null,null,{"v":"Phi Gamma Delta"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":32},{"v":1898},{"v":10},{"v":10},{"v":"1898-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26208"},null,{"v":"BERMUDA CATERING COY."},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"HAMILTON, BERMUDA"},{"v":"CARD; ILLUS; COL; 5 X 7;"},null,{"v":"SPONSOR OPERATED KENWOOD AND IMPERIAL HOTELS; ILLUSTRATION OF SEA;"},{"v":"1906-863"},null,null,null,{"v":"Bermuda Catering Coy."},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1906},{"v":11},{"v":27},{"v":"1906-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26209"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"FOLDER;ILLUS;COL;4.5X7.5"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-317"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1901},{"v":2},{"v":9},{"v":"1901-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26210"},null,{"v":"HAMBURG AMERIKANISCHE PACKETFAHRT A.G."},{"v":"DAILY MENU"},{"v":"COMMERCIAL"},{"v":"S.S. COLUMBIA"},{"v":"CARD; ILL; 5X7.5;"},null,{"v":"MENU IN GERMAN WITH ENGLISH TRANSLATION; HARBOR SCENE; WOMAN IN LOCAL DRESS;"},{"v":"1893-106"},null,null,null,{"v":"Hamburg Amerikanische Packetfahrt A.G."},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1893},{"v":9},{"v":21},{"v":"1893-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26212"},null,{"v":"BROADWAY CENTRAL HOTEL"},{"v":"THANKSGIVING DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; 5.5X8.5;"},{"v":"SECULAR HOLIDAY;"},{"v":"HOTEL PHOTOGRAPH ON COVER; THANKSGIVING POEM ON BACK COVER;TWO COPIES;"},{"v":"1899-766"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":72},{"v":1899},{"v":11},{"v":30},{"v":"1899-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26213"},null,{"v":"NATIONAL ACADEMY OF DESIGN"},{"v":"ANNIVERSARY DINNER"},{"v":"EDUC"},{"v":"PINARD,[NEW YORK]"},{"v":"CARD; 4.5X6.75"},null,{"v":"MENU IN FRENCH; HANDWRITTEN ADDRESS,6 E.L5.ST; ON BACK OF CARD, HANDWRITTEN S.P.AVERY"},{"v":"1890-054"},null,null,null,{"v":"National Academy Of Design"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1890},{"v":4},{"v":8},{"v":"1890-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26214"},null,{"v":"ST. ANDREW'S SOCIETY OF THE STATE OF NEW YORK"},{"v":"139TH ANNIVERSARY"},{"v":"SOC;"},{"v":"DELMONICO'S"},{"v":"FOLDER; ILLUS; COL; 5.25X8;"},{"v":"RITE (ANNIVERSARY);"},{"v":"FRENCH; INCLUDES PRICED WINE LIST; PROGRAM INCLUDES TOASTS & SONGS; INSIGNIA OF SOCIETY ON COVER;"},{"v":"1895-202"},null,null,null,{"v":"St. Andrew's Society Of The State Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":43},{"v":1895},{"v":11},{"v":30},{"v":"1895-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26215"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"ABOARD SS MANITOBA"},{"v":"CARD; 4.5 X 7.25;"},null,{"v":"UNPRICED MENU; FLAG LOGO;"},{"v":"1900-661"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1900},{"v":1},{"v":1},{"v":"1900-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26216"},null,{"v":"HOTEL ST. REGIS"},{"v":"DAILY MENU, SUPPER"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"MENU PRINTED IN ENGLISH AND IN FRENCH;"},{"v":"1905-447"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":168},{"v":1905},{"v":6},{"v":10},{"v":"1905-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26218"},null,{"v":"TAMPA BAY HOTEL"},{"v":"MENU"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; ILLUS; COL; 4.5X6.75;"},null,{"v":"HOTEL SEAL AT TOP;"},{"v":"1901-463"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":2},{"v":22},{"v":"1901-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26219"},null,{"v":"?"},{"v":"DINNER TO GROVER CLEVELAND"},{"v":"?"},{"v":"SANDWICH,MASS."},{"v":"BROADSIDE;4.5X6.25;"},{"v":"?"},null,{"v":"1891-077"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1891},{"v":7},{"v":25},{"v":"1891-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26220"},null,{"v":"HAMBURG-AMERIKA LINE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"\"AUGUSTE VICTORIA\""},{"v":"FOLDER; ILLUS;COL; 4.5 X 7;"},{"v":"[DINNER EN ROUTE]"},{"v":"MENU IN ENGLISH; FULL MUSIC PROGRAM INCLUDED; AUTOGRAPHS;"},{"v":"1897-244"},null,null,null,{"v":"Hamburg Amerika Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1897},{"v":8},{"v":11},{"v":"1897-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26223"},null,{"v":"LAUREL HOUSE"},{"v":"DINNER"},{"v":"COM"},{"v":"LAKEWOOD, NJ"},{"v":"BROADSIDE; 4.5X7.5;"},null,{"v":"BREAD AND BUTTER HANDWRITTEN ON BOTTOM OF MENU, SEVERAL ITEMS CHECKED IN PENCIL."},{"v":"1883-009"},null,null,null,{"v":"Laurel House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1883},{"v":4},{"v":11},{"v":"1883-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26224"},null,{"v":"FIRST PANEL SHERIFF'S JURY"},{"v":"ANNUAL DINNER"},{"v":"GOVT;"},{"v":"DELMONICO'S [NY]"},{"v":"BOOKLET; COL; 5 X 7;"},{"v":"OTHER (SOC);"},{"v":"GOLD EMBOSSED PRINTING ON COVER; WINES;"},{"v":"1894-009"},null,null,null,{"v":"First Panel Sheriff's Jury"},null,null,null,{"v":"complete"},{"v":"6"},{"v":29},{"v":1894},{"v":1},{"v":16},{"v":"1894-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26225"},null,{"v":"UNNAMED HOTEL"},{"v":"DINNER"},{"v":"[COM]"},{"v":"?"},{"v":"BROADSIDE; 5.5 X 8.5;"},{"v":"DAILY DINNER"},null,{"v":"1898-361"},null,null,null,{"v":"Unnamed Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1898},{"v":11},{"v":24},{"v":"1898-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26226"},null,{"v":"KIARSARGE HOUSE"},{"v":"DAILY BREAKFAST & DINNER MENU"},{"v":"COMMERCIAL"},{"v":"NORTH CONWAY, NH"},{"v":"BOOKLET;ILLUS;"},null,{"v":"INCLUDESWINE LIST & TIME TABLE FOR TRAINS & STAGES"},{"v":"1873-001"},null,null,null,{"v":"Kiarsarge House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":174},{"v":1873},{"v":8},{"v":9},{"v":"1873-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26227"},null,{"v":"NEW YORK LUMBER TRADE ASSOCIATION"},{"v":"ANNUAL DINNER"},{"v":"COM"},{"v":"DELMONICO'S [NEW YORK]"},{"v":"FOLDER; ILL; 5.25X7.5"},{"v":"OTHER,ANNUAL EVENT"},{"v":"TWO CARDS TIED WITH TWO RIBBONS ON TOP,FRONT COVER ILLUSTRATED WITH LUMBER PROCESSING ITEMS,BACK COVER ILLUSTRATED WITH LUMBER YARD INTERIOR,FRENCH"},{"v":"1887-038"},null,null,null,{"v":"New York Lumber Trade Association"},null,null,null,{"v":"complete"},{"v":"6"},{"v":27},{"v":1887},{"v":12},{"v":16},{"v":"1887-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26228"},null,{"v":"THE MERCHANT'S CLUB OF CHICAGO"},{"v":"FIFTY-EIGHTH MEETING"},{"v":"PROF;"},{"v":"THE AUDITORIUM [CHICAGO, IL]"},{"v":"BOOKLET; 6 X 8;"},{"v":"ANNIVERSARY;"},{"v":"DISCUSSION AND LECTURE;"},{"v":"1906-809"},null,null,null,{"v":"The Merchant's Club Of Chicago"},null,null,null,{"v":"complete"},{"v":"12"},{"v":10},{"v":1906},{"v":11},{"v":10},{"v":"1906-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26229"},null,{"v":"MOUNT PLEASANT HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"?"},{"v":"CARD;ILL;5.5X7.75;"},{"v":"DAILY;"},{"v":"ENVELOPES FOR MAILING MENUS CAN BE HAD FROM HEAD WAITER;"},{"v":"1899-570"},null,null,null,{"v":"Mount Pleasant House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1899},{"v":9},{"v":11},{"v":"1899-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26230"},null,{"v":"HAMBURG-AMERICA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"POSTDAMPFER (MAIL STEAMER) WALDERSEE"},{"v":"FOLDER; COL; ILLUS; 4.5 X.7;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP'S OFFICERS; CHERUB AND FLOWERS ON BACK COVER; MUSIC PROGRAM;"},{"v":"1899-544"},null,null,null,{"v":"Hamburg America Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1899},{"v":8},{"v":8},{"v":"1899-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26231"},null,{"v":"CRESCENT ATHLETIC CLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"BROOKLYN, NY"},{"v":"CARD; ILLUS; COL; 5 X 7.5;"},null,{"v":"FEB NOTED PLACE AND THE FACT THAT THIS WAS A REGULAR TALE D'HOTE DINNER;"},{"v":"1907-971"},null,null,null,{"v":"Crescent Athletic Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1907},{"v":11},{"v":15},{"v":"1907-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26232"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"TAMPA,FL"},{"v":"BROADSIDE;ILLUS;COL;4.5X7;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;"},{"v":"1901-318"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1901},{"v":2},{"v":9},{"v":"1901-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26233"},null,{"v":"TEXAS YALE ALUMNI ASSOCIATION"},{"v":"BANQUET TENDERED TO PRESIDENT ARTHUR T. HADLEY"},{"v":"EDUC;"},{"v":"ORIENTAL HOTEL, DALLAS, TX"},{"v":"FOLDER; 5.25X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES LISTED WITHIN MENU; MENU COMBINATION ENGLISH AND FRENCH; TOASTS LISTED;"},{"v":"1905-278"},null,null,null,{"v":"Texas Yale Alumni Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1905},{"v":4},{"v":13},{"v":"1905-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26235"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS AUGUSTE VICTORIA"},{"v":"FOLDER; 4.5X7.0; ILLUS; COL;"},null,{"v":"COVER ILLUS STEAMSHIP AND SAILING SHIP; CONCERT PROGRAM ON REAR COVER;"},{"v":"1900-617"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1900},{"v":1},{"v":30},{"v":"1900-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26236"},null,{"v":"HAAN'S"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"PARK ROW BLDG. [NY]"},{"v":"CARD; 7 X 10.75;"},null,{"v":"PRICED MENU; PRICED WINE LIST ON BACK; NOTE ABOUT SAFETY OF WATER; MENTION OF OTHER BRANCHES;"},{"v":"1900-428"},null,null,null,{"v":"Haan's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":339},{"v":1900},{"v":1},{"v":20},{"v":"1900-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26237"},null,{"v":"HOTEL ALGAZAR"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"ST.AUGUSTINE,FL"},{"v":"CARD;ILL;COL;4X7.5;"},{"v":"DAILY;"},{"v":"HOTEL EMBLEM;EVENINGS PROGRAM NOTED;"},{"v":"1901-767"},null,null,null,{"v":"Hotel Alcazar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1901},{"v":3},{"v":27},{"v":"1901-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26238"},null,{"v":"MARYLAND STATE BAR ASSOCIATION"},{"v":"11TH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"ATLANTIC HOTEL, OCEAN CITY, MD"},{"v":"FOLDER; 4.5X7;"},{"v":"ANNIVERSARY;"},{"v":"WINES LISTED;"},{"v":"1906-573"},null,null,null,{"v":"Maryland State Bar Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1906},{"v":7},{"v":13},{"v":"1906-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26239"},null,{"v":"CINDERELLA DINNER"},{"v":"DINNER GIVE ONN EVE OF THE ARTS GUILD CINDERELLA BALL"},{"v":"SOC;"},{"v":"CARLING UPTOWN, ST. PAUL, MN"},{"v":"FOLDER; ILLUS; COL; 4 X 6.25;"},{"v":"ANIV;"},{"v":"DECORATIVE DESIGN;"},{"v":"1905-834"},null,null,null,{"v":"Cinderella Dinner"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1905},{"v":11},{"v":12},{"v":"1905-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26242"},null,{"v":"CARRIAGE BUILDERS NATIONAL ASSOCIATION"},{"v":"ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HORTICULTURAL HALL, PHILADELPHIA [PA]"},{"v":"BOOKLET; COL; ILLUS; 8 X 10;"},{"v":"ANNIVERSARY;"},{"v":"WINES WITH EACH COURSE; BROWN STOCK; ILLUSTRATION OF BUILDING AND EAGLES; PLACE NOTED BY FEB;"},{"v":"1905-731"},null,null,null,{"v":"Carriage Builders National Association"},null,null,null,{"v":"complete"},{"v":"10"},{"v":28},{"v":1905},{"v":10},{"v":5},{"v":"1905-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26243"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"FRUHSTUCK"},{"v":"COMMERCIAL"},{"v":"DAMPFER \"BARBAROSSA\""},{"v":"CARD; ILLUS; COL; 5.25X8;"},null,{"v":"GERMAN & ENGLISH; ILLUSTRATION OF SAILBOAT, SMALL VESSELS IN HARBOUR, HOUSES IN BACKGROUND;"},{"v":"1901-952"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1901},{"v":4},{"v":18},{"v":"1901-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26244"},null,{"v":"NEW YORK LIFE INSURANCE CO."},{"v":"DINNER IN HONOR OF JOHN A. MCCALL"},{"v":"PROF;"},{"v":"METROPOLITAN CLUB [NY]"},{"v":"BOOKLET; COL; 4.5 X 5.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"CREST SURROUNDED BY WREATH OF IVY; NAME OF GUEST (MR.MORRISON) EMBOSSED ON COVER; WHITE MOIRE SILK COVER; WINES; PINTED BY TIFFANY;"},{"v":"1897-057"},null,null,null,{"v":"New York Life Insurance Co."},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1897},{"v":2},{"v":15},{"v":"1897-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26246"},null,{"v":"HAMBURG-AMERIKA LINIE"},{"v":"DINNER"},{"v":"COM"},{"v":"SS FURST BISMARK"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN MENUS LISTED;FRONT COVER ILLUSTRATEION,HARBOR WITH SHIPS AND LIGHTHOUSE IN BACKGROUND;BACK COVER,MUSICIAN WITH INSTRUMENT; MUSICAL PROGRAM;"},{"v":"1899-828"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1899},{"v":12},{"v":13},{"v":"1899-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26247"},null,{"v":"ROGER'S RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"6 PARK PLACE"},{"v":"CARD;5.75X7.25;"},{"v":"DAILY;"},{"v":"TABLE D'HOTE DINNER WITH WINE 50CENTS;"},{"v":"1901-901"},null,null,null,{"v":"Roger's Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1901},{"v":4},{"v":12},{"v":"1901-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26248"},null,{"v":"TAMPA BAY HOTEL"},{"v":"LUNCHEON"},{"v":"COMMERCIAL"},{"v":"TAMPA, FL"},{"v":"CARD; COL; 4.5 X 7;"},null,{"v":"GREEN STOCK; LOGO;"},{"v":"1901-711"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1901},{"v":3},{"v":20},{"v":"1901-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26249"},null,{"v":"MARTINIQUE APARTMENTS"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"[NY]"},{"v":"BROADSIDE; COL; 4.5 X 7.5"},{"v":"DAILY"},{"v":"HOURS LISTED;"},{"v":"1899-608"},null,null,null,{"v":"Martinique Apartments"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1899},{"v":10},{"v":6},{"v":"1899-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26250"},null,{"v":"VICTORY HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"PUT-IN-BAY ISAND, LAKE ERIE, OH"},{"v":"CARD; ILLUS; COL; 4.6X6.25;"},null,{"v":"PHOTO OF HOTEL AT TOP OF MENU;"},{"v":"1905-500"},null,null,null,{"v":"Victory Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1905},{"v":6},{"v":22},{"v":"1905-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26251"},null,{"v":"CAMP FIRECLUB"},{"v":"DINNER"},{"v":"SOC;"},{"v":"HOTEL VENDOME,NY"},{"v":"BROADSIDE; ILLUS; COL;5 X 7.75;"},{"v":"?"},null,{"v":"1897-312"},null,null,null,{"v":"Camp Fireclub"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1897},{"v":11},{"v":20},{"v":"1897-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26252"},null,{"v":"NYCCC (NEW YORK CHAMBER OF COMMERCE?)"},{"v":"COMMEM. OF EVACUATION OF NYC BY THE BRITISH"},{"v":"GOV'T."},{"v":"NEW YORK CITY, DELMONICO'S"},{"v":"CARD; ILLUS; 4.5 X 7.5;"},{"v":"PATRIOTIC HOLIDAY."},{"v":"ILLUS. CROSSED COLONIAL AND 1183 AMERICAN FLAGS"},{"v":"1883-003"},null,null,null,{"v":"Nyccc (New York Chamber Of Commerce?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1883},{"v":11},{"v":26},{"v":"1883-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26254"},null,{"v":"AMERICAN SOCIETY IN LONDON"},{"v":"ANNIVERSARY OF GEORGE WASHINGTON'S BIRTHDAY"},{"v":"SOC;"},{"v":"GRAFTON GALLERIES"},{"v":"BROADSIDE; ILLUS; 3.5X5.5;"},{"v":"PAT;"},{"v":"FRENCH; CHAMPAGNE & CLARET CUP SERVED; PORTRAIT OF WASHINGTON ON FRONT;"},{"v":"1898-0110"},null,null,null,{"v":"American Society In London"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1898},{"v":2},{"v":22},{"v":"1898-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26255"},null,{"v":"THE BRIDGE HOUSE HOTEL"},{"v":"DINNER MENU"},{"v":"COMMERCIAL"},{"v":"LONDON, ENGLAND"},{"v":"FOL; COL; ILLUS; 4.5 x 5.75;"},null,{"v":"ILLUS. OF HOTEL & DINING SALONS; FRENCH & ENGLISH; INCLUDES MUSICAL PROGRAM; INCLUDES OFFICAL CAB FARE LIST TO THEATRES & RAILWAY TERMINAL;"},{"v":"1881-019"},null,null,null,{"v":"The Bridge House Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1881},{"v":3},{"v":29},{"v":"1881-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26256"},null,{"v":"CANADIAN PACIFIC RAILWAY COMPANY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"R.M.S. \"EMPRESS  OF INDIA\""},{"v":"BROADSIDE; ILLUS; COL; 4.5X7.25;"},null,{"v":"EACH MENU ITEM HAS A NUMBER;"},{"v":"1898-053"},null,null,null,{"v":"Canadian Pacific Railway Company"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1898},{"v":1},{"v":11},{"v":"1898-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26257"},null,{"v":"TAMMANY HALL GENERAL COMMITTEE OF THE NINTH ASSEMBLY DISTRICT"},{"v":"DINNER TO HON.ISAAC H. TERRELL"},{"v":"POL;"},{"v":"HOFFMAN HOUSE,NEW YORK,NY"},{"v":"CARD;COL;4.25X6.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MENU IN FRENCH;"},{"v":"1897-037"},null,null,null,{"v":"Tammany Hall General Committee Of The Ninth Assembly District"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1897},{"v":2},{"v":4},{"v":"1897-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26258"},null,{"v":"NEW YORK ALUMNI ASSOCIATION OF LAFAYETTE COLLEGE"},{"v":"DINNER"},{"v":"EDUC;"},{"v":"WALDORF-ASTORIA HOTEL"},{"v":"BOOKLET; ILLUS; COL; 6X9;"},{"v":"(OTHER - REUNION?);"},{"v":"MENU IN FRENCH; OFFICERS AND COMMITTEE LISTED; MANY SONGS INCLUDED; PHOTOGRAPH OF UNIDENTIFIED MAN ON COVER; CORD ATTACHMENT;"},{"v":"1908-153"},null,null,null,{"v":"New York Alumni Association Of Lafayette College"},null,null,null,{"v":"complete"},{"v":"16"},{"v":20},{"v":1908},{"v":2},{"v":14},{"v":"1908-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26259"},null,{"v":"NOBODY'S FRIENDS"},{"v":"DINNER"},{"v":"SOC"},{"v":"WHITEHALL ROOMS, THE HOTEL METROPOLE, LONDON, [ENGLAND]"},{"v":"CARD; 4X6.5"},null,{"v":"FRENCH MENU"},{"v":"1891-054"},null,null,null,{"v":"Nobody's Friends"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1891},{"v":5},{"v":13},{"v":"1891-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26261"},null,{"v":"MURRAY HILL HOTEL"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"NY"},{"v":"FOLDER;ILLUS; SILVER ON WHITE; 3 X 7.25;"},{"v":"DAILY"},null,{"v":"1900-216"},null,null,null,{"v":"Murray Hill Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":51},{"v":1900},{"v":1},{"v":13},{"v":"1900-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26262"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":371},{"v":1896},{"v":10},{"v":23},{"v":"1896-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26264"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1899},{"v":4},{"v":16},{"v":"1899-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26266"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Hotel D'italie & Bauer"},null,null,null,{"v":"under review"},{"v":"2"},{"v":17},{"v":1894},{"v":1},{"v":1},{"v":"1894-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26268"},null,{"v":"MR. JOHN E. COWDIN"},{"v":"?"},null,{"v":"DELMONICO,[NY]"},{"v":"FOLDER;ILL;4.75X7.75"},null,{"v":"HANDPAINTED HUNTING SCENE ON FRONT COVER,DECORATION IN CORNER ON MENU CARD,MENU IN FRENCH,WINES LISTED,FASTENED BY RIBBONS"},{"v":"1884-018"},null,null,null,{"v":"Mr. John E. Cowdin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1884},{"v":1},{"v":12},{"v":"1884-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26271"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":74},{"v":1901},{"v":4},{"v":15},{"v":"1901-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26272"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Cyrus Hall Mccormick"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1882},{"v":2},{"v":21},{"v":"1882-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26275"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"SS BARBAROSSA"},{"v":"CARD;ILL;COL;5.5X8.25;"},{"v":"DAILY;"},{"v":"SAILSHIP AT SEA;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-920"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1901},{"v":4},{"v":14},{"v":"1901-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26277"},null,{"v":"HOTEL ST. REGIS"},{"v":"DAILY MENU, LUNCHEON"},{"v":"COMMERCIAL"},{"v":"NEW YORK, NY"},{"v":"CARD; 5X8;"},null,{"v":"MENU IN ENGLISH ON ONE SIDE AND FRENCH ON THE BACK SIDE;"},{"v":"1905-774"},null,null,null,{"v":"Hotel St. Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":201},{"v":1905},{"v":10},{"v":23},{"v":"1905-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26279"},null,{"v":"CHAMBRE DE COMMERCE DU DISTRICT DE MONTREAL"},{"v":"BANQUET IN HONOR OF M. J.F. PERRAULT"},{"v":"GOVT;"},{"v":"PLACE VIGER HOTEL, [MONTREAL, CANADA]"},{"v":"BOOKLET; COL; 5.25 X 6.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FRENCH; WINE; COVER EMBOSSED; INSERT PAGES ECRU PRINTED IN MAROON; RED, WHITE AND BLUE RIBBONS; SEAL ON BACK COVER;"},{"v":"1899-684"},null,null,null,{"v":"Chambre De Commerce Du District De Montreal"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1899},{"v":11},{"v":7},{"v":"1899-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26280"},null,{"v":"?"},{"v":"(WEDDING)DINNER"},{"v":"(PRIVATE);"},{"v":"(NY)"},{"v":"BOOKLET;ILL;COL;4.5X6.5;"},{"v":"(RITE);"},{"v":"MENU IN FRENCH,WINES SERVED;HANDWRITTEN NOTE \"MR.REIS WEDDING 200 COR 117ST & 3RD AVE.\";"},{"v":"1899-214"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"8"},{"v":36},{"v":1899},{"v":2},{"v":26},{"v":"1899-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26282"},null,{"v":"THE NEW YORK QUICK LUNCH RESTAURANT AND BAKERY"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"1515 BROADWAY, [NEW YORK, NY]"},{"v":"BROADSIDE; 5.5X8.5;"},null,null,{"v":"1900-586"},null,null,null,{"v":"The New York Quick Lunch Restaurant And Bakery"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1900},{"v":1},{"v":29},{"v":"1900-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26283"},null,{"v":"BINGHAM HOUSE"},{"v":"NEW YEAR'S DAY DINNER"},{"v":"COMMERCIAL"},{"v":"PHILADELPHIA [PA]"},{"v":"CARD; COL; 6 X 8;"},{"v":"SECULAR HOLIDAY;"},{"v":"RED AND GREEN 1899; GREEN PRINT;"},{"v":"1899-005"},null,null,null,{"v":"Bingham House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1899},{"v":1},{"v":1},{"v":"1899-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26284"},null,{"v":"JOHN W. HAMER"},{"v":"DINNER TO THE KINDERGARTEN CLUB"},{"v":"SOC;"},{"v":"THE UNION LEAGUE"},{"v":"BOOKLET; COL; ILLUS; 6.5 X 9.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"MARTINIS, AND WINES WITH EACH COURSE; ILLUSTRATION OF MAN IN SCOTTISH DRESS;"},{"v":"1907-129"},null,null,null,{"v":"John W. Hamer"},null,null,null,{"v":"complete"},{"v":"6"},{"v":23},{"v":1907},{"v":1},{"v":25},{"v":"1907-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26285"},null,{"v":"LOGAN HOUSE"},{"v":"FOURTH OF JULY DINNER"},{"v":"COMMERCIAL"},{"v":"ALTOONA,PA"},{"v":"FOLDER;ILL;COL;5X6.5;"},null,null,{"v":"1899-497"},null,null,null,{"v":"Logan House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1899},{"v":7},{"v":4},{"v":"1899-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26286"},null,{"v":"TAMPA BAY HOTEL"},{"v":"DINNER"},{"v":"COM"},{"v":"TAMPA,FLA."},{"v":"FOLDER; 4.5 X 7.25;"},null,null,{"v":"1901-499"},null,null,null,{"v":"Tampa Bay Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":50},{"v":1901},{"v":2},{"v":25},{"v":"1901-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26288"},null,{"v":"(DOWN TOWN CLUB)"},{"v":"CARTE DU JOUR"},{"v":"SOC;"},{"v":"(60 PINE ST., NEW YORK, NY)"},{"v":"BROADSIDE; 6X10;"},{"v":"OTHER (DAILY MENU);"},{"v":"A LA CARTE, PRICED MENU; (SPONSOR & PLACE INFO SUPPLIED BY FLB);"},{"v":"1900-643"},null,null,null,{"v":"Down Town Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1900},{"v":1},{"v":30},{"v":"1900-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26289"},null,{"v":"JACKSON DEMOCRATIC CLUB"},{"v":"ANNUAL BANQUET"},{"v":"POL;"},{"v":"MAENNERCHOR HALL[?]"},{"v":"BOOKLET;ILLUS;5.25X6.75;"},{"v":"ANNUAL DINNER"},{"v":"WINES LISTED WITH EACH COURSE;OFFICERS & COMMITTEE MEMBERS LISTED;"},{"v":"1895-004"},null,null,null,{"v":"Jackson Democratic Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":33},{"v":1895},{"v":1},{"v":10},{"v":"1895-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26290"},null,{"v":"?"},{"v":"ANNIVERSARY CELEBRATION"},null,{"v":"?"},{"v":"FOLDER; ILL; 4X6"},{"v":"RITE"},{"v":"FRONT COVER ILLUSTRATION INCLUDES FLAG WITH 8 BATL. PRINTED;  MONAGRAM FDH ON FRONT COVER; MENU IN SEVERAL LANGUAGES; HANDWRITTEN IN ONE HANDWRITING \"GOLDEN WEDDING'; IN A FOREIGN HANDWRITING \"FEST MIDDAG AED EN OFFICERS GULDBRY HEEPSDAG\"; THIS MAY NOT BE"},{"v":"1890-109"},null,null,null,{"v":"?"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1890},{"v":12},{"v":23},{"v":"1890-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26291"},null,{"v":"COLUMBIA CASINO RESTAURANT"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"[CHICAO IL?]"},{"v":"BROADSHEET; 6.75 X 10;"},null,{"v":"NAMED FOR COLUMBIAN EXPOSITION IN CHICAGO?; PRICED WINE LIST;"},{"v":"1893-085"},null,null,null,{"v":"Columbia Casino Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":155},{"v":1893},{"v":1},{"v":1},{"v":"1893-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26292"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"FOLDER; ILLUS; COL; 5.5 X 7.5;"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF STAMSHIP IN CCOLOR ON COVER; MUSICAL PROGRAM ON BACK OF MENU;"},{"v":"1899-341"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1899},{"v":4},{"v":12},{"v":"1899-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26293"},null,{"v":"TANTALUS CLUB"},{"v":"DINNER \"TO THOSE WHO ARE ABOUT TO LEAVE US TEMPORARILY\""},{"v":"SOC;"},{"v":"THE SHOREHAM, WASHINGTON, DC"},{"v":"BOOKLET; COL; ILLUS; 8.25 X 10.75;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES AND COCKTAILS LISTED; CARTOONS; DINNER APPEARS TO BE FOR NEW MEMBERS OF CONGRESS AS WELL AS DEPARTING MEMBERS; RED COVER;"},{"v":"1907-165"},null,null,null,{"v":"Tantalus Club"},null,null,null,{"v":"complete"},{"v":"16"},{"v":27},{"v":1907},{"v":2},{"v":2},{"v":"1907-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26294"},null,{"v":"CIE CIE TRANSATLANTIQUE"},{"v":"DEJEUNER"},{"v":"COMMERCIAL"},{"v":"PAQUEBOT: LA CHAMPAGNE"},{"v":"FOLDER; ILLUS; COL; 4.5X7.75;"},{"v":"OTHER (DAILY MENU);"},{"v":"FRENCH; BEAUTIFUL ILLUSTRATIONS & ADVERTISEMENTS OF HOTELS, RESTAURANTS, WINERIES; CHAMPAGNES; RESORTS, ETC;"},{"v":"1900-543"},null,null,null,{"v":"Cie Cie Transatlantique"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1900},{"v":1},{"v":27},{"v":"1900-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26295"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"STEAMSHIP KAISER WILHELM DER GROSSE"},{"v":"FOLDER;ILL;COL;5.25X7.5;"},{"v":"DAILY;"},{"v":"SEPARATE ENGLISH AND GERMAN LISTING MUSICAL PROGRAM;"},{"v":"1899-726"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1899},{"v":11},{"v":18},{"v":"1899-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26296"},null,{"v":"NATIONAL BOARD OF FIRE UNDERWRITERS"},{"v":"THIRTY-SECOND ANNIVERSARY"},{"v":"PROF;"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"FOLDER; ILLUS; 5 X 7;"},{"v":"ANNIVERSARY;"},{"v":"FRENCH; GOLD AND RED PRINT; CREST ON COVER;"},{"v":"1898-171"},null,null,null,{"v":"National Board Of Fire Underwriters"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1898},{"v":5},{"v":12},{"v":"1898-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26297"},null,{"v":"KING EDARD VII"},{"v":"DINNER"},{"v":"GOVT;"},{"v":"BUCKINGHAM PALACE, [ LONDON,ENGLAND]"},{"v":"CARD; 3.5 X 5.5;"},null,{"v":"CREST;"},{"v":"1907-584"},null,null,null,{"v":"King Edard Vii"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1907},{"v":6},{"v":8},{"v":"1907-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26299"},null,{"v":"ASTOR HOUSE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"NEW YORK"},{"v":"FOLDER; ILLUS; 7 X 10;"},{"v":"DINNER"},{"v":"PRICED MENU AND WINE LIST; ILLUS. OF HOTEL; CAUTIONARY NOTE ABOUT CHECKING PRICES ON CHECK WITH MENU;"},{"v":"1900-061"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":479},{"v":1900},{"v":1},{"v":6},{"v":"1900-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26300"},null,{"v":"PENNSYLVANIA STATE HOTEL ASSOCIATION"},{"v":"THIRD ANNUAL CONVENTION"},{"v":"COMMERCIAL"},{"v":"BELLEVUE-STRATFORD HOTEL, PHILADELPHIA, PA"},{"v":"BOOKLET; ILLUS; COL; 4.6X6.75;"},{"v":"ANNIVERSARY;"},{"v":"INCLUDES BUFFET MENU AND WINELIST FOR 0CT. 08, 1906, LUNCHEON TO THE LADIES AND WINELIST FOR OCT. 09, 1906 AND BANQUET AT THE ORCHARD AND WINELIST FOR OCT. 09, 1906; ENTERTAINMENT COMMITTEE LISTED; INCLUDES PHOTOGRAPHS OF PHILADELPHIA BUILDINGS AND MONUME"},{"v":"1906-743"},null,null,null,{"v":"Pennsylvania State Hotel Association"},null,null,null,{"v":"complete"},{"v":"12"},{"v":56},{"v":1906},{"v":10},{"v":8},{"v":"1906-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26301"},null,{"v":"J.M. GODDARD & SON"},{"v":"JUBILEE DINNER TO CELEBRATE THE FIFTIETH ANNIVERSARY OF THE FOUNDING OF THE HOUSE"},{"v":"COMMERCIAL"},{"v":"DELMONICO'S, NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 6X6.5;"},{"v":"ANNIVERSARY;"},{"v":"MONOGRAM SEAL ON FRONT;"},{"v":"1897-005"},null,null,null,{"v":"J.M. Goddard & Son"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1897},{"v":1},{"v":2},{"v":"1897-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26302"},null,{"v":"UNION CLUB"},{"v":"DINNER FOR HON. WARNER MILLER; PRES. OF NICARAGUA CANAL CONSTRUCTION CO."},{"v":"SOC;"},{"v":"TACOMA; WA"},{"v":"BOOKLET; ILLUS; 5 X 7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"BROWN COVER; CREST OF FLAGS AND EAGLE; FRENCH; GUEST LIST;"},{"v":"1892-070"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1892},{"v":5},{"v":9},{"v":"1892-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26303"},null,{"v":"GOVERNMENT HOUSE"},{"v":"[DAY'S MENU]"},{"v":"COM"},{"v":"[NASSAU,N.P.,BAHAMAS]"},{"v":"CARD;4.5X6;"},null,{"v":"HANDWRITTEN ENTRY FOR PLACE ON BACK AND FRONT,DECORATIVE BORDER"},{"v":"1884-012"},null,null,null,{"v":"Government House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1884},{"v":3},{"v":4},{"v":"1884-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26304"},null,{"v":"MEXICAN AMERICAN STEAMSHIP COMPANY"},{"v":"BANQUET ON RECEPTION OF SILVER SERVICE GIVEN BY THE CHAMBER OF COMMERCE OF TAMPICO, MEXICO"},{"v":"COMMERCIAL"},{"v":"ABOARD S.S. CITY OF TAMPICO"},{"v":"BOOKLET; COL; ILLUS; 9 X 4;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WINES WITH EACH COURSE; ILLUSTRATION OF SHIP WHICH SAILED BETWEEN U.S. AND MEXICO WITH RAIL CONNECTIONS; GRAY STOCK;"},{"v":"1906-015"},null,null,null,{"v":"Mexican American Steamship Company"},null,null,null,{"v":"complete"},{"v":"12"},{"v":22},{"v":1906},{"v":1},{"v":4},{"v":"1906-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26305"},null,{"v":"HOTEL SAVOY"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"FIFTH AVENUE AND 59TH ST., NY"},{"v":"CARD; 6.25 X 9.25;"},null,{"v":"HANDWRITTEN DATE; CREST;"},{"v":"1900-184"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":106},{"v":1900},{"v":1},{"v":12},{"v":"1900-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26306"},null,{"v":"BIRMINGHAM PRESS CLUB"},{"v":"FIFTH ANNUAL BANQUET"},{"v":"PROF;"},{"v":"HILLMAN HOTEL, BIRMINGHAM, AL"},{"v":"BOOKLET; ILLUS; 8X9.6;"},{"v":"ANNIVERSARY;"},{"v":"MANHATTAN COCKTAIL AND WINES SERVED WITH INDIVIDUAL COURSES; ALL BANQUET COMMITTEES (5) LISTED; EACH PAGE IS ILLUSTRATED WITH CARTOON SKETCH OF ONE OF MEMBERS FOLLOWED BY A QUOTATION FROM ONE OF SHAKESPERE'S PLAYS; FRONT AND BACK COVERS EMBOSSED WITH REPL"},{"v":"1907-356"},null,null,null,{"v":"Birmingham Press Club"},null,null,null,{"v":"complete"},{"v":"24"},{"v":24},{"v":1907},{"v":4},{"v":5},{"v":"1907-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26307"},null,{"v":"PINE FOREST INN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SUMMERVILLE, S.C."},{"v":"CARD; 4.5X6.5;"},null,{"v":"INN MOTTO AT TOP;"},{"v":"1901-151"},null,null,null,{"v":"Pine Forest Inn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1901},{"v":1},{"v":22},{"v":"1901-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26308"},null,{"v":"METROPOLITAN CLUB"},{"v":"TABLE D'HOTE DINNER MENU"},null,{"v":"WASHINGTON, D.C."},{"v":"BROADSHEET; 4.50 X 6.50;"},null,{"v":"FRENCH;"},{"v":"1892-046"},null,null,null,{"v":"Metropolitan Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1892},{"v":3},{"v":20},{"v":"1892-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26309"},null,{"v":"MR. DE LA MAR"},{"v":"DINNER-DANCE"},{"v":"SOCIAL"},{"v":"THE ARLINGTON,WASH.DC."},{"v":"CARD;4.5X6"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"INCLUDES ALL WINES"},{"v":"1892-034"},null,null,null,{"v":"Mr. De La Mar"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1892},{"v":2},{"v":25},{"v":"1892-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26310"},null,{"v":"CASINO UNION"},{"v":"SCHWEINESSEN (PIG EATING?)"},null,{"v":"MANILA (PHILIPPINES?)"},{"v":"CARD; ILLUS; 2.75 X 6;"},{"v":"0THER (SOC?)"},{"v":"MENU IS IN GERMAN AND APPEARS TO CONSIST OF PORK DISHES; ORNAMENTAL BORDE INVOLVING A PIG;"},{"v":"1899-011"},null,null,null,{"v":"Casino Union"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1899},{"v":1},{"v":5},{"v":"1899-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26314"},null,{"v":"HAMBURG AMERIKA LINIE"},{"v":"DINNER"},{"v":"COMMERCIAL"},{"v":"EXPRESS-STEAMER AUGUSTE VICTORIA"},{"v":"FOLDER;ILL;COL;4.5X7;"},{"v":"DAILY;"},{"v":"MUSICAL PROGRAM;GERMAN AND ENGLISH MENU ON SEPARATE LISTS;"},{"v":"1899-564"},null,null,null,{"v":"Hamburg Amerika Linie"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1899},{"v":8},{"v":30},{"v":"1899-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26315"},null,{"v":"DELMONICO'S"},null,{"v":"RESTAURANT"},null,{"v":"BOOKLET;4 1/2X61/4"},{"v":"OTHER,,LINCOLN'S BIRTHDAY DINNER"},{"v":"IDENTIFYING COVER PROBABLY MISSING; COMMITTEE MEMBERS HEADED BY JOHN JACOB ASTOR LISTED, 3 PAGES OF GUESTS HEADED BY U.S.GRANT LISTED, MENU IN FRENCH INCLUDING DATE, WINES PRINTED IN RED"},{"v":"1881-043"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"11"},{"v":36},{"v":1881},{"v":2},{"v":11},{"v":"1881-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26316"},null,{"v":"CORPS CONSULAIRE"},{"v":"2ND ANNUAL BANQUET"},{"v":"PROF;"},{"v":"NEW ORLEANS, LA"},{"v":"BROADSHEET; 3.5 x 5.5;"},null,{"v":"FRENCH"},{"v":"1888-014"},null,null,null,{"v":"Corps Consulaire"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1888},{"v":2},{"v":6},{"v":"1888-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26319"},null,{"v":"GRAND MASTER OF NEW YORK"},{"v":"DINNER IN HONOR OF MOST WORSHIPFUL JOSIAH W. EWAN, GRAND MASTER OF MASONS OF STATE OF NEW JERSEY"},{"v":"SOC;"},{"v":"DEMOCRATIC CLUB, NEW YORK, NY"},{"v":"BOOKLET; ILLUS; 5.25X7.25;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"EACH MENU ITEM DESCRIBED BY LITERARY QUOTATION; INCLUDES WINES SERVED WITH INDIVIDUAL COURSES; GUESTS LISTED & DESCRIBED BY LITERARY QUOTATIONS;PHOTOGRAPH OF GUEST OF HONOR; TWO PAGES OF AUTOGRAPHS; SILK CORD ATTACHMENT;"},{"v":"1899-751"},null,null,null,{"v":"Grand Master Of New York"},null,null,null,{"v":"complete"},{"v":"12"},{"v":23},{"v":1899},{"v":11},{"v":23},{"v":"1899-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26322"},null,{"v":"MILITARY ORDER OF THE LOYAL LEGION OF THE UNITED STATES COMMANDERY OF THE STATE OF INDIANA"},{"v":"IN COMMEMORATION OF OUR LATE COMPANION AND COMMANDER GENERAL WALLACE"},{"v":"MIL;"},{"v":"COLUMBIA CLUB, INDIANAPOLIS"},{"v":"BOOKLET; ILLUS; 5.5X7.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"PHOTO OF GENERAL WALLACE; RECEPTION COMMITTEE AND PROGRAM LISTED;"},{"v":"1905-363"},null,null,null,{"v":"Military Order Of The Loyal Legion Of The United States Commandery Of The State Of Indiana"},null,null,null,{"v":"complete"},{"v":"22"},{"v":66},{"v":1905},{"v":5},{"v":5},{"v":"1905-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26323"},null,{"v":"ALUMNI CLASS OF CCNY"},{"v":"10NTH REUNION DINNER"},{"v":"SOC;"},{"v":"HOTEL MARLBOROUGH,NY"},{"v":"BOOKLET;4X7;"},{"v":"10NTH REUNION"},{"v":"INCLUDES WINES & SPEAKERS;"},{"v":"1891-020"},null,null,null,{"v":"Alumni Class Of Ccny"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1891},{"v":2},{"v":20},{"v":"1891-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26328"},null,{"v":"THE ALDINE CLUB"},{"v":"DINNER IN HONOR OF MR. THEODORE ROOSEVELT"},{"v":"SOC;"},null,{"v":"FOLDER; ILLUS; COL; 6X8.5;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"WILD WEST FIGURE DRAWING ON COVER;"},{"v":"1895-208"},null,null,null,{"v":"The Aldine Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1895},{"v":12},{"v":11},{"v":"1895-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26329"},null,{"v":"NORDDEUTCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"COMMERCIAL"},{"v":"KAISER FRIEDRICH AT SEA"},{"v":"CARD; ILLUS; 6.5 X 8;"},null,{"v":"MENU IN GERMAN AND ENGLISH; PICTURE OF SHIP; BACK OF MENU PRINTED FOR USE AS POSTCARD;"},{"v":"1899-348"},null,null,null,{"v":"Norddeutcher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":67},{"v":1899},{"v":4},{"v":14},{"v":"1899-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26330"},null,{"v":"SILK ASSOCIATION OF AMWEICA"},{"v":"28 ANNIVERSARY DINNER"},{"v":"PROF;"},{"v":"DELMONICO'S  NY"},{"v":"BOOKLET; ILLUS; COL; GOLD SEAL ON COVER;6.25 X 9.5;"},{"v":"ANIVERSARY"},{"v":"PROCLAMATION BY THE PRESIDENT INCLUDED;"},{"v":"1900-827"},null,null,null,{"v":"Silk Association Of Amweica"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1900},{"v":2},{"v":8},{"v":"1900-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26331"},null,{"v":"ATLANTA CHAMBER OF COMMERCE"},{"v":"FIRST ANNUAL BANQUET"},{"v":"POL;"},{"v":"THE KIMBALL, [ATLANTA GA?]"},{"v":"FOLDER; ILLUS; 6.25 X 8.5;"},{"v":"OTHER (ANNIVERSARY)"},{"v":"B & W DRAWINGS; TIED WITH RIBBON; SEATING PLAN; INVITATION;"},{"v":"1890-034"},null,null,null,{"v":"Atlanta Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1890},{"v":2},{"v":13},{"v":"1890-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26333"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"COMMERCIAL"},{"v":"SS HOHENZOLLERN"},{"v":"CARD;ILL;COL;5.25X8;"},{"v":"DAILY;"},{"v":"PASSANGERS ON DECK OF SHIP;MENUS SEPARATE IN GERMAN AND ENGLISH;MAY BE USED AS POSTCARD;"},{"v":"1901-986"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1901},{"v":4},{"v":24},{"v":"1901-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26334"},null,{"v":"THE ECONOMIC CLUB OF NEW YORK"},{"v":"DINNER"},{"v":"SOC;"},{"v":"HOTEL ASTOR"},{"v":"FOLDER; 5.25X8;"},{"v":"[ANNIV?];"},{"v":"WINES LISTED A LA CARTE; MENU IN FRENCH; OFFICERS LISTED; SPEAKERS LISTED, INCLUDING ANDREW CARNEGIE AND WILLIAM JENNINGS BRYAN;"},{"v":"1908-120"},null,null,null,{"v":"The Economic Club Of New York"},null,null,null,{"v":"complete"},{"v":"6"},{"v":18},{"v":1908},{"v":2},{"v":5},{"v":"1908-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26335"},null,{"v":"NORDDEUTSCHER LLOYD - BREMEN"},{"v":"DINNER"},{"v":"COM"},{"v":"ON BOARD S.S.KRONPRINZESSIN CECILE"},{"v":"BROADSHEET;ILLUS ON BACK; COL;4.25X6;"},null,{"v":"MENU IN GERMAN & ENGLISH;"},{"v":"1907-760"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1907},{"v":8},{"v":26},{"v":"1907-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26336"},null,{"v":"LONGFELLOW CENTENARY"},{"v":"DINNER"},{"v":"SOC;"},{"v":"NATIONAL ARTS CLUB, NEW YORK, NY"},{"v":"CARD; COL; 4.5X7;"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"BUFF STOCK;"},{"v":"1907-276"},null,null,null,{"v":"Longfellow Centenary"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1907},{"v":2},{"v":27},{"v":"1907-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26338"},null,{"v":"Air France/Concorde"},null,{"v":"AIRLINE"},{"v":"Concorde"},{"v":"Booklet; 8.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection, cover is an antique print from the Bernard Gerard Collection."},{"v":"Zander 2"},null,null,null,{"v":"Air France/Concorde"},null,null,null,{"v":"complete"},{"v":"7"},{"v":46},{"v":1986},{"v":12},{"v":8},{"v":"1986-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26339"},null,{"v":"Air France/Concorde"},null,{"v":"AIRLINE"},{"v":"Concorde"},{"v":"Booklet; 8.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection, cover is an antique print from the Bernard Gerard Collection."},{"v":"Zander 3"},null,null,null,{"v":"Air France/Concorde"},null,null,null,{"v":"complete"},{"v":"7"},{"v":54},{"v":1987},{"v":6},{"v":23},{"v":"1987-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26340"},null,{"v":"Air France/Concorde"},null,{"v":"AIRLINE"},{"v":"Concorde"},{"v":"Booklet; 8.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection, cover is an antique print from the Bernard Gerard Collection."},{"v":"Zander 4"},null,null,null,{"v":"Air France/Concorde"},null,null,null,{"v":"complete"},{"v":"7"},{"v":54},{"v":1986},{"v":3},{"v":22},{"v":"1986-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26341"},null,{"v":"Air France/Concorde"},null,{"v":"AIRLINE"},{"v":"Concorde"},{"v":"Booklet; 8.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection, cover is an opera costume drawing by Marc Bohan, flight time: 3h 45; 1 of 5."},{"v":"Zander 5"},null,null,null,{"v":"Air France/Concorde"},null,null,null,{"v":"complete"},{"v":"7"},{"v":97},{"v":1990},{"v":7},{"v":2},{"v":"1990-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26342"},null,{"v":"Air France/Concorde"},null,{"v":"AIRLINE"},{"v":"Concorde"},{"v":"Booklet; 8.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection, cover is an antique print from the Bernard Gerard Collection, small wine card insert."},{"v":"Zander 6"},null,null,null,{"v":"Air France/Concorde"},null,null,null,{"v":"complete"},{"v":"7"},{"v":53},{"v":1985},{"v":12},{"v":12},{"v":"1985-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26343"},null,{"v":"Air France/Concorde"},null,{"v":"AIRLINE"},{"v":"Concorde"},{"v":"Booklet; 8.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection; cover is a medal commemorating the bicentennial of the French Revolution, title: The Declaration of the Rights of Man and of the Citizen, created and engraved by Michel Pedron; flight time: 3h 45."},{"v":"Zander 7"},null,null,null,{"v":"Air France/Concorde"},null,null,null,{"v":"complete"},{"v":"7"},{"v":51},{"v":1989},{"v":7},{"v":19},{"v":"1989-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26344"},null,{"v":"Air France/Concorde"},null,{"v":"AIRLINE"},{"v":"Concorde"},{"v":"Booklet; 8.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection; cover is an opera costume drawing by Marc Bohan; flight time: 3h 45; 1 of 8."},{"v":"Zander 8"},null,null,null,{"v":"Air France/Concorde"},null,null,null,{"v":"complete"},{"v":"7"},{"v":46},{"v":1988},{"v":9},{"v":10},{"v":"1988-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26345"},null,{"v":"Air France/Concorde"},null,{"v":"AIRLINE"},{"v":"Concorde"},{"v":"Booklet; 8.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection; cover is an antique print from the Bernard Gerard Collection; 1 of 8."},{"v":"Zander 9"},null,null,null,{"v":"Air France/Concorde"},null,null,null,{"v":"complete"},{"v":"7"},{"v":44},{"v":1986},{"v":4},{"v":15},{"v":"1986-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26346"},null,{"v":"Swissair"},null,{"v":"AIRLINE"},null,{"v":"Folder; 7.25 x 10 inches"},null,{"v":"Dieter Zander Collection; cover depicts wild strawberries; back includes a paragraph describing wild strawberries and their appearance in some literature and popular culture; 1 of 2."},{"v":"Zander 10"},null,null,null,{"v":"Swissair"},null,null,null,{"v":"complete"},{"v":"4"},{"v":45},{"v":1989},{"v":1},{"v":1},{"v":"1989-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26347"},null,{"v":"Pan American"},null,{"v":"AIRLINE"},null,{"v":"Folder; 8.5 x 6 inches"},null,{"v":"Dieter Zander Collection; cover is an illustrated map of Mexico and Central America; 1 of 2."},{"v":"Zander 11"},null,null,null,{"v":"Pan American"},null,null,null,{"v":"complete"},{"v":"3"},{"v":30}]}
{"starred":false,"flagged":false,"cells":[{"v":"26348"},null,{"v":"Pan American"},null,{"v":"AIRLINE"},null,{"v":"Booklet; 9.75 x 12.5 inches"},null,{"v":"Dieter Zander Collection, cover is a reproduction of an authentic Currier & Ives clipper ship print depicting clipper ship \"The Three Brothers\"; 1 of 2."},{"v":"Zander 12"},null,null,null,{"v":"Pan American"},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1969},{"v":12},{"v":1},{"v":"1969-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26349"},null,{"v":"American Export Lines"},{"v":"CAPTAIN'S DINNER"},{"v":"STEAMSHIP"},{"v":"S.S. Independence"},{"v":"Booklet; 8.5 x 11.5 inches"},null,{"v":"Dieter Zander Collection; captain, officers, and staff listed."},{"v":"Zander 13"},null,null,null,{"v":"American Export Lines"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28}]}
{"starred":false,"flagged":false,"cells":[{"v":"26350"},null,{"v":"Lufthansa"},null,{"v":"AIRLINE"},null,{"v":"Folder; 5.75 x 8.5 inches"},null,{"v":"Dieter Zander Collection; menu artist: K.M. Hassler."},{"v":"Zander 14 undated"},null,null,null,{"v":"Lufthansa"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1960},{"v":1},{"v":1},{"v":"1960-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26351"},null,{"v":"Royal Dutch Airlines"},null,{"v":"AIRLINE"},null,{"v":"Booklet; 4.75 x 6.25 inches"},null,{"v":"Dieter Zander Collection; menu artist: Otto Dicke; 1 of 2."},{"v":"Zander 15"},null,null,null,{"v":"Royal Dutch Airlines"},null,null,null,{"v":"complete"},{"v":"18"},{"v":102},{"v":1952},{"v":1},{"v":1},{"v":"1952-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26352"},null,{"v":"American Airlines"},null,{"v":"AIRLINE"},null,{"v":"Folded set of postcards; 7 x 4.5 in. folded; 7 x 30.5 in. extended"},null,{"v":"Dieter Zander Collection; Americana themed; scenes of New York and California."},{"v":"Zander 16"},null,null,null,{"v":"American Airlines"},null,null,null,{"v":"complete"},{"v":"3"},{"v":34}]}
{"starred":false,"flagged":false,"cells":[{"v":"26353"},null,{"v":"Holland-America Line"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"S.S. Rotterdam"},{"v":"Folder; 8.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection; cover is a detail of a tapestry on the promenade deck of S.S. \"Statendam\" designed by Ernee van der Linden-'t Hooft."},{"v":"Zander 17"},null,null,null,{"v":"Holland America Line"},null,null,null,{"v":"complete"},{"v":"3"},{"v":6},{"v":1963},{"v":7},{"v":29},{"v":"1963-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26354"},null,{"v":"Holland-America Line"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"S.S. Rotterdam"},{"v":"Folder; 8.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection; cover is a detail of a tapestry decorating the clubroom on the promenade deck, tapestry inspired by the legends of Ovidius."},{"v":"Zander 18"},null,null,null,{"v":"Holland America Line"},null,null,null,{"v":"complete"},{"v":"3"},{"v":6},{"v":1963},{"v":7},{"v":29},{"v":"1963-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26355"},null,{"v":"Pan American"},null,{"v":"AIRLINE"},null,{"v":"Folder; 11 x 9 inches"},null,{"v":"Dieter Zander Collection; cover is a watercolor of the Spanish Steps in Rome by Dong Kingman."},{"v":"Zander 19 undated"},null,null,null,{"v":"Pan American"},null,null,null,{"v":"complete"},{"v":"3"},{"v":68}]}
{"starred":false,"flagged":false,"cells":[{"v":"26356"},null,{"v":"Pan American"},null,{"v":"AIRLINE"},null,{"v":"Tri-fold; 9.75 x 13.25 in. folded; 9.75 x 26 in. unfolded"},null,{"v":"Dieter Zander Collection, cover is a watercolor of the Tori Gate and Mt. Fuji, Japan."},{"v":"Zander 21 undated"},null,null,null,{"v":"Pan American"},null,null,null,{"v":"complete"},{"v":"3"},{"v":47}]}
{"starred":false,"flagged":false,"cells":[{"v":"26357"},null,{"v":"Pakistan International Airlines"},null,{"v":"AIRLINE"},null,{"v":"Booklet; 8.75 x 11.5 inches"},null,{"v":"Dieter Zander Collection, cover depicts hand-made pottery of Peshawar."},{"v":"Zander 22"},null,null,null,{"v":"Pakistan International Airlines"},null,null,null,{"v":"complete"},{"v":"6"},{"v":58},{"v":1981},{"v":1},{"v":1},{"v":"1981-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26358"},null,{"v":"Pan American"},{"v":"BREAKFAST"},{"v":"AIRLINE"},null,{"v":"Folder; 5.5 x 8 inches"},null,{"v":"Dieter Zander Collection; cover design for the \"Orient\" by Lillian Sader."},{"v":"Zander 23 undated"},null,null,null,{"v":"Pan American"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10}]}
{"starred":false,"flagged":false,"cells":[{"v":"26360"},null,{"v":"Pan American"},{"v":"LUNCH"},{"v":"AIRLINE"},null,{"v":"Folder; 5.5 x 8 inches"},null,{"v":"Dieter Zander Collection; cover design for the \"Orient\" by Lillian Sader."},{"v":"Zander 24 undated"},null,null,null,{"v":"Pan American"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17}]}
{"starred":false,"flagged":false,"cells":[{"v":"26361"},null,{"v":"Pan American"},null,{"v":"AIRLINE"},null,null,null,{"v":"Dieter Zander Collection; cover design for Hawaii by Lillian Sader."},{"v":"Zander 25 undated"},null,null,null,{"v":"Pan American"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17}]}
{"starred":false,"flagged":false,"cells":[{"v":"26362"},null,{"v":"Paquebot France"},null,{"v":"STEAMSHIP"},null,{"v":"Folder; 9.25 x 13 inches"},null,{"v":"Dieter Zander Collection, cover art depicts fruits and flowers of France by Carzou."},{"v":"Zander 26 undated"},null,null,null,{"v":"Paquebot France"},null,null,null,{"v":"complete"},{"v":"3"},{"v":171},{"v":1965},{"v":4},{"v":30},{"v":"1965-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26364"},null,{"v":"Rogano Restaurant & Sea Food Bar"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"Rogano Restaurant & Sea Food Bar"},{"v":"Card; 4.5 x 7 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 28"},null,null,null,{"v":"Rogano Restaurant & Sea Food Bar"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1964},{"v":7},{"v":6},{"v":"1964-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26365"},null,{"v":"Rogano Restaurant & Sea Food Bar"},null,{"v":"RESTAURANT"},{"v":"Rogano Restaurant & Sea Food Bar"},{"v":"Folder; 9.5  x 12  inches"},null,{"v":"Dieter Zander Collection; cover artwork by R. Eadie."},{"v":"Zander 29"},null,null,null,{"v":"Rogano Restaurant & Sea Food Bar"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"3"},{"v":321},{"v":1964},{"v":7},{"v":6},{"v":"1964-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26366"},null,{"v":"A l'Ecu de France"},null,{"v":"RESTAURANT"},{"v":"A l'Edu de France"},{"v":"Folder; 10.75 x 14 inches"},null,{"v":"Dieter Zander Collection; daily menu with hand written insert."},{"v":"Zander 30 undated"},null,null,null,{"v":"A L'ecu De France"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"3"},{"v":219}]}
{"starred":false,"flagged":false,"cells":[{"v":"26367"},null,{"v":"Cafe Royal"},null,{"v":"RESTAURANT"},{"v":"Cafe Royal"},{"v":"Card; 5.75 x 8.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 31"},null,null,null,{"v":"Cafe Royal"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1964},{"v":7},{"v":4},{"v":"1964-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26368"},null,{"v":"Brown's Hotel"},null,{"v":"HOTEL"},{"v":"Brown's Hotel"},{"v":"Folder; 10 x 14.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 32 undated"},null,null,null,{"v":"Brown's Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":125}]}
{"starred":false,"flagged":false,"cells":[{"v":"26369"},null,{"v":"Capital Hotel"},null,{"v":"HOTEL"},{"v":"Capital Hotel"},{"v":"Tri-fold; 5.75 x 11 inches folded"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 33"},null,null,null,{"v":"Capital Hotel"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"3"},{"v":44},{"v":1976},{"v":6},{"v":1},{"v":"1976-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26370"},null,{"v":"Sheraton Skyline Hotel"},null,{"v":"HOTEL"},{"v":"Le Cafe Jardin"},{"v":"Folder; 8.75 x 14.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 34 undated"},null,null,null,{"v":"Sheraton Skyline Hotel"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"3"},{"v":107}]}
{"starred":false,"flagged":false,"cells":[{"v":"26371"},null,{"v":"St. James Restaurant Ltd"},null,{"v":"RESTAURANT"},{"v":"Maison Prunier"},{"v":"Folder; 9.75 x 14.5 inches"},null,{"v":"Dieter Zander Collection; cover artwork depicts \"Marseille. Eating Shell-fish at the Old Port.\""},{"v":"Zander 35"},null,null,null,{"v":"St. James Restaurant Ltd"},null,null,null,{"v":"complete"},{"v":"3"},{"v":501},{"v":1956},{"v":10},{"v":1},{"v":"1956-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26372"},null,{"v":"St. James Restaurant Ltd"},{"v":"SOUPER INTIME"},{"v":"RESTAURANT"},{"v":"Maison Prunier"},{"v":"Folder; 7.25 x 10.25 inches"},null,{"v":"Dieter Zander Collection; meals served after the dinner theater."},{"v":"Zander 36"},null,null,null,{"v":"St. James Restaurant Ltd"},null,null,null,{"v":"complete"},{"v":"3"},{"v":128},{"v":1964},{"v":7},{"v":1},{"v":"1964-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26373"},null,{"v":"St. James Restaurant Ltd"},null,{"v":"RESTAURANT"},{"v":"Maison Prunier"},{"v":"Folder; 9.75 x 14.5 inches"},null,{"v":"Dieter Zander Collection; copy 1 of 3."},{"v":"Zander 37"},null,null,null,{"v":"St. James Restaurant Ltd"},null,null,null,{"v":"complete"},{"v":"3"},{"v":558},{"v":1968},{"v":9},{"v":30},{"v":"1968-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26374"},null,{"v":"St. James Restaurant Ltd"},null,{"v":"RESTAURANT"},{"v":"Maison Prunier"},{"v":"Folder; 7.25 x 10.25 inches"},null,{"v":"Dieter Zander Collection; meals served after the dinner theater."},{"v":"Zander 38"},null,null,null,{"v":"St. James Restaurant Ltd"},null,null,null,{"v":"complete"},{"v":"3"},{"v":130},{"v":1968},{"v":7},{"v":1},{"v":"1968-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26375"},null,{"v":"St. James Restaurant Ltd"},{"v":"SUNDAY LUNCH"},{"v":"RESTAURANT"},{"v":"Maison Prunier"},{"v":"Folder; 5.75 x 8 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 40"},null,null,null,{"v":"St. James Restaurant Ltd"},null,null,null,{"v":"complete"},{"v":"3"},{"v":125},{"v":1968},{"v":5},{"v":1},{"v":"1968-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26376"},null,{"v":"St. James Restaurant Ltd"},null,{"v":"RESTAURANT"},{"v":"Maison Prunier"},{"v":"Booklet; 3.5 x 5.25 inches"},null,{"v":"Dieter Zander Collection; take out menu; cover artwork by Pierre Falize."},{"v":"Zander 41"},null,null,null,{"v":"St. James Restaurant Ltd"},null,null,null,{"v":"complete"},{"v":"9"},{"v":119},{"v":1956},{"v":8},{"v":1},{"v":"1956-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26377"},null,{"v":"Mirabelle"},null,null,{"v":"Mirabelle"},{"v":"Folder; 10 x 15 inches"},null,{"v":"Dieter Zander Collection; cover artwork by Brusset."},{"v":"Zander 42 undated"},null,null,null,{"v":"Mirabelle"},null,null,null,{"v":"complete"},{"v":"3"},{"v":211}]}
{"starred":false,"flagged":false,"cells":[{"v":"26378"},null,{"v":"St. James Restaurant Ltd"},null,{"v":"RESTAURANT"},{"v":"Maison Prunier"},{"v":"Booklet; 3.5 x 5.25 inches"},null,{"v":"Dieter Zander Collection; take out menu; cover artwork by Pierre Falize."},{"v":"Zander 43"},null,null,null,{"v":"St. James Restaurant Ltd"},null,null,null,{"v":"complete"},{"v":"9"},{"v":100},{"v":1966},{"v":7},{"v":1},{"v":"1966-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26379"},null,{"v":"Langan's Hotels Ltd."},{"v":"NEW YEAR'S EVE GALA DINNER"},null,{"v":"Peter Langan's Bar and Grill"},{"v":"Card; 5.75 x 8.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 44 undated"},null,null,null,{"v":"Langan's Hotels Ltd."},null,null,null,{"v":"complete"},{"v":"1"},{"v":11}]}
{"starred":false,"flagged":false,"cells":[{"v":"26380"},null,{"v":"Rules"},null,{"v":"RESTAURANT"},{"v":"Rules"},{"v":"Folder; 8 x 10.5 inches"},null,{"v":"Dieter Zander Collection; cover artwork by V. Ross; restaurant established in 1798."},{"v":"Zander 45 undated"},null,null,null,{"v":"Rules"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"3"},{"v":143}]}
{"starred":false,"flagged":false,"cells":[{"v":"26381"},null,{"v":"Rules"},null,{"v":"RESTAURANT"},{"v":"Rules"},{"v":"Folder; 8 x 10.5 inches; laminated"},null,{"v":"Dieter Zander Collection; cover artwork by V. Ross; restaurant established in 1798."},{"v":"Zander 46 undated"},null,null,null,{"v":"Rules"},null,null,null,{"v":"complete"},{"v":"3"},{"v":171}]}
{"starred":false,"flagged":false,"cells":[{"v":"26382"},null,{"v":"Scott's Restaurant Limited"},null,{"v":"RESTAURANT"},{"v":"Scott's Restaurant"},{"v":"Folder; 8.25 x 11 inches"},null,{"v":"Dieter Zander Collection; cover is an image of Scott's Restaurant as it probably looked in 1658; back is the \"Story of Pickadilly.\""},{"v":"Zander 47"},null,null,null,{"v":"Scott's Restaurant Limited"},null,null,null,{"v":"complete"},{"v":"3"},{"v":223},{"v":1961},{"v":3},{"v":25},{"v":"1961-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26383"},null,{"v":"Scott's Restaurant Limited"},null,{"v":"RESTAURANT"},{"v":"Scott's Restaurant"},{"v":"Tri-fold; 5.75 x 11.75 inches folded"},null,{"v":"Dieter Zander Collection; inside fold shows an image of the original site of Scott's in Piccadilly."},{"v":"Zander 48"},null,null,null,{"v":"Scott's Restaurant Limited"},null,null,null,{"v":"complete"},{"v":"4"},{"v":167}]}
{"starred":false,"flagged":false,"cells":[{"v":"26384"},null,{"v":"Simpson's-in-the-Strand"},null,{"v":"RESTAURANT"},{"v":"Simpson's-in-the-Strand"},{"v":"Folder; 6.75 x 10.75 inches"},null,{"v":"Dieter Zander Collection; Arthur Moss: Master Cook 1940-1967; back is a cartoon drawn by H.M. Bateman; restaurant established in 1828."},{"v":"Zander 49"},null,null,null,{"v":"Simpson's In The Strand"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"3"},{"v":109},{"v":1974},{"v":11},{"v":13},{"v":"1974-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26385"},null,{"v":"Le Meridien Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"The Terrace Garden Restaurant"},{"v":"Booklet; 8.75 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 50 undated"},null,null,null,{"v":"Le Meridien Hotel"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"5"},{"v":95}]}
{"starred":false,"flagged":false,"cells":[{"v":"26386"},null,{"v":"The Grange"},null,{"v":"RESTAURANT"},{"v":"The Grange"},{"v":"Folder; 7.5 x 11 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 51"},null,null,null,{"v":"The Grange"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"3"},{"v":57},{"v":1974},{"v":11},{"v":14},{"v":"1974-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26387"},null,{"v":"The Greenhouse"},null,{"v":"RESTAURANT"},{"v":"The Greenhouse"},{"v":"Booklet; 8.5 x 12.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 52 undated"},null,null,null,{"v":"The Greenhouse"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"3"},{"v":49}]}
{"starred":false,"flagged":false,"cells":[{"v":"26388"},null,{"v":"The Ivy"},null,{"v":"RESTAURANT"},{"v":"The Ivy"},{"v":"Folder; 9 x 13.5 inches"},null,{"v":"Dieter Zander Collection; back cover contains a history of the restaurant."},{"v":"Zander 53"},null,null,null,{"v":"The Ivy"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"3"},{"v":222},{"v":1972},{"v":10},{"v":25},{"v":"1972-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26389"},null,{"v":"The Savoy"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"The Savoy"},{"v":"Folder; 7 x 10 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 54"},null,null,null,{"v":"The Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":165}]}
{"starred":false,"flagged":false,"cells":[{"v":"26390"},null,{"v":"The Stafford Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"The Stafford Restaurant"},{"v":"Booklet; 3.75 x 8.25 inches"},null,{"v":"Dieter Zander Collection; menu designed and illustrated by Richard Downer; maitre d'hotel: K. Chris Paschalides; head chef: Armando Rodriguez."},{"v":"Zander 55 undated"},null,null,null,{"v":"The Stafford Hotel"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"under review"},{"v":"5"},{"v":127}]}
{"starred":false,"flagged":false,"cells":[{"v":"26391"},null,{"v":"The Traveller's Club"},{"v":"LUNCH"},null,{"v":"The Traveller's Club"},{"v":"Folder; 9 x 12.25 inches"},null,{"v":"Dieter Zander Collection; wine card missing."},{"v":"Zander 56 undated"},null,null,null,{"v":"The Traveller's Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49}]}
{"starred":false,"flagged":false,"cells":[{"v":"26392"},null,{"v":"Carlton Club"},null,null,{"v":"Wellington Room"},{"v":"Tri-fold; 5.25 x 12.5 inches folded"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 57"},null,null,null,{"v":"Carlton Club"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"2"},{"v":47}]}
{"starred":false,"flagged":false,"cells":[{"v":"26393"},null,{"v":"Wheeler & Co."},null,{"v":"RESTAURANT"},{"v":"Wheeler & Co."},{"v":"Folder; 12 x 9.25 inches"},null,{"v":"Dieter Zander Collection; Old Compton Street location; menu designed by WYSARD; printed by Patina Press Ltd."},{"v":"Zander 58 undated"},null,null,null,{"v":"Wheeler & Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":96}]}
{"starred":false,"flagged":false,"cells":[{"v":"26394"},null,{"v":"Wheeler & Co."},null,{"v":"RESTAURANT"},{"v":"Wheeler's"},{"v":"Folder; 12 x 9.25 inches"},null,{"v":"Dieter Zander Collection; Duke of York Street location; menu designed by WYSARD; printed by Patina Press Ltd."},{"v":"Zander 59 undated"},null,null,null,{"v":"Wheeler & Co."},null,null,null,{"v":"complete"},{"v":"4"},{"v":96}]}
{"starred":false,"flagged":false,"cells":[{"v":"26395"},null,{"v":"White Tower Restaurant"},null,{"v":"RESTAURANT"},{"v":"White Tower Restaurant"},{"v":"Booklet; 10.25 x 14 inches; 17 pages"},null,{"v":"Dieter Zander Collection; extensive explanations accompany each dish; menu designed and printed in Great Britain by W. S. Cowell Ltd."},{"v":"Zander 60"},null,null,null,{"v":"White Tower Restaurant"},null,null,null,{"v":"complete"},{"v":"19"},{"v":59}]}
{"starred":false,"flagged":false,"cells":[{"v":"26397"},null,{"v":"Air France/Concorde"},null,{"v":"AIRLINE"},{"v":"Concorde"},{"v":"Booklet; 8 x 11.5 inches"},null,{"v":"Dieter Zander Collection, cover is an opera costume drawing by Marc Bohan, flight time: 3h 45; 1 of 2."},{"v":"Zander 1"},null,null,null,{"v":"Air France/Concorde"},null,null,null,{"v":"complete"},{"v":"7"},{"v":50},{"v":1990},{"v":7},{"v":23},{"v":"1990-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26398"},null,{"v":"Zen Oriental"},null,{"v":"RESTAURANT"},{"v":"Zen Oriental"},{"v":"Booklet; 8.25 x 11.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 61 undated"},null,null,null,{"v":"Zen Oriental"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"14"},{"v":69}]}
{"starred":false,"flagged":false,"cells":[{"v":"26399"},null,{"v":"The Hawes Inn"},null,{"v":"HOTEL"},{"v":"The Hawes Inn"},{"v":"Folder; 8 x 10.75 inches"},null,{"v":"Dieter Zander Collection; back cover is a map of South Queensferry."},{"v":"Zander 62 undated"},null,null,null,{"v":"The Hawes Inn"},null,null,null,{"v":"complete"},{"v":"3"},{"v":133}]}
{"starred":false,"flagged":false,"cells":[{"v":"26400"},null,{"v":"Drones"},null,{"v":"RESTAURANT"},{"v":"Drones"},{"v":"Folder; 8.5 x 12 inches; laminated"},null,{"v":"Dieter Zander Collection; hand-written \"Specialty of the Day\" card."},{"v":"Zander 63 undated"},null,null,null,{"v":"Drones"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"3"},{"v":121}]}
{"starred":false,"flagged":false,"cells":[{"v":"26401"},null,{"v":"Jonathans'"},null,null,{"v":"Jonathans'"},{"v":"Paper; 8.25 x 11 inches"},null,{"v":"Dieter Zander Collection; back is an engraving by E.M. Ward."},{"v":"Zander 64 undated"},null,null,null,{"v":"Jonathans'"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"2"},{"v":21}]}
{"starred":false,"flagged":false,"cells":[{"v":"26402"},null,{"v":"Le Gavroche"},null,{"v":"RESTAURANT"},{"v":"Le Gavroche"},{"v":"Booklet; 6.75 x 14 inches"},null,{"v":"Dieter Zander Collection"},{"v":"Zander 65 undated"},null,null,null,{"v":"Le Gavroche"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"3"},{"v":48}]}
{"starred":false,"flagged":false,"cells":[{"v":"26403"},null,{"v":"Stone's Chop House"},null,{"v":"RESTAURANT"},{"v":"Stone's Chop House"},{"v":"Folder; 8 x 10 inches"},null,{"v":"Dieter Zander Collection; theater dinner menu insert included."},{"v":"Zander 66"},null,null,null,{"v":"Stone's Chop House"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"4"},{"v":160}]}
{"starred":false,"flagged":false,"cells":[{"v":"26404"},null,{"v":"Bentley's"},null,{"v":"RESTAURANT"},{"v":"Bentley's"},{"v":"Folder; 13.25 x 9 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 67"},null,null,null,{"v":"Bentley's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":103}]}
{"starred":false,"flagged":false,"cells":[{"v":"26405"},null,{"v":"The Swan Hotel"},{"v":"JOHN & E. STURGE DIRECTORS' DINNER"},{"v":"HOTEL"},{"v":"The Swan Hotel"},{"v":"Folder; 6 x 9.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 68"},null,null,null,{"v":"The Swan Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1976},{"v":6},{"v":17},{"v":"1976-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26406"},null,{"v":"Hotel Euler"},null,{"v":"HOTEL"},{"v":"Hotel Euler"},{"v":"Folder; 6 x 8.25 inches"},null,{"v":"Dieter Zander Collection; cover is an image of a man eating oysters with a caption \"The Lover of oisters.\""},{"v":"Zander 70 undated"},null,null,null,{"v":"Hotel Euler"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"4"},{"v":9},{"v":1987},{"v":10},{"v":1},{"v":"1987-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26407"},null,{"v":"Hotel Euler"},null,{"v":"HOTEL"},{"v":"Hotel Euler"},{"v":"Booklet; 8.25 x 11.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 71"},null,null,null,{"v":"Hotel Euler"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"8"},{"v":34},{"v":1987},{"v":12},{"v":24},{"v":"1987-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26408"},null,{"v":"Hotel Euler"},null,{"v":"HOTEL"},{"v":"Euler Bar"},{"v":"Folder; 8.5 x 12 inches; laminated"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 72 undated"},null,null,null,{"v":"Hotel Euler"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"4"},{"v":44}]}
{"starred":false,"flagged":false,"cells":[{"v":"26410"},null,{"v":"Hotel Drei Konige am Rhein"},null,{"v":"HOTEL"},{"v":"Hotel Drei Konige am Rhein"},{"v":"Booklet; 6 x 8.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 74"},null,null,null,{"v":"Hotel Drei Konige Am Rhein"},null,null,null,{"v":"complete"},{"v":"3"},{"v":8}]}
{"starred":false,"flagged":false,"cells":[{"v":"26411"},null,{"v":"Hotel Drei Konige am Rhein"},{"v":"ROOM SERVICE"},{"v":"HOTEL"},{"v":"Hotel Drei Konige am Rhein"},{"v":"Booklet; 8.25 x 12 inches"},null,{"v":"Dieter Zander Collection; includes a short history of the hotel."},{"v":"Zander 75 undated"},null,null,null,{"v":"Hotel Drei Konige Am Rhein"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"13"},{"v":187}]}
{"starred":false,"flagged":false,"cells":[{"v":"26412"},null,{"v":"Paul's Red Ox Grill"},null,{"v":"RESTAURANT"},{"v":"Paul's Red Ox Grill"},{"v":"Tri-fold; 11.75 x 9.5 inches folded"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 76 undated"},null,null,null,{"v":"Paul's Red Ox Grill"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"3"},{"v":178}]}
{"starred":false,"flagged":false,"cells":[{"v":"26413"},null,{"v":"Restaurant & Bierstube zum Stadtheller"},null,{"v":"RESTAURANT"},{"v":"Restaurant & Bierstube zum Stadtheller"},{"v":"Tri-fold; 7 x 12 inches folded"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 77 undated"},null,null,null,{"v":"Restaurant & Bierstube Zum Stadtheller"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"4"},{"v":161},{"v":1988},{"v":10},{"v":5},{"v":"1988-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26414"},null,{"v":"Schutzenhof"},null,null,{"v":"Schutzenhof"},{"v":"Folder; 9.5 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 78"},null,null,null,{"v":"Schutzenhof"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"4"},{"v":94},{"v":1968},{"v":9},{"v":2},{"v":"1968-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26415"},null,{"v":"Bier-halle Kropf"},null,{"v":"RESTAURANT"},{"v":"Bier-halle Kropf"},{"v":"Folder; 9 x 12 inches; clear plastic sleeves with paper inserted"},null,{"v":"Dieter Zander Collection; includes daily specials insert."},{"v":"Zander 79"},null,null,null,{"v":"Bier Halle Kropf"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"5"},{"v":258},{"v":1983},{"v":12},{"v":14},{"v":"1983-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26416"},null,{"v":"Huguenin"},null,{"v":"RESTAURANT"},{"v":"Huguenin"},{"v":"Folder; 9 x 12.5 inches; clear plastic sleeves with paper inserted"},null,{"v":"Dieter Zander Collection; includes daily specials insert."},{"v":"Zander 80"},null,null,null,{"v":"Huguenin"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"4"},{"v":98},{"v":1962},{"v":7},{"v":20},{"v":"1962-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26417"},null,{"v":"Kronenhalle"},null,{"v":"RESTAURANT"},{"v":"Kronenhalle"},{"v":"Plastic sleeve with paper insert; 8 x 11 inches"},null,{"v":"Dieter Zander Collection; dessert menu."},{"v":"Zander 81"},null,null,null,{"v":"Kronenhalle"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"1"},{"v":27},{"v":1976},{"v":5},{"v":1},{"v":"1976-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26418"},null,{"v":"Kronenhalle"},null,{"v":"RESTAURANT"},{"v":"Kronenhalle"},{"v":"Plastic sleeve with paper insert; 8 x 11 inches"},null,{"v":"Dieter Zander Collection; dessert menu."},{"v":"Zander 82 undated"},null,null,null,{"v":"Kronenhalle"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"1"},{"v":24}]}
{"starred":false,"flagged":false,"cells":[{"v":"26419"},null,{"v":"Movenpick Dreikonighaus"},null,{"v":"RESTAURANT"},{"v":"Movenpick Dreikonighaus"},{"v":"Tri-fold; 8.5 x 13.5 inches folded"},null,{"v":"Dieter Zander Collection; restaurant chef: A. Solberg."},{"v":"Zander 83"},null,null,null,{"v":"Movenpick Dreikonighaus"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"6"},{"v":129},{"v":1981},{"v":6},{"v":3},{"v":"1981-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26420"},null,{"v":"Restaurant Kronenhalle"},null,{"v":"RESTAURANT"},{"v":"Restaurant Kronenhalle"},{"v":"Folder; 9 x 12.5 inches"},null,{"v":"Dieter Zander Collection; restaurant owner: Frau Hulda Zumsteg."},{"v":"Zander 84"},null,null,null,{"v":"Restaurant Kronenhalle"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"under review"},{"v":"3"},{"v":72},{"v":1971},{"v":11},{"v":7},{"v":"1971-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26421"},null,{"v":"Restaurant Kronenhalle"},null,{"v":"RESTAURANT"},{"v":"Restaurant Kronenhalle"},{"v":"Booklet; 7.75 x 10.5 inches"},null,{"v":"Dieter Zander Collection; wine list; restaurant owner: Frau Hulda Zumsteg."},{"v":"Zander 85"},null,null,null,{"v":"Restaurant Kronenhalle"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"15"},{"v":289},{"v":1971},{"v":11},{"v":7},{"v":"1971-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26422"},null,{"v":"Restaurants Bahnhofbuffet"},null,{"v":"RESTAURANT"},{"v":"Restaurants Bahnhoffbuffet"},{"v":"Tri-fold; 8 x 12.5 inches folded"},null,{"v":"Dieter Zander Collection; includes daily menu insert."},{"v":"Zander 86"},null,null,null,{"v":"Restaurants Bahnhofbuffet"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"7"},{"v":145},{"v":1986},{"v":12},{"v":11},{"v":"1986-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26423"},null,{"v":"Sonnenberg"},null,{"v":"RESTAURANT"},{"v":"Sonnenberg"},{"v":"Tri-fold; 8.25 x 11.75 inches folded"},null,{"v":"Dieter Zander Collection; includes a small page with chef recommendations."},{"v":"Zander 87 undated"},null,null,null,{"v":"Sonnenberg"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"6"},{"v":81}]}
{"starred":false,"flagged":false,"cells":[{"v":"26424"},null,{"v":"Traiteur + Vins zum Storchen"},null,null,{"v":"Traiteur + Vins zum Storchen"},{"v":"Booklet; 4 x 8.25 inches"},null,{"v":"Dieter Zander Collection; extensive wine menu, separated by region, with maps."},{"v":"Zander 88"},null,null,null,{"v":"Storchen"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"13"},{"v":224},{"v":1976},{"v":1},{"v":1},{"v":"1976-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26425"},null,{"v":"Zunfthaus Zur Waag"},null,{"v":"RESTAURANT"},{"v":"Zunfthaus Zur Waag"},{"v":"Booklet; 6 x 9.5 inches"},null,{"v":"Dieter Zander Collection; includes a selection fresh from the market."},{"v":"Zander 89 undated"},null,null,null,{"v":"Zunfthaus Zur Waag"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"6"},{"v":18}]}
{"starred":false,"flagged":false,"cells":[{"v":"26426"},null,{"v":"Refectorium"},null,{"v":"RESTAURANT"},{"v":"Refectorium"},{"v":"Booklet; 7.75 x 13 inches"},null,{"v":"Dieter Zander Collection; image on the first page is the central boulevard in Barcelona."},{"v":"Zander 90 undated"},null,null,null,{"v":"Refectorium"},null,{"v":"Pesetas"},{"v":"Pt"},{"v":"complete"},{"v":"10"},{"v":266}]}
{"starred":false,"flagged":false,"cells":[{"v":"26427"},null,{"v":"Restaurante Tipico"},null,{"v":"RESTAURANT"},{"v":"Restaurante Tipico"},{"v":"Folder; 10 x 12.5 inches"},null,{"v":"Dieter Zander Collection; hand written note to Mr. Zander on the back."},{"v":"Zander 91"},null,null,null,{"v":"Los Caracoles"},null,{"v":"Pesetas"},{"v":"Pt"},{"v":"complete"},{"v":"4"},{"v":182},{"v":1953},{"v":11},{"v":11},{"v":"1953-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26428"},null,{"v":"Chipen"},null,{"v":"RESTAURANT"},{"v":"Chipen"},{"v":"Folder; 9.75 x 12.5 inches"},null,{"v":"Dieter Zander Collection; includes card with day's specials; back is a map showing the location of Chipen in Madrid."},{"v":"Zander 92 undated"},null,null,null,{"v":"Chipen"},null,{"v":"Pesetas"},{"v":"Pt"},{"v":"complete"},{"v":"3"},{"v":91}]}
{"starred":false,"flagged":false,"cells":[{"v":"26429"},null,{"v":"Club 31"},null,{"v":"RESTAURANT"},{"v":"Club 31"},{"v":"Tri-fold; 5 x 11 inches folded"},null,{"v":"Dieter Zander Collection; includes card with day's specials."},{"v":"Zander 93 undated"},null,null,null,{"v":"Club 31"},null,{"v":"Pesetas"},{"v":"Pt"},{"v":"under review"},{"v":"4"},{"v":117}]}
{"starred":false,"flagged":false,"cells":[{"v":"26430"},null,{"v":"Horcher"},null,{"v":"RESTAURANT"},{"v":"Horcher"},{"v":"Paper; 8.25 x 11 inches"},null,{"v":"Dieter Zander Collection; 1 of 2; Spanish; back is a map showing the location of Horcher in Madrid."},{"v":"Zander 94"},null,null,null,{"v":"Horcher"},null,{"v":"Pesetas"},{"v":"Pt"},{"v":"complete"},{"v":"4"},{"v":88},{"v":1953},{"v":10},{"v":29},{"v":"1953-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26431"},null,{"v":"Horcher"},null,{"v":"RESTAURANT"},{"v":"Horcher"},{"v":"Card; 4 x 6 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 95"},null,null,null,{"v":"Horcher"},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1953},{"v":11},{"v":14},{"v":"1953-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26432"},null,{"v":"Hotel Ritz"},{"v":"BREAKFAST"},{"v":"HOTEL"},{"v":"Hotel Ritz"},{"v":"Tri-fold; 5 x 10 inches folded"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 96"},null,null,null,{"v":"Hotel Ritz"},null,{"v":"Pesetas"},{"v":"Pt"},{"v":"complete"},{"v":"5"},{"v":84},{"v":1977},{"v":2},{"v":1},{"v":"1977-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26433"},null,{"v":"La Barraca"},null,{"v":"RESTAURANT"},{"v":"La Barraca"},{"v":"Paper; 9.5 x 11.75 inches"},null,{"v":"Dieter Zander Collection; includes a folded card with a description of the restaurant."},{"v":"Zander 97 undated"},null,null,null,{"v":"La Barraca"},null,null,null,{"v":"complete"},{"v":"1"},{"v":90}]}
{"starred":false,"flagged":false,"cells":[{"v":"26434"},null,{"v":"La Romeria Andaluza"},null,{"v":"RESTAURANT"},{"v":"La Romeria Andaluza"},{"v":"Tri-fold; 4 x 8.25 inches"},null,{"v":"Dieter Zander Collection; photos of the restaurant's interior; back is a map showing the location of the restaurant in Madrid."},{"v":"Zander 98 undated"},null,null,null,{"v":"La Romeria Andaluza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21}]}
{"starred":false,"flagged":false,"cells":[{"v":"26435"},null,{"v":"71 Nyhavn Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Pakhuskoelderen"},{"v":"Folder; 7.5 x 10.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 99 undated"},null,null,null,{"v":"71 Nyhavn Hotel"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"complete"},{"v":"4"},{"v":76}]}
{"starred":false,"flagged":false,"cells":[{"v":"26436"},null,{"v":"7 Nations"},null,{"v":"RESTAURANT"},{"v":"7 Nations"},{"v":"Folder; 8.75 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 100"},null,null,null,{"v":"7 Nations"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"complete"},{"v":"8"},{"v":310}]}
{"starred":false,"flagged":false,"cells":[{"v":"26438"},null,{"v":"Bar Angleterre"},null,{"v":"RESTAURANT"},{"v":"Bar Angleterre"},{"v":"Folder; 3.25 x 8 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 102 undated"},null,null,null,{"v":"Bar Angleterre"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"complete"},{"v":"2"},{"v":33}]}
{"starred":false,"flagged":false,"cells":[{"v":"26439"},null,{"v":"Hotel d'Angleterre"},null,{"v":"HOTEL"},{"v":"Hotel d'Angleterre"},{"v":"Booklet; 9.5 x 12 inches"},null,{"v":"Dieter Zander Collection; includes slip of paper with daily specials."},{"v":"Zander 103 undated"},null,null,null,{"v":"Hotel D'angleterre"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"complete"},{"v":"5"},{"v":34}]}
{"starred":false,"flagged":false,"cells":[{"v":"26440"},null,{"v":"Hotel d'Angleterre"},null,{"v":"HOTEL"},{"v":"Hotel d'Angleterre"},{"v":"Folder; 8 x 14 inches; laminated"},null,{"v":"Dieter Zander Collection; 1 of 2; includes hors d'oeuvre and grill list."},{"v":"Zander 104 undated"},null,null,null,{"v":"Hotel D'angleterre"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"under review"},{"v":"8"},{"v":290}]}
{"starred":false,"flagged":false,"cells":[{"v":"26441"},null,{"v":"Hotel d'Angleterre"},{"v":"SANDWICH LIST"},{"v":"HOTEL"},{"v":"Hotel d'Angleterre"},{"v":"Folded paper; 4 x 8.75 inches folded"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 105 undated"},null,null,null,{"v":"Hotel D'angleterre"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"complete"},{"v":"3"},{"v":317}]}
{"starred":false,"flagged":false,"cells":[{"v":"26442"},null,{"v":"Langelinie Pavillonen"},null,{"v":"RESTAURANT"},{"v":"Langelinie Pavillonen"},{"v":"Folder; 9.5 x 12.25 inches; laminated"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 106 undated"},null,null,null,{"v":"Langelinie Pavillonen"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"complete"},{"v":"9"},{"v":377}]}
{"starred":false,"flagged":false,"cells":[{"v":"26443"},null,{"v":"Phoenix Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Von Plessen Restaurant"},{"v":"Booklet; 8.25 x 11.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 107 undated"},null,null,null,{"v":"Phoenix Hotel"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"complete"},{"v":"9"},{"v":105}]}
{"starred":false,"flagged":false,"cells":[{"v":"26444"},null,{"v":"Restaurant Egoisten"},null,{"v":"RESTAURANT"},{"v":"Restaurant Egoisten"},{"v":"Folder; 8.5 x 14 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 108 undated"},null,null,null,{"v":"Restaurant Egoisten"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"complete"},{"v":"4"},{"v":28}]}
{"starred":false,"flagged":false,"cells":[{"v":"26445"},null,{"v":"Kystens Perle"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Kystens Perle"},{"v":"Booklet; 4.5 x 8 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 111 undated"},null,null,null,{"v":"Kystens Perle"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"complete"},{"v":"5"},{"v":101}]}
{"starred":false,"flagged":false,"cells":[{"v":"26446"},null,{"v":"Fratis Kallare"},null,{"v":"RESTAURANT"},{"v":"Fratis Kallare"},{"v":"Tri-fold; 7.75 x 14.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 112"},null,null,null,{"v":"Fratis Kallare"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"6"},{"v":314}]}
{"starred":false,"flagged":false,"cells":[{"v":"26447"},null,{"v":"Kallaren Diana"},null,null,{"v":"Kallaren Diana"},{"v":"Newspaper; 11.75 x 16.5 inches"},null,{"v":"Dieter Zander Collection; set up like a newspapers with articles on \"Discovering the Swedish kitchen\" and the history of the establishment."},{"v":"Zander 113 undated"},null,null,null,{"v":"Kallaren Diana"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"4"},{"v":139}]}
{"starred":false,"flagged":false,"cells":[{"v":"26448"},null,{"v":"Krogs Fiskerestaurant"},null,{"v":"RESTAURANT"},{"v":"Krogs Fiskerestaurant"},{"v":"Folder; 8.25 x 11 inches"},null,{"v":"Dieter Zander Collection; back is a map showing the location of Krogs."},{"v":"Zander 114 undated"},null,null,null,{"v":"Krogs Fiskerestaurant"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"complete"},{"v":"4"},{"v":104},{"v":2015},{"v":4},{"v":20},{"v":"2015-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26449"},null,{"v":"Restaurant Cuttelin"},null,{"v":"RESTAURANT"},{"v":"Restaurant Cuttelin"},{"v":"Folder; 6.25 x 10 inches"},null,{"v":"Dieter Zander Collection; cover artist: Roland Kempe."},{"v":"Zander 115"},null,null,null,{"v":"Restaurant Cuttelin"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"4"},{"v":72},{"v":1961},{"v":8},{"v":10},{"v":"1961-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26450"},null,{"v":"Riche Teatergrillen"},null,{"v":"RESTAURANT"},{"v":"Riche Teatergrillen"},{"v":"Folder; 9.75 x 14.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 116"},null,null,null,{"v":"Riche Teatergrillen"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1961},{"v":7},{"v":31},{"v":"1961-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26451"},null,{"v":"A Stockholm restaurant"},null,{"v":"RESTAURANT"},{"v":"A Stockholm restaurant"},{"v":"Paper; 4.75 x 7 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 117"},null,null,null,{"v":"A Stockholm Restaurant"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":17},{"v":1869},{"v":7},{"v":31},{"v":"1869-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26452"},null,{"v":"Strand Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Terrass"},{"v":"Folder; 8.25 x 6 inches"},null,{"v":"Dieter Zander Collection; includes slip with day's lunch and dinner specials."},{"v":"Zander 118"},null,null,null,{"v":"Strand Hotel"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"6"},{"v":157},{"v":1959},{"v":5},{"v":17},{"v":"1959-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26453"},null,{"v":"La Ronde"},null,null,{"v":"La Ronde"},{"v":"Folder; 7.5 x 12 inches; rounded at top"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 119 undated"},null,null,null,{"v":"La Ronde"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"3"},{"v":93}]}
{"starred":false,"flagged":false,"cells":[{"v":"26454"},null,{"v":"Restaurant Charles & Biggles Bar"},null,null,{"v":"Restaurant Charles & Biggles Bar"},{"v":"Booklet; 8.25 x 12 inches"},null,{"v":"Dieter Zander Collection; room service menu; pool menu; bar menu."},{"v":"Zander 120 undated"},null,null,null,{"v":"Restaurant Charles & Biggles Bar"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"11"},{"v":133}]}
{"starred":false,"flagged":false,"cells":[{"v":"26455"},null,{"v":"Restaurante Tavares"},null,{"v":"RESTAURANT"},{"v":"Restaurante Tavares"},{"v":"Folder; 9 x 12.5 inches"},null,{"v":"Dieter Zander Collection; back includes a history of the restaurant."},{"v":"Zander 122 undated"},null,null,null,{"v":"Restaurante Tavares"},null,{"v":"Escudos"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":113}]}
{"starred":false,"flagged":false,"cells":[{"v":"26457"},null,{"v":"Gambrinus"},null,{"v":"RESTAURANT"},{"v":"Gambrinus"},{"v":"Folder; 5 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 125"},null,null,null,{"v":"Gambrinus"},null,null,null,{"v":"complete"},{"v":"3"},{"v":65},{"v":1977},{"v":2},{"v":1},{"v":"1977-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26458"},null,{"v":"Hotel Okura"},{"v":"BREAKFAST"},{"v":"HOTEL,RESTAURANT"},{"v":"Orchid Room"},{"v":"Folder; 8 x 11.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 126"},null,null,null,{"v":"Hotel Okura"},null,{"v":"Yen"},{"v":"¥"},{"v":"complete"},{"v":"3"},{"v":99},{"v":1969},{"v":12},{"v":1},{"v":"1969-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26459"},null,{"v":"Imperial Hotel"},null,{"v":"HOTEL"},{"v":"Rendez-vous Lounge & Bar"},{"v":"Folder; 6.5 x 14 inches; laminated"},null,{"v":"Dieter Zander Collection; drinks only."},{"v":"Zander 127 undated"},null,null,null,{"v":"Imperial Hotel"},null,{"v":"Yen"},{"v":"¥"},{"v":"complete"},{"v":"4"},{"v":57}]}
{"starred":false,"flagged":false,"cells":[{"v":"26460"},null,{"v":"Yamato"},null,{"v":"RESTAURANT"},{"v":"Yamato"},{"v":"Booklet; 11 x 13.25 inches"},null,{"v":"Dieter Zander Collection; descriptions of Japanese dishware; includes insert with late supper menu."},{"v":"Zander 128"},null,null,null,{"v":"Yamato"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"12"},{"v":93}]}
{"starred":false,"flagged":false,"cells":[{"v":"26461"},null,{"v":"Fujiya Hotel"},{"v":"ROOM SERVICE"},{"v":"HOTEL"},{"v":"Fujiya Hotel"},{"v":"Booklet; 8.5 x 13 inches"},null,{"v":"Dieter Zander Collection; includes insert with room service beverage list."},{"v":"Zander 129 undated"},null,null,null,{"v":"Fujiya Hotel"},null,{"v":"Yen"},{"v":"¥"},{"v":"complete"},{"v":"7"},{"v":170},{"v":1968},{"v":1},{"v":1},{"v":"1968-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26462"},null,{"v":"Mikasakaikan"},null,{"v":"RESTAURANT"},{"v":"Mikasakaikan"},{"v":"Booklet 8 x 11.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 130"},null,null,null,{"v":"Mikasakaikan"},null,{"v":"Yen"},{"v":"¥"},{"v":"complete"},{"v":"15"},{"v":144},{"v":1969},{"v":12},{"v":29},{"v":"1969-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26463"},null,{"v":"Mon cher ton ton"},null,{"v":"RESTAURANT"},{"v":"Mon cher ton ton"},{"v":"Folder; 7.75 x 10.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 131"},null,null,null,{"v":"Mon Cher Ton Ton"},null,{"v":"Yen"},{"v":"¥"},{"v":"complete"},{"v":"4"},{"v":108},{"v":1969},{"v":12},{"v":26},{"v":"1969-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26464"},null,{"v":"Grand Hotel Baglioni"},{"v":"DRINKS AND SNACKS"},{"v":"HOTEL"},{"v":"Grand Hotel Baglioni"},{"v":"Booklet; 7 x 10.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 132 undated"},null,null,null,{"v":"Grand Hotel Baglioni"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"8"},{"v":102}]}
{"starred":false,"flagged":false,"cells":[{"v":"26465"},null,{"v":"Al Pappagallo"},null,{"v":"RESTAURANT"},{"v":"Al Pappagallo"},{"v":"Folder; 9.75 x 13.5 inches"},null,{"v":"Dieter Zander Collection; includes a small postcard advertisement for the restaurant."},{"v":"Zander 133 undated"},null,null,null,{"v":"Al Pappagallo"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"4"},{"v":151}]}
{"starred":false,"flagged":false,"cells":[{"v":"26466"},null,{"v":"La Canzone del Mare"},null,{"v":"RESTAURANT"},{"v":"La Canzone del Mare"},{"v":"Booklet; 9.5 x 11.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 134 undated"},null,null,null,{"v":"La Canzone Del Mare"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"7"},{"v":315}]}
{"starred":false,"flagged":false,"cells":[{"v":"26467"},null,{"v":"Grand Hotel"},null,{"v":"HOTEL"},{"v":"Grill"},{"v":"Booklet; 5 x 7.5 inches"},null,{"v":"Dieter Zander Collection; cover artwork by Trudi Kraft."},{"v":"Zander 135 undated"},null,null,null,{"v":"Grand Hotel"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"8"},{"v":175}]}
{"starred":false,"flagged":false,"cells":[{"v":"26468"},null,{"v":"Grand Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Ristorante Grand Hotel"},{"v":"Booklet; 8.25 x 11.75 inches"},null,{"v":"Dieter Zander Collection; includes an insert with fresh food from the day's market."},{"v":"Zander 136 undated"},null,null,null,{"v":"Grand Hotel"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"8"},{"v":76}]}
{"starred":false,"flagged":false,"cells":[{"v":"26469"},null,{"v":"Harry's Bar"},null,{"v":"RESTAURANT"},{"v":"Harry's Bar"},{"v":"Folder; 4.75 x 6.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 137"},null,null,null,{"v":"Harry's Bar"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"2"},{"v":47}]}
{"starred":false,"flagged":false,"cells":[{"v":"26470"},null,{"v":"Antico Ristorante Boeucc"},null,{"v":"RESTAURANT"},{"v":"Antico Ristorante Boeucc"},{"v":"Folder; 6.5 x 15 inches"},null,{"v":"Dieter Zander Collection; back is an advertisement for Levissima water."},{"v":"Zander 138"},null,null,null,{"v":"Antico Ristorante Boeucc"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"4"},{"v":73}]}
{"starred":false,"flagged":false,"cells":[{"v":"26471"},null,{"v":"da Flavio Ristorante Antico Boeucc"},null,{"v":"RESTAURANT"},{"v":"da Flavio Ristorante Antico Boeucc"},{"v":"Booklet; 9 x 12.5 inches"},null,{"v":"Dieter Zander Collection; list of Italian wines; list of French wines; tourist menu."},{"v":"Zander 139"},null,null,null,{"v":"Da Flavio Ristorante Antico Boeucc"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"under review"},{"v":"7"},{"v":98},{"v":1966},{"v":6},{"v":20},{"v":"1966-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26472"},null,{"v":"Ristorante Giannino"},null,{"v":"RESTAURANT"},{"v":"Ristorante Giannino"},{"v":"Folder; 7.5 x 11 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 140"},null,null,null,{"v":"Ristorante Giannino"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"under review"},{"v":"5"},{"v":157},{"v":1956},{"v":8},{"v":23},{"v":"1956-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26473"},null,{"v":"Savini"},null,{"v":"RESTAURANT"},{"v":"Savini"},{"v":"Tri-fold; 5.5 x 13.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 141"},null,null,null,{"v":"Savini"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"3"},{"v":129},{"v":1954},{"v":9},{"v":27},{"v":"1954-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26475"},null,{"v":"Hostaria dell'Orso"},null,{"v":"HOTEL"},{"v":"Hostaria dell'Orso"},{"v":"Paper; 11.5 x 14.5 inches"},null,{"v":"Dieter Zander Collection; includes a notecard with a description of the hotel."},{"v":"Zander 143 undated"},null,null,null,{"v":"Hostaria Dell'orso"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"2"},{"v":108}]}
{"starred":false,"flagged":false,"cells":[{"v":"26476"},null,{"v":"Hotel Mediterraneo"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Ristorante \"21\""},{"v":"Folder; 9 x 12 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 144 undated"},null,null,null,{"v":"Hotel Mediterraneo"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"4"},{"v":87}]}
{"starred":false,"flagged":false,"cells":[{"v":"26477"},null,{"v":"Ristorante Alfredo alla scrofa"},null,{"v":"RESTAURANT"},{"v":"Ristorante Alfredo alla scrofa"},{"v":"Folder; 8.25 x 10 inches"},null,{"v":"Dieter Zander Collection; restaurant described as \"the king of fettuccine\"; lists prominent past guests such as: Douglas Fairbanks Jr., Mary Pickford, Zanuck, Gary Cooper, William Powell, Tirone Power, James Stewart, Linda Darnell, and Gregory Peck."},{"v":"Zander 145"},null,null,null,{"v":"Ristorante Alfredo Alla Scrofa"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"3"},{"v":82},{"v":1957},{"v":7},{"v":30},{"v":"1957-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26478"},null,{"v":"Ristorante Alfredo alla scrofa"},null,{"v":"RESTAURANT"},{"v":"Ristorante Alfredo alla scrofa"},{"v":"Folder; 8.25 x 10 inches"},null,{"v":"Dieter Zander Collection; restaurant described as \"the king of fettuccine\"; lists prominent past guests such as: Douglas Fairbanks Jr., Mary Pickford, Zanuck, Gary Cooper, William Powell, Fernandel, James Stewart, Linda Darnell, Audrey Hepburn, and Gregor"},{"v":"Zander 146"},null,null,null,{"v":"Ristorante Alfredo Alla Scrofa"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"3"},{"v":120},{"v":1970},{"v":10},{"v":5},{"v":"1970-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26480"},null,{"v":"Ristorante al graspo de uci"},null,{"v":"RESTAURANT"},{"v":"Ristorante al graspo de uci"},{"v":"Folder; 5 x 16 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 148"},null,null,null,{"v":"Ristorante Al Graspo De Uci"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"3"},{"v":176},{"v":1980},{"v":12},{"v":30},{"v":"1980-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26482"},null,{"v":"Baguita Trattoria Toscana"},null,{"v":"RESTAURANT"},{"v":"Baguita Trattoria Toscana"},{"v":"Paper; 8.75 x 13.5 inches"},null,{"v":"Dieter Zander Collection; restaurant owner: Alberto Pepori."},{"v":"Zander 150"},null,null,null,{"v":"Baguita Trattoria Toscana"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"under review"},{"v":"1"},{"v":75},{"v":1966},{"v":6},{"v":22},{"v":"1966-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26483"},null,{"v":"Baguita Trattoria Toscana"},null,{"v":"RESTAURANT"},{"v":"Baguita Trattoria Toscana"},{"v":"Paper; 8.5 x 13 inches"},null,{"v":"Dieter Zander Collection; restaurant ownder: Alberto Pepori."},{"v":"Zander 151"},null,null,null,{"v":"Baguita Trattoria Toscana"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"1"},{"v":75},{"v":1975},{"v":6},{"v":13},{"v":"1975-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26484"},null,{"v":"Buca di Bacco Albergo Ristorante"},null,{"v":"RESTAURANT"},{"v":"Buca di Bacco Albergo Ristorante"},{"v":"Paper; 13.5 x 9.5 inches"},null,{"v":"Dieter Zander Collection; day's specials are written in by hand."},{"v":"Zander 152 undated"},null,null,null,{"v":"Buca Di Bacco Albergo Ristorante"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"1"},{"v":100}]}
{"starred":false,"flagged":false,"cells":[{"v":"26485"},null,{"v":"Ristorante Bianchi"},null,{"v":"RESTAURANT"},{"v":"Ristorante Bianchi"},{"v":"Folder; 10 x 13.75 inches"},null,{"v":"Dieter Zander Collection; cover and back are woodcuts by Aldo Patocchi."},{"v":"Zander 153 undated"},null,null,null,{"v":"Ristorante Bianchi"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"under review"},{"v":"4"},{"v":266}]}
{"starred":false,"flagged":false,"cells":[{"v":"26486"},null,{"v":"Royal Orologio"},{"v":"LUNCH"},null,{"v":"Royal Orologio"},{"v":"Folder; 6.25 x 8.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 154"},null,null,null,{"v":"Royal Orologio"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1973},{"v":4},{"v":10},{"v":"1973-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26487"},null,{"v":"Toula'"},null,null,{"v":"Toula'"},{"v":"Folder; 4.75 x 8.5 inches"},null,{"v":"Dieter Zander Collection; back is an image and excerpt by Giovanni Comisso."},{"v":"Zander 155 undated"},null,null,null,{"v":"Toula'"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"4"},{"v":19}]}
{"starred":false,"flagged":false,"cells":[{"v":"26492"},null,{"v":"Continental Hilton"},{"v":"BREAKFAST"},{"v":"HOTEL,RESTAURANT"},{"v":"Tarasco Grill"},{"v":"Booklet; 8.5 x 11.5 inches"},null,{"v":"Dieter Zander Collection; list of Mexican breakfasts."},{"v":"Zander 164 undated"},null,null,null,{"v":"Continental Hilton"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":74}]}
{"starred":false,"flagged":false,"cells":[{"v":"26493"},null,{"v":"Hoteles Balsa"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Las Piramides"},{"v":"Folder; 9 x 12.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 165 undated"},null,null,null,{"v":"Hoteles Balsa"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":88}]}
{"starred":false,"flagged":false,"cells":[{"v":"26494"},null,{"v":"San Angel Inn"},null,{"v":"HOTEL"},null,{"v":"Folder; 10.25 x 14.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 166 undated"},null,null,null,{"v":"San Angel Inn"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":67}]}
{"starred":false,"flagged":false,"cells":[{"v":"26495"},null,{"v":"Chula Vista"},{"v":"BREAKFAST"},{"v":"RESTAURANT"},{"v":"Chula Vista"},{"v":"Folder; 10 x 14.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 167"},null,null,null,{"v":"Chula Vista"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":58}]}
{"starred":false,"flagged":false,"cells":[{"v":"26496"},null,{"v":"el Morocco"},null,{"v":"RESTAURANT"},{"v":"el Morocco"},{"v":"Booklet; 10 x 14.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 168 undated"},null,null,null,{"v":"El Morocco"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":74}]}
{"starred":false,"flagged":false,"cells":[{"v":"26497"},null,{"v":"Comida Mexicana"},{"v":"DINNER"},null,{"v":"Comida Mexicana"},{"v":"Card; 7 x 11.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 169"},null,null,null,{"v":"Comida Mexicana"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":15}]}
{"starred":false,"flagged":false,"cells":[{"v":"26498"},null,{"v":"Hotel Antigua"},null,{"v":"HOTEL"},{"v":"Hotel Antigua"},{"v":"Folder; 8.5 x 12.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 170"},null,null,null,{"v":"Hotel Antigua"},null,{"v":"Quetzales"},{"v":"Q"},{"v":"complete"},{"v":"3"},{"v":51},{"v":1975},{"v":5},{"v":1},{"v":"1975-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26499"},null,{"v":"Hotel Antigua"},null,{"v":"HOTEL"},{"v":"Hotel Antigua"},{"v":"Folder; 5.5 x 8.5 inches"},null,{"v":"Dieter Zander Collection; back is a short history of Antigua; 1 of 2."},{"v":"Zander 171"},null,null,null,{"v":"Hotel Antigua"},null,{"v":"Quetzales"},{"v":"Q"},{"v":"complete"},{"v":"4"},{"v":27}]}
{"starred":false,"flagged":false,"cells":[{"v":"26500"},null,{"v":"Shaul's Inn"},null,{"v":"HOTEL"},{"v":"Shaul's Inn"},{"v":"Folder; plastic sleeve with paper insert; 5.5 x 9 inches"},null,{"v":"Dieter Zander Collection; Oriental and Yemenite foods; kosher."},{"v":"Zander 172"},null,null,null,{"v":"Shaul's Inn"},null,{"v":"Israeli lirot (1948-1980)"},{"v":"I£"},{"v":"complete"},{"v":"4"},{"v":63},{"v":1971},{"v":11},{"v":18},{"v":"1971-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26501"},null,{"v":"Hotel de Paris"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Cote Jardin"},{"v":"Accordian fold; 6 x 6 inches folded"},null,{"v":"Dieter Zander Collection; illustrations."},{"v":"Zander 173 undated"},null,null,null,{"v":"Hotel De Paris"},null,{"v":"Monégasque francs"},{"v":"F"},{"v":"complete"},{"v":"6"},{"v":57}]}
{"starred":false,"flagged":false,"cells":[{"v":"26502"},null,{"v":"Sheraton"},{"v":"RAMADHAN SNACK MENU"},{"v":"HOTEL"},{"v":"Sheraton"},{"v":"Booklet; 8.25 x 8.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 174 undated"},null,null,null,{"v":"Sheraton Doha"},null,{"v":"Qatari riyal"},{"v":"QR"},{"v":"complete"},{"v":"6"},{"v":40}]}
{"starred":false,"flagged":false,"cells":[{"v":"26503"},null,{"v":"Ritz Carlton"},null,{"v":"HOTEL"},{"v":"Le Cafe de Paris"},{"v":"Folder; 10.25 x 14 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 175 undated"},null,null,null,{"v":"Ritz Carlton"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":50}]}
{"starred":false,"flagged":false,"cells":[{"v":"26504"},null,{"v":"Praha"},null,null,{"v":"Praha"},{"v":"Card; 5 x 8 inches"},null,{"v":"Dieter Zander Collection; fixed three course meal."},{"v":"Zander 176"},null,null,null,{"v":"Praha"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":5}]}
{"starred":false,"flagged":false,"cells":[{"v":"26505"},null,{"v":"Cafe Martin"},null,{"v":"RESTAURANT"},{"v":"Cafe Martin"},{"v":"Folder; 5.25 x 7.5 inches"},null,{"v":"Dieter Zander Collection; front is a drawing and description of the first automobile in Montreal; back is a drawing and description of Beaver Lake."},{"v":"Zander 177 undated"},null,null,null,{"v":"Cafe Martin"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":256}]}
{"starred":false,"flagged":false,"cells":[{"v":"26506"},null,{"v":"Le Restaurant est Ferme le Dimanche"},null,{"v":"RESTAURANT"},{"v":"Le Restaurant est Ferme le Dimanche"},{"v":"Folder; 10.5 x 15 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 178"},null,null,null,{"v":"?"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":91}]}
{"starred":false,"flagged":false,"cells":[{"v":"26507"},null,{"v":"2 Cultures"},null,{"v":"RESTAURANT"},{"v":"2 Cultures"},{"v":"Booklet; 11.25 x 12.5 inches"},null,{"v":"Dieter Zander Collection; last page is a description of Montreal and the restaurant; includes an insert, \"Table d'hote\"; 1 of 2."},{"v":"Zander 179 undated"},null,null,null,{"v":"2 Cultures"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"6"},{"v":225}]}
{"starred":false,"flagged":false,"cells":[{"v":"26508"},null,{"v":"Sanssouci"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Sanssouci"},{"v":"Booklet; 9.75 x 12.75 inches"},null,{"v":"Dieter Zander Collection; named after the summer palace of Frederick the Great; cover is a reprocution of a nineteenth century oil painting by Adolf Menzel."},{"v":"Zander 180 undated"},null,null,null,{"v":"Sanssouci"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":49}]}
{"starred":false,"flagged":false,"cells":[{"v":"26509"},null,{"v":"Drury's Restaurant"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Drury's Restaurant"},{"v":"Folder; 9 x 12.5 inches"},null,{"v":"Dieter Zander Collection; established in 1888; cover artwork by Ernest Senecal; back contains images and descriptions of McGill University and the Canadian Pacific Railway."},{"v":"Zander 181 undated"},null,null,null,{"v":"Drury's Restaurant"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":205}]}
{"starred":false,"flagged":false,"cells":[{"v":"26510"},null,{"v":"Hotel Okura"},{"v":"ROOM SERVICE"},{"v":"HOTEL"},{"v":"Hotel Okura"},{"v":"Booklet; 4.75 x 10.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 183 undated"},null,null,null,{"v":"Hotel Okura"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"7"},{"v":185}]}
{"starred":false,"flagged":false,"cells":[{"v":"26511"},null,{"v":"Het havenrestaurant"},null,{"v":"RESTAURANT"},null,{"v":"Tri-fold; 5.25 x 12.75 inches folded"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 184"},null,null,null,{"v":"Het Havenrestaurant"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"5"},{"v":136}]}
{"starred":false,"flagged":false,"cells":[{"v":"26512"},null,{"v":"Hotel l'Europe"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Restaurant Excelsior"},{"v":"Folder; 8 x 11 inches"},null,{"v":"Dieter Zander Collection; cover is a painting of the Hotel l'Europe."},{"v":"Zander 185 undated"},null,null,null,{"v":"Hotel L'europe"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":199}]}
{"starred":false,"flagged":false,"cells":[{"v":"26513"},null,{"v":"The Five Flies"},null,{"v":"RESTAURANT"},{"v":"The Five Flies"},{"v":"Booklet; 9 x 11.75 inches"},null,{"v":"Dieter Zander Collection; includes excerpts about the restaurant from Fielding's New Travel Guide to Europe (1951 edition) and the New York Herald Tribune; back is a list of hotels; names from the guestbook include Benjamin Britten, Jean Cocteau, and Walt"},{"v":"Zander 186 undated"},null,null,null,{"v":"The Five Flies"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"8"},{"v":198},{"v":1947},{"v":1},{"v":1},{"v":"1947-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26514"},null,{"v":"Bali"},null,{"v":"RESTAURANT"},{"v":"Bali"},{"v":"Folder; 6.5 x 9.5 inches; laminated"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 187 undated"},null,null,null,{"v":"Bali"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"4"},{"v":217}]}
{"starred":false,"flagged":false,"cells":[{"v":"26515"},null,{"v":"A Vieux Saint Martin"},null,{"v":"RESTAURANT"},{"v":"A Vieux Saint Martin"},{"v":"Folder; 7.25 x 8 inches"},null,{"v":"Dieter Zander Collection; cover artwork by Jean Ferdinand."},{"v":"Zander 188 undated"},null,null,null,{"v":"Au Vieux Saint Martin"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"4"},{"v":125}]}
{"starred":false,"flagged":false,"cells":[{"v":"26516"},null,{"v":"La Couronne"},null,{"v":"RESTAURANT"},{"v":"La Couronne"},{"v":"Folder; 10.25 x 14.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 189 undated"},null,null,null,{"v":"La Couronne"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"4"},{"v":156}]}
{"starred":false,"flagged":false,"cells":[{"v":"26517"},null,{"v":"Restaurant Le Carlton"},null,null,{"v":"Restaurant Le Carlton"},{"v":"Folder; 10.25 x 13.25 inches"},null,{"v":"Dieter Zander Collection; cover artwork is \"L'Oiseleur\" by Jean Picart le Doux."},{"v":"Zander 190"},null,null,null,{"v":"Restaurant Le Carlton"},null,null,null,{"v":"complete"},{"v":"4"},{"v":184},{"v":1961},{"v":5},{"v":1},{"v":"1961-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26518"},null,{"v":"La Maison du Cygne"},null,{"v":"RESTAURANT"},{"v":"La Maison du Cygne"},{"v":"Folder; 9.75 x 12 inches"},null,{"v":"Dieter Zander Collection; cover is an image of a swan."},{"v":"Zander 191 undated"},null,null,null,{"v":"La Maison Du Cygne"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":156}]}
{"starred":false,"flagged":false,"cells":[{"v":"26519"},null,{"v":"Restaurant La Gousse D'Ail"},null,{"v":"RESTAURANT"},{"v":"Restaurant La Gousse D'Ail"},{"v":"Folder; 9.5 x 12.5 inches"},null,{"v":"Dieter Zander Collection; includes a gourmet menu insert."},{"v":"Zander 192 undated"},null,null,null,{"v":"Restaurant La Gousse D'ail"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"5"},{"v":213}]}
{"starred":false,"flagged":false,"cells":[{"v":"26521"},null,{"v":"Cafe-Restaurant \"De Prinsenkelder\""},{"v":"WINE LIST"},{"v":"RESTAURANT"},{"v":"Cafe-Restaurant \"De Prinsenkelder\""},{"v":"Booklet; 8.25 x 10 inches"},null,{"v":"Dieter Zander Collection; wine list."},{"v":"Zander 194 undated"},null,null,null,{"v":"Cafe Restaurant \"De Prinsenkelder\""},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"8"},{"v":44}]}
{"starred":false,"flagged":false,"cells":[{"v":"26522"},null,{"v":"Hotel des Indes"},null,{"v":"HOTEL"},{"v":"Hotel des Indes"},{"v":"Folder; 7.75 x 11.75 inches"},null,{"v":"Dieter Zander Collection; back is a brief history of the hotel."},{"v":"Zander 195 undated"},null,null,null,{"v":"Hotel Des Indes"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"4"},{"v":99}]}
{"starred":false,"flagged":false,"cells":[{"v":"26523"},null,{"v":"Restaurant Royal"},null,{"v":"RESTAURANT"},{"v":"Restaurant Royal"},{"v":"Folder; 9.5 x 13.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 196"},null,null,null,{"v":"Restaurant Royal"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"4"},{"v":192},{"v":1964},{"v":7},{"v":1},{"v":"1964-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26524"},null,{"v":"Restaurant Royal"},null,{"v":"RESTAURANT"},{"v":"Restaurant Royal"},{"v":"Folder; 9.75 x 13 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 197 undated"},null,null,null,{"v":"Restaurant Royal"},null,null,null,{"v":"complete"},{"v":"4"},{"v":179}]}
{"starred":false,"flagged":false,"cells":[{"v":"26525"},null,{"v":"Grand Hotel Restaurant Central"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Grand Hotel Restaurant Central"},{"v":"Folder; 8 x 11 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 198 undated"},null,null,null,{"v":"Grand Hotel Restaurant Central"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"2"},{"v":188}]}
{"starred":false,"flagged":false,"cells":[{"v":"26526"},null,{"v":"Grand Hotel Central"},null,{"v":"HOTEL,RESTAURANT"},{"v":"The House of Lords"},{"v":"Folder; 8 x 11 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 199 undated"},null,null,null,{"v":"Grand Hotel Central"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"3"},{"v":132}]}
{"starred":false,"flagged":false,"cells":[{"v":"26527"},null,{"v":"Het Jagertje"},null,null,{"v":"Het Jagertje"},{"v":"Folder; 12.25 x 9 inches"},null,{"v":"Dieter Zander Collection; cover is an old city map."},{"v":"Zander 200"},null,null,null,{"v":"Het Jagertje"},null,null,null,{"v":"complete"},{"v":"3"},{"v":114}]}
{"starred":false,"flagged":false,"cells":[{"v":"26528"},null,{"v":"Private Club 't Jagertje"},null,null,{"v":"Private Club 't Jagertje"},{"v":"Folder; 9.5 x 14 inches"},null,{"v":"Dieter Zander Collection; wine menu only; cover artwork caption reads, \"Blessing of Cheap Cider\"."},{"v":"Zander 201"},null,null,null,{"v":"Private Club 'T Jagertje"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"3"},{"v":38}]}
{"starred":false,"flagged":false,"cells":[{"v":"26529"},null,{"v":"Djawah"},null,{"v":"RESTAURANT"},{"v":"Djawah"},{"v":"Tri-fold; 4 x 8 inches"},null,{"v":"Dieter Zander Collection; back is an advertisement for Mateus Rose."},{"v":"Zander 202"},null,null,null,{"v":"Djawah"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"6"},{"v":105},{"v":1968},{"v":9},{"v":29},{"v":"1968-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26530"},null,{"v":"De Hoop Op D'Swarte Walvis"},null,{"v":"RESTAURANT"},{"v":"De Hoop Op D'Swarte Walvis"},{"v":"Tri-fold; 9.5 x 13.25 folded"},null,{"v":"Dieter Zander Collection; includes separate specials and desserts menus."},{"v":"Zander 203 undated"},null,null,null,{"v":"De Hoop Op D'swarte Walvis"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"11"},{"v":144}]}
{"starred":false,"flagged":false,"cells":[{"v":"26531"},null,{"v":"Grand Cafe"},null,null,{"v":"Grand Cafe"},{"v":"Booklet; 6 x 13.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 205 undated"},null,null,null,{"v":"Grand Cafe"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"14"},{"v":100}]}
{"starred":false,"flagged":false,"cells":[{"v":"26532"},null,{"v":"Hotel u. Restaurant Goldener Hirsch"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Hotel u. Restaurant Goldener Hirsch"},{"v":"Folder; 5.75 x 7.5 inches"},null,{"v":"Dieter Zander Collection; includes insert with day's specials."},{"v":"Zander 206"},null,null,null,{"v":"Hotel U. Restaurant Goldener Hirsch"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"under review"},{"v":"6"},{"v":138},{"v":1957},{"v":6},{"v":27},{"v":"1957-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26533"},null,{"v":"Hotel Goldener Hirsch"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Hotel Goldener Hirsch"},{"v":"Card; 4.25 x 6.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 207"},null,null,null,{"v":"Hotel Goldener Hirsch"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1980},{"v":8},{"v":11},{"v":"1980-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26534"},null,{"v":"Hotel Schloss Fuschl"},null,{"v":"HOTEL"},{"v":"Hotel Schloss Fuschl"},{"v":"Booklet; 5.75 x 4 inches"},null,{"v":"Dieter Zander Collection; cover is a lithograph by V. Leopold Rottmann, drawn by V. Petzolt Um."},{"v":"Zander 208"},null,null,null,{"v":"Hotel Schloss Fuschl"},null,null,null,{"v":"complete"},{"v":"5"},{"v":7},{"v":1980},{"v":8},{"v":8},{"v":"1980-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26535"},null,{"v":"Restaurant Cafe Winkler"},null,{"v":"RESTAURANT"},{"v":"Restaurant Cafe Winkler"},{"v":"Tri-fold; 8.25 x 11.5 inches folded"},null,{"v":"Dieter Zander Collection; cover and back are a panoramic view."},{"v":"Zander 209 undated"},null,null,null,{"v":"Restaurant Cafe Winkler"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"6"},{"v":225}]}
{"starred":false,"flagged":false,"cells":[{"v":"26536"},null,{"v":"Bristol Restaurant"},null,{"v":"RESTAURANT"},{"v":"Bristol Restaurant"},{"v":"Booklet; 6.75 x 9.75 inches; shape cut out of cover"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 210"},null,null,null,{"v":"Bristol Restaurant"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"5"},{"v":132},{"v":1981},{"v":1},{"v":1},{"v":"1981-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26537"},null,{"v":"Hotel im Palais Schwarzenberg"},null,{"v":"HOTEL"},{"v":"Hotel im Palais Schwarzenberg"},{"v":"Folder; 6 x 8.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 211"},null,null,null,{"v":"Hotel Im Palais Schwarzenberg"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"3"},{"v":63}]}
{"starred":false,"flagged":false,"cells":[{"v":"26538"},null,{"v":"Hotel Imperial"},null,{"v":"HOTEL"},{"v":"Hotel Imperial"},{"v":"Booklet; 5.75 x 8.25 inches"},null,{"v":"Dieter Zander Collection; includes an insert with the chef's suggestions."},{"v":"Zander 212"},null,null,null,{"v":"Hotel Imperial"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"8"},{"v":131}]}
{"starred":false,"flagged":false,"cells":[{"v":"26539"},null,{"v":"Hotel Imperial"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Cafe Imperial"},{"v":"Booklet; 7 x 13 inches"},null,{"v":"Dieter Zander Collection; cover image is of the Hotel Imperial."},{"v":"Zander 213 undated"},null,null,null,{"v":"Hotel Imperial"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"12"},{"v":120}]}
{"starred":false,"flagged":false,"cells":[{"v":"26540"},null,{"v":"Hotel Imperial"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Cafe Imperial"},{"v":"Booklet; 7 x 13.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 214 undated"},null,null,null,{"v":"Hotel Imperial"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"10"},{"v":184}]}
{"starred":false,"flagged":false,"cells":[{"v":"26541"},null,{"v":"Herta Harmer Paulusstube"},null,{"v":"RESTAURANT"},{"v":"Herta Harmer Paulusstube"},{"v":"Paper; 10.25 x 19.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 215 undated"},null,null,null,{"v":"Herta Harmer Paulusstube"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"2"},{"v":158}]}
{"starred":false,"flagged":false,"cells":[{"v":"26542"},null,{"v":"Restaurant Kervansaray"},null,{"v":"RESTAURANT"},{"v":"Restaurant Kervansaray"},{"v":"Folder; 9.25 x 12.25 inches"},null,{"v":"Dieter Zander Collection; lobster bar."},{"v":"Zander 216 undated"},null,null,null,{"v":"Restaurant Kervansaray"},null,null,null,{"v":"complete"},{"v":"4"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"26543"},null,{"v":"Wienercafe Restaurant"},null,{"v":"RESTAURANT"},{"v":"Wienercafe Restaurant"},{"v":"Booklet; 6.5 x 9.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 217 undated"},null,null,null,{"v":"Wienercafe Restaurant"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"6"},{"v":34}]}
{"starred":false,"flagged":false,"cells":[{"v":"26544"},null,{"v":"Plomberg"},null,null,{"v":"Plomberg"},{"v":"Paper; 8 x 11.5 inches"},null,{"v":"Dieter Zander Collection; 1 of 2."},{"v":"Zander 219"},null,null,null,{"v":"Plomberg"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1980},{"v":8},{"v":9},{"v":"1980-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26545"},null,{"v":"La Taverna"},null,{"v":"RESTAURANT"},{"v":"La Taverna"},{"v":"Booklet; 9 x 12.5 inches; laminated"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 220 undated"},null,null,null,{"v":"La Taverna"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"12"},{"v":138}]}
{"starred":false,"flagged":false,"cells":[{"v":"26546"},null,{"v":"Oak Room"},null,{"v":"HOTEL,RESTAURANT"},{"v":"restaurant, Oak Room, The Plaza Hotel, USA"},{"v":"Folder, paper, 10.5 x 14 inches"},null,{"v":"Dieter Zander Collection; menu includes a wine list and a la carte menu"},{"v":"Zander 669"},null,null,null,{"v":"Oak Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":155},{"v":1958},{"v":11},{"v":15},{"v":"1958-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26547"},null,{"v":"Russian Tea Room"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Russian Tea Room; 150 West 57th Street"},{"v":"Folder; 10 x 13 inches; cover is laminated; interior is paper"},null,{"v":"Dieter Zander Collection; Russian specialties are described on the back of the menu."},{"v":"Zander 473 undated"},null,null,null,{"v":"Russian Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":159}]}
{"starred":false,"flagged":false,"cells":[{"v":"26549"},null,{"v":"Hotel Schwarzer Bock"},null,{"v":"HOTEL"},{"v":"Hotel Schwarzer Bock"},{"v":"Tri-fold; 8.75 x 12 inches"},null,{"v":"Dieter Zander Collection; includes an insert with day's specials."},{"v":"Zander 221 undated"},null,null,null,{"v":"Hotel Schwarzer Bock"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":111}]}
{"starred":false,"flagged":false,"cells":[{"v":"26550"},null,{"v":"Hotel Frankfurter Hof"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Frankfurter Stubb"},{"v":"Booklet; 10 x 11.75 inches"},null,{"v":"Dieter Zander Collection; back is a calendar."},{"v":"Zander 256 undated"},null,null,null,{"v":"Hotel Frankfurter Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"18"},{"v":141}]}
{"starred":false,"flagged":false,"cells":[{"v":"26551"},null,{"v":"Gutsschanke Neuhof"},null,{"v":"RESTAURANT"},{"v":"Gutsschanke Neuhof"},{"v":"Folder; plastic sleeves with paper insert; 8.5 x 12 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 258"},null,null,null,{"v":"Gutsschanke Neuhof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":87},{"v":1956},{"v":9},{"v":1},{"v":"1956-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26552"},null,{"v":"Forsthaus am See"},null,{"v":"RESTAURANT"},{"v":"Forsthaus am See"},{"v":"Tri-fold; 9 x 12.75 inches"},null,{"v":"Dieter Zander Collection; back has photographs of the restaurant; includes a stapled insert with additional menu items."},{"v":"Zander 328 undated"},null,null,null,{"v":"Forsthaus Am See"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":176}]}
{"starred":false,"flagged":false,"cells":[{"v":"26553"},null,{"v":"Restaurant Faberhof"},null,{"v":"RESTAURANT"},{"v":"Restaurant Faberhof"},{"v":"Folder; 8.5 x 12.25 inches"},null,{"v":"Dieter Zander Collection; includes an instert entitled \"La Chasse\"."},{"v":"Zander 329 undated"},null,null,null,{"v":"Restaurant Faberhof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":34}]}
{"starred":false,"flagged":false,"cells":[{"v":"26554"},null,{"v":"Glocken"},null,{"v":"RESTAURANT"},{"v":"Glocken"},{"v":"Folder; 8.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 330"},null,null,null,{"v":"Glocken"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":90},{"v":1974},{"v":6},{"v":28},{"v":"1974-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26555"},null,{"v":"Hotel Goldener Hirsch"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Restaurant Die Blau Terrasse"},{"v":"Tri-fold; 6 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 331"},null,null,null,{"v":"Hotel Goldener Hirsch"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":263},{"v":1974},{"v":1},{"v":1},{"v":"1974-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26556"},null,{"v":"Palace Hotel Restaurant"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Palace Hotel Restaurant"},{"v":"Folder; 9 x 12 inches"},null,{"v":"Dieter Zander Collection; cover is an image of women's bathing fashion; back is a joke accompanying an image of two gentlemen."},{"v":"Zander 332 undated"},null,null,null,{"v":"Palace Hotel Restaurant"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"4"},{"v":97}]}
{"starred":false,"flagged":false,"cells":[{"v":"26557"},null,{"v":"Chez Edgard"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Chez Edgard"},{"v":"Booklet; 12 x 9.5; opens horizontally; laminated"},null,{"v":"Dieter Zander Collection; cover illustrated with dining gentleman; contains a specials insert"},{"v":"Zander 586"},null,null,null,{"v":"Chez Edgard"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":121}]}
{"starred":false,"flagged":false,"cells":[{"v":"26558"},null,{"v":"Chez Francis"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Chez Francis"},{"v":"Booklet; 9.5 x 14; tied with maroon cord"},null,{"v":"Dieter Zander Collection; Front cover illustrated with view of Eiffel Tower; back cover illustrated with external view of restaurant signed by artist"},{"v":"Zander 588"},null,null,null,{"v":"Chez Francis"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"6"},{"v":118}]}
{"starred":false,"flagged":false,"cells":[{"v":"26559"},null,{"v":"Chez Les Anges"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Chez Les Anges"},{"v":"Booklet; 10 x 14.25 inches; cover is laminated; tied with black cord"},null,{"v":"Dieter Zander Collection; cover is illustrated with angel painting from a female nude model; inside covers illustrated with notes and sketches"},{"v":"Zander 589"},null,null,null,{"v":"Chez Les Anges"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"7"},{"v":65},{"v":1970},{"v":10},{"v":30},{"v":"1970-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26560"},null,{"v":"Chez Marius"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Chez Marius"},{"v":"Booklet; 9.75 x 15 inches; laminated throughout"},null,{"v":"Dieter Zander Collection; cover illustrated with external view of classical building"},{"v":"Zander 590"},null,null,null,{"v":"Chez Marius"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"5"},{"v":44}]}
{"starred":false,"flagged":false,"cells":[{"v":"26561"},null,{"v":"Chez Tante Louise"},{"v":"LUNCH"},{"v":"FOREIGN,RESTAURANT"},{"v":"Chez Tante Louise"},{"v":"Broadside; 10 x 13.25 inches; laminated"},null,{"v":"Dieter Zander Collection; illustration of woman on top left side"},{"v":"Zander 591"},null,null,null,{"v":"Chez Tante Louise"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":79},{"v":1968},{"v":9},{"v":26},{"v":"1968-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26562"},null,{"v":"Cote Jardin"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Cote Jardin"},{"v":"Tri-fold; 8.25 x 11.75 inches; laminated"},null,{"v":"Dieter Zander Collection; front illustrated with stylized vegetables and bottle"},{"v":"Zander 592"},null,null,null,{"v":"Cote Jardin"},null,{"v":"Francs"},{"v":"FF"},{"v":"under review"},{"v":"6"},{"v":124}]}
{"starred":false,"flagged":false,"cells":[{"v":"26563"},null,{"v":"Drug Store"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Drug Store"},{"v":"Booklet; 4 x 8.5 inches; front cover opens in tri-fold"},null,{"v":"Dieter Zander Collection; Front andback cover illustrated with photograph of coffee grinder"},{"v":"Zander 593"},null,null,null,{"v":"Drug Store"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"12"},{"v":268}]}
{"starred":false,"flagged":false,"cells":[{"v":"26564"},null,{"v":"Drug Store"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Drug Store"},{"v":"Booklet; 4 x 8.5 inches; back cover opens in tri-fold"},null,{"v":"Dieter Zander Collection; front and back cover illustrated with photo of coffee cup"},{"v":"Zander 594"},null,null,null,{"v":"Drug Store"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"12"},{"v":266},{"v":1966},{"v":6},{"v":3},{"v":"1966-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26566"},null,{"v":"Grill Relais Plaza"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Grill Relais Plaza"},{"v":"Booklet; 7.5 x 12.5; brown and black cord; laminated throughout"},null,{"v":"Dieter Zander Collection; contains specials insert"},{"v":"Zander 599"},null,null,null,{"v":"Grill Relais Plaza"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"8"},{"v":216},{"v":1997},{"v":11},{"v":17},{"v":"1997-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26567"},null,{"v":"Hotel de La Tremoille"},{"v":"DAILY"},{"v":"FOREIGN,HOTEL,RESTAURANT"},{"v":"Hotel de La Tremoille"},{"v":"Booklet; 9.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection; cover illustrated with photo of equestrian statue"},{"v":"Zander 600"},null,null,null,{"v":"Hotel De La Tremoille"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":82}]}
{"starred":false,"flagged":false,"cells":[{"v":"26568"},null,{"v":"Le Bristol"},{"v":"DAILY"},{"v":"FOREIGN,HOTEL,RESTAURANT"},{"v":"Le Bristol"},{"v":"Booklet; 9.5 x 13 inches; gold cord; laminated cover"},null,{"v":"Dieter Zander Collection; hotel coat of arms on cover"},{"v":"Zander 601"},null,null,null,{"v":"Le Bristol"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"17"},{"v":395}]}
{"starred":false,"flagged":false,"cells":[{"v":"26569"},null,{"v":"Le Bristol"},{"v":"DAILY"},{"v":"FOREIGN,HOTEL,RESTAURANT"},{"v":"Le Bristol"},{"v":"Booklet; 9.5 x 13 inches; brown cord; laminated cover"},null,{"v":"Dieter Zander Collection; hotel coat of arms on cover"},{"v":"Zander 602"},null,null,null,{"v":"Le Bristol"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"17"},{"v":358}]}
{"starred":false,"flagged":false,"cells":[{"v":"26570"},null,{"v":"Hotel Ritz"},{"v":"DAILY"},{"v":"FOREIGN,HOTEL,RESTAURANT"},{"v":"Hotel Ritz"},{"v":"Booklet; 11 x 15 inches"},null,{"v":"Dieter Zander Collection; cover illustrated with Ritz facade, signed by artist; includes a smaller booklet with breakfast menu (cover image is same); contains separate wine list"},{"v":"Zander 603"},null,null,null,{"v":"Hotel Ritz"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"9"},{"v":202}]}
{"starred":false,"flagged":false,"cells":[{"v":"26571"},null,{"v":"Ile de France"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Ile de France"},{"v":"Booklet; 9.75 x 14 inches; gold cord"},null,{"v":"Dieter Zander Collection; color illustration of Eiffel tower view; signed by artist; specials insert included"},{"v":"Zander 605"},null,null,null,{"v":"Ile De France"},null,null,null,{"v":"complete"},{"v":"6"},{"v":41}]}
{"starred":false,"flagged":false,"cells":[{"v":"26572"},null,{"v":"La Bucherie"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"La Bucherie"},{"v":"Booklet; 8.25 x 11.75 inches; laminated cover"},null,{"v":"Dieter Zander Collection; Illustrated cover with external view of building"},{"v":"Zander 607"},null,null,null,{"v":"La Bucherie"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":57}]}
{"starred":false,"flagged":false,"cells":[{"v":"26573"},null,{"v":"La Caspienne (Relais Plaza)"},{"v":"CAVIAR AND DRINK MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"La Caspienne (Relais Plaza)"},{"v":"Booklet; 5.75 x 8 inches; silver cord"},null,{"v":"Dieter Zander Collection; Illustrated cover; external view of building"},{"v":"Zander 608"},null,null,null,{"v":"La Caspienne (Relais Plaza)"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":36}]}
{"starred":false,"flagged":false,"cells":[{"v":"26574"},null,{"v":"La Coupole"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"La Coupole"},{"v":"Broadside; 10.25 x 14 inches"},null,{"v":"Dieter Zander Collection; specials list stapled to front"},{"v":"Zander 610"},null,null,null,{"v":"La Coupole"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":302}]}
{"starred":false,"flagged":false,"cells":[{"v":"26575"},null,{"v":"La Fermette Mabeuf 1900"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"La Fermette Mabeuf 1900"},{"v":"Booklet; 10.5 x 14.5; laminated cover"},null,{"v":"Dieter Zander Collection; illustrated cover of restaurant interior view; includes specials insert"},{"v":"Zander 611"},null,null,null,{"v":"La Fermette Mabeuf 1900"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"8"},{"v":64},{"v":1993},{"v":6},{"v":19},{"v":"1993-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26576"},null,{"v":"La Perigourdine"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant La Perigourdine, France"},{"v":"Folder, paper, 8.5 X 11.75 inches"},null,{"v":"Dieter Zander Collection; cover illustration signed by artist; prices are handwritten"},{"v":"Zander 616"},null,null,null,{"v":"La Perigourdine"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":37}]}
{"starred":false,"flagged":false,"cells":[{"v":"26577"},null,{"v":"Chez \"Maxim's\""},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Maxim's"},{"v":"14.5"},null,{"v":"Dieter Zander Collection. Toulouse Lautrec-esque illustration on cover. Cover art signed SEM."},{"v":"Zander 617"},null,null,null,{"v":"Chez \"Maxim's\""},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":110},{"v":1966},{"v":9},{"v":26},{"v":"1966-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26578"},null,{"v":"Le Restaurant Lyonnais et ses Vieilles Traditions"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant Le Restaurant Lyonnais et ses Vieilles Traditions, 32 Rue Sain Marc, France"},{"v":"Broadside, paper, 9.5 x 12.5 inches"},null,{"v":"Dieter Zander Collection; handwritten prix fixe menu is stapled to the front; prices and menu items have been updated in pen; illustration of animals on back of menu"},{"v":"Zander 638"},null,null,null,{"v":"Le Restaurant Lyonnais Et Ses Vieilles Traditions"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":75}]}
{"starred":false,"flagged":false,"cells":[{"v":"26579"},null,{"v":"Le Souffle"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, Le Souffle, 36 Rue du Mont-Thabor, France"},{"v":"Folder, 10 x 13 inches; paper inside of plastic cover"},null,{"v":"Dieter Zander Collection; menu items and prices are handwritten; wine list on the back page; cover has an illustration"},{"v":"Zander 639"},null,null,null,{"v":"Le Souffle"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":138}]}
{"starred":false,"flagged":false,"cells":[{"v":"26580"},null,{"v":"Le Vert Galant"},{"v":"DAILY MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"resturant, Le Vert Galant, France"},{"v":"Folder, paper, 9.75 x 12.25 inches"},null,{"v":"Dieter Zander Collection; colored illustrations on front and back covers"},{"v":"Zander 640"},null,null,null,{"v":"Le Vert Galant"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":86},{"v":1951},{"v":5},{"v":1},{"v":"1951-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26581"},null,{"v":"L'Escargot Restaurant"},{"v":"DAILY MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"L'Escargot Restaurant, 38 Rue Montorgueil, Aux Halles, France"},{"v":"Folder, paper, 6.5 x 9.75"},null,{"v":"Dieter Zander Collection; snail-themed illustration on front and back covers;"},{"v":"Zander 642"},null,null,null,{"v":"L'escargot Restaurant"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":99},{"v":1967},{"v":6},{"v":25},{"v":"1967-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26582"},null,{"v":"Les Grande Marches"},{"v":"DAILY MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, Les Grandes Marches, Place de la Bastille, France"},{"v":"Folder, paper inside plastic cover, 10.75 x 15 inches"},null,{"v":"Dieter Zander Collection; front cover illustration by artist Rigaud, 1730, along with historical information about the building, Le Grande Marches; two back cover illustrations with historial commentary related to the Grandes Marches"},{"v":"Zander 643"},null,null,null,{"v":"Les Grande Marches"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":115}]}
{"starred":false,"flagged":false,"cells":[{"v":"26583"},null,{"v":"Marius et Janette"},{"v":"DAILY MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, Marius et Janette, 4 Avenue George V, France"},{"v":"Folder, 9.5 x 13.5 inches; laminated outside folder, paper inside folder"},null,{"v":"Dieter Zander Collection; matching color images on front and back covers; typed specials of the day with handwritten prices pasted inside menu"},{"v":"Zander 645"},null,null,null,{"v":"Marius Et Janette"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"5"},{"v":128}]}
{"starred":false,"flagged":false,"cells":[{"v":"26584"},null,{"v":"Cellini"},null,{"v":"RESTAURANT"},{"v":"Cellini"},{"v":"Folder; 8.5 x 11.5 inches; cover is laminated; gold cord"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 523 undated"},null,null,null,{"v":"Cellini"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"4"},{"v":38}]}
{"starred":false,"flagged":false,"cells":[{"v":"26585"},null,{"v":"Chanterelle"},null,null,{"v":"Chanterelle"},{"v":"Folder; 9.5 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 524"},null,null,null,{"v":"Chanterelle"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":29},{"v":1990},{"v":7},{"v":31},{"v":"1990-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26586"},null,{"v":"Engine House No 5"},null,{"v":"RESTAURANT"},{"v":"Engine House No 5"},{"v":"Tiered/layered paper; 8 x 14 inches at its biggest"},null,{"v":"Dieter Zander Collection; last page includes \"helpful hints\" for eating lobster."},{"v":"Zander 529 undated"},null,null,null,{"v":"Engine House No 5"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":63}]}
{"starred":false,"flagged":false,"cells":[{"v":"26587"},null,{"v":"Le Bernardin"},null,{"v":"RESTAURANT"},{"v":"Le Bernardin"},{"v":"Booklet; 9.5 x 13 inches; black cord"},null,{"v":"Dieter Zander Collection; cover seascape pictures taken in Brittany by Brigitte LaCombe."},{"v":"Zander 539 undated"},null,null,null,{"v":"Le Bernardin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":48}]}
{"starred":false,"flagged":false,"cells":[{"v":"26588"},null,{"v":"The Garden"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"The Garden"},{"v":"Booklet; 8.5 x 11.5 inches; cover is laminated; gold cord"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 547 undated"},null,null,null,{"v":"The Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":262}]}
{"starred":false,"flagged":false,"cells":[{"v":"26589"},null,{"v":"Voisin"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"Voisin"},{"v":"Folder; 9 x 12 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 551"},null,null,null,{"v":"Voisin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":143},{"v":1958},{"v":1},{"v":22},{"v":"1958-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26590"},null,{"v":"Unknown"},null,{"v":"RESTAURANT"},{"v":"Unknown"},{"v":"Tri-fold; 7 x 14 inches; laminated"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 554 undated"},null,null,null,{"v":"Unknown"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":124}]}
{"starred":false,"flagged":false,"cells":[{"v":"26591"},null,{"v":"Relais de la Belle Aurore"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, Relais de le Belle Aurore, 6 Rue Gomboust, France"},{"v":"Folder, paper, 9.25 x 12.5 inches"},null,{"v":"Dieter Zander Collection; menu is a folder that opens into a broadside format; menu items are handwritten; cover illustration has been signed by the artist, Guy Arnoux"},{"v":"Zander 649"},null,null,null,{"v":"Relais De La Belle Aurore"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":57}]}
{"starred":false,"flagged":false,"cells":[{"v":"26592"},null,{"v":"Hotel Restaurant Troisgros"},null,{"v":"FOREIGN,HOTEL,RESTAURANT"},{"v":"Hotel Restaurant Troisgros, France"},{"v":"Folder, paper, 15.25 x 11.75 inches"},null,{"v":"Dieter Zander Collection; cover illustration signed by artist, Granger, 1991; duplicate menu inside with cover illustration additionally signed by Granger, 1993, menu items listed without prices; two tasting menus printed separately with price printed"},{"v":"Zander 663"},null,null,null,{"v":"Hotel Restaurant Troisgros"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"10"},{"v":124},{"v":1991},{"v":1},{"v":1},{"v":"1991-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26593"},null,{"v":"Karl Ratzsch's"},null,{"v":"RESTAURANT"},{"v":"Karl Ratzsch's"},{"v":"Folder; 10.5 x 16 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 399"},null,null,null,{"v":"Karl Ratzsch's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":50},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26594"},null,{"v":"Atlantic Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Der Ubersee Club"},{"v":"Folder; 8.75 x 12.75 inches"},null,{"v":"Dieter Zander Collection"},{"v":"Zander 276 undated"},null,null,null,{"v":"Atlantic Hotel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":24}]}
{"starred":false,"flagged":false,"cells":[{"v":"26595"},null,{"v":"Benrather Hof"},null,null,{"v":"Benrather Hof"},{"v":"Folder; 6.75 x 13 inches"},null,{"v":"Dieter Zander Collection; owner: Bert Rudolph."},{"v":"Zander 237"},null,null,null,{"v":"Benrather Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":153},{"v":1974},{"v":6},{"v":17},{"v":"1974-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26596"},null,{"v":"Restaurant Erholung"},null,{"v":"RESTAURANT"},{"v":"Restaurant Erholung"},{"v":"Folder; 4.25 x 8 inches"},null,{"v":"Dieter Zander Collection; fixed menu."},{"v":"Zander 249"},null,null,null,{"v":"Restaurant Erholung"},null,null,null,{"v":"complete"},{"v":"3"},{"v":5},{"v":1995},{"v":12},{"v":8},{"v":"1995-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26597"},null,{"v":"Helmuth Reisshaur"},null,{"v":"RESTAURANT"},{"v":"Helmuth Reisshaur"},{"v":"Paper; 9.5 x 13.75 inches"},null,{"v":"Dieter Zander Collection; 1 of 2."},{"v":"Zander 342"},null,null,null,{"v":"Helmuth Reisshaur"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":78},{"v":1968},{"v":9},{"v":28},{"v":"1968-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26598"},null,{"v":"Um Rauchtang"},null,{"v":"RESTAURANT"},{"v":"Um Rauchtang"},{"v":"Folder; 7.75 x 11.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 371 undated"},null,null,null,{"v":"Um Rauchtang"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":137}]}
{"starred":false,"flagged":false,"cells":[{"v":"26599"},null,{"v":"Victorian Lounge"},null,null,{"v":"Victorian Lounge"},{"v":"Booklet; 7 x 10.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 372"},null,null,null,{"v":"Victorian Lounge"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":64},{"v":1990},{"v":10},{"v":18},{"v":"1990-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26600"},null,{"v":"Waldhaus"},null,null,null,{"v":"Tri-fold; 9 x 13 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 373"},null,null,null,{"v":"Waldhaus"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"5"},{"v":80},{"v":1976},{"v":6},{"v":1},{"v":"1976-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26601"},null,{"v":"Weingut Kaiserhof"},null,{"v":"RESTAURANT"},{"v":"Weingut Kaiserhof"},{"v":"Folder; 5.75 x 8.25 inches"},null,{"v":"Dieter Zander Collection; cover is an image (sketch) of teh restaurant."},{"v":"Zander 374"},null,null,null,{"v":"Weingut Kaiserhof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":40},{"v":1976},{"v":4},{"v":11},{"v":"1976-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26602"},null,{"v":"Weinkruger"},null,null,{"v":"Weinkruger"},{"v":"Tri-fold and folder; 7.5 x 10.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 375"},null,null,null,{"v":"Weinkruger"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":113},{"v":1982},{"v":1},{"v":1},{"v":"1982-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26604"},null,{"v":"Waldorf-Astoria Hotel"},null,{"v":"HOTEL"},{"v":"Oscar's Coffee Shop"},{"v":"Folder; 8 x 13.5 inches; laminated"},null,{"v":"Dieter Zander Collection; cover artwork is two pink tulips."},{"v":"Zander 459 undated"},null,null,null,{"v":"Waldorf Astoria Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":58}]}
{"starred":false,"flagged":false,"cells":[{"v":"26605"},null,{"v":"La Carpe d'Or"},null,{"v":"RESTAURANT"},{"v":"La Carpe d'Or; 91 rue du General-de-Gaulle"},{"v":"Folder 9.5 x 13.5 inches"},null,{"v":"Dieter Zander Collection; prices written in pencil by hand."},{"v":"Zander 563 undated"},null,null,null,{"v":"La Carpe D'or"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":62}]}
{"starred":false,"flagged":false,"cells":[{"v":"26606"},null,{"v":"La Carpe d'Or"},null,{"v":"RESTAURANT"},{"v":"La Carpe d'Or; 91 rue du General-de-Gaulle"},{"v":"Folder; 9.5 x 13.5 inches"},null,{"v":"Dieter Zander Collection; prices written in pencil by hand."},{"v":"Zander 564 undated"},null,null,null,{"v":"La Carpe D'or"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":59}]}
{"starred":false,"flagged":false,"cells":[{"v":"26607"},null,{"v":"Oustau de Baumaniere"},null,null,{"v":"Oustau de Baumaniere"},{"v":"Booklet; 6 x 9.5 inches"},null,{"v":"Dieter Zander Collection; unpriced menu; receipt and label from a wine bottle included."},{"v":"Zander 565"},null,null,null,{"v":"Oustau De Baumaniere"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"10"},{"v":48},{"v":1981},{"v":8},{"v":9},{"v":"1981-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26608"},null,{"v":"Stuft Shirt"},null,{"v":"RESTAURANT"},{"v":"Stuft Shirt; 1000 East Green Street"},{"v":"Folder; shirt-shaped; 5 x 7 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 491 undated"},null,null,null,{"v":"Stuft Shirt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":119}]}
{"starred":false,"flagged":false,"cells":[{"v":"26609"},null,{"v":"Villa Taverna Club"},null,null,{"v":"Villa Taverna Club"},{"v":"Folder; 8.75 x 14.25 inches; laminated"},null,{"v":"Dieter Zander Collection; back is a description of the club."},{"v":"Zander 510 undated"},null,null,null,{"v":"Villa Taverna Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":90}]}
{"starred":false,"flagged":false,"cells":[{"v":"26610"},null,{"v":"Restaurant Les Caves de Touraine"},null,{"v":"RESTAURANT"},{"v":"Restaurant Les Caves de Touraine"},{"v":"Folder; 10.5 x 14.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 566"},null,null,null,{"v":"Restaurant Les Caves De Touraine"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":28}]}
{"starred":false,"flagged":false,"cells":[{"v":"26611"},null,{"v":"Hotel Royal"},null,{"v":"HOTEL"},{"v":"Bar de l'Hotel Royal"},{"v":"Folder; 4.5 x 6 inches"},null,{"v":"Dieter Zander Collection; cover is a small image of a dragon; back is an advertisement for Cinzano."},{"v":"Zander 567 undated"},null,null,null,{"v":"Hotel Royal"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":23}]}
{"starred":false,"flagged":false,"cells":[{"v":"26612"},null,{"v":"Le Moulin de Mougins"},null,null,{"v":"Le Moulin de Mougins"},{"v":"Folder; 13.5 x 11.5 inches; white cord"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 568"},null,null,null,{"v":"Le Moulin De Mougins"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"5"},{"v":29},{"v":1993},{"v":6},{"v":29},{"v":"1993-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26613"},null,{"v":"Arcadie"},null,{"v":"RESTAURANT"},{"v":"Arcadie"},{"v":"Folder; 8 x 12.5 inches; red cord"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 572"},null,null,null,{"v":"Arcadie"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":77}]}
{"starred":false,"flagged":false,"cells":[{"v":"26614"},null,{"v":"Au Cochon D'Or"},null,null,{"v":"Au Cochon D'Or"},{"v":"Folder; 9.5 x 12.5 inches"},null,{"v":"Dieter Zander Collection; menu cover only."},{"v":"Zander 573 undated"},null,null,null,{"v":"Au Cochon D'or"},null,null,null,{"v":"complete"},{"v":"2"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"26615"},null,{"v":"Au Mouton de Panurge"},null,null,{"v":"Au Mouton de Panurge"},{"v":"Booklet; 6.5 x 10 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 575"},null,null,null,{"v":"Au Mouton De Panurge"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"8"},{"v":47},{"v":1954},{"v":6},{"v":14},{"v":"1954-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26616"},null,{"v":"Auberge de la Truite"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Auberge de la Tuite"},{"v":"Broadside; 9.5 x 12.5"},null,{"v":"Dieter Zander Collection; picture of the building on the back, signed by artist"},{"v":"Zander 577"},null,null,null,{"v":"Auberge De La Truite"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":83}]}
{"starred":false,"flagged":false,"cells":[{"v":"26617"},null,{"v":"Barriere de Clichy"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Barriere de Clichy"},{"v":"Booklet; 8.5 x 12 inches; laminated"},null,{"v":"Dieter Zander Collection; cove illustration of chef with kitchen items"},{"v":"Zander 578"},null,null,null,{"v":"Barriere De Clichy"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":32}]}
{"starred":false,"flagged":false,"cells":[{"v":"26618"},null,{"v":"Berkeley"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Berkeley"},{"v":"Booklet; 9.5 x 12.5"},null,{"v":"Dieter Zander Collection; Front cover illustrated with external view of restaurant, signed by artist; back cover illustrated with interior view, signed by artist"},{"v":"Zander 579"},null,null,null,{"v":"Berkeley"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":100}]}
{"starred":false,"flagged":false,"cells":[{"v":"26619"},null,{"v":"Bistrot du Sommelier"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Bistrot du Sommelier"},{"v":"Booklet; 9 x 13.5 inches; laminated covers"},null,{"v":"Dieter Zander Collection; cover illustrated with image of grapes, signed by artist; logo and address on back cover"},{"v":"Zander 580"},null,null,null,{"v":"Bistrot Du Sommelier"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":53},{"v":1999},{"v":12},{"v":21},{"v":"1999-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26620"},null,{"v":"Brasserie Comptoir"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Brasserie Comptoir"},{"v":"Booklet; 10.5 x 13.5 inches; glossy cover"},null,{"v":"Dieter Zander Collection; cover illustrated with female nude, signed by artist"},{"v":"Zander 581"},null,null,null,{"v":"Brasserie Comptoir"},null,null,null,{"v":"complete"},{"v":"3"},{"v":78}]}
{"starred":false,"flagged":false,"cells":[{"v":"26622"},null,{"v":"Societe Nationale de Poudres et Explosifs"},{"v":"DINNER"},{"v":"FOREIGN,HOTEL"},{"v":"Chateau de Brindos"},{"v":"Booklet; 4 x 6.25 inches"},{"v":"OTHER,Society Dinner"},{"v":"Dieter Zander Collection; Hotel coat of arms on cover"},{"v":"Zander 584"},null,null,null,{"v":"Societe Nationale De Poudres Et Explosifs"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1980},{"v":9},{"v":18},{"v":"1980-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26623"},null,{"v":"Chez Edgard"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Chez Edgard"},{"v":"Booklet; 12 x 9.5; opens horizontally; laminated"},null,{"v":"Dieter Zander Collection; illustrated cover with dining gentleman; contains a specials insert"},{"v":"Zander 585"},null,null,null,{"v":"Chez Edgard"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":99}]}
{"starred":false,"flagged":false,"cells":[{"v":"26624"},null,{"v":"La Residence"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant La Residence, France"},{"v":"Folder, paper, 11.25 x 15 incnes"},null,{"v":"Dieter Zander Collection; cover illustration signed by artist, name of restaurant appears inside folder"},{"v":"Zander 618"},null,null,null,{"v":"La Residence"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":28}]}
{"starred":false,"flagged":false,"cells":[{"v":"26625"},null,{"v":"La Tour de Lyon"},{"v":"DAILY MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant La Tour de Lyon, 1 Rue de Lyon 75012, France"},{"v":"Laminated folder, 9.75 x 13.75 inches"},null,{"v":"Dieter Zander Collection; menu recommendations for the day are typed on slips of paper"},{"v":"Zander 619"},null,null,null,{"v":"La Tour De Lyon"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":120}]}
{"starred":false,"flagged":false,"cells":[{"v":"26626"},null,{"v":"L'ArcheStrate"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant L'ArcheStrate, 84 rue de Varenne, France"},{"v":"Folder, paper, 6.25 x 8.5 inches"},null,{"v":"Dieter Zander Collection"},{"v":"Zander 621"},null,null,null,{"v":"L'archestrate"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":48},{"v":1973},{"v":9},{"v":1},{"v":"1973-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26627"},null,{"v":"Lassere"},{"v":"DAILY MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant Lassere, France"},{"v":"Folder, glossy inner pages, 10.5 x 14 inches"},null,{"v":"Dieter Zander Collection; illustration on front cover signed by artist (Durand)"},{"v":"Zander 622"},null,null,null,{"v":"Lassere"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":85}]}
{"starred":false,"flagged":false,"cells":[{"v":"26628"},null,{"v":"l'Excuse"},{"v":"DAILY MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, l'Excuse, 14 Rue Charles V 75004, France"},{"v":"Folder, paper, 9.75 x 14.75 inches"},null,{"v":"Dieter Zander Collection"},{"v":"Zander 623"},null,null,null,{"v":"L'excuse"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":61},{"v":1996},{"v":4},{"v":26},{"v":"1996-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26629"},null,{"v":"Pronto Ristorante"},null,{"v":"RESTAURANT"},{"v":"Pronto Ristorante"},{"v":"Booklet; 10.25 x 15.25 inches"},null,{"v":"Dieter Zander Collection; hand-written daily specials."},{"v":"Zander 468 undated"},null,null,null,{"v":"Pronto Ristorante"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":161}]}
{"starred":false,"flagged":false,"cells":[{"v":"26630"},null,{"v":"Restaurant Allard"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"Restaurant Allard, 41 Rue Saint-Andre-des-Arts, France"},{"v":"Folder, paper, 5.25 x 7.25 inches"},null,{"v":"Dieter Zander Collection; one menu item is listed for each day of the week, Monday through Saturday"},{"v":"Zander 652"},null,null,null,{"v":"Restaurant Allard"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9}]}
{"starred":false,"flagged":false,"cells":[{"v":"26631"},null,{"v":"Restaurant Joseph"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"Restaurant Joseph, 56 Rue Pierre Charron, France"},{"v":"Folder, paper, 8.75 x 12.25 inches"},null,{"v":"Dieter Zander Collection; Serge Lena is listed as Chef de Cuisine"},{"v":"Zander 654"},null,null,null,{"v":"Restaurant Joseph"},null,null,null,{"v":"complete"},{"v":"3"},{"v":64}]}
{"starred":false,"flagged":false,"cells":[{"v":"26632"},null,{"v":"Restaurant Lamazere"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"Restaurant Lamazere, 23 Rue de Ponthieu, France"},{"v":"Folder, paper, 9.75 x 13.75 inches"},null,{"v":"Dieter Zander Collection; color cover illustration with artist's signature; last page designated as suppertime menu"},{"v":"Zander 655 c. 1"},null,null,null,{"v":"Restaurant Lamazere"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":112}]}
{"starred":false,"flagged":false,"cells":[{"v":"26633"},null,{"v":"Restaurant Lamazere"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"Restaurant Lamazere, 23 Rue de Ponthieu, France"},{"v":"Folder, paper, 9.75 x 13.75 inches"},null,{"v":"Dieter Zander Collection; color cover illustration signed by artist; first page of menu has handwritten note from owner and chef Roger Lamazere to Zander; chef's menu suggestions typed on slips of paper and adhered to the page; last page of menu designate"},{"v":"Zander 655 c. 2"},null,null,null,{"v":"Restaurant Lamazere"},null,null,null,{"v":"complete"},{"v":"4"},{"v":134}]}
{"starred":false,"flagged":false,"cells":[{"v":"26634"},null,{"v":"Palais Royal"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, Palais Royal, France"},{"v":"Folder, paper, 8.75 x 12.5 inches"},null,{"v":"Dieter Zander Collection; Cover artwork signed by Jean Cocteau, 1955; typed menu of the day is pasted inside; typed wine list is pasted to last page"},{"v":"Zander 667"},null,null,null,{"v":"Palais Royal"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"6"},{"v":83},{"v":1966},{"v":6},{"v":3},{"v":"1966-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26635"},null,{"v":"Restaurant Drei Baren"},null,{"v":"RESTAURANT"},{"v":"Restaurant Drei Baren"},{"v":"Folder; 8.25 x 11.5 inches; laminated"},null,{"v":"Dieer Zander Collection; back is an andvertisement for Gorbatschow vodka."},{"v":"Zander 229"},null,null,null,{"v":"Restaurant Drei Baren"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":105}]}
{"starred":false,"flagged":false,"cells":[{"v":"26636"},null,{"v":"Palace Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Restaurant Viking"},{"v":"Paper; 11.5 x 19 inches; laminated"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 109 undated"},null,null,null,{"v":"Palace Hotel"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"under review"},{"v":"2"},{"v":206}]}
{"starred":false,"flagged":false,"cells":[{"v":"26637"},null,{"v":"Landhaus Scherrer"},null,{"v":"RESTAURANT"},{"v":"Landhaus Scherrer"},{"v":"Booklet; 13.25 x 16.5 inches"},null,{"v":"Dieter Zander Collection; cover is silver with an image of the restaurant."},{"v":"Zander 284 undated"},null,null,null,{"v":"Landhaus Scherrer"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"12"},{"v":40}]}
{"starred":false,"flagged":false,"cells":[{"v":"26638"},null,{"v":"Restaurant zum alten Rathaus"},null,{"v":"RESTAURANT"},{"v":"Restaurant zum alten Rathaus"},{"v":"Folder; 11 x 17 inches"},null,{"v":"Dieter Zander Collection; includes two paper inserts."},{"v":"Zander 289 undated"},null,null,null,{"v":"Restaurant Zum Alten Rathaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":70}]}
{"starred":false,"flagged":false,"cells":[{"v":"26639"},null,{"v":"The Hedgerose Heights Inn"},null,{"v":"HOTEL"},{"v":"The Hedgerose Heights Inn; 490 East Paces Ferry Road, N.E."},{"v":"Folder; 11 x 16.75 inches"},null,{"v":"Dieter Zander Collection; cover is decorated with images of plants labeled with their common and scientific names."},{"v":"Zander 421 undated"},null,null,null,{"v":"The Hedgerose Heights Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":40}]}
{"starred":false,"flagged":false,"cells":[{"v":"26640"},null,{"v":"Anthony's Pier 4"},null,{"v":"RESTAURANT"},{"v":"Anthony's Pier 4; 140 Northern Avenue"},{"v":"Tri-fold; 9.75 x 16 inches; laminated"},null,{"v":"Dieter Zander Collection; cover image of seafood and fishermen."},{"v":"Zander 424 undated"},null,null,null,{"v":"Anthony's Pier 4"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":82}]}
{"starred":false,"flagged":false,"cells":[{"v":"26641"},null,{"v":"Alexis"},null,{"v":"RESTAURANT"},{"v":"Alexis"},{"v":"Folder; 11 x 16 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 499"},null,null,null,{"v":"Alexis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":105},{"v":1975},{"v":7},{"v":10},{"v":"1975-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26642"},null,{"v":"North Beach Restaurant"},null,{"v":"RESTAURANT"},{"v":"North Beach Restaurant; 1512 Stockton Street"},{"v":"Broadside; 11 x 21 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 502"},null,null,null,{"v":"North Beach Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1976},{"v":11},{"v":17},{"v":"1976-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26643"},null,{"v":"The Lobster Trap"},null,{"v":"RESTAURANT"},{"v":"The Lobster Trap"},{"v":"Folder; 12 x 17 inches"},null,{"v":"Dieter Zander Collection; back contains several paragraphs on the lobster."},{"v":"Zander 509"},null,null,null,{"v":"The Lobster Trap"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":93},{"v":1969},{"v":1},{"v":22},{"v":"1969-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26644"},null,{"v":"Larry's Country Inn"},null,{"v":"RESTAURANT"},{"v":"Larry's Country Inn"},{"v":"Tri-fold; 7.25 x 17 inches; laminated"},null,{"v":"Dieter Zander Collection; menu is decorated like a stained glass window."},{"v":"Zander 511 undated"},null,null,null,{"v":"Larry's Country Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":294}]}
{"starred":false,"flagged":false,"cells":[{"v":"26645"},null,{"v":"La Gare"},null,{"v":"RESTAURANT"},{"v":"La Gare; 475 Francisco Street"},{"v":"Broadside; 8.75 x 16 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 537"},null,null,null,{"v":"La Gare"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1971},{"v":7},{"v":9},{"v":"1971-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26646"},null,{"v":"The Ground Floor"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"The Ground Floor"},{"v":"Folder; 8.75 x 15.5 inches"},null,{"v":"Dieter Zander Collection; cover is a black and white photograph of grapes; 1 of 2."},{"v":"Zander 550 undated"},null,null,null,{"v":"The Ground Floor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":206}]}
{"starred":false,"flagged":false,"cells":[{"v":"26647"},null,{"v":"Bellini"},null,null,{"v":"Bellini"},{"v":"Booklet; 5.5 x 11 inches; hard covers;  tied with a green cord"},null,{"v":"Dieter Zander Collection; Bellini by Harry Cipriani; wine list only."},{"v":"Zander 518 undated"},null,null,null,{"v":"Bellini"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":92}]}
{"starred":false,"flagged":false,"cells":[{"v":"26648"},null,{"v":"Doral Park Avenue Hotel"},{"v":"LUNCH"},{"v":"HOTEL"},{"v":"The Squire Room"},{"v":"Folder; 8.25 x 14 inches; gold cord"},null,{"v":"Dieter Zander Collection; cover illustration of a man riding a horse."},{"v":"Zander 486 undated"},null,null,null,{"v":"Doral Park Avenue Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":59}]}
{"starred":false,"flagged":false,"cells":[{"v":"26649"},null,{"v":"The Mayflower Rib Room"},null,{"v":"RESTAURANT"},{"v":"The Mayflower Rib Room; Connecticut Avenue at DeSales Street"},{"v":"Booklet; 6 x 9.5 inches; faux red velvet cover"},null,{"v":"Dieter Zander Collection; cover looks like a coat of arms with a cattle head and a blue ribbon."},{"v":"Zander 514 undated"},null,null,null,{"v":"The Mayflower Rib Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":47}]}
{"starred":false,"flagged":false,"cells":[{"v":"26650"},null,{"v":"Cafe Carlyle"},{"v":"SUPPER"},null,{"v":"Cafe Carlyle"},{"v":"Folder; 7 x 10 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 521 undated"},null,null,null,{"v":"Cafe Carlyle"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51}]}
{"starred":false,"flagged":false,"cells":[{"v":"26651"},null,{"v":"Canlis'"},null,{"v":"RESTAURANT"},{"v":"Canlis'"},{"v":"Folder; 10.25 x 15 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 522 undated"},null,null,null,{"v":"Canlis'"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":71}]}
{"starred":false,"flagged":false,"cells":[{"v":"26652"},null,{"v":"Unknown"},null,null,{"v":"Unknown"},{"v":"Booklet; 8.75 x 8 inches; tied with a black cord"},null,{"v":"Dieter Zander Collection; tasting menu; cover is from a mural by Sandro Chia."},{"v":"Zander 555 undated"},null,null,null,{"v":"Palio"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"14"},{"v":144},{"v":2012},{"v":4},{"v":26},{"v":"2012-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26653"},null,{"v":"Le Prince De Galles"},{"v":"DINNER MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant Le Prince de Galles, Un Hotel Marriott, 33 avenue George V, France"},{"v":"Two folders (inner & outer), paper, 10.5 x 14.25 inches"},null,{"v":"Dieter Zander Collection; same illustration appears on cover and inside folder; back of menu indicates the restaurant is in the Marriott Hotel"},{"v":"Zander 647"},null,null,null,{"v":"Le Prince De Galles"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":32}]}
{"starred":false,"flagged":false,"cells":[{"v":"26654"},null,{"v":"Chiberta"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, Chiberto, 3 Rue Arsene Houssaye, France"},{"v":"Folder, glossy paper, 9.75 x 13.25"},null,{"v":"Dieter Zander Collection; menu item prices are handwritten; specials are handwritten"},{"v":"Zander 665"},null,null,null,{"v":"Chiberta"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":43}]}
{"starred":false,"flagged":false,"cells":[{"v":"26655"},null,{"v":"Restaurante Aviz"},null,{"v":"RESTAURANT"},{"v":"Restaurante Aviz"},{"v":"Folder; 10.75 x 15.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 121"},null,null,null,{"v":"Restaurante Aviz"},null,{"v":"Escudos"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":56},{"v":1977},{"v":2},{"v":1},{"v":"1977-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26656"},null,{"v":"Sebastians"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Sebastians"},{"v":"Folder; 11 x 16.5 inches"},null,{"v":"Dieter Zander Collection; back is a description of the great Virgin rums."},{"v":"Zander 163"},null,null,null,{"v":"Sebastians"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":87},{"v":1966},{"v":4},{"v":13},{"v":"1966-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26657"},null,{"v":"Sugar Bowl"},null,{"v":"RESTAURANT"},{"v":"Sugar Bowl"},{"v":"Booklet; 8 x 15 inches"},null,{"v":"Dieter Zander Collection; decorated with sketches by Pat Thompson."},{"v":"Zander 513"},null,null,null,{"v":"Sugar Bowl"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":190},{"v":1965},{"v":3},{"v":1},{"v":"1965-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26658"},null,{"v":"Jumer Hotels, Ltd."},null,{"v":"HOTEL"},{"v":"Jumer's"},{"v":"2 pieces; folder, 9 x 11 inches; folder; 7.25 x 12.5 inches"},null,{"v":"Dieter Zander Collection; elegant Bavarian dining."},{"v":"Zander 535 undated"},null,null,null,{"v":"Jumer Hotels, Ltd."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":83}]}
{"starred":false,"flagged":false,"cells":[{"v":"26659"},null,{"v":"Shopsy's"},null,{"v":"RESTAURANT"},{"v":"Shopsy's"},{"v":"Folder; 12 x 18 inches; laminated"},null,{"v":"Dieter Zander Collection; cover includes a brief history of Shopsy's; photographs on menu include stars at Shopsy's such as Bob Hope, Liza Minnelli, Micky Rooney, Mary Tyler Moore, and more."},{"v":"Zander 182 undated"},null,null,null,{"v":"Shopsy's"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":184}]}
{"starred":false,"flagged":false,"cells":[{"v":"26660"},null,{"v":"Hotel Kurhaus"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Restaurant La Corvette"},{"v":"Tri-fold; 10.5 x 16.5 inches folded"},null,{"v":"Dieter Zander Collection; cover and back are images with captions."},{"v":"Zander 335 undated"},null,null,null,{"v":"Hotel Kurhaus"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"4"},{"v":200}]}
{"starred":false,"flagged":false,"cells":[{"v":"26661"},null,{"v":"Landhaus Dill"},null,{"v":"RESTAURANT"},{"v":"Landhaus Dill"},{"v":"Folder; 10.5 x 15.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 363 undated"},null,null,null,{"v":"Landhaus Dill"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":42}]}
{"starred":false,"flagged":false,"cells":[{"v":"26662"},null,{"v":"Ziggy's"},null,{"v":"RESTAURANT"},{"v":"Ziggy's"},{"v":"Booklet; 10 x 16 inches; laminated"},null,{"v":"Dieter Zander Collection; inside pages are stuck together."},{"v":"Zander 273 undated"},null,null,null,{"v":"Ziggy's"},null,null,null,{"v":"complete"},{"v":"3"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"26663"},null,{"v":"Au Quai D'Orsay"},null,null,{"v":"Au Quai D'Orsay"},{"v":"Broadside; 9.5  x 18 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 576"},null,null,null,{"v":"Au Quai D'orsay"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":193},{"v":1979},{"v":8},{"v":28},{"v":"1979-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26664"},null,{"v":"Cafe de Paris"},{"v":"DINNER"},{"v":"FOREIGN,RESTAURANT"},{"v":"Cafe de Paris"},{"v":"Broadside; 12.5 x 18 inches"},null,{"v":"Dieter Zander Collection; front illustrated with boy by fresh water shore"},{"v":"Zander 582"},null,null,null,{"v":"Cafe De Paris"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":64}]}
{"starred":false,"flagged":false,"cells":[{"v":"26665"},null,{"v":"Faugeron"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Faugeron"},{"v":"Booklet; 10 x 16 inches; covers are laminated"},null,{"v":"Dieter Zander Collection"},{"v":"Zander 595"},null,null,null,{"v":"Faugeron"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":36}]}
{"starred":false,"flagged":false,"cells":[{"v":"26666"},null,{"v":"Cafe zur Frauenkirche"},{"v":"DINNER MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"Cafe zur Frauenkirche Restaurant, An der Frauenkirche 7"},{"v":"Folder 11 3/4x8 Inches, book style menu containing eight pages"},null,{"v":"Dieter Zander Collection; Prices in euro; Contains food, bar and souvenir selections; History of the restaurant printed in the front of the menu"},{"v":"Zander 680"},null,null,null,{"v":"Cafe Zur Frauenkirche"},null,{"v":"Euros"},{"v":"€"},{"v":"complete"},{"v":"20"},{"v":390}]}
{"starred":false,"flagged":false,"cells":[{"v":"26667"},null,{"v":"Brauerie Zum Schiffchen"},null,{"v":"RESTAURANT"},{"v":"Brauerie Zum Schiffchen"},{"v":"Folder; plastic sleeves with paper insert; 8.25 x 12.25 inches"},null,{"v":"Dieter Zander Collection; includes four paper inserts."},{"v":"Zander 241"},null,null,null,{"v":"Brauerie Zum Schiffchen"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":316},{"v":1975},{"v":4},{"v":30},{"v":"1975-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26668"},null,{"v":"Hotel Frankfurter Hof"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Frankfurter Stubb"},{"v":"Folder; 5 x 9 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 254"},null,null,null,{"v":"Hotel Frankfurter Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":13}]}
{"starred":false,"flagged":false,"cells":[{"v":"26669"},null,{"v":"Hotel Berlin"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Hotel Berlin"},{"v":"Booklet; 9.5 x 15.25 inches"},null,{"v":"Dieter Zander Collection; grill menu; includes an insert with additional menu items."},{"v":"Zander 227 undated"},null,null,null,{"v":"Hotel Berlin"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"13"},{"v":243}]}
{"starred":false,"flagged":false,"cells":[{"v":"26670"},null,{"v":"Tadlich Grill"},null,{"v":"RESTAURANT"},{"v":"Tadich Grill; 545 Clay Street"},{"v":"Folder; 6.75 x 12.5 inches"},null,{"v":"Dieter Zander Collection; one of California's oldest enterprises; short history."},{"v":"Zander 506"},null,null,null,{"v":"Tadlich Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":227},{"v":1971},{"v":7},{"v":8},{"v":"1971-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26671"},null,{"v":"The Buena Vista"},null,{"v":"RESTAURANT"},{"v":"The Buena Vista"},{"v":"Folder; 8.5 x 10.5 inches; black cord; vellum paper"},null,{"v":"Dieter Zander Collection; bar menu; back shows San Francisco's famous old ships."},{"v":"Zander 508"},null,null,null,{"v":"The Buena Vista"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":120}]}
{"starred":false,"flagged":false,"cells":[{"v":"26672"},null,{"v":"La Posada de Santa Fe"},null,{"v":"HOTEL,RESTAURANT"},{"v":"The Staab House Restaurant; 330 East Palace Avenue"},{"v":"Booklet; 7.75 x 12 inches; gold cord"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 512 undated"},null,null,null,{"v":"La Posada De Santa Fe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":29}]}
{"starred":false,"flagged":false,"cells":[{"v":"26673"},null,{"v":"Dish of Salt"},null,{"v":"RESTAURANT"},{"v":"Dish of Salt"},{"v":"Folder; 9 x 12 inches; laminated"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 528 undated"},null,null,null,{"v":"Dish Of Salt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":74}]}
{"starred":false,"flagged":false,"cells":[{"v":"26674"},null,{"v":"Jacqueline Cafe & Bistro"},null,{"v":"RESTAURANT"},{"v":"Jacqueline Cafe & Bistro; 101 West Fayette Street"},{"v":"Folder; 8.25 x 16 inches"},null,{"v":"Dieter Zander Collection; cover is a portrait of a woman; includes a drink menu insert."},{"v":"Zander 422 undated"},null,null,null,{"v":"Jacqueline Cafe & Bistro"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":104}]}
{"starred":false,"flagged":false,"cells":[{"v":"26675"},null,{"v":"Lespinasse"},null,{"v":"RESTAURANT"},{"v":"Lespinasse"},{"v":"Folder; 10 x 17 inches"},null,{"v":"Dieter Zander Collection; cover is a portrait of a woman."},{"v":"Zander 448 undated"},null,null,null,{"v":"Lespinasse"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":33}]}
{"starred":false,"flagged":false,"cells":[{"v":"26676"},null,{"v":"Breidenbacher Eck"},null,{"v":"RESTAURANT"},{"v":"Breidenbacher Eck"},{"v":"Tri-fold; 7.5 x 13 inches folded"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 238"},null,null,null,{"v":"Breidenbacher Eck"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":56},{"v":1986},{"v":4},{"v":21},{"v":"1986-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26677"},null,{"v":"La Terrazza"},null,{"v":"RESTAURANT"},{"v":"La Terrazza"},{"v":"Booklet; 9.5 x 13 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 244 undated"},null,null,null,{"v":"La Terrazza"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"10"},{"v":49}]}
{"starred":false,"flagged":false,"cells":[{"v":"26678"},null,{"v":"Frankfurter Gesellschaft fur Handel Industrie und Wissenschaft"},null,null,{"v":"Frankfurter Gesellschaft fur Handel Industrie und Wissenschaft"},{"v":"Folder; 8.75 x 12.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 257 undated"},null,null,null,{"v":"Frankfurter Gesellschaft Fur Handel Industrie Und Wissenschaft"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":18}]}
{"starred":false,"flagged":false,"cells":[{"v":"26679"},null,{"v":"Hotel Schwan"},null,{"v":"HOTEL"},{"v":"Romantik Hotel"},{"v":"Folder; 11.5 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 326 undated"},null,null,null,{"v":"Hotel Schwan"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":31}]}
{"starred":false,"flagged":false,"cells":[{"v":"26680"},null,{"v":"Zum Durnbrau"},null,{"v":"RESTAURANT"},{"v":"Zum Durnbrau"},{"v":"Tri-fold; 11.75 x 16.5 inches folded"},null,{"v":"Dieter Zander Collection; includes three paper inserts."},{"v":"Zander 324"},null,null,null,{"v":"Zum Durnbrau"},null,{"v":"Euros"},{"v":"€"},{"v":"complete"},{"v":"9"},{"v":208},{"v":2005},{"v":1},{"v":14},{"v":"2005-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26681"},null,{"v":"Schlosshotel Gehrhus"},null,null,{"v":"Schlosshotel Gehrhus"},{"v":"Booklet; 4 x 6 inches"},null,{"v":"Dieter Zander Collection; 100 years of Schering."},{"v":"Zander 233"},null,null,null,{"v":"Schlosshotel Gehrhus"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1971},{"v":10},{"v":23},{"v":"1971-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26682"},null,{"v":"Gewandhaus-Trinffeller"},null,{"v":"RESTAURANT"},{"v":"Gewandhaus-Trinffeller"},{"v":"Folder; 8.25 x 11.75 inches"},null,{"v":"Dieter Zander Collection; owner: Peter Borel."},{"v":"Zander 236 undated"},null,null,null,{"v":"Gewandhaus Trinffeller"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":176}]}
{"starred":false,"flagged":false,"cells":[{"v":"26683"},null,{"v":"Victorian"},null,{"v":"RESTAURANT"},{"v":"Victorian"},{"v":"Tri-fold; 7.75 x 13.5 inches"},null,{"v":"Dieter Zander Collection; written welcome from Gunter Scherrer."},{"v":"Zander 247"},null,null,null,{"v":"Victorian"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":43}]}
{"starred":false,"flagged":false,"cells":[{"v":"26684"},null,{"v":"Platzl"},null,{"v":"RESTAURANT"},{"v":"Platzl"},{"v":"Folder; 8.5 x 12 inches"},null,{"v":"Dieter Zander Collection"},{"v":"Zander 316"},null,null,null,{"v":"Platzl"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":175},{"v":1967},{"v":7},{"v":27},{"v":"1967-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26685"},null,{"v":"Blue Onion Drive-In Restaurant"},null,{"v":"RESTAURANT"},{"v":"Blue Onion Drive-In Restaurants"},{"v":"Booklet; onion shaped; approx. 9 x 8 inches"},null,{"v":"Dieter Zander Collection; back is three maps showing the location of Blue Onion in each of its three cities."},{"v":"Zander 383 undated"},null,null,null,{"v":"Blue Onion Drive In Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"8"},{"v":116}]}
{"starred":false,"flagged":false,"cells":[{"v":"26686"},null,{"v":"George's Restaurant"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"George's Restaurant"},{"v":"Folder; 7 x 14 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 384"},null,null,null,{"v":"George's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":67}]}
{"starred":false,"flagged":false,"cells":[{"v":"26687"},null,{"v":"Stock Yard Inn"},{"v":"LUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"Sirloin Room"},{"v":"Folder; 8.5 x 11 inches"},null,{"v":"Dieter Zander Collection; Sirloin Room, \"where the steakis born\"."},{"v":"Zander 387"},null,null,null,{"v":"Stock Yard Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":36},{"v":1971},{"v":1},{"v":1},{"v":"1971-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26688"},null,{"v":"Mexican Village"},null,{"v":"RESTAURANT"},{"v":"Mexican Village"},{"v":"Booklet; 9 x 11.75 inches"},null,{"v":"Dieter Zander Collection; outside cover is made of straw/grass."},{"v":"Zander 388"},null,null,null,{"v":"Mexican Village"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":167},{"v":1967},{"v":1},{"v":1},{"v":"1967-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26689"},null,{"v":"Hana-Bishi"},{"v":"EVENING MENU"},{"v":"RESTAURANT"},{"v":"Hana-Bishi"},{"v":"Folder; 9.5 x 12.75 inches"},null,{"v":"Dieter Zander Collection; includes instructions on how to properly use chopsticks."},{"v":"Zander 393"},null,null,null,{"v":"Hana Bishi"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":97},{"v":1970},{"v":1},{"v":1},{"v":"1970-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26690"},null,{"v":"Royal Hawaiian Hotel (Sheraton Hotels in Hawaii)"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Surf Room"},{"v":"Tri-fold; 7 x 13 inches"},null,{"v":"Dieter Zander Collection; cover is an image of a dancing Hawaiian woman."},{"v":"Zander 394"},null,null,null,{"v":"Royal Hawaiian Hotel (Sheraton Hotels In Hawaii)"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":82},{"v":1964},{"v":10},{"v":10},{"v":"1964-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26691"},null,{"v":"Quails Inn Restaurant"},null,{"v":"RESTAURANT"},{"v":"Quails Inn Restaurant"},{"v":"Folder; 9.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 395"},null,null,null,{"v":"Quails Inn Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":42}]}
{"starred":false,"flagged":false,"cells":[{"v":"26692"},null,{"v":"Beverly Hills Hotel"},null,{"v":"HOTEL"},{"v":"Beverly Hills Hotel"},{"v":"Folder; 5 x 8.25 inches"},null,{"v":"Dieter Zander Collection; illustrated list of exotic drinks of Polynesia."},{"v":"Zander 396 undated"},null,null,null,{"v":"Beverly Hills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":9}]}
{"starred":false,"flagged":false,"cells":[{"v":"26693"},null,{"v":"Harborside Inn"},null,{"v":"HOTEL,RESTAURANT"},{"v":"The Navigator Room (Navigator Restaurant)"},{"v":"Folder; 9 x 12 inches"},null,{"v":"Dieter Zander Collection; cover is an image of a navigator; back is an image of the mariners compass."},{"v":"Zander 397"},null,null,null,{"v":"Harborside Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":55},{"v":1969},{"v":6},{"v":15},{"v":"1969-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26694"},null,{"v":"Sitar"},null,{"v":"RESTAURANT"},{"v":"Sitar"},{"v":"Folder; 9.5 x 13.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 398 undated"},null,null,null,{"v":"Sitar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":61}]}
{"starred":false,"flagged":false,"cells":[{"v":"26695"},null,{"v":"The Greenery"},{"v":"BREAKFAST"},null,{"v":"The Greenery"},{"v":"Folder; 9 x 13 inches; laminated"},null,{"v":"Dieter Zander Collection; cover image is a large boquet of flowers."},{"v":"Zander 400 undated"},null,null,null,{"v":"The Greenery"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":90}]}
{"starred":false,"flagged":false,"cells":[{"v":"26696"},null,{"v":"Gastekasino"},null,null,{"v":"Gastekasino"},{"v":"2 folders; 8.25 x 11.75 inches"},null,{"v":"Dieter Zander Collection; wine list only."},{"v":"Zander 368 undated"},null,null,null,{"v":"Gastekasino"},null,null,null,{"v":"complete"},{"v":"6"},{"v":49}]}
{"starred":false,"flagged":false,"cells":[{"v":"26697"},null,{"v":"Maxim's"},{"v":"DINNER MENU"},null,{"v":"restaurant, Maxim's,"},null,null,null,{"v":"Zander 646"},null,null,null,{"v":"Maxim's"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":72},{"v":1954},{"v":8},{"v":12},{"v":"1954-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26698"},null,{"v":"BENOIT"},{"v":"DINNER AND WINE AND BIRTHDAY"},{"v":"RESTAURANT"},{"v":"60 West 55th Street"},{"v":"3 broadsides"},null,{"v":"Includes dinner and wine menu and birthday menu for Denis Cardone"},{"v":"Zander 676"},null,null,null,{"v":"Benoit"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":55},{"v":2008},{"v":5},{"v":20},{"v":"2008-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26699"},null,{"v":"Peking House"},null,{"v":"RESTAURANT"},{"v":"Peking House; 845 Second Avenue"},{"v":"Folder; 11.75 x 17 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 467 undated"},null,null,null,{"v":"Peking House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":261}]}
{"starred":false,"flagged":false,"cells":[{"v":"26700"},null,{"v":"Remi"},null,{"v":"RESTAURANT"},{"v":"Remi; 1325 Avenue of the Americas"},{"v":"Booklet; 9.5 x 15.5; tied with a blue cord; hard wooden covers"},null,{"v":"Dieter Zander Collection; wine menu; back cover is cracked."},{"v":"Zander 470 undated"},null,null,null,{"v":"Remi"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"9"},{"v":221}]}
{"starred":false,"flagged":false,"cells":[{"v":"26701"},null,{"v":"Ghirardelli Soda Fountain & Candy Shop"},null,null,{"v":"Ghirardelli Soda Fountain & Candy Shop"},{"v":"Broadside; 11.25 x 15.25 inches"},null,{"v":"Dieter Zander Collection; dessert menu; history of chocolate; 1 of 3."},{"v":"Zander 501 undated"},null,null,null,{"v":"Ghirardelli Soda Fountain & Candy Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":36}]}
{"starred":false,"flagged":false,"cells":[{"v":"26702"},null,{"v":"Tadich Grill"},null,{"v":"RESTAURANT"},{"v":"Tadich Grill; 545 Clay Street"},{"v":"Folder; 7 x 12 inches"},null,{"v":"Dieter Zander Collection; one of California's oldest enterprises; short history."},{"v":"Zander 504"},null,null,null,{"v":"Tadich Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":210},{"v":1964},{"v":3},{"v":30},{"v":"1964-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26703"},null,{"v":"Tadich Grill"},null,{"v":"RESTAURANT"},{"v":"Tadich Grill; 545 Clay Street"},{"v":"Folder; 6.75 x 12.5 inches"},null,{"v":"Dieter Zander Collection; one of California's oldest enterprises; short history."},{"v":"Zander 505"},null,null,null,{"v":"Tadich Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":256},{"v":1969},{"v":1},{"v":18},{"v":"1969-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26704"},null,{"v":"Caesar's"},null,{"v":"RESTAURANT"},{"v":"Caesar's"},{"v":"Folder; 8.75 x 12.25; faux velvet red cover; vellum paper"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 519"},null,null,null,{"v":"Caesar's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":126}]}
{"starred":false,"flagged":false,"cells":[{"v":"26705"},null,{"v":"Cafe at the Seelbach"},{"v":"BREAKFAST"},{"v":"HOTEL"},{"v":"Cafe at the Seelbach"},{"v":"Broadside; card; 8.5 x 13.5 inches; laminated"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 520"},null,null,null,{"v":"Cafe At The Seelbach"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":69},{"v":1986},{"v":1},{"v":1},{"v":"1986-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26707"},null,{"v":"Scandia"},null,null,{"v":"Scandia"},{"v":"Folder; 12.5 x 16.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 544"},null,null,null,{"v":"Scandia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":129},{"v":1964},{"v":12},{"v":2},{"v":"1964-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26708"},null,{"v":"The Colony Restaurant"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"The Colony Restaurant"},{"v":"Folder; 11 x 17 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 545"},null,null,null,{"v":"The Colony Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":95},{"v":1955},{"v":7},{"v":22},{"v":"1955-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26709"},null,{"v":"Pastel"},null,{"v":"RESTAURANT"},{"v":"Pastel; 421 North Rodeo Drive"},{"v":"Folder; 11 x 8.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 423 undated"},null,null,null,{"v":"Pastel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":36}]}
{"starred":false,"flagged":false,"cells":[{"v":"26710"},null,{"v":"Fiorello's"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Fiorello's"},{"v":"Folder; plastic sleeves with paper inserts; 9.25 x 14.75 inches"},null,{"v":"Dieter Zander Collection; cover artwork entitled \"Epicurean Epic,\" by Mark Kostabi, dated 1993; executive chef: Piero Premoli."},{"v":"Zander 426 undated"},null,null,null,{"v":"Fiorello's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":112},{"v":2000},{"v":11},{"v":6},{"v":"2000-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26711"},null,{"v":"Fiorello's"},null,{"v":"RESTAURANT"},{"v":"Fiorello's"},{"v":"Folder; plastic sleeves with paper inserts; 8.75 x 14.5 inches"},null,{"v":"Dieter Zander Collection; cover artwork entitled \"Epicurean Epic,\" byt Mark Kostabi, dated 1993; executive chef: Carmelo Barrila."},{"v":"Zander 427 undated"},null,null,null,{"v":"Fiorello's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":124},{"v":2012},{"v":4},{"v":26},{"v":"2012-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26712"},null,{"v":"Foreign Policy Association"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"St. Regis Hotel"},{"v":"Folder; 7 x 10 inches; and card; 8 x 6.75 inches"},null,{"v":"Dieter Zander Collection; Foreign Policy Association Dinner with His Excellency Valery Giscard d'Estaing; menu is printed on the card; folder lists speakers and sponsors."},{"v":"Zander 428"},null,null,null,{"v":"Foreign Policy Association"},null,null,null,{"v":"complete"},{"v":"5"},{"v":11},{"v":1997},{"v":4},{"v":9},{"v":"1997-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26713"},null,{"v":"I Tre Merli Bistro"},null,{"v":"RESTAURANT"},{"v":"I Tre Merli Bistro; 725 Fifth Avenue"},{"v":"Folder; 6.5 x 9.5 inches; laminated"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 429 undated"},null,null,null,{"v":"I Tre Merli Bistro"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":40}]}
{"starred":false,"flagged":false,"cells":[{"v":"26714"},null,{"v":"Inagiku"},null,null,{"v":"Inagiku; 111 East 49th Street"},{"v":"Accordian fold; 3.75 x 8.25 inches"},null,{"v":"Dieter Zander Collection; includes descriptions of the restaurant's various rooms."},{"v":"Zander 430 undated"},null,null,null,{"v":"Inagiku"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":83}]}
{"starred":false,"flagged":false,"cells":[{"v":"26715"},null,{"v":"India House"},null,null,{"v":"India House"},{"v":"Folder; 11 x 8.75 inches"},null,{"v":"Dieter Zander Collection; cover illustration by Kingman."},{"v":"Zander 431"},null,null,null,{"v":"India House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":105},{"v":1973},{"v":2},{"v":15},{"v":"1973-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26716"},null,{"v":"India House"},null,null,{"v":"India House"},{"v":"Folder; 8.25 x 11 inches"},null,{"v":"Dieter Zander Collection; cover illustration by Kingman."},{"v":"Zander 432"},null,null,null,{"v":"India House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":129},{"v":1979},{"v":10},{"v":12},{"v":"1979-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26717"},null,{"v":"St. Regis - Sheraton"},{"v":"LUNCH"},null,{"v":"King Cole Bar"},{"v":"Folder; 10 x 14 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 434"},null,null,null,{"v":"St. Regis   Sheraton"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":149},{"v":1968},{"v":4},{"v":26},{"v":"1968-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26718"},null,{"v":"La Vie en Rose"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"La Vie en Rose; 123 East 54th Street"},{"v":"Folder; 11 x 14.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 436 undated"},null,null,null,{"v":"La Vie En Rose"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":92}]}
{"starred":false,"flagged":false,"cells":[{"v":"26719"},null,{"v":"Le Bistrot de Maxim's"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Le Bistrot de Maxim's; 680 Madison Avenue"},{"v":"Folder; 7.5 x 11.5 inches; and folder; 5.5 x 7.25 inches"},null,{"v":"Dieter Zander Collection; larger menu lists dinner appetizers and entrees; smaller menu lists desserts; cartoon on cover."},{"v":"Zander 438 undated"},null,null,null,{"v":"Le Bistrot De Maxim's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":39}]}
{"starred":false,"flagged":false,"cells":[{"v":"26720"},null,{"v":"Le Boeuf a la Mode"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Le Boeuf a la Mode; 539 East 81st Street"},{"v":"Folder; 9.5 x 12.5 inches"},null,{"v":"Dieter Zander Collection; green cover with image of a bull."},{"v":"Zander 440 undated"},null,null,null,{"v":"Le Boeuf A La Mode"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":124}]}
{"starred":false,"flagged":false,"cells":[{"v":"26721"},null,{"v":"Le Cafe Chambord"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Le Cafe Chambord; 803 Thrid Avenue"},{"v":"Folder; 10 x 14.25 inches"},null,{"v":"Dieter Zander Collection; cover design depicts Chateau de Chambord; back is a map of France."},{"v":"Zander 441 undated"},null,null,null,{"v":"Le Cafe Chambord"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":237}]}
{"starred":false,"flagged":false,"cells":[{"v":"26722"},null,{"v":"Le Cirque"},{"v":"DESSERT"},{"v":"RESTAURANT"},{"v":"Le Cirque"},{"v":"Folder; 9 x 9 inches"},null,{"v":"Dieter Zander Collection; dessert menu; cover image of a circus performer juggling desserts."},{"v":"Zander 442 undated"},null,null,null,{"v":"Le Cirque"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":17}]}
{"starred":false,"flagged":false,"cells":[{"v":"26723"},null,{"v":"Le Cirque"},{"v":"DESSERT"},{"v":"RESTAURANT"},{"v":"Le Cirque"},{"v":"Folder; 9 x 9 inches"},null,{"v":"Dieter Zander Collection; dessert menu; cover image of a circus performer juggling desserts."},{"v":"Zander 443 undated"},null,null,null,{"v":"Le Cirque"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":18}]}
{"starred":false,"flagged":false,"cells":[{"v":"26724"},null,{"v":"Le Perigord"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Le Perigord; 405 East 52nd Street"},{"v":"Folder; 9.25 x 13.25 inches"},null,{"v":"Dieter Zander Collection; cover image of geese and a chateau; appetizers page has come unglued from the inside."},{"v":"Zander 446 undated"},null,null,null,{"v":"Le Perigord"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":71}]}
{"starred":false,"flagged":false,"cells":[{"v":"26725"},null,{"v":"Agora"},null,{"v":"RESTAURANT"},{"v":"Agora"},{"v":"Tri-fold; 9.5 x 14.75 inches folded"},null,{"v":"Dieter Zander Collection; confectionery and dining; menu decorated with portraits of ladies."},{"v":"Zander 516 undated"},null,null,null,{"v":"Agora"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":137}]}
{"starred":false,"flagged":false,"cells":[{"v":"26726"},null,{"v":"Girafe"},null,{"v":"RESTAURANT"},{"v":"Girafe"},{"v":"Booklet; 9.5 x 12.5 inches; cover is laminated; tied with a pink cord"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 530"},null,null,null,{"v":"Girafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":49}]}
{"starred":false,"flagged":false,"cells":[{"v":"26727"},null,{"v":"Indo Chine"},null,{"v":"RESTAURANT"},{"v":"Indo Chine"},{"v":"Folder; 8.5 x 11 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 534 undated"},null,null,null,{"v":"Indo Chine"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":39}]}
{"starred":false,"flagged":false,"cells":[{"v":"26728"},null,{"v":"Indo Chine"},null,{"v":"RESTAURANT"},{"v":"Indo Chine"},{"v":"Folder; 8.5 x 11 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 533 undated"},null,null,null,{"v":"Indo Chine"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":35}]}
{"starred":false,"flagged":false,"cells":[{"v":"26729"},null,{"v":"Le Pistou"},null,null,{"v":"Le Pistou"},{"v":"Plastic sleeve with paper inserts; 9 x 11.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 540 undated"},null,null,null,{"v":"Le Pistou"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":39}]}
{"starred":false,"flagged":false,"cells":[{"v":"26730"},null,{"v":"Le Vouvray"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Le Vouvray; 132 East 61st Street"},{"v":"Folder; 11 x 14 inches; tied with an orange cord"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 447 undated"},null,null,null,{"v":"Le Vouvray"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":46}]}
{"starred":false,"flagged":false,"cells":[{"v":"26731"},null,{"v":"Mme. Romaine de Lyon"},null,{"v":"RESTAURANT"},{"v":"Mme. Romaine de Lyon; 29 East 62st Street"},{"v":"Booklet; 6 x 9 inches"},null,{"v":"Dieter Zander Collection; the Book of Omelettes; contains a short biography of Mme. Romaine."},{"v":"Zander 449 undated"},null,null,null,{"v":"Mme. Romaine De Lyon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"22"},{"v":617}]}
{"starred":false,"flagged":false,"cells":[{"v":"26732"},null,{"v":"Hotel Parker Meridien"},{"v":"LUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"Maurice"},{"v":"Booklet; 8 x 14.5 inches; tied with a pink cord"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 450 undated"},null,null,null,{"v":"Hotel Parker Meridien"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":50}]}
{"starred":false,"flagged":false,"cells":[{"v":"26733"},null,{"v":"Hotel Parker Meridien"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Maurice"},{"v":"Booklet; 8 x 14.5 inches; tied with a maroon cord"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 451 undated"},null,null,null,{"v":"Hotel Parker Meridien"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":28}]}
{"starred":false,"flagged":false,"cells":[{"v":"26734"},null,{"v":"Hotel Parker Meridien"},{"v":"DESSERT"},{"v":"HOTEL,RESTAURANT"},{"v":"Maurice"},{"v":"Booklet; 6 x 11 inches; tied with a maroon cord"},null,{"v":"Dieter Zander Collection; dessert and dessert wines."},{"v":"Zander 452 undated"},null,null,null,{"v":"Hotel Parker Meridien"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":42}]}
{"starred":false,"flagged":false,"cells":[{"v":"26735"},null,{"v":"Menage a Trois"},null,{"v":"RESTAURANT"},{"v":"Menage a Trois; 511 Lexington Avenue on 48th Street"},{"v":"Booklet; 8.25 x 11.75 inches"},null,{"v":"Dieter Zander Collection; black and white cover illustration of a man sitting at a table; \"A few thoughts\" about food on second page."},{"v":"Zander 453 undated"},null,null,null,{"v":"Menage A Trois"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"9"},{"v":56}]}
{"starred":false,"flagged":false,"cells":[{"v":"26736"},null,{"v":"Menage a Trois"},null,{"v":"RESTAURANT"},{"v":"Menage a Trois"},{"v":"Folder; 5.75 x 8.25 inches with two identical folded packets of paper; held together by a paper clip"},null,{"v":"Dieter Zander Collection; cover illustration of a man sitting at a table."},{"v":"Zander 454 undated"},null,null,null,{"v":"Menage A Trois"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":43}]}
{"starred":false,"flagged":false,"cells":[{"v":"26737"},null,{"v":"Mezzogiorno"},null,{"v":"RESTAURANT"},{"v":"Mezzogiorno; 195 Spring Street"},{"v":"Tri-fold; 8.25 x 12 inches; laminated"},null,{"v":"Dieter Zander Collection; back image is from a fresco at Certosa di Firenze, 1525, by Pontormo; cover is a silhouette of the figure in the fresco."},{"v":"Zander 455 undated"},null,null,null,{"v":"Mezzogiorno"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":115}]}
{"starred":false,"flagged":false,"cells":[{"v":"26738"},null,{"v":"New York Friars Club"},{"v":"DESSERT"},null,{"v":"New York Friars Club"},{"v":"Booklet; 5.5 x 8 inches; gold cord"},null,{"v":"Dieter Zander Collection; dessert and drinks; no prices listed; cover image of a building by Steve Tracy."},{"v":"Zander 456 undated"},null,null,null,{"v":"New York Friars Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39}]}
{"starred":false,"flagged":false,"cells":[{"v":"26739"},null,{"v":"The Plaza Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Oak Bar"},{"v":"Booklet; 6.5 x 9.5 inches"},null,{"v":"Dieter Zander Collection; includes \"The Oak Bar Story,\" a short history of the Oak Bar."},{"v":"Zander 458 undated"},null,null,null,{"v":"The Plaza Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":127}]}
{"starred":false,"flagged":false,"cells":[{"v":"26740"},null,{"v":"Le Camelia"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Le Camelia"},{"v":"Booklet; 9.45 x 14 inches; laminated cover"},null,{"v":"Dieter Zander Collection; Illustrated cover \"La Dame aux Camelias\" signed Regnault."},{"v":"Zander 625"},null,null,null,{"v":"Le Camelia"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":53}]}
{"starred":false,"flagged":false,"cells":[{"v":"26741"},null,{"v":"Le Delmonico"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Le Delmonico"},{"v":"Booklet; 10.45 x 14.25 inches; laminated cover"},null,{"v":"Dieter Zander Collection; cover illustrated with building facade"},{"v":"Zander 627"},null,null,null,{"v":"Le Delmonico"},null,null,null,{"v":"complete"},{"v":"3"},{"v":39}]}
{"starred":false,"flagged":false,"cells":[{"v":"26742"},null,{"v":"Le Duc"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Le Duc"},{"v":"Booklet; 10.45 x 14.25 inches; laminated cover"},null,{"v":"Dieter Zander Collection; cover illustrated with sealife drawings; article prited on back cover"},{"v":"Zander 628"},null,null,null,{"v":"Le Duc"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":71},{"v":1974},{"v":5},{"v":16},{"v":"1974-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26743"},null,{"v":"Le Jardin"},{"v":"DAILY"},{"v":"FOREIGN,HOTEL,RESTAURANT"},{"v":"Hotel Royal Monceau"},{"v":"Booklet; 9.5 x 13.45 inches; green cord"},null,{"v":"Dieter Zander Collection; embossed cover; spring menu"},{"v":"Zander 629"},null,null,null,{"v":"Le Jardin"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"6"},{"v":29}]}
{"starred":false,"flagged":false,"cells":[{"v":"26744"},null,{"v":"Le Louis D'or"},{"v":"DAILY"},{"v":"FOREIGN,HOTEL,RESTAURANT"},{"v":"Hotel de La Tremoille"},{"v":"Booklet; 9 x 12; laminated covers"},null,{"v":"Dieter Zander Collection; illustrated cover; interior view signed by Pierre Pages"},{"v":"Zander 630"},null,null,null,{"v":"Le Louis D'or"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":40}]}
{"starred":false,"flagged":false,"cells":[{"v":"26745"},null,{"v":"Le Moulin D'Orgemont"},{"v":"DAILY AND WINE"},{"v":"FOREIGN,RESTAURANT"},{"v":"Le Moulin D'Orgemont"},{"v":"Booklet; 10 x 14 inches; laminated covers; brown cord"},null,{"v":"Dieter Zander Collection; cover illustrated with photo of mill"},{"v":"Zander 631"},null,null,null,{"v":"Le Moulin D'orgemont"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":122}]}
{"starred":false,"flagged":false,"cells":[{"v":"26746"},null,{"v":"Le Pre Catelan"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Le Pre Catelan"},{"v":"Booklet; 10.25 x 14.75; silver cord"},null,{"v":"Dieter Zander Collection; embossed cover"},{"v":"Zander 633"},null,null,null,{"v":"Le Pre Catelan"},null,null,null,{"v":"complete"},{"v":"6"},{"v":70}]}
{"starred":false,"flagged":false,"cells":[{"v":"26747"},null,{"v":"Restaurant Ritz"},null,{"v":"RESTAURANT"},{"v":"Restaurant Ritz"},{"v":"Folder; shaped to look like a book; approx. 5.5 x 7.5 inches"},null,{"v":"Dieter Zander Collection; back of menu (book) is covered in signatures and lists each name."},{"v":"Zander 231 undated"},null,null,null,{"v":"Restaurant Ritz"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":61}]}
{"starred":false,"flagged":false,"cells":[{"v":"26748"},null,{"v":"Ult-Berliner Gchnectenhaus"},null,{"v":"RESTAURANT"},{"v":"Ult-Berliner Gchnectenhaus"},{"v":"Booklet; 7 x 10.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 235"},null,null,null,{"v":"Ult Berliner Gchnectenhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"20"},{"v":40},{"v":1977},{"v":9},{"v":1},{"v":"1977-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26749"},null,{"v":"Breidenbacher Eck"},null,{"v":"RESTAURANT"},{"v":"Breidenbacher Eck"},{"v":"Tri-fold; 7.5 x 13 inches folded"},null,{"v":"Dieter Zander Collection"},{"v":"Zander 239"},null,null,null,{"v":"Breidenbacher Eck"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":72},{"v":1988},{"v":11},{"v":10},{"v":"1988-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26750"},null,{"v":"Nachrichten-Treff"},null,{"v":"RESTAURANT"},{"v":"Nachrichten-Treff"},{"v":"Booklet; 10.5 x 10.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 245 undated"},null,null,null,{"v":"Nachrichten Treff"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"12"},{"v":195},{"v":1988},{"v":12},{"v":1},{"v":"1988-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26751"},null,{"v":"Unknown"},null,null,{"v":"Unknown"},{"v":"Folder; 5.75 x 8.25 inches"},null,{"v":"Dieter Zander Collection; fixed menu."},{"v":"Zander 248"},null,null,null,{"v":"Unknown"},null,null,null,{"v":"complete"},{"v":"4"},{"v":7},{"v":1996},{"v":5},{"v":6},{"v":"1996-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26752"},null,{"v":"Le Pre Catelan"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Le Pre Catelan"},{"v":"Booklet; 10.25 x 14 inches; silver cord"},null,{"v":"Dieter Zander Collection; illustrated cover; external view signed by Hilaire"},{"v":"Zander 634"},null,null,null,{"v":"Le Pre Catelan"},null,{"v":"Euros"},{"v":"€"},{"v":"complete"},{"v":"6"},{"v":54}]}
{"starred":false,"flagged":false,"cells":[{"v":"26753"},null,{"v":"Le Regence"},{"v":"DAILY"},{"v":"FOREIGN,HOTEL,RESTAURANT"},{"v":"Plaza Athenee"},{"v":"Booklet; 10.25 x 15.25 inches; silver cord"},null,{"v":"Dieter Zander Collection; Illustrated interior covers"},{"v":"Zander 635"},null,null,null,{"v":"Le Regence"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"8"},{"v":94}]}
{"starred":false,"flagged":false,"cells":[{"v":"26754"},null,{"v":"Le Relais Napoleon"},{"v":"SEAFOOD"},{"v":"FOREIGN,RESTAURANT"},{"v":"Le Relais Napoleon"},{"v":"Booklet; 3.45 x 2.25 inches; shaped like a hat"},null,{"v":"Dieter Zander Collection; shaped and illustrated to look like a hat"},{"v":"Zander 636"},null,null,null,{"v":"Le Relais Napoleon"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":6}]}
{"starred":false,"flagged":false,"cells":[{"v":"26755"},null,{"v":"Le Restaurant d'Olympe"},{"v":"DINNER"},{"v":"FOREIGN,RESTAURANT"},{"v":"Le Restaurant d'Olympe"},{"v":"Booklet; 10.5 x 13.45; laminated"},null,{"v":"Dieter Zander Collection;"},{"v":"Zander 637"},null,null,null,{"v":"Le Restaurant D'olympe"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":31}]}
{"starred":false,"flagged":false,"cells":[{"v":"26756"},null,{"v":"TANTE MARGUERITE"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"Assemblee Nationale, 5, rue de Bourgogne"},null,null,{"v":"Les restaurant Bernard Loiseau; Prix-Fixe Menu with suggestions and wines."},{"v":"Zander 674"},null,null,null,{"v":"Tante Marguerite"},null,{"v":"Euros"},{"v":"€"},{"v":"complete"},{"v":"4"},{"v":25},{"v":2008},{"v":5},{"v":9},{"v":"2008-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26757"},null,{"v":"CHEZ JOSEPHINE"},{"v":"DAILY"},{"v":"RESTAURANT"},{"v":"414 West 42nd Street"},{"v":"Folder in plastic"},null,{"v":"Includes wine list on back. Appetizers and Entrees."},{"v":"Zander 675"},null,null,null,{"v":"Chez Josephine"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":86}]}
{"starred":false,"flagged":false,"cells":[{"v":"26758"},null,{"v":"L'Absinthe"},null,{"v":"RESTAURANT"},{"v":"L'Absinthe"},{"v":"Tri-fold; 10.5 x 16 inches; and tri-fold; 9 x 12 inches"},null,{"v":"Dieter Zander Collection; smaller menu lists drinks and desserts."},{"v":"Zander 437 undated"},null,null,null,{"v":"L'absinthe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":135}]}
{"starred":false,"flagged":false,"cells":[{"v":"26759"},null,{"v":"Le Perigord"},null,{"v":"RESTAURANT"},{"v":"Le Perigord; 405 East 52nd Street"},{"v":"Folder; 11.25 x 18 inches"},null,{"v":"Dieter Zander Collection; cover sketch of a woman."},{"v":"Zander 444 undated"},null,null,null,{"v":"Le Perigord"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":70}]}
{"starred":false,"flagged":false,"cells":[{"v":"26760"},null,{"v":"Stammhaus"},null,{"v":"RESTAURANT"},{"v":"Stammhaus"},{"v":"Card; 6.25 x 12.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 246"},null,null,null,{"v":"Stammhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1974},{"v":6},{"v":18},{"v":"1974-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26761"},null,{"v":"Hochst"},null,null,{"v":"Hochst"},{"v":"Folder; 5.75 x 8.25 inches"},null,{"v":"Dieter Zander Collection; fixed menu."},{"v":"Zander 259"},null,null,null,{"v":"Hochst"},null,null,null,{"v":"complete"},{"v":"4"},{"v":4},{"v":1986},{"v":3},{"v":20},{"v":"1986-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26762"},null,{"v":"Hotel Eisenhut"},null,{"v":"HOTEL"},{"v":"Hotel Eisenhut"},{"v":"Booklet; 9.75 x 10.75 inches"},null,{"v":"Dieter Zander Collection; wine menu only."},{"v":"Zander 357"},null,null,null,{"v":"Hotel Eisenhut"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"under review"},{"v":"16"},{"v":214}]}
{"starred":false,"flagged":false,"cells":[{"v":"26763"},null,{"v":"Christer's"},null,null,{"v":"Christer's"},{"v":"Tri-fold; plastic sleeves with paper inserts; 9 x 12 inches"},null,{"v":"Dieter Zander Collection; wine list only."},{"v":"Zander 527 undated"},null,null,null,{"v":"Christer's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":114},{"v":2012},{"v":4},{"v":26},{"v":"2012-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26764"},null,{"v":"Georges Blanc"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Georges Blanc"},{"v":"Booklet; 12.5 x 15.75 inches; laminated"},null,{"v":"Dieter Zander Collection; cover illustrated with rooster and henhouse, signed by artist G. Coudour '91"},{"v":"Zander 597"},null,null,null,{"v":"Georges Blanc"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":59},{"v":1993},{"v":3},{"v":21},{"v":"1993-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26765"},null,{"v":"Georges Blanc"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Georges Blanc"},{"v":"Booklet; 12.5 x 15.75 inches; laminated"},null,{"v":"Dieter Zander Collection; cover illustrated with rooster and henhouse, signed by artist G. Coudour '91; back cover illustrated with photo of Georges Blanc"},{"v":"Zander 598"},null,null,null,{"v":"Georges Blanc"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":65},{"v":1993},{"v":3},{"v":21},{"v":"1993-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26766"},null,{"v":"La Coserie des Lilas"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"La Coserie des Lilas"},{"v":"Booklet; 11.5 x 16 inches; laminated cover"},null,{"v":"Dieter Zander Collection; illustrated cover; signed and dated by artists"},{"v":"Zander 609"},null,null,null,{"v":"La Closerie des Lilas"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":207},{"v":2012},{"v":4},{"v":27},{"v":"2012-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26767"},null,{"v":"La Grande Cascade"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"La Grande Cascade"},{"v":"Booklet; 11.5 x 16.75 inches"},null,{"v":"Dieter Zander Collection; illustrated covers; exterior scene spans both back and front covers; signed by author; includes laminated drink menu and Prix fixe menu"},{"v":"Zander 613"},null,null,null,{"v":"La Grande Cascade"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"9"},{"v":157}]}
{"starred":false,"flagged":false,"cells":[{"v":"26768"},null,{"v":"La Maree"},{"v":"DAILY AND WINE"},{"v":"FOREIGN,RESTAURANT"},{"v":"La Maree"},{"v":"Booklet; 12.75 x 19.75 inches"},null,{"v":"Dieter Zander Collection; illustrated, eps. back cover; signed by Lemagny and dated 1966"},{"v":"Zander 614"},null,null,null,{"v":"La Maree"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":487},{"v":2012},{"v":4},{"v":26},{"v":"2012-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26769"},null,{"v":"Le Bistro d'Hubert"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Le Bistro d'Hubert"},{"v":"Booklet; 8.45 x 15.5 inches; laminated"},null,{"v":"Dieter Zander Collection; illustrated cover; includes dessert menu insert"},{"v":"Zander 624"},null,null,null,{"v":"Le Bistro D'hubert"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":40}]}
{"starred":false,"flagged":false,"cells":[{"v":"26770"},null,{"v":"le petit bedon"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"le petit bedon"},{"v":"Booklet; 10.25 x 16.5 inches; glossy"},null,{"v":"Dieter Zander Collection; illustrated cover; stag in forest, signed"},{"v":"Zander 632"},null,null,null,{"v":"Le Petit Bedon"},null,null,null,{"v":"complete"},{"v":"3"},{"v":59}]}
{"starred":false,"flagged":false,"cells":[{"v":"26771"},null,{"v":"La Galleria"},null,{"v":"RESTAURANT"},{"v":"La Galleria"},{"v":"Booklet; 10 x 13 inches"},null,{"v":"Dieter Zander Collection; includes insert with day's specials."},{"v":"Zander 266 undated"},null,null,null,{"v":"La Galleria"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":65}]}
{"starred":false,"flagged":false,"cells":[{"v":"26772"},null,{"v":"Sheraton"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Maxwell's Bistro"},{"v":"Booklet; 9 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 267 undated"},null,null,null,{"v":"Sheraton"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":81}]}
{"starred":false,"flagged":false,"cells":[{"v":"26773"},null,{"v":"Hotel Frankfurter Hof"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Oscar's"},{"v":"Booklet; 9.5 x 14.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 268 undated"},null,null,null,{"v":"Hotel Frankfurter Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":125}]}
{"starred":false,"flagged":false,"cells":[{"v":"26774"},null,{"v":"Palmengarten Nordeingang"},null,null,{"v":"Villa Leonhard I"},{"v":"Folder; 5.75 x 8.25 inches"},null,{"v":"Dieter Zander Collection; cover is a watercolor of the Leonhardi mansion; cover is labeled with the name Dieter Zander; menu is handwritten; fixed menu."},{"v":"Zander 269"},null,null,null,{"v":"Palmengarten Nordeingang"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":6},{"v":1997},{"v":2},{"v":12},{"v":"1997-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26775"},null,{"v":"Park Hotel Grill Restaurant"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Park Hotel Grill Restaurant"},{"v":"Folder; 9.75 x 12.25 inches"},null,{"v":"Dieter Zander Collection; includes an insert with the day's specials."},{"v":"Zander 270"},null,null,null,{"v":"Park Hotel Grill Restaurant"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":82},{"v":1966},{"v":8},{"v":23},{"v":"1966-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26776"},null,{"v":"Schultheiss"},null,{"v":"RESTAURANT"},{"v":"Schultheiss"},{"v":"Folder; 9.5 x 13.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 234"},null,null,null,{"v":"Schultheiss"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":1}]}
{"starred":false,"flagged":false,"cells":[{"v":"26777"},null,{"v":"Hotel Erbprinz"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Hotel Erbprinz"},{"v":"Folder; 5.75 x 8.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 251"},null,null,null,{"v":"Hotel Erbprinz"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":38},{"v":1951},{"v":4},{"v":5},{"v":"1951-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26778"},null,{"v":"Restaurant Le Bourgogne"},null,{"v":"FOREIGN,HOTEL,RESTAURANT"},{"v":"Restaurant Le Bourgogne at L'Hotel de Bourgogne et Montana, 3 Rue de Bourgogne, France"},{"v":"Folder, paper, 9.75 x 12.5 inches"},null,{"v":"Dieter Zander Collection; sketched illustration on cover; original menu items have been pasted over with typed items and prices; last page displays a prix-fixe menu and wine list; chef's menu suggestions are handwritten and taped to the inside back cover"},{"v":"Zander 656"},null,null,null,{"v":"Restaurant Le Bourgogne"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"6"},{"v":59}]}
{"starred":false,"flagged":false,"cells":[{"v":"26779"},null,{"v":"FREDERIC BACOU"},null,{"v":"FOREIGN,HOTEL"},{"v":"Hotel du Quercy"},null,null,{"v":"Includes Menu Tradition, Menu Rencontre, Les desserts and carte."},{"v":"Zander 673"},null,null,null,{"v":"Frederic Bacou"},null,{"v":"Euros"},{"v":"€"},{"v":"complete"},{"v":"8"},{"v":62}]}
{"starred":false,"flagged":false,"cells":[{"v":"26780"},null,{"v":"Chemists' Club"},{"v":"LUNCH"},null,{"v":"Chemists' Club"},{"v":"Folder; 10 x 15.5 inches; laminated"},null,{"v":"Dieter Zander Collection; cover is a drawing of the Chemists' Club by Barbara Fox after an original photograph by Barrett Gallagher; back is four woodblocks from the early 16th century depicting winemaking in Europe."},{"v":"Zander 413"},null,null,null,{"v":"Chemists' Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":93},{"v":1982},{"v":10},{"v":1},{"v":"1982-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26781"},null,{"v":"Fleet Street"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"Fleet Street; 729 Third Avenue"},{"v":"Folder; 9.5 x 16 inches; laminated"},null,{"v":"Dieter Zander Collection; menu design adapted from the Book of Kells."},{"v":"Zander 420 undated"},null,null,null,{"v":"Fleet Street"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":46}]}
{"starred":false,"flagged":false,"cells":[{"v":"26782"},null,{"v":"The Versailles/Claude Monet-Giverny Foundation"},{"v":"BENEFIT DINNER"},{"v":"HOTEL"},{"v":"The Carlyle"},{"v":"3 pieces; folder, 6 x 7; card, 5.5 x 6.75; card, 4.25 x 6.25 inches"},null,{"v":"Dieter Zander Collection; folder is the event program, cover is a portrait of Louis XIV by Henry Testelin; card is a list of patrons; smallest card is the menu."},{"v":"Zander 487"},null,null,null,{"v":"The Versailles/Claude Monet Giverny Foundation"},null,null,null,{"v":"complete"},{"v":"9"},{"v":9},{"v":2000},{"v":4},{"v":12},{"v":"2000-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26783"},null,{"v":"The Chronicle"},null,{"v":"RESTAURANT"},{"v":"The Chronicle"},{"v":"Folder; 11 x 9 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 492"},null,null,null,{"v":"The Chronicle"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":57},{"v":1976},{"v":11},{"v":10},{"v":"1976-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26784"},null,{"v":"ChinChin"},null,{"v":"RESTAURANT"},{"v":"ChinChin"},{"v":"Folder; 10 x 10 inches"},null,{"v":"Dieter Zander Collection; cover photograph of a woman and two children."},{"v":"Zander 526 undated"},null,null,null,{"v":"Chinchin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":93}]}
{"starred":false,"flagged":false,"cells":[{"v":"26785"},null,{"v":"Trattoria Gatti"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Trattoria Gatti"},{"v":"Booklet; 9.5 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 549"},null,null,null,{"v":"Trattoria Gatti"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":248}]}
{"starred":false,"flagged":false,"cells":[{"v":"26786"},null,{"v":"Hotel zur Krone"},null,{"v":"HOTEL"},{"v":"Hotel zur Krone"},{"v":"Booklet; 7.5 x 11 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 222 undated"},null,null,null,{"v":"Hotel Zur Krone"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":102}]}
{"starred":false,"flagged":false,"cells":[{"v":"26787"},null,{"v":"Bristol Hotel"},{"v":"BREAKFAST"},{"v":"HOTEL"},{"v":"Bristol Hotel"},{"v":"Booklet; 8.5 x 12 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 224 undated"},null,null,null,{"v":"Bristol Hotel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":81}]}
{"starred":false,"flagged":false,"cells":[{"v":"26788"},null,{"v":"Hotel Frankfurter Hof"},null,{"v":"HOTEL"},{"v":"Hotel Frankfurter Hof"},{"v":"Booklet; 8.75 x 11.5 inches"},null,{"v":"Dieter Zander Collection; room service menu. Zander's notes list the date as 1993 but there is no date printed on the menu."},{"v":"Zander 261"},null,null,null,{"v":"Hotel Frankfurter Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":147}]}
{"starred":false,"flagged":false,"cells":[{"v":"26789"},null,{"v":"Restaurant Alt Nuernberg"},null,{"v":"RESTAURANT"},{"v":"Restaurant Alt Nuernberg"},{"v":"Folder; 8 x 8.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 271"},null,null,null,{"v":"Restaurant Alt Nuernberg"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":64},{"v":1969},{"v":8},{"v":22},{"v":"1969-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26790"},null,{"v":"Kasteel"},null,{"v":"RESTAURANT"},{"v":"Kasteel"},{"v":"Folder; 10.25 x 14.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 272 undated"},null,null,null,{"v":"Kasteel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":105}]}
{"starred":false,"flagged":false,"cells":[{"v":"26791"},null,{"v":"Atlantic Hotel"},null,{"v":"HOTEL"},{"v":"Atlantic Hotel"},{"v":"Booklet; 7 x 5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 274 undated"},null,null,null,{"v":"Atlantic Hotel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"41"},{"v":223}]}
{"starred":false,"flagged":false,"cells":[{"v":"26792"},null,{"v":"Atlantic Hotel"},null,{"v":"HOTEL"},{"v":"Atlantic Hotel"},{"v":"Booklet; 8.25 x 11.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 275 undated"},null,null,null,{"v":"Atlantic Hotel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":39}]}
{"starred":false,"flagged":false,"cells":[{"v":"26793"},null,{"v":"Breidenbacher Hof"},{"v":"BREAKFAST"},null,{"v":"Breidenbacher Hof"},{"v":"Folder; 7.75 x 11.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 240 undated"},null,null,null,{"v":"Breidenbacher Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":143}]}
{"starred":false,"flagged":false,"cells":[{"v":"26794"},null,{"v":"La Terrazza"},null,{"v":"RESTAURANT"},{"v":"La Terrazza"},{"v":"Booklet; 9.5 x 13 inches"},null,{"v":"Dieter Zander Collection; signature on last page."},{"v":"Zander 243 undated"},null,null,null,{"v":"La Terrazza"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"10"},{"v":49}]}
{"starred":false,"flagged":false,"cells":[{"v":"26795"},null,{"v":"Hotel Vier Jahreszeiten"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Jahreszeiten Eck"},{"v":"Tri-fold; 8.25 x 5.75 inches folded"},null,{"v":"Dieter Zander Collection; cover is an image of a fish; menu is printed on a vellum insert."},{"v":"Zander 311"},null,null,null,{"v":"Hotel Vier Jahreszeiten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":18}]}
{"starred":false,"flagged":false,"cells":[{"v":"26796"},null,{"v":"Kafer-Schanke"},null,{"v":"RESTAURANT"},{"v":"Kafer-Schanke"},{"v":"Booklet; 11.75 x 8.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 312"},null,null,null,{"v":"Kafer Schanke"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":72},{"v":1971},{"v":11},{"v":2},{"v":"1971-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26797"},null,{"v":"Condi"},null,{"v":"RESTAURANT"},{"v":"Condi"},{"v":"Booklet; 4 x 8.25 inches"},null,{"v":"Dieter Zander Collection; cover is velvet textured."},{"v":"Zander 352 undated"},null,null,null,{"v":"Condi"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":101}]}
{"starred":false,"flagged":false,"cells":[{"v":"26798"},null,{"v":"Dante"},null,{"v":"RESTAURANT"},{"v":"Dante"},{"v":"Folder; 8.5 x 12 inches"},null,{"v":"Dieter Zander Collection; back contains \"historical notes\" about the restaurant."},{"v":"Zander 353 undated"},null,null,null,{"v":"Dante"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":41}]}
{"starred":false,"flagged":false,"cells":[{"v":"26799"},null,{"v":"Doorm Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Romance in Eis"},{"v":"Folder; 7.5 x 9.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 354 undated"},null,null,null,{"v":"Doorm Hotel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":9}]}
{"starred":false,"flagged":false,"cells":[{"v":"26800"},null,{"v":"Doorm Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Romance in Eis"},{"v":"Folder; 7.5 x 9.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 355 undated"},null,null,null,{"v":"Doorm Hotel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":11}]}
{"starred":false,"flagged":false,"cells":[{"v":"26801"},null,{"v":"Humplmayr"},null,{"v":"RESTAURANT"},{"v":"Humplmayr"},{"v":"Folder; 7.75 x 11 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 359"},null,null,null,{"v":"Humplmayr"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":81},{"v":1956},{"v":8},{"v":14},{"v":"1956-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26802"},null,{"v":"Kaiserhof"},null,{"v":"RESTAURANT"},{"v":"Kaiserhof"},{"v":"Folder; 8 x 11.5 inches"},null,{"v":"Dieter Zander Collection; prices are written in by hand."},{"v":"Zander 361"},null,null,null,{"v":"Kaiserhof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":76},{"v":1976},{"v":4},{"v":11},{"v":"1976-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26803"},null,{"v":"Kinder-Speisekarte"},null,null,null,{"v":"Folder; 8 x 11.5 inches"},null,{"v":"Dieter Zander Collection; children's menu; cover is decorated with cartoon dinosaurs."},{"v":"Zander 362 undated"},null,null,null,{"v":"Kinder Speisekarte"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":14}]}
{"starred":false,"flagged":false,"cells":[{"v":"26804"},null,{"v":"Nurnberger Bratwurstglockl"},null,null,{"v":"Nurnberger Bratwurstglockl"},{"v":"Folder; 7.25 x 8.25 inches"},null,{"v":"Dieter Zander Collection; Zander's notes indicate a date of 1969, but that date is not present on the menu."},{"v":"Zander 364"},null,null,null,{"v":"Nurnberger Bratwurstglockl"},null,null,null,{"v":"complete"},{"v":"3"},{"v":85},{"v":1969},{"v":1},{"v":1},{"v":"1969-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26805"},null,{"v":"passa tempo"},null,{"v":"RESTAURANT"},{"v":"passa tempo"},{"v":"Booklet; 9.5 x 13.25 inches"},null,{"v":"Dieter Zander Collection; cover is a sketch of two women."},{"v":"Zander 365 undated"},null,null,null,{"v":"Passa Tempo"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":170}]}
{"starred":false,"flagged":false,"cells":[{"v":"26806"},null,{"v":"L'Ommie's"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"L'Ommie's; 4170 El Camino Real"},{"v":"Folder; 8.5 x 11 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 490 undated"},null,null,null,{"v":"L'ommie's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":29}]}
{"starred":false,"flagged":false,"cells":[{"v":"26807"},null,{"v":"Star of the Sea Room"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Star of the Sea Room"},{"v":"Booklet; 11.25 x 15 inches; bound with gold cord"},null,{"v":"Dieter Zander Collection; last page contains a description/history of the restaurant."},{"v":"Zander 498"},null,null,null,{"v":"Star Of The Sea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":66},{"v":1967},{"v":9},{"v":25},{"v":"1967-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26808"},null,{"v":"Templebar"},null,{"v":"RESTAURANT"},{"v":"Templebar; No. 1 Tillman Place"},{"v":"Folder; 10 x 15 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 507 undated"},null,null,null,{"v":"Templebar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":42}]}
{"starred":false,"flagged":false,"cells":[{"v":"26809"},null,{"v":"Weinkruger"},null,{"v":"RESTAURANT"},{"v":"Weinkruger"},{"v":"Tri-fold and folder; 7.5 x 12.5 inches"},null,{"v":"Dieter Zander Collection; extensive wine list and folder insert with food menu."},{"v":"Zander 376"},null,null,null,{"v":"Weinkruger"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"9"},{"v":118},{"v":1986},{"v":1},{"v":1},{"v":"1986-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26810"},null,{"v":"Zu Gastin Grauhof"},null,{"v":"RESTAURANT"},{"v":"Zu Gastin Grauhof"},{"v":"Tri-fold; 6 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 377"},null,null,null,{"v":"Zu Gastin Grauhof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":213},{"v":1973},{"v":6},{"v":1},{"v":"1973-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26811"},null,{"v":"Unknown"},null,null,{"v":"Unknown"},{"v":"Folder; 7 x 13.5 inches"},null,{"v":"Dieter Zander Collection; small emblem on cover."},{"v":"Zander 378 undated"},null,null,null,{"v":"Unknown"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":26}]}
{"starred":false,"flagged":false,"cells":[{"v":"26812"},null,{"v":"Four Seasons Hotel"},{"v":"DESSERT"},{"v":"HOTEL"},{"v":"Seasons"},{"v":"Folder; 6.5 x 10 inches"},null,{"v":"Dieter Zander Collection; dessert wine and dessert menu."},{"v":"Zander 386"},null,null,null,{"v":"Four Seasons Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":24},{"v":2004},{"v":1},{"v":1},{"v":"2004-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26813"},null,{"v":"The Boar's Head Inn"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"The Boar's Head Inn"},{"v":"Folder; 8.25 x 10.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 385"},null,null,null,{"v":"The Boar's Head Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":54},{"v":1981},{"v":9},{"v":1},{"v":"1981-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26814"},null,{"v":"Relais Plaza"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, Relais Plaza, 21 Avenue Montaigne, France"},{"v":"Folder, paper, 5.75 x 10.25 inches"},null,{"v":"Dieter Zander Collection; multi-page menu divided by tabs; a menu of Italian dishes is adhered to the inside cover; a daytime specials menu is adhered to first page; a dinner specials menu is adhered to the last page; some menu items also listed in Englis"},{"v":"Zander 650"},null,null,null,{"v":"Relais Plaza"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"11"},{"v":301}]}
{"starred":false,"flagged":false,"cells":[{"v":"26815"},null,{"v":"Rotisserie de la Table du Roy (Le chef Georges)"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant Rotisserie de la Table du Roy (Le chef Georges), 10 Cite D'Antin, France"},{"v":"Folder, paper, 10.5 x 14 inches"},null,{"v":"Dieter Zander Collection; photograph of chef Georges on cover; detailed, multi-page menu; includes \"cuisine and the spirit\" on the back cover"},{"v":"Zander 659"},null,null,null,{"v":"Rotisserie De La Table Du Roy (Le Chef Georges)"},null,null,null,{"v":"complete"},{"v":"16"},{"v":311}]}
{"starred":false,"flagged":false,"cells":[{"v":"26816"},null,{"v":"White Elephant"},null,{"v":"RESTAURANT"},{"v":"White Elephant"},{"v":"Folder; 13 x 13 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 69"},null,null,null,{"v":"White Elephant"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"4"},{"v":131},{"v":1972},{"v":10},{"v":28},{"v":"1972-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26817"},null,{"v":"Aurora"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Aurora"},{"v":"Card; 11.5 x 16; laminated; with paper insert"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 408"},null,null,null,{"v":"Aurora"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":29},{"v":1987},{"v":3},{"v":4},{"v":"1987-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26818"},null,{"v":"Charlie Brown's"},null,{"v":"RESTAURANT"},{"v":"Charlie Brown's"},{"v":"Card; 10.5 x 16 inches"},null,{"v":"Dieter Zander Collection; executive chef: Cecilio Calimano."},{"v":"Zander 412 undated"},null,null,null,{"v":"Charlie Brown's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":59}]}
{"starred":false,"flagged":false,"cells":[{"v":"26819"},null,{"v":"The Helmsley Palace"},{"v":"AFTERNOON TEA"},{"v":"HOTEL"},{"v":"The Gold Room"},{"v":"Booklet; 7 x 10 inches; gold cord"},null,{"v":"Dieter Zander Collection; menu shaped like an arch; cover depicts decorated gold panels."},{"v":"Zander 483 undated"},null,null,null,{"v":"The Helmsley Palace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":38}]}
{"starred":false,"flagged":false,"cells":[{"v":"26820"},null,{"v":"Les Mareyeurs"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Les Mareyeurs"},{"v":"Folder; 11 x 15 inches laminated"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 541 undated"},null,null,null,{"v":"Les Mareyeurs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":117}]}
{"starred":false,"flagged":false,"cells":[{"v":"26821"},null,{"v":"Lord Fletcher Inn"},null,null,{"v":"Lord Fletcher Inn"},{"v":"Folder; 7 x 11.5 inches"},null,{"v":"Dieter Zander Collection; cover is the Bodiam Castle in southeastern England, 14th century; back is a description of the portrait of Sir Winston Churchill owned by the Lord Fletcher Inn."},{"v":"Zander 542"},null,null,null,{"v":"Lord Fletcher Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":35},{"v":1967},{"v":12},{"v":28},{"v":"1967-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26822"},null,{"v":"Hotel Frankfurter Hof"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Hofgarten"},null,null,{"v":"Dieter Zander Collection."},{"v":"Zander 262 undated"},null,null,null,{"v":"Hotel Frankfurter Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":50}]}
{"starred":false,"flagged":false,"cells":[{"v":"26823"},null,{"v":"Hotel Hessischer Hof"},null,{"v":"HOTEL"},{"v":"Hotel Hessischer Hof"},{"v":"Folder; 9.25 x 13.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 263"},null,null,null,{"v":"Hotel Hessischer Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":40},{"v":1968},{"v":9},{"v":13},{"v":"1968-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26824"},null,{"v":"Hotel Hessischer Hof"},null,{"v":"HOTEL"},{"v":"Hotel Hessischer Hof"},{"v":"Folder; 9.25 x 13.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 264 undated"},null,null,null,{"v":"Hotel Hessischer Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":260}]}
{"starred":false,"flagged":false,"cells":[{"v":"26825"},null,{"v":"Klein Elsass"},null,{"v":"RESTAURANT"},{"v":"Klein Elsass"},{"v":"Booklet; 8 x 11.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 265 undated"},null,null,null,{"v":"Klein Elsass"},null,{"v":"Euros"},{"v":"€"},{"v":"complete"},{"v":"20"},{"v":172}]}
{"starred":false,"flagged":false,"cells":[{"v":"26826"},null,{"v":"Unknown"},null,{"v":"FOREIGN"},{"v":"Unknown"},{"v":"Booklet; 8 x 11.75 inches"},null,{"v":"Dieter Zander Collection; German wine guide; German wines are divided by region; includes a corresponding map for each region of Germany; foreign wines are divided by color."},{"v":"Zander 381 undated"},null,null,null,{"v":"Unknown"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"17"},{"v":155}]}
{"starred":false,"flagged":false,"cells":[{"v":"26827"},null,{"v":"Cafe Promenade"},{"v":"BREAKFAST"},{"v":"RESTAURANT"},{"v":"Cafe Promenade"},{"v":"Plastic sleeve with paper inserts; 9 x 14.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 382 undated"},null,null,null,{"v":"Cafe Promenade"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":68}]}
{"starred":false,"flagged":false,"cells":[{"v":"26828"},null,{"v":"Moulin"},{"v":"DESSERT MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant Moulin, France"},{"v":"Folder, paper, 8 x 10.5 inches"},null,{"v":"Dieter Zander Collection; cover artwork signed by artist, Palayer"},{"v":"Zander 664"},null,null,null,{"v":"Moulin"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":19}]}
{"starred":false,"flagged":false,"cells":[{"v":"26829"},null,{"v":"O. Henry's Steak House"},null,{"v":"RESTAURANT"},{"v":"O. Henry's"},{"v":"Folder; 8.5 x 11 inches; and folder; 5.5 x 8.5 inches"},null,{"v":"Dieter Zander Collection; small folder is a wine list."},{"v":"Zander 457 undated"},null,null,null,{"v":"O. Henry's Steak House"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"6"},{"v":174}]}
{"starred":false,"flagged":false,"cells":[{"v":"26830"},null,{"v":"Blum's"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"Blum's"},{"v":"Booklet; 7 x 14.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 500 undated"},null,null,null,{"v":"Blum's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"9"},{"v":241}]}
{"starred":false,"flagged":false,"cells":[{"v":"26831"},null,{"v":"Hotel Vier Jahreszeiten"},{"v":"BREAKFAST"},{"v":"HOTEL"},{"v":"Hotel Vier Jahreszeiten"},{"v":"Folder; 6.5 x 9 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 279 undated"},null,null,null,{"v":"Hotel Vier Jahreszeiten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":54}]}
{"starred":false,"flagged":false,"cells":[{"v":"26832"},null,{"v":"Hotel Vier Jahreszeiten"},{"v":"AFTERNOON TEA"},{"v":"HOTEL"},{"v":"Hotel Vier Jahreszeiten"},{"v":"Booklet; 6 x 9.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 280 undated"},null,null,null,{"v":"Hotel Vier Jahreszeiten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":60}]}
{"starred":false,"flagged":false,"cells":[{"v":"26833"},null,{"v":"Hotel Vier Jahreszeiten"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Hotel Vier Jahreszeiten, Jahreszeiten Suite"},{"v":"Folder; 5.75 x 8.5 inches"},null,{"v":"Dieter Zander Collection; menu specifically addressed to Herr Dieter Zander and Frau Claudia Grett."},{"v":"Zander 281"},null,null,null,{"v":"Hotel Vier Jahreszeiten"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1997},{"v":12},{"v":29},{"v":"1997-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26834"},null,{"v":"Kleines Jacob"},null,{"v":"RESTAURANT"},{"v":"Kleines Jacob"},{"v":"Folder; 9 x 13 inches"},null,{"v":"Dieter Zander Collection; back is a series of portraits/charicatures."},{"v":"Zander 282 undated"},null,null,null,{"v":"Kleines Jacob"},null,{"v":"Euros"},{"v":"€"},{"v":"complete"},{"v":"4"},{"v":16}]}
{"starred":false,"flagged":false,"cells":[{"v":"26835"},null,{"v":"L.W.C. Michelsen"},null,{"v":"RESTAURANT"},{"v":"L.W.C. Michelsen"},{"v":"Folder; 7 x 10 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 283 undated"},null,null,null,{"v":"L.W.C. Michelsen"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":121}]}
{"starred":false,"flagged":false,"cells":[{"v":"26836"},null,{"v":"Muhlenkamper Fahrhaus"},null,{"v":"RESTAURANT"},{"v":"Muhlenkamper Fahrhaus"},{"v":"Folder; 9.25 x 12.75 inches"},null,{"v":"Dieter Zander Collection; includes a paper insert with additional menu items."},{"v":"Zander 285"},null,null,null,{"v":"Muhlenkamper Fahrhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":193},{"v":1967},{"v":8},{"v":5},{"v":"1967-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26837"},null,{"v":"Onkel Hugo"},null,{"v":"RESTAURANT"},{"v":"Onkel Hugo"},{"v":"Booklet; 4 x 7.75 inches"},null,{"v":"Dieter Zander Collection; first page is a photograph of Hugo Gerckens, founder of the family tradition."},{"v":"Zander 286 undated"},null,null,null,{"v":"Onkel Hugo"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"9"},{"v":235}]}
{"starred":false,"flagged":false,"cells":[{"v":"26838"},null,{"v":"Hotel Berlin"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Restaurant Kroepels"},{"v":"Booklet; 9.5 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 287 undated"},null,null,null,{"v":"Hotel Berlin"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":92}]}
{"starred":false,"flagged":false,"cells":[{"v":"26839"},null,{"v":"Restaurant Wriedt"},null,{"v":"RESTAURANT"},{"v":"Restaurant Wriedt"},{"v":"Folder; 8.25 x 10.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 288 undated"},null,null,null,{"v":"Restaurant Wriedt"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":69}]}
{"starred":false,"flagged":false,"cells":[{"v":"26840"},null,{"v":"Hotel Weinhaus"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Zum Krug"},{"v":"Folder; 6 x 8.25 inches"},null,{"v":"Dieter Zander Collection; daily specials menu only; owner: Josef Laufer."},{"v":"Zander 290 undated"},null,null,null,{"v":"Hotel Weinhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":3}]}
{"starred":false,"flagged":false,"cells":[{"v":"26841"},null,{"v":"Goldener Pflug"},null,{"v":"RESTAURANT"},{"v":"Goldener Pflug"},null,null,{"v":"Dieter Zander Collection."},{"v":"Zander 291 undated"},null,null,null,{"v":"Goldener Pflug"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":76}]}
{"starred":false,"flagged":false,"cells":[{"v":"26842"},null,{"v":"Historisches Brauhaus Zum Kranz"},null,{"v":"RESTAURANT"},{"v":"Historisches Brauhaus Zum Kranz"},{"v":"Tri-fold; 7 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 292"},null,null,null,{"v":"Historisches Brauhaus Zum Kranz"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":83},{"v":1995},{"v":4},{"v":16},{"v":"1995-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26843"},null,{"v":"Hotel Frankfurter Hof"},null,{"v":"HOTEL"},{"v":"Hotel Frankfurter Hof, Beer Room"},{"v":"Tri-fold; 4 x 7.5 inches folded"},null,{"v":"Dieter Zander Collection"},{"v":"Zander 252"},null,null,null,{"v":"Hotel Frankfurter Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":64},{"v":1956},{"v":9},{"v":9},{"v":"1956-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26844"},null,{"v":"Kafer-Schanke"},null,{"v":"RESTAURANT"},{"v":"Kafer-Schanke"},{"v":"Booklet; 8.5 x 12 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 313"},null,null,null,{"v":"Kafer Schanke"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":104},{"v":1976},{"v":6},{"v":3},{"v":"1976-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26845"},null,{"v":"P1"},null,{"v":"RESTAURANT"},{"v":"P1"},{"v":"Card; shaped like a painter's pallet; approx. 13.5 x 9 inches; laminated"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 317 undated"},null,null,null,{"v":"P1"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":78}]}
{"starred":false,"flagged":false,"cells":[{"v":"26846"},null,{"v":"Restaurant Konighof"},null,{"v":"RESTAURANT"},{"v":"Restaurant Konighof"},{"v":"Folder; 5 x 8 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 318 undated"},null,null,null,{"v":"Restaurant Konighof"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7}]}
{"starred":false,"flagged":false,"cells":[{"v":"26847"},null,{"v":"Spatenhaus an der Oper"},null,{"v":"RESTAURANT"},{"v":"Spatenhaus an der Oper"},{"v":"Booklet; 9 x 13.25 inches"},null,{"v":"Dieter Zander Collection; inside covers have photographs of the restaurant."},{"v":"Zander 321 undated"},null,null,null,{"v":"Spatenhaus An Der Oper"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":78}]}
{"starred":false,"flagged":false,"cells":[{"v":"26848"},null,{"v":"Spatenhaus an der Oper"},null,{"v":"RESTAURANT"},{"v":"Spatenhaus an der Oper"},{"v":"Booklet; 9 x 13.25 inches"},null,{"v":"Dieter Zander Collection; includes a wine and drink menu; includes a paper insert with specials."},{"v":"Zander 322 undated"},null,null,null,{"v":"Spatenhaus An Der Oper"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"21"},{"v":209}]}
{"starred":false,"flagged":false,"cells":[{"v":"26849"},null,{"v":"Unknown"},null,{"v":"FOREIGN"},{"v":"Unknown"},{"v":"Booklet; 8 x 11.75 inches"},null,{"v":"Dieter Zander Collection; German wine guide; German wines are divided by region; 1 of 2."},{"v":"Zander 380 undated"},null,null,null,{"v":"Unknown"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":110}]}
{"starred":false,"flagged":false,"cells":[{"v":"26850"},null,{"v":"Restaurant Antoine"},null,{"v":"RESTAURANT"},{"v":"Restaurant Antoine"},{"v":"Folder; 9 x 11.5 inches"},null,{"v":"Dieter Zander Collection; owner: Roy L. Alciatore."},{"v":"Zander 403"},null,null,null,{"v":"Restaurant Antoine"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":195},{"v":1967},{"v":10},{"v":15},{"v":"1967-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26851"},null,{"v":"Peninsula Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Adrienne"},{"v":"Folder; 10.5 x 14.25 inches"},null,{"v":"Dieter Zander Collection; executive chef: Nicholas Rabalais."},{"v":"Zander 404 undated"},null,null,null,{"v":"Peninsula Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22}]}
{"starred":false,"flagged":false,"cells":[{"v":"26852"},null,{"v":"Akbar"},null,{"v":"RESTAURANT"},{"v":"Akbar"},{"v":"Booklet; 11 x 16 inches; cover is laminated"},null,{"v":"Dieter Zander Collection; Mogul/North Indian cuisine; restaurant named for Akbar (r. 1556-1605), the greatest of the Grand Mogul Emperors."},{"v":"Zander 405 undated"},null,null,null,{"v":"Akbar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":88}]}
{"starred":false,"flagged":false,"cells":[{"v":"26853"},null,{"v":"Aureole"},null,{"v":"RESTAURANT"},{"v":"Aureole"},{"v":"Folder; 7 x 11.5 inches"},null,{"v":"Dieter Zander Collection; embossed cover."},{"v":"Zander 406 undated"},null,null,null,{"v":"Aureole"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":26}]}
{"starred":false,"flagged":false,"cells":[{"v":"26854"},null,{"v":"Aureole"},{"v":"DESSERT"},{"v":"RESTAURANT"},{"v":"Aureole"},{"v":"Folder; 9 x 12 inches"},null,{"v":"Dieter Zander Collection; dessert menu."},{"v":"Zander 407 undated"},null,null,null,{"v":"Aureole"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":69}]}
{"starred":false,"flagged":false,"cells":[{"v":"26855"},null,{"v":"Brussels Restaurant"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Brussels Restaurant"},{"v":"Folder; 11 x 14 inches"},null,{"v":"Dieter Zander Collection; includes an insert with the chef's suggestions."},{"v":"Zander 409"},null,null,null,{"v":"Brussels Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":143},{"v":1961},{"v":11},{"v":8},{"v":"1961-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26856"},null,{"v":"Cafe Chauveron"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Cafe Chauveron"},{"v":"Folder; 9.75 x 13.75 inches"},null,{"v":"Dieter Zander Collection; back is a map of France."},{"v":"Zander 410 undated"},null,null,null,{"v":"Cafe Chauveron"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":222}]}
{"starred":false,"flagged":false,"cells":[{"v":"26857"},null,{"v":"Cavanagh's"},null,{"v":"RESTAURANT"},{"v":"Cavanagh's"},{"v":"Folder; 10 x 14 inches"},null,{"v":"Dieter Zander Collection; back is a wine and liquor list."},{"v":"Zander 411"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":466},{"v":1955},{"v":1},{"v":23},{"v":"1955-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26859"},null,{"v":"Claude's"},null,{"v":"RESTAURANT"},{"v":"Claude's"},{"v":"Folder; plastic sleeve with paper insert; 7.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection; includes two inserts: one with the carte du jour and one with a prix fixe menu."},{"v":"Zander 415 undated"},null,null,null,{"v":"Claude's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":87}]}
{"starred":false,"flagged":false,"cells":[{"v":"26860"},null,{"v":"Danny's Hide-a-way"},null,{"v":"RESTAURANT"},{"v":"Danny's Hide-a-way"},{"v":"Booklet; 10 x 12.75 inches"},null,{"v":"Dieter Zander Collection; not a menu; booklet set up like a scrapbook of photographs and newspaper clippings related to the restaurant."},{"v":"Zander 416 undated"},null,null,null,{"v":"Danny's Hide A Way"},null,null,null,{"v":"complete"},{"v":"12"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"26861"},null,{"v":"Delmonicos"},null,{"v":"RESTAURANT"},{"v":"Delmonicos"},{"v":"Booklet; 10 x 14.25 inches; cover is laminated"},null,{"v":"Dieter Zander Collection; includes an insert with specialties of the day; last page is an excerpt from \"Delmonico's - A Century of Splendor\" by Lately Thomas."},{"v":"Zander 417"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":98}]}
{"starred":false,"flagged":false,"cells":[{"v":"26862"},null,{"v":"Delmonicos"},null,{"v":"RESTAURANT"},{"v":"Delmonicos"},{"v":"Booklet; 10 x 14.25 inches; cover is laminated"},null,{"v":"Dieter Zander Collection; includes insert with specialties of the day; last page is an excerpt from \"Delmonico's - A Century of Splendor\" by Lately Thomas."},{"v":"Zander 418"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":90},{"v":1988},{"v":5},{"v":3},{"v":"1988-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26863"},null,{"v":"Estiatorio Milos"},null,{"v":"RESTAURANT"},{"v":"Estiatorio Milos"},{"v":"Booklet; 5.5 x 15 inches"},null,{"v":"Dieter Zander Collection; wine menu."},{"v":"Zander 419 undated"},null,null,null,{"v":"Estiatorio Milos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":149}]}
{"starred":false,"flagged":false,"cells":[{"v":"26864"},null,{"v":"Sweets Restaurant"},null,{"v":"RESTAURANT"},{"v":"Sweets Restaurant"},{"v":"Folder; 9.25 x 12 inches"},null,{"v":"Dieter Zander Collection; claims to be New York's oldest seafood restaurant."},{"v":"Zander 481"},null,null,null,{"v":"Sweets Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":289},{"v":1960},{"v":11},{"v":22},{"v":"1960-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26865"},null,{"v":"Silvermine Tavern"},null,{"v":"RESTAURANT"},{"v":"Silvermine Tavern"},{"v":"Folder; 5 x 6 inches"},null,{"v":"Dieter Zander Collection; wine list."},{"v":"Zander 489 undated"},null,null,null,{"v":"Silvermine Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":9}]}
{"starred":false,"flagged":false,"cells":[{"v":"26866"},null,{"v":"Senor Pico"},null,{"v":"RESTAURANT"},{"v":"Senor Pico; Ghiradelli Square"},{"v":"4 pieces; folder, 9 x 12 inches; 2 folders, 5.5 x 10 inches; folder, 5.25 x 7 inches"},null,{"v":"Dieter Zander Collection; largest and smallest folders contain regular menu items; 2 medium folders are cocktail menus."},{"v":"Zander 503"},null,null,null,{"v":"Senor Pico"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"9"},{"v":185},{"v":1966},{"v":1},{"v":17},{"v":"1966-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26867"},null,{"v":"Serendipity 3"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"Serendipity 3; 225 East 60th Street"},{"v":"Folder; 5.5 x 10 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 479 undated"},null,null,null,{"v":"Serendipity 3"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":56}]}
{"starred":false,"flagged":false,"cells":[{"v":"26868"},null,{"v":"Shun Lee West"},{"v":"PRE THEATRE"},{"v":"RESTAURANT"},{"v":"Shun Lee West"},{"v":"4 panels; folds out; 6 x 15 inches folded; black exterior; pink interior"},null,{"v":"Dieter Zander Collection; pre theatre menu; cover is a gold dragon."},{"v":"Zander 480 undated"},null,null,null,{"v":"Shun Lee West"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":82}]}
{"starred":false,"flagged":false,"cells":[{"v":"26869"},null,{"v":"Fuchsen-Stuben"},null,{"v":"RESTAURANT"},{"v":"Fuchsen-Stuben"},{"v":"Folder; 8.5 x 12 inches"},null,{"v":"Dieter Zander Collection; back is an advertisement for Hotel Mark."},{"v":"Zander 304"},null,null,null,{"v":"Fuchsen Stuben"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":191},{"v":1965},{"v":8},{"v":29},{"v":"1965-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26870"},null,{"v":"Gasthaus Bogenhauser Hof"},null,{"v":"RESTAURANT"},{"v":"Gasthaus Bogenhauser Hof"},{"v":"Folder; 9 x 13.25 inches"},null,{"v":"Dieter Zander Collection; includes two paper inserts."},{"v":"Zander 305 undated"},null,null,null,{"v":"Gasthaus Bogenhauser Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":50}]}
{"starred":false,"flagged":false,"cells":[{"v":"26871"},null,{"v":"Hofbrauhaus"},null,{"v":"RESTAURANT"},{"v":"Hofbrauhaus"},{"v":"Tri-fold; 8.25 x 11.75 inches folded"},null,{"v":"Dieter Zander Collection; includes one paper insert."},{"v":"Zander 306"},null,null,null,{"v":"Hofbrauhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":147},{"v":1987},{"v":6},{"v":27},{"v":"1987-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26872"},null,{"v":"Hofbrauhaus"},null,{"v":"RESTAURANT"},{"v":"Hofbrauhaus"},{"v":"Tri-fold; 8.25 x 11.75 inches folded"},null,{"v":"Dieter Zander Collection; back is a timeline for Hofbrauhause beginning in 1589."},{"v":"Zander 307 undated"},null,null,null,{"v":"Hofbrauhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":210}]}
{"starred":false,"flagged":false,"cells":[{"v":"26873"},null,{"v":"Hotel Vier Jahreszeiten"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Restaurant Walterspiel"},{"v":"Card; 8.25 x 12.5 inches"},null,{"v":"Dieter Zander Collection; evening menu; 1 of 2."},{"v":"Zander 308"},null,null,null,{"v":"Hotel Vier Jahreszeiten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1969},{"v":12},{"v":8},{"v":"1969-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26874"},null,{"v":"Hotel Vier Jahreszeiten"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Restaurant Walterspiel"},{"v":"Folder; 9.5 x 14.5 inches"},null,{"v":"Dieter Zander Collection; includes a daily menu insert."},{"v":"Zander 309"},null,null,null,{"v":"Hotel Vier Jahreszeiten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":102},{"v":1986},{"v":1},{"v":1},{"v":"1986-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26875"},null,{"v":"Hotel Vier Jahreszeiten"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Jareszeiten Eck"},{"v":"Folder; 12 x 9.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 310"},null,null,null,{"v":"Hotel Vier Jahreszeiten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":52},{"v":1974},{"v":6},{"v":24},{"v":"1974-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26876"},null,{"v":"Hotel Frankfurter Hof"},null,{"v":"HOTEL"},{"v":"Frankfurter Stubb"},{"v":"Folder; 5.75 x 8.25 inches"},null,{"v":"Dieter Zander Collection; not a menu; no food items listed; inside is a poem entitled \"History of the Zappel-Philipp\"."},{"v":"Zander 255 undated"},null,null,null,{"v":"Hotel Frankfurter Hof"},null,null,null,{"v":"complete"},{"v":"4"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"26877"},null,{"v":"Hotel Frankfurter Hof"},null,{"v":"HOTEL"},{"v":"Hotel Frankfurter Hof"},{"v":"Booklet; 8.5 x 6 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 260"},null,null,null,{"v":"Hotel Frankfurter Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"15"},{"v":211}]}
{"starred":false,"flagged":false,"cells":[{"v":"26878"},null,{"v":"Statler Hilton"},{"v":"ROOM SERVICE"},{"v":"HOTEL"},{"v":"Statler Hilton"},{"v":"Folder; 9.5 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 389"},null,null,null,{"v":"Statler Hilton"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":81}]}
{"starred":false,"flagged":false,"cells":[{"v":"26879"},null,{"v":"Applebys"},null,{"v":"RESTAURANT"},{"v":"Applebys"},{"v":"Folder; 7.25 x 10.25; laminated"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 390 undated"},null,null,null,{"v":"Applebys"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":86}]}
{"starred":false,"flagged":false,"cells":[{"v":"26880"},null,{"v":"Don the Beachcomber"},null,{"v":"RESTAURANT"},{"v":"Don the Beachcomber"},{"v":"Booklet; 10 x 12.5 inches"},null,{"v":"Dieter Zander Collection; includes a short history of the restaurant and an illustrated drink menu."},{"v":"Zander 391"},null,null,null,{"v":"Don The Beachcomber"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"12"},{"v":169},{"v":1965},{"v":1},{"v":6},{"v":"1965-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26881"},null,{"v":"Gosman's Dock"},null,{"v":"RESTAURANT"},{"v":"Gosman's Dock"},{"v":"Folder; 9 x 12 inches"},null,{"v":"Dieter Zander Collection; prices written in by hand."},{"v":"Zander 401"},null,null,null,{"v":"Gosman's Dock"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":53}]}
{"starred":false,"flagged":false,"cells":[{"v":"26882"},null,{"v":"Cafe del Sol"},null,{"v":"RESTAURANT"},{"v":"Cafe del Sol"},{"v":"Newspaper; 11.5 x 8 inches folded"},null,{"v":"Dieter Zander Collection; front page contains a history of Santa Barbara and Montecito, a description of the cafe, and a short note about the food; inside pages list the food items; back page lists beer, wine, and cocktails; 1 of 2."},{"v":"Zander 402"},null,null,null,{"v":"Cafe Del Sol"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":87},{"v":1967},{"v":10},{"v":10},{"v":"1967-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26883"},null,{"v":"Osteria del Circo"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Osteria del Circo"},{"v":"3pieces; folder, 9.75 x 15.5 inches; folder, 7.5  x 14 inches; folder, 5 x 9 inches"},null,{"v":"Dieter Zander Collection; smallest folder is empty with two pockets (for the bill?); medium folder is the drink and dessert menu; large folder is the main menu."},{"v":"Zander 462 undated"},null,null,null,{"v":"Osteria Del Circo"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"12"},{"v":111}]}
{"starred":false,"flagged":false,"cells":[{"v":"26884"},null,{"v":"The Plaza Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Oyster Bar"},{"v":"Booklet; 8 x 14 inches"},null,{"v":"Dieter Zander Collection; back contains the story of the Oyster Bar."},{"v":"Zander 463 undated"},null,null,null,{"v":"The Plaza Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":91}]}
{"starred":false,"flagged":false,"cells":[{"v":"26885"},null,{"v":"Paradis Barcelona"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Paradis Barcelona"},{"v":"Folder; 9 5 x 14 inches"},null,{"v":"Dieter Zander Collection; cover painting by Jordi Rollan."},{"v":"Zander 465"},null,null,null,{"v":"Paradis Barcelona"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":94},{"v":1991},{"v":4},{"v":4},{"v":"1991-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26886"},null,{"v":"Park Avenue Cafe Townhouse"},null,{"v":"RESTAURANT"},{"v":"Park Avenue Cafe Town House"},{"v":"Folder; 12 x 10 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 466"},null,null,null,{"v":"Park Avenue Cafe Townhouse"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":65},{"v":2001},{"v":3},{"v":11},{"v":"2001-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26887"},null,{"v":"Raga"},null,{"v":"RESTAURANT"},{"v":"Raga; 57 West 48th Street"},{"v":"2 pieces; booklet, 10.5 x 15 inches; folder, 5.5 x 8.5 inches"},null,{"v":"Dieter Zander Collection; menu decorated with traditional Indian instruments."},{"v":"Zander 469 undated"},null,null,null,{"v":"Raga"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"13"},{"v":123}]}
{"starred":false,"flagged":false,"cells":[{"v":"26888"},null,{"v":"Restaurant Laurent"},null,{"v":"RESTAURANT"},{"v":"Restaurant Laurent; 111 East 56th Street"},{"v":"Folder; 10 x 13.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 471 undated"},null,null,null,{"v":"Restaurant Laurent"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":86}]}
{"starred":false,"flagged":false,"cells":[{"v":"26889"},null,{"v":"Robata Restaurant"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Robata Restaurant"},{"v":"Tri-fold; 9 x 12 inches folded; laminated"},null,{"v":"Dieter Zander Collection; cover illustration is a traditional Japanese farm house that folds open from the center."},{"v":"Zander 472 undated"},null,null,null,{"v":"Robata Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":59}]}
{"starred":false,"flagged":false,"cells":[{"v":"26890"},null,{"v":"Russian Tea Room"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Russian Tea Room; 150 West 57th Street"},{"v":"Folder; 9.5 x 12.5 inches"},null,{"v":"Dieter Zander Collection; Russian specialties are described on the back of the menu."},{"v":"Zander 474 undated"},null,null,null,{"v":"Russian Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":76}]}
{"starred":false,"flagged":false,"cells":[{"v":"26891"},null,{"v":"Russian Tea Room"},null,{"v":"RESTAURANT"},{"v":"Russian Tea Room; 150 West 57th Street"},{"v":"Folder; 5.5 x 6 inches; gold cord"},null,{"v":"Dieter Zander Collection; vodka drinks menu."},{"v":"Zander 475 undated"},null,null,null,{"v":"Russian Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":30}]}
{"starred":false,"flagged":false,"cells":[{"v":"26892"},null,{"v":"Russian Tea Room"},null,{"v":"RESTAURANT"},{"v":"Russian Tea Room; 150 West 57th Street"},{"v":"Folder; 5.5 x 6 inches; gold cord"},null,{"v":"Dieter Zander Collection; vodka drinks menu."},{"v":"Zander 476 undated"},null,null,null,{"v":"Russian Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":31}]}
{"starred":false,"flagged":false,"cells":[{"v":"26893"},null,{"v":"Russian Tea Room"},null,{"v":"RESTAURANT"},{"v":"Russian Tea Room; 150 West 57th Street"},{"v":"Card; 7.5 x 10.5 inches"},null,{"v":"Dieter Zander Collection; vodka drinks menu; cover painting entitled \"Portrait of Madame Lemaitre,\" 1929, Marcel Gromaire."},{"v":"Zander 477 undated"},null,null,null,{"v":"Russian Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":44}]}
{"starred":false,"flagged":false,"cells":[{"v":"26894"},null,{"v":"Russian Tea Room"},null,{"v":"RESTAURANT"},{"v":"Russian Tea Room; 150 West 57th Street"},{"v":"Folder; 5.25 x 7.5 inches; gold cord"},null,{"v":"Dieter Zander Collection; wine menu."},{"v":"Zander 478"},null,null,null,{"v":"Russian Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":31},{"v":1976},{"v":11},{"v":1},{"v":"1976-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26896"},null,{"v":"Hotel Schwarzer Bock"},{"v":"ROOM SERVICE"},{"v":"HOTEL"},{"v":"Hotel Schwarzer Bock"},{"v":"Folder; 5.75 x 8.25 inches"},null,{"v":"Dieter Zander Collection; room service menu."},{"v":"Zander 343 undated"},null,null,null,{"v":"Hotel Schwarzer Bock"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":33}]}
{"starred":false,"flagged":false,"cells":[{"v":"26897"},null,{"v":"Hotel Nassaur Hof"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Le Gourmet"},{"v":"Folder; 9 x 12 inches"},null,{"v":"Dieter Zander Collection; includes a paper insert."},{"v":"Zander 344"},null,null,null,{"v":"Hotel Nassaur Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":65},{"v":1977},{"v":1},{"v":1},{"v":"1977-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26898"},null,{"v":"Orangerie"},null,{"v":"RESTAURANT"},{"v":"Orangerie"},{"v":"Booklet; 10.25 x 14 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 345"},null,null,null,{"v":"Orangerie"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":41},{"v":1992},{"v":5},{"v":21},{"v":"1992-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26899"},null,{"v":"Ratskeller"},null,{"v":"RESTAURANT"},{"v":"Ratskeller"},{"v":"Tri-fold; 8.25 x 11.75 inches folded"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 346"},null,null,null,{"v":"Ratskeller"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":155},{"v":1976},{"v":4},{"v":10},{"v":"1976-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26900"},null,{"v":"Patrizier"},null,{"v":"RESTAURANT"},{"v":"Patrizier"},{"v":"Folder; 8.25 x 11.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 366"},null,null,null,{"v":"Patrizier"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":136},{"v":1965},{"v":7},{"v":13},{"v":"1965-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26901"},null,{"v":"Restaurant Zum Hanseaten"},null,{"v":"RESTAURANT"},{"v":"Restaurant Zum Hanseaten"},{"v":"Booklet; 8.25 x 11.75 inches"},null,{"v":"Dieter Zander Collection; back page is advertisements."},{"v":"Zander 367 undated"},null,null,null,{"v":"Restaurant Zum Hanseaten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":173}]}
{"starred":false,"flagged":false,"cells":[{"v":"26902"},null,{"v":"King's Arms Tavern"},null,null,{"v":"King's Arms Tavern"},{"v":"Folder; 5.5 x 10.5 inches"},null,{"v":"Dieter Zander Collection; cover is the Coat of Arms of Great Britain; back is a history of the tavern."},{"v":"Zander 536"},null,null,null,{"v":"King's Arms Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":26},{"v":1968},{"v":12},{"v":14},{"v":"1968-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26903"},null,{"v":"Ernest Marples Cellars"},null,null,{"v":"Ernest Marples Cellars"},{"v":"Folder; 8.5 x 11 inches"},null,{"v":"Dieter Zander Collection; wine cellar."},{"v":"Zander 553 undated"},null,null,null,{"v":"Ernest Marples Cellars"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17}]}
{"starred":false,"flagged":false,"cells":[{"v":"26904"},null,{"v":"Seehotel Uberfahrt"},null,{"v":"HOTEL"},{"v":"Seehotel Uberfahrt"},{"v":"Booklet; 6 x 8.25 inches"},null,{"v":"Dieter Zander Collection; cover image is of Egern in 1860, after a lithograph by J. Wolflin."},{"v":"Zander 369"},null,null,null,{"v":"Seehotel Uberfahrt"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1974},{"v":4},{"v":24},{"v":"1974-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26905"},null,{"v":"Steigenberger Hotels"},{"v":"BREAKFAST"},{"v":"HOTEL"},{"v":"Steigenberger Hotels"},{"v":"Folder; 5.25 x 8.25 inches; laminated"},null,{"v":"Dieter Zander Collection; cover and back are set like a breakfast tray with photographs of breakfast foods."},{"v":"Zander 370 undated"},null,null,null,{"v":"Steigenberger Hotels"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":57}]}
{"starred":false,"flagged":false,"cells":[{"v":"26907"},null,{"v":"Hotel du Palais"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Hotel du Palais; 1 Avenue de l'Imperatrice"},{"v":"Folder; 6 x 8.75 inches"},null,{"v":"Dieter Zander Collection; unpriced menu."},{"v":"Zander 556"},null,null,null,{"v":"Hotel Du Palais"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8}]}
{"starred":false,"flagged":false,"cells":[{"v":"26908"},null,{"v":"Eden Roc"},null,{"v":"RESTAURANT"},{"v":"Eden Roc"},{"v":"Tri-fold; 4 x 8.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 557"},null,null,null,{"v":"Eden Roc"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":52},{"v":1968},{"v":8},{"v":1},{"v":"1968-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26909"},null,{"v":"Eden Roc"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Eden Roc"},{"v":"Folder; 10.5 x 14.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 558"},null,null,null,{"v":"Eden Roc"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":83}]}
{"starred":false,"flagged":false,"cells":[{"v":"26911"},null,{"v":"Taverne Provence"},null,null,{"v":"Taverne Provence"},{"v":"Folder; 8.5 x 11 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 560"},null,null,null,{"v":"Taverne Provence"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":60},{"v":1968},{"v":8},{"v":21},{"v":"1968-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26912"},null,{"v":"Hotel Bel-Air"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Le Cap"},{"v":"Folder; 9.25 x 14.5 inches; blue cord"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 561 undated"},null,null,null,{"v":"Hotel Bel Air"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":48}]}
{"starred":false,"flagged":false,"cells":[{"v":"26913"},null,{"v":"Jacques et Alain PIC"},null,null,{"v":"Jacques et Alain PIC"},{"v":"Folder; 10.25 x 15 inches"},null,{"v":"Dieter Zander Collection; cover painting entitled \"La Bouillie\" by Jean-Francois Millet."},{"v":"Zander 562 undated"},null,null,null,{"v":"Jacques Et Alain Pic"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":34}]}
{"starred":false,"flagged":false,"cells":[{"v":"26914"},null,{"v":"Palais Mongelas"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Garden Restaurant"},{"v":"Booklet; 9.25 x 16.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 315 undated"},null,null,null,{"v":"Palais Mongelas"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":43}]}
{"starred":false,"flagged":false,"cells":[{"v":"26915"},null,{"v":"Zum Dortmunder"},null,{"v":"RESTAURANT"},{"v":"Zum Dortmunder"},{"v":"Tri-fold; 7.75 x 16 inches"},null,{"v":"Dieter Zander Collection; cover is a sketch of the restaurant; back is an advertisement for Dortmunder Union beer."},{"v":"Zander 347 undated"},null,null,null,{"v":"Zum Dortmunder"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":172}]}
{"starred":false,"flagged":false,"cells":[{"v":"26916"},null,{"v":"The Woodstock Inn"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"The Woodstock Inn"},{"v":"Broadside; paper; 7.5 x 11.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 515"},null,null,null,{"v":"The Woodstock Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":49},{"v":1967},{"v":9},{"v":4},{"v":"1967-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26917"},null,{"v":"B.C.C."},{"v":"LUNCH"},null,{"v":"B.C.C."},{"v":"Broadside; 9.5 x 14.5 inches"},null,{"v":"Dieter Zander Collection; non-priced menu."},{"v":"Zander 517"},null,null,null,{"v":"B.C.C."},null,null,null,{"v":"complete"},{"v":"1"},{"v":68},{"v":1971},{"v":7},{"v":1},{"v":"1971-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26918"},null,{"v":"Charley Brown's"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Charley Brown's"},{"v":"Broadside; 8.5 x 13 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 525 undated"},null,null,null,{"v":"Charley Brown's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":25}]}
{"starred":false,"flagged":false,"cells":[{"v":"26919"},null,{"v":"Bistrot Gould"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, Bistrot Gould, France"},{"v":"Folder, wood and paper, 9.5 x 13 inches"},null,{"v":"Dieter Zander Collection; front and back covers made of wood; painting on cover; menu pages in plastic page protectors; menu pages are word processed with some handwritten detail; some photographs accompany food item descriptions"},{"v":"Zander 666"},null,null,null,{"v":"Bistrot Gould"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"14"},{"v":224}]}
{"starred":false,"flagged":false,"cells":[{"v":"26920"},null,{"v":"Pichlmaier"},null,{"v":"RESTAURANT"},{"v":"Pichlmaier"},{"v":"Booklet; 11 x 15 inches"},null,{"v":"Dieter Zander Collection; cover is a painting of the restaurant from 1986."},{"v":"Zander 204 undated"},null,null,null,{"v":"Pichlmaier"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"9"},{"v":61}]}
{"starred":false,"flagged":false,"cells":[{"v":"26921"},null,{"v":"Hotel Sacher"},null,{"v":"HOTEL"},{"v":"Hotel Sacher"},{"v":"Booklet; 9.5 x 13 inches"},null,{"v":"Dieter Zander Collection; image on the second page of the world famous table-cloth of Anna Sacher; mold on inside of last page."},{"v":"Zander 218"},null,null,null,{"v":"Hotel Sacher"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"8"},{"v":97},{"v":1981},{"v":1},{"v":3},{"v":"1981-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26922"},null,{"v":"Krone"},null,{"v":"RESTAURANT"},{"v":"Krone"},{"v":"Tri-fold; 7.5 x 11 inches; laminated"},null,{"v":"Dieter Zander Collection; includes insert with house specials."},{"v":"Zander 223"},null,null,null,{"v":"Krone"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":115}]}
{"starred":false,"flagged":false,"cells":[{"v":"26923"},null,{"v":"Four Seasons Hotel"},null,{"v":"HOTEL"},{"v":"Four Seasons Hotel"},{"v":"Booklet; 6 x 8.25 inches"},null,{"v":"Dieter Zander Collection; bar menu; cover is an image with a caption that reads \"Room with a view\"."},{"v":"Zander 225 undated"},null,null,null,{"v":"Four Seasons Hotel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":84}]}
{"starred":false,"flagged":false,"cells":[{"v":"26924"},null,{"v":"Falcke Charlottenburger Pilsner-Stuben"},null,null,{"v":"Falcke Charlottenburger Pilsner-Stuben"},{"v":"Folder; 5 x 12 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 226 undated"},null,null,null,{"v":"Falcke Charlottenburger Pilsner Stuben"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":154}]}
{"starred":false,"flagged":false,"cells":[{"v":"26925"},null,{"v":"Restaurant Ritz"},null,{"v":"RESTAURANT"},{"v":"Restaurant Ritz"},{"v":"Booklet; 4.5 x 10 inches"},null,{"v":"Dieter Zander Collection; menu items from multiple countries in corresponding languages."},{"v":"Zander 232 undated"},null,null,null,{"v":"Restaurant Ritz"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":69}]}
{"starred":false,"flagged":false,"cells":[{"v":"26926"},null,{"v":"Brauerie Zum Schiffchen"},null,{"v":"RESTAURANT"},{"v":"Brauerie Zum Schiffchen"},{"v":"Folder; plastic sleeves with paper insert; 8.5 x 12.25 inches"},null,{"v":"Dieter Zander Collection; includes three paper inserts."},{"v":"Zander 242"},null,null,null,{"v":"Brauerie Zum Schiffchen"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":334},{"v":1965},{"v":9},{"v":15},{"v":"1965-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26927"},null,{"v":"Hotel Erbprinz"},null,{"v":"HOTEL"},{"v":"Hotel Erbprinz"},{"v":"Folder; 6.5 x 4.75 inches"},null,{"v":"Dieter Zander Collection; not a menu; no food items listed; back is an area map."},{"v":"Zander 250 undated"},null,null,null,{"v":"Hotel Erbprinz"},null,null,null,{"v":"complete"},{"v":"4"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"26928"},null,{"v":"Bratwursgloctle am Goethehaus"},null,{"v":"RESTAURANT"},{"v":"Bratwursgloctle am Goethehaus"},{"v":"Folder; 9.75 x 12 inches"},null,{"v":"Dieter Zander Collection"},{"v":"Zander 253"},null,null,null,{"v":"Bratwursgloctle Am Goethehaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":111},{"v":1969},{"v":8},{"v":21},{"v":"1969-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26929"},null,{"v":"Fischereihafen Restaurant"},null,{"v":"RESTAURANT"},{"v":"Fischereihafen Restaurant"},{"v":"Folder; 9.75 x 18 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 277 undated"},null,null,null,{"v":"Fischereihafen Restaurant"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":110}]}
{"starred":false,"flagged":false,"cells":[{"v":"26930"},null,{"v":"Fischereihafen Restaurant"},null,{"v":"RESTAURANT"},{"v":"Fischereihafen Restaurant"},{"v":"Folder; 9.75 x 18 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 278 undated"},null,null,null,{"v":"Fischereihafen Restaurant"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":226}]}
{"starred":false,"flagged":false,"cells":[{"v":"26931"},null,{"v":"Schlosshotel Kronberg"},null,{"v":"HOTEL"},{"v":"Schlosshotel Kronberg"},{"v":"Tri-fold; 8 x 11 inches folded"},null,{"v":"Dieter Zander Collection; includes a paper insert with specials."},{"v":"Zander 293 undated"},null,null,null,{"v":"Schlosshotel Kronberg"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":208}]}
{"starred":false,"flagged":false,"cells":[{"v":"26932"},null,{"v":"Bareschuur"},null,{"v":"RESTAURANT"},{"v":"Bareschuur"},{"v":"Tri-fold; 10 x 13.5 inches folded"},null,{"v":"Dieter Zander Collection; cover artwork is an image of a bear."},{"v":"Zander 294 undated"},null,null,null,{"v":"Bareschuur"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":137}]}
{"starred":false,"flagged":false,"cells":[{"v":"26933"},null,{"v":"La Galleria"},null,{"v":"RESTAURANT"},{"v":"La Galleria"},{"v":"Booklet; 8.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 295 undated"},null,null,null,{"v":"La Galleria"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":78}]}
{"starred":false,"flagged":false,"cells":[{"v":"26934"},null,{"v":"Bayerischer Donisl"},null,{"v":"RESTAURANT"},{"v":"Bayerischer Donisl"},{"v":"Folder; 11.75 x 8.25 inches; laminated"},null,{"v":"Dieter Zander Collection; includes a paper insert."},{"v":"Zander 296 undated"},null,null,null,{"v":"Bayerischer Donisl"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":130}]}
{"starred":false,"flagged":false,"cells":[{"v":"26935"},null,{"v":"Bayerischer Donisl"},null,{"v":"RESTAURANT"},{"v":"Bayerischer Donisl"},{"v":"Folder; 11.75 x 8.25 inches; laminated"},null,{"v":"Dieter Zander Collection; includes two paper inserts."},{"v":"Zander 297"},null,null,null,{"v":"Bayerischer Donisl"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":159},{"v":1987},{"v":6},{"v":25},{"v":"1987-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26936"},null,{"v":"Bogner"},null,{"v":"RESTAURANT"},{"v":"Bogner"},{"v":"Accordian fold; 5 x 11.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 298 undated"},null,null,null,{"v":"Bogner"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":227}]}
{"starred":false,"flagged":false,"cells":[{"v":"26937"},null,{"v":"Der Kafig"},null,{"v":"STEAMSHIP"},{"v":"Der Kafig"},{"v":"Folder; plastic sleeves with paper insert; 9 x 12 inches"},null,{"v":"Dieter Zander Collection; beverages and bill of fare."},{"v":"Zander 299 undated"},null,null,null,{"v":"Der Kafig"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":143}]}
{"starred":false,"flagged":false,"cells":[{"v":"26938"},null,{"v":"Franziskaner"},null,{"v":"RESTAURANT"},{"v":"Franziskaner"},{"v":"Folder; 8.25 x 11.75 inches"},null,{"v":"Dieter Zander Collection; bill of fare; back is an advertisement for Hotel Mark."},{"v":"Zander 300"},null,null,null,{"v":"Franziskaner"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":275},{"v":1961},{"v":5},{"v":7},{"v":"1961-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26939"},null,{"v":"Franziskaner"},null,{"v":"RESTAURANT"},{"v":"Franziskaner"},{"v":"Tri-fold; 8.5 x 13 inches folded"},null,{"v":"Dieter Zander Collection; owner: O.W. Goebel; includes one paper insert."},{"v":"Zander 301 undated"},null,null,null,{"v":"Franziskaner"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":158}]}
{"starred":false,"flagged":false,"cells":[{"v":"26940"},null,{"v":"Franziskaner"},null,{"v":"RESTAURANT"},{"v":"Franziskaner"},{"v":"Folder; 8 x 11.75 inches; laminated"},null,{"v":"Dieter Zander Collection; owner: O.W. Goebel; includes one paper insert."},{"v":"Zander 302"},null,null,null,{"v":"Franziskaner"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":145}]}
{"starred":false,"flagged":false,"cells":[{"v":"26941"},null,{"v":"Steak House zum Franziskaner"},null,{"v":"RESTAURANT"},{"v":"Steak House zum Franziskaner"},{"v":"Tri-fold; 8.5 x 12 inches folded; laminated"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 303"},null,null,null,{"v":"Steak House Zum Franziskaner"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":173},{"v":1973},{"v":1},{"v":1},{"v":"1973-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26942"},null,{"v":"Schwarzwalders Natur Weinhaus"},null,{"v":"RESTAURANT"},{"v":"Schwarzwalders Natur Weinhaus"},{"v":"Folder; 7 x 15.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 319"},null,null,null,{"v":"Schwarzwalders Natur Weinhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":221}]}
{"starred":false,"flagged":false,"cells":[{"v":"26943"},null,{"v":"Schwarzwalders Natur Weinhaus"},null,{"v":"RESTAURANT"},{"v":"Schwarzwalders Natur Weinhaus"},{"v":"Folder; 7 x 15.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 320"},null,null,null,{"v":"Schwarzwalders Natur Weinhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":201},{"v":1970},{"v":9},{"v":25},{"v":"1970-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26944"},null,{"v":"Sprungli"},null,{"v":"RESTAURANT"},{"v":"Sprungli"},{"v":"Folder; 4.5 x 8.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 323"},null,null,null,{"v":"Sprungli"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"13"},{"v":208},{"v":1966},{"v":6},{"v":24},{"v":"1966-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26945"},null,{"v":"Wilder Mann Ruckersdorf"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Wilder Mann Ruckersdorf"},{"v":"Tri-fold; 6.25 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 325 undated"},null,null,null,{"v":"Wilder Mann Ruckersdorf"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":186},{"v":2012},{"v":12},{"v":4},{"v":"2012-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26946"},null,{"v":"Hotel Kurhaus"},{"v":"LUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"Restaurant La Corvette"},{"v":"Card; 6.25 x 9.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 333"},null,null,null,{"v":"Hotel Kurhaus"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"1"},{"v":1},{"v":1965},{"v":9},{"v":19},{"v":"1965-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26947"},null,{"v":"Hotel Kurhaus"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Restaurant La Corvette"},{"v":"Folder; 9.25 x 12.25 inches"},null,{"v":"Dieter Zander Collection; there is a slot for an insert but the insert is missing."},{"v":"Zander 334"},null,null,null,{"v":"Hotel Kurhaus"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"4"},{"v":60},{"v":1965},{"v":9},{"v":16},{"v":"1965-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26948"},null,{"v":"InterCityHotel"},null,{"v":"HOTEL"},{"v":"InnerCityHotel"},{"v":"Booklet; 8.5 x 11.5 inches"},null,{"v":"Dieter Zander Collection; wine and drink menu."},{"v":"Zander 336 undated"},null,null,null,{"v":"Intercityhotel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"12"},{"v":207},{"v":1983},{"v":1},{"v":1},{"v":"1983-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26949"},null,{"v":"InterCityHotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Max-Eyth Stube"},{"v":"Tri-fold; 8.25 x 11.75 inches folded; rounded at top"},null,{"v":"Dieter Zander Collection; includes an insert with the day's specials; inside is a map of western Germany."},{"v":"Zander 337"},null,null,null,{"v":"Intercityhotel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":166},{"v":1982},{"v":10},{"v":1},{"v":"1982-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26950"},null,{"v":"Landliche Hotel"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Watzenhof"},{"v":"Booklet; 9.25 x 13 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 338 undated"},null,null,null,{"v":"Landliche Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":47}]}
{"starred":false,"flagged":false,"cells":[{"v":"26951"},null,{"v":"Die Ente vom Lehel"},null,{"v":"RESTAURANT"},{"v":"Die Ente vom Lehel"},{"v":"Folder; 10.5 x 14 inches"},null,{"v":"Dieter Zander Collection; cover artwork depicts ducks in a pond."},{"v":"Zander 339 undated"},null,null,null,{"v":"Die Ente Vom Lehel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":42}]}
{"starred":false,"flagged":false,"cells":[{"v":"26952"},null,{"v":"Die Pfanne"},null,{"v":"RESTAURANT"},{"v":"Die Pfanne"},{"v":"Booklet; 7.5 x 14 inches"},null,{"v":"Dieter Zander Collection; wine and drink menu only."},{"v":"Zander 340 undated"},null,null,null,{"v":"Die Pfanne"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"15"},{"v":123}]}
{"starred":false,"flagged":false,"cells":[{"v":"26953"},null,{"v":"Helmuth Reisshaur"},null,{"v":"RESTAURANT"},{"v":"Helmuth Reisshaur"},{"v":"Paper; 9.5 x 14 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 341"},null,null,null,{"v":"Helmuth Reisshaur"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":40},{"v":1958},{"v":5},{"v":19},{"v":"1958-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26954"},null,{"v":"Romantik Hotel Rose"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Romantik Hotel Rose"},{"v":"Folder; 9.25 x 12 inches"},null,{"v":"Dieter Zander Collection; includes a small dessert menu booklet."},{"v":"Zander 348 undated"},null,null,null,{"v":"Romantik Hotel Rose"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":34}]}
{"starred":false,"flagged":false,"cells":[{"v":"26955"},null,{"v":"Atles Gasthaus Leve"},null,{"v":"RESTAURANT"},{"v":"Atles Gasthaus Leve"},{"v":"Folder; 6 x 8.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 349 undated"},null,null,null,{"v":"Atles Gasthaus Leve"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":93}]}
{"starred":false,"flagged":false,"cells":[{"v":"26956"},null,{"v":"Ambassador Snack"},null,{"v":"RESTAURANT"},{"v":"Ambassador Snack"},{"v":"Booklet; 8.5 x 12 inches"},null,{"v":"Dieter Zander Collection; cover photograph is a lobster and other seafood."},{"v":"Zander 350 undated"},null,null,null,{"v":"Ambassador Snack"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":99},{"v":1971},{"v":10},{"v":22},{"v":"1971-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26957"},null,{"v":"Cafe \"Alte Bastion\""},null,{"v":"RESTAURANT"},{"v":"Cafe \"Alte Bastion\""},{"v":"Card; 12 x 8.5 inches; laminated"},null,{"v":"Dieter Zander Collection; owner: B. & U. Kullenberg."},{"v":"Zander 351 undated"},null,null,null,{"v":"Cafe \"Alte Bastion\""},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":57}]}
{"starred":false,"flagged":false,"cells":[{"v":"26958"},null,{"v":"Hotel Bachmair"},null,{"v":"HOTEL"},{"v":"Hotel Bachmair"},{"v":"Booklet; 7.25 x 11.5 inches"},null,{"v":"Dieter Zander Collection; wine menu only; cover artwork by L. Quaglio."},{"v":"Zander 356 undated"},null,null,null,{"v":"Hotel Bachmair"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"18"},{"v":158}]}
{"starred":false,"flagged":false,"cells":[{"v":"26959"},null,{"v":"Hotel Restaurant Schutzer Hof"},null,{"v":"HOTEL,RESTAURANT"},{"v":"Hotel Restaurant Schutzer Hof"},{"v":"Folder; 8.25 x 11.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 358 undated"},null,null,null,{"v":"Hotel Restaurant Schutzer Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":15}]}
{"starred":false,"flagged":false,"cells":[{"v":"26960"},null,{"v":"Humplmayr Grill"},null,{"v":"RESTAURANT"},{"v":"Humplmayr Grill"},{"v":"Card; 12.75 x 19 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 360"},null,null,null,{"v":"Humplmayr Grill"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"under review"},{"v":"1"},{"v":103},{"v":1955},{"v":6},{"v":10},{"v":"1955-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26961"},null,{"v":"Houlihan's"},null,{"v":"RESTAURANT"},{"v":"Houlihan's"},{"v":"Broadside; 8.5 x 13.75 inches"},null,{"v":"Dieter Zander Collection; fall-winter menu; menu cover?; no food items listed; portrait of a woman holding fruit."},{"v":"Zander 531 undated"},null,null,null,{"v":"Houlihan's"},null,null,null,{"v":"complete"},{"v":"1"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"26962"},null,{"v":"Houlihan's"},null,{"v":"RESTAURANT"},{"v":"Houlihan's"},{"v":"Broadside; 8.5 x 13.75 inches"},null,{"v":"Dieter Zander Collection; spring-summer menu; menu cover?; no food items listed; portrait of a woman holding flowers."},{"v":"Zander 532 undated"},null,null,null,{"v":"Houlihan's"},null,null,null,{"v":"complete"},{"v":"1"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"26963"},null,{"v":"Le Bernardin"},null,{"v":"RESTAURANT"},{"v":"Le Bernardin"},{"v":"2 pieces; folder, 11 x 16 inches, gold; folder; 10.75 x 15.5 inches"},null,{"v":"Dieter Zander Collection; Maguy et Gilbert Le Coze."},{"v":"Zander 538 undated"},null,null,null,{"v":"Le Bernardin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":44}]}
{"starred":false,"flagged":false,"cells":[{"v":"26964"},null,{"v":"National Gallery of Art"},{"v":"DINNER"},null,null,{"v":"Card; 4.5 x 5.75 inches"},null,{"v":"Dieter Zander Collection; National Gallery of Art seal in gold."},{"v":"Zander 543"},null,null,null,{"v":"National Gallery Of Art"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1996},{"v":9},{"v":25},{"v":"1996-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26965"},null,{"v":"The Cooperage"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"The Cooperage"},{"v":"Broadside; placemat; 15.25 x 10.25 inches"},null,{"v":"Dieter Zander Collection; steaks and spirits; 1 of 3."},{"v":"Zander 546 undated"},null,null,null,{"v":"The Cooperage"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":10}]}
{"starred":false,"flagged":false,"cells":[{"v":"26966"},null,{"v":"Three Thirty Three"},null,{"v":"RESTAURANT"},{"v":"Three Thirty Three"},{"v":"Folder; 9 x 16 inches"},null,{"v":"Dieter Zander Collection; cover painting entitled \"Lake in Our Sky\"; daily specials on a purple paper insert."},{"v":"Zander 548"},null,null,null,{"v":"Three Thirty Three"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":54},{"v":1987},{"v":9},{"v":2},{"v":"1987-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26968"},null,{"v":"Unknown"},null,null,{"v":"Unknown"},{"v":"Paper; 7.5 x 11 inches"},null,{"v":"Dieter Zander Collection; menu lists special courses of the day; possibly an insert for another menu."},{"v":"Zander 379"},null,null,null,{"v":"Unknown"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":30},{"v":1958},{"v":4},{"v":29},{"v":"1958-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26969"},null,{"v":"Allard"},null,{"v":"RESTAURANT"},{"v":"Allard"},{"v":"Paper; 8.25 x 10.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 569"},null,null,null,{"v":"Allard"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":43}]}
{"starred":false,"flagged":false,"cells":[{"v":"26970"},null,{"v":"Allard"},null,{"v":"RESTAURANT"},{"v":"Allard; 41 Rue Saint Andre des Arts"},{"v":"Paper; 9 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 570"},null,null,null,{"v":"Allard"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":51}]}
{"starred":false,"flagged":false,"cells":[{"v":"26971"},null,{"v":"Allard"},null,{"v":"RESTAURANT"},{"v":"Allard; 41 Rue Saint Andre des Arts"},{"v":"Paper; 8.75 x 12.5 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 571"},null,null,null,{"v":"Allard"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":50}]}
{"starred":false,"flagged":false,"cells":[{"v":"26972"},null,{"v":"Yankee Pedlar Inn"},{"v":"MIDDAY FARE"},{"v":"HOTEL,RESTAURANT"},{"v":"Yankee Pedlar Inn"},{"v":"Card; 9 x 14 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 392"},null,null,null,{"v":"Yankee Pedlar Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":39}]}
{"starred":false,"flagged":false,"cells":[{"v":"26973"},null,{"v":"Au Grand Comptoir"},null,null,{"v":"Au Grand Comptoir"},{"v":"Broadside; 11 x 15 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 574"},null,null,null,{"v":"Au Grand Comptoir"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":62},{"v":1962},{"v":5},{"v":11},{"v":"1962-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26974"},null,{"v":"Hotel-Restaurant du Mont-Blanc"},{"v":"DAILY"},{"v":"FOREIGN,HOTEL,RESTAURANT"},{"v":"Hotel-Restaurant du Mont-Blanc"},{"v":"Broadside; 8.5 x 12 inches"},null,{"v":"Dieter Zander Collection; includes supplementary and specials menu"},{"v":"Zander 604"},null,null,null,{"v":"Hotel Restaurant Du Mont Blanc"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"1"},{"v":52},{"v":1964},{"v":8},{"v":1},{"v":"1964-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26975"},null,{"v":"Josephine Chez Dumonet"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Josephine Chez Dumonet"},{"v":"Broadside; 10.75 x 15.5 inches"},null,{"v":"Dieter Zander Collection"},{"v":"Zander 606"},null,null,null,{"v":"Josephine Chez Dumonet"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":49}]}
{"starred":false,"flagged":false,"cells":[{"v":"26980"},null,{"v":"Laperouse"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant Laperouse, 51 Quai des Grands-Augustins, France"},{"v":"Broadside, paper, 10.5 x 14 inches"},null,{"v":"Dieter Zander Collection"},{"v":"Zander 620"},null,null,null,{"v":"Laperouse"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":54}]}
{"starred":false,"flagged":false,"cells":[{"v":"26981"},null,{"v":"Kunstnernes Restaurant Blom"},null,{"v":"RESTAURANT"},{"v":"Kunstnernes Restaurant Blom"},{"v":"Plastic sleeve with paper insert; 12.75 x 17 inches"},null,{"v":"Dieter Zander Collection; back shows coats of arms of members of the Society of Artists."},{"v":"Zander 110 undated"},null,null,null,{"v":"Kunstnernes Restaurant Blom"},null,{"v":"Norwegian kroner"},{"v":"kr."},{"v":"complete"},{"v":"3"},{"v":113}]}
{"starred":false,"flagged":false,"cells":[{"v":"26983"},null,{"v":"Oscar's Salt of the Sea"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Oscar's Salt of the Sea; 1155 Third Avenue"},{"v":"Folder; 12 x 16 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 460"},null,null,null,{"v":"Oscar's Salt Of The Sea"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":174}]}
{"starred":false,"flagged":false,"cells":[{"v":"26985"},null,{"v":"Le Coq de La Maison Blance"},{"v":"DAILY"},{"v":"FOREIGN,RESTAURANT"},{"v":"Le Coq de La Maison Blanche"},{"v":"Broadside; 9 x 13 inches"},null,{"v":"Dieter Zander Collection"},{"v":"Zander 626"},null,null,null,{"v":"Le Coq De La Maison Blance"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":29}]}
{"starred":false,"flagged":false,"cells":[{"v":"26987"},null,{"v":"The Box Tree"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"The Box Tree; 250 East 49th Street"},{"v":"Broadside; card; 9.25 x 12.25 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 482 undated"},null,null,null,{"v":"The Box Tree"},null,null,null,{"v":"complete"},{"v":"1"},{"v":33}]}
{"starred":false,"flagged":false,"cells":[{"v":"26988"},null,{"v":"The Helmsley Palace"},{"v":"BREAKFAST"},{"v":"HOTEL"},{"v":"The Hunt Room"},{"v":"Booklet; 7.5 x 10 inches; gold cord"},null,{"v":"Dieter Zander Collection; cover is decorated with a fox and horn."},{"v":"Zander 484 undated"},null,null,null,{"v":"The Helmsley Palace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":54}]}
{"starred":false,"flagged":false,"cells":[{"v":"26989"},null,{"v":"Le Vieux Galion"},{"v":"DINNER MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, Le Vieux Galion, France"},{"v":"Placemat, cloth, 18.75 x 14.5 inches"},null,{"v":"Dieter Zander Collection; prices, changes and deletions are handwritten; illustration of a ship in center of placemat"},{"v":"Zander 641"},null,null,null,{"v":"Le Vieux Galion"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":50}]}
{"starred":false,"flagged":false,"cells":[{"v":"26990"},null,{"v":"Marius et Janette"},{"v":"DAILY MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, Marius et Janette, 4 Avenue George V, France"},{"v":"Broadside, paper, 12.5 x 16 inches"},null,{"v":"Dieter Zander Collection; colored illustration; menu items and prices are handwritten"},{"v":"Zander 644"},null,null,null,{"v":"Marius Et Janette"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":85}]}
{"starred":false,"flagged":false,"cells":[{"v":"26991"},null,{"v":"Ramponneau"},{"v":"DAILY MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, Ramponneau, 21 Avenue Marceau, France"},{"v":"Broadside, paper, 10.75 x 15.75 inches"},null,{"v":"Dieter Zander Collection; menu items are handwritten"},{"v":"Zander 648"},null,null,null,{"v":"Ramponneau"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":82}]}
{"starred":false,"flagged":false,"cells":[{"v":"26993"},null,{"v":"The King of the Sea"},null,{"v":"RESTAURANT"},{"v":"The King of the Sea; 879 Third Avenue"},{"v":"Folder; 12.25 x 16 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 485 undated"},null,null,null,{"v":"The King Of The Sea"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":415}]}
{"starred":false,"flagged":false,"cells":[{"v":"26994"},null,{"v":"Yale Club of New York"},{"v":"LUNCH"},null,{"v":"Yale Club of New York"},{"v":"Folder; 9.5 x 12.75 inches"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 488"},null,null,null,{"v":"Yale Club Of New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":138},{"v":1979},{"v":10},{"v":29},{"v":"1979-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26995"},null,{"v":"Camelback Inn"},{"v":"BREAKFAST"},{"v":"HOTEL"},{"v":"The Eye Opener"},{"v":"Card; 7 x 11 inches"},null,{"v":"Dieter Zander Collection; regional birds depicted on menu."},{"v":"Zander 494"},null,null,null,{"v":"Camelback Inn"},null,null,null,{"v":"complete"},{"v":"1"},{"v":48},{"v":1966},{"v":1},{"v":1},{"v":"1966-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26996"},null,{"v":"Emily Shaw's Inn"},null,{"v":"RESTAURANT"},{"v":"Emily Shaw's Inn"},{"v":"Booklet; 9.75 x 13 inches"},null,{"v":"Dieter Zander Collection; last page is a short history of the inn."},{"v":"Zander 495 undated"},null,null,null,{"v":"Emily Shaw's Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":63}]}
{"starred":false,"flagged":false,"cells":[{"v":"26997"},null,{"v":"Anthony's Fish Grottos"},null,{"v":"RESTAURANT"},{"v":"Anthony's Fish Grottos"},{"v":"2 pieces; folder, 9.5 x 13 inches; pamphlet, 3.75 x 9 inches"},null,{"v":"Dieter Zander Collection; description/history of the restaurant."},{"v":"Zander 496 undated"},null,null,null,{"v":"Anthony's Fish Grottos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":184}]}
{"starred":false,"flagged":false,"cells":[{"v":"26998"},null,{"v":"Camelback Inn"},{"v":"BREAKFAST"},{"v":"HOTEL"},{"v":"The Eye Opener"},{"v":"Card; 7 x 11 inches"},null,{"v":"Dieter Zander Collection; regional birds depicted on menu."},{"v":"Zander 493"},null,null,null,{"v":"Camelback Inn"},null,null,null,{"v":"complete"},{"v":"1"},{"v":49},{"v":1965},{"v":3},{"v":1},{"v":"1965-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"26999"},null,{"v":"Hotel del Coronado"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Hotel del Coronado"},{"v":"Folder; 9.5 x 12.5 inches; gold cord"},null,{"v":"Dieter Zander Collection."},{"v":"Zander 497"},null,null,null,{"v":"Hotel Del Coronado"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":65},{"v":1967},{"v":9},{"v":19},{"v":"1967-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27000"},null,{"v":"Restaurant (Le Pavillon du Lac) du Parc Montsouris Le Jardin de la Paresse"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"Restaurant (Le Pavillon du Lac) du Parc Montsouris Le Jardin de la Paresse, 20 rue Gazan, France"},{"v":"Folder, paper inside plastic cover, 9.5 x 13.5 inches"},null,{"v":"Dieter Zander Collection; illustration on front cover indicates restaurant opened in 1919; poem on back cover by poet, Jacques Prevert"},{"v":"Zander 651 c. 2"},null,null,null,{"v":"Restaurant (Le Pavillon Du Lac) Du Parc Montsouris Le Jardin De La Paresse"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":30},{"v":1980},{"v":5},{"v":1},{"v":"1980-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27001"},null,{"v":"Restaurant des Artistes"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"Restaurant des Artistes, Rue Lepic, France"},{"v":"Broadside, paper, 10.5 x 14.5 inches"},null,{"v":"Dieter Zander Collection; sketched illustration appears at top of menu; menu is handwritten"},{"v":"Zander 653"},null,null,null,{"v":"Restaurant Des Artistes"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":26}]}
{"starred":false,"flagged":false,"cells":[{"v":"27002"},null,{"v":"Restaurant Lucas Carton"},{"v":"LUNCH MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"Restaurant Lucas Carton, 9 Place de la Madeleine, France"},{"v":"Broadside, paper, 11.75 x 16.5 inches"},null,{"v":"Dieter Zander Collection; sketched illustration at top of broadside"},{"v":"Zander 657"},null,null,null,{"v":"Restaurant Lucas Carton"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":103}]}
{"starred":false,"flagged":false,"cells":[{"v":"27003"},null,{"v":"Rotisserie Perigourdine"},{"v":"DAILY MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, Rotisserie Perigourdine, 2 Place Saint-Michel, France"},{"v":"Broadside, paper, 19.25 x 14.75 inches"},null,{"v":"Dieter Zander Collection; illustration on broadside signed by artist; two specials of the day crossed out in pen"},{"v":"Zander 660"},null,null,null,{"v":"Rotisserie Perigourdine"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":105}]}
{"starred":false,"flagged":false,"cells":[{"v":"27004"},null,{"v":"Taillevent"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant Taillevent, France"},{"v":"Folder, paper, 19.5 x 12.25 inches"},null,{"v":"Dieter Zander Collection; menu items begin on front cover; extensive wine and champagne list inside folder; dessert list on back cover"},{"v":"Zander 661"},null,null,null,{"v":"Taillevent"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":420},{"v":1977},{"v":2},{"v":2},{"v":"1977-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27005"},null,{"v":"Vivarois"},null,{"v":"FOREIGN,RESTAURANT"},{"v":"restaurant, Vivarois, 192 Avenue Victor Hugo, France"},{"v":"Folder, paper, 18.25 x 10.5 inches"},null,{"v":"Dieter Zander Collection; several menu item descriptions and prices altered with pasted strips of paper and handwritten changes; Claude Peyrot named restauranteur on back cover"},{"v":"Zander 662"},null,null,null,{"v":"Vivarois"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":28}]}
{"starred":false,"flagged":false,"cells":[{"v":"27006"},null,{"v":"La Medina"},{"v":"DINNER MENU"},{"v":"FOREIGN,RESTAURANT"},{"v":"La Medina Restaurant 13, Bis Derb El Hammam Guerniz"},{"v":"Broadside 8x10 1/2 Inches; Laminated menu"},null,{"v":"Dieter Zander Collection; Menu in French; Service charge printed at the bottom; Paper menu with lamination"},{"v":"Zander 679"},null,null,null,{"v":"La Medina"},null,{"v":"Moroccan Dirham"},{"v":"Dh"},{"v":"complete"},{"v":"2"},{"v":10}]}
{"starred":false,"flagged":false,"cells":[{"v":"27007"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill."},null,{"v":"Event : \"1941 Islam Temple Grand De Luxe Land Cruise to Mexico.\" Illustration : Mission San Xavier near Tuscon. Illustrious potentate : Henry F. Boyen."},{"v":"Soete 15"},null,null,null,{"v":"Southern Pacific"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1941},{"v":9},{"v":20},{"v":"1941-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27008"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 x 5 1/2 in. fold. ; ill."},null,{"v":"Manager : Harry A. Butler."},{"v":"Soete 19"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":122},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27009"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill."},null,{"v":"Menu title : The San Francisco Challenger. Manager : Harry A. Butler. Includes color insert : \"Economy Plate Dinner.\" Illustration : Hotel Playa de Cortes, The Desert Resort By the Sea."},{"v":"Soete 18"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":87},{"v":1941},{"v":1},{"v":1},{"v":"1941-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27010"},null,{"v":"Southern Pacific"},{"v":"SUPPER"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 x 5 1/2 in. fold. ; ill."},null,{"v":"Manager : Harry A. Butler. Includes \"supper select\" and a la carte service options."},{"v":"Soete 22"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":105},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27011"},null,{"v":"Musicians Mutual Protective Union of San Francisco"},{"v":"BANQUET AND RECEPTION"},null,null,{"v":"8 x 5 in. fold. ; ill."},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"Souvenir menu. Event : \"Tendered by the Musicians Mutual Protective Union...to its President Eugene E. Schmitz in honor of his Election as Mayor of San Francisco...\" Portrait illustration. Includes insert of duplicate menu."},{"v":"Soete 30"},null,null,null,{"v":"Musicians Mutual Protective Union Of San Francisco"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":28}]}
{"starred":false,"flagged":false,"cells":[{"v":"27012"},null,{"v":"Advertising Club and The Downtown Association"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"The Palace Hotel"},{"v":"8 x 5 in. fold. ; ill."},null,{"v":"Note : \"Complimentary dinner to the Century of Commerce...\" Illustration : Telegraph Hill Observatory, San Francisco. \"Menu compiled and donated by the Walter J. Mann Co., Photo-engravers. Assisted by Mrs. Helen Van Sicklen, of the Society of California P"},{"v":"Soete 37"},null,null,null,{"v":"Advertising Club And The Downtown Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1912},{"v":9},{"v":11},{"v":"1912-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27013"},null,{"v":"San Francisco Overland Limited"},{"v":"BEVERAGE LIST"},{"v":"RAILROAD"},{"v":"San Francisco Overland Limited"},{"v":"7 x 5 in. fold. ; ill. col."},null,{"v":"Illustration depicts procession of covered wagons."},{"v":"Soete 112"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":53}]}
{"starred":false,"flagged":false,"cells":[{"v":"27014"},null,{"v":"Unkown"},null,{"v":"FOREIGN"},null,{"v":"4 x 2 1/2 in. fold. ; ill."},{"v":"OTHER,Travel"},{"v":"Handwritten menu inscribed \"Mrs. Nixon.\" Bound in gold foil. Includes photograph of unknown origin, most likely South Pacific."},{"v":"Soete 60"},null,null,null,{"v":"Unknown"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1940},{"v":12},{"v":26},{"v":"1940-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27015"},null,{"v":"Missouri Pacific Lines"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Dining Car, Missouri Pacific Lines"},{"v":"8 x 6 1/2 in."},null,{"v":"\"66th Annual Pilgrimage, Imperial Council Session A. A. O. N. M. S., Al Malaikah Temple.\""},{"v":"Soete 124"},null,null,null,{"v":"Missouri Pacific Lines"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":73},{"v":1940},{"v":6},{"v":16},{"v":"1940-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27016"},null,{"v":"The Milwaukee Road"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"Dining Car, The Milwaukee Road"},{"v":"10 x 7 in. fold. ; ill."},null,{"v":"Photographic illustration : Lily Meadows, Mt. Rainier National Park. Includes \"Club Breakfast\" combination options. Superintendent Dining Cars : Wm. Dolphin. Passenger Traffic Manager : F. N. Hicks."},{"v":"Soete 125"},null,null,null,{"v":"The Milwaukee Road"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":120},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27017"},null,{"v":"Boston & Albany Railroad , New York Central System"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"9 1/2 x 6 in. fold. ; ill."},null,{"v":"Illustration : \"The Captivating New England Shores from a Painting by Leslie Ragan.\" Manager Dining Service : B. J. Bohlender"},{"v":"Soete 135"},null,null,null,{"v":"Boston & Albany Railroad , New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":147},{"v":1941},{"v":2},{"v":1},{"v":"1941-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27018"},null,{"v":"Forbidden City"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Forbidden City"},{"v":"11 1/2 x 9 in. fold. ; ill."},null,{"v":"Chinese restaurant menu. Includes American and Chinese menus."},{"v":"Soete 67"},null,null,null,{"v":"Forbidden City"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":81}]}
{"starred":false,"flagged":false,"cells":[{"v":"27019"},null,{"v":"The Mandarin"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"The Mandarin, Garfield 6464"},{"v":"10 x 6 1/2 in."},null,{"v":"Chinese restaurant menu. \"Special Luncheon\" attached."},{"v":"Soete 69"},null,null,null,{"v":"The Mandarin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":132},{"v":1924},{"v":9},{"v":27},{"v":"1924-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27020"},null,{"v":"[New York Central System]"},{"v":"BEVERAGES"},{"v":"RAILROAD"},{"v":"Dining Car"},{"v":"9 x 6 in."},null,{"v":"Manager Dining Car Service : B. J. Bohlender."},{"v":"Soete 150"},null,null,null,{"v":"[New York Central System]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":62}]}
{"starred":false,"flagged":false,"cells":[{"v":"27021"},null,{"v":"New York Central System"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"9 1/2 x 6 in. ; ill."},null,{"v":"Illustration : Trylon and Perisphere Theme Center, New York World's Fair 1939. Insert : \"Today's Specials.\""},{"v":"Soete 152"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":155},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27022"},null,{"v":"The Chief, Fred Harvey"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Dining Car"},{"v":"9 x 6 in. fold."},null,null,{"v":"Soete 153"},null,null,null,{"v":"The Chief, Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":88}]}
{"starred":false,"flagged":false,"cells":[{"v":"27023"},null,{"v":"Ruby Foo's Sun Dial"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Ruby Foo's Sun Dial"},{"v":"12 1/2 x 9 1/2 in. fold."},null,{"v":"\"New York World's Fair...Located at the Perisphere.\" Includes insert of menu \"Suggestions.\""},{"v":"Soete 94"},null,null,null,{"v":"Ruby Foo's Sun Dial"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":195},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27024"},null,{"v":"The California Limited, Fred Harvey"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"Dining Car"},{"v":"9 x 6 in. fold."},null,{"v":"Includes a la carte and table d'hote menu options."},{"v":"Soete 156"},null,null,null,{"v":"The California Limited, Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":69}]}
{"starred":false,"flagged":false,"cells":[{"v":"27025"},null,{"v":"Chicagoan, Kansas Cityan"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"9 x 6 in."},null,{"v":"Includes a la carte and table d'hote menu options.  Insert : Specials."},{"v":"Soete 160"},null,null,null,{"v":"Chicagoan, Kansas Cityan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":119},{"v":1948},{"v":10},{"v":28},{"v":"1948-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27026"},null,{"v":"Chicagoan, Kansas Cityan"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Dining Car, Fred Harvey"},{"v":"9 x 6 in."},null,{"v":"Includes a la carte and table d'hote menu options."},{"v":"Soete 161"},null,null,null,{"v":"Chicagoan, Kansas Cityan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":70},{"v":1941},{"v":11},{"v":11},{"v":"1941-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27027"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"The San Francisco Challenger, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Hotel Playa De Cortes. Manager : Harry A. Butler. Insert : \"Economy Plate Dinner.\""},{"v":"Soete 106"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":107},{"v":1941},{"v":8},{"v":1},{"v":"1941-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27028"},null,{"v":"New York Central Lines"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"10 x 7 in. fold. ; ill."},null,{"v":"Inserts : (2) \"Dining Service\" cards. Advertisement : Canada Dry and Pabst Blue Ribbon Beer. Manager Dining Service : J. R. Smart. Illustrator : E. Forshaw."},{"v":"Soete 188"},null,null,null,{"v":"New York Central Lines"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":208}]}
{"starred":false,"flagged":false,"cells":[{"v":"27029"},null,{"v":"Associated General Contractors of America"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Palace Hotel"},{"v":"6 1/2 x 5 1/2 in."},{"v":"OTHER,Annual Banquet"},{"v":"Event : 20th Annual Banquet. Includes list of officers and participating artists."},{"v":"Soete 44"},null,null,null,{"v":"Associated General Contractors Of America"},null,null,null,{"v":"complete"},{"v":"7"},{"v":13}]}
{"starred":false,"flagged":false,"cells":[{"v":"27030"},null,{"v":"Great Norther Railway"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"10 x 6 1/2 in. fold. ; ill. col."},null,{"v":"Illustration : \"Riding Black Horse - Blackfeet Brave.\" Illustrator : Winold Reiss. General Superintendent Dining Cars : A. W. Deleen. Includes : collection of recipes on verso, \"Culinary Secrets.\""},{"v":"Soete 199"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"3"},{"v":100}]}
{"starred":false,"flagged":false,"cells":[{"v":"27031"},null,{"v":"Wabash"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"8 1/2 x 5 1/2 in. fold. ; ill."},null,{"v":"Banner Blue Limited. Insert : daily special luncheon. Passenger Traffic Manager : H. E. Watts. Supt. Dining Cars : G. M. Hart."},{"v":"Soete 201"},null,null,null,{"v":"Wabash"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":128}]}
{"starred":false,"flagged":false,"cells":[{"v":"27032"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Wabash"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":136}]}
{"starred":false,"flagged":false,"cells":[{"v":"27035"},null,{"v":"Pennsylvania Railroad"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"9 1/2 x 6 1/2 in."},null,{"v":"Insert : \"Special a la carte.\" Passenger Traffic Manager : F. W. Conner. Superintendent, Dining Car Service : C. E. Milliron."},{"v":"Soete 210"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":98},{"v":1930},{"v":1},{"v":1},{"v":"1930-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27036"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1930},{"v":11},{"v":3},{"v":"1930-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27038"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":112},{"v":1934},{"v":9},{"v":1},{"v":"1934-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27040"},null,{"v":"The City of Los Angeles, the Los Angeles Chamber of Commerce and the Citizens Committee"},{"v":"LUNCH"},null,null,{"v":"8 1/2 x 5 1/2 in. fold. ; ill."},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"Note : Civic luncheon honoring His Royal Highness Crown Prince Frederik and Her Royal Highness Crown Princess Ingrid of Denmark and Iceland. Photographic Illustration : Prince Frederik and Princess Ingrid. Includes programme and list of guests of honor."},{"v":"Soete 49"},null,null,null,{"v":"The City Of Los Angeles, The Los Angeles Chamber Of Commerce And The Citizens Committee"},null,null,null,{"v":"complete"},{"v":"4"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"27041"},null,{"v":"Buffalo, Rochester and Pittsburgh Ry. [Railway]"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"6 1/2 x 5 1/2 in. ; ill. col."},null,{"v":"General Passenger Agent : H. E. Huntington. Attached : Daily Specials and picture postcard depicting \"River Life at Pittsburgh.\" Promotes National Apple Week."},{"v":"Soete 128"},null,null,null,{"v":"Buffalo, Rochester And Pittsburgh Ry. [Railway]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":64}]}
{"starred":false,"flagged":false,"cells":[{"v":"27042"},null,{"v":"Union Pacific Railroad"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"9 1/2 x 7 in. fold. ; ill."},null,{"v":"Photographic illustration : Bryce Canyon from the Rim, Bryce Canyon National Park, Utah. Event : St. Mary's College Football Team Special Train. Advertisement : Bryce Canyon National Park."},{"v":"Soete 133"},null,null,null,{"v":"Union Pacific Railroad"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1940},{"v":10},{"v":31},{"v":"1940-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27043"},null,{"v":"New China Cafe"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"New China Cafe"},{"v":"9 1/2 x 6 in. fold. ; ill."},null,{"v":"Chinese restaurant menu. Illustration signed : E. L. Taylor. Includes \"menu a la carte\" and \"special course dinners.\""},{"v":"Soete 73"},null,null,null,{"v":"New China Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":463},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27044"},null,{"v":"Missouri Pacific Lines"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"11 x 8 1/2 in. ; ill."},null,{"v":"Illustration : \"East Portal of the famous Moffat Tunnel...\" Includes notice on \"War-Time Transportation.\""},{"v":"Soete 145"},null,null,null,{"v":"Missouri Pacific Lines"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":97},{"v":1942},{"v":1},{"v":1},{"v":"1942-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27045"},null,{"v":"San Diegan, Fred Harvey"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold."},null,{"v":"Includes a la carte and table d'hote menu options."},{"v":"Soete 158"},null,null,null,{"v":"San Diegan, Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":65},{"v":1941},{"v":9},{"v":29},{"v":"1941-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27046"},null,{"v":"Wabash"},{"v":"AFTERNOON TEA"},{"v":"RAILROAD"},null,{"v":"5 1/2 x 4 in."},null,{"v":"Invitation to tea only. No menu. Passenger Traffic Manager : H. E. Watts, St. Louis."},{"v":"Soete 147"},null,null,null,{"v":"Wabash"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":94}]}
{"starred":false,"flagged":false,"cells":[{"v":"27047"},null,{"v":"New York Central System"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold. ; ill."},null,{"v":"Illustration : \"North Michigan Boulevard, Chicago.\" Promotes National Cherry Week. Manager Dining Services : B. J. Bohlender."},{"v":"Soete 172"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":118}]}
{"starred":false,"flagged":false,"cells":[{"v":"27048"},null,{"v":"Western Pacific"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"The Feather River Route"},{"v":"9 x 6 1/2 in. fold. ; ill."},null,{"v":"General Passenger Agent : J. L Scott. Superintendent Dining Cars : W. P. Stiles."},{"v":"Soete 177"},null,null,null,{"v":"Western Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":62},{"v":1938},{"v":4},{"v":13},{"v":"1938-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27049"},null,{"v":"Western Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"The Feather River Route"},{"v":"9 x 6 1/2 in. fold. ; ill."},null,{"v":"General Passenger Agent : J. L Scott. Superintendent Dining Cars : W. P. Stiles."},{"v":"Soete 178"},null,null,null,{"v":"Western Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":69},{"v":1938},{"v":4},{"v":13},{"v":"1938-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27050"},null,{"v":"Southern Railway System"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"11 x 7 in. ; ill."},null,{"v":"Advertisements : Hotel Edison, Hotel Lincoln, S & W. Cafeterias, Budweiser, Grove Park Inn. Manager Dining Cars : W. F. Kusch. Insert : \"Special Dinner.\""},{"v":"Soete 184"},null,null,null,{"v":"Southern Railway System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":80}]}
{"starred":false,"flagged":false,"cells":[{"v":"27051"},null,{"v":"New York Central Lines"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"10 x 6 1/2 in. ; ill."},null,{"v":"Manager Dining Service : J. R. Smart. Advertisement : New York Central Building."},{"v":"Soete 185"},null,null,null,{"v":"New York Central Lines"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":142},{"v":1927},{"v":1},{"v":1},{"v":"1927-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27052"},null,{"v":"San Francisco Overland Limited"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"San Francisco Overland Limited"},{"v":"9 x 5 in., fold. ; ill."},null,{"v":"Photographic illustration of Crater Lake, Oregon. Includes a la carte and table d'hote service options. Manager : Harry A. Butler. Menu Title : Southern Pacific Breakfast Select. Advertisement on obverse : Southern Pacific Plaza at San Diego Fair."},{"v":"Soete 3"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":111},{"v":1920},{"v":1},{"v":1},{"v":"1920-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27053"},null,{"v":"San Francisco Overland Limited"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"San Francisco Overland Limited"},{"v":"9 x 5 in., fold. ; ill."},null,{"v":"Date range taken from similar items in collection. Photographic illustration : Carlsbad Caverns. Includes \"luncheon select\" and a la carte options. Manager : Harry A. Butler. Advertisement : Guest Ranches of the Southwest."},{"v":"Soete 11"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":116},{"v":1920},{"v":1},{"v":1},{"v":"1920-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27054"},null,{"v":"S. M. R."},{"v":"DINNER"},{"v":"FOREIGN,RAILROAD"},{"v":"S. M. R., China"},{"v":"9 1/2 x 5 1/2 in. ; ill. col."},null,{"v":"Menu in both Chinese and English.  Postcard attached."},{"v":"Soete 114"},null,null,null,{"v":"S. M. R."},null,null,null,{"v":"complete"},{"v":"2"},{"v":6}]}
{"starred":false,"flagged":false,"cells":[{"v":"27055"},null,{"v":"Crusader, Reading-New Jersey Central"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"8 x 6 in. fold. ; ill."},null,{"v":"Superintendent : W. M. Shaw. Includes : \"Reading-New Jersey Central Specials\" and \"Wines and Liquors.\""},{"v":"Soete 138"},null,null,null,{"v":"Crusader, Reading New Jersey Central"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":180}]}
{"starred":false,"flagged":false,"cells":[{"v":"27056"},null,{"v":"Los Angeles Limited"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"10 x 7 in. fold. ; ill. col."},null,{"v":"Inserts : Notices regarding wartime rations for coffee and preserves. Advertisement : \"Visit Sun Valley this year.\" Illustration : California poppy."},{"v":"Soete 142"},null,null,null,{"v":"Los Angeles Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"5"},{"v":124},{"v":1942},{"v":5},{"v":26},{"v":"1942-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27057"},null,{"v":"Atlantic Coast Line R. R. Co."},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold. ; ill. col."},null,{"v":"Asst. to the Executive Vice Pres't : Geo L. Mitchell. Includes : \"Florida Special\" menu options and \"Wines and Beverages.\""},{"v":"Soete 143"},null,null,null,{"v":"Atlantic Coast Line R. R. Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":144}]}
{"starred":false,"flagged":false,"cells":[{"v":"27058"},null,{"v":"New York Central System"},{"v":"DAILY MENU"},{"v":"RAILROAD"},{"v":"The Mercury"},{"v":"9 x 6 in. fold. ; ill."},null,{"v":"Insert : Chef's Special. Includes \"Selective Meals\" and a la carte menu options. Manager Dining Service : B. J. Bohlender."},{"v":"Soete 175"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":174},{"v":1930},{"v":1},{"v":1},{"v":"1930-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27059"},null,{"v":"Southern Railway System"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"11 x 7 in. ; ill."},null,{"v":"Event : Southern College Football Games. Advertisements : Pabst Blue Ribbon Beer, Hotel Edison, The Hotel Raleigh, S & W Cafeterias, Dinkler Hotels. Manager Dining Cars : W. F. Kusch."},{"v":"Soete 180"},null,null,null,{"v":"Southern Railway System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":102}]}
{"starred":false,"flagged":false,"cells":[{"v":"27060"},null,{"v":"Southern Railway System"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"11 x 7 in. ; ill."},null,{"v":"Event : Golden Gate International Exposition. Advertisements : Pabst Blue Ribbon Beer, Hotel Edison, Hotel Lincoln, S & W. Cafeterias, Budweiser. Manager Dining Cars : W. F. Kusch."},{"v":"Soete 183"},null,null,null,{"v":"Southern Railway System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":113},{"v":1940},{"v":5},{"v":25},{"v":"1940-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27061"},null,{"v":"Pennsylvania Railroad"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"10 x 7 in. fold. ; ill."},null,{"v":"General Superintendent, Dining Car Service : John F. Finnegan."},{"v":"Soete 238"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":86}]}
{"starred":false,"flagged":false,"cells":[{"v":"27062"},null,{"v":"Pennsylvania Railroad"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"10 x 7 in. fold. ; ill."},null,{"v":"General Superintendent, Dining Car Service : John F. Finnegan. Includes advertisements for U. S. Savings Bonds and notifications of War rations."},{"v":"Soete 239"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":133}]}
{"starred":false,"flagged":false,"cells":[{"v":"27063"},null,{"v":"Southern Pacific"},{"v":"SUPPER"},{"v":"RAILROAD"},null,{"v":"10 x 8 1/2 in. fold. ; ill."},{"v":"OTHER,Film Premiere"},{"v":"Dining car menu for a special train for the world premiere of Warner Brothers film 'Virginia City.' Illustration : \"The Days of '49 - A miner's dance.\""},{"v":"Soete 244"},null,null,null,{"v":"Southern Pacific"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1940},{"v":1},{"v":1},{"v":"1940-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27064"},null,{"v":"San Francisco Overland Limited"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"San Francisco Overland Limited"},{"v":"10 x 7 in., fold. ; ill."},null,{"v":"Includes \"select breakfasts\" and a la carte options.  Advertisement for Sun Valley. Advertisement : \"For Defense Buy United States Savings Bonds and Stamps.\""},{"v":"Soete 9"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":109},{"v":1942},{"v":4},{"v":29},{"v":"1942-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27065"},null,{"v":"The Mandarin"},{"v":"SUPPER"},{"v":"RESTAURANT"},{"v":"The Mandarin, Garfield 6464"},{"v":"10 x 6 1/2 in. fold."},null,{"v":"Chinese restaurant menu. Includes supper menu and beverage list."},{"v":"Soete 70"},null,null,null,{"v":"The Mandarin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":242},{"v":1924},{"v":1},{"v":1},{"v":"1924-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27066"},null,{"v":"Santa Fe Fred Harvey"},{"v":"WINE LIST"},{"v":"RESTAURANT"},{"v":"Santa Fe Fred Harvey"},{"v":"8 x 5 in. fold.; ill. col."},null,{"v":"Wine list includes cigarettes and cigars."},{"v":"Soete 111"},null,null,null,{"v":"Santa Fe Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":49}]}
{"starred":false,"flagged":false,"cells":[{"v":"27067"},null,{"v":"Kay Kay Garden"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Kay Kay Garden"},{"v":"9 x 6 in. fold."},null,null,{"v":"Soete 71"},null,null,null,{"v":"Kay Kay Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":105}]}
{"starred":false,"flagged":false,"cells":[{"v":"27068"},null,{"v":"The New York, New Haven, and Hartford Railroad Co."},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"9 x 4 in. fold."},null,{"v":"Steward : C. E. Foley. Includes : special and beverage list."},{"v":"Soete 141"},null,null,null,{"v":"The New York, New Haven, And Hartford Railroad Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":110},{"v":1928},{"v":3},{"v":3},{"v":"1928-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27069"},null,{"v":"The California Limited, Fred Harvey"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Dining Car"},{"v":"9 x 6 in. fold."},null,null,{"v":"Soete 154"},null,null,null,{"v":"The California Limited, Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":76}]}
{"starred":false,"flagged":false,"cells":[{"v":"27070"},null,{"v":"Ruby Foo's"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Ruby Foo's"},{"v":"12 x 8 in. fold. ; ill."},null,{"v":"Includes insert : Cocktails and luncheon. Printer : Grinthal Press, N.Y."},{"v":"Soete 92"},null,null,null,{"v":"Ruby Foo's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":194},{"v":1938},{"v":6},{"v":7},{"v":"1938-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27071"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Dining Car, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : The Old French Quarter in New Orleans. Manager : J. F. Stewart. Includes \"Select\" and a la carte menu options."},{"v":"Soete 104"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":114},{"v":1942},{"v":8},{"v":1},{"v":"1942-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27072"},null,{"v":"The New York, New Haven, and Hartford Railroad Co."},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"The Puritan, Dining Car"},{"v":"9 x 6 in. fold."},null,{"v":"Steward : J. H. Malone. Advertisement : Fall River Line."},{"v":"Soete 163"},null,null,null,{"v":"The New York, New Haven, And Hartford Railroad Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":128}]}
{"starred":false,"flagged":false,"cells":[{"v":"27073"},null,{"v":"New York Central System, the New Streamlined 20th Century Limited"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold. ; ill."},null,{"v":"Manager Dining Services : B. J. Bohlender. Advertisement : New York World's Fair."},{"v":"Soete 173"},null,null,null,{"v":"New York Central System, The New Streamlined 20th Century Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":75}]}
{"starred":false,"flagged":false,"cells":[{"v":"27074"},null,{"v":"Southern Pacific"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 x 5 1/2 in. fold. ; ill."},null,{"v":"Manager : Harry A. Butler. Includes table d'hote service and a la carte service options."},{"v":"Soete 21"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":78},{"v":1937},{"v":8},{"v":1},{"v":"1937-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27075"},null,{"v":"Southern Pacific"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 x 5 1/2 in. fold. ; ill."},null,{"v":"Manager : Harry A. Butler. Includes \"Club Breakfast Suggestions.\""},{"v":"Soete 26"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":88},{"v":1937},{"v":2},{"v":1},{"v":"1937-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27076"},null,{"v":"Southern Pacific"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 x 5 1/2 in. fold. ; ill."},null,{"v":"Manager : Harry A. Butler. Includes \"Table D'Hote Service.\""},{"v":"Soete 27"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":125},{"v":1937},{"v":2},{"v":1},{"v":"1937-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27077"},null,{"v":"Southern Pacific"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 x 5 1/2 in. fold. ; ill."},null,{"v":"Manager : Harry A. Butler. Advertisement : \"Western Canned Peaches are delicious.\""},{"v":"Soete 28"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":146},{"v":1938},{"v":5},{"v":1},{"v":"1938-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27078"},null,{"v":"Pennsylvania Railroad"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"9 1/2 x 6 1/2 in."},null,{"v":"The Pennsylvania Limited. Passenger Traffic Manager : F. W. Conner. Superintendent, Dining Car Service : C. E. Milliron."},{"v":"Soete 212"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1931},{"v":7},{"v":25},{"v":"1931-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27079"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"11 x 8 1/2 in. fold. ; ill."},{"v":"OTHER,Film Premiere"},{"v":"Dining car menu for a special train for the world premiere of Warner Brothers film 'Virginia City.' Photographic Illustrations : film stills and historic photographs of Reno Nevada."},{"v":"Soete 242"},null,null,null,{"v":"Southern Pacific"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1940},{"v":1},{"v":1},{"v":"1940-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27080"},null,{"v":"Southern Pacific"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"10 x 8 1/2 in. fold. ; ill."},{"v":"OTHER,Film Premiere"},{"v":"Dining car menu for a special train for the world premiere of Warner Brothers film 'Virginia City.' Illustration : \"The Days of '49 - A faro game.\""},{"v":"Soete 243"},null,null,null,{"v":"Southern Pacific"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18}]}
{"starred":false,"flagged":false,"cells":[{"v":"27081"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 x 5 1/2 in. fold. ; ill."},null,{"v":"Manager : Harry A. Butler."},{"v":"Soete 25"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":84},{"v":1937},{"v":2},{"v":1},{"v":"1937-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27082"},null,{"v":"Pennsylvania Railroad"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold. ; ill."},null,{"v":"Attached : Indian head brooch made of metal and feather. Pontiac Special, Minneapolis Zone."},{"v":"Soete 232"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27083"},null,{"v":"San Francisco Overland Limited"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Diner Car 385, San Francisco Overland Limited"},{"v":"9 1/2 x 6 1/4 in."},null,{"v":"Includes insert of daily special. Steward : A. Finlayson."},{"v":"Soete 2"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":116},{"v":1925},{"v":5},{"v":1},{"v":"1925-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27084"},null,{"v":"San Francisco Overland Limited"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"San Francisco Overland Limited"},{"v":"8 1/2 x 5 1/2 in., fold. ; ill."},null,{"v":"Includes a la carte menu and \"Club Breakfast Suggestions.\""},{"v":"Soete 7"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":59},{"v":1937},{"v":12},{"v":8},{"v":"1937-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27085"},null,{"v":"San Francisco Overland Limited"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"San Francisco Overland Limited"},{"v":"8 1/2 x 5 1/2 in., fold. ; ill."},null,{"v":"Date taken from notation on menu. Includes \"selections\" and a la cate options. Featured dish : San Francisco Overland Limited De Luxe Sirloin Steak.\""},{"v":"Soete 8"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":101},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27086"},null,{"v":"San Francisco Overland Limited"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"San Francisco Overland Limited"},{"v":"10 x 7 in., fold. ; ill."},null,{"v":"Includes fixed and a la carte menu options. Advertisement : \"For Victory Buy United States War Bonds and Stamps.\""},{"v":"Soete 10"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":53},{"v":1942},{"v":11},{"v":10},{"v":"1942-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27087"},null,{"v":"American Association of State Highway Officials"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Hotel St. Francis"},{"v":"6 1/2 x 6 1/2 in."},{"v":"OTHER,Banquet"},{"v":"Includes several autographs."},{"v":"Soete 43"},null,null,null,{"v":"American Association Of State Highway Officials"},null,null,null,{"v":"complete"},{"v":"12"},{"v":16},{"v":1936},{"v":1},{"v":1},{"v":"1936-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27088"},null,{"v":"Pennsylvania Railroad"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"9 1/2 x 6 1/2 in."},null,{"v":"The Pennsylvania Limited. Passenger Traffic Manager : F. W. Conner. Superintendent, Dining Car Service : C. E. Milliron."},{"v":"Soete 213"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1931},{"v":9},{"v":15},{"v":"1931-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27089"},null,{"v":"Pennsylvania Railroad, Southern Railway System"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"10 x 7 in. fold. ; ill. col."},null,{"v":"Manager Dining Cars : W. F. Kusch."},{"v":"Soete 241"},null,null,null,{"v":"Pennsylvania Railroad, Southern Railway System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":77}]}
{"starred":false,"flagged":false,"cells":[{"v":"27090"},null,{"v":"Baltimore & Ohio Railroad"},null,{"v":"RAILROAD"},null,{"v":"9 x 4 in. ; ill. col."},null,{"v":"Pamphlet titled : \"The Story of the Soil Improvement Special.\" Insert : \"Baltimore & Ohio Club Plate.\""},{"v":"Soete 146"},null,null,null,{"v":"Baltimore & Ohio Railroad"},null,null,null,{"v":"complete"},{"v":"7"},{"v":15}]}
{"starred":false,"flagged":false,"cells":[{"v":"27091"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Dining Car, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Southern Arizona Desert. Manager : Harry A. Butler Includes \"Select\" and a la carte menu options. Inscribed notations indicate dinner selections of a passenger : \"My dinner last nite.\""},{"v":"Soete 98"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":117},{"v":1942},{"v":1},{"v":1},{"v":"1942-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27092"},null,{"v":"New York Central System"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold. ; ill."},null,{"v":"Illustration : \"North Michigan Boulevard, Chicago.\" Manager Dining Services : B. J. Bohlender."},{"v":"Soete 171"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"3"},{"v":68}]}
{"starred":false,"flagged":false,"cells":[{"v":"27093"},null,{"v":"San Francisco Overland Limited"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"San Francisco Overland Limited"},{"v":"9 x 6 in., fold. ; ill."},null,{"v":"Includes a la carte and \"dinner select\" options.  Manager : Harry A. Butler"},{"v":"Soete 5"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":121},{"v":1920},{"v":1},{"v":1},{"v":"1920-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27094"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill."},null,{"v":"Event : 1941 Islam Temple Grand De Luxe Land Cruise to Mexico. Illustration : The Old French Quarter in New Orleans. Illustrious potentate : Henry F. Boyen."},{"v":"Soete 14"},null,null,null,{"v":"Southern Pacific"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1941},{"v":9},{"v":20},{"v":"1941-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27095"},null,{"v":"Associated General Contractors of America"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Palace Hotel"},{"v":"7 x 4 1/2 in. fold."},null,{"v":"Event : Sixteenth Annual Banquet. Includes event program and list of Convention hosts."},{"v":"Soete 40"},null,null,null,{"v":"Associated General Contractors Of America"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1934},{"v":12},{"v":15},{"v":"1934-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27096"},null,{"v":"Wine and Food Society"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Palace Hotel"},{"v":"9 1/2 x 6 1/2 in. fold."},null,{"v":"Includes wine list. Chef : Lucien Heyraud."},{"v":"Soete 45"},null,null,null,{"v":"Wine And Food Society"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16}]}
{"starred":false,"flagged":false,"cells":[{"v":"27097"},null,{"v":"Richmond Fredericksburg and Potomac Railroad"},{"v":"DAILY MENU"},{"v":"RAILROAD"},{"v":"Dining Car, Richmond Fredericksburg and Potomac Railroad"},{"v":"8 1/2 x 5 1/2 in. fold."},null,{"v":"Includes rationing regulations. Advertisement : Railway Express."},{"v":"Soete 120"},null,null,null,{"v":"Richmond Fredericksburg And Potomac Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":69},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27098"},null,{"v":"Denver and Rio Grande Western Railroad"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"9 x 6 1/2 in. fold. ; ill. col."},null,{"v":"Passenger Traffic Manger : H. I. Scofield. Supt. Dining Car and Hotel Dept. : H. W. McAbee. Includes : menu \"for the kiddies.\" Insert : \"Special Dinner.\" Includes historical narrative about Denver & Rio Grande Train routes."},{"v":"Soete 137"},null,null,null,{"v":"Denver And Rio Grande Western Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":126},{"v":1941},{"v":4},{"v":30},{"v":"1941-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27099"},null,{"v":"Chicago, Milwaukee & St. Paul Railway"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"7 x 5 in."},null,{"v":"Includes beverage list."},{"v":"Soete 149"},null,null,null,{"v":"Chicago, Milwaukee & St. Paul Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1915},{"v":8},{"v":7},{"v":"1915-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27100"},null,{"v":"Southern Pacific"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"Dining Car, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Southern Arizona Desert. Advertisement : \"See California's Exposition on Treasure Island.\" Manager : Harry A. Butler Includes \"Select\" and a la carte menu options."},{"v":"Soete 99"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":120},{"v":1940},{"v":1},{"v":1},{"v":"1940-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27101"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Coaster, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Hotel Playa De Cortes. Manager : Harry A. Butler. Insert : \"Economy Plate Dinner.\""},{"v":"Soete 108"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":120},{"v":1941},{"v":1},{"v":1},{"v":"1941-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27102"},null,{"v":"Southern Railway System"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"11 x 7 in. ; ill."},null,{"v":"Event : Southern College Football Games. Advertisements : Pabst Blue Ribbon Beer, Hotel Edison, The Hotel Raleigh, S & W Cafeterias, Dinkler Hotels. Manager Dining Cars : W. F. Kusch."},{"v":"Soete 181"},null,null,null,{"v":"Southern Railway System"},null,null,null,{"v":"complete"},{"v":"3"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"27103"},null,{"v":"Southern Railway System"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"11 x 7 in. ; ill."},null,{"v":"Event : Southern College Football Games. Advertisements : Pabst Blue Ribbon Beer, Hotel Edison, The Hotel Raleigh, S & W Cafeterias, Dinkler Hotels. Manager Dining Cars : W. F. Kusch."},{"v":"Soete 182"},null,null,null,{"v":"Southern Railway System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":98},{"v":1939},{"v":11},{"v":1},{"v":"1939-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27104"},null,{"v":"Pennsylvania Railroad"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"5 x 3 1/2 in. fold."},null,{"v":"Title : \"It pays to dine early...or late!\" Pamphlet promotes low-coast menus for off-hours dining."},{"v":"Soete 208"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":15},{"v":1937},{"v":12},{"v":27},{"v":"1937-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27105"},null,{"v":"Pennsylvania Railroad"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"11 x 7 in."},null,{"v":"General Superintendent, Dining Car Service : John F. Finnegan. Advertisement for The Luxury Fleet on verso."},{"v":"Soete 229"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":78}]}
{"starred":false,"flagged":false,"cells":[{"v":"27106"},null,{"v":"New York Central System, the New Streamlined 20th Century Limited"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold. ; ill."},null,{"v":"Manager Dining Services : B. J. Bohlender. Promotes : National Apple Week and Yam Week."},{"v":"Soete 174"},null,null,null,{"v":"New York Central System, The New Streamlined 20th Century Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":92}]}
{"starred":false,"flagged":false,"cells":[{"v":"27107"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill."},null,{"v":"Event : 1941 Islam Temple Grand De Luxe Land Cruise to Mexico. Illustration : Hotel Playa de Cortes, The Desert Resort By the Sea. Illustrious potentate : Henry F. Boyen."},{"v":"Soete 16"},null,null,null,{"v":"Southern Pacific"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1941},{"v":9},{"v":20},{"v":"1941-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27108"},null,{"v":"The San Francisco Stock Exchange"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Hotel St. Francis"},{"v":"7 1/2 x 4 1/2 in. fold."},null,{"v":"Host : Victor T. Lewin."},{"v":"Soete 39"},null,null,null,{"v":"The San Francisco Stock Exchange"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1934},{"v":2},{"v":3},{"v":"1934-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27109"},null,{"v":"National Parlor No. 118"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Fairmont Hotel"},{"v":"4 1/2 x 3 1/2 in. fold."},{"v":"ANNIVERSARY"},{"v":"Event : Commemorating Sixtieth Anniversary of Admission to California into the Union."},{"v":"Soete 47"},null,null,null,{"v":"National Parlor No. 118"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1910},{"v":9},{"v":8},{"v":"1910-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27110"},null,{"v":"Hotel Del Monte"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Hotel Del Monte"},{"v":"5 1/2 x 3 1/2 in. ; col. ill."},null,null,{"v":"Soete 53"},null,null,null,{"v":"Hotel Del Monte"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1880},{"v":9},{"v":15},{"v":"1880-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27111"},null,{"v":"New Shanghai"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"New Shanghai"},{"v":"9 1/2 x 6 in. fold. ; ill. col."},null,{"v":"Chinese restaurant menu. Includes Chinese and American menus."},{"v":"Soete 74"},null,null,null,{"v":"New Shanghai"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":148}]}
{"starred":false,"flagged":false,"cells":[{"v":"27112"},null,{"v":"Southern Pacific"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"Dining Car, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Mission San Xavier Near Tuscon. Manager : Harry A. Butler Advertisement : \"See California's Exposition on Treasure Island.\" Includes \"Select\" and a la carte menu options."},{"v":"Soete 95"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":120},{"v":1940},{"v":1},{"v":1},{"v":"1940-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27113"},null,{"v":"Southern Pacific"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"Dining Car, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Southern Arizona Desert. Manager : Harry A. Butler Includes \"Select\" and a la carte menu options."},{"v":"Soete 100"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":101},{"v":1942},{"v":1},{"v":1},{"v":"1942-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27114"},null,{"v":"New York Central System, Boston & Albany Railroad"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"9 x 6 1/2 in. fold. ; ill."},null,{"v":"Illustration : \"New England States.\" Manager Dining Service : B. J. Bohlender."},{"v":"Soete 190"},null,null,null,{"v":"New York Central System, Boston & Albany Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":157},{"v":1939},{"v":11},{"v":15},{"v":"1939-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27115"},null,{"v":"Salvatore \"Sal\" Pablo Lucia"},null,null,null,null,{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"Collection of items relating to dinners in honor of, and attended by, Salvatore Pablo Lucia. Includes several menus, illustration, personal notes, and autographs."},{"v":"Soete 192"},null,null,null,{"v":"Salvatore \"Sal\" Pablo Lucia"},null,null,null,{"v":"complete"},{"v":"28"},{"v":17},{"v":1935},{"v":1},{"v":1},{"v":"1935-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27116"},null,{"v":"Tao Tao Restaurant"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Tao Tao Restaurant"},{"v":"9 x 5 1/2 in. fold."},null,{"v":"Inscribed : \"a velly delightful dinner.\" Includes several autographs and insert with chinese characters."},{"v":"Soete 79"},null,null,null,{"v":"Tao Tao Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"20"},{"v":308}]}
{"starred":false,"flagged":false,"cells":[{"v":"27117"},null,{"v":"Tao Yuan Restaurant"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Tao Yuan Restaurant"},{"v":"9 x 5 1/2 in. fold."},null,{"v":"Includes insert of printed Chinese characters."},{"v":"Soete 80"},null,null,null,{"v":"Tao Yuan Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"19"},{"v":305},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27118"},null,{"v":"Cathay House"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Cathay House"},{"v":"11 1/2 x 9 in. fold. ; ill."},null,{"v":"Includes insert : \"Wines and Cocktails.\" Cover design : Don Clever. Add. author : Bill Simons."},{"v":"Soete 81"},null,null,null,{"v":"Cathay House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":260}]}
{"starred":false,"flagged":false,"cells":[{"v":"27119"},null,{"v":"Oscar's Confucius Cafe"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Oscar's Confucius Cafe"},{"v":"11 1/2 x 9 1/2 in. fold. ; ill."},null,null,{"v":"Soete 82"},null,null,null,{"v":"Oscar's Confucius Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":129}]}
{"starred":false,"flagged":false,"cells":[{"v":"27120"},null,{"v":"Grandview  Gardens"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Grandview Gardens"},{"v":"12 1/2 x 9 in. fold."},null,{"v":"Includes dinner suggestions and wine list for Laughing Buddha coctail room."},{"v":"Soete 83"},null,null,null,{"v":"Grandview  Gardens"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":290}]}
{"starred":false,"flagged":false,"cells":[{"v":"27121"},null,{"v":"Chew's Cafe"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Chew's Cafe"},{"v":"11 1/2 x 9 in."},null,{"v":"Proprietor : Jack W. Chew Menu price alterations made in pen."},{"v":"Soete 84"},null,null,null,{"v":"Chew's Cafe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":83}]}
{"starred":false,"flagged":false,"cells":[{"v":"27122"},null,{"v":"Tzu hai Pin Cantonese Restaurant"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Tzu Hai Pin Cantonese Restaurant"},{"v":"13 x 9 1/2 in. fold. ; ill."},null,{"v":"Printer : Martin Menu Printing Co. Includes wine list."},{"v":"Soete 85"},null,null,null,{"v":"Tzu Hai Pin Cantonese Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":154}]}
{"starred":false,"flagged":false,"cells":[{"v":"27123"},null,{"v":"Yee Hop's"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Yee Hop's"},{"v":"10 1/2 x 6 in. ; ill."},null,{"v":"\"To-day's 50c Super-Specials.\" Illustration of restaurant."},{"v":"Soete 86"},null,null,null,{"v":"Yee Hop's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":25},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27124"},null,{"v":"Little China"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Little China"},{"v":"10 x 6 1/2 in. ; ill."},null,{"v":"\"Specializing in Real Chinese and American Foods.\" Includes two inserts : take-out menu and daily specials."},{"v":"Soete 87"},null,null,null,{"v":"Little China"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":291},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27125"},null,{"v":"The Chinese Rathskeller"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"The Chinese Rathskeller"},{"v":"10 x 6 1/2 in. ; ill."},null,{"v":"Includes insert : \"Chinese Dinner.\""},{"v":"Soete 88"},null,null,null,{"v":"The Chinese Rathskeller"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":400}]}
{"starred":false,"flagged":false,"cells":[{"v":"27127"},null,{"v":"Fisherman's Grotto"},null,{"v":"RESTAURANT"},{"v":"Fisherman's Grotto"},{"v":"4 x 2 1/2 in. ; ill. col."},null,{"v":"Recipe book from restaurant Fisherman's Grotto.  Includes illustrations of restaurant interiors and views."},{"v":"Soete 77"},null,null,null,{"v":"Fisherman's Grotto"},null,null,null,{"v":"complete"},{"v":"16"},{"v":9}]}
{"starred":false,"flagged":false,"cells":[{"v":"27128"},null,{"v":"Southern Pacific"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"The Beaver, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Mission San Xavier Near Tuscon. Manager : Harry A. Butler Insert : \"Economy Plate Luncheon.\" Includes \"Special Suggestions\" and a la carte menu options."},{"v":"Soete 96"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":117},{"v":1941},{"v":11},{"v":1},{"v":"1941-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27129"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Dining Car, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Southern Arizona Desert. Manager : Harry A. Butler Includes \"Select\" and a la carte menu options. Advertisement : Al Malaikah Temple."},{"v":"Soete 97"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":115}]}
{"starred":false,"flagged":false,"cells":[{"v":"27130"},null,{"v":"Southern Pacific"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"The Beaver, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Mile-High Lake Tahoe. Manager : Harry A. Butler Includes \"Select\" and a la carte menu options. Insert : \"Economy Breakfast.\""},{"v":"Soete 101"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":92},{"v":1941},{"v":11},{"v":1},{"v":"1941-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27131"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Dining Car, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Carlsbad Caverns National Park. Manager : Harry A. Butler Includes \"Select\" and a la carte menu options."},{"v":"Soete 102"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":124},{"v":1941},{"v":7},{"v":1},{"v":"1941-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27132"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Dining Car, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : The Old French Quarter in New Orleans. Manager : G. A. Cameron. Includes \"Select\" and a la carte menu options."},{"v":"Soete 103"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":42},{"v":1943},{"v":10},{"v":1},{"v":"1943-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27133"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"The San Francisco Challenger, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Crater Lake National Park. Manager : Harry A. Butler. Insert : \"Economy Plate Dinner.\""},{"v":"Soete 105"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":114},{"v":1942},{"v":7},{"v":1},{"v":"1942-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27134"},null,{"v":"Southern Pacific"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"The Beaver, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Hotel Playa De Cortes. Manager : Harry A. Butler. Insert : \"Economy Breakfast.\""},{"v":"Soete 107"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":113},{"v":1941},{"v":7},{"v":1},{"v":"1941-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27135"},null,{"v":"Southern Pacific"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"Dining Car, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Sunken Gardens in Brackenridge Park. Manager : Harry A. Butler. Advertisement: Al Malaikah Temple."},{"v":"Soete 109"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":116}]}
{"starred":false,"flagged":false,"cells":[{"v":"27136"},null,{"v":"Southern Pacific"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"The Beaver, Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill. col."},null,{"v":"Photographic illustration : Sunken Gardens in Brackenridge Park. Manager : Harry A. Butler. Insert ; \"Economy Breakfast.\""},{"v":"Soete 110"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":127},{"v":1941},{"v":11},{"v":1},{"v":"1941-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27137"},null,{"v":"Uknown"},{"v":"DAILY MENU"},{"v":"FOREIGN,RAILROAD"},{"v":"China"},{"v":"7 x 5 in. fold. ; ill."},null,{"v":"Menu primarily in Chinese characters, with names of dishes translated in English."},{"v":"Soete 113"},null,null,null,{"v":"Unknown"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15}]}
{"starred":false,"flagged":false,"cells":[{"v":"27139"},null,{"v":"Unknown"},{"v":"DINNER"},null,{"v":"Unknown"},{"v":"7 x 4 in."},null,null,{"v":"Soete 118"},null,null,null,{"v":"Unknown"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1938},{"v":9},{"v":17},{"v":"1938-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27140"},null,{"v":"Unknown"},{"v":"DINNER"},null,{"v":"Unknown"},{"v":"7 x 4 in."},null,null,{"v":"Soete 119"},null,null,null,{"v":"Unknown"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1938},{"v":9},{"v":22},{"v":"1938-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27141"},null,{"v":"Unknown"},{"v":"DINNER"},null,{"v":"Unknown"},{"v":"8 x 5 in."},null,null,{"v":"Soete 121"},null,null,null,{"v":"Unknown"},null,null,null,{"v":"complete"},{"v":"1"},{"v":30},{"v":1939},{"v":1},{"v":20},{"v":"1939-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27142"},null,{"v":"Boston & Albany Railroad"},{"v":"DAILY MENU"},{"v":"RAILROAD"},{"v":"Dining Car, Boston & Albany Railroad"},{"v":"9 x 6 in."},null,{"v":"Supt. Dining Service : A. E. Yarlott. A la carte menu."},{"v":"Soete 122"},null,null,null,{"v":"Boston & Albany Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":116},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27143"},null,{"v":"New York Central System"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Dining Car, New York Central System"},{"v":"9 x 6 in."},null,{"v":"Manager Dining Service : B. J. Bohlender. \"St. Mary's College - Fordham Football Tour.\""},{"v":"Soete 123"},null,null,null,{"v":"New York Central System"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1940},{"v":10},{"v":23},{"v":"1940-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27144"},null,{"v":"The Milwaukee Road"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"Dining Car, The Milwaukee Road"},{"v":"10 x 7 in. fold. ; ill."},null,{"v":"Photographic illustration : Harbor at LaPush, Wash[ington], Olympic Peninsula. Includes \"Club Breakfast\" combination options. Superintendent Dining Cars : Wm. Dolphin. Passenger Traffic Manager : F. N. Hicks."},{"v":"Soete 126"},null,null,null,{"v":"The Milwaukee Road"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":172},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27145"},null,{"v":"The Cascade"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"Diner No. 10106"},{"v":"5 1/2 x 7 in."},null,{"v":"Steward : H. S. Perkins"},{"v":"Soete 127"},null,null,null,{"v":"The Cascade"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":50}]}
{"starred":false,"flagged":false,"cells":[{"v":"27146"},null,{"v":"Seaboard Railway"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"7 1/2 x 5 in."},null,{"v":"Features : \"Low Priced Meal Service.\""},{"v":"Soete 129"},null,null,null,{"v":"Seaboard Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":12}]}
{"starred":false,"flagged":false,"cells":[{"v":"27147"},null,{"v":"Seaboard Railway"},{"v":"LUNCH AND DINNER"},{"v":"RAILROAD"},null,{"v":"7 1/2 x 5 in."},null,{"v":"Features : \"Low Priced Meal Service.\""},{"v":"Soete 130"},null,null,null,{"v":"Seaboard Railway"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6}]}
{"starred":false,"flagged":false,"cells":[{"v":"27148"},null,{"v":"Fred Harvey"},{"v":"BREAKFAST"},{"v":"RESTAURANT"},{"v":"Union Station"},{"v":"10 1/2 x 7 in. fold. ; ill."},null,{"v":"Includes list of departments."},{"v":"Soete 131"},null,null,null,{"v":"Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":157},{"v":1938},{"v":6},{"v":15},{"v":"1938-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27149"},null,{"v":"Unknown"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"10 1/2 x 7 in. ; ill. col."},null,{"v":"Superintendent : H. W. Quinlan. Printer : Ackerman Printing Co., Boston"},{"v":"Soete 132"},null,null,null,{"v":"Unknown"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":125},{"v":1940},{"v":1},{"v":1},{"v":"1940-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27150"},null,{"v":"The Streamliner"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"10 1/2 x 7 in. fold. ; ill."},null,{"v":"Advertisement : \"Visit Sun Valley this year.\""},{"v":"Soete 134"},null,null,null,{"v":"The Streamliner"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":93},{"v":1940},{"v":6},{"v":13},{"v":"1940-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27151"},null,{"v":"The San Diegan"},{"v":"DAILY MENU"},{"v":"RAILROAD"},{"v":"L. T. Car 1500"},{"v":"9 x 6 in. fold. ; ill."},null,{"v":"Santa Fe Dining Car Service : Fred Harvey. Enclosed : a la carte daily specials. Steward : E. Pettebone."},{"v":"Soete 136"},null,null,null,{"v":"The San Diegan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":101}]}
{"starred":false,"flagged":false,"cells":[{"v":"27152"},null,{"v":"The New Haven R. R. [Railroad]"},{"v":"TEA MENU"},{"v":"RAILROAD"},null,{"v":"5 x 6 in. fold. ; ill."},null,null,{"v":"Soete 139"},null,null,null,{"v":"The New Haven R. R. [Railroad]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":21},{"v":1941},{"v":1},{"v":1},{"v":"1941-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27153"},null,{"v":"The Streamliner"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"11 x 7 in. ; ill."},null,{"v":"Includes numbered menu options and notice from Office of Price Administration."},{"v":"Soete 144"},null,null,null,{"v":"The Streamliner"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1944},{"v":6},{"v":15},{"v":"1944-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27154"},null,{"v":"B. F. Keith's Palace Theatre"},null,{"v":"OTHER,Theater"},null,{"v":"8 x 5 1/2 in."},null,{"v":"Theater program only. No menu attached."},{"v":"Soete 148"},null,null,null,{"v":"B. F. Keith's Palace Theatre"},null,null,null,{"v":"complete"},{"v":"4"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"27155"},null,{"v":"Santa Fe Fred Harvey"},{"v":"WINE LIST"},{"v":"RAILROAD"},null,{"v":"8 x 5 in."},null,null,{"v":"Soete 151"},null,null,null,{"v":"Santa Fe Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":48},{"v":1941},{"v":10},{"v":9},{"v":"1941-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27156"},null,{"v":"The California Limited, Fred Harvey"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Dining Car"},{"v":"9 x 6 in. fold."},null,null,{"v":"Soete 155"},null,null,null,{"v":"The California Limited, Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":80}]}
{"starred":false,"flagged":false,"cells":[{"v":"27157"},null,{"v":"The California Limited, Fred Harvey"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Dining Car"},{"v":"9 x 6 in. fold."},null,{"v":"Includes a la carte and table d'hote menu options."},{"v":"Soete 157"},null,null,null,{"v":"The California Limited, Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":81}]}
{"starred":false,"flagged":false,"cells":[{"v":"27158"},null,{"v":"San Diegan, Fred Harvey"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold."},null,{"v":"Includes a la carte and table d'hote menu options. Insert : \"A la carte specials.\""},{"v":"Soete 159"},null,null,null,{"v":"San Diegan, Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":106},{"v":1941},{"v":9},{"v":22},{"v":"1941-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27159"},null,{"v":"Chicagoan, Kansas Cityan"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"Dining Car, Fred Harvey"},{"v":"9 x 6 in."},null,{"v":"Includes a la carte and table d'hote menu options.  Insert : Specials, dated Nov. 16 1941. Steward : Ted Kastner."},{"v":"Soete 162"},null,null,null,{"v":"Chicagoan, Kansas Cityan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":100},{"v":1941},{"v":11},{"v":16},{"v":"1941-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27160"},null,{"v":"New York Central System"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold. ; ill."},null,{"v":"Manager Dining Service : B. H. Bohlender. Illustration : \"The Captivating New England Shores from a Painting by Leslie Ragan.\""},{"v":"Soete 164"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":146}]}
{"starred":false,"flagged":false,"cells":[{"v":"27161"},null,{"v":"New York Central System"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold. ; ill."},null,{"v":"Manager Dining Service : B. H. Bohlender. Illustration : \"The Captivating New England Shores from a Painting by Leslie Ragan.\""},{"v":"Soete 165"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":122},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27162"},null,{"v":"New York Central System"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold. ; ill."},null,{"v":"Manager Dining Service : B. H. Bohlender. Illustration : \"The Captivating New England Shores from a Painting by Leslie Ragan.\""},{"v":"Soete 166"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":90},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27163"},null,{"v":"Western Pacific"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"The Feather River Route"},{"v":"9 x 6 1/2 in. fold. ; ill."},null,{"v":"General Passenger Agent : J. L Scott. Superintendent Dining Cars : W. P. Stiles."},{"v":"Soete 176"},null,null,null,{"v":"Western Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":78},{"v":1938},{"v":4},{"v":13},{"v":"1938-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27164"},null,{"v":"New York Central System"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"10 1/2 x 6 1/2 in. ; ill."},null,{"v":"Manager Dining Service : B. J. Bohlender. Ilustrations : Palisades of the Hudson, Majestic Niagara Falls, West Point - Hudson Highlands."},{"v":"Soete 179"},null,null,null,{"v":"New York Central System"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1940},{"v":10},{"v":23},{"v":"1940-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27165"},null,{"v":"New York Central Lines"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"10 x 6 1/2 in. ; ill."},null,{"v":"Manager Dining Service : J. R. Smart. Advertisement : New York Central Line's new fleet of \"5200\" class trains."},{"v":"Soete 186"},null,null,null,{"v":"New York Central Lines"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":139},{"v":1927},{"v":1},{"v":1},{"v":"1927-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27166"},null,{"v":"New York Central System, Boston & Albany Railroad"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"10 x 7 in. ; ill."},null,{"v":"Illustration : \"West bound through the Berkshires.\" Supt. Dining Service : A. E. Yarlott."},{"v":"Soete 189"},null,null,null,{"v":"New York Central System, Boston & Albany Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":77}]}
{"starred":false,"flagged":false,"cells":[{"v":"27167"},null,{"v":"Norfolk and Western Railway, Southern Railway System"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"11 x 8 in. ; ill. col."},null,{"v":"Superintendent Dining Cars : J. W. Menefee. Includes \"breakfast combinations\" and a la carte menu options."},{"v":"Soete 191"},null,null,null,{"v":"Norfolk And Western Railway, Southern Railway System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":69}]}
{"starred":false,"flagged":false,"cells":[{"v":"27168"},null,{"v":"Alcatraz Island"},{"v":"DINNER"},null,{"v":"General Mess"},{"v":"8 1/2 x 5 1/2 in. fold."},{"v":"PATRIOTIC HOLIDAY"},{"v":"Includes roster of attendees, musical programme and menu."},{"v":"Soete 193"},null,null,null,{"v":"Alcatraz Island"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1927},{"v":7},{"v":4},{"v":"1927-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27169"},null,{"v":"Alcatraz Island"},{"v":"DINNER"},null,{"v":"General Mess"},{"v":"9 x 5 1/2 in. fold. ; ill."},{"v":"NATIONAL EVENT"},{"v":"Includes roster of attendees, musical programme and menu."},{"v":"Soete 194"},null,null,null,{"v":"Alcatraz Island"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1927},{"v":11},{"v":24},{"v":"1927-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27170"},null,{"v":"Alcatraz Island"},{"v":"DINNER"},null,{"v":"General Mess"},{"v":"6 1/2 x 4 1/2 in. fold. ; ill."},{"v":"RELIGIOUS HOLIDAY"},{"v":"Christmas dinner. Includes menu and list of commanding officers and cooks."},{"v":"Soete 195"},null,null,null,{"v":"Alcatraz Island"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":25},{"v":1929},{"v":12},{"v":25},{"v":"1929-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27171"},null,{"v":"Northern Pacific Railway"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"10 x 6 1/2 in. fold. ; ill."},null,{"v":"Inserts : \"Plate Luncheon\" and \"Example Luncheons.\" General Passenger Agent : C. C. Townsend. Superintendent Dining Cars : A. W. Thomson.  Passenger Traffic Manager : E. E. Nelson. Includes : \"Club Luncheon\" and a la carte menu options.  Illustrations : I"},{"v":"Soete 196"},null,null,null,{"v":"Northern Pacific Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":151}]}
{"starred":false,"flagged":false,"cells":[{"v":"27172"},null,{"v":"Wabash Railway Company"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"10 1/2 x 6 1/2 in. fold. ; ill."},null,{"v":"Advertisement : St. Louis Fruit Auction. Passenger Traffic Manager : H. E. Watts. Superintendent Dining Cars : G. M. Hart."},{"v":"Soete 197"},null,null,null,{"v":"Wabash Railway Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":88}]}
{"starred":false,"flagged":false,"cells":[{"v":"27173"},null,{"v":"Great Northern Railway"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"10 x 6 1/2 in. fold. ; ill. col."},null,{"v":"Illustration : \"Shot on Both Sides - Chief of the Blood Indians.\" Illustrator : Attributed to Winold Reiss. Includes : menu \"for the little folks.\""},{"v":"Soete 200"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":133}]}
{"starred":false,"flagged":false,"cells":[{"v":"27174"},null,{"v":"Northern Pacific Railway"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"11 x 8 in. fold. ; ill."},null,{"v":"Photographic illustration : \"Mount Ranier Trail Riders Near Sunrise Lodge.\" North Coast Limited. Superintendent Dining Cars : A. W. Thompson. Passenger Traffic Manager : E. E. Nelson. Advertisement : Ranier National Park and U. S. Army Aviation Cadet."},{"v":"Soete 203"},null,null,null,{"v":"Northern Pacific Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":94}]}
{"starred":false,"flagged":false,"cells":[{"v":"27175"},null,{"v":"San Francisco Chamber of Commerce"},{"v":"DINNER"},null,{"v":"California Building, Panama Pacific International Exposition"},{"v":"10 x 5 in. fold. ; ill."},null,{"v":"Photographic illustration : California Building. Includes : menu and list of speakers. Menu printed on bark. Insert : list of songs with lyrics."},{"v":"Soete 204"},null,null,null,{"v":"San Francisco Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1915},{"v":3},{"v":19},{"v":"1915-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27176"},null,{"v":"Mike Rosenberg"},{"v":"DINNER"},null,null,{"v":"2 1/2 x 6 in. ; ill."},null,{"v":"Manuscript menu written on verso of blank Bank of America Check."},{"v":"Soete 205"},null,null,null,{"v":"Mike Rosenberg"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1941},{"v":1},{"v":1},{"v":"1941-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27177"},null,{"v":"Pennsylvania Railroad"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"7 x 4 1/2 in. ; ill."},null,{"v":"Gen'l Supt. : John F. Finnegan. \"The direct route to New York World's Fair...Station on Fairgrounds.\" Includes : \"The Trail Blazer Dinner.\""},{"v":"Soete 206"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":49},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27178"},null,{"v":"Pennsylvania Railroad"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"9 1/2 x 6 1/2 in."},null,{"v":"The Pennsylvania Limited. Passenger Traffic Manager : F. W. Conner. Superintendent, Dining Car Service : C. E. Milliron."},{"v":"Soete 215"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1932},{"v":1},{"v":1},{"v":"1932-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27179"},null,{"v":"Pennsylvania Railroad"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"11 x 7 in. ; ill."},null,{"v":"\"St. Mary's College Galloping Gaels...enroute San Francsico to New York and Return.\""},{"v":"Soete 216"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1937},{"v":11},{"v":18},{"v":"1937-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27180"},null,{"v":"Pennsylvania Railroad"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"11 x 7 in. ; ill."},null,{"v":"General Superintendent, Dining Car Services : John F. Finnegan."},{"v":"Soete 217"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":72},{"v":1938},{"v":1},{"v":16},{"v":"1938-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27181"},null,{"v":"Pennsylvania Railroad"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"11 x 7 in. ; ill."},null,{"v":"General Superintendent, Dining Car Services : John F. Finnegan. Includes list of liquors and cordials on verso."},{"v":"Soete 218"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":118},{"v":1938},{"v":1},{"v":16},{"v":"1938-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27182"},null,{"v":"Pennsylvania Railroad"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"11 x 7 in. ; ill."},null,{"v":"General Superintendent, Dining Car Services : John F. Finnegan. Includes : \"PRR\" Dinner menu and \"One Dollar Special.\""},{"v":"Soete 219"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":145}]}
{"starred":false,"flagged":false,"cells":[{"v":"27183"},null,{"v":"Pennsylvania Railroad"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"11 x 7 in. ; ill."},null,{"v":"General Superintendent, Dining Car Service : John F. Finnegan. Advertisement : \"Buy U. S. War Bonds and Stamps for Victory.\""},{"v":"Soete 221"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":65},{"v":1942},{"v":1},{"v":1},{"v":"1942-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27184"},null,{"v":"Pennsylvania Railroad"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"11 x 7 in."},null,{"v":"General Superintendent, Dining Car Service : John F. Finnegan. Includes : \"PRR Salad Bowl\" menu option."},{"v":"Soete 223"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":80}]}
{"starred":false,"flagged":false,"cells":[{"v":"27185"},null,{"v":"Pennsylvania Railroad"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"11 x 7 in."},null,{"v":"General Superintendent, Dining Car Service : John F. Finnegan."},{"v":"Soete 224"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":84},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27186"},null,{"v":"Pennsylvania Railroad"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"11 x 7 in."},null,{"v":"General Superintendent, Dining Car Service : John F. Finnegan. Advertisement on verso for The Luxury Fleet."},{"v":"Soete 225"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63}]}
{"starred":false,"flagged":false,"cells":[{"v":"27187"},null,{"v":"Pennsylvania Railroad"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"11 x 7 in."},null,{"v":"General Superintendent, Dining Car Service : John F. Finnegan. Advertisement on verso for The Luxury Fleet."},{"v":"Soete 226"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":72}]}
{"starred":false,"flagged":false,"cells":[{"v":"27188"},null,{"v":"Pennsylvania Railroad"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"11 x 7 in."},null,{"v":"General Superintendent, Dining Car Service : John F. Finnegan. Advertisement on verso for The Luxury Fleet."},{"v":"Soete 227"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":34}]}
{"starred":false,"flagged":false,"cells":[{"v":"27189"},null,{"v":"Pennsylvania Railroad"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"11 x 7 in."},null,{"v":"General Superintendent, Dining Car Service : John F. Finnegan."},{"v":"Soete 228"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":86}]}
{"starred":false,"flagged":false,"cells":[{"v":"27190"},null,{"v":"Pennsylvania Railroad"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"11 x 7 in. ; ill."},null,{"v":"\"St. Mary's College Fordham 1940 Football Tour.\" Coach : Norman \"Red\" Strader."},{"v":"Soete 230"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1940},{"v":10},{"v":28},{"v":"1940-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27191"},null,{"v":"Pennsylvania Railroad"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"10 x 7 in. fold. ; ill."},null,{"v":"General Superintendent, Dining Car Service : John F. Finnegan."},{"v":"Soete 233"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":85}]}
{"starred":false,"flagged":false,"cells":[{"v":"27192"},null,{"v":"Pennsylvania Railroad"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"10 x 7 in. fold. ; ill."},null,{"v":"General Superintendent, Dining Car Service : John F. Finnegan. Includes : \"Congressional Dinner\" menu option."},{"v":"Soete 234"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":84}]}
{"starred":false,"flagged":false,"cells":[{"v":"27193"},null,{"v":"Pennsylvania Railroad"},{"v":"DINNER"},{"v":"RAILROAD"},null,{"v":"10 x 7 in. fold. ; ill."},null,{"v":"General Superintendent, Dining Car Service : John F. Finnegan."},{"v":"Soete 236"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":144}]}
{"starred":false,"flagged":false,"cells":[{"v":"27194"},null,{"v":"Pennsylvania Railroad, Southern Railway System"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"10 x 7 in. fold. ; ill. col."},null,{"v":"Steward in charge : H. G. Krabbe. Manager Dining Cars : W. F. Kusch."},{"v":"Soete 240"},null,null,null,{"v":"Pennsylvania Railroad, Southern Railway System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":45}]}
{"starred":false,"flagged":false,"cells":[{"v":"27195"},null,{"v":"San Francisco Overland Limited"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"Diner Car 374, San Francisco Overland Limited"},{"v":"8 1/2 x 5 1/2 in., fold. ; ill."},null,{"v":"Includes insert : daily specials. \"The Salad Bowl\" listed in bold. Steward : M. E. Pearson. Advertisement for Sun Valley."},{"v":"Soete 1"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":103},{"v":1939},{"v":4},{"v":13},{"v":"1939-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27196"},null,{"v":"San Francisco Overland Limited"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"Diner Car 372, San Francisco Overland Limited"},{"v":"8 1/2 x 5 1/2 in., fold. ; ill."},null,{"v":"Date taken from similar item in collection. Steward : E. W. Conley. Includes enclosed \"recipe card.\" Includes insert of daily specials. Advertisement for Sun Valley."},{"v":"Soete 4"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":90},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27197"},null,{"v":"Southern Pacific"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill."},null,{"v":"Event : 1941 Islam Temple Grand De Luxe Land Cruise to Mexico. Illustration : Carlsbad Caverns National Park. Illustrious potentate : Henry F. Boyen."},{"v":"Soete 13"},null,null,null,{"v":"Southern Pacific"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1941},{"v":9},{"v":20},{"v":"1941-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27198"},null,{"v":"Southern Pacific"},{"v":"BREAKFAST"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill."},null,{"v":"Event : 1941 Islam Temple Grand De Luxe Land Cruise to Mexico. Illustration : Hotel Playa de Cortes, The Desert Resort By the Sea. Illustrious potentate : Henry F. Boyen."},{"v":"Soete 17"},null,null,null,{"v":"Southern Pacific"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1941},{"v":9},{"v":20},{"v":"1941-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27199"},null,{"v":"Southern Pacific"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 x 5 1/2 in. fold. ; ill."},null,{"v":"Manager : Harry A. Butler. Includes small paper insert : \"Special To-Day.\""},{"v":"Soete 20"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":121},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27200"},null,{"v":"Southern Pacific"},{"v":"DINNER"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 x 5 1/2 in. fold. ; ill."},null,{"v":"Manager : Harry A. Butler. Illustration : Oriental Tower and Reflection, Golden Date International Exposition."},{"v":"Soete 23"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":100},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27201"},null,{"v":"Southern Pacific"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 x 5 1/2 in. fold. ; ill."},null,{"v":"Manager : Harry A. Butler."},{"v":"Soete 24"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":70},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27202"},null,{"v":"Southern Pacific"},{"v":"WINE LIST"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"6 1/2 x 4 1/2 in. fold."},null,{"v":"For dining car service."},{"v":"Soete 29"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":45},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27203"},null,{"v":"Quartermaster Corps"},{"v":"DINNER"},null,null,{"v":"7 1/2 x 4 1/2 in."},{"v":"RELIGIOUS HOLIDAY"},{"v":"Menu title : Transport Thomas."},{"v":"Soete 31"},null,null,null,{"v":"Quartermaster Corps"},null,null,null,{"v":"complete"},{"v":"1"},{"v":28},{"v":1913},{"v":1},{"v":1},{"v":"1913-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27204"},null,{"v":"Merchants Exchange Club"},{"v":"DINNER"},null,{"v":"Club Room"},{"v":"9 x 6 in. ; 4 p., ill."},null,null,{"v":"Soete 32"},null,null,null,{"v":"Merchants Exchange Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"27205"},null,{"v":"Harvard Club of San Francisco"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Palace Hotel"},{"v":"8 x 5 in. fold."},null,{"v":"Event : Seventh Annual Dinner Includes an \"Ode\" to Harvard."},{"v":"Soete 33"},null,null,null,{"v":"Harvard Club Of San Francisco"},null,null,null,{"v":"complete"},{"v":"3"},{"v":28},{"v":1880},{"v":10},{"v":21},{"v":"1880-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27206"},null,{"v":"The Musicians Club of San Francisco"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Martinelli's"},{"v":"10 x 6 1/2 in."},null,{"v":"Menu title : \"Differente thingamajigos.\" Presenters : Gustavo Hinricchi and E. Giulio Weberini."},{"v":"Soete 34"},null,null,null,{"v":"The Musicians Club Of San Francisco"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1897},{"v":2},{"v":26},{"v":"1897-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27207"},null,{"v":"Corinthian Cooks & Waiters Union No. 23"},{"v":"DINNER"},null,null,{"v":"8 1/2 x 5 1/2 in. fold."},null,{"v":"Event : Twenty-fifth Corinthian Annual Dinner. Honorary Roll : Victor Hirtzler and Robert Spitznagel."},{"v":"Soete 36"},null,null,null,{"v":"Corinthian Cooks & Waiters Union No. 23"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1916},{"v":1},{"v":9},{"v":"1916-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27208"},null,{"v":"International Geneva Association"},{"v":"MIDNIGHT SUPPER"},{"v":"HOTEL"},{"v":"Hotel St. Francis"},{"v":"9 1/2 x 6 in. ; 8 p."},null,{"v":"Event : 21st Annual Charity Ball. Advertisements for Anheuser Busch, The San Francisco Bank, Perrier, Canada Dry, Budweiser, Tonkin Distributing Co. Includes list of International Geneva Association Officers."},{"v":"Soete 38"},null,null,null,{"v":"International Geneva Association"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"11"},{"v":14},{"v":1931},{"v":4},{"v":20},{"v":"1931-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27209"},null,{"v":"American Chemical Society"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Waldorf-Astoria"},{"v":"6 1/2 x 4 1/2 in. ; 4 p."},{"v":"OTHER,Annual Meeting"},{"v":"Event : Banquet of the American Chemical Industries Tercentenary.\" Includes event program and list of Guests of Honor."},{"v":"Soete 41"},null,null,null,{"v":"American Chemical Society"},null,null,null,{"v":"complete"},{"v":"5"},{"v":16},{"v":1935},{"v":4},{"v":24},{"v":"1935-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27210"},null,{"v":"The Pacific Coast Society of Orthodontists"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Palace Hotel"},{"v":"8 1/2 x 5 1/2 in. fold."},{"v":"OTHER,Banquet"},{"v":"Includes event program."},{"v":"Soete 42"},null,null,null,{"v":"The Pacific Coast Society Of Orthodontists"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1935},{"v":2},{"v":15},{"v":"1935-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27211"},null,{"v":"Alumni Association of the College of Physicians and Surgeons of San Francisco"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Palace Hotel"},{"v":"10 x 6 1/2 in. ; col. ill."},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"Event : \"Annual Banquet...in honor of the Graduating Class of 1951...\" [School of Dentistry] Includes lists of graduates and alumni officers."},{"v":"Soete 46"},null,null,null,{"v":"Alumni Association Of The College Of Physicians And Surgeons Of San Francisco"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":12},{"v":1951},{"v":7},{"v":17},{"v":"1951-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27212"},null,{"v":"Wester Retail Lumbermen's Association"},{"v":"DINNER"},{"v":"OTHER,Club"},{"v":"San Francisco Commerical Club"},{"v":"9 x 6 in. ; ill."},{"v":"OTHER,Conference"},{"v":"Includes event program. Photographic illustrations : The Lumberman's Building and House of Hoo Hoo, Enterance to Court of The Four Seasons."},{"v":"Soete 48"},null,null,null,{"v":"Wester Retail Lumbermen's Association"},null,null,null,{"v":"complete"},{"v":"8"},{"v":14},{"v":1915},{"v":2},{"v":19},{"v":"1915-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27213"},null,{"v":"Hotel Del Monte"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Hotel Del Monte"},{"v":"5 1/2 x 3 1/2 in. ; col. ill."},null,null,{"v":"Soete 52"},null,null,null,{"v":"Hotel Del Monte"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1880},{"v":9},{"v":15},{"v":"1880-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27214"},null,{"v":"The San Francisco Cabinet National Union"},{"v":"DINNER"},{"v":"OTHER,Club"},{"v":"The San Francisco Commercial Club"},{"v":"7 x 4 1/2 in. ; col. ill."},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"Note : Banquet...to E. A. Myers and D. A. Helpman."},{"v":"Soete 54"},null,null,null,{"v":"The San Francisco Cabinet National Union"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1915},{"v":10},{"v":18},{"v":"1915-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27215"},null,{"v":"Montauk Manor"},{"v":"DINNER"},null,{"v":"Montauk Manor"},{"v":"9 x 6 in. ; col. ill."},{"v":"PATRIOTIC HOLIDAY,NATIONAL EVENT"},null,{"v":"Soete 55"},null,null,null,{"v":"Montauk Manor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1940},{"v":7},{"v":4},{"v":"1940-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27216"},null,{"v":"The Mayor and The Executive Committee of the Portola Festival"},{"v":"SUPPER"},{"v":"HOTEL"},{"v":"Fairmont Hotel"},{"v":"8 1/2 x 6 1/2 in. fold."},{"v":"OTHER,Commemoration"},{"v":"Invitation. \"Commemorating the four hundredth anniversary of the discovery of the Pacific Ocean by Vasco Nunez de Balboa...\""},{"v":"Soete 64"},null,null,null,{"v":"The Mayor And The Executive Committee Of The Portola Festival"},null,null,null,{"v":"complete"},{"v":"1"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"27217"},null,{"v":"Limehouse"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Limehouse"},{"v":"9 1/2 x 12 in. fold."},null,{"v":"Chinese restaurant menu. Printed paper on woven mat."},{"v":"Soete 65"},null,null,null,{"v":"Limehouse"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":162}]}
{"starred":false,"flagged":false,"cells":[{"v":"27218"},null,{"v":"Forbidden City"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Forbidden City"},{"v":"12 x 9 in. fold. ; ill."},null,{"v":"Chinese restaurant menu. Includes American and Chinese menus."},{"v":"Soete 66"},null,null,null,{"v":"Forbidden City"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":240},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27219"},null,{"v":"The Mandarin"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"The Mandarin, Garfield 6464"},{"v":"10 x 6 1/2 in."},null,{"v":"Chinese restaurant menu. \"Today's Specials\" attached."},{"v":"Soete 68"},null,null,null,{"v":"The Mandarin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":137}]}
{"starred":false,"flagged":false,"cells":[{"v":"27220"},null,{"v":"Richmond Beer Garden"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Richmond Beer Garden"},{"v":"6 x 3 1/2 in."},null,null,{"v":"Soete 72"},null,null,null,{"v":"Richmond Beer Garden"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13}]}
{"starred":false,"flagged":false,"cells":[{"v":"27221"},null,{"v":"Green Mill"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Green Mill"},{"v":"8 1/2 x 3 1/2 in. fold. ; ill."},null,{"v":"Chinese restaurant menu. \"Chinese dishes prepared by American's most famous Chinese chef...\" Manager : Louis H. Speilman."},{"v":"Soete 75"},null,null,null,{"v":"Green Mill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":57}]}
{"starred":false,"flagged":false,"cells":[{"v":"27222"},null,{"v":"Hong Chong Burlingame Chop Suey Restaurant"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Hong Chong Burlingame Chop Suey Restaurant"},{"v":"9 1/2 x 6 in. fold. ; ill."},null,null,{"v":"Soete 76"},null,null,null,{"v":"Hong Chong Burlingame Chop Suey Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":151}]}
{"starred":false,"flagged":false,"cells":[{"v":"27223"},null,{"v":"San Francisco Commercial Club"},{"v":"LUNCH"},{"v":"OTHER,Club"},{"v":"San Francisco Commercial Club"},{"v":"5 x 3 1/2 in. fold. ; col. ill."},{"v":"NATIONAL EVENT"},null,{"v":"Soete 51"},null,null,null,{"v":"San Francisco Commercial Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1915},{"v":11},{"v":23},{"v":"1915-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27224"},null,{"v":"Unknown"},{"v":"LUNCH"},{"v":"HOTEL"},null,{"v":"8 1/2 x 6 1/2 in. fold."},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"\"Luncheon in honor of The Most Reverend Joseph Thomas McGucken, S. T. D., Titular Bishop of Sanavo and Auxiliary to the Archbishop of Los Angeles...\" Includes menu and program."},{"v":"Soete 63"},null,null,null,{"v":"Biltmore Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1941},{"v":3},{"v":19},{"v":"1941-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27225"},null,{"v":"Wabash [Railway Company]"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"10 x 7 in. fold. ; ill. col."},null,{"v":"Insert : \"Today's Suggestion.\" Advertisements : National Distillers Products Corporation, American Association of American Railroads, Budweiser, American Lady Brand, Delmar Station, Association of American Railroads. Passenger Traffic Manager : T. M. Haye"},{"v":"Soete 198"},null,null,null,{"v":"Wabash [Railway Company]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":172},{"v":1941},{"v":1},{"v":1},{"v":"1941-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27226"},null,{"v":"Personal Friends, Business Associates, and Citizens"},{"v":"DINNER"},null,{"v":"Tait's \"Pavo Real\""},{"v":"10 x 7 in. fold. ; ill."},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"Sponsor transcribed from item.   Inscription : \"Dinner to James Woods and his traveling associates...\"  Includes dedicatory poem, menu, guest list, program, and photograph of James Woods. Printer : The Abbott Press, S.F."},{"v":"Soete 57"},null,null,null,{"v":"Personal Friends, Business Associates, And Citizens"},null,null,null,{"v":"complete"},{"v":"8"},{"v":12},{"v":1921},{"v":4},{"v":19},{"v":"1921-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27227"},null,{"v":"Citizens of Los Angeles"},{"v":"LUNCH"},{"v":"HOTEL,OTHER,Ballroom"},{"v":"Biltmore Bowl"},{"v":"9 1/2 x 6 1/2 in. fold. ; ill."},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"\"Luncheon in honor of Mayor Fletcher Bowron...\" Includes photograph of Fletcher Bowron, menu, program, and list of sponsors."},{"v":"Soete 62"},null,null,null,{"v":"Citizens Of Los Angeles"},null,null,null,{"v":"complete"},{"v":"8"},{"v":7}]}
{"starred":false,"flagged":false,"cells":[{"v":"27228"},null,{"v":"Hotel Del Monte"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Hotel Del Monte"},{"v":"9 1/2 x 6 in. ; col. ill."},{"v":"PATRIOTIC HOLIDAY"},null,{"v":"Soete 50"},null,null,null,{"v":"Hotel Del Monte"},null,null,null,{"v":"under review"},{"v":"5"},{"v":51},{"v":2012},{"v":7},{"v":4},{"v":"2012-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27229"},null,{"v":"New York Central System"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold. ; ill."},null,{"v":"Illustration : \"Cincinnati on the Ohio, Gateway to the South.\" Promotes National Cherry Week."},{"v":"Soete 169"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":140}]}
{"starred":false,"flagged":false,"cells":[{"v":"27230"},null,{"v":"Union Pacific Railroad"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"Dining car, Union Pacific Railroad"},{"v":"9 1/2 x 6 1/2 in. fold."},null,{"v":"\"Mayor Rossi and The California Grays, Special train en route New York via Union Pacific Railroad.\" Includes \"select luncheons\" and a la carte menu options."},{"v":"Soete 59"},null,null,null,{"v":"Union Pacific Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":114},{"v":1939},{"v":5},{"v":11},{"v":"1939-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27231"},null,{"v":"New York Central Lines"},{"v":"BREAKFAST"},{"v":"RAILROAD"},null,{"v":"10 x 6 1/2 in. ; ill."},null,{"v":"Manager Dining Service : J. R. Smart. Advertisement : \"Chicago, the vacation city.\" Attachments : \"Dining Service\" specials, beverage list."},{"v":"Soete 187"},null,null,null,{"v":"New York Central Lines"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":118},{"v":1927},{"v":1},{"v":1},{"v":"1927-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27232"},null,{"v":"Southern Pacific"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"Southern Pacific"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill."},null,{"v":"Event : \"1941 Islam Temple Grand De Luxe Land Cruise to Mexico.\" Illustration : Golden Gate Bridge, San Francisco. Illustrious potentate : Henry F. Boyen."},{"v":"Soete 12"},null,null,null,{"v":"Southern Pacific"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1941},{"v":9},{"v":20},{"v":"1941-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27233"},null,{"v":"San Francisco Overland Limited"},{"v":"LUNCH"},{"v":"RAILROAD"},{"v":"San Francisco Overland Limited"},{"v":"8 1/2 x 5 1/2 in. fold. ; ill."},null,{"v":"Includes \"selections,\" \"suggestions,\" and a la carte menu options. Date taken from note on item."},{"v":"Soete 6"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":90},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27234"},null,{"v":"Thomas Cook & Son Special"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"7 1/2 x 6 in. ; 9 p."},null,{"v":"Event : \"Tour \"D\" En Route to Los Angeles, Cal.\" Pages tied with ribbon. Note : \"Santa Fe, Dining Car Service, Fred Harvey\""},{"v":"Soete 35"},null,null,null,{"v":"Thomas Cook & Son Special"},null,null,null,{"v":"complete"},{"v":"10"},{"v":157},{"v":1915},{"v":7},{"v":11},{"v":"1915-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27235"},null,{"v":"The Citizens of San Francisco"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Palace Hotel"},{"v":"8 x 5 in. fold. ; ill."},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"Bound in blue velvet. Note : \"Banquet tendered to Honorable Julius Kahn by the citizens of San Francisco in commemoration...as a member of the House of Representatives.\" Includes L list of speakers, menu, and photograph of Julius Kahn."},{"v":"Soete 58"},null,null,null,{"v":"The Citizens Of San Francisco"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1917},{"v":10},{"v":23},{"v":"1917-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27236"},null,{"v":"Pan American Society"},{"v":"DINNER"},{"v":"OTHER,Club"},{"v":"Bohemian Club"},{"v":"8 x 5 1/2 in. fold."},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"\"Dinner in honor of Major General Pedro Aurelio do Goes Monteiro, Cheif of Staff, Brazilian Army...\" Includes menu, wine list, program, and list of speakers."},{"v":"Soete 61"},null,null,null,{"v":"Pan American Society"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1939},{"v":6},{"v":30},{"v":"1939-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27237"},null,{"v":"The New Twin Zephyrs"},{"v":"LUNCH"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold. ; ill. col."},null,{"v":"Includes : menu \"for the little ones.\" Steward : W. S. Cunningham. Supt. of Dining Car Service, Chicago : E. G. Lee Passenger Traffic Manager, Chicago : A. Cotsworth, Jr. Includes : List of Twin Zephyr car names."},{"v":"Soete 140"},null,null,null,{"v":"The New Twin Zephyrs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":98}]}
{"starred":false,"flagged":false,"cells":[{"v":"27238"},null,{"v":"Aladdin Studio Tiffin Room"},{"v":"DAILY MENU"},{"v":"RESTAURANT"},{"v":"Aladdin Studio Tiffin Room"},{"v":"10 1/2 x 5 in. fold."},null,{"v":"Includes inserts: announcement of opening and \"saturday chow card.\""},{"v":"Soete 78"},null,null,null,{"v":"Aladdin Studio Tiffin Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":158}]}
{"starred":false,"flagged":false,"cells":[{"v":"27239"},null,{"v":"New York Central System"},{"v":"DAILY MENU"},{"v":"RAILROAD"},null,{"v":"9 x 6 in. fold. ; ill."},null,{"v":"Illustration : \"The Old State House, Boston...\" Promotes National Cherry Week. Manager Dining Services : B. J. Bohlender."},{"v":"Soete 170"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":75},{"v":1922},{"v":2},{"v":15},{"v":"1922-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27240"},null,{"v":"Library"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"Library"},{"v":"photocopy (5 pages); 8.5 x 14 inches"},null,{"v":"Baratta collection; annotated; appetizers and soups; Crab Lumps a la Russe; casseroles; entrees; vegatable or potato; a la carte options; fresh water fish and seafood"},{"v":"Baratta 113"},null,null,null,{"v":"Library"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":78}]}
{"starred":false,"flagged":false,"cells":[{"v":"27241"},null,{"v":"Alfredo"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Alfredo"},{"v":"folder and photocopy; 8.5 x 14 inches; ink markings (cover)"},null,{"v":"Baratta collection; annotated; \"The Original of Rome Since 1914\"; descriptions by course and dish; light menu options; illustrations (cover); color (green); listing of other locations"},{"v":"Baratta 129 (2 copies)"},null,null,null,{"v":"Alfredo"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":74}]}
{"starred":false,"flagged":false,"cells":[{"v":"27242"},null,{"v":"Italian Line"},{"v":"BRUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 9 x 11.63 inches;"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; annotated (serving per day: 253, prices); promotes Italian Line cruises; apertifs; wine lists; credit list (favours, fashion show, music); prixe fixe $9.00; illustration (cover); color"},{"v":"Baratta 10 (2 copies)"},null,null,null,{"v":"Italian Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1963},{"v":4},{"v":14},{"v":"1963-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27243"},null,{"v":"J.C's"},{"v":"LUNCH & DINNER"},{"v":"RESTAURANT"},{"v":"J.C's"},{"v":"folder; 9 x 12 inches; crease (length-wise)"},null,{"v":"Baratta collection; extensive wine list by bottle and half bottle; suggested cocktails; wines by the carafe; \"We feature Old Busmills Irish Whiskey on our Irish Coffee $1.75\"; Italian Dishes; Veal Dishes; From the Land; From the Sea; Sandwiches; \"Historic"},{"v":"Baratta 138"},null,null,null,{"v":"J.C's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":110}]}
{"starred":false,"flagged":false,"cells":[{"v":"27244"},null,{"v":"Statler Hilton"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Stalter Hilton; Hotel Statler"},{"v":"folder; 8.25 x 11 inches"},null,{"v":"Baratta collection; Chef Buisson Suggests; Room service ten cents additional per portion; Welsh Rarebit; cocktails named (The Coffee House, The Lounge, The Men's Bar, The Pen and Sword, The Embassy); illustrations; color"},{"v":"Baratta 19"},null,null,null,{"v":"Statler Hilton"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":120},{"v":1962},{"v":3},{"v":1},{"v":"1962-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27245"},null,{"v":"The Waldorf-Astoria"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"The Waldorf-Astoria"},{"v":"folder; 9.8 x 12.75 inches"},null,{"v":"Baratta collection; room service; a la carte; Marcel (head waiter); room service charge 50 cents per person; specials; Waldorf special"},{"v":"Baratta 24"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":186},{"v":1959},{"v":11},{"v":24},{"v":"1959-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27246"},null,{"v":"The New York Plaza"},{"v":"WINE LIST"},{"v":"HOTEL"},{"v":"The Plaza Hotel"},{"v":"booklet; 8.75 x 12 inches; binding missing two metal fastners"},null,{"v":"Baratta collection; illustrations (cover); color (red); quote by Plato; table of vintage ratings (1928-1954); divided into nine sections by region; hotel logo on verso"},{"v":"Baratta 39"},null,null,null,{"v":"The New York Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"21"},{"v":188}]}
{"starred":false,"flagged":false,"cells":[{"v":"27247"},null,{"v":"Alfredo"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Alfredo; Citicorp Center, 53rd Street and Lexington Avenue"},{"v":"folders (2); 8 x 14 inches; ink markings (cover)"},null,{"v":"Baratta collection; annotated; \"The Original of Rome Since 1914\"; descriptions by dish; light menu; \"The management kindly requests that you refrain from smoking cigars or pipes within our dining areas.\"; \"All our recipies are prepared to order by our tea"},{"v":"Baratta 46"},null,null,null,{"v":"Alfredo"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":53}]}
{"starred":false,"flagged":false,"cells":[{"v":"27248"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane; 299 Park Avenue"},{"v":"folder (unfolded); 13 x 9.5 inches"},null,{"v":"Baratta collection; annotated; illustrations (cover, interior); color (red); wine suggestions; cocktails; cold buffet; $5.00 per person; \"Served from 12:30 p.m.\"; \"When you plan a social or business gathering...\" promotion;"},{"v":"Baratta 50"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":45},{"v":1960},{"v":1},{"v":3},{"v":"1960-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27249"},null,{"v":"The Waldorf-Astoria"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"The Waldorf-Astora"},{"v":"folder; 9.875 x 12.75 inches; food stains (cover)"},null,{"v":"Baratta collection; a la carte; specials; headwaiter (Marcel); room service; room service charge 50 cents per person; Sanka"},{"v":"Baratta 63"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":180},{"v":1969},{"v":9},{"v":29},{"v":"1969-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27250"},null,{"v":"The Westbury"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"The Westbury; Madison Avenue and 69th Street"},{"v":"folder; 9 x 12 inches; creased length-wise"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; illustrations (cover); color (yellow, green); illustration reprinted from Currier & Ives, \"Central Park in Winter\"; $6.50 per person; \"Served in Polo Bar and Main Dining Room (12 to 9:00 p.m)"},{"v":"Baratta 72"},null,null,null,{"v":"The Westbury"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1961},{"v":12},{"v":25},{"v":"1961-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27251"},null,{"v":"Gramercy Park Hotel"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel"},{"v":"folder; 8.25 x 11.75 inches; water stain (bottom, left and right corners)"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; extensive wine suggestions; \"Old Fashioned Christmas Dinner\"; $4.50; illustration s(cover); color (blue, red, green)"},{"v":"Baratta 82"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":84}]}
{"starred":false,"flagged":false,"cells":[{"v":"27252"},null,{"v":"Park Lane"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 7.25 x 9.5 inches; coffee stain (interior)"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; annotated; Hyacinth, Bismarck;Tulip, Spring Song (Haak); illustrations (cover, interior); wine suggestions; aperitifs; shrimp cocktail; $7.50 per couvert; Holland, Land of Flowers story (verso); KLM Royal Dutch Airlines promotion (vers"},{"v":"Baratta 126 (3 copies)"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":30},{"v":1961},{"v":4},{"v":2},{"v":"1961-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27253"},null,{"v":"The Mayflower: Coffee Shop and Coffee Deck"},{"v":"LUNCHEON"},{"v":"RESTAURANT,LUNCH ROOM,COFFEE SHOP"},{"v":"The Mayflower: Coffee Shop and Coffee Deck"},{"v":"folder; 8 x 10.25 inches"},null,{"v":"Baratta collection; coffee house; sandwiches; desserts; salads; luncheon suggestions; cocktails; Alligator Pear filled with Shrimp Salad; illustrations (cover, back, interior)"},{"v":"Baratta 7"},null,null,null,{"v":"The Mayflower: Coffee Shop And Coffee Deck"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":56},{"v":1963},{"v":3},{"v":20},{"v":"1963-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27254"},null,{"v":"Candlelight Restaurant"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Candlelight Restaurant; 114 Henry Street"},{"v":"broadside; 8.875 x 12 inches; creased (center)"},null,{"v":"Baratta collection; established 1930; opposite St. George Hotel; The home of \"Hot Popovers\"; annotated; illustratons (cover, interior; color (green); Special Table d'Hote Dinner; dinner served 5:00 p.m. to 8:30 p.m.; luncheon served 12:00 p.m. to 2:30 p.m"},{"v":"Baratta 32"},null,null,null,{"v":"Candlelight Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":166},{"v":1959},{"v":7},{"v":6},{"v":"1959-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27255"},null,{"v":"The New Yorker"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Terrace Restaurant"},{"v":"trifolder; 6.625 x 11.25 inches"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; illustrations (cover, interior); color (cover); Roast Vermont Turkey; served from 12 p.m. to 9:30 p.m."},{"v":"Baratta 38"},null,null,null,{"v":"The New Yorker"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1930},{"v":11},{"v":27},{"v":"1930-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27256"},null,{"v":"Algonquin Hotel"},{"v":"LUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"Algonquin Hotel"},{"v":"folder; 9 x 12 inches; uneven seam"},null,{"v":"Baratta collection; wine suggestions; complete wine list available by request; chef recommendations; \"Algonquin After-Theatre Supper Buffet Served From 10 P.M. Nightly In Our Rose Room and Lobby\"; \"Complimentary Garage parking For Algonquin Dinner Guests"},{"v":"Baratta 85"},null,null,null,{"v":"Algonquin Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":211},{"v":1964},{"v":2},{"v":4},{"v":"1964-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27257"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane; 299 Park Avenue"},{"v":"folder; 8.25 x 10.5 inches"},null,{"v":"Baratta collection; annotated; color (cover); illustrations (cover, interior); illustration of R.M.S. \"Queen Mary\"; wine suggestions; \"When you plan a social or business gathering...\" promotion; $5.00 per person; \"Served from 12:30 p.m.\";"},{"v":"Baratta 70"},null,null,null,{"v":"Park Lane"},null,null,null,{"v":"complete"},{"v":"3"},{"v":47},{"v":1959},{"v":10},{"v":18},{"v":"1959-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27258"},null,{"v":"The Gate of Cleve"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"The Gate of Cleve; Sheraton-Atlantic Hotel"},{"v":"folder; 8.5 x 11 inches"},null,{"v":"Baratta collection; illustrations (cover); wine lists; prepared to order dishes;"},{"v":"Baratta 6"},null,null,null,{"v":"The Gate Of Cleve"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":147},{"v":1963},{"v":1},{"v":1},{"v":"1963-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27259"},null,{"v":"The Gate of Cleve"},{"v":"LUNCHEON"},{"v":"HOTEL,RESTAURANT"},{"v":"The Gate of Cleve; Sheraton-Atlantic Hotel"},{"v":"folder; 8.5 x 11 inches"},null,{"v":"Baratta collection; illustrations (cover); shopper's special; low calorie hot luncheon"},{"v":"Baratta 8"},null,null,null,{"v":"The Gate Of Cleve"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":127},{"v":1963},{"v":1},{"v":26},{"v":"1963-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27260"},null,{"v":"The Warwick Hotel"},{"v":"LUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"The Warwick Hotel"},{"v":"folder; 9.75 x 12.5 inches; food stains"},null,{"v":"Baratta collection; annotated; color (cover, interior, verso); illustrations (cover, interior, verso); Dining Distinction by Holiday Magazine, 1958;  low calorie luncheon; \"Ladies Prefer\"; \"Gentlemen Prefer\"; Warwick specialties: Shrimp Lamaze, Shrimp Sal"},{"v":"Baratta 36"},null,null,null,{"v":"The Warwick Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":220},{"v":1959},{"v":5},{"v":12},{"v":"1959-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27261"},null,{"v":"Ports O' Call"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Ports O' Call; Sheraton-Dallas Hotel by Stephen Crane Associates"},{"v":"folder with insert (fuzzy, velvet-like cover); 10 x 14 inches"},null,{"v":"Baratta collection; playful section headings; polynesian appetizers; dishes \"from our Ports l' Call\": Papeete; Saigon; Signapore; Macao; illustrations (interior, verso); lists of other restaruants by Stephen Crane Associates (Kon-Tiki, Ports O' Call, Laua"},{"v":"Baratta 56"},null,null,null,{"v":"Ports O' Call"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"12"},{"v":196}]}
{"starred":false,"flagged":false,"cells":[{"v":"27262"},null,{"v":"Oak Room"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Oak Room; The Plaza"},{"v":"folder; 10.5 x 14 inches; creased corner (right edge)"},null,{"v":"Baratta collection; annotated; Red Cross \"Always Needed. Always There.\" wine suggestions; a la carte; illustrations (interior)"},{"v":"Baratta 89"},null,null,null,{"v":"The Plaza, Oak Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":154},{"v":1959},{"v":11},{"v":16},{"v":"1959-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27263"},null,{"v":"Gramercy Park Hotel"},{"v":"LUNCH & DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel; 2 Lexington Avenue at 21st Street"},{"v":"letterhead (2 pages); 8.5 x 11 inches; metal fastener (upper, center)"},null,{"v":"Baratta collection; type written menu on hotel stationery; illustration (logo); color (red); lunch dishes 6-10; dinner dishes 6-10; see also Baratta 166"},{"v":"Baratta 170"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":22}]}
{"starred":false,"flagged":false,"cells":[{"v":"27264"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane; 299 Park Avenue"},{"v":"folder (unfolded); broadside; 13 x 9.5 inches (unfolded)"},null,{"v":"Baratta collection; color (red); illustrations (cover, interior); chandelier; brunch; served in the Tapestry Room from 12:30 p.m. till 4:00 p.m.; cocktails; wine suggestions; $5.00 per person; music by George Cardini; \"when you plan a social or business g"},{"v":"Baratta 27 (2 copies)"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":47},{"v":1960},{"v":4},{"v":24},{"v":"1960-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27265"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 7.75 x 11.8125 inches"},null,{"v":"Baratta collection; illustrations of Istanbul and Frankfurt am Main (cover)London, Paris, Malaga (verso); illustrations (interior); color (cover); \"Introducing Two New Park Lane Cocktails: DC-8, Caravelle Champagne Cocktail; wine suggestions; \"Served from"},{"v":"Baratta 62"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":50},{"v":1959},{"v":3},{"v":22},{"v":"1959-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27266"},null,{"v":"Gramercy Park hotel"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel"},{"v":"photocopy; 8.5 x 11 inches; bent corner (bottom, left); metal fastner"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; served from noon to 9:00 p.m.; wine suggestions by the bottle or half bottle; family wine specials by the bottle; Sanka; wine specials by the carafe; complete wine list available; illustrations"},{"v":"Baratta 111"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":58},{"v":1981},{"v":3},{"v":13},{"v":"1981-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27267"},null,{"v":"Gramercy Park Hotel"},{"v":"BUFFET"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel; 2 Lexington Avenue at 21st Street"},{"v":"letterhead; 8.5 x 11 inches; bent corner (upper, left)"},null,{"v":"Baratta collection; type written menu on the back of hotel stationery; illustration (logo); color (red)"},{"v":"Baratta 112"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":35}]}
{"starred":false,"flagged":false,"cells":[{"v":"27268"},null,{"v":"Library Room"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"Library Room"},{"v":"photocopy (2 pages); 8.5 x 14 inches"},null,{"v":"Baratta collection; annotated; salads and cold plates; soups and salads; entrees"},{"v":"Baratta 114"},null,null,null,{"v":"Library Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":30}]}
{"starred":false,"flagged":false,"cells":[{"v":"27269"},null,{"v":"Library Room"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Library Room"},{"v":"photocopy (2 pages); 8.5 x 14 inches"},null,{"v":"Baratta collection; Table d' Hote; appetizers and soups; salads; entrees; Baby Frog Legs, Provencale; Tournedos Favorite, Sauce Perigueux"},{"v":"Baratta 116"},null,null,null,{"v":"Library Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":28}]}
{"starred":false,"flagged":false,"cells":[{"v":"27270"},null,{"v":"Hotel Gramercy Park"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Hotel Gramercy Park; 52 Gramercy Park North"},{"v":"photocopy; 8.5 x 14 inches; folded in quarters"},null,{"v":"Baratta collection; annotated; Sanka; \"children's dinners available\"; illustrations"},{"v":"Baratta 117"},null,null,null,{"v":"Hotel Gramercy Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":72},{"v":1980},{"v":8},{"v":28},{"v":"1980-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27271"},null,{"v":"Hotel Gramercy Park"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Hotel Gramercy Park; 52 Gramercy Park North"},{"v":"photocopy; 8.5 x 14 inches; folded in quarters"},null,{"v":"annotated; illustrations; \"served in Baratta collection; Dining Room 12 Noon to 8:30 P.M.\"; \"Children's dinners available\"; Sanka"},{"v":"Baratta 118"},null,null,null,{"v":"Hotel Gramercy Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":55},{"v":1980},{"v":8},{"v":28},{"v":"1980-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27272"},null,{"v":"Gramercy Park Hotel"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Gramercy Park Hotel"},{"v":"photocopy; 8.5 x 14 inches; folded in quarters"},null,{"v":"Baratta collection; Maitre d' recommendations; cold buffet suggestions"},{"v":"Baratta 119"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":66},{"v":1980},{"v":8},{"v":28},{"v":"1980-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27273"},null,{"v":"Gramercy Park Hotel"},{"v":"BREAKFAST"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel"},{"v":"photocopy; 8.5 x 14 inches; folded in quarters"},null,{"v":"Baratta collection; annotated; room service charge 75 cents per person plus a gratuity of 15 percent; chef's specials; continental breakfast: breakfast menu served from 7:30 to 11:30 a.m. weekdays and from 8:00 a.m. to noon on Saturdays, Sundays and holid"},{"v":"Baratta 120"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":58},{"v":1980},{"v":8},{"v":28},{"v":"1980-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27274"},null,{"v":"Gramercy Park Hotel"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel"},{"v":"photocopy; 8.5 x 14 inches; folded in quarters"},null,{"v":"Baratta collection; cheese selection; cold buffet suggestions"},{"v":"Baratta 121"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":60},{"v":1980},{"v":8},{"v":28},{"v":"1980-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27278"},null,{"v":"Algonquin Hotel"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"Algonquin Hotel"},{"v":"folder; 9 x 12 inches; uneven seam; rust; crease upper right corner"},null,{"v":"Baratta collection; after-theater supper buffet; complimentary parking; frog's legs; wine suggestions; beers and ale; Blue Bar; Cocktail Lounge; room service;chef recommendations; specialties"},{"v":"Baratta 1"},null,null,null,{"v":"Algonquin Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":225},{"v":1964},{"v":2},{"v":2},{"v":"1964-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27280"},null,{"v":"Quo Vadis Restaurant"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"Quo Vadis Restaurant; 26 East 63rd Street"},{"v":"folder; 11 x 14 inches; crease (center); ink tracings; hole (center); stains"},null,{"v":"Baratta collection; mimeograph; color illustration (cover); suggestions of the day; specialties;"},{"v":"Baratta 3"},null,null,null,{"v":"Quo Vadis Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":73}]}
{"starred":false,"flagged":false,"cells":[{"v":"27281"},null,{"v":"Quo Vadis Restaurant"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"Quo Vadis Restaurant; 26 East 63rd Street"},{"v":"folder; 11 x 14 inches; crease (botton right corner); ink tracings; stains"},null,{"v":"Baratta collection; mimeograph; color illustration; Imported Russian Caviar; specialties; suggestions of the day; Robbins Stationery Co., Inc."},{"v":"Baratta 4"},null,null,null,{"v":"Quo Vadis Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":66}]}
{"starred":false,"flagged":false,"cells":[{"v":"27282"},null,{"v":"The Waldorf-Astoria"},{"v":"ROOM SERVICE LUNCHEON"},{"v":"HOTEL"},{"v":"The Waldorf-Astoria"},{"v":"broadside; 9 x 19 inches; crease (bottom right corner)"},null,{"v":"Baratta collection; headwaiters; room service charges; domestic and international cheeses"},{"v":"Baratta 5"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":141},{"v":1959},{"v":9},{"v":29},{"v":"1959-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27283"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 7.25 x 9.5 inches"},null,{"v":"Baratta collection; illustrations (cover, interior); chef specialties; wine suggestions; $5.00 per person; printed in the Netherlands by Kühn en Zoon (Rotterdam)"},{"v":"Baratta 9"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":66},{"v":1959},{"v":4},{"v":26},{"v":"1959-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27284"},null,{"v":"Carl Hoppl's Valley Stream Park Inn"},{"v":"WINE LIST"},{"v":"HOTEL"},null,{"v":"folder; 6.37 x 9.5 inches; bound with elastic cord; soot (upper right corner)"},null,{"v":"Baratta collection; suggestions to help make a selection; illustrated (cover, interior); champagnes; white wines, red wines, rose wines"},{"v":"Baratta 11"},null,null,null,{"v":"Carl Hoppl's Valley Stream Park Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":47}]}
{"starred":false,"flagged":false,"cells":[{"v":"27285"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 6.5 x 9.5 inches"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; music by George Cardini; served in the Tapestry Room from 12:30 p.m.; ugli fruit (imported from Jamaica); cold buffet; $5.00 per person; wine suggestions; cocktails; illustrations (cover, interior); Veloute of Chicken, St. Patrick; Con"},{"v":"Baratta 12"},null,null,null,{"v":"Park Lane"},null,null,null,{"v":"complete"},{"v":"3"},{"v":49},{"v":1960},{"v":3},{"v":13},{"v":"1960-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27287"},null,{"v":"Park Lane"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 7.25 x 9.5 inches"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; annotated; Hyacinth, Bismarck;Tulip, Spring Song (Haak); illustrations (cover, interior); wine suggestions; aperitifs; Samuel Winston Inc. Fashion Show by Roxane for the Benefit of UNICEF; music by George Dilworth at the Organ; George"},{"v":"Baratta 127 (2 copies)"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":43},{"v":1962},{"v":4},{"v":22},{"v":"1962-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27288"},null,{"v":"The Plaza"},{"v":"CHAMPAGNES LIST"},{"v":"HOTEL"},{"v":"The Plaza"},{"v":"one page; 8.5 x 12 inches"},null,{"v":"Baratta collection; incomplete; one page from a multi-page wine list (see also Baratta 39); imported; American; Champagne Rosé; vintage indicated; price by the half bottle and the bottle; color (red)"},{"v":"Baratta 128"},null,null,null,{"v":"The Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":17}]}
{"starred":false,"flagged":false,"cells":[{"v":"27289"},null,{"v":"The Waldorf-Astoria"},{"v":"LUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"The Waldorf-Astoria"},{"v":"broadside; 9 x 13 inches"},null,{"v":"Baratta collection; room service; Marcel (Headwaiter); room service charge 50 cents per person; Cheeses from France & Other Countries"},{"v":"Baratta 132"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":139},{"v":1959},{"v":10},{"v":6},{"v":"1959-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27290"},null,{"v":"The Waldorf-Astoria"},{"v":"LUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"The Waldorf-Astoria"},{"v":"broadside; 9 x 13 inches"},null,{"v":"Baratta collection; room service; Marcel (headwaiter); room service charge 50 cents per person; Cheeses from France & Other Countries"},{"v":"Baratta 133"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":140},{"v":1959},{"v":10},{"v":15},{"v":"1959-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27291"},null,{"v":"The Waldorf-Astoria"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"The Waldorf-Astoria"},{"v":"folder; 9.875 x 12.75 inches; water stain (center, seam)"},null,{"v":"Baratta collection; specials; Marcel (Headwaiter); room service charge 50 cents per person; a la carte options"},{"v":"Baratta 134"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":182},{"v":1959},{"v":10},{"v":15},{"v":"1959-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27292"},null,{"v":"Park Lane; Park Lounge"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Park Lane; Park Lounge"},{"v":"broadside; 8 x 12.5 inches"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; Park Lounge; Couvert $8.00; served from Noon onward; color (red, green, gold)"},{"v":"Baratta 137"},null,null,null,{"v":"Park Lane; Park Lounge"},null,null,null,{"v":"complete"},{"v":"1"},{"v":38},{"v":1963},{"v":12},{"v":25},{"v":"1963-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27293"},null,{"v":"The Plaza; Hilton Hotels"},{"v":"SUPPER; ROOM SERVICE"},{"v":"HOTEL,RESTAURANT"},{"v":"The Plaza; Hilton Hotels"},{"v":"folder; 8.8125 x 11.5 inches"},null,{"v":"Baratta collection; room service; service charge 35 cents; Oysters, Clams and Cocktails; Appetizers and Relishes; Soups; Supper Suggestions; Rarebits; Cold Buffet; Sandwiches; Salads; Cheese; Desserts; Coffee, Tea; illustrations (cover); color (blue, yell"},{"v":"Baratta 139"},null,null,null,{"v":"The Plaza; Hilton Hotels"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":132},{"v":1959},{"v":9},{"v":25},{"v":"1959-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27294"},null,{"v":"The Pen and Sword"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"Statler Hilton; The Pen and Sword"},{"v":"tri-fold; 8 x 13.25 inches"},null,{"v":"Baratta collection; tells a story of the many nicknames given to Washington, D.C.; the press and the military are noted for significant roles in the its development, \"To them, the Pen and Sword is dedicated.\" (back panel); colorful graphics (blue, green);"},{"v":"Baratta 13"},null,null,null,{"v":"The Pen And Sword"},null,null,null,{"v":"complete"},{"v":"5"},{"v":70},{"v":1963},{"v":3},{"v":20},{"v":"1963-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27295"},null,{"v":"Park Lane"},{"v":"BRUNCH; DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 8.5 x 11.5 inches"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; Mother's Day; brunch served in Park Lounge from 12:30 p.m. till 4:00 p.m.; dinner served from noon till 10:00 p.m.; farm fresh scrambled eggs; Jan Schaff at the piano; fresh caught sole; fresh calf's liver; wine selection; illustration"},{"v":"Baratta 14"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":164},{"v":1963},{"v":5},{"v":12},{"v":"1963-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27296"},null,{"v":"The Rendez-Vous"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"The Rendez-Vous; The Plaza"},{"v":"folder; 8.62 x 11.25 inches"},null,{"v":"Baratta collection; theatre dinner; Red Cross logo (interior, upper right corner); extensive curtain time list (schedule of starting times, show titles, theaters and addresses); \"Guests remaining for dancing after 8:30 p.m. a cover charge $1.50 and 20% fe"},{"v":"Baratta 15"},null,null,null,{"v":"The Rendez Vous"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1959},{"v":11},{"v":16},{"v":"1959-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27297"},null,{"v":"CP"},{"v":"A LA CARTE"},null,{"v":"CP"},{"v":"folder; 9.75 x 13 inches; uneven edge to paper; food stains"},null,{"v":"Baratta collection; name of restuarant may be identified by the logo (cover); tongue; couvert; Supreme of Chicken Jeannette"},{"v":"Baratta 17"},null,null,null,{"v":"Cp"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":153}]}
{"starred":false,"flagged":false,"cells":[{"v":"27299"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 7.75 x 10.5 inches; pencil markings (cover); water stains (crease)"},null,{"v":"Baratta collection; green ink; illustrations, clover leaf (cover); Aran Herring; Knock Patrick Salad; cocktails; served from 12:00 noon to 3:30 p.m.; V-8; $5.00 per person"},{"v":"Baratta 20"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":60},{"v":1959},{"v":3},{"v":15},{"v":"1959-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27300"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 7.75 x 10 inches"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; served in the Tapestry Room from 12:30 p.m. til 4:00 p.m.; aperitifis (Pink Lady, Champagne Cocktail, White Lady); wine suggestions; promotion (\"When you plan a social or business gathering...\")Roast Long Island Duckling; Mother's Pink"},{"v":"Baratta 21 (2 copies)"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":44},{"v":1962},{"v":5},{"v":13},{"v":"1962-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27301"},null,{"v":"Cunard"},null,null,{"v":"Cunard"},{"v":"folder; 8 x 10.5 inches; water stain (center, bottom, middle)"},null,{"v":"Baratta collection; RMS \"Caronia\"; cruise ship illustration; blank interior; printed in England"},{"v":"Baratta 22"},null,null,null,{"v":"Cunard"},null,null,null,{"v":"complete"},{"v":"1"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"27302"},null,{"v":"Waldorf-Astoria"},{"v":"LUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"Waldorf-Astoria"},{"v":"broadside; 9 x 13 inches"},null,{"v":"Baratta collection; room service; room service charge 50 cents per person; Marcel (Headwaiter); Appetizers; Soups; Entrees; From the Grill; Vegetables; Salads; Desserts; Fruits; Cheeses; Beverages; Waldorf Special; color (blue)"},{"v":"Baratta 140"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":143},{"v":1959},{"v":11},{"v":24},{"v":"1959-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27303"},null,{"v":"Carte"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Carte"},{"v":"folder with insert; ribbon binding; 8.5 x 11 inches"},null,{"v":"Baratta collection; student event; students of New York City Technical College Hotel and Restaruant Management Department; David Gladstone (Student Maitre 'D); Florence G. Benle (Student Pastry Chef); Irene Henderson (Student Chef); illustrations (cover);"},{"v":"Baratta 143"},null,null,null,{"v":"Carte"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1985},{"v":12},{"v":4},{"v":"1985-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27304"},null,{"v":"L'Aiglon"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"L'Aiglon; 13 East 55th Street"},{"v":"broadside; 9.5 x 12.75 inches; creased (width-wise)"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; $3.75; Open Sundays; a la carte options; \"For your next party take home a jar of Famous L'Aiglon Herring Salad also packed for shipping\"; Hors D'Oeuvres; Cocktails; Suops; Fish; Entrees; Grillades; Vegetables' Potatoes; Desserts; Speci"},{"v":"Baratta 144"},null,null,null,{"v":"L'aiglon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":130},{"v":1946},{"v":12},{"v":25},{"v":"1946-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27305"},null,{"v":"L'Aiglon"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"L'Aiglon; 13 East 55th Street"},{"v":"broadside; 9.5 x 12.75 inches; creased (width-wise)"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; $3.75; Dinner Served Everyday to Midnight; a la carte options; \"For your next party take home a jar of Famous L'Aiglon Herring Salad also packed for shipping\"; Hors D'Oeuvres; Cocktails; Suops; Fish; Entrees; Grillades; Vegetables' Pot"},{"v":"Baratta 145"},null,null,null,{"v":"L'aiglon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":130},{"v":1947},{"v":11},{"v":27},{"v":"1947-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27306"},null,{"v":"L'Aiglon"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"L'Aiglon; 13 East 55th Street"},{"v":"broadside; 9.5 x 12.75 inches; creased (width-wise)"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; $3.75 without beverage 25 cents extra; Open Sundays; a la carte options; \"For your next party take home a jar of Famous L'Aiglon Herring Salad also packed for shipping\"; Hors D'Oeuvres; Cocktails; Suops; Fish; Entrees; Grillades; Veget"},{"v":"Baratta 146"},null,null,null,{"v":"L'aiglon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":140},{"v":1948},{"v":1},{"v":1},{"v":"1948-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27307"},null,{"v":"L'Aiglon"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"L'Aiglon; 13 East 55th Street"},{"v":"broadside; 9.5 x 12.75 inches; creased (width-wise)"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; $4.25; a la carte options; special wine selection by the bottle and half bottle; Hors D'Oeuvres; Cocktails; Suops; Fish; Entrees; Grillades; Vegetables' Potatoes; Desserts; Special Coupe a l'Aiglon; Ice Cream; Cheese; Coffee and Tea; i"},{"v":"Baratta 147"},null,null,null,{"v":"L'aiglon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":138},{"v":1948},{"v":11},{"v":25},{"v":"1948-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27308"},null,{"v":"Hotel Gramercy Park"},{"v":"BREAKFAST"},{"v":"HOTEL,RESTAURANT"},{"v":"Hotel Gramercy Park; 52 Gamercy Park North"},{"v":"broadside"},null,{"v":"Baratta collection; Club Breakfasts served 7:30 to 10:30 A.M. Sundays and Holidays 8 A.M. to Noon Please Order by Number (Not Served in Rooms); club breakfasts numberd 1-7; illustrations (front); color (red)"},{"v":"Baratta 149"},null,null,null,{"v":"Hotel Gramercy Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":96}]}
{"starred":false,"flagged":false,"cells":[{"v":"27309"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"folder (unfolded); 11.75 x 7.75 inches"},null,{"v":"Baratta collection; Italian Specialties; Italian Wine Suggestions; wines by the bottle and half bottle; \"Served from 12:00 Noon to 3:30 P.M.\"; $5.00 per person; \"Italian Line links all the Americas with all Europe via the Mediterranean\"; illustrations (co"},{"v":"Baratta 151"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":62},{"v":1958},{"v":11},{"v":2},{"v":"1958-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27310"},null,{"v":"The Plaza; Hilton Hotels"},{"v":"A LA CARTE"},{"v":"HOTEL,RESTAURANT"},{"v":"The Plaza; Hilton Hotels"},{"v":"folder; 8.75 x 11.5 inches; metal fastners along edges"},null,{"v":"Baratta collection; Sea Food; Relishes; Soups; Fish; Grill; Entrees to Order; Vegetables; Cold Dishes; Sandwiches; Salads; Desserts; Ice Cream and Ices; Fuites; Cheese; Coffe, Tea; Service Charge 35 cents; color (gray, gold); logo (cover)"},{"v":"Baratta 152"},null,null,null,{"v":"The Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":154}]}
{"starred":false,"flagged":false,"cells":[{"v":"27311"},null,{"v":"Gramercy Inn; H.R. Weissberg Hotel Corp."},{"v":"LUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Inn"},{"v":"folder; 9.875 x 13.75 inches"},null,{"v":"Baratta collection; extensive wine list; a la carte options; chef's special Corn Beef Hash with Poached Egg, Buttered Green Peas; Sandwich of the Day Deviled Corn Beef on Rye, Dill Pickle Garni; \"Under the same management as these fine hotels: The Gramerc"},{"v":"Baratta 153"},null,null,null,{"v":"Gramercy Inn; H.R. Weissberg Hotel Corp."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":127},{"v":1963},{"v":3},{"v":19},{"v":"1963-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27312"},null,{"v":"Hampshire House"},{"v":"DINNER A LA CARTE"},{"v":"HOTEL,RESTAURANT"},{"v":"Hampshire House"},{"v":"folder; 9 x 12.5 inches; water stain (bottom, center)"},null,{"v":"Baratta collection; red type; color; illustration (cover); \"Served on a Flaming Fword Shashilk Caucasian\"; ink marks (annotations); Fountain Room (Pink Champagne and Roses Brunch every Sunday); Cafe Lounge and Bar (television for special events); Room Ser"},{"v":"Baratta 23"},null,null,null,{"v":"Hampshire House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":143},{"v":1959},{"v":10},{"v":7},{"v":"1959-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27313"},null,{"v":"The Waldorf-Astoria"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"The Waldorf-Astoria"},{"v":"folder; 9.8 x 12.75 inches"},null,{"v":"Baratta collection; annotated; Marcel (head waiter); room service charge 50 cents per person; a la carte; specials; Waldorf special"},{"v":"Baratta 25"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":138},{"v":1959},{"v":10},{"v":21},{"v":"1959-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27314"},null,{"v":"The Waldorf-Astoria"},{"v":"LUNCH"},{"v":"HOTEL"},{"v":"The Waldorf-Astoria"},{"v":"broadside); 9 x 13 inhes"},null,{"v":"Baratta collection; color; logo; room service; room service 50 cents per person; Marcel (head waiter)"},{"v":"Baratta 26"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":140},{"v":1959},{"v":10},{"v":21},{"v":"1959-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27315"},null,{"v":"King's Inn"},{"v":"BREAKFAST"},{"v":"HOTEL,RESTAURANT"},{"v":"King's Inn"},{"v":"broadside; 10.375 x 15.375 inches; creased (accordian fold); metal fastner"},null,{"v":"Baratta collection; color (red); illustrations (chandelier, crown); suggestions list; Sanka or Postum; Deerfoot Sausages"},{"v":"Baratta 28"},null,null,null,{"v":"King's Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":78}]}
{"starred":false,"flagged":false,"cells":[{"v":"27316"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 7.75 x 10.5 inches; sticker (front cover)"},null,{"v":"Baratta collection; annotated; color (yellow); illustrations (cover, interior); wine suggestions; \"served in the Tapestry Room from 12 noon till 4:00 p.m.\"; $5.75 per person; music (George Cardini); \"when you plan a social or business gathering...\" promot"},{"v":"Baratta 29 (2 copies)"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":39},{"v":1962},{"v":3},{"v":18},{"v":"1962-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27317"},null,{"v":"Park Lane"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"broadside; 8 x 12.375 inches"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; Christmas dinner; from noon onward; annotated; $7.50 couvert; Supreme of Brandied Autumn Fruits; Sweet Apple Cider; turkey; sole; ham; beef; color (red, green)"},{"v":"Baratta 30 (2 copies)"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":40},{"v":1961},{"v":12},{"v":25},{"v":"1961-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27318"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"broadside; 8 x 12.375 inches"},null,{"v":"Baratta collection; annotated; color (red, green); $5.75 per person; music by George Cardini; carols sung by Choiristers from St. Bartholomews Church; served in the Tapestry Room 12 noon to 4:00 p.m."},{"v":"Baratta 31 (3 copies)"},null,null,null,{"v":"Park Lane"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1961},{"v":12},{"v":17},{"v":"1961-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27320"},null,{"v":"Gramercy Park Hotel"},{"v":"BREAKFAST"},{"v":"HOTEL"},{"v":"Gramercy Park Hotel"},{"v":"door knob sign; 4.875 x 11.875 inches"},null,{"v":"Baratta collection; room service; \"please hang on door knob before retiring\"; pre-order breakfast; continental ($3.75) or club breakfast ($4.95) available; \"Please check time desired...\"; \"served from 7:30 A.M. To 11:30 A.M. Weekdays and From 8:00 A.M. To"},{"v":"Baratta 163"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":3}]}
{"starred":false,"flagged":false,"cells":[{"v":"27321"},null,{"v":"Gramercy Park Hotel Room Service"},{"v":"ROOM SERVICE"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel Room Serive"},{"v":"folder; 9.25 x 12.625 inches"},null,{"v":"Baratta collection; Continetal Breakfast; Breakfast; Appetizers; Soups; Chef's Specials; Charcoal Grill; Cold Buffet Suggestions; Cheese; Sandwiches; Desserts; Beverages; From the Bar; Wine List; room service charge 75 centers per person plus gratuity; \"T"},{"v":"Baratta 164"},null,null,null,{"v":"Gramercy Park Hotel Room Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":195}]}
{"starred":false,"flagged":false,"cells":[{"v":"27322"},null,{"v":"Gramercy Park Hotel; Hotel Gramercy Park"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel; Hotel Gramercy Park; 52 Gramercy Park North"},{"v":"folder; 9.25 x 12.625 inches"},null,{"v":"Baratta collection; Appetizers; Appetizer Chaud For Dinner; Soups; Maitre D' Recommendation, Chateau Briand Bouqettiere for Two or Roast Rack of Lamb Jardiniere for Two; Cold Buffet Suggestions; Chees; Desserts; Beverages; \"Try a Carafe of Our Special Win"},{"v":"Baratta 165"},null,null,null,{"v":"Gramercy Park Hotel; Hotel Gramercy Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":107}]}
{"starred":false,"flagged":false,"cells":[{"v":"27323"},null,{"v":"Men's Bar of the Waldorf-Astoria"},{"v":"LUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"Men's Bar of the Waldorf-Astoria"},{"v":"broadside; 10.25 x 13.75 inches"},null,{"v":"Baratta collection; \"The Bull and The Bear have stood guard behind the bar since the old days when The Waldorf was known as 'Uptown Wallstreet'\"; Crab Meat Louis (The Waldorf Bar Special); \"Not responsible for hats and coats unless checked\"; Dan (Your Hea"},{"v":"Baratta 156"},null,null,null,{"v":"Men's Bar Of The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1960},{"v":3},{"v":8},{"v":"1960-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27324"},null,{"v":"The Waldorf-Astoria"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"The Waldorf-Astoria"},{"v":"folder (with insert, 2 copies); cord binding; 8.375 x 11 inches"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; Conrad N. Hilton (President); quote from Edward Winslow (on the First Thanksgiving); a la carte options; cornucopia; illustrations (cover, interior); color (green, orange, purple, yellow, red, gold)"},{"v":"Baratta 157"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":157},{"v":1961},{"v":11},{"v":23},{"v":"1961-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27325"},null,{"v":"Ports O' Call"},{"v":"LUNCH"},{"v":"RESTAURANT"},{"v":"Ports O' Call"},{"v":"folder (with plastic cover); 9.75 x 14 inches; cracked and bent plastic cover"},null,{"v":"Baratta collection; \"Served from 12 to 2:30 P.M.\"; Ready Dishes; Entrees to Order (20 minutes); Chef's Specials; A la Carte options; wines by the bottle and half bottle; a la carte from 12 Noon to 9:45 P.M.; Private Dining Rooms for Recptions on Cocktail"},{"v":"Baratta 158"},null,null,null,{"v":"Ports O' Call"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":204},{"v":1961},{"v":12},{"v":18},{"v":"1961-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27326"},null,{"v":"La Gastronomie Francaise"},{"v":"DINNER"},null,{"v":"La Gastronomie Francaise"},{"v":"folder (with insert);blue cord binding; 8.5 x 11 inches"},{"v":"OTHER,,annual dinner"},{"v":"Baratta collection; annotated; La Commanderie Des Cordons Blues De France, repésente la gastronomie dans toute sa prestance. Les Commandeurs dignent servieteurs avec connaissance, maintiennent des traditions de grandes importances; 29th annual dinner (Men"},{"v":"Baratta 159"},null,null,null,{"v":"La Gastronomie Francaise"},null,null,null,{"v":"complete"},{"v":"6"},{"v":13},{"v":1990},{"v":3},{"v":25},{"v":"1990-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27327"},null,{"v":"The Sporting Club New york"},{"v":"BAR MENU"},{"v":"RESTAURANT,OTHER,URANT,OTHER,bar"},{"v":"The Sporting Club New York"},{"v":"broadside; 5.5 x 6.25 inches"},null,{"v":"Baratta collection; bar menu; Fresh Oysters; Fresh Clams; Jumbo Shirmp Cocktail; Mussels Marinara; Deep Fried Zucchini; Nacho Camacho; O.J's Barbecued Chicken Wings; \"Super Bowl\" Chili; Deep Fried Mozzarella; Babe Ruth burger; Steinbrenner burger; Marv Al"},{"v":"Baratta 160"},null,null,null,{"v":"The Sporting Club New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":14}]}
{"starred":false,"flagged":false,"cells":[{"v":"27328"},null,{"v":"Park Lane"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 7.25 x 9.5 inches"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; $7.50 per person; wine suggestions; Mumm's Cordon Rouge Brut 1953; Chateau Neuf Du Pape La Gardine 1955; Roast Eastern Spring Lamb; Boneless Stuffed Squab Chicken; Key West Clear Turtle Soup; illustrated (cover, interior); color; \"When"},{"v":"Baratta 33 (2 copies)"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":22},{"v":1960},{"v":4},{"v":17},{"v":"1960-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27329"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"HOTEL"},{"v":"Park Lane"},{"v":"folder; 6.5 x 9.5 inches"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; annotated; illustrations (chandelier); color (red, green); wine suggestions; served in Petit Salon from 12:30 p.m. till 4:00 p.m.; $5.00 per person; music by George Cardini"},{"v":"Baratta 34"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":43},{"v":1960},{"v":12},{"v":18},{"v":"1960-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27330"},null,{"v":"Park Lane"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Park Lane; 299 Park Avenue"},null,{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; annotated; wine suggestions; served in Park Lounge; Couvert $7.50; \"When you plan a social or business gathering...\"; cocktails; Roast New England Turkey; illustrations (cover, interior; holly; wreath; color (gree, red)"},{"v":"Baratta 35"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":48},{"v":1960},{"v":12},{"v":25},{"v":"1960-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27331"},null,{"v":"The Waldorf-Astoria"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"The Waldorf-Astoria"},{"v":"folder; 9.78 x 12.625 inches; water stains (center, bottom)"},null,{"v":"Baratta collection; room service; room service charge 50 cents per person; headwaiter (Marcel); specialties; Le Filet Mignon Trois Mousquetaires, Flambé à l'Armagnac; a la carte"},{"v":"Baratta 37"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":189},{"v":1960},{"v":3},{"v":9},{"v":"1960-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27332"},null,{"v":"Park Lane"},{"v":"BRUNCH; DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Park Lane; 299 Park Avenue"},{"v":"folder; 8.5 x 11.5 inches; tear (verso)"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; brunch served in Park Lounge from 12:30 till 4:00 p.m.; dinner served from noon till 9:00 p.m.; Imported Irish \"Leprechaun\" Beer; $5.75 per person; Jan Schaff at the Piano; Restaurant Couvert 35 cents; Room Service Couvert 50 cents"},{"v":"Baratta 40 (2 copies)"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":129},{"v":1963},{"v":3},{"v":17},{"v":"1963-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27333"},null,{"v":"Bull and Bear"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Bull and Bear"},{"v":"folder; bound with elastic cord and metal fastners (handle); acrylic cover (cracking at fold); 10.5 x 14.25 inches"},null,{"v":"Baratta collection; illustrations (acrylic cover, interior); \"Travelers on the great Lexinton Road took their ease with dinner at the Bull and Bear\"; daily specialties of the inn"},{"v":"Baratta 41"},null,null,null,{"v":"Bull And Bear"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":69}]}
{"starred":false,"flagged":false,"cells":[{"v":"27334"},null,{"v":"Hotel Gramercy Park"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Hotel Gramercy Park; 52 Gramercy Park North"},{"v":"broadside; 8.25 x 11.75 inches; water stain (bottom, right)"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; illustrations (front); color (front); \"served in Dining Room from 12 Noon to 8:30 p.m.\"; complete dinner and a la carte pricing"},{"v":"Baratta 42"},null,null,null,{"v":"Hotel Gramercy Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":88},{"v":1955},{"v":5},{"v":8},{"v":"1955-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27335"},null,{"v":"Gramercy Park Hotel"},{"v":"LUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel; 2 Lexington Avenue at 21st Street"},{"v":"letterhead photocopy (5 pages; 1-25 dishes); 8.5 x 11 inches; bent corner (upper, right); metal fastner (top, center)"},null,{"v":"Baratta collection; photocopy of type written menu with annotations on hotel stationery; illustration (logo); 1-25 dishes"},{"v":"Baratta 166"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":50}]}
{"starred":false,"flagged":false,"cells":[{"v":"27337"},null,{"v":"Gramercy Park Hotel"},{"v":"LUNCH & DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel; 2 Lexington Avenue at 21st Street"},{"v":"letterhead (2 pages); 8.5 x 11 inches; metal fastener (upper, center)"},null,{"v":"Baratta collection; type written menu on hotel stationery; illustration (logo); color (red); lunch dishes 11-15; dinner dishes 11-15; see also Baratta 166"},{"v":"Baratta 168 (2 copies)"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":21}]}
{"starred":false,"flagged":false,"cells":[{"v":"27338"},null,{"v":"Gramercy Park Hotel"},{"v":"LUNCH & DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel; 2 Lexington Avenue at 21st Street"},{"v":"letterhead (2 pages); 8.5 x 11 inches; metal fastener (upper, center)"},null,{"v":"Baratta collection; type written menu on hotel stationery; illustration (logo); color (red); lunch dishes 1-5; dinner dishes 1-5; see also Baratta 166"},{"v":"Baratta 169"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":20}]}
{"starred":false,"flagged":false,"cells":[{"v":"27339"},null,{"v":"Gramercy Park Hotel"},{"v":"LUNCH & DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel; 2 Lexington Avenue at 21st Street"},{"v":"letterhead (2 pages); 8.5 x 11 inches; metal fastener (upper, center)"},null,{"v":"Baratta collection; type written menu on hotel stationery; illustration (logo); color (red); lunch dishes 21-25; dinner dishes 21-25; see also Baratta 166"},{"v":"Baratta 171 (2 copies)"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":20}]}
{"starred":false,"flagged":false,"cells":[{"v":"27340"},null,{"v":"unknown"},{"v":"BRUNCH"},null,{"v":"unknown"},{"v":"photocopy (1 page); 8.5 x 11 inches"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; seatings 12:00-3:00-5:30; telephone 743 4491; reservations required; \"Seating is limited and will be arranged by order of reservation in Dining Room and Mixed Grill.\""},{"v":"Baratta 172"},null,null,null,{"v":"Unknown"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":24},{"v":1986},{"v":5},{"v":11},{"v":"1986-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27342"},null,{"v":"The Plaza"},{"v":"DINNER A LA CARTE"},{"v":"HOTEL,RESTAURANT"},{"v":"Edwardian Room"},{"v":"folder; 10.5 x 14 inches; water stain (bottom, center); folds (upper, right/left); tears (center)"},null,{"v":"Baratta collection; illustrations (interior), color (red); Red Cross logo \"Always Needed. Always There.\"; Ox-Tail Soup; \"Specialties Prepared at Your Table\"; service charge 35 cents"},{"v":"Baratta 43"},null,null,null,{"v":"The Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":199},{"v":1959},{"v":11},{"v":16},{"v":"1959-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27343"},null,{"v":"The Carlyle"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"The Carlyle; Madison Avenue at 76th Street"},{"v":"folder with paper insert; 6.5 x 9.875 inches; embossed (cover)"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; embossed; illustrations (cover, interior); color (orange); The Regency Rooms; $4.00;"},{"v":"Baratta 44"},null,null,null,{"v":"The Carlyle"},null,null,null,{"v":"under review"},{"v":"3"},{"v":30},{"v":1947},{"v":11},{"v":27},{"v":"1947-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27344"},null,{"v":"Savoy Plaza"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Savoy Plaza"},{"v":"broadside; 5 x 7.5 inches"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; $3.50 per person; illustrations (front); color (front);"},{"v":"Baratta 45"},null,null,null,{"v":"Savoy Plaza"},null,null,null,{"v":"complete"},{"v":"1"},{"v":29}]}
{"starred":false,"flagged":false,"cells":[{"v":"27345"},null,{"v":"Hotel Gramercy Park"},{"v":"A LA CARTE"},{"v":"HOTEL,RESTAURANT"},{"v":"Hotel Gramercy Park; 52 Gramercy Park North, Lexington Avenue at 21st Street"},{"v":"broadside; 10.5 x 14.875 inches; crease (center, width-wise)"},null,{"v":"Baratta collection; annotated; illustrations (front); color (red); \"Savories: Golden Buck, Yorkshire Buck, Welsh Rarebit, Long Ilsand Rarebit\""},{"v":"Baratta 47"},null,null,null,{"v":"Hotel Gramercy Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":218}]}
{"starred":false,"flagged":false,"cells":[{"v":"27346"},null,{"v":"The Plaza"},{"v":"COCKTAILS"},{"v":"HOTEL"},{"v":"The Plaza"},{"v":"booklet; binding (metal fastners); 6.5 x 8.5 inches"},null,{"v":"Baratta collection; 15 pages; extensive cocktail lists; extensive whisky lists; sodas; mineral waters"},{"v":"Baratta 48"},null,null,null,{"v":"The Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"14"},{"v":380},{"v":1959},{"v":6},{"v":1},{"v":"1959-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27347"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane; 299 Park Avenue"},{"v":"folder (unfolded); 13 x 9.5 inches; water stain (top, right); dog-eared (top, right)"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; \"served in the Tapestry Room from 12:30 p.m. till 4:00 p.m.\"; $5.00 per person; music (George Cardini); \"When you plan a social or business gathering...\" promotion; wine suggestions; cold buffet; Scarlett O'Hara Cocktail; illustrations"},{"v":"Baratta 49 (2 copies)"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":50},{"v":1960},{"v":5},{"v":8},{"v":"1960-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27348"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane; 299 Park Avenue"},{"v":"folder; 6.5 x 9.5 inches; uneven seam"},null,{"v":"Baratta collection; annotated; wine suggestions; $5.00 per person; \"served from 12:30 p.m.\"; Grilled Veal Minute Steak, Maitre d'Hotel"},{"v":"Baratta 51"},null,null,null,{"v":"Park Lane"},null,null,null,{"v":"complete"},{"v":"3"},{"v":46},{"v":1960},{"v":1},{"v":10},{"v":"1960-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27349"},null,{"v":"The Mayfair Room"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"The Mayfair Room"},{"v":"broadside; 9.5 x 13.75 inches; crease (length-wise)"},null,{"v":"Baratta collection; \"Entrees and Roasts\"; Fresh Block Ilsand Swordfish Javanese-Sate"},{"v":"Baratta 52"},null,null,null,{"v":"The Mayfair Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":32}]}
{"starred":false,"flagged":false,"cells":[{"v":"27350"},null,{"v":"The Pen and Sword"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"The Pen and Sword"},{"v":"broadside; 6 x 9 inches; creased lenght-wise"},null,{"v":"Baratta collection; cocktails; special; Sanka; illustration/logo (feather, sword); color (blue, green)"},{"v":"Baratta 53"},null,null,null,{"v":"The Pen And Sword"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":24}]}
{"starred":false,"flagged":false,"cells":[{"v":"27351"},null,{"v":"Coffee House of the Statler Hilton"},{"v":"LUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"Coffee House of the Statler Hilton"},{"v":"folder; 9 x 12 inches"},null,{"v":"Baratta collection; \"One Stop Special\"; \"Hearty Luncheon Suggestions\"; \"A Meal on a Bun\"; \"Time Out for a Coffee Break\" served daily Monday to Friday (2:30-5:00 p.m.); \"Lenten Special\"; cocktails; illustrations (cover, interior); color (blue, yellow)"},{"v":"Baratta 54"},null,null,null,{"v":"Coffee House Of The Statler Hilton"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":83},{"v":1963},{"v":3},{"v":20},{"v":"1963-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27352"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 5.375 x 8.75 inches"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; annotated; \"served from 12:00 Noon to 3:30 P.M.\"; $4.50 per person; illustrations (interior); \"We Love Your Easter Bonnet...\" poem and contest (verso)"},{"v":"Baratta 55"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":55},{"v":1955},{"v":4},{"v":10},{"v":"1955-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27353"},null,{"v":"The Waldorf-Astoria"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"The Waldorf-Astoria"},{"v":"folder; 9.875 x 12.75 inches; water stain (center, seam)"},null,{"v":"Baratta collection; annotated; a la carte; specialties; headwaiter (Marcel); room service; room service charge 50 cents per person"},{"v":"Baratta 57"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":185},{"v":1959},{"v":10},{"v":23},{"v":"1959-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27354"},null,{"v":"The Plaza"},{"v":"SUPPER"},{"v":"HOTEL,RESTAURANT"},{"v":"The Plaza, Oak Room; Hilton Hotels"},{"v":"folder; 8.75 x 11.5 inches"},null,{"v":"Baratta collection; illustrations (cover); Oysters, Clams and Cocktails; Supper Suggestions; Rarebits; desserts"},{"v":"Baratta 58"},null,null,null,{"v":"The Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":130}]}
{"starred":false,"flagged":false,"cells":[{"v":"27355"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park lane"},{"v":"folder (unfolded); 13 x 9.5 inches; worn corner (upper, right)"},null,{"v":"Baratta collection; illustration (cover, interior); color (red); wine suggestions (bottle or half bottle); $5.00 per person; apertifs; \"Served from 12:30 P.M.\"; \"When you plan a social or business gathering...\" promotion"},{"v":"Baratta 59"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":47},{"v":1959},{"v":12},{"v":13},{"v":"1959-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27356"},null,{"v":"The Waldorf-Astoria"},{"v":"LUNCH"},{"v":"HOTEL"},{"v":"The Waldorf-Astoria"},{"v":"broadside; 9 x 13 inches"},null,{"v":"Baratta collection; room service; room service charge 50 cents per person; headwaiter (Marcel)"},{"v":"Baratta 60"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":143},{"v":1960},{"v":3},{"v":8},{"v":"1960-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27357"},null,{"v":"Persian Room"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Persian Room"},{"v":"folder; 8.25 x 11.25 inches; metal fastners (bottom, recto, verso)"},null,{"v":"Baratta collection; interior spread similar to Oak Room at The Plaza; illustrations (cover, verso); color (orange, blue, green); supper suggestions; Rarebits"},{"v":"Baratta 61"},null,null,null,{"v":"Persian Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":127}]}
{"starred":false,"flagged":false,"cells":[{"v":"27358"},null,{"v":"Park Lane"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Park Lane; Park Lounge"},{"v":"broadside; 8 x 12.5 inches"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; Park Lounge; turkey, sole, ham, beef; Ice Cream Santa Clause; Couvert $8.00; From noon onward; color (red, green, gold)"},{"v":"Baratta 64"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":42},{"v":1963},{"v":12},{"v":25},{"v":"1963-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27359"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane; Park Lounge"},{"v":"broadside; 8 x 12.5 inches"},{"v":"OTHER,,,Yuletide brunch"},{"v":"Baratta collection; annotated; \"Carols sung by Choristers from St. Bartholomew's Church\"; 12 Noon to 4:00 p.m.; \"Jan Schaff at the Piano\"; color (red, green)"},{"v":"Baratta 65"},null,null,null,{"v":"Park Lane"},null,null,null,{"v":"complete"},{"v":"1"},{"v":41},{"v":1963},{"v":12},{"v":22},{"v":"1963-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27360"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"HOTEL"},{"v":"Park Lane; 299 Park Avenue"},{"v":"folder (unfolded); 13 x 9.5 inches"},null,{"v":"Baratta collection; cocktails; wine suggestions; \"Served from 12:30 p.m.\"; $5.00 per person; \"When you plan a social or business gathering...\" promotion; illustrations (cover, interior); color (red)"},{"v":"Baratta 66"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":45},{"v":1959},{"v":11},{"v":22},{"v":"1959-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27361"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Place; Tapestry Room; 299 Park Avenue"},{"v":"folder (unfolded); 13 x 9.5 inches"},null,{"v":"Baratta collection; illustrations (chandelier); color (red); cocktails; wines; \"when you plan a social or business gathering...\" promotion; \"Served in Tapestry Room from 12:30 p.m. till 4:00 p.m.\"; Ugli Fruit (Imported from Jamaica); $5.00 per person; mus"},{"v":"Baratta 67"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":47},{"v":1960},{"v":3},{"v":27},{"v":"1960-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27362"},null,{"v":"The Plaza"},{"v":"A SELECTION OF TABLE WINES"},{"v":"HOTEL"},{"v":"The Plaza"},{"v":"folder; 4.5 x 7 inches"},null,{"v":"Baratta collection; white wines; red wines; prices by bottle, half bottle, split; illustrations (cover); color (gray)"},{"v":"Baratta 68"},null,null,null,{"v":"The Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":9}]}
{"starred":false,"flagged":false,"cells":[{"v":"27363"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane; 299 Park Avenue"},{"v":"folder; 8.25 x 10.5 inches"},null,{"v":"Baratta collection; annotated; illustrations (cover, interior); color (cover); nautical theme, illustration of M.V. Britannic; wine suggestions; \"Served from 12:30 p.m.\"; $5.00 per person; \"When you plan a social or business gathering...\" promotion; Tutti"},{"v":"Baratta 69"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":41},{"v":1959},{"v":10},{"v":11},{"v":"1959-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27364"},null,{"v":"Hotel Gramercy Park"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Hotel Gramercy Park"},{"v":"folder; 7 x 10 inches"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; illustrations (cover); color (tan, pink, black); \"Old Fashioned Thanksgiving\"; wine suggestions; $3.75"},{"v":"Baratta 71"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":74},{"v":1949},{"v":11},{"v":24},{"v":"1949-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27365"},null,{"v":"Hotel Gramercy Park"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Hotel Gramercy Park; 52 Gramercy Park North"},{"v":"broadside; 8.25 x 11.75 inches"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; illustrations (front); color (blue, green); \"Served in Dining Room from Noon to 8:30 p.m.\"; dinner and a la carte pricing options; cheese selections"},{"v":"Baratta 73"},null,null,null,{"v":"Hotel Gramercy Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":89},{"v":1957},{"v":4},{"v":21},{"v":"1957-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27366"},null,{"v":"Italian Line"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 7.75 x 10 inches"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; annotated; illustrations (cover, interior); color ( green, yellow, orange, blue); illustration by A. Salietti; wine suggestionsl \"Served in the Tapestry Room from 12:30 p.m. till 4:00 p.m.\"; $5.00 per person; music by George Cardini; \""},{"v":"Baratta 74"},null,null,null,{"v":"Italian Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":40},{"v":1961},{"v":5},{"v":14},{"v":"1961-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27367"},null,{"v":"Gramercy Park Hotel"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel"},{"v":"folder; 8.375 x 11.75 inches; water stains (center)"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; annotated; illustrations (cover); color (red, black, white, brown); pilgrims; extensive wine suggestions; \"Old Fashioned Thanksgiving Dinner\"; $4.50"},{"v":"Baratta 75 (2 copies)"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":72}]}
{"starred":false,"flagged":false,"cells":[{"v":"27368"},null,{"v":"Hotel Gramercy Park"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Hotel Gramercy Park; 52 Gramercy Park North"},{"v":"broadside; 8.25 x 11.75 inches"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; annotated; illustrations (front); color(green); \"Served in Dining Room from 12 Noon to 8:30 p.m.\"; dinner and a la carte pricing options"},{"v":"Baratta 76"},null,null,null,{"v":"Hotel Gramercy Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":89},{"v":1955},{"v":4},{"v":10},{"v":"1955-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27369"},null,{"v":"Hotel New Yorker"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Hotel New Yorker"},{"v":"folder with insert; cord binding; tip-in illustration (cover); 6.25 x 10 inches"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; $2.25; room service; illustrations (cover)"},{"v":"Baratta 77"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":43},{"v":1937},{"v":11},{"v":25},{"v":"1937-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27371"},null,{"v":"The Plaza"},{"v":"BAR; LUNCH; TEA"},{"v":"HOTEL"},{"v":"The Plaza; Palm Court"},{"v":"folder; 5 x 7 inches"},null,{"v":"Baratta collection; illustration (cover); color (green, pink, yellow); \"Special Salad Luncheon at $2.25 Served Daily from 12 to 2:30 p.m. Except Sundays and Holidays\"; extensive bar suggestions; afternoon tea suggestions;"},{"v":"Baratta 79"},null,null,null,{"v":"The Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":80},{"v":1959},{"v":10},{"v":1},{"v":"1959-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27372"},null,{"v":"Hotel Gramercy Park"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Hotel Gramercy Park"},{"v":"broadside; 8.25 x 11.75 inches"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; annotated (verso); \"Served in Dining Room From 12 Noon to 8:30 P.M.\"; annotated; illustrations (front); color(green); appetizers; entrees; dinner and a la carte pricing options"},{"v":"Baratta 80"},null,null,null,{"v":"Hotel Gramercy Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":90},{"v":1956},{"v":1},{"v":1},{"v":"1956-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27373"},null,{"v":"Park Lane"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Park Lane; Tapestry Room"},{"v":"broadside (uneven edge); 8.5 x 12 inches; folded width-wise"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; annotated; color (purple); wine suggestions; \"Served in the Tapestry Room from Noon onward\"; Couvert $7.50; Music by George Cardini"},{"v":"Baratta 81"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1962},{"v":11},{"v":22},{"v":"1962-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27374"},null,{"v":"Park Lane"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Park Lane; Park Lounge"},{"v":"broadside; 7.75 x 12.25 inches"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; wine suggestions; couvert $8.00 per person; music by Jan Schaff; \"Service from Noon Onward In The Park Lounge\"; color (red, gold)"},{"v":"Baratta 83"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":38},{"v":1963},{"v":11},{"v":28},{"v":"1963-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27375"},null,{"v":"Park lane"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Park Lane; Park Lounge"},{"v":"broadside; 8 x 12.5 inches"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; annotated; color (red, green, gold); Couvert $7.50; served from noon onward;"},{"v":"Baratta 84"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":40},{"v":1962},{"v":12},{"v":25},{"v":"1962-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27376"},null,{"v":"The Plaza"},{"v":"SUPPER; DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"The Rendez-Vous of The Plaza; Hilton Hotels"},{"v":"folder; 8.75 x 11.625 inches"},null,{"v":"Baratta collection; illustrations (cover); color (red, yellow); Rarebits"},{"v":"Baratta 86"},null,null,null,{"v":"The Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":131},{"v":1959},{"v":9},{"v":16},{"v":"1959-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27377"},null,{"v":"Park Lane"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 7.75 x  10.875 inches; water stains (center, fold); uneven fold"},null,{"v":"Baratta collection; Chez Max; \"Introducing Two New Park Lane Cocktails: DC-8 $1.10 and Carabelle Champagne Cocktail $1.60\"; chef specialties; Oxtail Soup with Sherry; wine suggestions; \"Served from 12:00 Noon to 3:30 P.M.\"; $5.00 per person; illustrations"},{"v":"Baratta 87"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":63},{"v":1959},{"v":2},{"v":1},{"v":"1959-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27378"},null,{"v":"Italian Line"},{"v":"BRUNCH"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 7.75 x 10 inches"},{"v":"SECULAR HOLIDAY"},{"v":"Baratta collection; \"Served in the Tapestry Room from 12:30 p.m. till 4:00 p.m.\"; $5.00 per person; music by George Cardini; Italian Line promotion; wine suggestions; apertifs; \"When you plan a social or business gathering...\" promotion; illustrations (co"},{"v":"Baratta 88"},null,null,null,{"v":"Italian Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":41},{"v":1961},{"v":5},{"v":14},{"v":"1961-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27379"},null,{"v":"Persian Room; The Plaza"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Persian Room; The Plaza"},{"v":"folder; 10.75 x 14.5 inches; folded edge (right)"},null,{"v":"Baratta collection; house specials; Persian Dishes; Musamba Pilaff; Lule Kebab; illustrations (interior); color (orange)"},{"v":"Baratta 90"},null,null,null,{"v":"Persian Room; The Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":169},{"v":1959},{"v":11},{"v":16},{"v":"1959-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27380"},null,{"v":"unknown"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"unknown"},{"v":"placemat (folded); 9.5 x 14 inches; uneven fold; adhesive residue"},null,{"v":"Baratta collection; annotated; house specials; chef's specials; wine suggestions by the half bottle; \"a la carte served from 12 Noon to 9:45 p.m.\"; \"private dining rooms for receptions or cocktail parties from 10 to 150 persons\"; \"for private parties: lun"},{"v":"Baratta 91"},null,null,null,{"v":"Unknown"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":185},{"v":1961},{"v":12},{"v":17},{"v":"1961-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27381"},null,{"v":"Park Lane"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Park Lane"},{"v":"folder; 8.75 x 11.5 inches; pencil markings (cover, interior)"},null,{"v":"Baratta collection; $7.50; apertifis; wine suggestions; \"when you plan a social or business gathering...\" promotion; illustrations (cover); color (green)"},{"v":"Baratta 92 (2 copies)"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":38},{"v":1959},{"v":12},{"v":25},{"v":"1959-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27383"},null,{"v":"Gramercy Park Hotel"},{"v":"BREAKFAST"},{"v":"HOTEL"},{"v":"Gramercy Park Hotel"},{"v":"door knob sign; 4.875 x 11.875 inches"},null,{"v":"Baratta collection; room service; \"please hang on door knob before retiring\"; pre-order breakfast; continental ($4.50) or club breakfast ($5.50) available; \"Please check time desired...\"; illustrations of tree (front); color (green)"},{"v":"Baratta 100"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26}]}
{"starred":false,"flagged":false,"cells":[{"v":"27384"},null,{"v":"Gramercy Park Hotel"},{"v":"BANQUET"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel"},{"v":"broadside; 9 x 11.5 inches"},null,{"v":"Baratta collection; \"See Banquet Manager for Additional Chef's Specials\"; no alcoholic beverages; illustrations of trees (front); color (green)"},{"v":"Baratta 103"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":48},{"v":1982},{"v":11},{"v":1},{"v":"1982-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27385"},null,{"v":"Gramercy Park Hotel"},{"v":"BRUNCH"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel"},{"v":"broadside; 7 x 10.625 inches; bent corner (upper, left)"},null,{"v":"Baratta collection; Saturday and Sunday Prix Fixe $8.75; Special Bruch Bloody Mary or Screwdriver $1.25; wine carafe by half liter or litre; illustration of trees (front); color (brown)"},{"v":"Baratta 104"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":32}]}
{"starred":false,"flagged":false,"cells":[{"v":"27386"},null,{"v":"Gramercy Park Hotel"},{"v":"DINNER"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel"},{"v":"folder; 7 x 10 inches"},{"v":"RELIGIOUS HOLIDAY"},{"v":"Baratta collection; wine suggestions by the bottle or half bottle; family wine specials by the bottle; served from noon to 9:00 p.m.; Sanka; illustrations (cover, interior); color (red)"},{"v":"Baratta 106"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":66}]}
{"starred":false,"flagged":false,"cells":[{"v":"27387"},null,{"v":"Gramercy Park Hotel"},{"v":"WEDDING(?)"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel; 21st Street and Lexington"},{"v":"broadside; 7 x 10 inches"},{"v":"OTHER,,wedding"},{"v":"Baratta collection; promotional piece; Deluxe Wedding Package $34 per person; one hour cocktail reception with unlimited liquor and unlimited assorted hot and cold hors d'oeuvres; banquets and other wedding packages available; contact General Manager Tom"},{"v":"Baratta 107"},null,null,null,{"v":"Gramercy Park Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7}]}
{"starred":false,"flagged":false,"cells":[{"v":"27388"},null,{"v":"Gramercy Park Hotel"},{"v":"SUPPER"},{"v":"HOTEL,RESTAURANT"},{"v":"Gramercy Park Hotel"},{"v":"broadside; 9 x 11.5 inches; stain (front)"},null,{"v":"Baratta collection; \"served nitely from 9:00 p.m. to 10:30 p.m.\"; illustrations (front); color (brown)"},{"v":"Baratta 109"},null,null,null,{"v":"Gramercy Park Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22}]}
{"starred":false,"flagged":false,"cells":[{"v":"27389"},null,{"v":"Lutèce"},null,{"v":"RESTAURANT"},{"v":"Lutèce"},{"v":"folder; 6.5 x 9.625 inches; crease (length-wise)"},null,{"v":"Baratta collection; annotated; André Sotner (Chef -Propriétaire) Christian Bertrand (Chef de Cusine); Traditions et Qualité, Académie Culinaire de France, Maître-Cusiniers de France; award winning restaurant Meilleur Ouvier de France Paris 1968; illustrat"},{"v":"Baratta 110"},null,null,null,{"v":"Lutèce"},null,null,null,{"v":"complete"},{"v":"3"},{"v":63},{"v":1980},{"v":5},{"v":5},{"v":"1980-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27390"},null,{"v":"USMS PHILADELPHIA"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ON BOARD"},{"v":"CARD; COL; 3.75 X 6"},{"v":"OTHER (DAILY MENU)"},{"v":"ON LIGHT BLUE CARD STOCK; IN ENGLISH ONLY; WINE LIST, ETC. WITH PRICES"},{"v":"1910-903"},null,null,null,{"v":"Usms Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":83},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27391"},null,{"v":"Park Lane"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"Park Lane; 299 Park Avenue"},{"v":"broadside; 11.5 x 17.5 inches; water stain (one copy); creased (width-wise, both copies)"},null,{"v":"Baratta collection; promotion at bottom of menu \"when you plan a social or business gathering...your attention is invited to the selection of handsomely styled, air-conditioned private salons at the the Park Lane.\"; grain fed chicken"},{"v":"Baratta 16 oversized (2 copies)"},null,null,null,{"v":"Park Lane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":145},{"v":1959},{"v":4},{"v":21},{"v":"1959-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27392"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"STEAMSHIP"},{"v":"ABOARD KRONPRINZESSIN CECILIE"},{"v":"CARD; COL; ILLUS; 5.5 X 8.25"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF SHIP; IMPRINTED AS POSTCARD"},{"v":"1910-787"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":86},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27393"},null,{"v":"NORDEUTSCHER LLOYD, BREMEN"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ABOARD BARBAROSSA"},{"v":"FOLDER; COL; ILLUS; 5.25 X 8"},null,{"v":"MENU IN GERMAN AND ENGLISHTRATION OF SEA NYMPH; MUSIC; AD FOR CHOCOLATE"},{"v":"1910-927"},null,null,null,{"v":"Nordeutscher Lloyd, Bremen"},null,null,null,{"v":"complete"},{"v":"5"},{"v":28},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27394"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS PRINZ FRIEDRICH WILHELM"},{"v":"FOLDER; ILLUS; COL; 2.75 X 4.5"},{"v":"DAILY MENU"},{"v":"CREST (OF LINE) EMBOSSED IN GOLD AND COLOR; DECORATIVE GOLD BORDER; IN GERMAN ASND ENGLISH; NO CHOICES GIVEN"},{"v":"1910-894"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27395"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ABOARD GEORGE WASHINGTON"},{"v":"CARD; ILLUS; COL; 5.25 X 8.25"},null,{"v":"MENUS IN GERMAN AND ENGLISH; GNOMES IN GREEN;  IMPRINTED AS POSTCARD"},{"v":"1910-959"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27396"},null,{"v":"NORDDEUTSCHER LLOYD"},{"v":"BREAKFAST"},{"v":"STEAMSHIP"},{"v":"ABOARD KRONPRINZESSIN CECILIE"},{"v":"CARD; ILLUS; COL; 5.5 X 8.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; GNOMES IN RUST; IMPRINTED AS POSTCARD"},{"v":"1910-710"},null,null,null,{"v":"Norddeutscher Lloyd"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27397"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"STEAMSHIP"},{"v":"ON BOARD S.S. 'BARBAROSSA'"},{"v":"FOLDER, ILLUS, COL, 4.25X7.75"},null,{"v":"MENU IN GERMAN AND IN ENGLISH; COVER ILLUSTRATED"},{"v":"1910-758"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":125},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27398"},null,{"v":"NORDDEUTSCHER LLOYD"},{"v":"LUNCH"},{"v":"STEAMSHIP"},{"v":"ABOARD BARBAROSSA"},{"v":"CARD;ILLUS; COL; 5.5 X 8.25"},null,{"v":"MENU IN GERMAN AND ENGLISH; GNOMES IN RUST; POSTCARD"},{"v":"1910-767"},null,null,null,{"v":"Norddeutscher Lloyd    Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27399"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS BERLIN"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ILLUS OF PADDLEBOAT IN LORELEY; VERSE; DESIGNED TO BE USED AS POSTCARD; IN GERMAN AND ENGLISH; EXTENSIVE MENU; FEATURED 'COFFEE FREED FROM COFFEEINE [SIC]' AND BUCKWHEAT & HOMINY GRIDDLE CAKES"},{"v":"1910-885"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":82},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27400"},null,{"v":"NORDDEUTSCHER LLOYD"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ABOARD KRONPRINZESSIN CECILIE"},{"v":"CARD; COL; ILLUS; 5.5 X 8.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; GNOMES IN TEAL; IMPRINTED AS POSTCARD; SECOND CLASS(?)"},{"v":"1910-711"},null,null,null,{"v":"Norddeutscher Lloyd"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27401"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH AND DINNER"},{"v":"STEAMSHIP"},{"v":"ON BOARD S.S. 'KRONPRINZESSIN CECILIE'"},{"v":"FOLDER, ILLUS, COL, 3X4.5"},null,{"v":"TWO SEPARATE MENUS; MENUS IN GERMAN AND IN ENGLISH; COVERS ILLUSTRATED"},{"v":"1910-736 ITEM A AND B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1910},{"v":3},{"v":10},{"v":"1910-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27402"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST, LUNCH AND SUPPER"},{"v":"STEAMSHIP"},{"v":"ON BOARD S.S. 'KRONPRINZESSIN CECILIE'"},{"v":"CARD, ILLUS, COL, 5.5X8.25"},null,{"v":"FOUR SEPARATE MENUS; MENUS IN GERMAN AND IN ENGLISH; TOPS OF MENUS ILLUSTRATED AND CAN BE USED AS POST CARDS;"},{"v":"1910-739 ITEM A,B,C AND D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":201},{"v":1910},{"v":3},{"v":10},{"v":"1910-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27403"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST, LUNCH AND SUPPER"},{"v":"STEAMSHIP"},{"v":"ON BOARD S.S. 'KRONPRINZESSIN CECILIE'"},{"v":"CARD, ILLUS, COL, 5.5X8.25"},null,{"v":"FOUR SEPARATE MENUS; MENUS IN GERMAN AND IN ENGLISH; TOP OF MENUS ILLUSTRATED AND CAN BE USED AS POST CARDS"},{"v":"1910-749 ITEM A,B,C AND D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":206},{"v":1910},{"v":3},{"v":11},{"v":"1910-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27404"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"SS; FOR"},{"v":"ON BOARD THE KRONPRINZESSIN CECILIE"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF GNOMES;  DESIGNED TO BE USED AS POSTCARD; IN GERMAN AND ENGLISH;  SIMPLE  MENU (FIRST CLASS?)"},{"v":"1910-802"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27405"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS BARBAROSSA"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF GNOMES, DESIGNED TO BE USED AS POSTCARD; IN GERMAN AND ENGLISH; SIMPLE MENU"},{"v":"1910-898"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27406"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS VADERLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 8"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF WOMAN ON BENCH, DECORATIVE BORDER;  DESIGNED TO BE USED AS POSTCARD;   IN ENGLISH; POSTAL RATES FOR VARIOUS PORTS GIVEN"},{"v":"1910-815"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27407"},null,{"v":"RED STAR LINE"},{"v":"LUNCHEON"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS VADERLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 9"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF STEAMSHIP, DESIGNED TO BE USED AS POSTCARD; IN ENGLISH ONLY; EXTENSIVE MENU; POSTAL RATES FOR VARIOUS PORTS GIVEN"},{"v":"1910-909"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27408"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH AND DINNER"},{"v":"STEAMSHIP"},{"v":"ON BOARD S.S. 'KRONPRINZESSIN CECILIE'"},{"v":"FOLDER, ILLUS, COL, 3X4.5"},null,{"v":"TWO SEPARATE MENUS; MENUS IN GERMAN AND IN ENGLISH"},{"v":"1910-847 ITEM A AND B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27409"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"STEAMSHIP"},{"v":"ABOARD KRONPRINZESSIN CECILIE"},{"v":"FOLDER; ILLUS; COL; 3.25 X 4.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF BOY, FLAGS, LOGO"},{"v":"1910-782"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27410"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS VADERLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 8"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF SAILBOAT AND STEAMSHIP;  ARTIST IS H. CASSIERS; DESIGNED TO BE USED AS POSTCARD;   IN ENGLISH; POSTAL RATES FOR VARIOUS PORTS GIVEN"},{"v":"1910-814"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27411"},null,{"v":"NORDDEUTSCHER LLOYD, BREMEN"},{"v":"REGULAR MENU"},{"v":"STEAMSHIP"},{"v":"ABOARD  PRINZ FRIEDRICH WILHELM''"},{"v":"CARD; ILLUS; COL; 8X5.5"},{"v":"BREAKFAST"},{"v":"GERAN ENGLISH; PICTURE OF CASTLE ON MOUNTAIN"},{"v":"1910-981"},null,null,null,{"v":"Norddeutscher Lloyd, Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":86},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27412"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS PRINZ FRIEDRICH WILHELM"},{"v":"FOLDER; ILLUS; COL; 3 X 4.5"},{"v":"DAILY MENU"},{"v":"CREST (OF LINE?) IN GOLD AND COLORS; GOLD DECORATIVE BORDER; IN GERMAN AND ENGLISH; LONG ISLAND DUCKLING LISTED"},{"v":"1910-895"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27413"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS VADERLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 9"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF STEAMSHIPAND SAILING SHIP IN CHANNEL, DESIGNED TO BE USED AS POSTCARD; IN ENGLISH ONLY; QUAKER OATS, 'PETTIJOHN FOOD,' CREAM OF WHEAT, SHREDDED WHEAT, GRAPE NUTS; 'EGG-O-SEE,' EXTENSIVE MENU; POSTAL RATES FOR VARIOUS PORTS GIVEN"},{"v":"1910-908"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27414"},null,{"v":"NORDEUTSCHER LLOYD, BREMEN"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ABOARD GEORGE WASHINGTON"},{"v":"CARD; ILLUS; COL; 5.5 X 8.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION  OF BURG ELTZ; IMPRINTED AS POSTCARD; SECOND CLASS MENU (?)"},{"v":"1910-923"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27415"},null,{"v":"NORDDEUTSCHER LLOYD, BREMEN"},{"v":"REGULAR MENU"},{"v":"STEAMSHIP"},{"v":"ABOARD 'PRINZ FRIEDRICH WILHELM'"},{"v":"FOLDER; ILLUS; COL; 9.25X5.5"},{"v":"DINNER"},{"v":"GERMAN ENGLISH; COVER HAS PICTURE OF COUPLE ON BENCH IN MOONLIGHT; MUSIC PROGRAM ON BACK COVER"},{"v":"1910-992"},null,null,null,{"v":"Norddeutscher Lloyd, Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":85},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27416"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS BARBAROSSA"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF GNOMES, DESIGNED TO BE USED AS POSTCARD; IN GERMAN AND ENGLISH; SIMPLE MENU"},{"v":"1910-899"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27417"},null,{"v":"NORDEUTCHER LLOYD, BREMEN"},{"v":"BREAKFAST"},{"v":"STEAMSHIP"},{"v":"ABOARD GEORGE WASHINGTON"},{"v":"CARD; ILLUS; COL; 5.5 X 8.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF PIRAEUS; IMPRINTED AS POSTCARD"},{"v":"1910-921"},null,null,null,{"v":"Nordeutcher Lloyd, Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":91},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27418"},null,{"v":"TURKISH AMBASSADOR"},{"v":"DINNER"},{"v":"OTHER (RESIDENCE?)"},{"v":"BERLIN [GERMANY]"},{"v":"CARD; 3.5 X 5.5"},{"v":"COMP (?)"},{"v":"MENU IN FRENCH; SPONSOR AND EVENT NOTED BY FEB"},{"v":"1910-930"},null,null,null,{"v":"Turkish Ambassador"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27419"},null,{"v":"(AMERICAN LINE)"},{"v":"DINNER"},{"v":"AA"},{"v":"ABOARD U.S.M.S. ST. LOUIS"},{"v":"CARD; COL; 3.75 X 6"},null,{"v":"PRICED WINE LIST; BLUE STOCK"},{"v":"1910-706"},null,null,null,{"v":"Usms St Louis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":91},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27420"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"STEAMSHIP"},{"v":"ON BOARD S.S. 'BERLIN'"},{"v":"CARD, ILLUS, COL, 5.5X8.25"},null,{"v":"MENU IN GERMAN AND IN ENGLISH; TOP OF MENU ILLUSTRATED AND CAN BE USED AS POST CARD"},{"v":"1910-935"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":82},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27421"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ON BOARD S.S. 'FRIEDRICH DER GROSSE'"},{"v":"FOLDER, ILLUS, COL, 5.5X8"},null,{"v":"'RECOMMENDABLE FIRMS' FOR WINE LISTED; MENU IN GERMAN AND IN ENGLISH; COVER ILLUSTRATED; MUSIC PROGRAM ON BACK"},{"v":"1910-972"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27422"},null,{"v":"USMS PHILADELPHIA"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ON BOARD"},{"v":"CARD; ILLUS; COL; 4 X 6.25"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FLAG [OF LINE?]; FEATURES SPAGHEETI, NEAPOLITAINE;  COMPLETE WINE LIST WITH PRICES ON BACK, ALSO CIGARETEE, CIGAR, PLAYING CARD PRICES; EXCHANGE RATES GIVEN (1 FRANC=19 CENTS, 1 MARK = 24 CENTS, 1 POUND=$4.85, 1 SHILLING=24 CENTS)"},{"v":"1910-877"},null,null,null,{"v":"Usms Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":94},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27423"},null,{"v":"NORDEUTSCHER LLOYD, BREMEN"},{"v":"SUPPER"},{"v":"STEAMSHIP"},{"v":"ABOARD GEORGE WASHINGTON"},{"v":"CARD; ILLUS; COL;  5.5 X 8.5"},null,{"v":"MENU IN GERMAN AND ENGLISH;  ILLUSTRATION OF BURG ELTZ; VERSE; IMPRINTED AS POSTCARD"},{"v":"1910-920"},null,null,null,{"v":"Nordeutscher Lloyd, Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27424"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ABOARD KRONPRINZESSIN CECILIE"},{"v":"FOLDER; ILLUS; COL; 3 X 4.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; EMBOSSED BOY AND FLAGS"},{"v":"1910-718"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27425"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS PRINZ FRIEDRICH WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF GNOMES, DESIGNED TO BE USED AS POSTCARD; IN GERMAN AND ENGLISH; SIMPLE MENU"},{"v":"1910-896"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27426"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"STEAMSHIP"},{"v":"ABOARD BARBAROSSA"},{"v":"CARD; ILLUS; COL; 5.5 X 8.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF HEIDELBERG; IMPRINTED AS POSTCARD"},{"v":"1910-714"},null,null,null,{"v":"Norddeutscher Lloyd  Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27427"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS GEORGE WASHINGTON"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF 'MUNSTER ZU AACHEN' ; DESIGNED TO BE USED AS POSTCARD;  IN GERMAN AND ENGLISH;  'COFFEE FREED FROM CAFFEINE ' FEATURED"},{"v":"1910-806"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27428"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS PRINZ FRIEDRICH WILHELM"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF GNOMES, DESIGNED TO BE USED AS POSTCARD; IN GERMAN AND ENGLISH; SIMPLE MENU"},{"v":"1910-897"},null,null,null,{"v":"Red Star Line   Antwerpen    Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27429"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS GEORGE WASHINGTON"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25"},{"v":"DAILY MENU"},{"v":"ILLUS OF RUDELSBURG, DESIGNED TO BE USED AS POSTCARD; VERSE; IN GERMAN AND ENGLISH (POORLY DONE IN MANY DISHES)"},{"v":"1910-886"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27430"},null,{"v":"USMS PHILADELPHIA"},{"v":"BREAKFAST"},{"v":"STEAMSHIP"},{"v":"ON BOARD"},{"v":"CARD; COL; 3.75 X 6"},{"v":"OTHER (DAILY MENU)"},{"v":"IN ENGLISH ONLY; WATERCRESS LISTED AS A COURSE; ON PALE GREEN STOCK; COMPLETE WINE LIST, ETC WITH PRICES"},{"v":"1910-901"},null,null,null,{"v":"Usms Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":81},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27431"},null,{"v":"U.S. CUSTOMS INSPECTORS OF THE PORT OF NEW YORK"},{"v":"ANNUAL BANQUET"},{"v":"HOTEL"},{"v":"HOTEL SAVOY, NEW YORK, NY"},{"v":"BOOKLET, 7X4.5"},{"v":"ANNIVERSARY"},{"v":"WINES LISTED; MUSICAL PROGRAM LISTED; OFFICERS AND COMMITTEES LISTED"},{"v":"1910-961"},null,null,null,{"v":"U.S. Customs Inspectors Of The Port Of New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27432"},null,{"v":"(AMERICAN LINE)"},{"v":"BREAKFAST"},{"v":"STEAMSHIP"},{"v":"ABOARD U.S.M.S. ST. LOUIS"},{"v":"CARD; COL; 3.75 X 6"},null,{"v":"PRICED WINE LIST; PINK STOCK"},{"v":"1910-704"},null,null,null,{"v":"American Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":91},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27433"},null,{"v":"(AMERICAN LINE)"},{"v":"LUNCHEON"},{"v":"STEAMSHIP"},{"v":"ABOARD U.S.M.S. ST. LOUIS"},{"v":"CARD; 3.75 X 6"},null,{"v":"PRICED WINE LIST"},{"v":"1910-707"},null,null,null,{"v":"American Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27434"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"STEAMSHIP"},{"v":"ABOARD BARBAROSSA"},{"v":"CARD; COL; ILLUS; 5.5 X 8.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; GNOMES IN RUST; IMPRINTED AS POSTCARD"},{"v":"1910-715"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27435"},null,{"v":"NORDEUSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"STEAMSHIP"},{"v":"ABOARD KRONPRINSESSIN CECILIE"},{"v":"CARD; COL; ILLUS;  8.25"},null,{"v":"MENU IN GERMAN AND ENGLISH; GNOMES IN BLUE; IMPRINTED AS POSTCARD"},{"v":"1910-785"},null,null,null,{"v":"Nordeuscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27436"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"SS; FOR"},{"v":"ON BOARD THE KRONPRINZESSIN CECILIE"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF PORT OF PIRAEUS, ARTIST IS T.V. ECKENBRECHER; DESIGNED TO BE USED AS POSTCARD; IN GERMAN AND ENGLISH; EXTENSIVE MENU (FIRST CLASS?); FEATURES 'COFFEE FREED FROM CAFFEINE'"},{"v":"1910-800"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":86},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27437"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS VADERLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 7.75"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF WOMEN AT DOCK; DESIGNED TO BE USED AS POSTCARD; IN ENGLISH ONLY; POSTAL RATES FOR VARIOUS PORTS GIVEN; SIMPLE MENU"},{"v":"1910-912"},null,null,null,{"v":"S.S. Vaderland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27438"},null,{"v":"RED STAR LINE"},{"v":"SUPPER"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS VADERLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 7.75"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF SHIP AT SEA; DESIGNED TO BE USED AS POSTCARD; IN ENGLISH ONLY; POSTAL RATES FOR VARIOUS PORTS GIVEN; SIMPLE MENU; MUSICAL PROGRAM"},{"v":"1910-913"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27439"},null,{"v":"NEW YORK COUNTY PROHIBITIONISTS"},{"v":"ANNUAL BANQUET"},null,null,{"v":"BOOKLET, ILLUS, COL, 4.75X6"},{"v":"ANNIVERSARY, COMP"},{"v":"DRAWING AND PHOTO OF MESSRS. DOW, NEAL AND BROOKS, JEREMIAH T.; PROGRAM AND EXECUTIVE COMMITTEE LISTED; HEADQUARTERS, 110 WEST 65TH ST. COR BROADWAY, ROOM 220; COPY 5 AUTOGRAPHED;"},{"v":"1910-962 COPY 1 THRU 5"},null,null,null,{"v":"New York County Prohibitionists"},null,null,null,{"v":"complete"},{"v":"6"},{"v":37},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27440"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"STEAMSHIP"},{"v":"ABOARD GEORGE WASHINGTON"},{"v":"CARD; ILLUS; COL; 5.25 X 8.25"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTATION OF COLOGNE IN TAN; IMPRINTED AS POSTCA RD"},{"v":"1910-760"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27441"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"SS; FOR"},{"v":"ON BOARD THE KRONPRINZESSIN CECILIE"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF  GNOMES; DESIGNED TO BE USED AS POSTCARD; IN GERMAN AND ENGLISH"},{"v":"1910-803"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27442"},null,{"v":"USMS PHILADELPHIA"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ON BOARD"},{"v":"CARD; COL; 3.75 X 6"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"ON LIGHT GREEN CARD STOCK; SIMPLE MENU; COMPLETE WINE, CIGARETTE, CIGAR, TOBACCO LIST WITH PRICES"},{"v":"1910-879"},null,null,null,{"v":"Usms Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":84},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27443"},null,{"v":"USMS PHILADELPHIA"},{"v":"LUNCHEON"},{"v":"STEAMSHIP"},{"v":"ON BOARD"},{"v":"CARD; ILLUS; COL; 4 X 6.25"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"FLAG [OF LINE?]; FEATURES BOAR'S HEAD WITH PISTACHIOS, CHICKEN SALAD; COMPLETE WINE LIST WITH PRICES ON BACK, ALSO CIGARETTE, CIGAR, PLAYING CARD PRICES; EXCHANGE RATES GIVEN (1 FRANC=19 CENTS, 1 MARK = 24 CENTS, 1 POUND=$4.85, 1 SHILLING=24 CENTS)"},{"v":"1910-876"},null,null,null,{"v":"Usms Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":108},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27444"},null,{"v":"USMS PHILADELPHIA"},{"v":"LUNCHEON"},{"v":"STEAMSHIP"},{"v":"ON BOARD"},{"v":"CARD; COL; 4 X 6"},{"v":"OTHER (DAILY MENU)"},{"v":"IN ENGLISH ONLY; EXTENSIVE MENU; COMPLETE WINE LIST, ETC WITH PRICES"},{"v":"1910-906"},null,null,null,{"v":"Usms Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":114},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27445"},null,{"v":"(AMERICAN LINE)"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ABOARD U.S.M.S.ST. LOUIS"},{"v":"CARD; 3.75 X 6"},null,{"v":"PRICED WINE LIST"},{"v":"1910-708"},null,null,null,{"v":"Usms St Louis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":99},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27446"},null,{"v":"RED STAR LINE ANTWERPEN"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ABOARD S.S. VADERLAND"},{"v":"CARD; COL; ILLUS; 5.5 X 8"},null,{"v":"MENU IN  ENGLISH; ILLUSTRATION OF BOYS IN BOAT LOOKING AT SHIP; MUSIC; IMPRINTED AS POSTCARD"},{"v":"1910-779"},null,null,null,{"v":"Red Star Line Antwerpen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27447"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ABOARD S.S. BERLIN"},{"v":"FOLDER; ILLUS; COL; 5.5 X 9.25"},null,{"v":"MENU IN GERMAN AND ENGLISH; COUPLE IN  PERIOD DRESS DANCING SCHOTISCH AND SHIPS; MUSIC; WINE MERCHANTS"},{"v":"1910-781"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":89},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27448"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ABOARD KRONPRINZESSIN CECILIE"},{"v":"FOLDER; ILLUS; COL; 3.25 X 4.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF BOY, FLAGS; LOGO"},{"v":"1910-783"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27449"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"SUPPER"},{"v":"STEAMSHIP"},{"v":"ABOARD KRONPRINZESSIN CECILIE"},{"v":"CARD; ILLUS; COL; 5.5 X 8.25"},null,{"v":"MENU IN GERMAN AND ENGLISH;  GNOMES IN GREEN; IMPRINTED AS  POSTCARD"},{"v":"1910-786"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27450"},null,{"v":"MERCHANTS' CLUB OF BOSTON"},{"v":"DINNER"},{"v":"OTHER [PRIVATE CLUB?]"},{"v":"ALGONQUIN CLUB"},{"v":"FOLDER, ILLUS, COL, 4.5X9.5"},{"v":"[ANNIV?]"},{"v":"OFFICERS AND MEMBERS LISTED; COVER ILLUSTRATED WITH BASKET OF CHICKS AND VIOLETS"},{"v":"1910-855 COPY 1 AND 2"},null,null,null,{"v":"Merchants' Club Of Boston"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27451"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"BREAKFAST"},{"v":"STEAMSHIP"},{"v":"ABOARD BARBAROSSA"},{"v":"CARD; COL; ILLUS; 5.5 X 8.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; ILLUSTRATION OF  NURNBERG; IMPRINTED AS POSTCARD; FIRST CLASS(?)"},{"v":"1910-716"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27452"},null,{"v":"ROYAL HOTEL"},{"v":"DINNER"},{"v":"FOREIGN"},{"v":"BURMA"},{"v":"CARD; ILLUS; COL; 6 X 10"},null,{"v":"MENU IN FRENCH; ILLUSTRATION OF HARVESTERS; MENU ITEMS NUMBERED"},{"v":"1910-724"},null,null,null,{"v":"Royal Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27453"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH A LA CARTE"},{"v":"STEAMSHIP"},{"v":"ON BOARD S.S. 'KRONPRINZESSIN CECILIE'"},{"v":"CARD, 6.75X10.5"},null,{"v":"MENU IN GERMAN AND IN ENGLISH"},{"v":"1910-730"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":135},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27454"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH A LA CARTE"},{"v":"STEAMSHIP"},{"v":"ON BOARD S.S. 'KRONPRINZESSIN CECILIE'"},{"v":"CARD, 6.75X10.5"},null,{"v":"MENU IN GERMAN AND IN ENGLISH"},{"v":"1910-740"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":144},{"v":1910},{"v":3},{"v":10},{"v":"1910-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27455"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH A LA CARTE"},{"v":"STEAMSHIP"},{"v":"ON BOARD S.S. 'KRONPRINZESSIN CECILIE'"},{"v":"CARD, 6.75X10.5"},null,{"v":"MENU IN GERMAN AND IN ENGLISH"},{"v":"1910-755"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":148},{"v":1910},{"v":3},{"v":11},{"v":"1910-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27456"},null,{"v":"COUNCIL CLUB, AMERICAN BANKING ASSOCIATION"},{"v":"SECOND ANNUAL DINNER"},{"v":"HOTEL"},{"v":"HOTEL ALEXANDRIA, LOS ANGELES, CA"},{"v":"UNUSUAL; LIKE A STOCK CERTIFICATE IN FOLDER; ILLUS; COL; 3.75 X 8.5"},{"v":"ANNIVERSARY"},{"v":"COVER HAS SCENES OF LOS ANGELES, EMBOSSED GOLD SEAL OF HOTEL; LIST OF TOASTS; WINES LISTED"},{"v":"1910-5249"},null,null,null,{"v":"Council Club, American Banking Association"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1910},{"v":10},{"v":6},{"v":"1910-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27457"},null,{"v":"THE KINDERGARTEN CLUB OF THE UNION LEAGUE"},{"v":"DINNER"},{"v":"CLUB"},{"v":"PHILADELPHIA, PA"},{"v":"BOOKLET; ILLUS; COL; 11.75X8"},{"v":"ANNIVERSARY?"},{"v":"COCKTAILS, WINE, CHAMPAGNE;  LIST OF OFFICERS AND MEMBERS; COVER HAS NAME AND LOGO IN GOLD WITH RED SATIN RIBBON; CENTER FOLD HAS RED GROSGRAIN RIBBON; LETTERING IN REDON MENU AND LISTS;"},{"v":"1910-5450"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":73},{"v":1930},{"v":11},{"v":3},{"v":"1930-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27458"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"STEAMSHIP"},{"v":"ABOARD GEORGE WASHINGTON"},{"v":"CARD; COL; 7 X 10.5"},null,{"v":"MENU IN GERMAN AND ENGLISH; GOLD BORDER"},{"v":"1910-762"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":144},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27459"},null,{"v":"RED STAR LINE ANTWERPEN"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ABOARD S S VADERLAND"},{"v":"CARD; COL; ILLUS; 5.5 X 8"},null,{"v":"MENU IN ENGLISH;TRATION OF  ROWBOAT AND SHIP; IMPRINTED AS POSTCARD"},{"v":"1910-776"},null,null,null,{"v":"Red Star Line Antwerpen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27460"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"STEAMSHIP"},{"v":"ABOARD S.S. BERLIN"},{"v":"CARD; COL; 5.5 X 9.25"},null,{"v":"MENU IN GERMAN AND ENGLISH; GOLD BORDER"},{"v":"1910-780"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":137},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27461"},null,{"v":"NORDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH"},{"v":"STEAMSHIP"},{"v":"ABOARD KRONPRINZESSIN CECILIE"},{"v":"CARD; COL; 5.5 X 9.25"},null,{"v":"MENU IN GERMAN AND ENGLISH;  GOLD BORDER"},{"v":"1910-788"},null,null,null,{"v":"Nordeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":140},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27462"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH A LA CARTE"},{"v":"STEAMSHIP"},{"v":"ON BOARD S.S. 'KAISER WILHELM D. GROSSE'"},{"v":"CARD, 6.75X10.75"},null,{"v":"MENU IN GERMAN AND IN ENGLISH"},{"v":"1910-843"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":133},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27463"},null,{"v":"BOSTON PAPER TRADE ASSOCIATION"},{"v":"DINNER"},{"v":"OTHER (CLUB)"},{"v":"ALGONQUIN CLUB [NEW YORK, NY?]"},{"v":"CARD; ILLUS; COL; 4 X 5.5"},{"v":"OTHER"},{"v":"EMBOSSED GOLD INDIANHEAD"},{"v":"1910-873"},null,null,null,{"v":"Boston Paper Trade Association"},null,null,null,{"v":"under review"},{"v":"1"},{"v":18},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27464"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH A LA CARTE"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS BERLIN"},{"v":"BROADSIDE; ILLUS; 6.75 X 10.5"},{"v":"COMPLIMENTARY/TESTIMONIAL"},{"v":"EMBOSSED GOLD ANCHOR;  EXTENSIVE BUFFET; SPAGHETTI CARUSO LISTED FOR VEGETABLE; IN GERMAN AND ENGLISH"},{"v":"1910-884"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":132},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27465"},null,{"v":"USMS PHILADELPHIA"},{"v":"DINNER"},{"v":"STEAMSHIP"},{"v":"ON BOARD"},{"v":"CARD; COL; 4 X 6.25"},{"v":"OTHER (DAILY MENU)"},{"v":"IN ENGLISH ONLY"},{"v":"1910-902"},null,null,null,{"v":"Usms Philadelphia"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27466"},null,{"v":"RED STAR LINE"},{"v":"DINNER"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS VADERLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 9"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF MEN ROWING TO STEAMSHIP; DESIGNED TO BE USED AS POSTCARD; IN ENGLISH ONLY;  EXTENSIVE MENU; POSTAL RATES FOR VARIOUS PORTS GIVEN; MUSICAL PROGRAM"},{"v":"1910-910"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27467"},null,{"v":"RED STAR LINE"},{"v":"BREAKFAST"},{"v":"SS; FOR"},{"v":"ON BOARD THE SS VADERLAND"},{"v":"CARD; ILLUS; COL; 5.5 X 7.75"},{"v":"OTHER (DAILY MENU)"},{"v":"ILLUS OF WOMAN AT DOCK; DESIGNED TO BE USED AS POSTCARD; IN ENGLISH ONLY; POSTAL RATES FOR VARIOUS PORTS GIVEN"},{"v":"1910-911"},null,null,null,{"v":"Red Star Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27468"},null,{"v":"NORDDEUTSCHER LLOYD BREMEN"},{"v":"LUNCH A LA CARTE"},{"v":"STEAMSHIP"},{"v":"ON BOARD S.S. 'GEORGE WASHINGTON'"},{"v":"CARD, 6.75X10.5"},null,{"v":"MENU IN GERMAN AND IN ENGLISH"},{"v":"1910-951"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"1"},{"v":140},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27469"},null,{"v":"New York University Law Alumni Banquet"},null,null,null,null,null,null,null,null,null,null,{"v":"New York University Law Alumni Banquet"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1910},{"v":3},{"v":10},{"v":"1910-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27470"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH ˆ LA CARTE"},null,null,null,null,null,{"v":"1910-891"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":140},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27471"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-922"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27472"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"SUPPER"},null,null,null,null,null,{"v":"1910-940 Item C"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27473"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-969"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":52},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27474"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"MENU ABOARD SS BARBAROSSA"},null,null,null,null,null,{"v":"1910-973"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27475"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH"},null,null,null,null,null,{"v":"1910-717"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27476"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE"},null,null,null,null,null,{"v":"1910-734"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":136},{"v":1910},{"v":3},{"v":10},{"v":"1910-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27477"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-770"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27478"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-774"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":85},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27479"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-830"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27480"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST MENU"},null,null,null,null,null,{"v":"1910-842 Item A,B & C"},null,null,null,{"v":"S.S. Vaderland"},null,null,null,{"v":"complete"},{"v":"6"},{"v":185},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27481"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE HELD BY NORDEUTSCHER LLOYD BREMEN AT ON BOARD SS 'GEORGE WASHINGTON"},null,null,null,null,null,{"v":"1910-858"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":138},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27482"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-863"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":86},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27483"},null,{"v":"Menu, Palace Hotel"},{"v":"MENU"},null,null,null,null,null,{"v":"1910-870"},null,null,null,{"v":"Menu, Palace Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27484"},null,{"v":"U.S.M.S. Philadelphia, Tea."},null,null,null,null,null,null,{"v":"1910-880"},null,null,null,{"v":"U.S.M.S. Philadelphia, Tea."},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":86},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27485"},null,{"v":"Nordeutscher Lloyd Bremen   On Board S.S. 'George Washington."},{"v":"LUNCHEON GIVEN BY THE IRISH FELLOWSHIP CLUB TO WILLIAM HOWARD TAFT"},null,null,null,null,null,{"v":"1910-919"},null,null,null,{"v":"Irish Fellowship Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27486"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-924"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":50},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27487"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER ˆ LA CARTE"},null,null,null,null,null,{"v":"1910-936"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":91},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27488"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH ˆ LA CARTE"},null,null,null,null,null,{"v":"1910-937"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":136},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27489"},null,{"v":"Dinner Menu, S. S. Vaderland, March 18th, 1910."},{"v":"DINNER MENU"},null,null,null,null,null,{"v":"1910-947 Item C"},null,null,null,{"v":"Dinner Menu, S. S. Vaderland, March 18th, 1910."},null,null,null,{"v":"under review"},{"v":"2"},{"v":41},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27490"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"SPEISE KARTE MENU CARD"},null,null,null,null,null,{"v":"1910-953 Item D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27491"},null,{"v":"Hotel Des Indes, Batavia, Menu."},{"v":"MENU"},null,null,null,null,null,{"v":"1910-960"},null,null,null,{"v":"Hotel Des Indes, Batavia, Menu."},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27492"},null,{"v":"U.S.M.S. St. Louis, Tea."},null,null,null,null,null,null,{"v":"1910-967 Item A"},null,null,null,{"v":"U.S.M.S. St. Louis, Tea."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":83},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27493"},null,{"v":"Dinner Menu, S.S. Vaderland, March 19th, 1910."},{"v":"DINNER MENU"},null,null,null,null,null,{"v":"1910-978 Item C"},null,null,null,{"v":"Dinner Menu, S.S. Vaderland, March 19th, 1910."},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27494"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH ˆ LA CARTE"},null,null,null,null,null,{"v":"1910-982"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":136},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27495"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-713"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27496"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH"},null,null,null,null,null,{"v":"1910-769"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27497"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-784"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27498"},null,{"v":"Complimentary Banquet, Mount Nelson Hotel Cape Town, S.A."},null,null,null,null,null,null,{"v":"1910-793"},null,null,null,{"v":"Complimentary Banquet, Mount Nelson Hotel Cape Town, S.A."},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27499"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-805"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27500"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST (?) HELD BY NORDEUTSCHER LLOYD BREMEN AT ON BOARD THE SS GEORGE WASHINGTON"},null,null,null,null,null,{"v":"1910-811"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":30},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27501"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-824"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"under review"},{"v":"2"},{"v":44},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27502"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-827"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":84},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27503"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE HELD BY NORDEUTSCHER LLOYD BREMEN AT ON BOARD SS 'BERLIN"},null,null,null,null,null,{"v":"1910-844"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":135},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27504"},null,{"v":"Luncheon Menu, S. S. Vaderland, March 18th, 1910."},{"v":"LUNCHEON MENU"},null,null,null,null,null,{"v":"1910-947 Item B"},null,null,null,{"v":"Luncheon Menu, S. S. Vaderland, March 18th, 1910."},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27505"},null,{"v":"The Rochester Chamber Of Commerce Convention Hall, Dinner."},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-933"},null,null,null,{"v":"The Rochester Chamber Of Commerce Convention Hall, Dinner."},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27506"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-938"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":82},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27507"},null,{"v":"Grand Hotel, Kristiania, Menu."},{"v":"MENU"},null,null,null,null,null,{"v":"1910-984"},null,null,null,{"v":"Grand Hotel, Kristiania, Menu."},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27508"},null,{"v":"(Harvard University?)   New American House, Boston, Ma"},{"v":"FRESHMAN DINNER HELD BY (HARVARD UNIVERSITY?) AT NEW AMERICAN HOUSE"},null,null,{"v":"BOOKLET; ILLUS; COL; 6 X 7.5"},null,{"v":"COLOR ILLUS OF GUESTS GIVING TOAST, AND SAILING SHIP IN STORM; CLASS SONGS; SPEAKER LIST; COTUIT OYSTERS; CHEESE COURSE; 'MOCCA TREE'; DEMI TASSE; WINE AND TOBACCO LIST"},{"v":"1910-745 Item-1, COPY 1, COPY 2"},null,null,null,{"v":"(Harvard University?)   New American House, Boston, Ma"},null,null,null,{"v":"complete"},{"v":"6"},{"v":20},{"v":1910},{"v":3},{"v":10},{"v":"1910-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27509"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-820"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":81},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27510"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-948"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27511"},null,{"v":"U.S.M.S. Philadelphia, Breakfast."},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-944 Item A"},null,null,null,{"v":"U.S.M.S. Philadelphia, Breakfast."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":78},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27512"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-766"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27513"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE"},null,null,null,null,null,{"v":"1910-821"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":151},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27514"},null,{"v":"Hotel Chamberlin, Noonday Meal."},null,null,null,null,null,null,{"v":"1910-928"},null,null,null,{"v":"Hotel Chamberlin, Noonday Meal."},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27515"},null,{"v":"Congress Hotel, Dinner."},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-932"},null,null,null,{"v":"Congress Hotel, Dinner."},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27516"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH"},null,null,null,null,null,{"v":"1910-942 Item A"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27517"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-976 Item B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27518"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-977 Item A"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27519"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-773"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27520"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE"},null,null,null,null,null,{"v":"1910-799"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":138},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27521"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE HELD BY NORDEUTSCHER LLOYD BREMEN AT ON BOARD SS 'BERLIN"},null,null,null,null,null,{"v":"1910-867"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":136},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27522"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE"},null,null,null,null,null,{"v":"1910-822"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":138},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27523"},null,{"v":"Dinner Menu, S.S. Vaderland, March 18th, 1910."},{"v":"DINNER MENU"},null,null,null,null,null,{"v":"1910-946 ITEM C"},null,null,null,{"v":"Dinner Menu, S.S. Vaderland, March 18th, 1910."},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27524"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH ˆ LA CARTE"},null,null,null,null,null,{"v":"1910-914"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":132},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27525"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-940 Item A"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":90},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27526"},null,{"v":"U.S.M.S. Philadelphia, Menu."},{"v":"MENU"},null,null,null,null,null,{"v":"1910-943 Item C"},null,null,null,{"v":"U.S.M.S. Philadelphia, Menu."},null,null,null,{"v":"complete"},{"v":"2"},{"v":95},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27527"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-804"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27528"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH"},null,null,null,null,null,{"v":"1910-831"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27529"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH"},null,null,null,null,null,{"v":"1910-941 Item B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27530"},null,{"v":"Dinner Menu, S.S. Vaderland, March 19th, 1910."},{"v":"DINNER MENU"},null,null,null,null,null,{"v":"1910-979 Item B"},null,null,null,{"v":"Dinner Menu, S.S. Vaderland, March 19th, 1910."},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27531"},null,{"v":"Twenty Third Annual Dinner Of The New York Florist's Club At The Fifth Avenue Restaurant."},{"v":"TWENTY THIRD ANNUAL DINNER OF THE NEW YORK FLORIST'S CLUB AT THE FIFTH AVENUE RESTAURANT"},null,null,null,null,null,{"v":"1910-907"},null,null,null,{"v":"Twenty Third Annual Dinner Of The New York Florist's Club At The Fifth Avenue Restaurant."},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27532"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"NORDDEUTSCHER LLOYD BREMEN LUNCH AND DINNER MENU"},null,null,null,null,null,{"v":"1910-837 Item A&B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":36},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27533"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-848 Item A,B,C & D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":198},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27534"},null,{"v":"U.S.M.S. Philadelphia, Dinner."},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-944 Item C"},null,null,null,{"v":"U.S.M.S. Philadelphia, Dinner."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27535"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-808"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27536"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-940 Item D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27537"},null,{"v":"U.S.M.S. St. Louis, Dinner."},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-967 Item B"},null,null,null,{"v":"U.S.M.S. St. Louis, Dinner."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":88},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27538"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH ˆ LA CARTE"},null,null,null,null,null,{"v":"1910-971"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":135},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27539"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-975 Item B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27540"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"SPEISE KARTE MENU CARD"},null,null,null,null,null,{"v":"1910-975 Item D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27541"},null,{"v":"Supper Menu, S. S. Vaderland, March 19th, 1910."},{"v":"SUPPER MENU"},null,null,null,null,null,{"v":"1910-979 Item C"},null,null,null,{"v":"S.S. Vaderland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27542"},null,{"v":"Breakfast By U.S.M.S. St Louis"},{"v":"BREAKFAST BY USMS ST LOUIS"},null,null,null,null,null,{"v":"1910-705"},null,null,null,{"v":"Usms St Louis"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27543"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-797"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27544"},null,{"v":"Dinner, The New Charleston Hotel, Charleston, S.C."},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-857"},null,null,null,{"v":"The New Charleston Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":45},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27545"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH"},null,null,null,null,null,{"v":"1910-866"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":138},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27546"},null,{"v":"Breakfast Menu, S. S. Vaderland, March 19th, 1910."},{"v":"BREAKFAST MENU"},null,null,null,null,null,{"v":"1910-979 Item A"},null,null,null,{"v":"Breakfast Menu, S. S. Vaderland, March 19th, 1910."},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27547"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER ˆ LA CARTE"},null,null,null,null,null,{"v":"1910-990"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":80},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27548"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-968 Item C"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27549"},null,{"v":"Testimonial Dinner, Little Hungary"},{"v":"TESTIMONIAL DINNER"},null,null,null,null,null,{"v":"1910-851"},null,null,null,{"v":"Testimonial Dinner, Little Hungary"},null,null,null,{"v":"complete"},{"v":"6"},{"v":27},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27550"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-890"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":53},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27551"},null,{"v":"Tea Menu, Norddetscher Lloyd Bremen"},{"v":"TEA MENU"},null,null,null,null,null,{"v":"1910-712"},null,null,null,{"v":"Tea Menu, Norddetscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":40},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27552"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE HELD BY NORDEUTSCHER LLOYD BREMEN AT ON BOARD SS 'KAISER WILHELM DER GROSSE'"},null,null,null,null,null,{"v":"1910-768"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":136},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27553"},null,{"v":"Dinner Menu, S.S. Vaderland"},{"v":"DINNER MENU"},null,null,null,null,null,{"v":"1910-816"},null,null,null,{"v":"Dinner Menu, S.S. Vaderland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27554"},null,{"v":"U.S.M.S. Philadelphia, Breakfast."},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-905"},null,null,null,{"v":"U.S.M.S. Philadelphia, Breakfast."},null,null,null,{"v":"complete"},{"v":"1"},{"v":40},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27555"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH ˆ LA CARTE"},null,null,null,null,null,{"v":"1910-915"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":142},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27556"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-916"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27557"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-968 Item A"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":92},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27558"},null,{"v":"Tenth Annual Banquet, Glens Falls Club, New York."},null,null,null,null,null,null,{"v":"1910-989"},null,null,null,{"v":"Tenth Annual Banquet, Glens Falls Club, New York."},null,null,null,{"v":"complete"},{"v":"6"},{"v":27},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27559"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"NORDDEUTSCHER LLOYD BREMEN & DINNER"},null,null,null,null,null,{"v":"1910-733 ItemA&B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1910},{"v":3},{"v":10},{"v":"1910-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27560"},null,{"v":"Breakfast, U.S.M.S. St. Louis."},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-743"},null,null,null,{"v":"Breakfast, U.S.M.S. St. Louis."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":92},{"v":1910},{"v":3},{"v":10},{"v":"1910-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27561"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-751 Item A,B&C"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"6"},{"v":122},{"v":1910},{"v":3},{"v":11},{"v":"1910-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27562"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-772"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27563"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-801"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27564"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST (?) HELD BY NORDEUTSCHER LLOYD BREMEN AT ON BOARD THE SS GEORGE WASHINGTON"},null,null,null,null,null,{"v":"1910-807"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":92},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27565"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-809"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27566"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"NORDDEUTSCHER LLOYD BREMEN & DINNER"},null,null,null,null,null,{"v":"1910-725 ItemA&B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":30},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27567"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-727 ItemA-D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":206},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27568"},null,{"v":"Dinner At The Sudan Club."},{"v":"DINNER AT THE SUDAN CLUB"},null,null,null,null,null,{"v":"1910-876 copy 1/copy 2"},null,null,null,{"v":"Dinner At The Sudan Club."},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27569"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-917"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":82},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27570"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER ˆ LA CARTE"},null,null,null,null,null,{"v":"1910-918"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":81},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27571"},null,{"v":"The Mahat Asram, Daily Menu And Rates."},{"v":"DAILY MENU AND RATES"},null,null,null,null,null,{"v":"1910-931"},null,null,null,{"v":"The Mahat Asram, Daily Menu And Rates."},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27572"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-941 Item A"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27573"},null,{"v":"Breakfast Menu, S. S. Vaderland, March 18th, 1910."},{"v":"BREAKFAST MENU"},null,null,{"v":"CARD, ILLUS, COL, 5.5X7.75"},null,{"v":"THREE SEPARATE MENUS; TOPS OF MENUS ILLUSTRATED AND CAN BE USED AS POST CARDS; MUSIC PROGRAM ON BACK OF SUPPER MENU"},{"v":"1910-946 ITEM A"},null,null,null,{"v":"Breakfast Menu, S. S. Vaderland, March 18th, 1910."},null,null,null,{"v":"under review"},{"v":"2"},{"v":22},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27574"},null,{"v":"Breakfast Menu, S. S. Vaderland, March 18th, 1910."},{"v":"BREAKFAST MENU"},null,null,null,null,null,{"v":"1910-947 Item A"},null,null,null,{"v":"Breakfast Menu, S. S. Vaderland, March 18th, 1910."},null,null,null,{"v":"complete"},{"v":"2"},{"v":82},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27575"},null,{"v":"Royal Hotel White Horse Rangoon Whiskey Menu"},{"v":"ROYAL HOTEL WHITE HORSE RANGOON WHISKEY MENU"},null,null,null,null,null,{"v":"1910-875"},null,null,null,{"v":"Royal Hotel White Horse Rangoon Whiskey Menu"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27576"},null,{"v":"Hors D'oeuvres."},null,null,null,null,null,null,{"v":"1910-881"},null,null,null,{"v":"Hors D'oeuvres."},null,null,null,{"v":"complete"},{"v":"1"},{"v":12}]}
{"starred":false,"flagged":false,"cells":[{"v":"27577"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"SPEISE KARTE MENU CARD"},null,null,null,null,null,{"v":"1910-941 Item C"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27578"},null,{"v":"U.S.M.S. St. Louis, Luncheon."},{"v":"LUNCHEON"},null,null,null,null,null,{"v":"1910-966 Item A"},null,null,null,{"v":"U.S.M.S. St. Louis, Luncheon."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":101},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27579"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"SOUPER SIC"},null,null,null,null,null,{"v":"1910-968 Item D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27580"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"SUPPER"},null,null,null,null,null,{"v":"1910-977 Item C"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27581"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH"},null,null,null,null,null,{"v":"1910-974"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":112},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27582"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE"},null,null,null,null,null,{"v":"1910-726"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":133},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27583"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-729"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":89},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27584"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-765"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27585"},null,{"v":"Testimonial Dinner, The Plaza"},{"v":"TESTIMONIAL DINNER"},null,null,null,null,null,{"v":"1910-790"},null,null,null,{"v":"Testimonial Dinner, The Plaza"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27586"},null,{"v":"Fifth Annual Dinner Of The Macdowell Club Of New York City"},{"v":"FIFTH ANNUAL DINNER OF THE MACDOWELL CLUB OF NEW YORK CITY"},null,null,null,null,null,{"v":"1910-795"},null,null,null,{"v":"Fifth Annual Dinner Of The Macdowell Club Of New York City"},null,null,null,{"v":"complete"},{"v":"15"},{"v":16},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27587"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-825"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27588"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-828"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27589"},null,{"v":"Menu, Cafe De L'opera"},{"v":"MENU"},null,null,null,null,null,{"v":"1910-836"},null,null,null,{"v":"Menu, Cafe De L'opera"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27590"},null,{"v":"Breakfast Menu, Red Star Line S.S. Vaderland"},{"v":"BREAKFAST MENU"},null,null,null,null,null,{"v":"1910-841 Item A,B & C"},null,null,null,{"v":"S.S. Vaderland"},null,null,null,{"v":"complete"},{"v":"6"},{"v":41},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27591"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-852 Item A,B,C & D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":200},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27592"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-854 Item A,B,C & D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":210},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27593"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH"},null,null,null,null,null,{"v":"1910-868"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27594"},null,{"v":"Founders' Day Banquet, The New York Club Of Phi Sigma Kappa"},null,null,null,null,null,null,{"v":"1910-794"},null,null,null,{"v":"Founders' Day Banquet, The New York Club Of Phi Sigma Kappa"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27595"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH"},null,null,null,null,null,{"v":"1910-796"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27596"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-812"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":50},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27597"},null,{"v":"Breakfast Menu, S.S. Vaderland"},{"v":"BREAKFAST MENU"},null,null,null,null,null,{"v":"1910-818"},null,null,null,{"v":"Breakfast Menu, S.S. Vaderland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27598"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE HELD BY NORDEUTSCHER LLOYD BREMEN AT ON BOARD SS 'KAISER WILHELM DER GROSSE'"},null,null,null,null,null,{"v":"1910-833"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":140},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27599"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"NORDDEUTSCHER LLOYD BREMEN SPEISE KARTE & BREAKFAST"},null,null,null,null,null,{"v":"1910-838 Item A&B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":128},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27600"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-839"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":85},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27601"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-840"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":85},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27602"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE HELD BY NORDEUTSCHER LLOYD BREMEN AT ON BOARD SS 'KAISER WILHELM DER GROSSE'"},null,null,null,null,null,{"v":"1910-860"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":133},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27603"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"SPEISE KARTE MENU CARD"},null,null,null,null,null,{"v":"1910-953 Item C"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27604"},null,{"v":"Hotel Astor, Menu."},{"v":"MENU"},null,null,null,null,null,{"v":"1910-964"},null,null,null,{"v":"Hotel Astor, Menu."},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27605"},null,{"v":"U.S.M.S. St. Louis, Dinner."},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-966 Item B"},null,null,null,{"v":"U.S.M.S. St. Louis, Dinner."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27606"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-975 Item A"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27607"},null,{"v":"Luncheon Menu, S. S. Vaderland, March 19th, 1910."},{"v":"LUNCHEON MENU"},null,null,null,null,null,{"v":"1910-978 Item B"},null,null,null,{"v":"Luncheon Menu, S. S. Vaderland, March 19th, 1910."},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27608"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-737 ItemA-D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":200},{"v":1910},{"v":3},{"v":10},{"v":"1910-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27609"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-826"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27610"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE HELD BY NORDEUTSCHER LLOYD BREMEN AT ON BOARD SS 'BERLIN"},null,null,null,null,null,{"v":"1910-834"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":138},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27611"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST (?) HELD BY NORDEUTSCHER LLOYD BREMEN AT ON BOARD THE SS GEORGE WASHINGTON"},null,null,null,null,null,{"v":"1910-853"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":48},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27612"},null,{"v":"Dinner By Mr. And Mrs. Hugo Reisinger Of Nyc"},{"v":"DINNER BY MR AND MRS HUGO REISINGER OF NYC"},null,null,null,null,null,{"v":"1910-874"},null,null,null,{"v":"Dinner By Mr. And Mrs. Hugo Reisinger Of Nyc"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27613"},null,{"v":"Lunch At Rowdy Home For Theodore Roosevelt."},{"v":"LUNCH AT ROWDY HOME FOR THEODORE ROOSEVELT"},null,null,null,null,null,{"v":"1910-882"},null,null,null,{"v":"Lunch At Rowdy Home For Theodore Roosevelt."},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27614"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-888"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27615"},null,{"v":"Hotel Astor, Dinner."},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-929"},null,null,null,{"v":"Rutgers College Alumni Association Of The City Of New York"},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27616"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-940 Item B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27617"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-942 Item B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27618"},null,{"v":"U.S.M.S. Philadelphia, Tea."},null,null,null,null,null,null,{"v":"1910-944 Item B"},null,null,null,{"v":"U.S.M.S. Philadelphia, Tea."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27619"},null,{"v":"Supper Menu, S. S. Vaderland, March 18th, 1910."},{"v":"SUPPER MENU"},null,null,null,null,null,{"v":"1910-946 ITEM B"},null,null,null,{"v":"Supper Menu, S. S. Vaderland, March 18th, 1910."},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27620"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH"},null,null,null,null,null,{"v":"1910-949"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":106},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27621"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-950"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":84},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27622"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"SPEISE KARTE MENU CARD"},null,null,null,null,null,{"v":"1910-953 Item B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27623"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-954"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":49},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27624"},null,{"v":"U.S.M.S. St. Louis, Third Class Bill Of Fare: Dinner, Tea."},{"v":"THIRD CLASS BILL OF FARE: DINNER"},null,null,null,null,null,{"v":"1910-965"},null,null,null,{"v":"U.S.M.S. St. Louis, Third Class Bill Of Fare: Dinner, Tea."},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27625"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH"},null,null,null,null,null,{"v":"1910-976 Item A"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27626"},null,{"v":"Breakfast Menu, S. S. Vaderland, March 19th, 1910."},{"v":"BREAKFAST MENU"},null,null,null,null,null,{"v":"1910-978 Item A"},null,null,null,{"v":"S.S. Vaderland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27627"},null,{"v":"U.S.M.S. St Louis. Third Class Bill Of Fare"},null,null,null,null,null,null,{"v":"1910-709"},null,null,null,{"v":"U.S.M.S. St. Louis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27628"},null,{"v":"26th Anniversary Of New Haven Lodge No. 25; B.P.O.C."},null,null,null,null,null,null,{"v":"1910-720"},null,null,null,{"v":"26th Anniversary Of New Haven Lodge No. 25; B.P.O.C."},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27629"},null,{"v":"Menu, Theatre Supper Of New York State Association Of Master Plumbers"},{"v":"THEATRE SUPPER OF NEW YORK STATE ASSOCIATION OF MASTER PLUMBERS"},null,null,null,null,null,{"v":"1910-721"},null,null,null,{"v":"Menu, Theatre Supper Of New York State Association Of Master Plumbers"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27630"},null,{"v":"Buffet Froid, Reception Au Corps Diplomatique Et Repreentants Du Gouvernement Mexicain"},null,null,null,null,null,null,{"v":"1910-722"},null,null,null,{"v":"Buffet Froid, Reception Au Corps Diplomatique Et Repreentants Du Gouvernement Mexicain"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27631"},null,{"v":"Annual Dinner, Knickerbocker Field Club"},{"v":"ANNUAL DINNER"},null,null,null,null,null,{"v":"1910-723"},null,null,null,{"v":"Annual Dinner, Knickerbocker Field Club"},null,null,null,{"v":"complete"},{"v":"9"},{"v":23},{"v":1910},{"v":3},{"v":9},{"v":"1910-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27632"},null,{"v":"Breakfast, U.S.M.S. St. Louis."},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-744"},null,null,null,{"v":"Breakfast, U.S.M.S. St. Louis."},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1910},{"v":3},{"v":10},{"v":"1910-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27633"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"NORDDEUTSCHER LLOYD BREMEN & DINNER"},null,null,null,null,null,{"v":"1910-750 Item A&B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1910},{"v":3},{"v":11},{"v":"1910-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27634"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-753 Item A,B,C&D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":201},{"v":1910},{"v":3},{"v":11},{"v":"1910-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27635"},null,{"v":"Supper Menu, Red Star Line Antwerpen New York Antwerpen Boston"},{"v":"SUPPER MENU"},null,null,null,null,null,{"v":"1910-777"},null,null,null,{"v":"S.S. Vaderland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27636"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-829"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27637"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-832"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":85},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27638"},null,{"v":"Annual Dinner Of The New York University Alumni Association, Waldorf Astoria"},{"v":"ANNUAL DINNER OF THE NEW YORK UNIVERSITY ALUMNI ASSOCIATION"},null,null,null,null,null,{"v":"1910-850"},null,null,null,{"v":"Annual Dinner Of The New York University Alumni Association, Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27639"},null,{"v":"Luncheon, The New Charleston Hotel, Charleston, S.C."},{"v":"LUNCHEON"},null,null,null,null,null,{"v":"1910-856"},null,null,null,{"v":"Luncheon, The New Charleston Hotel, Charleston, S.C."},null,null,null,{"v":"complete"},{"v":"1"},{"v":72},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27640"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-865 Item A,B & C"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"6"},{"v":166},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27641"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"DINNER"},null,null,null,null,null,{"v":"1910-977 Item B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27642"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH ˆ LA CARTE"},null,null,null,null,null,{"v":"1910-983"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":139},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27643"},null,{"v":"Supper Menu, Red Star Line Antwerpen New York Antwerpen Boston"},{"v":"SUPPER MENU"},null,null,null,null,null,{"v":"1910-813"},null,null,null,{"v":"Supper Menu, Red Star Line Antwerpen New York Antwerpen Boston"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27644"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST ˆ LA CARTE"},null,null,null,null,null,{"v":"1910-889"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27645"},null,{"v":"U.S.M.S. Philadelphia, Third Class Menu."},{"v":"THIRD CLASS MENU"},null,null,null,null,null,{"v":"1910-900"},null,null,null,{"v":"U.S.M.S. Philadelphia, Third Class Menu."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":85},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27646"},null,{"v":"U.S.M.S. Philadelphia, Tea."},null,null,null,null,null,null,{"v":"1910-904"},null,null,null,{"v":"U.S.M.S. Philadelphia, Tea."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":86},{"v":1910},{"v":3},{"v":17},{"v":"1910-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27647"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH"},null,null,null,null,null,{"v":"1910-975 Item C"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27648"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH"},null,null,null,null,null,{"v":"1910-752 Copy 1&2"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1910},{"v":3},{"v":11},{"v":"1910-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27649"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE HELD BY NORDEUTSCHER LLOYD BREMEN AT ON BOARD SS 'KAISER WILHELM DER GROSSE'"},null,null,null,null,null,{"v":"1910-757"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":134},{"v":1910},{"v":3},{"v":11},{"v":"1910-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27650"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-771"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":42},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27651"},null,{"v":"U.S.M.S. Philadelphia, Third Class Menu."},{"v":"THIRD CLASS MENU"},null,null,null,null,null,{"v":"1910-878"},null,null,null,{"v":"Usms Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27652"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-887"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":97},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27653"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH ˆ LA CARTE"},null,null,null,null,null,{"v":"1910-939"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":144},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27654"},null,{"v":"U.S.M.S. Philadelphia, Luncheon."},{"v":"LUNCHEON"},null,null,null,null,null,{"v":"1910-943 Item B"},null,null,null,{"v":"Usms Philadelphia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":116},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27655"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-953 Item A"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":94},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27656"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"SPEISE KARTE MENU CARD"},null,null,null,null,null,{"v":"1910-968 Item B"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27657"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-732 ItemA-D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":203},{"v":1910},{"v":3},{"v":10},{"v":"1910-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27658"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"BREAKFAST"},null,null,null,null,null,{"v":"1910-764 Copy 1&2"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27659"},null,{"v":"Breakfast Menu, Red Star Line S.S. Vaderland"},{"v":"BREAKFAST MENU"},null,null,null,null,null,{"v":"1910-861 Item A,B & C"},null,null,null,{"v":"Breakfast Menu, Red Star Line S.S. Vaderland"},null,null,null,{"v":"complete"},{"v":"6"},{"v":39},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27660"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-864 Item A,B,C & D"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"8"},{"v":203},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27661"},null,{"v":"U.S.M.S. Philadelphia, Third Class Menu."},{"v":"THIRD CLASS MENU"},null,null,null,null,null,{"v":"1910-945"},null,null,null,{"v":"Usms Philadelphia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":98},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27662"},null,{"v":"U.S.M.S. Philadelphia, Breakfast."},{"v":"BREAKFAST"},null,null,{"v":"CARD, ILLUS, 4X6.25"},null,{"v":"PRICED WINE LIST ON BACK OF LUNCHEON AND DINNER MENUS; THREE SEPARATE MENUS"},{"v":"1910-943 ITEM A"},null,null,null,{"v":"Usms Philadelphia"},null,null,null,{"v":"complete"},{"v":"1"},{"v":40},{"v":1910},{"v":3},{"v":18},{"v":"1910-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27663"},null,{"v":"U.S.M.S. Philadelphia, Breakfast."},{"v":"BREAKFAST"},null,null,{"v":"CARD, 4X6.25"},null,{"v":"PRICED WINE LIST ON BACK OF LUNCHEON AND DINNER MENUS; THREE SEPARATE MENUS"},{"v":"1910-955 ITEM A"},null,null,null,{"v":"U.S.M.S. Philadelphia, Breakfast."},null,null,null,{"v":"complete"},{"v":"1"},{"v":40},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27664"},null,{"v":"Red Star Line, Anvers, New York, Breakfast Menu."},{"v":"BREAKFAST MENU"},null,null,null,null,null,{"v":"1910-893"},null,null,null,{"v":"Red Star Line, Anvers, New York, Breakfast Menu."},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1910},{"v":3},{"v":16},{"v":"1910-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27665"},null,{"v":"Fourth Annual Dinner, All Souls Men's Club"},{"v":"FOURTH ANNUAL DINNER"},null,null,null,null,null,{"v":"1910-746"},null,null,null,{"v":"Fourth Annual Dinner, All Souls Men's Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1910},{"v":3},{"v":10},{"v":"1910-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27666"},null,{"v":"Luncheon Menu, Red Star Line Red Star Line Antwerpen New York Antwerpen Boston"},{"v":"LUNCHEON MENU"},null,null,null,null,null,{"v":"1910-778"},null,null,null,{"v":"Luncheon Menu, Red Star Line Red Star Line Antwerpen New York Antwerpen Boston"},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1910},{"v":3},{"v":12},{"v":"1910-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27667"},null,{"v":"Luncheon Menu, Red Star Line Red Star Line Antwerpen New York Antwerpen Boston"},{"v":"LUNCHEON MENU"},null,null,null,null,null,{"v":"1910-817"},null,null,null,{"v":"Luncheon Menu, Red Star Line Red Star Line Antwerpen New York Antwerpen Boston"},null,null,null,{"v":"complete"},{"v":"2"},{"v":64},{"v":1910},{"v":3},{"v":13},{"v":"1910-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27668"},null,{"v":"The Yates Hotel, Menu."},{"v":"MENU"},null,null,null,null,null,{"v":"1910-963"},null,null,null,{"v":"Syracuse Chamber of Commerce"},null,null,null,{"v":"complete"},{"v":"10"},{"v":18},{"v":1910},{"v":3},{"v":19},{"v":"1910-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27669"},null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,null,{"v":"1910-741"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":82},{"v":1910},{"v":3},{"v":10},{"v":"1910-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27670"},null,{"v":"Norddeutscher Lloyd Bremen"},{"v":"LUNCH A LA CARTE"},null,null,null,null,null,{"v":"1910-846"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":145},{"v":1910},{"v":3},{"v":14},{"v":"1910-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27671"},null,{"v":"Breakfast Menu, Red Star Line S.S. Vaderland"},{"v":"BREAKFAST MENU"},null,null,null,null,null,{"v":"1910-862 Item A,B & C"},null,null,null,{"v":"S.S. Vaderland"},null,null,null,{"v":"complete"},{"v":"6"},{"v":188},{"v":1910},{"v":3},{"v":15},{"v":"1910-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27672"},null,{"v":"RED COACH GRILL"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"WETHERSFIELD, CT"},{"v":"FOLDER; ILLUS; COL; 5.25 X 7"},null,{"v":"UNPRICED MENU; PRINTED IN BLACK INK; WELCOME MESSAGE FROM TOUR COMPANY ON INSIDE COVER; RED BORDERS ON INSIDE OF MENU; ILLUSTRATION OF RESTAURANT WITH HORSE DRAWN CARRIAGE; BACK OF MENU HAS LISTING OF ALL RESTAURANT LOCATIONS"},{"v":"1968-0001"},null,null,null,{"v":"Donisl"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":34},{"v":1968},{"v":3},{"v":5},{"v":"1968-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27673"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS"},{"v":"CHAPTER DINNER"},{"v":"RESTAURANT"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 7.5 X 7"},null,{"v":"UNPRICED MENU; GREEK CUISINE; PRINTED IN RED INK; ACCOMPANYING WINES ARE LEFT OF EACH COURSE; MENU FOLDED HORIZONTALLY; TOP INSIDE HAS MEMBERSHIP; CHEF DE CUISINE AND MAITRE D'HOTEL ARE NOTED; GREY, RED, BLUE AND GOLD SEAL OF ORGANIZATION IN CENTER FRONT"},{"v":"1968-0002"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1968},{"v":4},{"v":16},{"v":"1968-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27674"},null,{"v":"ANCHOR INN SEAFOOD RESTAURANT"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"WHEATON, MD"},{"v":"FOLDER; ILLUS; COL; 10 X 12.75"},null,{"v":"PRICED MENU; PRINTED IN BLACK INK WITH HEADINGS IN RED; SPECIALS ARE IN BLACK BORDER BOXES, WINE AND COCKTAIL LIST STAPLED TO INSIDER FRONT COVER; SPECIALS OF THE DAY ARE PRINTED ON GREEN PAGE AND CLIPPED TO WINE LIST; EXTRA SPECIAL PLATTER ON A SMALL YEL"},{"v":"1968-0003"},null,null,null,{"v":"Wine And Food Society"},null,null,null,{"v":"complete"},{"v":"5"},{"v":64},{"v":1968},{"v":4},{"v":8},{"v":"1968-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27675"},null,{"v":"SALMEN-RESTAURANT KROPF"},{"v":"LUNCHEON"},{"v":"RESTAURANT"},{"v":"ZURICH, AUSTRIA"},{"v":"BROADSIDE; ILLUS; COL; 7.5 X 9.5"},null,{"v":"PRICED MENU; XEROXED IN BLUE; RESTAURANT LOGO OF A SALMON IN A BLOCK OF RED AT TOP LEFT"},{"v":"1968-0004"},null,null,null,{"v":"Zaberers"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":89},{"v":1968},{"v":5},{"v":26},{"v":"1968-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27676"},null,{"v":"INTERNATIONAL GOURMET CLUB"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"HARBIN INN [UNKNOWN]"},{"v":"FOLDER; ILLUS; 6 X 9"},null,{"v":"UNPRICED MENU; PRINTED IN BLACK INK; PREPARED BY CHEF WANG CHING-SAN; IN ENGLISH AND CHINESE; ILLUSTRATION OF CLUB LOGO OF TWO HANDS WITH EATING UTENSILS ABOVE A LAURAL WREATH"},{"v":"1968-0006"},null,null,null,{"v":"Mittersill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":82},{"v":1968},{"v":9},{"v":23},{"v":"1968-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27677"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS"},{"v":"CHAPTER DINNER"},{"v":"HOTEL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 7.5 X 7.25"},null,{"v":"UNPRICED MENU; PRINTED IN RED INK; RED VALENTINE HEART IN CENTER; IN FRENCH; ACCOMPANYING WINES ARE LEFT OF EACH COURSE; MENU FOLDED HORIZONTALLY WITH MEMBERSHIP AT TOP AND MENU ON BOTTOM; GREY, RED, BLUE AND GOLD SEAL OF ORGANIZATION IN CENTER FRONT"},{"v":"1968-0007"},null,null,null,{"v":"Römischer Kaiser"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":93},{"v":1968},{"v":2},{"v":23},{"v":"1968-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27678"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS"},{"v":"ARIZONA CHAPTER DINNER"},{"v":"RESTAURANT"},{"v":"SCOTTSDALE, AZ"},{"v":"FOLDER; ILLUS; COL; 8.5 X 11"},null,{"v":"UNPRICED MENU; IN FRENCH; PRINTED IN BLACK INK; LIST OF MEMBERS ON INSIDE COVER; MENU ON RIGHT PAGE WITH ACCOMPANYING WINES LEFT OF EACH COURSE; GREY, RED, BLUE AND GOLD SEAL OF ORGANIZATION ON BOTTOM RIGHT OF FRONT COVER"},{"v":"1968-0008"},null,null,null,{"v":"Anchor Inn Seafood Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":175},{"v":1968},{"v":1},{"v":26},{"v":"1968-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27679"},null,{"v":"ALEXANDER"},{"v":"LUNCHEON"},{"v":"RESTAURANT"},{"v":"KURFURSTENDAMM, [GERMANY]"},{"v":"BROADSIDE; 6 X 8.25"},null,{"v":"PRICED MENU; TYPED IN BLACK INK; APERITIF LISTED"},{"v":"1968-0009"},null,null,null,{"v":"Salmen Restaurant Kropf"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"1"},{"v":25},{"v":1968},{"v":2},{"v":1},{"v":"1968-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27680"},null,{"v":"RESTAURANT WALTERSPIEL"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"[GERMANY]"},{"v":"BROADSIDE; ILLUS; COL; 8.25 X 12.5"},null,{"v":"PRICED MENU; IN GERMAN; PRINTED IN BROWN INK; ILLUSTRATION OF BIRDS AND GRAPEVINES DOWN LEFT MARGIN; ILLUSTRATION OF STREET SCENE IN FRONT OF HOTEL WITH HORSE DRAWN CARRIAGES"},{"v":"1968-0010"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1968},{"v":2},{"v":16},{"v":"1968-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27681"},null,{"v":"SCHWARZWALDER'S NATUR WEINHAUS"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"MUNCHEN, [GERMANY]"},{"v":"FOLDER; ILLUS; COL; 6.75 X 15.75"},null,{"v":"PRICED MENU;IN GERMAN; WINE AND COCKTAIL LIST; PRINTED IN RED INK WITH SMALL GREEN BORDER ON INSIDE; COVER HAS PAINTING OF 'CHURFURSTLICHES GASTMAHL IN DER WEINLAUBE IM 16. JAHRHUNDERT' AND A GREEN AND BLACK SKETCH OF RESTAURANT WITH GERMAN POETRY; BACK C"},{"v":"1968-0011"},null,null,null,{"v":"Red Coach Grill"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1968},{"v":1},{"v":1},{"v":"1968-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27682"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS"},{"v":"DINNER"},{"v":"HOTEL"},{"v":"NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 5.5 X 8.5"},null,{"v":"UNPRICED MENU; PRINTED IN BLACK INK; IN FRENCH WITH ACCOMPANYING WINES TO THE LEFT OF EACH COURSE; BACK PAGE ON MEMBERSHIP LISTING; COVER HAS THE WALDORF ASTORIA IN GOLD WITH PEN AND INK DRAWING OF HOTEL; GREY, RED, BLUE AND GOLD SEAL OF ORGANIZATION ON F"},{"v":"1968-0012"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1968},{"v":2},{"v":5},{"v":"1968-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27683"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS"},{"v":"ARIZONA CHAPTER DINNER"},{"v":"RESTAURANT"},{"v":"AZ"},{"v":"FOLDER; ILLUS; COL; 8.5 X 11"},null,{"v":"UNPRICED MENU; PRINTED IN BLACK INK; IN FRENCH WITH ACCOMPANYING WINES TO THE LEFT OF EACH COURSE; OFFICERS AND MEMBERS OF ARIZONA CHAPTER ARE LISTED ON BACK PAGE; GREY, RED, BLUE AND GOLD SEAL OF ORGANIZATION ON FRONT COVER; CHEF DE CUISINE AND MAITRE DE"},{"v":"1968-0013"},null,null,null,{"v":"International Gourmet Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1968},{"v":2},{"v":7},{"v":"1968-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27684"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS"},{"v":"MICHIGAN CHAPTER DINNER"},{"v":"HOTEL"},{"v":"PLYMOUTH, MI"},{"v":"FOLDER; ILLUS; COL; 8.5 X 11"},null,{"v":"UNPRICED MENU; PRINTED IN BLACK INK; ACCOMPANYING WINE TO THE LEFT OF EACH COURSE IN RED; GREY, RED, BLUE AND GOLD SEAL OF ORGANIZATION ON FRONT COVER; CHEF DE CUISINE,  AND CATERING MANAGER NOTED"},{"v":"1968-0014"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1968},{"v":2},{"v":13},{"v":"1968-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27685"},null,{"v":"CONFRERIE DE LA CHIANE DES ROTISSEURS"},{"v":"NEW YORK CHAPTER DINNER"},{"v":"HOTEL"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 7.5 X 6.75"},null,{"v":"UNPRICED MENU; PRINTED IN RED INK; IN FRENCH WITH ACCOMPANYING WINES TO THE LEFT OF EACH COURSE; MENU FOLDED HORIZONTALLY WITH MEMBERS ON INSIDE TOP AND MENU ON BOTTOM; GREY, RED, BLUE AND GOLD SEALL OF ORGANIZATION ON FRONT COVER; MAITRE OF HOTEL DIRECTE"},{"v":"1968-0015"},null,null,null,{"v":"Confrerie De La Chiane Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1968},{"v":2},{"v":14},{"v":"1968-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27686"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS"},{"v":"SAN FRANCISCO CHAPTER DINNER"},{"v":"CLUB"},{"v":"SAN FRANCISCO, CA"},{"v":"FOLDER; ILLUS; COL; 9 X 14.25"},null,{"v":"UNPRICED MENU; PRINTED IN BLACK INK; MENU IN CENTER WITHIN A BOX; ACCOMPANYING WINES ARE LEFT OF EACH COURSE; OFFICERS ARE ON LEFT MARGIN AND MEMBERS ARE ON RIGHT MARGIN; MENU HAS OUTER COVER OF RED WITH EDGES FOLDED OVER THE EDGE OF MENU WITH BLUE SCROLL"},{"v":"1968-0017"},null,null,null,{"v":"Restaurant Walterspiel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":43},{"v":1968},{"v":3},{"v":2},{"v":"1968-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27687"},null,{"v":"JOHNNY UNITAS' GOLDEN ARM"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"BALTIMORE, MD"},{"v":"FOLDER; ILLUS; COL; 7.75 X 13.25"},null,{"v":"PRICED MENU; COURSES ARE LABELLED WITH FOOTBALL TERMS - PRE-GAME WARM-UP, KICK-OFF, THE LINEUP, SIDELINE PATTERNS; SPECIALS ARE IN GOLD BOX; PRINTED IN BLACK INK WITH GOLD SKETCHES OF FOOTBALL PLAYERS; MENU IS FOLDED IN THIRDS WITH OUTER COVER IN BLACK GL"},{"v":"1968-0018"},null,null,null,{"v":"Schwarzwalder's Natur Weinhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"under review"},{"v":"3"},{"v":251},{"v":1968},{"v":3},{"v":4},{"v":"1968-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27688"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"DENBIGH FARM, CT"},{"v":"FOLDER; ILLUS; COL; 7.75 X 6.75"},null,{"v":"UNPRICED MENU; PRINTED IN BLUE INK; MENU FOLDED HORIZONALLY WITH MEMBERS ON TOP INSIDE AND MENU ON BOTTOM WITH ACCOMPANYING WINES TO THE LEFT OF EACH COURSE; CHEF AND HOST ARE NOTED; GREY, RED, BLUE AND GOLD SEAL OF ORGANIZATION IS ON RIGHT BOTTOM OF COVE"},{"v":"1968-0019"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1968},{"v":3},{"v":12},{"v":"1968-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27689"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS"},{"v":"PORTO RICO CHAPTER DINNER"},{"v":"RESTAURANT"},{"v":"ST. CROIX, V.I."},{"v":"BROADSIDE; ILLUS; COL; 9.5 X 11.75"},null,{"v":"UNPRICED MENU; IN FRENCH; PRINTED IN BLACK INK WITH ACCOMPANYING WINES BELOW EACH COURSE; OFFICIALS ARE LISTED ON LEFT MARGIN WITH CHEF DE CUISINE, MAITRE; RIGHT MARGIN HAS PURPLE BORDER WITH GOLD ICON; GREY, RED, BLUE AND GOLD SEAL OF ORGANIZATION IS ON"},{"v":"1968-0020"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1968},{"v":3},{"v":20},{"v":"1968-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27690"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS"},{"v":"ARIZONA CHAPTER DINNER"},{"v":"CLUB"},{"v":"[AZ]"},{"v":"FOLDER; ILLUS; COL; 8.5 X 11"},null,{"v":"UNPRICED MENU; PRINTED IN ROSE; IN FRENCH; ACCOMPANYING WINES ARE LISTED TO THE LEFT OF EACH COURSE; MAITRE DE CUISINE, MAITRE DE BANQUET AND SOUS CHEF ARE NOTED; MEMBERS AND OFFICERS ARE LISTED ON THE BACK PAGE; GREY, RED, BLUE AND GOLD SEAL OF ORGANIZAT"},{"v":"1968-0021"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"3"},{"v":25},{"v":1968},{"v":3},{"v":24},{"v":"1968-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27691"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS"},{"v":"LUNCHEON OF GRAND COUNCIL"},{"v":"CLUB"},{"v":"NEW YORK, NY"},{"v":"FOLDER; ILLUS; COL; 7.5 X 6.75"},null,{"v":"UNPRICED MENU; PRINTED IN RED INK; MENU FOLDED HORIZONALLY WITH MEMBERS ON TOP INSIDE AND MENU ON BOTTOM WITH ACCOMPANYING WINES TO THE LEFT OF EACH COURSE; CHEF DE CUISINE, CHEF SOMMELIER AND CHEF DE SERVICE ARE NOTED; GREY, RED, BLUE AND GOLD SEAL OF OR"},{"v":"1968-0023"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1968},{"v":4},{"v":15},{"v":"1968-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27692"},null,{"v":"CONFRERIE DE LA CHIANE DES ROTISSEURS"},{"v":"ANNIVERSARY DINNER"},{"v":"HOTEL"},{"v":"NEW YORK, NY"},{"v":"BOOKLET; ILLUS; COL; 9 X 12"},null,{"v":"UNPRICED MENU; CREAM PAGES WITHIN LIGHT BLUE COVER; PRINTED IN BLUE INK; OFFICERS AND GUESTS ON FIRST PAGE; DELEGATIONS ON SECOND PAGE; LOCAL CHAPTER OFFICERS AND MEMBERS ON THIRD PAGE; NATIONAL OFFICERS AND MEMBER REPRESENTATIVES ON LAST PAGE; MENU IN FR"},{"v":"1968-0024"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1968},{"v":4},{"v":25},{"v":"1968-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27693"},null,{"v":"SMITHVILLE INN"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"SMITHVILLE, NJ"},{"v":"BROADSIDE; ILLUS; COL; 13 X 20"},null,{"v":"PRICED MENU; PRINTED IN BROWN; BORDER AROUND PERIMETER; ILLUSTRATION OF CLIPPER SHIPPER AT TOP"},{"v":"1968-0025"},null,null,null,{"v":"Johnny Unitas' Golden Arm"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":64},{"v":1968},{"v":4},{"v":21},{"v":"1968-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27694"},null,{"v":"ZABERERS"},{"v":"DINNER"},{"v":"RESTAURANT"},{"v":"BLACK HORSE PIKE, NJ"},{"v":"FOLDER; ILLUS; COL; 11 X 12.75"},null,{"v":"PRICED MENU; WINE LIST; MULTI-COLORED MENU WITH ILLUSTRATIONS OF COLONIALS DRINKING AND PHOTOS OF DISHES; PRINTED IN BLACK INK ; GREEN AND ORGANGE SCROLL BORDER; SPECIALS ARE IN BOXES; COVER IS BROWN WITH VINAGE NEWSPAPER CLIPPINGS DRAWN"},{"v":"1968-0026"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1968},{"v":4},{"v":27},{"v":"1968-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27695"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS, NEW ORLEANS CHAPTER"},{"v":"DINNER"},{"v":"OTHER (PRIVATE CLUB)"},{"v":"PLIMSOLL CLUB, NEW ORLEANS, LA"},{"v":"BROADSIDE;  COL; 17 X 12.25"},null,{"v":"WINES WITH EACH COURSE; MENU IN FRENCH; GOLD AND BLUE PRINT; PRINTED ON VELUM"},{"v":"1968-0028"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs, New Orleans Chapter"},null,null,null,{"v":"complete"},{"v":"5"},{"v":37},{"v":1968},{"v":5},{"v":13},{"v":"1968-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27696"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS, GEORGIA CHAPTER"},{"v":"DINNER"},{"v":"OTHER (PRIVATE CLUB)"},{"v":"PIEDMONT DRIVING  CLUB,  [ATLANTA?] GEORGIA"},{"v":"BOOKLET; COL; 8.25 X 10.5"},null,{"v":"WINES WITH EACH COURSE; MENU IN FRENCH; MENU STATES BLACK TIE; BLUE PRINT; CREST; FOOD COMMENTARY"},{"v":"1968-0029"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1968},{"v":5},{"v":18},{"v":"1968-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27697"},null,{"v":"FRANKFURTER STUBB"},{"v":"DAILY MENU"},{"v":"HOTEL; FOR"},{"v":"HOTEL FRANKFURTER, FRANFURT AM MAIN, GERMANY"},{"v":"FOLDER; ILLUS; COL; 5 X 11"},null,{"v":"MENU IN GERMAN AS IS ADDITIONAL INFORMATION EXCEPT FOR INFORMATION ABOUT TAXES WHICH IS ALSO IN FRENCH AND ENGLISH;  ILLUSTRATION OF PRUSSIAN EAGLE AND WOMAN"},{"v":"1968-0033"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"3"},{"v":34},{"v":1968},{"v":6},{"v":3},{"v":"1968-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27698"},null,{"v":"HOTEL EUROPAISCHER HOF"},{"v":"DINNER"},{"v":"HOTEL; FOR"},{"v":"HEIDELBERG, GERMANY"},{"v":"CARD; ILLUS; COL; 4.5 X 6.75"},null,{"v":"MENU HAS TWO TYPES OF MENU, ONE NOTED AS GERMAN DISH; SMALL SKETCH OF CASTLE, BUFF STOCK"},{"v":"1968-0034"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs, New Orleans Chapter"},null,null,null,{"v":"complete"},{"v":"1"},{"v":31},{"v":1968},{"v":6},{"v":26},{"v":"1968-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27699"},null,{"v":"CONFRERIE DE LA CHAINE DES ROTISSEURS, OKLAHOMA CHAPTER"},{"v":"INAUGURATION OF THE OKLAHOME CHAPTER"},{"v":"OTHER (PRIVATE CLUB)"},{"v":"OKLAHOMA CITY GOLF AND COUNTRY CLUB, OKLAHOMA CITY, OK"},{"v":"BOOKLET; COL; ILLUS; 9 X 12"},null,{"v":"WINES WITH EACH COURSE; MENU IN FRENCH;  VERSE BY GUILLAUME  LE NORMANZ; ILLUASTRATION OF GRAPE VINE; GREEN VELOUR COVER; CREST"},{"v":"1968-0035"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1968},{"v":7},{"v":1},{"v":"1968-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27700"},null,{"v":"[Visitor's Map of Florence]"},null,{"v":"NULL"},null,{"v":"#N/A"},{"v":"NULL"},null,{"v":"Zander 159"},null,null,null,{"v":"[Visitor's Map Of Florence]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"27701"},null,{"v":"\\Eating the Italian way\\\"\""},null,{"v":"NULL"},null,{"v":"Pamphlet"},{"v":"NULL"},null,{"v":"Zander 162"},null,null,null,{"v":"\\Eating The Italian Way\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":239}]}
{"starred":false,"flagged":false,"cells":[{"v":"27702"},null,{"v":"Felidia Ristorante, 243 East 58th Street (RESTAURANT)"},null,{"v":"NULL"},null,{"v":"Folder; 8.5 x 10.5 inches; laminated"},{"v":"NULL"},null,{"v":"Zander 425"},null,null,null,{"v":"Felidia Ristorante, 243 East 58th Street (Restaurant)"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":27}]}
{"starred":false,"flagged":false,"cells":[{"v":"27704"},null,{"v":"Hotel des Trois Rois at La Rotisserie (HOTEL,RESTAURANT)"},null,{"v":"NULL"},null,{"v":"Booklet; 10 x 15.5 inches"},{"v":"NULL"},null,{"v":"Zander 73"},null,null,null,{"v":"Hotel Des Trois Rois At La Rotisserie (Hotel,Restaurant)"},null,null,null,{"v":"complete"},{"v":"5"},{"v":72}]}
{"starred":false,"flagged":false,"cells":[{"v":"27705"},null,{"v":"Dinner held by Pennsylvania Railroad"},null,{"v":"NULL"},null,{"v":"#N/A"},{"v":"NULL"},null,{"v":"soete 220A-B"},null,null,null,{"v":"Dinner Held By Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":93},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27706"},null,{"v":"Dinner held by Pennsylvania Railroad (Railroad) -- (English)"},null,{"v":"NULL"},null,{"v":"7 x 4 in. fold."},{"v":"NULL"},null,{"v":"Soete 207A-C"},null,null,null,{"v":"Dinner Held By Pennsylvania Railroad (Railroad)    (English)"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":63}]}
{"starred":false,"flagged":false,"cells":[{"v":"27707"},null,{"v":"Dinner held by Pennsylvania Railroad (Railroad) -- (English)"},null,{"v":"NULL"},null,{"v":"11 x 7 in. ; ill."},{"v":"NULL"},null,{"v":"Soete 222A-B"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1919},{"v":5},{"v":12},{"v":"1919-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27708"},null,{"v":"Dinner held by Pennsylvania Railroad (Railroad) -- (English)"},null,{"v":"NULL"},null,{"v":"10 x 7 in. fold. ; ill."},{"v":"NULL"},null,{"v":"Soete 235A-B"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":101}]}
{"starred":false,"flagged":false,"cells":[{"v":"27709"},null,{"v":"Dinner held by Pennsylvania Railroad (Railroad) -- (English)"},null,{"v":"NULL"},null,{"v":"10 x 7 in. fold. ; ill."},{"v":"NULL"},null,{"v":"Soete 237A-C"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":91}]}
{"starred":false,"flagged":false,"cells":[{"v":"27710"},null,{"v":"Dinner held by Pennsylvania Railroad"},null,{"v":"NULL"},null,{"v":"#N/A"},{"v":"NULL"},null,{"v":"Soete 209A"},null,null,null,{"v":"Dinner Held By Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":101}]}
{"starred":false,"flagged":false,"cells":[{"v":"27711"},null,{"v":"Dinner held by Pennsylvania Railroad"},null,{"v":"NULL"},null,{"v":"#N/A"},{"v":"NULL"},null,{"v":"soete 214A-B"},null,null,null,{"v":"Dinner Held By Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":95},{"v":1931},{"v":11},{"v":1},{"v":"1931-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27712"},null,{"v":"Exec Committe California Midwinter Int Exposition"},null,{"v":"NULL"},null,{"v":"#N/A"},{"v":"NULL"},null,{"v":"soete 56"},null,null,null,{"v":"Exec Committe California Midwinter Int Exposition"},null,null,null,{"v":"complete"},{"v":"3"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"27713"},null,{"v":"New York Athletic Club"},null,null,null,{"v":"37.5x27cm"},null,null,{"v":"1969-0050"},null,null,null,{"v":"New York Athletic Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":124},{"v":1969},{"v":11},{"v":2},{"v":"1969-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27714"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0080_wotm"},null,null,null,{"v":"North German Lloyd"},null,null,null,{"v":"complete"},{"v":"3"},{"v":156},{"v":1969},{"v":11},{"v":13},{"v":"1969-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27715"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0081_wotm"},null,null,null,{"v":"Norddeutscher Lloyd    Bremen"},null,null,null,{"v":"complete"},{"v":"3"},{"v":169},{"v":1969},{"v":11},{"v":13},{"v":"1969-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27716"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0082_wotm"},null,null,null,{"v":"North German Lloyd"},null,null,null,{"v":"complete"},{"v":"3"},{"v":154},{"v":1969},{"v":11},{"v":14},{"v":"1969-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27717"},null,{"v":"North German Lloyd"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0083_wotm"},null,null,null,{"v":"North German Lloyd"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":161},{"v":1969},{"v":11},{"v":14},{"v":"1969-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27718"},null,{"v":"Pan American Airways Corporation"},null,null,null,{"v":"22x15cm folded; 22x31cm open"},null,null,{"v":"1969-0084_wotm"},null,null,null,{"v":"Pan American Airways Corporation"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":30},{"v":1969},{"v":12},{"v":21},{"v":"1969-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27719"},null,{"v":"Culinary Institute Of America"},null,null,null,{"v":"22x21cm folded; 41.5x21cm open"},null,null,{"v":"1969-0085_wotm"},null,null,null,{"v":"Culinary Institute Of America"},null,null,null,{"v":"complete"},{"v":"3"},{"v":34},{"v":1969},{"v":1},{"v":25},{"v":"1969-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27720"},null,{"v":"Hotel St.Regis, Sheraton"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1969-0086_wotm"},null,null,null,{"v":"Hotel St.Regis, Sheraton"},null,null,null,{"v":"complete"},{"v":"5"},{"v":26},{"v":1969},{"v":1},{"v":13},{"v":"1969-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27721"},null,{"v":"Oak Room"},null,null,null,{"v":"35x26cm folded; 35x53cm open"},null,null,{"v":"1969-0001_wotm"},null,null,null,{"v":"Oak Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":155},{"v":1969},{"v":1},{"v":18},{"v":"1969-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27722"},null,{"v":"Edwardian Room"},null,null,null,{"v":"35x26cm folded; 35x53cm open"},null,null,{"v":"1969-0002_wotm"},null,null,null,{"v":"Edwardian Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":189},{"v":1969},{"v":1},{"v":18},{"v":"1969-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27723"},null,{"v":"Edwardian Room"},null,null,null,{"v":"35x26cm folded; 35x53cm open"},null,null,{"v":"1969-0003_wotm"},null,null,null,{"v":"Edwardian Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":188},{"v":1969},{"v":1},{"v":18},{"v":"1969-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27724"},null,{"v":"Persian Room"},null,null,null,{"v":"35x26cm folded; 35x53cm open"},null,null,{"v":"1969-0004_wotm"},null,null,null,{"v":"Persian Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":175},{"v":1969},{"v":1},{"v":18},{"v":"1969-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27725"},null,{"v":"The Court Of Two Sisters"},null,null,null,{"v":"33x25cm folded; 33x49.5cm open"},null,null,{"v":"1969-0005_wotm"},null,null,null,{"v":"The Court Of Two Sisters"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":227},{"v":1969},{"v":6},{"v":28},{"v":"1969-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27726"},null,{"v":"Commander's Palace"},null,null,null,{"v":"36.5x27.5cm folded; 36.5x37.5cm open"},null,null,{"v":"1969-0006_wotm"},null,null,null,{"v":"Commander's Palace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":122},{"v":1969},{"v":6},{"v":28},{"v":"1969-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27727"},null,{"v":"Lutèce"},null,null,null,{"v":"23x15cm folded; 23x30.5cm open"},null,null,{"v":"1969-0007_wotm"},null,null,null,{"v":"Lutèce"},null,null,null,{"v":"complete"},{"v":"3"},{"v":6},{"v":1969},{"v":3},{"v":1},{"v":"1969-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27728"},null,{"v":"Waldorf Astoria Hotel (New York, N.Y.)"},null,null,null,{"v":"23x15cm"},null,null,{"v":"1969-0008_wotm"},null,null,null,{"v":"Waldorf Astoria Hotel (New York, N.Y.)"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6},{"v":1969},{"v":2},{"v":24},{"v":"1969-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27729"},null,{"v":"French Market Restaurant And Pancake Manor"},null,null,null,{"v":"33x25cm folded; 33x49.5cm open"},null,null,{"v":"1969-0009_wotm"},null,null,null,{"v":"French Market Restaurant And Pancake Manor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":163},{"v":1969},{"v":6},{"v":27},{"v":"1969-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27730"},null,{"v":"Restaurant Antoine"},null,null,null,{"v":"29.5x23cm folded; 29.5x45.5cm open"},null,null,{"v":"1969-0010_wotm"},null,null,null,{"v":"Restaurant Antoine"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":195},{"v":1969},{"v":6},{"v":27},{"v":"1969-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27731"},null,{"v":"Tail Of The Fox"},null,null,null,{"v":"38x27cm folded; 38x53cm open"},null,null,{"v":"1969-0011_wotm"},null,null,null,{"v":"Tail Of The Fox"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":110},{"v":1969},{"v":6},{"v":21},{"v":"1969-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27732"},null,{"v":"S.S. Mariposa"},null,null,null,{"v":"30.5x22.5 folded; 30.5x46cm open"},null,null,{"v":"1969-0012_wotm"},null,null,null,{"v":"S.S. Mariposa"},null,null,null,{"v":"complete"},{"v":"4"},{"v":69},{"v":1969},{"v":5},{"v":11},{"v":"1969-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27733"},null,{"v":"S.S. Mariposa"},null,null,null,{"v":"30.5x22.5 folded; 30.5x46cm open"},null,null,{"v":"1969-0013_wotm"},null,null,null,{"v":"S.S. Mariposa"},null,null,null,{"v":"complete"},{"v":"4"},{"v":62},{"v":1969},{"v":5},{"v":12},{"v":"1969-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27734"},null,{"v":"S.S. Mariposa"},null,null,null,{"v":"30.5x22.5 folded; 30.5x46cm open"},null,null,{"v":"1969-0014_wotm"},null,null,null,{"v":"S.S. Mariposa"},null,null,null,{"v":"complete"},{"v":"4"},{"v":69},{"v":1969},{"v":5},{"v":13},{"v":"1969-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27735"},null,{"v":"S.S. Mariposa"},null,null,null,{"v":"30.5x23cm; 30.5x46cm open"},null,null,{"v":"1969-0015_wotm"},null,null,null,{"v":"S.S. Mariposa"},null,null,null,{"v":"complete"},{"v":"3"},{"v":33},{"v":1969},{"v":5},{"v":14},{"v":"1969-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27736"},null,{"v":"S.S. Mariposa"},null,null,null,{"v":"30.5x22.5 folded; 30.5x46cm open"},null,null,{"v":"1969-0016_wotm"},null,null,null,{"v":"S.S. Mariposa"},null,null,null,{"v":"complete"},{"v":"4"},{"v":75},{"v":1969},{"v":5},{"v":15},{"v":"1969-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27737"},null,{"v":"S.S. Mariposa"},null,null,null,{"v":"30.5x22.5 folded; 30.5x46cm open"},null,null,{"v":"1969-0017_wotm"},null,null,null,{"v":"S.S. Mariposa"},null,null,null,{"v":"complete"},{"v":"4"},{"v":77},{"v":1969},{"v":5},{"v":16},{"v":"1969-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27738"},null,{"v":"S.S. Mariposa"},null,null,null,{"v":"30.5x22.5 folded; 30.5x46cm open"},null,null,{"v":"1969-0018_wotm"},null,null,null,{"v":"S.S. Mariposa"},null,null,null,{"v":"complete"},{"v":"4"},{"v":65},{"v":1969},{"v":5},{"v":17},{"v":"1969-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27739"},null,{"v":"S.S. Mariposa"},null,null,null,{"v":"30.5x22.5 folded; 30.5x46cm open"},null,null,{"v":"1969-0019_wotm"},null,null,null,{"v":"S.S. Mariposa"},null,null,null,{"v":"complete"},{"v":"4"},{"v":75},{"v":1969},{"v":5},{"v":18},{"v":"1969-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27740"},null,{"v":"S.S. Mariposa"},null,null,null,{"v":"30.5x22.5 folded; 30.5x46cm open"},null,null,{"v":"1969-0020_wotm"},null,null,null,{"v":"S.S. Mariposa"},null,null,null,{"v":"complete"},{"v":"4"},{"v":64},{"v":1969},{"v":5},{"v":19},{"v":"1969-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27741"},null,{"v":"S.S. Mariposa"},null,null,null,{"v":"30.5x23cm; 30.5x46cm open"},null,null,{"v":"1969-0021_wotm"},null,null,null,{"v":"S.S. Mariposa"},null,null,null,{"v":"complete"},{"v":"3"},{"v":35},{"v":1969},{"v":6},{"v":3},{"v":"1969-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27742"},null,{"v":"Ordell Braase"},null,null,null,{"v":"34.5x22.5cm"},null,null,{"v":"1969-0051_wotm"},null,null,null,{"v":"Ordell Braase's Flaming Pit"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":38},{"v":1969},{"v":9},{"v":1},{"v":"1969-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27743"},null,{"v":"Zunfthaus Zur Zimmerleuten Zurich"},null,null,null,{"v":"26.5x17cm folded; 26.5x67.5cm open"},null,{"v":"Secondary languages are English and German."},{"v":"1969-0052_wotm"},null,null,null,{"v":"Zunfthaus Zur Zimmerleuten Zurich"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"under review"},{"v":"7"},{"v":159},{"v":1969},{"v":8},{"v":27},{"v":"1969-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27744"},null,{"v":"Hotel Des Trois Rois Au Rhin Bale"},null,null,null,{"v":"22.5x14cm"},null,null,{"v":"1969-0053_wotm"},null,null,null,{"v":"Hotel Des Trois Rois Au Rhin Bale"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1969},{"v":1},{"v":1},{"v":"1969-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27745"},null,{"v":"Hotel Des Trois Rois Au Rhin Bale"},null,null,null,{"v":"18x12cm"},null,null,{"v":"1969-0054_wotm"},null,null,null,{"v":"Hotel Des Trois Rois Au Rhin Bale"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1969},{"v":8},{"v":1},{"v":"1969-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27746"},null,{"v":"La Bibliothèque"},null,null,null,{"v":"21x14cm folded; 21x27cm open"},null,null,{"v":"1969-0055_wotm"},null,null,null,{"v":"La Bibliothèque"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":29},{"v":1969},{"v":1},{"v":1},{"v":"1969-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27747"},null,{"v":"Holiday Inn"},null,null,null,{"v":"32.5x20.5cm folded; 32.5x50.5cm open"},null,null,{"v":"1969-0056_wotm"},null,null,null,{"v":"Holiday Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"6"},{"v":100},{"v":1969},{"v":7},{"v":4},{"v":"1969-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27748"},null,{"v":"Gary Smiths Plantation"},null,null,null,{"v":"28x21.5cm folded; 28x42cm open"},null,null,{"v":"1969-0057_wotm"},null,null,null,{"v":"Gary Smiths Plantation"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":60},{"v":1969},{"v":7},{"v":2},{"v":"1969-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27749"},null,{"v":"Deutschen Haus"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0058_wotm"},null,null,null,{"v":"Deutschen Haus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":83},{"v":1969},{"v":1},{"v":1},{"v":"1969-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27750"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0059_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":177},{"v":1969},{"v":8},{"v":10},{"v":"1969-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27751"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0060_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":142},{"v":1969},{"v":8},{"v":10},{"v":"1969-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27752"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0061_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":166},{"v":1969},{"v":8},{"v":11},{"v":"1969-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27753"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0062_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":172},{"v":1969},{"v":8},{"v":11},{"v":"1969-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27754"},null,{"v":"The Bermudiana"},null,null,null,{"v":"33x24cm"},null,null,{"v":"1969-0063_wotm"},null,null,null,{"v":"The Bermudiana"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1969},{"v":12},{"v":1},{"v":"1969-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27755"},null,{"v":"Bahrs"},null,null,null,{"v":"34.5x24cm folded; 34.5x58cm open"},null,null,{"v":"1969-0064_wotm"},null,null,null,{"v":"Bahrs"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"10"},{"v":186},{"v":1969},{"v":12},{"v":21},{"v":"1969-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27756"},null,{"v":"Foley's Terrace"},null,null,null,{"v":"24x16cm folded; 24x32.5cm open"},null,null,{"v":"1969-0065_wotm"},null,null,null,{"v":"Foley's Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":86},{"v":1969},{"v":7},{"v":2},{"v":"1969-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27757"},null,{"v":"La Saulaie"},null,null,null,{"v":"25.5x25.5cm folded; 25.5x51cm open"},null,null,{"v":"1969-0066_wotm"},null,null,null,{"v":"La Saulaie"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"14"},{"v":78},{"v":1969},{"v":1},{"v":1},{"v":"1969-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27758"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0067_wotm"},null,null,null,{"v":"North German Lloyd"},null,null,null,{"v":"complete"},{"v":"3"},{"v":161},{"v":1969},{"v":11},{"v":8},{"v":"1969-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27759"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm"},null,{"v":"English is the secondary language."},{"v":"1969-0068_wotm"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":213},{"v":1969},{"v":11},{"v":9},{"v":"1969-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27760"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0069_wotm"},null,null,null,{"v":"Norddeutscher Lloyd    Bremen"},null,null,null,{"v":"complete"},{"v":"3"},{"v":167},{"v":1969},{"v":11},{"v":9},{"v":"1969-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27761"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0070_wotm"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"3"},{"v":151},{"v":1969},{"v":11},{"v":9},{"v":"1969-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27762"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm"},null,{"v":"English is the secondary language."},{"v":"1969-0071_wotm"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":211},{"v":1969},{"v":11},{"v":10},{"v":"1969-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27763"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0072_wotm"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"3"},{"v":158},{"v":1969},{"v":11},{"v":10},{"v":"1969-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27764"},null,{"v":"North German Lloyd"},null,null,null,{"v":"28.5x22.5 folded; 28.5x44.5cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0073_wotm"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":161},{"v":1969},{"v":11},{"v":10},{"v":"1969-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27765"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm"},null,{"v":"English is the secondary language."},{"v":"1969-0074_wotm"},null,null,null,{"v":"Norddeutscher Lloyd   Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":211},{"v":1969},{"v":11},{"v":11},{"v":"1969-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27766"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0075_wotm"},null,null,null,{"v":"Norddeutscher Lloyd    Bremen"},null,null,null,{"v":"complete"},{"v":"3"},{"v":170},{"v":1969},{"v":11},{"v":11},{"v":"1969-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27767"},null,{"v":"North German Lloyd"},null,null,null,{"v":"28x21.5cm folded; 28x42.5cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0076_wotm"},null,null,null,{"v":"Norddeutscher Lloyd    Bremen"},null,null,null,{"v":"complete"},{"v":"3"},{"v":156},{"v":1969},{"v":11},{"v":11},{"v":"1969-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27768"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm"},null,{"v":"English is the secondary language."},{"v":"1969-0077_wotm"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":211},{"v":1969},{"v":11},{"v":12},{"v":"1969-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27769"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0078_wotm"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"3"},{"v":171},{"v":1969},{"v":11},{"v":12},{"v":"1969-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27770"},null,{"v":"North German Lloyd"},null,null,null,{"v":"30x21cm"},null,{"v":"English is the secondary language."},{"v":"1969-0079_wotm"},null,null,null,{"v":"North German Lloyd"},null,null,null,{"v":"complete"},{"v":"1"},{"v":210},{"v":1969},{"v":11},{"v":13},{"v":"1969-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27771"},null,{"v":"The Dallas Club"},null,null,null,{"v":"19x21.5cm folded; 26x21.5cm open"},null,null,{"v":"1969-0022_wotm"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1969},{"v":3},{"v":17},{"v":"1969-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27772"},null,{"v":"Hotel Regency"},null,null,null,{"v":"23x15cm folded; 23x30.5cm open"},null,null,{"v":"1969-0023_wotm"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"5"},{"v":23},{"v":1969},{"v":4},{"v":7},{"v":"1969-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27773"},null,{"v":"Café De Provencal"},null,null,null,{"v":"10.5x32.5cm folded; 32.5x21cm open"},null,null,{"v":"1969-0024_wotm"},null,null,null,{"v":"Café De Provencal"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":81},{"v":1969},{"v":6},{"v":1},{"v":"1969-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27774"},null,{"v":"S.S. Mariposa"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1969-0025_wotm"},null,null,null,{"v":"S.S. Mariposa"},null,null,null,{"v":"complete"},{"v":"3"},{"v":58},{"v":1969},{"v":5},{"v":21},{"v":"1969-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27775"},null,{"v":"Buffalo Country Club"},null,null,null,{"v":"25.5x21cm folded; 25.5x42cm open"},null,null,{"v":"1969-0026_wotm"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1969},{"v":4},{"v":14},{"v":"1969-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27776"},null,{"v":"Cellar Restaurant"},null,null,null,{"v":"9x14cm folded; 19x28cm open"},null,null,{"v":"1969-0027_wotm"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"5"},{"v":25},{"v":1969},{"v":2},{"v":23},{"v":"1969-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27777"},null,{"v":"The St. Regis Sheraton"},null,null,null,{"v":"25.5x20.5cm folded; 25.5x41cm open"},null,null,{"v":"1969-0028_wotm"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"9"},{"v":29},{"v":1969},{"v":5},{"v":5},{"v":"1969-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27778"},null,{"v":"The Beef Eaters"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1969-0029_wotm"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1969},{"v":2},{"v":5},{"v":"1969-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27779"},null,{"v":"Hotel Carlyle"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,null,{"v":"1969-0030_wotm"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"5"},{"v":26},{"v":1969},{"v":3},{"v":18},{"v":"1969-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27780"},null,{"v":"The Arizona Biltmore"},null,null,null,{"v":"35x25cm folded; 35x50cm open"},null,null,{"v":"1969-0031_wotm"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1969},{"v":4},{"v":25},{"v":"1969-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27781"},null,{"v":"The Culinary Institute Of America"},null,null,null,{"v":"14x21.5cm folded; 28x21.5cm open"},null,null,{"v":"1969-0032_wotm"},null,null,null,{"v":"The Culinary Institute Of America"},null,null,null,{"v":"complete"},{"v":"3"},{"v":46},{"v":1969},{"v":4},{"v":14},{"v":"1969-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27782"},null,{"v":"Le Quarte Saisons"},null,null,null,{"v":"10x18cm folded; 10x36cm open"},null,null,{"v":"1969-0033_wotm"},null,null,null,{"v":"Le Quarte Saisons"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":13},{"v":1969},{"v":7},{"v":2},{"v":"1969-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27783"},null,{"v":"The Red Lion"},null,null,null,{"v":"33x12cm folded; 33x24cm folded"},null,null,{"v":"1969-0034_wotm"},null,null,null,{"v":"The Red Lion"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":53},{"v":1969},{"v":7},{"v":2},{"v":"1969-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27784"},null,{"v":"The Russell"},null,null,null,{"v":"30x23.5cm folded; 30x47cm open"},null,null,{"v":"1969-0035_wotm"},null,null,null,{"v":"The Russell"},null,null,null,{"v":"under review"},{"v":"3"},{"v":103},{"v":1969},{"v":7},{"v":27},{"v":"1969-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27785"},null,{"v":"T/S \\Santa Maria\\\"\""},null,null,null,{"v":"30x22.5cm folded; 30x45cm open"},null,null,{"v":"1969-0036_wotm"},null,null,null,{"v":"T/S Santa Maria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":62},{"v":1969},{"v":12},{"v":12},{"v":"1969-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27786"},null,{"v":"La Bibliothèque"},null,null,null,{"v":"48x32cm folded; 48x64 cm open"},null,null,{"v":"1969-0037_wotm"},null,null,null,{"v":"La Bibliothèque"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":68},{"v":1969},{"v":7},{"v":6},{"v":"1969-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27787"},null,{"v":"Johnny Garneau's Golden Spike"},null,null,null,{"v":"43x28cm folded; 43x56cm open"},null,null,{"v":"1969-0038_wotm"},null,null,null,{"v":"Johnny Garneau's Golden Spike"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":118},{"v":1969},{"v":1},{"v":1},{"v":"1969-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27788"},null,{"v":"M.S. \\Sagafjord\\\"\""},null,null,null,{"v":"26x19.5cm folded; 26x39cm open"},null,null,{"v":"1969-0039_wotm"},null,null,null,{"v":"M.S. Sagafjord"},null,null,null,{"v":"complete"},{"v":"4"},{"v":93},{"v":1969},{"v":7},{"v":19},{"v":"1969-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27789"},null,{"v":"M.S. \\Sagafjord\\\"\""},null,null,null,{"v":"26x19.5cm folded; 26x39cm open"},null,null,{"v":"1969-0040_wotm"},null,null,null,{"v":"M.S. Sagafjord"},null,null,null,{"v":"complete"},{"v":"3"},{"v":28},{"v":1969},{"v":8},{"v":10},{"v":"1969-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27790"},null,{"v":"Deutschen Haus"},null,null,null,{"v":"17.5x21.5cm folded; 17.5x43cm open"},null,{"v":"German is the secondary language"},{"v":"1969-0041_wotm"},null,null,null,{"v":"Deutschen Haus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":85},{"v":1969},{"v":12},{"v":17},{"v":"1969-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27791"},null,{"v":"The Tea Cosy"},null,null,null,{"v":"30.5x19.5cm folded; 30.5x29.5cm open"},null,null,{"v":"1969-0042_wotm"},null,null,null,{"v":"The Tea Cosy"},null,{"v":"Bermudian dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":81},{"v":1969},{"v":1},{"v":1},{"v":"1969-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27792"},null,{"v":"Blackstone"},null,null,null,{"v":"21.5x14cm"},null,null,{"v":"1969-0043_wotm"},null,null,null,{"v":"Blackstone"},null,null,null,{"v":"complete"},{"v":"1"},{"v":31},{"v":1969},{"v":12},{"v":14},{"v":"1969-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27793"},null,{"v":"The Maryland Club"},null,null,null,{"v":"25.5x17.5cm"},null,null,{"v":"1969-0044_wotm"},null,null,null,{"v":"The Maryland Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1969},{"v":12},{"v":8},{"v":"1969-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27794"},null,{"v":"The Constellation Room"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1969-0045_wotm"},null,null,null,{"v":"The Constellation Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":34},{"v":1969},{"v":11},{"v":7},{"v":"1969-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27795"},null,{"v":"Karras Beef House"},null,null,null,{"v":"29x21.5cm folded; 29x43cm open"},null,null,{"v":"1969-0046_wotm"},null,null,null,{"v":"Karras Beef House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":66},{"v":1969},{"v":9},{"v":26},{"v":"1969-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27796"},null,{"v":"Mr. And Mrs. Roger L. Yaseen: 49 East 67 Street, N.Y."},null,null,null,{"v":"31.5x21.5cm"},null,null,{"v":"1969-0047_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1969},{"v":10},{"v":27},{"v":"1969-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27797"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,{"v":"English is the secondary language."},{"v":"1969-0048_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":14},{"v":1969},{"v":12},{"v":3},{"v":"1969-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27798"},null,{"v":"New York Athletic Club"},null,null,null,{"v":"37.5x27cm"},null,null,{"v":"1969-0049_wotm"},null,null,null,{"v":"New York Athletic Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":50},{"v":1969},{"v":11},{"v":2},{"v":"1969-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27800"},null,{"v":"Maryland Inn"},null,null,null,{"v":"28x19cm folded; 28x38cm open"},null,null,{"v":"1970-0024_wotm"},null,null,null,{"v":"Maryland Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":52},{"v":1970},{"v":7},{"v":17},{"v":"1970-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27801"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"21.5x15cm folded; 21.5x30cm open"},null,null,{"v":"1970-0025_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":67},{"v":1970},{"v":7},{"v":26},{"v":"1970-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27802"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"21.5x15cm folded; 21.5x30cm open"},null,null,{"v":"1970-0026_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":65},{"v":1970},{"v":7},{"v":7},{"v":"1970-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27803"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"22x16cm folded; 22x32.5cm open"},null,null,{"v":"1970-0027_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":64},{"v":1970},{"v":7},{"v":28},{"v":"1970-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27804"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"22x16cm folded; 22x32.5cm open"},null,null,{"v":"1970-0028_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":63},{"v":1970},{"v":7},{"v":28},{"v":"1970-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27805"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1970-0029_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":40},{"v":1970},{"v":7},{"v":28},{"v":"1970-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27806"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1970-0030_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"3"},{"v":66},{"v":1970},{"v":7},{"v":30},{"v":"1970-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27807"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1970-0031_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":39},{"v":1970},{"v":7},{"v":31},{"v":"1970-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27808"},null,{"v":"Harbin Inn"},null,null,null,{"v":"32.5x25cm folded; 32.5x50cm open"},null,{"v":"Chinese is secondary language"},{"v":"1970-0001_wotm"},null,null,null,{"v":"Harbin Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":420},{"v":1970},{"v":1},{"v":1},{"v":"1970-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27809"},null,{"v":"Ivar's Indian Salmon House"},null,null,null,{"v":"43x56cm"},null,null,{"v":"1970-0002_wotm"},null,null,null,{"v":"Ivar's Indian Salmon House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":5},{"v":1967},{"v":7},{"v":1},{"v":"1967-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27810"},null,{"v":"Japan Air Lines"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,{"v":"Japanese is second language"},{"v":"1970-0003_wotm"},null,null,null,{"v":"Japan Air Lines"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":39},{"v":1970},{"v":1},{"v":1},{"v":"1970-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27811"},null,{"v":"Matya's Pince"},null,null,null,{"v":"33x23cm folded; 33x46cm open"},null,{"v":"English is secondary language"},{"v":"1970-0004_wotm"},null,null,null,{"v":"Mátyás Pince"},null,{"v":"Hungarian forint"},{"v":"Ft"},{"v":"complete"},{"v":"4"},{"v":144},{"v":1970},{"v":5},{"v":8},{"v":"1970-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27812"},null,{"v":"China Airlines"},null,null,null,{"v":"25.5x15cm folded; 25.5x30cm open"},null,{"v":"English is secondary language"},{"v":"1970-0005_wotm"},null,null,null,{"v":"China Airlines"},null,null,null,{"v":"complete"},{"v":"7"},{"v":19},{"v":1970},{"v":1},{"v":1},{"v":"1970-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27813"},null,{"v":"Cathay Pacific"},null,null,null,{"v":"26x19cm folded; 26x38cm open"},null,{"v":"Chinese is secondary language"},{"v":"1970-0006_wotm"},null,null,null,{"v":"Cathay Pacific"},null,null,null,{"v":"complete"},{"v":"3"},{"v":23},{"v":1970},{"v":1},{"v":1},{"v":"1970-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27814"},null,{"v":"Pizzeria Moby Dick"},null,null,null,{"v":"30x21cm folded; 30x62cm open"},null,null,{"v":"1970-0007_wotm"},null,null,null,{"v":"Pizzeria Moby Dick"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"5"},{"v":160},{"v":1970},{"v":2},{"v":24},{"v":"1970-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27815"},null,{"v":"The Little Campus Inn"},null,null,null,{"v":"34x20.5cm folded; 34x41cm open"},null,null,{"v":"1970-0008_wotm"},null,null,null,{"v":"The Little Campus Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":72},{"v":1970},{"v":1},{"v":21},{"v":"1970-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27816"},null,{"v":"Hanse Stube"},null,null,null,{"v":"31.5x21cm"},null,null,{"v":"1970-0009_wotm"},null,null,null,{"v":"Hanse Stube"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":144},{"v":1970},{"v":2},{"v":19},{"v":"1970-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27817"},null,{"v":"Harbin Inn"},null,null,null,{"v":"23x15cm folded; 23x20.5cm open"},null,{"v":"English is secondary language"},{"v":"1970-0010_wotm"},null,null,null,{"v":"Harbin Inn"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1970},{"v":2},{"v":16},{"v":"1970-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27818"},null,{"v":"Restaurant Goldner Engel"},null,null,null,{"v":"31.5x23.5cm folded; 31.5x47cm open"},null,null,{"v":"1970-0011_wotm"},null,null,null,{"v":"Restaurant Goldner Engel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"under review"},{"v":"6"},{"v":219},{"v":1970},{"v":2},{"v":22},{"v":"1970-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27819"},null,{"v":"Hotel Am Schlossgarten"},null,null,null,{"v":"31x21.5cm folded; 31x44cm open"},null,null,{"v":"1970-0012_wotm"},null,null,null,{"v":"Hotel Am Schlossgarten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":135},{"v":1970},{"v":2},{"v":12},{"v":"1970-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27820"},null,{"v":"The Moghul Room"},null,null,null,{"v":"14x22.5cm folded; 41.5x22.5cm open"},null,null,{"v":"1970-0013_wotm"},null,null,null,{"v":"The Moghul Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":64},{"v":1970},{"v":3},{"v":1},{"v":"1970-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27821"},null,{"v":"Taj Mahal Hotel"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,null,{"v":"1970-0014_wotm"},null,null,null,{"v":"Taj Mahal Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1970},{"v":3},{"v":28},{"v":"1970-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27822"},null,{"v":"The Cobble Stones"},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,null,{"v":"1970-0015_wotm"},null,null,null,{"v":"The Cobble Stones"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":94},{"v":1970},{"v":3},{"v":28},{"v":"1970-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27823"},null,{"v":"Schrul's Restaurant, Inc."},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1970-0016_wotm"},null,null,null,{"v":"Schrul's Restaurant, Inc."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":67},{"v":1970},{"v":7},{"v":10},{"v":"1970-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27824"},null,{"v":"Smithville Inn"},null,null,null,{"v":"51x33cm; insert measures 30.5x23cm"},null,null,{"v":"1970-0017_wotm"},null,null,null,{"v":"Smithville Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":72},{"v":1970},{"v":7},{"v":10},{"v":"1970-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27825"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"21.5x16cm folded; 21.5x31.5cm open"},null,null,{"v":"1970-0018_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":64},{"v":1970},{"v":7},{"v":6},{"v":"1970-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27826"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"21.5x16cm folded; 21.5x31.5cm open"},null,null,{"v":"1970-0019_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1970},{"v":5},{"v":13},{"v":"1970-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27827"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"22x16.5cm folded; 22x32.5cm open"},null,null,{"v":"1970-0020_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":63},{"v":1970},{"v":7},{"v":30},{"v":"1970-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27828"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"21.5x16cm folded; 21.5x31.5cm open"},null,null,{"v":"1970-0021_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1970},{"v":7},{"v":30},{"v":"1970-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27829"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"21.5x16cm folded; 21.5x31.5cm open"},null,null,{"v":"1970-0022_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1970},{"v":7},{"v":31},{"v":"1970-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27830"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"22x16.5cm folded; 22x32.5cm open"},null,null,{"v":"1970-0023_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1970},{"v":7},{"v":31},{"v":"1970-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27831"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1971-0011_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"5"},{"v":9},{"v":1971},{"v":5},{"v":8},{"v":"1971-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27832"},null,{"v":"The Four Seasons"},null,null,null,{"v":"30.5x22.5cm folded; 30.5x45cm open"},null,{"v":"English is secondary language"},{"v":"1971-0012_wotm"},null,null,null,{"v":"The Four Seasons"},null,null,null,{"v":"complete"},{"v":"8"},{"v":28},{"v":1971},{"v":6},{"v":14},{"v":"1971-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27833"},null,{"v":"Heilig Geist Spital"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1971-0013_wotm"},null,null,null,{"v":"Heilig Geist Spital"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":367},{"v":1971},{"v":3},{"v":25},{"v":"1971-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27834"},null,{"v":"Queen Elizabeth 2"},null,null,null,{"v":"45x28cm"},null,null,{"v":"1971-0014_wotm"},null,null,null,{"v":"Queen Elizabeth 2"},null,null,null,{"v":"complete"},{"v":"1"},{"v":52},{"v":1971},{"v":12},{"v":25},{"v":"1971-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27835"},null,{"v":"Queen Elizabeth 2"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,null,{"v":"1971-0015_wotm"},null,null,null,{"v":"Queen Elizabeth 2"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":51},{"v":1971},{"v":12},{"v":21},{"v":"1971-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27836"},null,{"v":"Coast Inn"},null,null,null,{"v":"31x23cm folded; 31x46cm open"},null,null,{"v":"1971-0016_wotm"},null,null,null,{"v":"Coast Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":48},{"v":1971},{"v":12},{"v":24},{"v":"1971-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27837"},null,{"v":"Executive Mansion"},null,null,null,{"v":"25x19cm folded; 25x37.5cm open"},null,null,{"v":"1971-0017_wotm"},null,null,null,{"v":"Executive Mansion"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1971},{"v":6},{"v":15},{"v":"1971-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27838"},null,{"v":"Queen Elizabeth 2"},null,null,null,{"v":"40.5x28.5cm"},null,null,{"v":"1971-0018_wotm"},null,null,null,{"v":"Queen Elizabeth 2"},null,null,null,{"v":"complete"},{"v":"1"},{"v":48},{"v":1971},{"v":12},{"v":31},{"v":"1971-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27839"},null,{"v":"Rod's 1890's Ranch House"},null,null,null,{"v":"38.5x26.5cm folded; 38.5x53.5cm open"},null,null,{"v":"1972-0001_wotm"},null,null,null,{"v":"Rod's 1890's Ranch House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":86},{"v":1972},{"v":3},{"v":31},{"v":"1972-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27840"},null,{"v":"Shadowbrook"},null,null,null,{"v":"38x26.5cm folded; 38x53cm open"},null,null,{"v":"1972-0002_wotm"},null,null,null,{"v":"Shadowbrook"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":112},{"v":1972},{"v":4},{"v":1},{"v":"1972-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27841"},null,{"v":"Wursthaus"},null,null,null,{"v":"34x17cm folded; 34x33.5cm open"},null,null,{"v":"1972-0003_wotm"},null,null,null,{"v":"Wursthaus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"11"},{"v":78},{"v":1972},{"v":1},{"v":1},{"v":"1972-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27842"},null,{"v":"La Crépe"},null,null,null,{"v":"27x11cm"},null,{"v":"French is the secondary language"},{"v":"1972-0004_wotm"},null,null,null,{"v":"La Crépe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":154},{"v":1972},{"v":1},{"v":1},{"v":"1972-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27843"},null,{"v":"Nypl"},null,null,null,{"v":"15x11.5cm folded; 15x23cm open"},null,null,{"v":"1972-0005_wotm"},null,null,null,{"v":"Nypl"},null,null,null,{"v":"complete"},{"v":"6"},{"v":11},{"v":1972},{"v":10},{"v":24},{"v":"1972-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27844"},null,{"v":"Coffe Shop"},null,null,null,{"v":"31x14cm folded; 31x51cm open"},null,null,{"v":"1972-0006_wotm"},null,null,null,{"v":"Coffee Shop"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":107},{"v":1972},{"v":5},{"v":1},{"v":"1972-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27845"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24 cm folded; 34x48cm open"},null,{"v":"English is the secondary language"},{"v":"1972-0007_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1972},{"v":2},{"v":26},{"v":"1972-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27846"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24 cm folded; 34x48cm open"},null,{"v":"English is the secondary language"},{"v":"1972-0008_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":120},{"v":1972},{"v":2},{"v":29},{"v":"1972-2-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27847"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24 cm folded; 34x48cm open"},null,{"v":"English is the secondary language"},{"v":"1972-0009_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":119},{"v":1972},{"v":3},{"v":1},{"v":"1972-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27848"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24 cm folded; 34x48cm open"},null,{"v":"English is the secondary language"},{"v":"1972-0010_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":140},{"v":1972},{"v":3},{"v":2},{"v":"1972-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27849"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24 cm folded; 34x48cm open"},null,{"v":"English is the secondary language"},{"v":"1972-0011_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":129},{"v":1972},{"v":3},{"v":3},{"v":"1972-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27850"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24 cm folded; 34x48cm open"},null,{"v":"English is the secondary language"},{"v":"1972-0012_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":146},{"v":1972},{"v":3},{"v":4},{"v":"1972-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27851"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24 cm folded; 34x48cm open"},null,{"v":"English is the secondary language"},{"v":"1972-0013_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":123},{"v":1972},{"v":3},{"v":5},{"v":"1972-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27852"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24 cm folded; 34x48cm open"},null,{"v":"English is the secondary language"},{"v":"1972-0014_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":150},{"v":1972},{"v":3},{"v":19},{"v":"1972-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27853"},null,{"v":"Rumpelmayer's"},null,null,null,{"v":"31.5x23.5cm folded; 31.5x46.5cm open"},null,null,{"v":"1972-0015_wotm"},null,null,null,{"v":"Rumpelmayer's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":163},{"v":1972},{"v":7},{"v":30},{"v":"1972-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27854"},null,{"v":"Air France"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"English is the secondary language"},{"v":"1972-0016_wotm"},null,null,null,{"v":"Air France"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1972},{"v":5},{"v":6},{"v":"1972-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27855"},null,{"v":"Wheeler And Co."},null,null,null,{"v":"23.5x30.5cm folded; 23.5x61cm open"},null,null,{"v":"1972-0017_wotm"},null,null,null,{"v":"Wheeler And Co."},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"4"},{"v":111},{"v":1972},{"v":5},{"v":10},{"v":"1972-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27856"},null,{"v":"D'vijffvlieghen"},null,null,null,{"v":"35x24cm folded; 35x46cm open"},null,null,{"v":"1972-0018_wotm"},null,null,null,{"v":"D'vijffvlieghen"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"3"},{"v":104},{"v":1972},{"v":5},{"v":13},{"v":"1972-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27857"},null,{"v":"Jour & Nuit"},null,null,null,{"v":"33x26cm folded; 33x52cm open"},null,null,{"v":"1972-0019_wotm"},null,null,null,{"v":"Jour & Nuit"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":156},{"v":1972},{"v":5},{"v":18},{"v":"1972-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27858"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1970-0032_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":36},{"v":1970},{"v":8},{"v":1},{"v":"1970-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27859"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"21.5x15cm folded; 21.5x30cm open"},null,null,{"v":"1970-0033_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":66},{"v":1970},{"v":8},{"v":2},{"v":"1970-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27860"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"21.5x16cm folded; 21.5x31.5cm open"},null,null,{"v":"1970-0034_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1970},{"v":8},{"v":2},{"v":"1970-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27861"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"21.5x21cm folded; 21.5x42cm open"},null,null,{"v":"1970-0035_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":33},{"v":1970},{"v":8},{"v":3},{"v":"1970-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27862"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1970-0036_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":40},{"v":1970},{"v":8},{"v":4},{"v":"1970-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27863"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"21.5x15cm folded; 21.5x30cm open"},null,null,{"v":"1970-0037_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":66},{"v":1970},{"v":8},{"v":5},{"v":"1970-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27864"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"21.5x15cm folded; 21.5x30cm open"},null,null,{"v":"1970-0038_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1970},{"v":8},{"v":5},{"v":"1970-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27865"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1970-0039_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1970},{"v":8},{"v":5},{"v":"1970-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27866"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"21.5x15cm folded; 21.5x30cm open"},null,null,{"v":"1970-0040_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":66},{"v":1970},{"v":8},{"v":6},{"v":"1970-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27867"},null,{"v":"Ss Rotterdam"},null,null,null,{"v":"21.5x15cm folded; 21.5x30cm open"},null,null,{"v":"1970-0041_wotm"},null,null,null,{"v":"Ss Rotterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1970},{"v":8},{"v":7},{"v":"1970-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27868"},null,{"v":"The Town & Country Inn"},null,null,null,{"v":"25x31.5cm folded; 45.5x31.5cm open"},null,null,{"v":"1970-0042_wotm"},null,null,null,{"v":"The Town & Country Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1970},{"v":8},{"v":6},{"v":"1970-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27869"},null,{"v":"The Colonial Inn"},null,null,null,{"v":"31.5x21cm folded; 31.5x42 cm open"},null,null,{"v":"1970-0043_wotm"},null,null,null,{"v":"The Colonial Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":109},{"v":1970},{"v":8},{"v":1},{"v":"1970-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27870"},null,{"v":"Old Farm Inn"},null,null,null,{"v":"29x21.5cm folded; 29x44.5cm open"},null,null,{"v":"1970-0044_wotm"},null,null,null,{"v":"Old Farm Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":84},{"v":1970},{"v":8},{"v":5},{"v":"1970-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27871"},null,{"v":"Ducor Intercontinental Hotel"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1971-0001_wotm"},null,null,null,{"v":"Ducor Intercontinental Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1971},{"v":6},{"v":16},{"v":"1971-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27872"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"33x17cm folded; 33x33cm open"},null,null,{"v":"1971-0002_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":35},{"v":1971},{"v":1},{"v":13},{"v":"1971-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27873"},null,{"v":"Ratsweinkeller"},null,null,null,{"v":"30x18cm folded; 30x53.5cm open"},null,null,{"v":"1971-0003_wotm"},null,null,null,{"v":"Ratsweinkeller"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":156},{"v":1971},{"v":3},{"v":19},{"v":"1971-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27874"},null,{"v":"Hotel Savoy"},null,null,null,{"v":"26.5x18cm"},null,null,{"v":"1971-0004_wotm"},null,null,null,{"v":"Hotel Savoy"},null,{"v":"Escudos"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":13},{"v":1971},{"v":3},{"v":28},{"v":"1971-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27875"},null,{"v":"Ratsweinkeller"},null,null,null,{"v":"40x23cm folded; 40x46cm open"},null,{"v":"English and French are the secondary languages"},{"v":"1971-0005_wotm"},null,null,null,{"v":"Ratsweinkeller"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":378},{"v":1971},{"v":3},{"v":8},{"v":"1971-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27876"},null,{"v":"Bamerette"},null,null,null,{"v":"37x15.5cm folded; 37x29cm open"},null,{"v":"English is the secondary language"},{"v":"1971-0006_wotm"},null,null,null,{"v":"Bamerette"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":95},{"v":1971},{"v":5},{"v":1},{"v":"1971-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27877"},null,{"v":"Molly Pitcher Inn"},null,null,null,{"v":"34.5x24cm folded; 34.5x48cm open"},null,null,{"v":"1971-0007_wotm"},null,null,null,{"v":"Molly Pitcher Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":129},{"v":1971},{"v":8},{"v":14},{"v":"1971-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27878"},null,{"v":"Weiβes Bräuhaus"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,null,{"v":"1971-0008_wotm"},null,null,null,{"v":"Weiβes Bräuhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":225},{"v":1971},{"v":4},{"v":4},{"v":"1971-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27879"},null,{"v":"Restaurant Franziskaner"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,{"v":"German is secondary language"},{"v":"1971-0009_wotm"},null,null,null,{"v":"Restaurant Franziskaner"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":114},{"v":1971},{"v":4},{"v":6},{"v":"1971-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27880"},null,{"v":"Galeries Lafayette Restaurant"},null,null,null,{"v":"24.5x9cm folded; 24.5x27cm open"},null,null,{"v":"1971-0010_wotm"},null,null,null,{"v":"Galeries Lafayette Restaurant"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"6"},{"v":138},{"v":1971},{"v":4},{"v":23},{"v":"1971-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27881"},null,{"v":"Hotel Géllert"},null,null,null,{"v":"35x25cm folded; 35x50cm open"},null,null,{"v":"1972-0020_wotm"},null,null,null,{"v":"Hotel Géllert"},null,{"v":"Hungarian forint"},{"v":"Ft"},{"v":"complete"},{"v":"8"},{"v":294},{"v":1972},{"v":1},{"v":1},{"v":"1972-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27882"},null,{"v":"Madarin Inn"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1972-0021_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1972},{"v":3},{"v":15},{"v":"1972-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27883"},null,{"v":"Mühlenkanper Fährhaus"},null,null,null,{"v":"32.5x23.5cm; 32.5x47cm open"},null,null,{"v":"1972-0022_wotm"},null,null,null,{"v":"Mühlenkamper Fährhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"under review"},{"v":"5"},{"v":247},{"v":1972},{"v":1},{"v":1},{"v":"1972-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27884"},null,{"v":"Rudi's"},null,null,null,{"v":"33.5x25cm folded; 33.5x50cm open"},null,null,{"v":"1972-0023_wotm"},null,null,null,{"v":"Rudi's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":60},{"v":1972},{"v":7},{"v":14},{"v":"1972-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27885"},null,{"v":"Brentwood Inn"},null,null,null,{"v":"33x25.5cm folded; 33x50cm open"},null,null,{"v":"1972-0024_wotm"},null,null,null,{"v":"Brentwood Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"13"},{"v":425},{"v":1972},{"v":6},{"v":23},{"v":"1972-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27886"},null,{"v":"Clausing's Posthotel"},null,null,null,{"v":"32x25cm folded; 32x50cm open"},null,null,{"v":"1972-0025_wotm"},null,null,null,{"v":"Clausing's Posthotel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":250},{"v":1972},{"v":5},{"v":19},{"v":"1972-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27887"},null,{"v":"Restaurant Ewige Lampe"},null,null,null,{"v":"25x16cm folded; 25x32cm open"},null,null,{"v":"1972-0026_wotm"},null,null,null,{"v":"Restaurant Ewige Lampe"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":134},{"v":1972},{"v":12},{"v":12},{"v":"1972-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27888"},null,{"v":"La Maison Du Boeuf"},null,null,null,{"v":"37x22cm folded; 37x43.5cm open"},null,{"v":"French is the secondary language"},{"v":"1972-0027_wotm"},null,null,null,{"v":"La Maison Du Boeuf"},null,{"v":"Belgian Francs"},{"v":"BEF"},{"v":"complete"},{"v":"11"},{"v":190},{"v":1972},{"v":5},{"v":14},{"v":"1972-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27889"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"21x18.5cm"},null,null,{"v":"1970-0045_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":4},{"v":1970},{"v":4},{"v":21},{"v":"1970-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27890"},null,{"v":"Memorial Apts."},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1971-0019_wotm"},null,null,null,{"v":"Memorial Apts."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":31},{"v":1971},{"v":11},{"v":17},{"v":"1971-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27892"},null,{"v":"The Space Needle Restaurant"},null,null,null,{"v":"30.5x19cm folded; 30.5x48.5co open"},null,null,{"v":"1973-0032_wotm"},null,null,null,{"v":"The Space Needle Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":71},{"v":1972},{"v":1},{"v":1},{"v":"1972-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27893"},null,{"v":"The Ark"},null,null,null,{"v":"14x26.5cm"},null,null,{"v":"1973-0001_wotm"},null,null,null,{"v":"The Ark"},null,null,null,{"v":"complete"},{"v":"1"},{"v":0},{"v":1973},{"v":9},{"v":27},{"v":"1973-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27894"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0002_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1973},{"v":12},{"v":18},{"v":"1973-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27895"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0003_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"3"},{"v":75},{"v":1973},{"v":9},{"v":18},{"v":"1973-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27896"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0004_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"3"},{"v":77},{"v":1973},{"v":9},{"v":19},{"v":"1973-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27897"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0005_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"3"},{"v":63},{"v":1973},{"v":9},{"v":19},{"v":"1973-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27898"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0006_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"3"},{"v":44},{"v":1973},{"v":9},{"v":20},{"v":"1973-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27899"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0007_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"3"},{"v":66},{"v":1973},{"v":9},{"v":21},{"v":"1973-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27900"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0008_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"3"},{"v":71},{"v":1973},{"v":9},{"v":21},{"v":"1973-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27901"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0009_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1973},{"v":9},{"v":22},{"v":"1973-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27902"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0010_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"3"},{"v":72},{"v":1973},{"v":9},{"v":22},{"v":"1973-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27903"},null,{"v":"Lunch [Sponsored By] Maxwell's Plum [At] 64th Street And First Ave., New York, Ny"},{"v":"LUNCH [SPONSORED BY] MAXWELL'S PLUM [AT] 64TH STREET AND FIRST AVE"},null,null,{"v":"Card; 37.5 x 27 cm."},null,{"v":"Red print; ornament."},{"v":"1973-0011_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"3"},{"v":66},{"v":1973},{"v":9},{"v":23},{"v":"1973-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27904"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0012_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"under review"},{"v":"3"},{"v":66},{"v":1973},{"v":9},{"v":24},{"v":"1973-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27905"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0013_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"3"},{"v":73},{"v":1973},{"v":9},{"v":24},{"v":"1973-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27906"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0014_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"3"},{"v":73},{"v":1973},{"v":9},{"v":26},{"v":"1973-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27907"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0015_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"3"},{"v":64},{"v":1973},{"v":9},{"v":25},{"v":"1973-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27908"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0016_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"3"},{"v":73},{"v":1973},{"v":9},{"v":26},{"v":"1973-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27909"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0017_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1973},{"v":9},{"v":26},{"v":"1973-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27910"},null,{"v":"M/V Island Princess"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0018_wotm"},null,null,null,{"v":"M/V Island Princess"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1973},{"v":9},{"v":27},{"v":"1973-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27911"},null,{"v":"The Four Seasons"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1973-0019_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1973},{"v":1},{"v":17},{"v":"1973-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27912"},null,{"v":"La Crépe"},null,null,null,{"v":"27x11cm"},null,null,{"v":"1973-0020_wotm"},null,null,null,{"v":"La Crépe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":143}]}
{"starred":false,"flagged":false,"cells":[{"v":"27913"},null,{"v":"Sheraton Blackstone Chicago"},null,null,null,{"v":"28x21.5 folded; 28x43 open"},null,null,{"v":"1973-0021_wotm"},null,null,null,{"v":"Sheraton Blackstone Chicago"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":61},{"v":1973},{"v":2},{"v":24},{"v":"1973-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27914"},null,{"v":"Hotel Imperial Wien"},null,null,null,{"v":"20x15cm folded; 20x30cm open"},null,{"v":"English is secondary language"},{"v":"1973-0022_wotm"},null,null,null,{"v":"Hotel Imperial Wien"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"11"},{"v":191},{"v":1973},{"v":1},{"v":1},{"v":"1973-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27915"},null,{"v":"The Swiss Pavillion"},null,null,null,{"v":"35.5x23.5cm"},null,null,{"v":"1973-0023_wotm"},null,null,null,{"v":"The Swiss Pavillion"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1973},{"v":1},{"v":30},{"v":"1973-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27916"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"35.5x23.5cm"},null,null,{"v":"1973-0024_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":51},{"v":1973},{"v":2},{"v":21},{"v":"1973-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27917"},null,{"v":"The Culinary Institute Of America"},null,null,null,{"v":"33x23cm folded; 33x45.5cm open"},null,null,{"v":"1973-0025_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":166},{"v":1973},{"v":4},{"v":14},{"v":"1973-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27918"},null,{"v":"The Harvard Club"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1973-0026_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1973},{"v":5},{"v":14},{"v":"1973-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27919"},null,{"v":"The Coffee House"},null,null,null,{"v":"24x10cm folded; 24x20cm open"},null,null,{"v":"1973-0027_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1973},{"v":6},{"v":1},{"v":"1973-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27920"},null,{"v":"Henry Thiele At The Dunes"},null,null,null,{"v":"33x21.5cm"},null,null,{"v":"1973-0028_wotm"},null,null,null,{"v":"Henry Thiele At The Dunes"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":54},{"v":1973},{"v":6},{"v":14},{"v":"1973-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27921"},null,{"v":"Motor Bar"},null,null,null,{"v":"24.5x14cm folded; 24.5x28 cm open"},null,null,{"v":"1973-0029_wotm"},null,null,null,{"v":"Motor Bar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":13},{"v":1973},{"v":4},{"v":1},{"v":"1973-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27922"},null,{"v":"Rob Roy"},null,null,null,{"v":"39.5x16cm folded; 39.5x32.5cm open"},null,null,{"v":"1973-0030_wotm"},null,null,null,{"v":"Rob Roy"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":39},{"v":1973},{"v":6},{"v":23},{"v":"1973-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27923"},null,{"v":"The London Grill"},null,null,null,{"v":"35.5x24cm folded; 35.5x48cm open"},null,null,{"v":"1973-0031_wotm"},null,null,null,{"v":"The London Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":78},{"v":1973},{"v":1},{"v":1},{"v":"1973-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27924"},null,{"v":"Alahambra Dining Room"},null,null,null,{"v":"31.5x21.5cm folded; 31.5x43.5cm open"},null,null,{"v":"1973-0033_wotm"},null,null,null,{"v":"Alahambra Dining Room"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":60},{"v":1973},{"v":6},{"v":22},{"v":"1973-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27925"},null,{"v":"Jake's"},null,null,null,{"v":"36.5x23cm"},null,null,{"v":"1973-0034_wotm"},null,null,null,{"v":"Jake's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1973},{"v":6},{"v":25},{"v":"1973-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27926"},null,{"v":"S.S. Canberra"},null,null,null,{"v":"25.5x18cm folded; 25.5x36 cm open"},null,null,{"v":"1973-0035_wotm"},null,null,null,{"v":"S.S. Canberra"},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1973},{"v":6},{"v":23},{"v":"1973-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27927"},null,{"v":"S.S. Canberra"},null,null,null,{"v":"25.5x18cm folded; 25.5x36 cm open"},null,null,{"v":"1973-0036_wotm"},null,null,null,{"v":"S.S. Canberra"},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1973},{"v":6},{"v":23},{"v":"1973-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27928"},null,{"v":"S.S. Canberra"},null,null,null,{"v":"25.5x18cm folded; 25.5x36 cm open"},null,null,{"v":"1973-0037_wotm"},null,null,null,{"v":"S.S. Canberra"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1973},{"v":6},{"v":27},{"v":"1973-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27929"},null,{"v":"S.S. Canberra"},null,null,null,{"v":"25.5x18cm folded; 25.5x36 cm open"},null,null,{"v":"1973-0038_wotm"},null,null,null,{"v":"S.S. Canberra"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1973},{"v":6},{"v":29},{"v":"1973-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27930"},null,{"v":"S.S. Canberra"},null,null,null,{"v":"25.5x18cm folded; 25.5x36 cm open"},null,null,{"v":"1973-0039_wotm"},null,null,null,{"v":"S.S. Canberra"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1973},{"v":7},{"v":2},{"v":"1973-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27931"},null,{"v":"S.S. Canberra"},null,null,null,{"v":"25.5x18cm folded; 25.5x36 cm open"},null,null,{"v":"1973-0040_wotm"},null,null,null,{"v":"S.S. Canberra"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1973},{"v":7},{"v":3},{"v":"1973-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27932"},null,{"v":"S.S. Canberra"},null,null,null,{"v":"25.5x18cm folded; 25.5x36 cm open"},null,null,{"v":"1973-0041_wotm"},null,null,null,{"v":"S.S. Canberra"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1973},{"v":7},{"v":4},{"v":"1973-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27933"},null,{"v":"S.S. Canberra"},null,null,null,{"v":"25.5x18cm folded; 25.5x36 cm open"},null,null,{"v":"1973-0042_wotm"},null,null,null,{"v":"S.S. Canberra"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1973},{"v":7},{"v":5},{"v":"1973-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27934"},null,{"v":"S.S. Canberra"},null,null,null,{"v":"25.5x18cm folded; 25.5x36 cm open"},null,null,{"v":"1973-0043_wotm"},null,null,null,{"v":"S.S. Canberra"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1973},{"v":7},{"v":6},{"v":"1973-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27935"},null,{"v":"The Hague"},null,null,null,{"v":"23x15cm"},null,null,{"v":"1973-0044_wotm"},null,null,null,{"v":"The Hague"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6},{"v":1973},{"v":7},{"v":23},{"v":"1973-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27936"},null,{"v":"Pan Am"},null,null,null,{"v":"15x19.5cm folded; 28x19.5cm open"},null,{"v":"English is secondary language"},{"v":"1973-0045_wotm"},null,null,null,{"v":"Pan Am"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1973},{"v":7},{"v":22},{"v":"1973-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27937"},null,{"v":"S.S. Canberra"},null,null,null,{"v":"29.5x21cm"},null,null,{"v":"1973-0046_wotm"},null,null,null,{"v":"S.S. Canberra"},null,null,null,{"v":"complete"},{"v":"1"},{"v":38},{"v":1973},{"v":7},{"v":2},{"v":"1973-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27938"},null,{"v":"Pan Am"},null,null,null,{"v":"15x19.5cm folded; 28x19.5cm open"},null,{"v":"English is secondary language"},{"v":"1973-0047_wotm"},null,null,null,{"v":"Pan Am"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1973},{"v":8},{"v":6},{"v":"1973-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27939"},null,{"v":"Keen's English Chop House"},null,null,null,{"v":"33x24cm folded; 33x48cm open"},null,null,{"v":"1973-0048_wotm"},null,null,null,{"v":"Keen's English Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":252},{"v":1973},{"v":8},{"v":16},{"v":"1973-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27940"},null,{"v":"Hertie"},null,null,null,{"v":"30x12.5cm folded; 30x25cm open"},null,null,{"v":"1973-0049_wotm"},null,null,null,{"v":"Hertie"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"under review"},{"v":"6"},{"v":134},{"v":1973},{"v":4},{"v":9},{"v":"1973-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27941"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24cm folded; 34x48cm open; eng is alternate language"},null,null,{"v":"1973-0050_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":159},{"v":1973},{"v":11},{"v":13},{"v":"1973-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27942"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language"},{"v":"1973-0051_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":155},{"v":1973},{"v":11},{"v":15},{"v":"1973-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27943"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language"},{"v":"1973-0052_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":159},{"v":1973},{"v":11},{"v":15},{"v":"1973-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27944"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language"},{"v":"1973-0053_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":169},{"v":1973},{"v":11},{"v":16},{"v":"1973-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27945"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language"},{"v":"1973-0054_wotm"},null,null,null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":158},{"v":1973},{"v":11},{"v":16},{"v":"1973-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27946"},null,{"v":"Blue Train"},null,null,null,{"v":"24.5x15.5 folded; 24.5x31 cm open"},null,{"v":"South African is secondary language"},{"v":"1973-0055_wotm"},null,null,null,{"v":"Blue Train"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1973},{"v":9},{"v":11},{"v":"1973-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27947"},null,{"v":"Blue Train"},null,null,null,{"v":"24x15cm folded; 24x30cm open"},null,{"v":"South African is secondary language"},{"v":"1973-0056_wotm"},null,null,null,{"v":"Blue Train"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1973},{"v":9},{"v":10},{"v":"1973-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27948"},null,{"v":"Blue Train"},null,null,null,{"v":"24x15cm folded; 24x30cm open"},null,{"v":"South African is secondary language"},{"v":"1973-0057_wotm"},null,null,null,{"v":"Blue Train"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1973},{"v":9},{"v":10},{"v":"1973-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27949"},null,{"v":"Peerce's Plantation"},null,null,null,{"v":"27.5x32cm folded; 53.5x32cm open"},null,null,{"v":"1973-0058_wotm"},null,null,null,{"v":"Peerce's Plantation"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":41},{"v":1973},{"v":11},{"v":24},{"v":"1973-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27950"},null,{"v":"Conrad's Salon   Waldorf Astoria Hotel (New York, N.Y.)"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1973-0059_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1973},{"v":11},{"v":14},{"v":"1973-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27951"},null,{"v":"The Forum Of The Twelve Caesars"},null,null,null,{"v":"24x18.5cm folded; 24x36.5cm open"},null,null,{"v":"1974-0001_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1974},{"v":4},{"v":15},{"v":"1974-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27952"},null,{"v":"Conrad's Salon   Waldorf Astoria Hotel (New York, N.Y.)"},null,null,null,{"v":"23x18cm folded; 23x35.5 open"},null,null,{"v":"1974-0002_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1974},{"v":2},{"v":26},{"v":"1974-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27953"},null,{"v":"Regina Palast Hotel"},null,null,null,{"v":"18x12cm folded; 18x24cm open"},null,null,{"v":"1974-0003_wotm"},null,null,null,{"v":"Regina Palast Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":2},{"v":1974},{"v":2},{"v":15},{"v":"1974-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27954"},null,{"v":"Bloomingdale's"},null,null,null,{"v":"16.5x13.5cm folded; 33x13.5cm open"},null,null,{"v":"1974-0004_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":37},{"v":1974},{"v":6},{"v":4},{"v":"1974-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27955"},null,{"v":"Le Cirque"},null,null,null,{"v":"21x13cm folded; 21x26cm open"},null,null,{"v":"1974-0005_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1974},{"v":3},{"v":21},{"v":"1974-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27956"},null,{"v":"King Solomon's Grill"},null,null,null,{"v":"37.5x24cm folded; 37.5x47cm open"},null,null,{"v":"1974-0006_wotm"},null,null,null,{"v":"King Solomon's Grill"},null,{"v":"Israeli lirot (1948-1980)"},{"v":"I£"},{"v":"complete"},{"v":"12"},{"v":43},{"v":1974},{"v":3},{"v":29},{"v":"1974-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27957"},null,{"v":"Saks Fifth Avenue"},null,null,null,{"v":"12.5x11cm folded; 12.5x22cm open"},null,null,{"v":"1974-0007_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"13"},{"v":13},{"v":1974},{"v":10},{"v":30},{"v":"1974-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27958"},null,{"v":"The Bowman Room Of The Biltmore"},null,null,null,{"v":"25.5x23.5cm folded; 25.5x46.5cm open"},null,null,{"v":"1974-0008_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"5"},{"v":8},{"v":1974},{"v":10},{"v":21},{"v":"1974-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27959"},null,{"v":"Gaylord's"},null,null,null,{"v":"30x22.5cm folded; 30x45cm open"},null,null,{"v":"1974-0009_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":28},{"v":1974},{"v":10},{"v":23},{"v":"1974-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27960"},null,{"v":"King Minos Hotel"},null,null,null,{"v":"23x20cm"},null,{"v":"English and Greek are secondary languages"},{"v":"1974-0010_wotm"},null,null,null,{"v":"King Minos Hotel"},null,{"v":"Drachmas"},{"v":"Drs."},{"v":"complete"},{"v":"1"},{"v":13},{"v":1974},{"v":7},{"v":19},{"v":"1974-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27961"},null,{"v":"Lake Mc Donald Lodge"},null,null,null,{"v":"28x22cm folded; 28x43.5cm open"},null,null,{"v":"1974-0011_wotm"},null,null,null,{"v":"Lake Mc Donald Lodge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":80},{"v":1974},{"v":1},{"v":1},{"v":"1974-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27962"},null,{"v":"Coral Ridge"},null,null,null,{"v":"22x12.5cm folded; 22x25cm open"},null,null,{"v":"1974-0012_wotm"},null,null,null,{"v":"Coral Ridge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":18},{"v":1974},{"v":10},{"v":1},{"v":"1974-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27963"},null,{"v":"19th Hole"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1974-0013_wotm"},null,null,null,{"v":"19th Hole"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":45},{"v":1974},{"v":9},{"v":17},{"v":"1974-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27964"},null,{"v":"Rms \\Queen Elilzabeth 2\\\"\""},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,null,{"v":"1974-0014_wotm"},null,null,null,{"v":"Queen Elizabeth 2"},null,null,null,{"v":"complete"},{"v":"3"},{"v":96},{"v":1974},{"v":10},{"v":27},{"v":"1974-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27965"},null,{"v":"Rms \\Queen Elilzabeth 2\\\"\""},null,null,null,{"v":"29x20cm folded; 29x40cm open"},null,null,{"v":"1974-0015_wotm"},null,null,null,{"v":"Queen Elizabeth 2"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1974},{"v":10},{"v":31},{"v":"1974-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27966"},null,{"v":"Rms \\Queen Elilzabeth 2\\\"\""},null,null,null,{"v":"29x20cm folded; 29x40cm open"},null,null,{"v":"1974-0016_wotm"},null,null,null,{"v":"Rms \\Queen Elilzabeth 2\\\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":49},{"v":1974},{"v":11},{"v":1},{"v":"1974-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27967"},null,{"v":"Rms \\Queen Elilzabeth 2\\\"\""},null,null,null,{"v":"29x20cm folded; 29x40cm open"},null,null,{"v":"1974-0017_wotm"},null,null,null,{"v":"Rms \\Queen Elilzabeth 2\\\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":46},{"v":1974},{"v":11},{"v":2},{"v":"1974-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27968"},null,{"v":"Rms \\Queen Elilzabeth 2\\\"\""},null,null,null,{"v":"42x29cm"},null,null,{"v":"1974-0018_wotm"},null,null,null,{"v":"Queen Elizabeth 2"},null,null,null,{"v":"complete"},{"v":"1"},{"v":30},{"v":1974},{"v":11},{"v":3},{"v":"1974-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27969"},null,{"v":"Rms \\Queen Elilzabeth 2\\\"\""},null,null,null,{"v":"29x20cm folded; 29x40cm open"},null,null,{"v":"1974-0019_wotm"},null,null,null,{"v":"Queen Elizabeth 2"},null,null,null,{"v":"complete"},{"v":"1"},{"v":56},{"v":1971},{"v":11},{"v":4},{"v":"1971-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27970"},null,{"v":"Rms \\Queen Elilzabeth 2\\\"\""},null,null,null,{"v":"42x29cm"},null,null,{"v":"1974-0020_wotm"},null,null,null,{"v":"Queen Elizabeth 2"},null,null,null,{"v":"complete"},{"v":"1"},{"v":43},{"v":1974},{"v":11},{"v":4},{"v":"1974-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27971"},null,{"v":"Café Conditorei Restaurant"},null,null,null,{"v":"19.5x21cm folded; 19.5x42cm open"},null,null,{"v":"1974-0021_wotm"},null,null,null,{"v":"Café Conditorei Restaurant"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"12"},{"v":183},{"v":1974},{"v":11},{"v":23},{"v":"1974-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27972"},null,{"v":"Restaurant Hotel Reichshof Hamburg"},null,null,null,{"v":"26x19cm folded; 26x36cm open"},null,null,{"v":"1974-0022_wotm"},null,null,null,{"v":"Restaurant Hotel Reichshof Hamburg"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"13"},{"v":232},{"v":1974},{"v":11},{"v":20},{"v":"1974-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27973"},null,{"v":"The Regency Suite, Hotel Pierre"},null,null,null,{"v":"36x14cm folded; 36x28cm open"},null,null,{"v":"1974-0023_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1974},{"v":12},{"v":11},{"v":"1974-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27974"},null,{"v":"The Canterbury Luncheon Club"},{"v":"THE CANTERBURY LUNCHEON CLUB"},null,null,{"v":"22.5x16cm folded;22.5x31.5cm open"},null,null,{"v":"1975-0001_wotm"},null,null,null,{"v":"The Canterbury Luncheon Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":18},{"v":1975},{"v":2},{"v":28},{"v":"1975-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27975"},null,{"v":"The Grand Ballroom Of The Biltmore"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1975-0002_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1975},{"v":3},{"v":12},{"v":"1975-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27976"},null,{"v":"Air France"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,null,{"v":"1975-0003_wotm"},null,null,null,{"v":"Air France"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1975},{"v":3},{"v":23},{"v":"1975-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27977"},null,{"v":"The Oxbow Inn   The Groggery"},null,null,null,{"v":"37x26.5cm folded; 37x52.5cm open"},null,null,{"v":"1975-0004_wotm"},null,null,null,{"v":"The Oxbow Inn   The Groggery"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":45},{"v":1975},{"v":3},{"v":14},{"v":"1975-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27978"},null,{"v":"The New York City Community College"},null,null,null,{"v":"31.5x24cm folded; 31.5x48cm open"},null,{"v":"English is secondary language"},{"v":"1975-0005_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"7"},{"v":39},{"v":1975},{"v":5},{"v":21},{"v":"1975-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27979"},null,{"v":"Stockholm Restaurant"},null,null,null,{"v":"32x23.5cm folded; 32x46.5cm open"},null,null,{"v":"1975-0006_wotm"},null,null,null,{"v":"Stockholm Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":48},{"v":1975},{"v":5},{"v":30},{"v":"1975-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27980"},null,{"v":"Farm Shop"},null,null,null,{"v":"30x23cm folded; 30x45.5cm open"},null,null,{"v":"1975-0007_wotm"},null,null,null,{"v":"Farm Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":184},{"v":1975},{"v":6},{"v":21},{"v":"1975-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27981"},null,{"v":"The Turtle Mill Inn"},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,null,{"v":"1975-0008_wotm"},null,null,null,{"v":"The Turtle Mill Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":46},{"v":1975},{"v":8},{"v":2},{"v":"1975-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27982"},null,{"v":"Phillips Crab House"},null,null,null,{"v":"31x25cm folded; 31x49.5cm open"},null,null,{"v":"1975-0009_wotm"},null,null,null,{"v":"Phillips Crab House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":72},{"v":1975},{"v":9},{"v":15},{"v":"1975-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27983"},null,{"v":"Commander Hotel"},null,null,null,{"v":"24x15.5cm"},null,null,{"v":"1975-0010_wotm"},null,null,null,{"v":"Commander Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":37},{"v":1975},{"v":9},{"v":17},{"v":"1975-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27984"},null,{"v":"The Netherland Club Of New York"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1975-0011_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"5"},{"v":44},{"v":1975},{"v":2},{"v":13},{"v":"1975-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27985"},null,{"v":"The Pierre"},null,null,null,{"v":"22.5x15cm folded; 22.5x30cm open"},null,null,{"v":"1975-0012_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"7"},{"v":16},{"v":1975},{"v":10},{"v":31},{"v":"1975-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27986"},null,{"v":"Alfredo's"},null,null,null,{"v":"33x12cm folded; 33x24cm open"},null,{"v":"English is secondary language"},{"v":"1975-0013_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1975},{"v":10},{"v":9},{"v":"1975-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27987"},null,{"v":"Restaurante Tio Pepe"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,{"v":"English is secondary language"},{"v":"1975-0014_wotm"},null,null,null,{"v":"Restaurante Tio Pepe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":167},{"v":1975},{"v":10},{"v":20},{"v":"1975-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27988"},null,{"v":"Paddy's Clam House"},null,null,null,{"v":"36.5x26.5cm folded; 36.5x53.5cm open"},null,null,{"v":"1975-0015_wotm"},null,null,null,{"v":"Paddy's Clam House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":156},{"v":1975},{"v":12},{"v":16},{"v":"1975-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27989"},null,{"v":"The Irish Pavillion"},null,null,null,{"v":"25.5x17cm folded; 25.5x34cm open"},null,null,{"v":"1975-0016_wotm"},null,null,null,{"v":"The Irish Pavillion"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":56},{"v":1975},{"v":12},{"v":23},{"v":"1975-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27990"},null,{"v":"Flounder Inn"},null,null,null,{"v":"21.5x28cm folded;43x28cm open"},null,null,{"v":"1975-0017_wotm"},null,null,null,{"v":"Flounder Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1975},{"v":12},{"v":26},{"v":"1975-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27991"},null,{"v":"The Music Room Of The Biltmore"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1976-0007_wotm"},null,null,null,{"v":"The Music Room Of The Biltmore"},null,null,null,{"v":"complete"},{"v":"3"},{"v":8},{"v":1976},{"v":5},{"v":20},{"v":"1976-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27992"},null,{"v":"The Grand Ballroom Of The Biltmore"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1976-0008_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1976},{"v":5},{"v":10},{"v":"1976-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27993"},null,{"v":"Windows On The World"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1976-0009_wotm"},null,null,null,{"v":"Windows On The World"},null,null,null,{"v":"complete"},{"v":"6"},{"v":18},{"v":1976},{"v":6},{"v":14},{"v":"1976-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27994"},null,{"v":"Fuhrmanns Stube"},null,null,null,{"v":"19x21cm folded; 19x42cm open"},null,{"v":"English and French are secondary languages"},{"v":"1976-0010_wotm"},null,null,null,{"v":"Fuhrmanns Stube"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":106},{"v":1976},{"v":6},{"v":15},{"v":"1976-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27995"},null,{"v":"Hotel Alte Post"},null,null,null,{"v":"34x14cm folded; 34x42cm open"},null,null,{"v":"1976-0011_wotm"},null,null,null,{"v":"Hotel Alte Post"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":236},{"v":1976},{"v":6},{"v":11},{"v":"1976-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27996"},null,{"v":"Island Sailing Club Cowes"},null,null,null,{"v":"19.5x13cm folded; 19.5x25.5 open"},null,null,{"v":"1976-0012_wotm"},null,null,null,{"v":"Island Sailing Club Cowes"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1976},{"v":7},{"v":22},{"v":"1976-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27997"},null,{"v":"The Union League Club"},null,null,null,{"v":"21.5x14cm folded; 21.5x27.5cm open"},null,null,{"v":"1976-0013_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1976},{"v":9},{"v":13},{"v":"1976-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27998"},null,{"v":"Sir Francis Room Of The Drake Hotel"},null,null,null,{"v":"21.5x14cm folded; 21.5x27.5cm open"},null,null,{"v":"1976-0014_wotm"},null,null,null,{"v":"Sir Francis Room Of The Drake Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1976},{"v":10},{"v":18},{"v":"1976-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"27999"},null,{"v":"Luchow's Restaurant"},null,null,null,{"v":"34x26cm folded; 34x52cm open"},null,null,{"v":"1976-0015_wotm"},null,null,null,{"v":"Luchow's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":173},{"v":1976},{"v":11},{"v":16},{"v":"1976-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28000"},null,{"v":"Hotel Eugenia Victoria"},null,null,null,{"v":"24x20cm folded; 24x40cm open"},null,{"v":"English, French and German are secondary languages"},{"v":"1976-0016_wotm"},null,null,null,{"v":"Hotel Eugenia Victoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":97},{"v":1976},{"v":12},{"v":28},{"v":"1976-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28001"},null,{"v":"The Palace"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1976-0017_wotm"},null,null,null,{"v":"The Palace"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1976},{"v":12},{"v":31},{"v":"1976-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28002"},null,{"v":"Fraunces Tavern"},null,null,null,{"v":"20x15.5cm folded; 20x30.5cm open"},null,null,{"v":"1976-0018_wotm"},null,null,null,{"v":"Fraunces Tavern"},null,null,null,{"v":"complete"},{"v":"5"},{"v":26},{"v":1976},{"v":12},{"v":11},{"v":"1976-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28003"},null,{"v":"Speisenkarte"},null,null,null,{"v":"32x23cm folded; 32x45.5cm open"},null,{"v":"English and French are secondary languages"},{"v":"1976-0001_wotm"},null,null,null,{"v":"Godesburg Hotel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":173},{"v":1976},{"v":5},{"v":28},{"v":"1976-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28004"},null,{"v":"Internationales Restaurant Kuche Der Welt"},null,null,null,{"v":"30x21cm folded; 30x62cm open"},null,null,{"v":"1976-0002_wotm"},null,null,null,{"v":"Internationales Restaurant Kuche Der Welt"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":108},{"v":1976},{"v":10},{"v":21},{"v":"1976-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28005"},null,{"v":"Consulate Of The Polish Peoples Republic"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"English is secondary language"},{"v":"1976-0003_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"6"},{"v":49},{"v":1976},{"v":1},{"v":27},{"v":"1976-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28006"},null,{"v":"The Tower Suite"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"English is secondary language"},{"v":"1976-0004_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1976},{"v":1},{"v":6},{"v":"1976-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28007"},null,{"v":"The Metropolitan Club"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1976-0005_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1976},{"v":2},{"v":25},{"v":"1976-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28008"},null,{"v":"The Palace Restaurant"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1976-0006_wotm"},null,null,null,{"v":"The Wine And Food Society, Incorporated, New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1976},{"v":3},{"v":22},{"v":"1976-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28009"},null,{"v":"Restaurang Brända Tomten"},null,null,null,{"v":"19x9cm folded; 19x26.5 open"},null,null,{"v":"1977-0001_wotm"},null,null,null,{"v":"Restaurang Brända Tomten"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"6"},{"v":89},{"v":1977},{"v":1},{"v":1},{"v":"1977-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28010"},null,{"v":"Hee Seung Fung Restaurant"},null,null,null,{"v":"22x11cm folded; 22x33cm open"},null,null,{"v":"1977-0002_wotm"},null,null,null,{"v":"Hee Seung Fung Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":42},{"v":1977},{"v":1},{"v":1},{"v":"1977-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28011"},null,{"v":"Hee Seung Fung Restaurant"},null,null,null,{"v":"31.5x22cm"},null,null,{"v":"1977-0003_wotm"},null,null,null,{"v":"Hee Seung Fung Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":99},{"v":1977},{"v":1},{"v":1},{"v":"1977-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28012"},null,{"v":"Host International"},null,null,null,{"v":"29x22cm folded; 29x44.5cm open"},null,null,{"v":"1977-0004_wotm"},null,null,null,{"v":"Host International"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"7"},{"v":57}]}
{"starred":false,"flagged":false,"cells":[{"v":"28013"},null,{"v":"Monarch Room   Royal Hawaiian Hotel"},null,null,null,{"v":"35.5x25cm folded; 35.5x50.5 open"},null,null,{"v":"1977-0005_wotm"},null,null,null,{"v":"Monarch Room   Royal Hawaiian Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":41},{"v":1977},{"v":3},{"v":25},{"v":"1977-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28014"},null,{"v":"New York Hilton Hotel"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1977-0006_wotm"},null,null,null,{"v":"New York Hilton Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"15"},{"v":8},{"v":1977},{"v":3},{"v":11},{"v":"1977-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28015"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Surf Room   Royal Hawaiian Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":71},{"v":1977},{"v":4},{"v":1},{"v":"1977-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28017"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Old Spaghetti Warehouse"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":32},{"v":1977},{"v":4},{"v":1},{"v":"1977-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28020"},null,{"v":"Top Of Waikiki"},null,null,null,{"v":"30x24cm folded; 30x48cm open"},null,null,{"v":"1977-0009_wotm"},null,null,null,{"v":"Top Of Waikiki"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":52},{"v":1976},{"v":3},{"v":1},{"v":"1976-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28022"},null,{"v":"Pub Renault"},null,null,null,{"v":"26x12.5cm folded; 26x25cm open"},null,{"v":"English is secondary language"},{"v":"1977-0011_wotm"},null,null,null,{"v":"Pub Renault"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"24"},{"v":268},{"v":1977},{"v":3},{"v":10},{"v":"1977-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28023"},null,{"v":"Bruno Pen & Pencil"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,null,{"v":"1977-0012_wotm"},null,null,null,{"v":"Bruno Pen & Pencil"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":105},{"v":1977},{"v":5},{"v":2},{"v":"1977-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28024"},null,{"v":"Lobster Shanty"},null,null,null,{"v":"35.5x27cm folded; 35.5x54cm open"},null,null,{"v":"1977-0013_wotm"},null,null,null,{"v":"Lobster Shanty"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":80},{"v":1977},{"v":8},{"v":12},{"v":"1977-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28025"},null,{"v":"Samantha's Café"},null,null,null,{"v":"38.5x25.5cm"},null,null,{"v":"1977-0014_wotm"},null,null,null,{"v":"Samantha's Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":27},{"v":1977},{"v":8},{"v":13},{"v":"1977-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28027"},null,{"v":"Wiggins Tavern"},null,null,null,{"v":"31.5x24cm folded; 31.5x48cm open"},null,null,{"v":"1977-0016_wotm"},null,null,null,{"v":"Wiggins Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":66},{"v":1977},{"v":8},{"v":23},{"v":"1977-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28028"},null,{"v":"Rumpelmayer's"},null,null,null,{"v":"35.5x26cm"},null,null,{"v":"1977-0017_wotm"},null,null,null,{"v":"Rumpelmayer's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":73},{"v":1977},{"v":7},{"v":28},{"v":"1977-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28029"},null,{"v":"Rumpelmayer's"},null,null,null,{"v":"35.5x26cm"},null,null,{"v":"1977-0018_wotm"},null,null,null,{"v":"Rumpelmayer's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":63},{"v":1977},{"v":7},{"v":28},{"v":"1977-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28030"},null,{"v":"Pipe Organ Pizza"},null,null,null,{"v":"26x19cm"},null,null,{"v":"1977-0019_wotm"},null,null,null,{"v":"Pipe Organ Pizza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":25},{"v":1977},{"v":12},{"v":19},{"v":"1977-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28031"},null,{"v":"Pschorr Bierhallen"},null,null,null,{"v":"31x23cm folded; 31x46cm open"},null,null,{"v":"1978-0001_wotm"},null,null,null,{"v":"Pschorr Bierhallen"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":232},{"v":1978},{"v":4},{"v":15},{"v":"1978-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28032"},null,{"v":"Hotel Restaurant Victoria"},null,null,null,{"v":"32x24cm folded; 32x48cm open"},null,null,{"v":"1978-0002_wotm"},null,null,null,{"v":"Hotel Restaurant Victoria"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":89},{"v":1978},{"v":4},{"v":20},{"v":"1978-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28033"},null,{"v":"Concorde"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,{"v":"English is secondary language"},{"v":"1978-0003_wotm"},null,null,null,{"v":"Concorde"},null,null,null,{"v":"complete"},{"v":"9"},{"v":37},{"v":1978},{"v":7},{"v":16},{"v":"1978-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28034"},null,{"v":"The House Of Lords"},null,null,null,{"v":"20x20cm folded; 20x40cm open"},null,null,{"v":"1978-0004_wotm"},null,null,null,{"v":"The House Of Lords"},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"4"},{"v":12},{"v":1978},{"v":6},{"v":1},{"v":"1978-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28035"},null,{"v":"La Tour D'auvergne"},null,null,null,{"v":"22x10.5cm folded; 22x31cm open"},null,null,{"v":"1978-0005_wotm"},null,null,null,{"v":"La Tour D'auvergne"},null,null,null,{"v":"complete"},{"v":"5"},{"v":0},{"v":1978},{"v":6},{"v":14},{"v":"1978-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28036"},null,{"v":"Hotel Royal"},null,null,null,{"v":"27x18cm folded; 27x36cm open"},null,null,{"v":"1978-0006_wotm"},null,null,null,{"v":"Hotel Royal"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1978},{"v":6},{"v":13},{"v":"1978-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28037"},null,{"v":"Hotel Royal"},null,null,null,{"v":"22x12.5cm"},null,null,{"v":"1978-0007_wotm"},null,null,null,{"v":"Hotel Royal"},null,null,null,{"v":"complete"},{"v":"1"},{"v":5},{"v":1978},{"v":6},{"v":13},{"v":"1978-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28038"},null,{"v":"Hotel Royal"},null,null,null,{"v":"22x12.5cm"},null,null,{"v":"1978-0008_wotm"},null,null,null,{"v":"Hotel Royal"},null,null,null,{"v":"complete"},{"v":"1"},{"v":4},{"v":1978},{"v":6},{"v":14},{"v":"1978-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28039"},null,{"v":"Franziskaner"},null,null,null,{"v":"36.5x26cm folded; 36.5x38.5 open"},null,{"v":"English, french and Italian are secondary languages"},{"v":"1978-0009_wotm"},null,null,null,{"v":"Franziskaner"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":220},{"v":1978},{"v":4},{"v":15},{"v":"1978-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28041"},null,{"v":"Café American"},null,null,null,{"v":"31.5x20cm folded; 31.5x60cm open"},null,null,{"v":"1978-0010_wotm"},null,null,null,{"v":"Café American"},null,null,null,{"v":"complete"},{"v":"3"},{"v":222},{"v":1978},{"v":6},{"v":1},{"v":"1978-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28043"},null,{"v":"La Tour D'auvergne"},null,null,null,{"v":"14.5x19.5cm folded; 14.5x39cm open"},null,null,{"v":"1978-0011_wotm"},null,null,null,{"v":"La Tour D'auvergne"},null,null,null,{"v":"complete"},{"v":"3"},{"v":4},{"v":1978},{"v":6},{"v":14},{"v":"1978-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28044"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"L'alsace à Paris"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":109},{"v":1978},{"v":6},{"v":17},{"v":"1978-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28046"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Tour Eiffel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1978},{"v":6},{"v":18},{"v":"1978-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28049"},null,{"v":"Air France"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,null,{"v":"1978-0014_wotm"},null,null,null,{"v":"Air France"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1978},{"v":6},{"v":19},{"v":"1978-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28050"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"The Connaught"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"1"},{"v":111},{"v":1978},{"v":6},{"v":25},{"v":"1978-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28053"},null,{"v":"Bay Head Yacht Club"},null,null,null,{"v":"28x21.5cm folded; 28x43.5cm open"},null,null,{"v":"1978-0016_wotm"},null,null,null,{"v":"Bay Head Yacht Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":66},{"v":1978},{"v":8},{"v":17},{"v":"1978-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28054"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Shane's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":115},{"v":1978},{"v":1},{"v":6},{"v":"1978-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28056"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Shane's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":115},{"v":1978},{"v":10},{"v":1},{"v":"1978-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28058"},null,null,null,null,null,null,null,null,null,null,null,null,{"v":"Harvard Club Of New York City"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":35},{"v":1978},{"v":10},{"v":24},{"v":"1978-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28061"},null,{"v":"Hopkins Club"},null,null,null,{"v":"18x13cm folded; 18x25.5cm open"},null,null,{"v":"1978-0020_wotm"},null,null,null,{"v":"Hopkins Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":24},{"v":1978},{"v":11},{"v":23},{"v":"1978-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28062"},null,{"v":"Joe Colucci's Puccini Restaurant"},null,null,null,{"v":"30.5x48cm"},null,null,{"v":"1978-0021_wotm"},null,null,null,{"v":"Joe Colucci's Puccini Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":60}]}
{"starred":false,"flagged":false,"cells":[{"v":"28063"},null,{"v":"Schwabenstuben"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,null,{"v":"1978-0022_wotm"},null,null,null,{"v":"Schwabenstuben"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":193},{"v":1978},{"v":4},{"v":9},{"v":"1978-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28064"},null,{"v":"The Great Caruso"},null,null,null,{"v":"31x25.5cm folded; 31x67cm open"},null,null,{"v":"1978-0023_wotm"},null,null,null,{"v":"The Great Caruso"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":58},{"v":1978},{"v":12},{"v":26},{"v":"1978-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28065"},null,{"v":"Locanda Cipriani"},null,null,null,{"v":"28x24cm folded; 28x47.5cm open"},null,null,{"v":"1978-0024_wotm"},null,null,null,{"v":"Locanda Cipriani"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"3"},{"v":33},{"v":1978},{"v":1},{"v":1},{"v":"1978-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28066"},null,{"v":"Ambassador Hotel"},null,null,null,{"v":"21x15cm"},null,null,{"v":"1978-0025_wotm"},null,null,null,{"v":"Ambassador Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":4},{"v":1978},{"v":6},{"v":17},{"v":"1978-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28067"},null,{"v":"Gatzweilers Alt"},null,null,null,{"v":"24x15.5cm folded; 24x31cm open"},null,null,{"v":"1979--0001_wotm"},null,null,null,{"v":"Gatzweilers Alt"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":113},{"v":1979},{"v":5},{"v":11},{"v":"1979-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28068"},null,{"v":"Zurlese"},null,null,null,{"v":"30x21cm"},null,null,{"v":"1979--0002_wotm"},null,null,null,{"v":"Zurlese"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":11},{"v":1979},{"v":4},{"v":29},{"v":"1979-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28069"},null,{"v":"The Sauté Café"},null,null,null,{"v":"33x21.5cm folded; 33x64.5cm open"},null,null,{"v":"1979--0003_wotm"},null,null,null,{"v":"The Sauté Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":82},{"v":1979},{"v":4},{"v":18},{"v":"1979-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28070"},null,{"v":"The Great Caruso"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1979--0004_wotm"},null,null,null,{"v":"The Great Caruso"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":23},{"v":1979},{"v":7},{"v":5},{"v":"1979-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28071"},null,{"v":"The Old Spaghetti Warehouse"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1979--0005_wotm"},null,null,null,{"v":"The Old Spaghetti Warehouse"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":38},{"v":1978},{"v":12},{"v":1},{"v":"1978-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28072"},null,{"v":"Knickerbocker Club"},null,null,null,{"v":"19.5x11cm"},null,null,{"v":"1979--0006_wotm"},null,null,null,{"v":"Knickerbocker Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1979},{"v":11},{"v":30},{"v":"1979-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28073"},null,{"v":"The Merry Turtle"},null,null,null,{"v":"41x21cm folded; 41x42cm open"},null,null,{"v":"1979--0007_wotm"},null,null,null,{"v":"The Merry Turtle"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":47},{"v":1979},{"v":12},{"v":27},{"v":"1979-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28074"},null,{"v":"Park Avenue Restaurant"},null,null,null,{"v":"23x32cm folded; 46x32cm open"},null,null,{"v":"1979--0008_wotm"},null,null,null,{"v":"Park Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":91},{"v":1979},{"v":11},{"v":26},{"v":"1979-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28075"},null,{"v":"Statler Hilton"},null,null,null,{"v":"25.5x20.5cm folded; 25.5x41cm open"},null,null,{"v":"1966-0025_wotm"},null,null,null,{"v":"Statler Hilton"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1966},{"v":5},{"v":23},{"v":"1966-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28076"},null,{"v":"Pittsburgh Hilton Hotel"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1966-0026_wotm"},null,null,null,{"v":"Pittsburgh Hilton Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1966},{"v":5},{"v":23},{"v":"1966-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28077"},null,{"v":"Chillingsworth"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1966-0027_wotm"},null,null,null,{"v":"Chillingsworth"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1966},{"v":6},{"v":17},{"v":"1966-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28078"},null,{"v":"Lusanne Palace"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,null,{"v":"1966-0028_wotm"},null,null,null,{"v":"Lusanne Palace"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1966},{"v":7},{"v":14},{"v":"1966-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28079"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"25x5x18"},null,null,{"v":"1966-0029_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":8},{"v":1966},{"v":7},{"v":26},{"v":"1966-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28080"},null,{"v":"The Morgan House"},null,null,null,{"v":"25.5x16cm folded; 25.5x32cm open"},null,null,{"v":"1966-0030_wotm"},null,null,null,{"v":"The Morgan House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":247},{"v":1966},{"v":8},{"v":13},{"v":"1966-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28081"},null,{"v":"S.S. Santa Rosa"},null,null,null,{"v":"12x10cm folded; 12x20cm open"},null,null,{"v":"1966-0031_wotm"},null,null,null,{"v":"S.S. Santa Rosa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1966},{"v":9},{"v":11},{"v":"1966-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28082"},null,{"v":"21 Club"},null,null,null,{"v":"17x19cm folded; 32x19cm open"},null,{"v":"Seal of the Confrérie de la Chaîne des Rôtisseurs is held on with paperclip"},{"v":"1966-0032_wotm"},null,null,null,{"v":"21 Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1966},{"v":9},{"v":20},{"v":"1966-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28083"},null,{"v":"Pick Congress Hotel   Gold Room"},null,null,null,{"v":"29.5x21.5cm folded; 29.5x43cm open"},null,null,{"v":"1966-0033_wotm"},null,null,null,{"v":"Pick Congress Hotel   Gold Room"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1966},{"v":9},{"v":20},{"v":"1966-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28084"},null,{"v":"Elwert's Hotel Central"},null,null,null,{"v":"21x10cm folded; 21x20cm open"},null,null,{"v":"1966-0034_wotm"},null,null,null,{"v":"Elwert's Hotel Central"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1966},{"v":9},{"v":27},{"v":"1966-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28085"},null,{"v":"Elwert's Hotel Central"},null,null,null,{"v":"21x10cm folded; 21x20cm open"},null,null,{"v":"1966-0035_wotm"},null,null,null,{"v":"Elwert's Hotel Central"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"2"},{"v":28},{"v":1966},{"v":9},{"v":26},{"v":"1966-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28086"},null,{"v":"The Manor"},null,null,null,null,null,{"v":"Included with menu: a copy printed on cloth, tasting notes and news clippings about the dinner."},{"v":"1966-0036_wotm"},null,null,null,{"v":"The Manor"},null,null,null,{"v":"complete"},{"v":"12"},{"v":103},{"v":1966},{"v":9},{"v":26},{"v":"1966-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28087"},null,{"v":"Rainbow Room"},null,null,null,{"v":"16.5x19cm folded; 38x16.5cm open"},null,null,{"v":"1966-0037_wotm"},null,null,null,{"v":"Rainbow Room"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1966},{"v":10},{"v":25},{"v":"1966-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28088"},null,{"v":"Maitre Jacques On The Charles"},null,null,null,{"v":"17x12cm folded; 17x24cm open"},null,null,{"v":"1966-0038_wotm"},null,null,null,{"v":"Maitre Jacques On The Charles"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1966},{"v":10},{"v":31},{"v":"1966-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28089"},null,{"v":"Ben Gross Restaurant"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1966-0039_wotm"},null,null,null,{"v":"Ben Gross Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1966},{"v":11},{"v":8},{"v":"1966-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28090"},null,{"v":"The Connecticut Room Hartford Plaza Building"},null,null,null,{"v":"29.5x21.5cm folded; 29.5x43cm open"},null,null,{"v":"1966-0040_wotm"},null,null,null,{"v":"The Connecticut Room Hartford Plaza Building"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1966},{"v":11},{"v":15},{"v":"1966-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28091"},null,{"v":"Trapp Family Lodge"},null,null,null,{"v":"21.5x20cm"},null,{"v":"Menu is printed on paper napkin."},{"v":"1966-0041_wotm"},null,null,null,{"v":"Trapp Family Lodge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1966},{"v":8},{"v":5},{"v":"1966-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28092"},null,{"v":"Astrojet Room   American Airlines Building (Jfk)"},null,null,null,{"v":"32x23cm folded; 32x46cm open"},null,null,{"v":"1966-0042_wotm"},null,null,null,{"v":"Astrojet Room   American Airlines Building (Jfk)"},null,null,null,{"v":"complete"},{"v":"5"},{"v":34},{"v":1966},{"v":11},{"v":29},{"v":"1966-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28093"},null,{"v":"Hotel Pontchartrain"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,null,{"v":"1966-0043_wotm"},null,null,null,{"v":"Hotel Pontchartrain"},null,null,null,{"v":"complete"},{"v":"11"},{"v":22},{"v":1966},{"v":12},{"v":4},{"v":"1966-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28094"},null,{"v":"Fairmont Hotel And Tower"},null,null,null,{"v":"36x23cm folded; 36x46cm open"},null,null,{"v":"1966-0044_wotm"},null,null,null,{"v":"Fairmont Hotel And Tower"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1966},{"v":11},{"v":29},{"v":"1966-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28095"},null,{"v":"The Ritz Carlton"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1966-0045_wotm"},null,null,null,{"v":"The Ritz Carlton"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1966},{"v":12},{"v":5},{"v":"1966-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28096"},null,{"v":"Le Dome Of The Four Seasons"},null,null,null,{"v":"33x16cm folded; 33x32cm open"},null,null,{"v":"1966-0046_wotm"},null,null,null,{"v":"Le Dome Of The Four Seasons"},null,null,null,{"v":"complete"},{"v":"5"},{"v":26},{"v":1966},{"v":12},{"v":11},{"v":"1966-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28097"},null,{"v":"La Crêpe"},null,null,null,{"v":"10.5x14cm folded; 28x10.5cm open"},null,{"v":"French is secondary language"},{"v":"1967-0001_wotm"},null,null,null,{"v":"La Crépe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":147},{"v":1967},{"v":1},{"v":1},{"v":"1967-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28098"},null,{"v":"Banff Springs Hotel"},null,null,null,{"v":"31x21.5cm folded; 31x43cm open"},null,null,{"v":"1967-0002_wotm"},null,null,null,{"v":"Banff Springs Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":30},{"v":1967},{"v":1},{"v":1},{"v":"1967-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28099"},null,{"v":"Chateau Lake Louise"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1967-0003_wotm"},null,null,null,{"v":"Chateau Lake Louise"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":114},{"v":1967},{"v":1},{"v":1},{"v":"1967-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28100"},null,{"v":"Hawaiian Room"},null,null,null,{"v":"32.5x24cm folded; 32.5x48cm open"},null,null,{"v":"1967-0004_wotm"},null,null,null,{"v":"Hawaiian Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":88},{"v":1967},{"v":1},{"v":1},{"v":"1967-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28101"},null,{"v":"Horn & Hardart"},null,null,null,{"v":"25x20.5cm folded; 25x41cm open"},null,null,{"v":"1967-0005_wotm"},null,null,null,{"v":"Horn & Hardart"},null,null,null,{"v":"complete"},{"v":"8"},{"v":30},{"v":1967},{"v":1},{"v":17},{"v":"1967-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28102"},null,{"v":"Wichita Club"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1967-0006_wotm"},null,null,null,{"v":"Wichita Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1967},{"v":2},{"v":1},{"v":"1967-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28103"},null,{"v":"Chateau Richelieu"},null,null,null,{"v":"16.5x19cm folded; 38x16.5cm open"},null,null,{"v":"1967-0007_wotm"},null,null,null,{"v":"Chateau Richelieu"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1967},{"v":2},{"v":16},{"v":"1967-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28104"},null,{"v":"Detroit Club"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,null,{"v":"1967-0008_wotm"},null,null,null,{"v":"Detroit Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1967},{"v":2},{"v":22},{"v":"1967-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28105"},null,{"v":"Arizona Biltmore"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,null,{"v":"1967-0009_wotm"},null,null,null,{"v":"Arizona Biltmore"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1967},{"v":3},{"v":15},{"v":"1967-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28106"},null,{"v":"Club Venus"},null,null,null,{"v":"27x20.5cm folded; 27x41cm open"},null,null,{"v":"1967-0010_wotm"},null,null,null,{"v":"Club Venus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":113},{"v":1967},{"v":3},{"v":18},{"v":"1967-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28107"},null,{"v":"The Four Seasons"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1967-0011_wotm"},null,null,null,{"v":"The Four Seasons"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1967},{"v":3},{"v":20},{"v":"1967-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28108"},null,{"v":"The Commerce Club"},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1967-0012_wotm"},null,null,null,{"v":"The Commerce Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":30},{"v":1967},{"v":3},{"v":27},{"v":"1967-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28109"},null,{"v":"Brook Hollow Golf Club"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,null,{"v":"1967-0013_wotm"},null,null,null,{"v":"Brook Hollow Golf Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":24},{"v":1967},{"v":4},{"v":3},{"v":"1967-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28110"},null,{"v":"Estate Carlton"},null,null,null,{"v":"29x24cm"},null,null,{"v":"1967-0014_wotm"},null,null,null,{"v":"Estate Carlton"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1967},{"v":4},{"v":14},{"v":"1967-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28111"},null,{"v":"Brussels Restaurant"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1967-0015_wotm"},null,null,null,{"v":"Brussels Restaurant"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1967},{"v":4},{"v":27},{"v":"1967-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28112"},null,{"v":"The San Marcos Resort And Country Club"},null,null,null,{"v":"29x23cm folded; 29.46cm open"},null,null,{"v":"1967-0016_wotm"},null,null,null,{"v":"The San Marcos Resort And Country Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1967},{"v":4},{"v":29},{"v":"1967-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28113"},null,{"v":"Cn"},null,null,null,{"v":"25.5x15cm"},null,{"v":"English is secondary language"},{"v":"1967-0017_wotm"},null,null,null,{"v":"Cn"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":44},{"v":1967},{"v":5},{"v":1},{"v":"1967-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28114"},null,{"v":"Cn"},null,null,null,{"v":"30x13.5cm folded; 30x27cm open"},null,{"v":"French is secondary language"},{"v":"1967-0018_wotm"},null,null,null,{"v":"Cn"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1967},{"v":5},{"v":1},{"v":"1967-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28115"},null,{"v":"The Pontchartrain Hotel"},null,null,null,{"v":"27x18cm"},null,null,{"v":"1967-0019_wotm"},null,null,null,{"v":"The Pontchartrain Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1967},{"v":5},{"v":1},{"v":"1967-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28116"},null,{"v":"Sheraton Plaza Hotel"},null,null,null,{"v":"16x11cm"},null,null,{"v":"1967-0020_wotm"},null,null,null,{"v":"Sheraton Plaza Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1967},{"v":5},{"v":8},{"v":"1967-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28117"},null,{"v":"Carlton House Hotel"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,null,{"v":"1967-0021_wotm"},null,null,null,{"v":"Carlton House Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1967},{"v":5},{"v":15},{"v":"1967-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28118"},null,{"v":"North Shore Country Club   Main Lounge"},null,null,null,{"v":"29x22cm folded; 29x44cm open"},null,null,{"v":"1967-0022_wotm"},null,null,null,{"v":"North Shore Country Club   Main Lounge"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1967},{"v":5},{"v":16},{"v":"1967-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28119"},null,{"v":"Americana Hotel"},null,null,null,{"v":"18X19cm folded; 33x19cm open"},null,null,{"v":"1967-0023_wotm"},null,null,null,{"v":"Americana Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1967},{"v":5},{"v":17},{"v":"1967-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28120"},null,{"v":"Friendship International Hotel"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1967-0024_wotm"},null,null,null,{"v":"Friendship International Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":50},{"v":1967},{"v":5},{"v":19},{"v":"1967-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28121"},null,{"v":"Shun Lee Dynasty"},null,null,null,{"v":"17.5x19cm folded; 31.5x19cm open"},null,null,{"v":"1967-0025_wotm"},null,null,null,{"v":"Shun Lee Dynasty"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1967},{"v":11},{"v":13},{"v":"1967-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28122"},null,{"v":"Greenbrier"},null,null,null,{"v":"35x28.5cm folded;35x57cm open"},null,null,{"v":"1967-0026_wotm"},null,null,null,{"v":"Greenbrier"},null,null,null,{"v":"complete"},{"v":"5"},{"v":26},{"v":1967},{"v":5},{"v":30},{"v":"1967-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28123"},null,{"v":"Swiss Chalet"},null,null,null,{"v":"35.5x32cm"},null,null,{"v":"1967-0027_wotm"},null,null,null,{"v":"Swiss Chalet"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1967},{"v":6},{"v":2},{"v":"1967-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28124"},null,{"v":"Pear And Pardritge"},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,{"v":"English is secondary language"},{"v":"1967-0028_wotm"},null,null,null,{"v":"Pear And Pardritge"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1967},{"v":6},{"v":4},{"v":"1967-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28125"},null,{"v":"The Piedmont Driving Club"},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,{"v":"English is secondary language"},{"v":"1967-0029_wotm"},null,null,null,{"v":"The Piedmont Driving Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":43},{"v":1967},{"v":6},{"v":5},{"v":"1967-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28126"},null,{"v":"Kings Bay Yacht And Country Club"},null,null,null,{"v":"33x16cm folded; 33x32cm open"},null,null,{"v":"1967-0030_wotm"},null,null,null,{"v":"Kings Bay Yacht And Country Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1967},{"v":6},{"v":7},{"v":"1967-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28127"},null,{"v":"Bethlehem Steel Club"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,null,{"v":"1967-0031_wotm"},null,null,null,{"v":"Bethlehem Steel Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":111},{"v":1967},{"v":5},{"v":25},{"v":"1967-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28128"},null,{"v":"The Postilion"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1967-0032_wotm"},null,null,null,{"v":"The Postilion"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1967},{"v":6},{"v":23},{"v":"1967-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28129"},null,{"v":"Wichita Club"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1967-0033_wotm"},null,null,null,{"v":"Wichita Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1967},{"v":6},{"v":26},{"v":"1967-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28130"},null,{"v":"The Cobblestones"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1967-0034_wotm"},null,null,null,{"v":"The Cobblestones"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":106},{"v":1967},{"v":6},{"v":30},{"v":"1967-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28131"},null,{"v":"S/S \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,null,{"v":"1967-0035_wotm"},null,null,null,{"v":"S/S \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1967},{"v":7},{"v":6},{"v":"1967-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28133"},null,{"v":"S.S. Prince George"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,null,{"v":"1967-0037_wotm"},null,null,null,{"v":"S.S. Prince George"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1967},{"v":8},{"v":9},{"v":"1967-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28134"},null,{"v":"S.S. Prince George"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,null,{"v":"1967-0038_wotm"},null,null,null,{"v":"S.S. Prince George"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1967},{"v":8},{"v":10},{"v":"1967-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28135"},null,{"v":"S.S. Prince George"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,null,{"v":"1967-0039_wotm"},null,null,null,{"v":"S.S. Prince George"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1967},{"v":8},{"v":11},{"v":"1967-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28136"},null,{"v":"S.S. Prince George"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,null,{"v":"1967-0040_wotm"},null,null,null,{"v":"S.S. Prince George"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1967},{"v":8},{"v":12},{"v":"1967-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28137"},null,{"v":"S.S. Prince George"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,null,{"v":"1967-0041_wotm"},null,null,null,{"v":"S.S. Prince George"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1967},{"v":8},{"v":13},{"v":"1967-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28138"},null,{"v":"S.S. Prince George"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,null,{"v":"1967-0042_wotm"},null,null,null,{"v":"S.S. Prince George"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1967},{"v":8},{"v":14},{"v":"1967-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28139"},null,{"v":"S.S. Prince George"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,null,{"v":"1967-0043_wotm"},null,null,null,{"v":"S.S. Prince George"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1967},{"v":8},{"v":15},{"v":"1967-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28140"},null,{"v":"The River House Inn"},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,null,{"v":"1967-0044_wotm"},null,null,null,{"v":"The River House Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":47},{"v":1967},{"v":8},{"v":12},{"v":"1967-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28141"},null,{"v":"Jasper Park Lodge"},null,null,null,{"v":"21.5x28cm folded; 21.5x56cm open"},null,null,{"v":"1967-0045_wotm"},null,null,null,{"v":"Jasper Park Lodge"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"6"},{"v":53},{"v":1967},{"v":8},{"v":17},{"v":"1967-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28142"},null,{"v":"Pan American"},null,null,null,{"v":"22x16cm folded; 22x32cm open"},null,null,{"v":"1967-0046_wotm"},null,null,null,{"v":"Pan American"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":26},{"v":1967},{"v":8},{"v":28},{"v":"1967-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28143"},null,{"v":"Haussner's"},null,null,null,{"v":"31x23cm folded; 31x46cm open"},null,null,{"v":"1967-0047_wotm"},null,null,null,{"v":"Haussner's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":403},{"v":1967},{"v":9},{"v":1},{"v":"1967-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28144"},null,{"v":"Carroll Arms Restaurant"},null,null,null,{"v":"28x12cm folded; 28x21.5cm open"},null,null,{"v":"1967-0060_wotm"},null,null,null,{"v":"Carroll Arms Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1967},{"v":12},{"v":6},{"v":"1967-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28145"},null,{"v":"Wisconsin Club"},null,null,null,{"v":"30.5x10cm"},null,null,{"v":"1967-0061_wotm"},null,null,null,{"v":"Wisconsin Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1967},{"v":12},{"v":7},{"v":"1967-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28146"},null,{"v":"Arizona Biltmore Hotel"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1967-0062_wotm"},null,null,null,{"v":"Arizona Biltmore Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1967},{"v":12},{"v":7},{"v":"1967-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28147"},null,{"v":"Le Dome Of The Four Seasons"},null,null,null,{"v":"33x16cm folded; 33x32cm open"},null,null,{"v":"1967-0063_wotm"},null,null,null,{"v":"Le Dome Of The Four Seasons"},null,null,null,{"v":"complete"},{"v":"5"},{"v":26},{"v":1967},{"v":12},{"v":10},{"v":"1967-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28148"},null,{"v":"The Four Seasons"},null,null,null,{"v":"17x19cm folded; 32x19cm open"},null,null,{"v":"1967-0064_wotm"},null,null,null,{"v":"The Four Seasons"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1967},{"v":12},{"v":12},{"v":"1967-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28149"},null,{"v":"Mamma Leone's"},null,null,null,{"v":"16x28.5cm folded; 65x51cm open"},null,{"v":"Italian is the secondary language"},{"v":"1967-0065_wotm"},null,null,null,{"v":"Mamma Leone's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":207},{"v":1967},{"v":1},{"v":1},{"v":"1967-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28150"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"27x21cm"},null,{"v":"Menu is missing right hand page."},{"v":"1967-0066_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1967},{"v":12},{"v":25},{"v":"1967-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28151"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"27x21cm"},null,{"v":"Menu is missing right hand page."},{"v":"1967-0067_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":30}]}
{"starred":false,"flagged":false,"cells":[{"v":"28152"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"27x21cm"},null,{"v":"Menu is missing right hand page."},{"v":"1967-0068_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":41}]}
{"starred":false,"flagged":false,"cells":[{"v":"28153"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"36x18cm"},null,null,{"v":"1966-0001_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":32},{"v":1966},{"v":1},{"v":9},{"v":"1966-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28154"},null,{"v":"German American Rathskeller"},null,null,null,{"v":"36x22cm"},null,null,{"v":"1966-0002_wotm"},null,null,null,{"v":"German American Rathskeller"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":69},{"v":1966},{"v":1},{"v":17},{"v":"1966-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28155"},null,{"v":"The Connecticut Room Hartford Plaza Building"},null,null,null,{"v":"29.5x21.5cm folded; 29.5x43cm open"},null,null,{"v":"1966-0003_wotm"},null,null,null,{"v":"The Connecticut Room Hartford Plaza Building"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1966},{"v":1},{"v":18},{"v":"1966-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28156"},null,{"v":"Mid America Club"},null,null,null,{"v":"18x21.5cm folded; 36x21.5cm open"},null,null,{"v":"1966-0004_wotm"},null,null,null,{"v":"Mid America Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1966},{"v":1},{"v":22},{"v":"1966-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28157"},null,{"v":"The Detroit Club"},null,null,null,{"v":"50x16.5cm folded; 50x33cm open"},null,null,{"v":"1966-0005_wotm"},null,null,null,{"v":"The Detroit Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1966},{"v":2},{"v":8},{"v":"1966-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28158"},null,{"v":"Raimondo"},null,null,null,{"v":"28x16.5cm folded; 28x33cm open"},null,null,{"v":"1967-0048_wotm"},null,null,null,{"v":"Raimondo"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1967},{"v":9},{"v":7},{"v":"1967-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28159"},null,{"v":"21 Club"},null,null,null,{"v":"17.5x19cm folded; 31.5x19cm open"},null,null,{"v":"1967-0049_wotm"},null,null,null,{"v":"21 Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1967},{"v":9},{"v":18},{"v":"1967-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28160"},null,{"v":"Marriott Motor Hotel"},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1967-0050_wotm"},null,null,null,{"v":"Marriott Motor Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":43},{"v":1967},{"v":9},{"v":25},{"v":"1967-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28161"},null,{"v":"Mayfair Farms"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,null,{"v":"1967-0051_wotm"},null,null,null,{"v":"Mayfair Farms"},null,null,null,{"v":"complete"},{"v":"7"},{"v":26},{"v":1967},{"v":10},{"v":3},{"v":"1967-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28162"},null,{"v":"Marriott Motor Hotel"},null,null,null,{"v":"19x22cm folded; 35.5x22cm open"},null,null,{"v":"1967-0052_wotm"},null,null,null,{"v":"Marriott Motor Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1967},{"v":10},{"v":10},{"v":"1967-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28163"},null,{"v":"L' Étoile"},null,null,null,{"v":"17.5x19cm folded; 31.5x19cm open"},null,null,{"v":"1967-0053_wotm"},null,null,null,{"v":"L' Étoile"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1967},{"v":10},{"v":12},{"v":"1967-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28164"},null,{"v":"Le Parísían"},null,null,null,{"v":"28.5x16.5cm folded; 28.5x33cm open"},null,null,{"v":"1967-0054_wotm"},null,null,null,{"v":"Le Parísían"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1967},{"v":10},{"v":24},{"v":"1967-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28165"},null,{"v":"Los Josan Restaurant"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1967-0055_wotm"},null,null,null,{"v":"Los Josan Restaurant"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1967},{"v":10},{"v":26},{"v":"1967-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28166"},null,{"v":"The Smoketree Restaurant"},null,null,null,{"v":"28x21cm folded; 28x42 cm open"},null,null,{"v":"1967-0056_wotm"},null,null,null,{"v":"The Smoketree Restaurant"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1967},{"v":11},{"v":8},{"v":"1967-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28167"},null,{"v":"St. Regis Roof"},null,null,null,{"v":"14x10cm"},null,null,{"v":"1967-0057_wotm"},null,null,null,{"v":"St. Regis Roof"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1967},{"v":11},{"v":9},{"v":"1967-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28169"},null,{"v":"Regency Hyatt House"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1967-0059_wotm"},null,null,null,{"v":"Regency Hyatt House"},null,null,null,{"v":"complete"},{"v":"5"},{"v":40},{"v":1967},{"v":1},{"v":1},{"v":"1967-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28170"},null,{"v":"Tavern On The Green"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"A Tasting of Sherries, Ports and Madeiras"},{"v":"1966-0006_wotm"},null,null,null,{"v":"Tavern On The Green"},null,null,null,{"v":"complete"},{"v":"11"},{"v":50},{"v":1966},{"v":2},{"v":10},{"v":"1966-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28171"},null,{"v":"Cloud Club"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1966-0007_wotm"},null,null,null,{"v":"Cloud Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1966},{"v":2},{"v":16},{"v":"1966-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28172"},null,{"v":"Lord Simcoe Hotel"},null,null,null,{"v":"30.5x22cm folded; 30.5x41cm open"},null,null,{"v":"1966-0008_wotm"},null,null,null,{"v":"Lord Simcoe Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1966},{"v":2},{"v":17},{"v":"1966-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28173"},null,{"v":"Kramer's Restaurant"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1966-0009_wotm"},null,null,null,{"v":"Kramer's Restaurant"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1966},{"v":2},{"v":21},{"v":"1966-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28174"},null,{"v":"Lüchow's Restaurant"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1966-0010_wotm"},null,null,null,{"v":"Confrerie De La Chaine Des Rotisseurs"},null,null,null,{"v":"complete"},{"v":"5"},{"v":16},{"v":1966},{"v":2},{"v":22},{"v":"1966-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28175"},null,{"v":"Hotel Sheraton Boston"},null,null,null,{"v":"17x12cm folded; 17x24cm open"},null,null,{"v":"1966-0011_wotm"},null,null,null,{"v":"Hotel Sheraton Boston"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1966},{"v":3},{"v":7},{"v":"1966-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28176"},null,{"v":"The Culinary Institute Of America"},null,null,null,{"v":"33x21cm folded; 33x42cm open"},null,null,{"v":"1966-0012_wotm"},null,null,null,{"v":"The Culinary Institute Of America"},null,null,null,{"v":"complete"},{"v":"7"},{"v":30},{"v":1966},{"v":3},{"v":14},{"v":"1966-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28177"},null,{"v":"Grison's Restaurant"},null,null,null,{"v":"36x23cm folded; 36x46cm open"},null,null,{"v":"1966-0013_wotm"},null,null,null,{"v":"Grison's Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1966},{"v":3},{"v":21},{"v":"1966-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28178"},null,{"v":"S.S. United States"},null,null,null,{"v":"18x22cm folded; 18x44cm open"},null,null,{"v":"1966-0014_wotm"},null,null,null,{"v":"S.S. United States"},null,null,null,{"v":"complete"},{"v":"3"},{"v":92},{"v":1966},{"v":4},{"v":10},{"v":"1966-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28179"},null,{"v":"S.S. United States"},null,null,null,{"v":"18x22cm folded; 18x44cm open"},null,null,{"v":"1966-0015_wotm"},null,null,null,{"v":"S.S. United States"},null,null,null,{"v":"complete"},{"v":"3"},{"v":99},{"v":1966},{"v":4},{"v":11},{"v":"1966-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28180"},null,{"v":"Caribe Hilton"},null,null,null,{"v":"32.5x17cm folded; 32.5x34cm open"},null,null,{"v":"1966-0016_wotm"},null,null,null,{"v":"Caribe Hilton"},null,null,null,{"v":"complete"},{"v":"5"},{"v":23},{"v":1966},{"v":4},{"v":14},{"v":"1966-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28181"},null,{"v":"Delegates Dining Room"},null,null,null,{"v":"25x18.5cm folded; 25x37cm open"},null,null,{"v":"1966-0017_wotm"},null,null,null,{"v":"Delegates Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":84},{"v":1966},{"v":4},{"v":13},{"v":"1966-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28182"},null,{"v":"Charles French Restaurant"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1966-0018_wotm"},null,null,null,{"v":"Charles French Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1966},{"v":4},{"v":18},{"v":"1966-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28183"},null,{"v":"Gull Harbor Inn"},null,null,null,{"v":"25.5x20.5cm folded; 25.5x41cm open"},null,null,{"v":"1966-0019_wotm"},null,null,null,{"v":"Gull Harbor Inn"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1966},{"v":4},{"v":24},{"v":"1966-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28184"},null,{"v":"Delmonico"},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,null,{"v":"1966-0020_wotm"},null,null,null,{"v":"Delmonico"},null,null,null,{"v":"complete"},{"v":"7"},{"v":11},{"v":1966},{"v":4},{"v":25},{"v":"1966-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28185"},null,{"v":"Pirate's House"},null,null,null,{"v":"32x24cm folded; 32x48cm open"},null,null,{"v":"1966-0021_wotm"},null,null,null,{"v":"Pirate's House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":68},{"v":1966},{"v":1},{"v":7},{"v":"1966-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28186"},null,{"v":"Gw Steak House"},null,null,null,{"v":"29x23cm folded; 29x46cm open"},null,null,{"v":"1966-0022_wotm"},null,null,null,{"v":"Gw Steak House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":39},{"v":1966},{"v":1},{"v":25},{"v":"1966-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28187"},null,{"v":"21 Club"},null,null,null,{"v":"16.5x19cm folded; 38x16.5cm open"},null,null,{"v":"1966-0023_wotm"},null,null,null,{"v":"21 Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1966},{"v":5},{"v":14},{"v":"1966-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28188"},null,{"v":"Hotel Biltmore"},null,null,null,{"v":"25.5x20.5cm folded; 25.5x41cm open"},null,null,{"v":"1966-0024_wotm"},null,null,null,{"v":"Hotel Biltmore"},null,null,null,{"v":"complete"},{"v":"9"},{"v":25},{"v":1966},{"v":5},{"v":16},{"v":"1966-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28189"},null,{"v":"London Chop House"},null,null,null,{"v":"30x22.5cm folded; 30x45cm open"},null,null,{"v":"1965-0001_wotm"},null,null,null,{"v":"London Chop House"},null,null,null,{"v":"complete"},{"v":"5"},{"v":40},{"v":1965},{"v":1},{"v":24},{"v":"1965-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28190"},null,{"v":"The Waldorf Astoria Hotel"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,null,{"v":"1965-0002_wotm"},null,null,null,{"v":"The Waldorf Astoria Hotel"},null,null,null,{"v":"complete"},{"v":"7"},{"v":10},{"v":1965},{"v":1},{"v":25},{"v":"1965-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28191"},null,{"v":"Scandia Restaurant"},null,null,null,{"v":"36x23cm folded; 36x46cm open"},null,null,{"v":"1965-0003_wotm"},null,null,null,{"v":"Scandia Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1965},{"v":1},{"v":25},{"v":"1965-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28192"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"34x21cm folded"},null,null,{"v":"1965-0004_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"2"},{"v":101},{"v":1965},{"v":2},{"v":22},{"v":"1965-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28193"},null,{"v":"S.S. New Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1965-0005_wotm"},null,null,null,{"v":"S.S. New Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":87},{"v":1965},{"v":2},{"v":21},{"v":"1965-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28194"},null,{"v":"S.S. New Amsterdam"},null,null,null,{"v":"32x21cm folded"},null,null,{"v":"1965-0006_wotm"},null,null,null,{"v":"S.S. New Amsterdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":97},{"v":1965},{"v":2},{"v":21},{"v":"1965-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28195"},null,{"v":"Hotel San Jerónimo Hilton"},null,null,null,{"v":"25.5x20cm folded; 25.5x41cm open"},null,null,{"v":"1965-0007_wotm"},null,null,null,{"v":"Hotel San Jerónimo Hilton"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1965},{"v":2},{"v":18},{"v":"1965-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28196"},null,{"v":"Lüchow's Restaurant"},null,null,null,{"v":"33x20.5cm"},null,null,{"v":"1965-0008_wotm"},null,null,null,{"v":"Luchow's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":71},{"v":1965},{"v":2},{"v":16},{"v":"1965-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28197"},null,{"v":"S.S. Niew Amsterdam"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,null,{"v":"1965-0009_wotm"},null,null,null,{"v":"S.S. Niew Amsterdam"},null,null,null,{"v":"complete"},{"v":"3"},{"v":73},{"v":1965},{"v":2},{"v":22},{"v":"1965-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28198"},null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1965-0010_wotm"},null,null,null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":70},{"v":1965},{"v":2},{"v":23},{"v":"1965-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28199"},null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"32x21cm folded"},null,null,{"v":"1965-0011_wotm"},null,null,null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":94},{"v":1965},{"v":2},{"v":24},{"v":"1965-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28200"},null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1965-0012_wotm"},null,null,null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":89},{"v":1965},{"v":2},{"v":26},{"v":"1965-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28201"},null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"34x21cm folded"},null,null,{"v":"1965-0013_wotm"},null,null,null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"complete"},{"v":"2"},{"v":92},{"v":1965},{"v":2},{"v":22},{"v":"1965-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28202"},null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1965-0014_wotm"},null,null,null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":87},{"v":1965},{"v":2},{"v":28},{"v":"1965-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28203"},null,{"v":"Hotel St. Nicholas"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1965-0015_wotm"},null,null,null,{"v":"Hotel St. Nicholas"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1965},{"v":2},{"v":24},{"v":"1965-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28204"},null,{"v":"Mayfair Farms"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1965-0016_wotm"},null,null,null,{"v":"Mayfair Farms"},null,null,null,{"v":"complete"},{"v":"7"},{"v":35},{"v":1965},{"v":2},{"v":13},{"v":"1965-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28205"},null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1965-0017_wotm"},null,null,null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":89},{"v":1965},{"v":3},{"v":6},{"v":"1965-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28206"},null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1965-0018_wotm"},null,null,null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1965},{"v":3},{"v":7},{"v":"1965-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28207"},null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1965-0019_wotm"},null,null,null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":93},{"v":1965},{"v":3},{"v":7},{"v":"1965-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28208"},null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1965-0020_wotm"},null,null,null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":88},{"v":1965},{"v":3},{"v":8},{"v":"1965-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28209"},null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1965-0021_wotm"},null,null,null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":86},{"v":1965},{"v":3},{"v":9},{"v":"1965-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28210"},null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1965-0022_wotm"},null,null,null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":86},{"v":1965},{"v":3},{"v":9},{"v":"1965-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28211"},null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1965-0023_wotm"},null,null,null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":100},{"v":1965},{"v":3},{"v":10},{"v":"1965-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28212"},null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1965-0024_wotm"},null,null,null,{"v":"S.S. Hanseatic"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":106},{"v":1965},{"v":3},{"v":10},{"v":"1965-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28213"},null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1965-0025_wotm"},null,null,null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":98},{"v":1965},{"v":3},{"v":12},{"v":"1965-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28214"},null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1965-0026_wotm"},null,null,null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":84},{"v":1965},{"v":3},{"v":14},{"v":"1965-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28215"},null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1965-0027_wotm"},null,null,null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":87},{"v":1965},{"v":3},{"v":15},{"v":"1965-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28216"},null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1965-0028_wotm"},null,null,null,{"v":"S.S. Hanseatic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":92},{"v":1965},{"v":3},{"v":17},{"v":"1965-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28217"},null,{"v":"S.S. New Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1965-0029_wotm"},null,null,null,{"v":"S.S. New Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":88},{"v":1965},{"v":3},{"v":1},{"v":"1965-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28218"},null,{"v":"S.S. New Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1965-0030_wotm"},null,null,null,{"v":"S.S. New Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":75},{"v":1965},{"v":3},{"v":3},{"v":"1965-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28219"},null,{"v":"S.S. New Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1965-0031_wotm"},null,null,null,{"v":"S.S. New Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":72},{"v":1965},{"v":3},{"v":7},{"v":"1965-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28220"},null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"32x21cm folded"},null,null,{"v":"1965-0032_wotm"},null,null,null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":118},{"v":1965},{"v":3},{"v":6},{"v":"1965-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28221"},null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"32x21cm folded"},null,null,{"v":"1965-0033_wotm"},null,null,null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":96},{"v":1965},{"v":3},{"v":6},{"v":"1965-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28222"},null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"34x21cm folded"},null,null,{"v":"1965-0034_wotm"},null,null,null,{"v":"S.S New Amsterdam"},null,null,null,{"v":"complete"},{"v":"2"},{"v":95},{"v":1965},{"v":3},{"v":7},{"v":"1965-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28223"},null,{"v":"Hartford Plaza Restaurants"},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,null,{"v":"1965-0035_wotm"},null,null,null,{"v":"Hartford Plaza Restaurants"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1965},{"v":3},{"v":17},{"v":"1965-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28224"},null,{"v":"Park Row"},null,null,null,{"v":"37x23cm folded; 37x46cm open"},null,null,{"v":"1965-0036_wotm"},null,null,null,{"v":"Park Row"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":66},{"v":1965},{"v":3},{"v":27},{"v":"1965-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28225"},null,{"v":"Spenger's Fish Grotto"},null,null,null,{"v":"35.5x28cm folded; 35.5x56cm open"},null,null,{"v":"1965-0037_wotm"},null,null,null,{"v":"Spenger's Fish Grotto"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":171},{"v":1965},{"v":3},{"v":1},{"v":"1965-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28226"},null,{"v":"San Souci   Beverly Wilshire Hotel"},null,null,null,{"v":"35.5x28cm folded; 35.5x65cm open"},null,null,{"v":"1965-0038_wotm"},null,null,null,{"v":"San Souci   Beverly Wilshire Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1965},{"v":4},{"v":5},{"v":"1965-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28227"},null,{"v":"Caribe Hilton"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1965-0039_wotm"},null,null,null,{"v":"Caribe Hilton"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1965},{"v":4},{"v":9},{"v":"1965-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28228"},null,{"v":"Zodiac Room At Neiman Marcus"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1965-0040_wotm"},null,null,null,{"v":"Zodiac Room At Neiman Marcus"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1965},{"v":4},{"v":12},{"v":"1965-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28229"},null,{"v":"Chez Paul Restaurant"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1965-0041_wotm"},null,null,null,{"v":"Chez Paul Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1965},{"v":4},{"v":19},{"v":"1965-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28230"},null,{"v":"Tavern On The Green"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1965-0042_wotm"},null,null,null,{"v":"Tavern On The Green"},null,null,null,{"v":"complete"},{"v":"3"},{"v":25},{"v":1965},{"v":4},{"v":20},{"v":"1965-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28231"},null,{"v":"Le Dôme Of The Four Seasons"},null,null,null,{"v":"33x16cm folded; 33x32cm open"},null,null,{"v":"1965-0043_wotm"},null,null,null,{"v":"Le Dome Of The Four Seasons"},null,null,null,{"v":"complete"},{"v":"5"},{"v":34},{"v":1965},{"v":4},{"v":25},{"v":"1965-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28232"},null,{"v":"Sangamo Club"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1965-0044_wotm"},null,null,null,{"v":"Sangamo Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1965},{"v":4},{"v":28},{"v":"1965-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28233"},null,{"v":"Manadrin House"},null,null,null,{"v":"33x27cm folded; 33x53cm open"},null,null,{"v":"1965-0045_wotm"},null,null,null,{"v":"Mandarin House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":187},{"v":1965},{"v":4},{"v":11},{"v":"1965-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28234"},null,{"v":"Restaurant Hélène De Champlain"},null,null,null,{"v":"18.5x22.5cm folded; 18.5x57.5cm open"},null,null,{"v":"1965-0046_wotm"},null,null,null,{"v":"Restaurant Hélène De Champlain"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1965},{"v":5},{"v":5},{"v":"1965-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28235"},null,{"v":"Forsgate Country Club"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,null,{"v":"1965-0047_wotm"},null,null,null,{"v":"Forsgate Country Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":56},{"v":1965},{"v":5},{"v":7},{"v":"1965-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28236"},null,{"v":"The Green Room"},null,null,null,{"v":"36x16cm folded; 36x32cm open"},null,null,{"v":"1965-0048_wotm"},null,null,null,{"v":"The Green Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":130},{"v":1965},{"v":1},{"v":1},{"v":"1965-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28237"},null,{"v":"Yankee Silversmith Inn"},null,null,null,{"v":"25x21cm folded; 25x41cm open"},null,null,{"v":"1965-0049_wotm"},null,null,null,{"v":"Yankee Silversmith Inn"},null,null,null,{"v":"complete"},{"v":"7"},{"v":25},{"v":1965},{"v":5},{"v":12},{"v":"1965-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28238"},null,{"v":"Eola Hotel Grill"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,null,{"v":"1965-0050_wotm"},null,null,null,{"v":"Eola Hotel Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":142},{"v":1965},{"v":5},{"v":15},{"v":"1965-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28239"},null,{"v":"L'hôtel St. Regis"},null,null,null,{"v":"25x20.5cm folded; 25x41cm open"},null,null,{"v":"1965-0051_wotm"},null,null,null,{"v":"L'hôtel St. Regis"},null,null,null,{"v":"complete"},{"v":"9"},{"v":27},{"v":1965},{"v":5},{"v":17},{"v":"1965-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28240"},null,{"v":"Hotel Leland"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1965-0052_wotm"},null,null,null,{"v":"Hotel Leland"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1965},{"v":5},{"v":17},{"v":"1965-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28241"},null,{"v":"The Sheraton"},null,null,null,{"v":"25x20.5cm folded; 25x41cm open"},null,null,{"v":"1965-0053_wotm"},null,null,null,{"v":"The Sheraton"},null,null,null,{"v":"complete"},{"v":"4"},{"v":36},{"v":1965},{"v":6},{"v":7},{"v":"1965-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28242"},null,{"v":"Lau Yee Chai"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1965-0054_wotm"},null,null,null,{"v":"Lau Yee Chai"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":68},{"v":1965},{"v":1},{"v":1},{"v":"1965-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28243"},null,{"v":"The Carriage House"},null,null,null,{"v":"30x22.5cm folded; 30x45cm open"},null,null,{"v":"1965-0055_wotm"},null,null,null,{"v":"The Carriage House"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1965},{"v":7},{"v":12},{"v":"1965-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28244"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"34x21cm"},null,null,{"v":"1965-0056_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":114},{"v":1965},{"v":7},{"v":3},{"v":"1965-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28245"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"32x21cm"},null,null,{"v":"1965-0057_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":95},{"v":1965},{"v":7},{"v":3},{"v":"1965-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28246"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1965-0058_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":88},{"v":1965},{"v":7},{"v":3},{"v":"1965-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28247"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"34x21cm"},null,null,{"v":"1965-0059_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":95},{"v":1965},{"v":7},{"v":4},{"v":"1965-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28248"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"34x21cm"},null,null,{"v":"1965-0060_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":116},{"v":1965},{"v":7},{"v":4},{"v":"1965-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28249"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1965-0061_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":85},{"v":1965},{"v":7},{"v":6},{"v":"1965-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28250"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1965-0062_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1965},{"v":7},{"v":7},{"v":"1965-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28251"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1965-0063_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":87},{"v":1965},{"v":7},{"v":8},{"v":"1965-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28252"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1965-0064_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":90},{"v":1965},{"v":7},{"v":8},{"v":"1965-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28253"},null,{"v":"Val Bella"},null,null,null,{"v":"21x15cm folded; 21x29.5cm open"},null,null,{"v":"1965-0065_wotm"},null,null,null,{"v":"Val Bella"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1965},{"v":8},{"v":9},{"v":"1965-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28254"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"25.5x17.5cm"},null,null,{"v":"1965-0066_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":10},{"v":1965},{"v":8},{"v":25},{"v":"1965-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28255"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35.5cm open"},null,null,{"v":"1965-0067_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1965},{"v":8},{"v":24},{"v":"1965-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28256"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"25.5x17.5cm"},null,null,{"v":"1965-0068_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1965},{"v":8},{"v":23},{"v":"1965-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28257"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35.5cm open"},null,null,{"v":"1965-0069_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1965},{"v":8},{"v":24},{"v":"1965-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28258"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35.5cm open"},null,null,{"v":"1965-0070_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1965},{"v":8},{"v":25},{"v":"1965-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28259"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35.5cm open"},null,null,{"v":"1965-0071_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":39},{"v":1965},{"v":8},{"v":26},{"v":"1965-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28260"},null,{"v":"Restaurantbetriebe Fernsehturm"},null,null,null,{"v":"17.5x24cm folded; 17.5x48cm open"},null,null,{"v":"1965-0072_wotm"},null,null,null,{"v":"Restaurantbetriebe Fernsehturm"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":104},{"v":1965},{"v":8},{"v":30},{"v":"1965-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28261"},null,{"v":"Tv. \\Michelangelo\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x37cm open"},null,null,{"v":"1965-0073_wotm"},null,null,null,{"v":"Tv. \\Michelangelo\\\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1965},{"v":8},{"v":23},{"v":"1965-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28262"},null,{"v":"Hotels Ambassador"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1965-0074_wotm"},null,null,null,{"v":"Hotels Ambassador"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1965},{"v":9},{"v":21},{"v":"1965-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28263"},null,{"v":"Hotel Ludwid Der Bayer Ettal"},null,null,null,{"v":"30x21cm"},null,null,{"v":"1965-0075_wotm"},null,null,null,{"v":"Hotel Ludwid Der Bayer Ettal"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":60},{"v":1965},{"v":9},{"v":19},{"v":"1965-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28264"},null,{"v":"Yamato"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,{"v":"Japanese is secondary language"},{"v":"1965-0076_wotm"},null,null,null,{"v":"Yamato"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1965},{"v":9},{"v":18},{"v":"1965-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28265"},null,{"v":"Hotel Sacher"},null,null,null,{"v":"33x23cm"},null,{"v":"German is secondary language"},{"v":"1965-0077_wotm"},null,null,null,{"v":"Hotel Sacher"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"1"},{"v":98},{"v":1965},{"v":10},{"v":29},{"v":"1965-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28267"},null,{"v":"The Newarker At Newark Airport"},null,null,null,{"v":"26.5x18cm folded; 26.5x36cm open"},null,null,{"v":"1965-0079_wotm"},null,null,null,{"v":"The Newarker At Newark Airport"},null,null,null,{"v":"complete"},{"v":"5"},{"v":34},{"v":1965},{"v":11},{"v":15},{"v":"1965-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28268"},null,{"v":"Le Park Schenly"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1965-0080_wotm"},null,null,null,{"v":"Le Park Schenly"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1965},{"v":11},{"v":9},{"v":"1965-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28269"},null,{"v":"S.S. Homeric"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1965-0081_wotm"},null,null,null,{"v":"S.S. Homeric"},null,null,null,{"v":"complete"},{"v":"4"},{"v":101},{"v":1965},{"v":11},{"v":6},{"v":"1965-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28270"},null,{"v":"S.S. Homeric"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1965-0082_wotm"},null,null,null,{"v":"S.S. Homeric"},null,null,null,{"v":"complete"},{"v":"4"},{"v":104},{"v":1965},{"v":11},{"v":6},{"v":"1965-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28271"},null,{"v":"S.S. Homeric"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1965-0083_wotm"},null,null,null,{"v":"S.S. Homeric"},null,null,null,{"v":"complete"},{"v":"4"},{"v":99},{"v":1965},{"v":11},{"v":7},{"v":"1965-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28272"},null,{"v":"S.S. Homeric"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1965-0084_wotm"},null,null,null,{"v":"S.S. Homeric"},null,null,null,{"v":"complete"},{"v":"4"},{"v":104},{"v":1965},{"v":11},{"v":8},{"v":"1965-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28273"},null,{"v":"S.S. Homeric"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1965-0085_wotm"},null,null,null,{"v":"S.S. Homeric"},null,null,null,{"v":"complete"},{"v":"4"},{"v":99},{"v":1965},{"v":11},{"v":8},{"v":"1965-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28274"},null,{"v":"S.S. Homeric"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1965-0086_wotm"},null,null,null,{"v":"S.S. Homeric"},null,null,null,{"v":"complete"},{"v":"4"},{"v":54},{"v":1965},{"v":11},{"v":9},{"v":"1965-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28275"},null,{"v":"S.S. Homeric"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1965-0087_wotm"},null,null,null,{"v":"S.S. Homeric"},null,null,null,{"v":"complete"},{"v":"4"},{"v":101},{"v":1965},{"v":11},{"v":9},{"v":"1965-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28276"},null,{"v":"S.S. Homeric"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1965-0088_wotm"},null,null,null,{"v":"S.S. Homeric"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1965},{"v":11},{"v":13},{"v":"1965-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28277"},null,{"v":"S.S. Homeric"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1965-0089_wotm"},null,null,null,{"v":"S.S. Homeric"},null,null,null,{"v":"complete"},{"v":"4"},{"v":94},{"v":1965},{"v":11},{"v":15},{"v":"1965-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28278"},null,{"v":"S.S. Homeric"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1965-0090_wotm"},null,null,null,{"v":"S.S. Homeric"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1965},{"v":11},{"v":24},{"v":"1965-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28279"},null,{"v":"Sheraton Palace Hotel"},null,null,null,{"v":"36.5x23cm folded; 36.5x45cm open"},null,null,{"v":"1965-0091_wotm"},null,null,null,{"v":"Sheraton Palace Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1965},{"v":12},{"v":7},{"v":"1965-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28280"},null,{"v":"The Grand Ballroom"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1965-0092_wotm"},null,null,null,{"v":"The Grand Ballroom"},null,null,null,{"v":"complete"},{"v":"12"},{"v":28},{"v":1965},{"v":12},{"v":8},{"v":"1965-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28281"},null,{"v":"Safari Hotel"},null,null,null,{"v":"36x23cm folded; 36x45.5cm open"},null,null,{"v":"1965-0093_wotm"},null,null,null,{"v":"Safari Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1965},{"v":12},{"v":8},{"v":"1965-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28282"},null,{"v":"Swiss Chalet"},null,null,null,{"v":"28x21.5cm folded;28x43cm open"},null,null,{"v":"1965-0094_wotm"},null,null,null,{"v":"Swiss Chalet"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1965},{"v":12},{"v":15},{"v":"1965-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28283"},null,{"v":"Kuo Wah Café"},null,null,null,{"v":"16x12cm folded; 16x23.5cm open"},null,null,{"v":"1965-0095_wotm"},null,null,null,{"v":"Kuo Wah Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":112},{"v":1965},{"v":1},{"v":1},{"v":"1965-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28284"},null,{"v":"Trader Vic's"},null,null,null,{"v":"38x21.5cm folded; 38x42.5cm open"},null,null,{"v":"1965-0096_wotm"},null,null,null,{"v":"Trader Vic's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":88},{"v":1968},{"v":4},{"v":1},{"v":"1968-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28285"},null,{"v":"Hilton Hawaiian Village"},null,null,null,{"v":"31x23cm folded; 31x46cm open"},null,null,{"v":"1965-0097_wotm"},null,null,null,{"v":"Hilton Hawaiian Village"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":126}]}
{"starred":false,"flagged":false,"cells":[{"v":"28286"},null,{"v":"Franciscan Restaurant"},null,null,null,{"v":"35x25cm folded; 35x50.5cm open"},null,null,{"v":"1965-0098_wotm"},null,null,null,{"v":"Franciscan Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":157},{"v":1965},{"v":1},{"v":1},{"v":"1965-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28287"},null,{"v":"Detroit Athletic Club"},null,null,null,{"v":"36x20.5cm folded; 50x20.5cm open"},null,null,{"v":"1965-0099_wotm"},null,null,null,{"v":"Detroit Athletic Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":48},{"v":1965},{"v":3},{"v":7},{"v":"1965-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28288"},null,{"v":"Moultray's Polynesian"},null,null,null,{"v":"28x22cm folded; 28x43cm open"},null,null,{"v":"1965-0100_wotm"},null,null,null,{"v":"Moultray's Polynesian"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":60},{"v":1965},{"v":1},{"v":1},{"v":"1965-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28289"},null,{"v":"Top Of The Fair"},null,null,null,{"v":"30.5x24cm folded; 30.5x48cm open"},null,null,{"v":"1965-0101_wotm"},null,null,null,{"v":"Top Of The Fair"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":88},{"v":1964},{"v":1},{"v":1},{"v":"1964-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28290"},null,{"v":"Dale's"},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,null,{"v":"1965-0102_wotm"},null,null,null,{"v":"Dale's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":68},{"v":1965},{"v":1},{"v":1},{"v":"1965-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28292"},null,{"v":"Tejas"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1984-0001_wotm"},null,null,null,{"v":"Tejas"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":85},{"v":1984},{"v":1},{"v":1},{"v":"1984-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28293"},null,{"v":"Coach N' Paddock"},null,null,null,{"v":"35.5x22cm folded; 35.5x43.5cm open"},null,null,{"v":"1984-0006_wotm"},null,null,null,{"v":"Coach N' Paddock"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":63},{"v":1984},{"v":5},{"v":16},{"v":"1984-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28294"},null,{"v":"Pirates' House"},null,null,null,{"v":"26.5x20cm folded; 26.5x49.5"},null,null,{"v":"1983-0002_wotm"},null,null,null,{"v":"Pirates' House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":91}]}
{"starred":false,"flagged":false,"cells":[{"v":"28296"},null,{"v":"Dinner [Sponsored By] La Côte Basque [At] New York, Ny"},{"v":"DINNER [SPONSORED BY] LA CÔTE BASQUE [AT] NEW YORK"},null,null,{"v":"Folder; 41 x 26.5 cm."},null,{"v":"Priced menu; printed in green ink with trellis border on inside; photo on cover of interior; menu is laminated; reviewer's notes, thank note to chef proprietaire, complete dinner card, typed drafts of review are all in package; box CI-D; reviewer's copy."},{"v":"1980-0051A_wotm"},null,null,null,{"v":"Dinner [Sponsored By] La Côte Basque [At] New York, Ny"},null,null,null,{"v":"complete"},{"v":"2"},{"v":55}]}
{"starred":false,"flagged":false,"cells":[{"v":"28297"},null,{"v":"Mamma Leone's Ristortante"},null,null,null,{"v":"31x22cm folded; 56.5x43.5 open"},null,null,{"v":"1983-0004_wotm"},null,null,null,{"v":"Mamma Leone's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":96},{"v":1983},{"v":1},{"v":1},{"v":"1983-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28298"},null,{"v":"American Festival Café"},null,null,null,{"v":"28x22cm folded; 28x43cm open"},null,null,{"v":"1984-0007_wotm"},null,null,null,{"v":"American Festival Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":78},{"v":1984},{"v":11},{"v":22},{"v":"1984-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28299"},null,{"v":"The Milleridge Inn"},null,null,null,{"v":"35.5x22.5cm folded; 35.5x45cm open"},null,{"v":"2 copies"},{"v":"1984-0014_wotm"},null,null,null,{"v":"The Milleridge Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":92},{"v":1984},{"v":7},{"v":26},{"v":"1984-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28300"},null,{"v":"Lipton's Restaurant"},null,null,null,{"v":"29.5x23cm folded; 29.5x46cm open"},null,null,{"v":"1980-0020_wotm"},null,null,null,{"v":"Lipton's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":107},{"v":1980},{"v":4},{"v":24},{"v":"1980-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28301"},null,{"v":"Golden China"},null,null,null,{"v":"37x24cm folded; 37x48cm open"},null,{"v":"English is secondary language"},{"v":"1984-0013_wotm"},null,null,null,{"v":"Golden China"},null,{"v":"New Taiwan Dollar"},{"v":"NT$"},{"v":"complete"},{"v":"8"},{"v":163},{"v":1984},{"v":1},{"v":1},{"v":"1984-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28302"},null,{"v":"Haussner's Restaurant, Inc."},null,null,null,{"v":"31x23cm folded; 31x46.5cm open"},null,null,{"v":"1980-0001_wotm"},null,null,null,{"v":"Haussner's Restaurant, Inc."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":456},{"v":1980},{"v":6},{"v":12},{"v":"1980-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28303"},null,{"v":"Just Burgers"},null,null,null,{"v":"20.5x10cm folded; 20.5x20.5cm open"},null,null,{"v":"1980-0002_wotm"},null,null,null,{"v":"Just Burgers"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":24},{"v":1980},{"v":7},{"v":24},{"v":"1980-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28304"},null,{"v":"\\The Manor\\\"\""},null,null,null,{"v":"31.5x23cm"},null,null,{"v":"1980-0003_wotm"},null,null,null,{"v":"The Manor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":38},{"v":1980},{"v":9},{"v":29},{"v":"1980-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28305"},null,{"v":"\\The Manor\\\"\""},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1980-0004_wotm"},null,null,null,{"v":"The Manor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1980},{"v":9},{"v":30},{"v":"1980-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28306"},null,{"v":"\\The Manor\\\"\""},null,null,null,{"v":"31.5x23cm"},null,null,{"v":"1980-0005_wotm"},null,null,null,{"v":"The Manor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":38},{"v":1980},{"v":9},{"v":30},{"v":"1980-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28307"},null,{"v":"\\The Manor\\\"\""},null,null,null,{"v":"31.5x23cm"},null,null,{"v":"1980-0006_wotm"},null,null,null,{"v":"The Manor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":38},{"v":1980},{"v":10},{"v":1},{"v":"1980-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28308"},null,{"v":"The Old Spaghetti Warehouse"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1980-0007_wotm"},null,null,null,{"v":"The Old Spaghetti Warehouse"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":41},{"v":1980},{"v":12},{"v":23},{"v":"1980-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28309"},null,{"v":"Johns Hopkins Club"},null,null,null,{"v":"18x13cm folded; 18x25.5cm open"},null,null,{"v":"1980-0008_wotm"},null,null,null,{"v":"Johns Hopkins Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":17},{"v":1980},{"v":11},{"v":27},{"v":"1980-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28310"},null,{"v":"The Sea Horse Restaurant"},null,null,null,{"v":"30.5x19cm folded; 30.5x48.5cm open"},null,null,{"v":"1980-0009_wotm"},null,null,null,{"v":"The Sea Horse Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":56},{"v":1980},{"v":10},{"v":15},{"v":"1980-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28311"},null,{"v":"Mc Garvey's"},null,null,null,{"v":"23x17.5cm folded; 23x35cm open"},null,null,{"v":"1980-0010_wotm"},null,null,null,{"v":"Mc Garvey's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":61},{"v":1980},{"v":10},{"v":7},{"v":"1980-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28312"},null,{"v":"Las Alamedas"},null,null,null,{"v":"32x24.5cm folded; 32x48.5cm open"},null,null,{"v":"1980-0011_wotm"},null,null,null,{"v":"Las Alamedas"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":49},{"v":1980},{"v":12},{"v":26},{"v":"1980-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28313"},null,{"v":"Shezan"},null,null,null,{"v":"32x24cm folded; 32x48cm open"},null,null,{"v":"1980-0012_wotm"},null,null,null,{"v":"Shezan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":35},{"v":1980},{"v":1},{"v":1},{"v":"1980-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28314"},null,{"v":"Dangerfield's"},null,null,null,{"v":"10x21cm folded; 20x21cm open"},null,null,{"v":"1980-0013_wotm"},null,null,null,{"v":"Dangerfield's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":11}]}
{"starred":false,"flagged":false,"cells":[{"v":"28315"},null,{"v":"The Clam Broth House"},null,null,null,{"v":"35.5x25.5cm folded; 35.5x51cm open"},null,null,{"v":"1980-0014_wotm"},null,null,null,{"v":"The Clam Broth House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":63},{"v":1980},{"v":1},{"v":1},{"v":"1980-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28316"},null,{"v":"Diva"},null,null,null,{"v":"23x30.5cm"},null,null,{"v":"1980-0015_wotm"},null,null,null,{"v":"Diva"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1980},{"v":1},{"v":1},{"v":"1980-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28317"},null,{"v":"Wednesday's"},null,null,null,{"v":"20x31cm folded; 40x31cm open"},null,null,{"v":"1980-0017_wotm"},null,null,null,{"v":"Wednesday's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":21},{"v":1980},{"v":1},{"v":1},{"v":"1980-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28318"},null,{"v":"La Quenelle"},null,null,null,{"v":"31.5x23cm folded; 31.5x46cm open"},null,null,{"v":"1980-0018_wotm"},null,null,null,{"v":"La Quenelle"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":97},{"v":1980},{"v":1},{"v":1},{"v":"1980-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28319"},null,{"v":"Ristortante Campidoglio"},null,null,null,{"v":"29.5x14cm folded; 29.5x42cm open"},null,null,{"v":"1980-0019_wotm"},null,null,null,{"v":"Ristortante Campidoglio"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"3"},{"v":108},{"v":1980},{"v":1},{"v":1},{"v":"1980-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28320"},null,{"v":"El Morocco"},null,null,null,{"v":"35.5x25.5cm folded; 35.5x51cm open"},null,null,{"v":"1981-0001_wotm"},null,null,null,{"v":"El Morocco"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":61},{"v":1981},{"v":3},{"v":31},{"v":"1981-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28321"},null,{"v":"Bruno Pen & Pencil"},null,null,null,{"v":"33x35.5cm"},null,null,{"v":"1981-0002_wotm"},null,null,null,{"v":"Bruno Pen & Pencil"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":23},{"v":1981},{"v":2},{"v":1},{"v":"1981-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28322"},null,{"v":"Crawdaddy"},null,null,null,{"v":"39.5x19cm folded; 39.5x37.5 open"},null,null,{"v":"1981-0003_wotm"},null,null,null,{"v":"Crawdaddy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":99},{"v":1981},{"v":2},{"v":9},{"v":"1981-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28323"},null,{"v":"Raga"},null,null,null,{"v":"34.5x17cm"},null,null,{"v":"1981-0004_wotm"},null,null,null,{"v":"Raga"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":23},{"v":1981},{"v":3},{"v":17},{"v":"1981-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28324"},null,{"v":"Hotel Cabo San Lucas"},null,null,null,{"v":"33x25.5cm folded; 33x50.5cm open"},null,null,{"v":"1981-0005_wotm"},null,null,null,{"v":"Hotel Cabo San Lucas"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":26},{"v":1981},{"v":3},{"v":27},{"v":"1981-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28325"},null,{"v":"Bright Angel"},null,null,null,{"v":"35.5x23cm folded; 35.5x45.5 open"},null,null,{"v":"1981-0006_wotm"},null,null,null,{"v":"Bright Angel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":90},{"v":1981},{"v":4},{"v":1},{"v":"1981-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28326"},null,{"v":"R.M.S. Queen Elizabeth 2"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1981-0007_wotm"},null,null,null,{"v":"R.M.S. Queen Elizabeth 2"},null,null,null,{"v":"complete"},{"v":"2"},{"v":56},{"v":1981},{"v":7},{"v":17},{"v":"1981-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28327"},null,{"v":"Stretch's Airport Restaurant"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1981-0008_wotm"},null,null,null,{"v":"Stretch's Airport Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":54},{"v":1981},{"v":4},{"v":1},{"v":"1981-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28328"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"28x21cm"},null,null,{"v":"1981-0009_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1981},{"v":4},{"v":1},{"v":"1981-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28329"},null,{"v":"The Bavarian Inn"},null,null,null,{"v":"33x21cm folded;33x42cm open"},null,null,{"v":"1981-0010_wotm"},null,null,null,{"v":"The Bavarian Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":174},{"v":1981},{"v":4},{"v":1},{"v":"1981-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28330"},null,{"v":"The Oriental"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1981-0011_wotm"},null,null,null,{"v":"The Oriental"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":70},{"v":1981},{"v":7},{"v":18},{"v":"1981-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28331"},null,{"v":"The Oriental"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1981-0012_wotm"},null,null,null,{"v":"Queen Elizabeth 2"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1981},{"v":7},{"v":18},{"v":"1981-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28332"},null,{"v":"The Oriental"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1981-0013_wotm"},null,null,null,{"v":"The Oriental"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":59},{"v":1981},{"v":7},{"v":19},{"v":"1981-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28333"},null,{"v":"The Oriental"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1981-0014_wotm"},null,null,null,{"v":"The Oriental"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":69},{"v":1981},{"v":7},{"v":20},{"v":"1981-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28334"},null,{"v":"The Oriental"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1981-0015_wotm"},null,null,null,{"v":"The Oriental"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":50},{"v":1981},{"v":7},{"v":20},{"v":"1981-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28335"},null,{"v":"The Oriental"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1981-0016_wotm"},null,null,null,{"v":"The Oriental"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":60},{"v":1981},{"v":7},{"v":21},{"v":"1981-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28336"},null,{"v":"The Oriental"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1981-0017_wotm"},null,null,null,{"v":"The Oriental"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":66},{"v":1981},{"v":7},{"v":21},{"v":"1981-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28337"},null,{"v":"The Oriental"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1981-0018_wotm"},null,null,null,{"v":"Queen Elizabeth 2"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1981},{"v":7},{"v":24},{"v":"1981-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28338"},null,{"v":"General Wayne Motor Inn"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1981-0019_wotm"},null,null,null,{"v":"General Wayne Motor Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":154},{"v":1981},{"v":10},{"v":20},{"v":"1981-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28339"},null,{"v":"The Woodlands"},null,null,null,{"v":"39.5x21cm"},null,{"v":"French is secondary language"},{"v":"1981-0020_wotm"},null,null,null,{"v":"The Woodlands"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":14},{"v":1981},{"v":12},{"v":29},{"v":"1981-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28340"},null,{"v":"Topside"},null,null,null,{"v":"10x15cm folded; 29x15cm open"},null,null,{"v":"1982-0001_wotm"},null,null,null,{"v":"Topside"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":97},{"v":1982},{"v":7},{"v":27},{"v":"1982-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28341"},null,{"v":"Emmeline's Raw Bar"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1983-0001_wotm"},null,null,null,{"v":"Emmeline's Raw Bar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":56},{"v":1983},{"v":2},{"v":8},{"v":"1983-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28342"},null,{"v":"The Lion's Den"},null,null,null,{"v":"31x22cm"},null,null,{"v":"1983-0003_wotm"},null,null,null,{"v":"The Lion's Den"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":53},{"v":1983},{"v":7},{"v":22},{"v":"1983-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28343"},null,{"v":"The King And I"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1984-0002_wotm"},null,null,null,{"v":"The King And I"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":95},{"v":1984},{"v":9},{"v":24},{"v":"1984-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28344"},null,{"v":"The Original Chesapeake"},null,null,null,{"v":"35.5x19cm folded; 35.5x56cm open"},null,null,{"v":"1984-0003_wotm"},null,null,null,{"v":"The Original Chesapeake"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":150},{"v":1984},{"v":5},{"v":27},{"v":"1984-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28345"},null,{"v":"Café Des Artistes"},null,null,null,{"v":"27.5x22.5cm folded; 27.5x44cm open"},null,null,{"v":"1984-0004_wotm"},null,null,null,{"v":"Café Des Artistes"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":102},{"v":1984},{"v":5},{"v":20},{"v":"1984-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28346"},null,{"v":"Artie's Warehouse Restaurant"},null,null,null,{"v":"29.5x22cm folded; 29.5x44cm open"},null,null,{"v":"1984-0005_wotm"},null,null,null,{"v":"Artie's Warehouse Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":34},{"v":1984},{"v":5},{"v":18},{"v":"1984-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28347"},null,{"v":"The Hors D'oeuvrerie"},null,null,null,{"v":"37.5x15.5cm folded; 37.5x31cm open"},null,null,{"v":"1984-0008_wotm"},null,null,null,{"v":"The Hors D'oeuvrerie"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":40},{"v":1984},{"v":5},{"v":18},{"v":"1984-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28348"},null,{"v":"Hunan Balcony"},null,null,null,{"v":"22x11cm folded; 22x32.5cm open"},null,{"v":"Chinese is secondary language"},{"v":"1984-0009_wotm"},null,null,null,{"v":"Hunan Balcony"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":117},{"v":1984},{"v":1},{"v":1},{"v":"1984-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28349"},null,{"v":"Quatorze"},null,null,null,{"v":"30x12.5cm"},null,null,{"v":"1984-0010_wotm"},null,null,null,{"v":"Quatorze"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":115}]}
{"starred":false,"flagged":false,"cells":[{"v":"28350"},null,{"v":"Yang Yang Too"},null,null,null,{"v":"22x12cm folded; 22x35.5cm open"},null,null,{"v":"1984-0011_wotm"},null,null,null,{"v":"Yang Yang Too"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":159},{"v":1984},{"v":1},{"v":1},{"v":"1984-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28351"},null,{"v":"The West Side Express"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1984-0012_wotm"},null,null,null,{"v":"The West Side Express"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":50}]}
{"starred":false,"flagged":false,"cells":[{"v":"28352"},null,{"v":"Empire Szechuan Gourmet"},null,null,null,{"v":"21.5x12cm folded; 21.5x35.5cm open"},null,{"v":"Chinese is secondary language"},{"v":"1984-0015_wotm"},null,null,null,{"v":"Empire Szechuan Gourmet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":139}]}
{"starred":false,"flagged":false,"cells":[{"v":"28353"},null,{"v":"Henrici's On Randolph"},null,null,null,{"v":"31.5x22.5cm folded; 31.5x44cm open"},null,null,{"v":"1958-0001_wotm"},null,null,null,{"v":"Henrici's On Randolph"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":149},{"v":1958},{"v":6},{"v":8},{"v":"1958-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28354"},null,{"v":"Campi"},null,null,null,{"v":"19x11.5cm folded; 19x23cm open"},null,null,{"v":"1958-0002_wotm"},null,null,null,{"v":"Campi"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":110},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28355"},null,{"v":"Kaiser Café"},null,null,null,{"v":"21x10cm folded; 21x39.5cm open"},null,null,{"v":"1958-0003_wotm"},null,null,null,{"v":"Kaiser Café"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":133},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28356"},null,{"v":"Nűrnberger Bratwurstglőrkl"},null,null,null,{"v":"21x18.5cm folded; 21x37cm open"},null,null,{"v":"1958-0004_wotm"},null,null,null,{"v":"Nűrnberger Bratwurstglőrkl"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":127},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28357"},null,{"v":"Essener Hof"},null,null,null,{"v":"19x25cm folded; 19x49cm open"},null,null,{"v":"1958-0005_wotm"},null,null,null,{"v":"Essener Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":88},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28358"},null,{"v":"Silberkuhlshof"},null,null,null,{"v":"28.5x20cm folded; 28.5x40cm open"},null,null,{"v":"1958-0006_wotm"},null,null,null,{"v":"Silberkuhlshof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":248},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28359"},null,{"v":"Im Stapelhäuschen"},null,null,null,{"v":"21x15cm folded; 21x30cm open (ripped in half)"},null,null,{"v":"1958-0007_wotm"},null,null,null,{"v":"Im Stapelhäuschen"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":26},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28360"},null,{"v":"Parkhaus Hügel"},null,null,null,{"v":"21x10cm folded; 21x20cm open"},null,null,{"v":"1958-0008_wotm"},null,null,null,{"v":"Parkhaus Hügel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"13"},{"v":199},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28361"},null,{"v":"Bum Gpöctmeier"},null,null,null,{"v":"31x22cm folded; 31x43.5cm open"},null,null,{"v":"1958-0009_wotm"},null,null,null,{"v":"Zum Spöckmeier"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":188},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28362"},null,{"v":"Weir Cook Dining Room"},null,null,null,{"v":"28x22cm folded; 28x43cm open"},null,null,{"v":"1958-0010_wotm"},null,null,null,{"v":"Weir Cook Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":85},{"v":1958},{"v":1},{"v":21},{"v":"1958-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28363"},null,{"v":"Ol' South Restaurant And Bar"},null,null,null,{"v":"27x20cm folded; 27x40cm open"},null,null,{"v":"1958-0011_wotm"},null,null,null,{"v":"Ol' South Restaurant And Bar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":153},{"v":1958},{"v":1},{"v":22},{"v":"1958-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28364"},null,{"v":"Sherrys"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1958-0012_wotm"},null,null,null,{"v":"Sherrys"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":48},{"v":1958},{"v":2},{"v":1},{"v":"1958-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28365"},null,{"v":"Ballroom, The Plaza"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1958-0013_wotm"},null,null,null,{"v":"Ballroom, The Plaza"},null,null,null,{"v":"complete"},{"v":"9"},{"v":41},{"v":1958},{"v":2},{"v":13},{"v":"1958-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28366"},null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,{"v":"English is secondary language."},{"v":"1958-0014_wotm"},null,null,null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"complete"},{"v":"3"},{"v":62},{"v":1958},{"v":2},{"v":12},{"v":"1958-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28367"},null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,{"v":"English is secondary language."},{"v":"1958-0015_wotm"},null,null,null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"complete"},{"v":"3"},{"v":56},{"v":1958},{"v":2},{"v":22},{"v":"1958-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28368"},null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,{"v":"English is secondary language."},{"v":"1958-0016_wotm"},null,null,null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"complete"},{"v":"3"},{"v":61},{"v":1958},{"v":2},{"v":25},{"v":"1958-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28369"},null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,{"v":"English is secondary language."},{"v":"1958-0017_wotm"},null,null,null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"complete"},{"v":"3"},{"v":54},{"v":1958},{"v":2},{"v":27},{"v":"1958-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28370"},null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,{"v":"English is secondary language."},{"v":"1958-0018_wotm"},null,null,null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"complete"},{"v":"3"},{"v":60},{"v":1958},{"v":3},{"v":1},{"v":"1958-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28371"},null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,{"v":"English is secondary language."},{"v":"1958-0019_wotm"},null,null,null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"complete"},{"v":"3"},{"v":58},{"v":1958},{"v":3},{"v":2},{"v":"1958-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28372"},null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,{"v":"English is secondary language."},{"v":"1958-0020_wotm"},null,null,null,{"v":"S.S. Santa Paula"},null,null,null,{"v":"complete"},{"v":"3"},{"v":60},{"v":1958},{"v":3},{"v":3},{"v":"1958-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28373"},null,{"v":"The Dining Room"},null,null,null,{"v":"30.5x19.5cm folded; 30.5x53cm open"},null,null,{"v":"1958-0021_wotm"},null,null,null,{"v":"The Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":210},{"v":1958},{"v":3},{"v":4},{"v":"1958-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28374"},null,{"v":"The Mississippi Room"},null,null,null,{"v":"32x21cm"},null,null,{"v":"1958-0022_wotm"},null,null,null,{"v":"The Mississippi Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":193},{"v":1958},{"v":3},{"v":18},{"v":"1958-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28375"},null,{"v":"The Habana Hilton"},null,null,null,{"v":"21.5x14cm"},null,null,{"v":"1958-0023_wotm"},null,null,null,{"v":"The Habana Hilton"},null,null,null,{"v":"complete"},{"v":"1"},{"v":7},{"v":1958},{"v":3},{"v":22},{"v":"1958-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28376"},null,{"v":"Henrici's"},null,null,null,{"v":"17x26.5cm folded; 17x53cm open"},null,null,{"v":"1958-0024_wotm"},null,null,null,{"v":"Henrici's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"20"},{"v":228},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28377"},null,{"v":"Giraffe"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1958-0025_wotm"},null,null,null,{"v":"Giraffe"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":180},{"v":1958},{"v":10},{"v":30},{"v":"1958-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28378"},null,{"v":"The Brass Rail"},null,null,null,{"v":"31x23cm folded; 31x46cm open"},null,null,{"v":"1958-0026_wotm"},null,null,null,{"v":"The Brass Rail"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":209},{"v":1958},{"v":9},{"v":1},{"v":"1958-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28379"},null,{"v":"Skipper's Dock"},null,null,null,{"v":"18x17cm folded; 35.5x33cm open"},null,null,{"v":"1958-0027_wotm"},null,null,null,{"v":"Skipper's Dock"},null,null,null,{"v":"complete"},{"v":"5"},{"v":1},{"v":1958},{"v":4},{"v":16},{"v":"1958-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28380"},null,{"v":"Clark's Restaurant"},null,null,null,{"v":"24x16cm folded; 24x31.5cm open"},null,null,{"v":"1958-0028_wotm"},null,null,null,{"v":"Clark's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":71},{"v":1958},{"v":4},{"v":10},{"v":"1958-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28381"},null,{"v":"Beaver Club"},null,null,null,{"v":"32x24cm folded; 32x48.5cm open"},null,{"v":"English is secondary language."},{"v":"1958-0029_wotm"},null,null,null,{"v":"Beaver Club"},null,null,null,{"v":"complete"},{"v":"7"},{"v":13},{"v":1958},{"v":4},{"v":15},{"v":"1958-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28382"},null,{"v":"Nassau Tavern Hotel"},null,null,null,{"v":"27x18cm folded; 27x36.5cm open"},null,null,{"v":"1958-0030_wotm"},null,null,null,{"v":"Nassau Tavern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":79},{"v":1958},{"v":4},{"v":12},{"v":"1958-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28383"},null,{"v":"Copper Room"},null,null,null,{"v":"26.5x18.5cm"},null,null,{"v":"1958-0031_wotm"},null,null,null,{"v":"Copper Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1958},{"v":4},{"v":22},{"v":"1958-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28384"},null,{"v":"The Meadows"},null,null,null,{"v":"31x23cm folded; 31x65.5cm open"},null,null,{"v":"1958-0032_wotm"},null,null,null,{"v":"The Meadows"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":241},{"v":1958},{"v":4},{"v":28},{"v":"1958-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28385"},null,{"v":"Wayside Inn"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open (Wine list) 21.5x14cm (Menu)"},null,null,{"v":"1958-0033_wotm"},null,null,null,{"v":"Wayside Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":75},{"v":1958},{"v":5},{"v":2},{"v":"1958-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28386"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"26x18cm folded; 26x36cm open"},null,null,{"v":"1958-0034_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":81},{"v":1958},{"v":5},{"v":28},{"v":"1958-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28387"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"26x18cm folded; 26x36cm open"},null,null,{"v":"1958-0035_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":78},{"v":1958},{"v":5},{"v":29},{"v":"1958-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28388"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"25x18cm folded; 25x36cm open"},null,null,{"v":"1958-0036_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":79},{"v":1958},{"v":5},{"v":30},{"v":"1958-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28389"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"26x19cm folded; 26x37.5cm open"},null,null,{"v":"1958-0037_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":72},{"v":1958},{"v":5},{"v":31},{"v":"1958-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28390"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"26x19cm folded; 26x37.5cm open"},null,null,{"v":"1958-0038_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":78},{"v":1958},{"v":6},{"v":1},{"v":"1958-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28391"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x41.5cm open"},null,null,{"v":"1958-0039_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":77},{"v":1958},{"v":6},{"v":3},{"v":"1958-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28392"},null,{"v":"Boardwalk Restaurant"},null,null,null,{"v":"29x20cm folded; 29x40cm open"},null,null,{"v":"1958-0040_wotm"},null,null,null,{"v":"Boardwalk Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":92},{"v":1958},{"v":6},{"v":11},{"v":"1958-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28393"},null,{"v":"Hotel Pierre Marques"},null,null,null,{"v":"36x24cm"},null,null,{"v":"1958-0041_wotm"},null,null,null,{"v":"Hotel Pierre Marques"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26},{"v":1958},{"v":6},{"v":19},{"v":"1958-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28394"},null,{"v":"Hotel De La Borda"},null,null,null,{"v":"27.5x21.5cm"},null,{"v":"Spanish is secondary language."},{"v":"1958-0042_wotm"},null,null,null,{"v":"Hotel De La Borda"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":14},{"v":1958},{"v":6},{"v":24},{"v":"1958-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28395"},null,{"v":"Hamburger Junction"},null,null,null,{"v":"11.5x21.5cm folded; 22.5x21.5cm open"},null,null,{"v":"1958-0043_wotm"},null,null,null,{"v":"Hamburger Junction"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":77},{"v":1958},{"v":5},{"v":14},{"v":"1958-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28396"},null,{"v":"Vestal Steak House"},null,null,null,{"v":"29x22cm folded; 29x44.5cm open"},null,null,{"v":"1958-0044_wotm"},null,null,null,{"v":"Vestal Steak House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":71},{"v":1958},{"v":7},{"v":27},{"v":"1958-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28397"},null,{"v":"The Francis Scott Key"},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,null,{"v":"1958-0045_wotm"},null,null,null,{"v":"The Francis Scott Key"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":143},{"v":1958},{"v":7},{"v":1},{"v":"1958-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28398"},null,{"v":"Park Café And Sea Grill"},null,null,null,{"v":"30.5x22cm folded; 30.5x44cm open"},null,null,{"v":"1958-0046_wotm"},null,null,null,{"v":"Park Café And Sea Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":241},{"v":1958},{"v":7},{"v":13},{"v":"1958-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28399"},null,{"v":"Restaurante Prendes"},null,null,null,{"v":"25.5x18cm folded; 25.5x35.5cm"},null,null,{"v":"1958-0047_wotm"},null,null,null,{"v":"Restaurante Prendes"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":169},{"v":1958},{"v":7},{"v":19},{"v":"1958-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28400"},null,{"v":"Harrison Inn"},null,null,null,{"v":"21x28cm folded; 41x28cm open"},null,null,{"v":"1958-0048_wotm"},null,null,null,{"v":"Harrison Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":106},{"v":1958},{"v":8},{"v":1},{"v":"1958-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28401"},null,{"v":"Balneario San Jose Purua"},null,null,null,{"v":"21x11cm folded; 21x22cm open"},null,null,{"v":"1958-0049_wotm"},null,null,null,{"v":"Balneario San Jose Purua"},null,null,null,{"v":"complete"},{"v":"3"},{"v":28},{"v":1958},{"v":7},{"v":27},{"v":"1958-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28402"},null,{"v":"The Amen Corner"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1958-0050_wotm"},null,null,null,{"v":"The Amen Corner"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":36},{"v":1958},{"v":8},{"v":6},{"v":"1958-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28403"},null,{"v":"Ambassadeurs"},null,null,null,{"v":"33x25cm folded; 33x50.5cm open"},null,{"v":"English is secondary language."},{"v":"1958-0051_wotm"},null,null,null,{"v":"Ambassadeurs"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":156},{"v":1958},{"v":8},{"v":15},{"v":"1958-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28404"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"29x24cm folded; 29x48cm open"},null,{"v":"English is secondary language."},{"v":"1958-0052_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":108},{"v":1958},{"v":4},{"v":23},{"v":"1958-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28405"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm"},null,{"v":"English is secondary language."},{"v":"1958-0053_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":80}]}
{"starred":false,"flagged":false,"cells":[{"v":"28406"},null,{"v":"Hotel Beach Plaza"},null,null,null,{"v":"29.5x21.5cm folded; 29.5x43cm open"},null,null,{"v":"1958-0054_wotm"},null,null,null,{"v":"Hotel Beach Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":74},{"v":1958},{"v":9},{"v":1},{"v":"1958-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28407"},null,{"v":"The Riverview"},null,null,null,{"v":"21.5x30cm folded; 21.5x57cm open"},null,null,{"v":"1958-0055_wotm"},null,null,null,{"v":"The Riverview"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":163},{"v":1958},{"v":9},{"v":1},{"v":"1958-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28408"},null,{"v":"Chickland"},null,null,null,{"v":"29x21.5cm folded; 29x42.5cm open"},null,null,{"v":"1958-0056_wotm"},null,null,null,{"v":"Chickland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":94},{"v":1958},{"v":9},{"v":18},{"v":"1958-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28409"},null,{"v":"Alberg Inn"},null,null,null,{"v":"14x11cm folded; 14x21.5cm open"},null,null,{"v":"1958-0057_wotm"},null,null,null,{"v":"Alberg Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":55},{"v":1958},{"v":9},{"v":19},{"v":"1958-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28410"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"15x10cm"},null,null,{"v":"1958-0058_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1958},{"v":9},{"v":24},{"v":"1958-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28411"},null,{"v":"The Cliff Dwellers"},null,null,null,{"v":"18x17.5cm folded; 35.5x17.5cm open"},null,null,{"v":"1958-0059_wotm"},null,null,null,{"v":"The Cliff Dwellers"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":31},{"v":1958},{"v":9},{"v":30},{"v":"1958-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28412"},null,{"v":"Swiss Inn"},null,null,null,{"v":"29.5x22cm folded; 29.5x44.5cm open"},null,null,{"v":"1958-0060_wotm"},null,null,null,{"v":"Swiss Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":99},{"v":1958},{"v":10},{"v":1},{"v":"1958-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28413"},null,{"v":"Horn & Hardart"},null,null,null,{"v":"31x18cm folded; 31x35.5cm open"},null,null,{"v":"1958-0061_wotm"},null,null,null,{"v":"Horn & Hardart"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":243},{"v":1958},{"v":10},{"v":1},{"v":"1958-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28414"},null,{"v":"Promenade Cafés"},null,null,null,{"v":"22x28cm folded; 44x28cm open"},null,null,{"v":"1958-0062_wotm"},null,null,null,{"v":"Promenade Cafés"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":161},{"v":1958},{"v":10},{"v":3},{"v":"1958-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28415"},null,{"v":"Promenade Cafés"},null,null,null,{"v":"22x28cm folded; 44x28cm open"},null,null,{"v":"1958-0063_wotm"},null,null,null,{"v":"Promenade Cafés"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":155},{"v":1958},{"v":10},{"v":9},{"v":"1958-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28416"},null,{"v":"Delegates Dining Room"},null,null,null,{"v":"24.5x18.5cm folded; 24.5x37cm open"},null,null,{"v":"1958-0064_wotm"},null,null,null,{"v":"Delegates Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":86},{"v":1958},{"v":10},{"v":6},{"v":"1958-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28417"},null,{"v":"Terrace Room, The Plaza"},null,null,null,{"v":"24x16.5cm folded; 24x32.5cm open"},null,null,{"v":"1958-0065_wotm"},null,null,null,{"v":"Terrace Room, The Plaza"},null,null,null,{"v":"complete"},{"v":"15"},{"v":56},{"v":1958},{"v":10},{"v":15},{"v":"1958-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28418"},null,{"v":"Restaurant Naust"},null,null,null,{"v":"25.5x13.5cm folded; 25.5x27cm open"},null,null,{"v":"1958-0066_wotm"},null,null,null,{"v":"Restaurant Naust"},null,{"v":"Icelandic Krónur"},{"v":"Kr."},{"v":"under review"},{"v":"3"},{"v":65},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28419"},null,{"v":"Matsedill"},null,null,null,{"v":"2 pieces: 25x15cm and 22x14cm"},null,null,{"v":"1958-0067_wotm"},null,null,null,{"v":"Matsedill"},null,{"v":"Icelandic Krónur"},{"v":"Kr."},{"v":"complete"},{"v":"2"},{"v":38},{"v":1958},{"v":10},{"v":21},{"v":"1958-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28420"},null,{"v":"Matsedill"},null,null,null,{"v":"40x28.5cm folded; 40x57cm open"},null,null,{"v":"1958-0068_wotm"},null,null,null,{"v":"Matsedill"},null,{"v":"Icelandic Krónur"},{"v":"Kr."},{"v":"complete"},{"v":"4"},{"v":75},{"v":1958},{"v":10},{"v":22},{"v":"1958-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28421"},null,{"v":"Hotel Europäischer Hof"},null,null,null,{"v":"34x24.5cm folded; 34x49cm open"},null,null,{"v":"1958-0069_wotm"},null,null,null,{"v":"Hotel Europaischer Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":363},{"v":1958},{"v":10},{"v":29},{"v":"1958-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28422"},null,{"v":"Leone's"},null,null,null,{"v":"16x24cm folded; 63.5x24cm open"},null,null,{"v":"1958-0070_wotm"},null,null,null,{"v":"Leone's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":168},{"v":1958},{"v":10},{"v":2},{"v":"1958-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28423"},null,{"v":"Alsterpavillon"},null,null,null,{"v":"24.5x15cm folded; 24.5x30cm open"},null,null,{"v":"1958-0071_wotm"},null,null,null,{"v":"Alsterpavillon"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":108},{"v":1958},{"v":10},{"v":30},{"v":"1958-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28424"},null,{"v":"Lindy's"},null,null,null,{"v":"35.5x18cm folded; 35.5x55.5cm open"},null,null,{"v":"1958-0072_wotm"},null,null,null,{"v":"Lindy's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":320},{"v":1958},{"v":10},{"v":5},{"v":"1958-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28425"},null,{"v":"Hotel Und Restaurations Betriebe August Giele & Sőhne"},null,null,null,{"v":"43.5x20.5cm"},null,null,{"v":"1958-0073_wotm"},null,null,null,{"v":"Hotel Und Restaurations Betriebe August Giele & Sőhne"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":28},{"v":1958},{"v":10},{"v":31},{"v":"1958-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28426"},null,{"v":"The Red Star Inn"},null,null,null,{"v":"38x24cm"},null,null,{"v":"1958-0074_wotm"},null,null,null,{"v":"The Red Star Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":302},{"v":1958},{"v":9},{"v":29},{"v":"1958-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28427"},null,{"v":"Red Coach Grill"},null,null,null,{"v":"38.5x27cm folded; 38.5x53.5cm open"},null,null,{"v":"1958-0075_wotm"},null,null,null,{"v":"Red Coach Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":97},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28428"},null,{"v":"[Restaurant And/Or Location Unknown]"},null,null,null,{"v":"23x15cm folded; 23x30.5cm open"},null,null,{"v":"1958-0076_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Unknown]"},null,null,null,{"v":"complete"},{"v":"7"},{"v":7},{"v":1958},{"v":11},{"v":5},{"v":"1958-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28429"},null,{"v":"Northwest Orient Airlines"},null,null,null,{"v":"16x22.5cm folded; 31x22cm open"},null,null,{"v":"1958-0077_wotm"},null,null,null,{"v":"Northwest Orient Airlines"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1958},{"v":11},{"v":11},{"v":"1958-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28430"},null,{"v":"Stouffer's"},null,null,null,{"v":"25x20.5cm folded; 25x40.5cm open"},null,null,{"v":"1958-0078_wotm"},null,null,null,{"v":"Stouffer's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":59},{"v":1958},{"v":11},{"v":11},{"v":"1958-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28431"},null,{"v":"[Restaurant And/Or Location Unknown]"},null,null,null,{"v":"29.5x21cm"},null,null,{"v":"1958-0079_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Unknown]"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":48},{"v":1958},{"v":11},{"v":12},{"v":"1958-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28432"},null,{"v":"Ruland Am Marft"},null,null,null,{"v":"21x15cm"},null,null,{"v":"1958-0080_wotm"},null,null,null,{"v":"Ruland Am Marft"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":30},{"v":1958},{"v":11},{"v":14},{"v":"1958-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28433"},null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"26.5x20.5cm folded; 26.5x40.5cm open"},null,null,{"v":"1958-0081_wotm"},null,null,null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":96},{"v":1958},{"v":11},{"v":21},{"v":"1958-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28434"},null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"26.5x20.5cm folded; 26.5x40.5cm open"},null,null,{"v":"1958-0082_wotm"},null,null,null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":100},{"v":1958},{"v":11},{"v":22},{"v":"1958-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28435"},null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"26.5x20.5cm folded; 26.5x40.5cm open"},null,null,{"v":"1958-0083_wotm"},null,null,null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":113},{"v":1958},{"v":11},{"v":22},{"v":"1958-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28436"},null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"26.5x20.5cm folded; 26.5x40.5cm open"},null,null,{"v":"1958-0084_wotm"},null,null,null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":110},{"v":1958},{"v":11},{"v":23},{"v":"1958-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28437"},null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"26.5x20.5cm folded; 26.5x40.5cm open"},null,null,{"v":"1958-0085_wotm"},null,null,null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":91},{"v":1958},{"v":11},{"v":23},{"v":"1958-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28438"},null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"26.5x20.5cm folded; 26.5x40.5cm open"},null,null,{"v":"1958-0086_wotm"},null,null,null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":110},{"v":1958},{"v":11},{"v":24},{"v":"1958-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28439"},null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1958-0087_wotm"},null,null,null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":97},{"v":1958},{"v":11},{"v":24},{"v":"1958-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28440"},null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"26.5x20.5cm folded; 26.5x40.5cm open"},null,null,{"v":"1958-0088_wotm"},null,null,null,{"v":"R.M.S. \\Queen Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":108},{"v":1958},{"v":11},{"v":25},{"v":"1958-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28441"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"32x24.5cm folded; 32x49.5cm open"},null,null,{"v":"1958-0089_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"5"},{"v":25},{"v":1958},{"v":12},{"v":1},{"v":"1958-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28442"},null,{"v":"Werkgasthaus Hüttenwerk Rheinhausen"},null,null,null,{"v":"21x15cm"},null,null,{"v":"1958-0090_wotm"},null,null,null,{"v":"Werkgasthaus Hüttenwerk Rheinhausen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1958},{"v":12},{"v":3},{"v":"1958-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28443"},null,{"v":"Börsen Gaststätten"},null,null,null,{"v":"29.5x21cm folded; 29.5x42cm open"},null,null,{"v":"1958-0091_wotm"},null,null,null,{"v":"Börsen Gaststätten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":237},{"v":1958},{"v":12},{"v":9},{"v":"1958-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28444"},null,{"v":"The Essex Hotel The Colonnades"},null,null,null,{"v":"24x16.5cm folded; 24x32.5cm open"},null,null,{"v":"1958-0092_wotm"},null,null,null,{"v":"The Essex Hotel The Colonnades"},null,null,null,{"v":"complete"},{"v":"12"},{"v":35},{"v":1958},{"v":12},{"v":10},{"v":"1958-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28445"},null,{"v":"Hofbräuhaus Am Platzl"},null,null,null,{"v":"34x24cm folded; 34x47.5cm open"},null,null,{"v":"1958-0093_wotm"},null,null,null,{"v":"Hofbräuhaus Am Platzl"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":155},{"v":1958},{"v":12},{"v":15},{"v":"1958-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28446"},null,{"v":"Cast Stätte Leopold"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,null,{"v":"1958-0094_wotm"},null,null,null,{"v":"Cast Stätte Leopold"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":292},{"v":1958},{"v":12},{"v":19},{"v":"1958-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28447"},null,{"v":"Andechser Klostergaststätten"},null,null,null,{"v":"28.5x15cm"},null,null,{"v":"1958-0095_wotm"},null,null,null,{"v":"Andechser Klostergaststätten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":46},{"v":1958},{"v":12},{"v":20},{"v":"1958-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28448"},null,{"v":"Peterhof Gaststätten"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,null,{"v":"1958-0096_wotm"},null,null,null,{"v":"Peterhof Gaststätten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":257},{"v":1958},{"v":12},{"v":20},{"v":"1958-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28449"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"25x18cm folded; 25x36cm open"},null,null,{"v":"1958-0097_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":67},{"v":1958},{"v":12},{"v":20},{"v":"1958-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28450"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"25x18cm folded; 25x36cm open"},null,null,{"v":"1958-0098_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":71},{"v":1958},{"v":12},{"v":23},{"v":"1958-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28451"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"25x18cm folded; 25x36cm open"},null,null,{"v":"1958-0099_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":62},{"v":1958},{"v":12},{"v":24},{"v":"1958-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28452"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"33.5x21cm"},null,null,{"v":"1958-0100_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":98},{"v":1958},{"v":12},{"v":22},{"v":"1958-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28453"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"33.5x21cm"},null,null,{"v":"1958-0101_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":91},{"v":1958},{"v":12},{"v":22},{"v":"1958-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28454"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"33.5x21cm"},null,null,{"v":"1958-0102_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":100},{"v":1958},{"v":12},{"v":25},{"v":"1958-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28455"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"33.5x21cm"},null,null,{"v":"1958-0103_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":98},{"v":1958},{"v":12},{"v":29},{"v":"1958-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28456"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"33.5x21cm"},null,null,{"v":"1958-0104_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":93},{"v":1958},{"v":12},{"v":29},{"v":"1958-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28457"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"33.5x21cm"},null,null,{"v":"1958-0105_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":98},{"v":1958},{"v":12},{"v":31},{"v":"1958-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28458"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"33.5x21cm"},null,null,{"v":"1958-0106_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":94},{"v":1958},{"v":12},{"v":25},{"v":"1958-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28459"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"33.5x21cm"},null,null,{"v":"1958-0107_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":96},{"v":1958},{"v":12},{"v":28},{"v":"1958-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28460"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"31.5x21cm"},null,null,{"v":"1958-0108_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"under review"},{"v":"2"},{"v":47},{"v":1958},{"v":12},{"v":28},{"v":"1958-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28461"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"24.5x18cm folded; 24.5x36cm open"},null,null,{"v":"1958-0109_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":72},{"v":1958},{"v":12},{"v":31},{"v":"1958-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28462"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"26x18cm folded; 26x36cm open"},null,null,{"v":"1958-0110_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,null,null,{"v":"complete"},{"v":"5"},{"v":78},{"v":1958},{"v":12},{"v":28},{"v":"1958-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28463"},null,{"v":"S.S. Maasdam"},null,null,null,{"v":"25x12.5cm"},null,null,{"v":"1958-0111_wotm"},null,null,null,{"v":"S.S. Maasdam"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":10},{"v":1958},{"v":12},{"v":27},{"v":"1958-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28464"},null,{"v":"Stadtrestaurant Hotel Reichshof Hamburg"},null,null,null,{"v":"18.5x14.5cm"},null,null,{"v":"1958-0112_wotm"},null,null,null,{"v":"Stadtrestaurant Hotel Reichshof Hamburg"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":14},{"v":1958},{"v":12},{"v":31},{"v":"1958-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28465"},null,{"v":"La Mallorouina"},null,null,null,{"v":"31x24.5cm folded; 31x48.5cm open"},null,{"v":"English is secondary language."},{"v":"1958-0113_wotm"},null,null,null,{"v":"La Mallorquina"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":73},{"v":1958},{"v":12},{"v":24},{"v":"1958-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28466"},null,{"v":"Town And Country Diner"},null,null,null,{"v":"29.5x21cm folded; 29.5x53.5cm open"},null,null,{"v":"1958-0114_wotm"},null,null,null,{"v":"Town And Country Diner"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":140},{"v":1958},{"v":5},{"v":4},{"v":"1958-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28467"},null,{"v":"Latin Quarter"},null,null,null,{"v":"36x27cm folded; 36x53cm open"},null,null,{"v":"1958-0115_wotm"},null,null,null,{"v":"Latin Quarter"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":147},{"v":1958},{"v":7},{"v":23},{"v":"1958-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28468"},null,{"v":"Schlichter"},null,null,null,{"v":"36x25cm folded; 36x50cm open"},null,null,{"v":"1958-0116_wotm"},null,null,null,{"v":"Schlichter"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"8"},{"v":334},{"v":1958},{"v":11},{"v":4},{"v":"1958-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28469"},null,{"v":"Mamma Leone's"},null,null,null,{"v":"16.5x28.5cm folded; 65x51cm open"},null,null,{"v":"1958-0117_wotm"},null,null,null,{"v":"Mamma Leone's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":190},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28470"},null,{"v":"Chinesisches Restaurant"},null,null,null,{"v":"24x16cm folded; 24x31.5cm open"},null,{"v":"English is secondary language."},{"v":"1958-0118_wotm"},null,null,null,{"v":"Chinesisches Restaurant"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"18"},{"v":367},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28471"},null,{"v":"The Atlanta"},null,null,null,{"v":"14.5x18.5cm folded; 14.5x37cm open"},null,{"v":"German, English and Spanish are secondary languages"},{"v":"1958-0119_wotm"},null,null,null,{"v":"The Atlanta"},null,null,null,{"v":"complete"},{"v":"4"},{"v":265},{"v":1958},{"v":1},{"v":1},{"v":"1958-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28473"},null,{"v":"Beekman Arms"},null,null,null,{"v":"34x21.5cm folded; 34x42.5cm open"},null,null,{"v":"1985-0001_wotm"},null,null,null,{"v":"Beekman Arms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":67},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28474"},null,{"v":"Butcher Block Steak House"},null,null,null,{"v":"21.5x19cm folded; 43x38cm open"},null,null,{"v":"1985-0002_wotm"},null,null,null,{"v":"Butcher Block Steak House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":37}]}
{"starred":false,"flagged":false,"cells":[{"v":"28475"},null,{"v":"Lou G. Siegel Inc."},null,null,null,{"v":"31x24cm folded; 31x48.5cm open"},null,null,{"v":"1985-0003_wotm"},null,null,null,{"v":"Lou G. Siegel Inc."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":144},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28476"},null,{"v":"Safari Grill"},null,null,null,{"v":"35x26.5cm"},null,null,{"v":"1985-0004_wotm"},null,null,null,{"v":"Safari Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":30},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28477"},null,{"v":"Top Of The Park"},null,null,null,{"v":"35.5x21.5cm"},null,null,{"v":"1985-0005_wotm"},null,null,null,{"v":"Top Of The Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":29},{"v":1985},{"v":8},{"v":1},{"v":"1985-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28478"},null,{"v":"Top Of The Park"},null,null,null,{"v":"35.5x23cm"},null,null,{"v":"1985-0006_wotm"},null,null,null,{"v":"Top Of The Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":30},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28479"},null,{"v":"Kranzler"},null,null,null,{"v":"21.5x10.5cm folded; 21.5x30cm open"},null,null,{"v":"1985-0007_wotm"},null,null,null,{"v":"Kranzler"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":46},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28480"},null,{"v":"Hawaiian Room"},null,null,null,{"v":"31x23.5cm folded; 31x46.5cm open"},null,null,{"v":"1985-0008_wotm"},null,null,null,{"v":"Hawaiian Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":98},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28481"},null,{"v":"Hobeau's"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1985-0009_wotm"},null,null,null,{"v":"Hobeau's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":117},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28482"},null,{"v":"Gulfstream"},null,null,null,{"v":"23x15cm folded; 23x30.5cm open"},null,null,{"v":"1985-0010_wotm"},null,null,null,{"v":"Gulfstream"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":24},{"v":1985},{"v":3},{"v":2},{"v":"1985-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28483"},null,{"v":"Old Lyme Inn"},null,null,null,{"v":"28x20.5cm folded; 28x40.5cm open"},null,null,{"v":"1986-0007_wotm"},null,null,null,{"v":"Old Lyme Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":28},{"v":1986},{"v":1},{"v":1},{"v":"1986-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28484"},null,{"v":"Old Lyme Inn"},null,null,null,{"v":"28x14.5cm folded; 28x43cm open"},null,null,{"v":"1986-0008_wotm"},null,null,null,{"v":"Old Lyme Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":69},{"v":1986},{"v":1},{"v":1},{"v":"1986-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28485"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1957-0023_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":47},{"v":1957},{"v":3},{"v":4},{"v":"1957-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28486"},null,{"v":"Stebbin's Patio Grill"},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,null,{"v":"1957-0024_wotm"},null,null,null,{"v":"Stebbin's Patio Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":69},{"v":1957},{"v":3},{"v":7},{"v":"1957-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28487"},null,{"v":"The St. Charles"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1957-0025_wotm"},null,null,null,{"v":"The St. Charles"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":66},{"v":1957},{"v":3},{"v":8},{"v":"1957-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28488"},null,{"v":"Mühlenkamper Fährhaus"},null,null,null,{"v":"32x24cm folded; 32x48cm open"},null,null,{"v":"1957-0026_wotm"},null,null,null,{"v":"Muhlenkamper Fahrhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":188},{"v":1957},{"v":3},{"v":16},{"v":"1957-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28489"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1957-0027_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":51},{"v":1957},{"v":3},{"v":19},{"v":"1957-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28490"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1957-0028_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":47},{"v":1957},{"v":4},{"v":3},{"v":"1957-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28491"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1957-0029_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":51},{"v":1957},{"v":4},{"v":4},{"v":"1957-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28492"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1957-0030_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":52},{"v":1957},{"v":4},{"v":5},{"v":"1957-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28493"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1957-0031_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":51},{"v":1957},{"v":4},{"v":15},{"v":"1957-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28494"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1957-0032_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":52},{"v":1957},{"v":4},{"v":16},{"v":"1957-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28495"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1957-0033_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":50},{"v":1957},{"v":4},{"v":17},{"v":"1957-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28496"},null,{"v":"Rattazzi"},null,null,null,{"v":"29x22cm folded; 29x44cm open"},null,null,{"v":"1957-0034_wotm"},null,null,null,{"v":"Rattazzi"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":85},{"v":1957},{"v":4},{"v":9},{"v":"1957-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28497"},null,{"v":"Lord Cromwell Grill"},null,null,null,{"v":"33x22cm folded; 33x44cm open"},null,null,{"v":"1957-0035_wotm"},null,null,null,{"v":"Lord Cromwell Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":172},{"v":1957},{"v":4},{"v":16},{"v":"1957-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28498"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1957-0036_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":99},{"v":1957},{"v":4},{"v":7},{"v":"1957-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28499"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1957-0037_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":84},{"v":1957},{"v":4},{"v":17},{"v":"1957-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28500"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1957-0038_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":98},{"v":1957},{"v":4},{"v":18},{"v":"1957-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28501"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1957-0039_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":85},{"v":1957},{"v":4},{"v":18},{"v":"1957-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28502"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1957-0040_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":93},{"v":1957},{"v":4},{"v":19},{"v":"1957-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28503"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1957-0041_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":90},{"v":1957},{"v":4},{"v":19},{"v":"1957-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28504"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1957-0042_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":88},{"v":1957},{"v":4},{"v":20},{"v":"1957-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28505"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1957-0043_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":89},{"v":1957},{"v":4},{"v":20},{"v":"1957-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28506"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1957-0044_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":99},{"v":1957},{"v":4},{"v":21},{"v":"1957-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28507"},null,{"v":"Hotel Sinton"},null,null,null,{"v":"43x28cm"},null,null,{"v":"1957-0045_wotm"},null,null,null,{"v":"Hotel Sinton"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":223},{"v":1957},{"v":4},{"v":24},{"v":"1957-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28508"},null,{"v":"Eagle Restaurant"},null,null,null,{"v":"33x20.5cm folded; 33x51cm open"},null,null,{"v":"1957-0046_wotm"},null,null,null,{"v":"Eagle Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":182},{"v":1957},{"v":4},{"v":17},{"v":"1957-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28509"},null,{"v":"Sheraton Hotels"},null,null,null,{"v":"32x23.5cm"},null,null,{"v":"1957-0047_wotm"},null,null,null,{"v":"Sheraton Hotels"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":54},{"v":1957},{"v":4},{"v":26},{"v":"1957-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28510"},null,{"v":"Baltimore & Ohio Railroad"},null,null,null,{"v":"25.5x17.5cm"},null,null,{"v":"1957-0048_wotm"},null,null,null,{"v":"Baltimore & Ohio Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":37},{"v":1957},{"v":5},{"v":10},{"v":"1957-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28511"},null,{"v":"The Black Angus"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1957-0049_wotm"},null,null,null,{"v":"The Black Angus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":201},{"v":1957},{"v":5},{"v":11},{"v":"1957-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28512"},null,{"v":"The Flying Clipper Restaurant"},null,null,null,{"v":"25x18.5cm folded; 25x55.5cm open"},null,null,{"v":"1957-0050_wotm"},null,null,null,{"v":"The Flying Clipper Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":0},{"v":1957},{"v":5},{"v":23},{"v":"1957-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28513"},null,{"v":"Vorst's Century Sea Grill"},null,null,null,{"v":"31.5x22cm folded; 31.5x44cm open"},null,null,{"v":"1957-0051_wotm"},null,null,null,{"v":"Vorst's Century Sea Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":373},{"v":1957},{"v":5},{"v":28},{"v":"1957-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28514"},null,{"v":"The Maine Maid"},null,null,null,{"v":"33.5x19cm"},null,null,{"v":"1957-0052_wotm"},null,null,null,{"v":"The Maine Maid"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":46},{"v":1957},{"v":4},{"v":16},{"v":"1957-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28515"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"27.5x17cm"},null,null,{"v":"1957-0053_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":81},{"v":1957},{"v":4},{"v":14},{"v":"1957-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28516"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"27.5x17cm"},null,null,{"v":"1957-0054_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":85},{"v":1957},{"v":4},{"v":18},{"v":"1957-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28517"},null,{"v":"Mayan Restaurant"},null,null,null,{"v":"45.5x30cm"},null,null,{"v":"1957-0055_wotm"},null,null,null,{"v":"Mayan Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":173},{"v":1957},{"v":4},{"v":25},{"v":"1957-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28518"},null,{"v":"Hotel Northampton"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1957-0056_wotm"},null,null,null,{"v":"Hotel Northampton"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":217},{"v":1957},{"v":1},{"v":1},{"v":"1957-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28519"},null,{"v":"Lindy's"},null,null,null,{"v":"35.5x28cm folded; 35.5x56cm open"},null,null,{"v":"1957-0057_wotm"},null,null,null,{"v":"Lindy's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":414},{"v":1957},{"v":5},{"v":12},{"v":"1957-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28520"},null,{"v":"Fort Sumter Hotel"},null,null,null,{"v":"31.5x18.5cm"},null,null,{"v":"1957-0058_wotm"},null,null,null,{"v":"Fort Sumter Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":46},{"v":1957},{"v":6},{"v":28},{"v":"1957-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28521"},null,{"v":"S.S. Flandre"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1957-0059_wotm"},null,null,null,{"v":"S.S. Flandre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1957},{"v":6},{"v":2},{"v":"1957-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28522"},null,{"v":"The Colony"},null,null,null,{"v":"28x18cm folded; 28x41cm open"},null,null,{"v":"1957-0060_wotm"},null,null,null,{"v":"The Colony"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":164},{"v":1957},{"v":6},{"v":11},{"v":"1957-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28523"},null,{"v":"Valley Forge Hotel"},null,null,null,{"v":"30.5x22cm folded; 30.5x44cm open"},null,null,{"v":"1957-0061_wotm"},null,null,null,{"v":"Valley Forge Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":124},{"v":1957},{"v":6},{"v":26},{"v":"1957-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28524"},null,{"v":"The Kingsville Inn"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1957-0062_wotm"},null,null,null,{"v":"The Kingsville Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":47},{"v":1957},{"v":6},{"v":27},{"v":"1957-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28525"},null,{"v":"The Mississippi Room"},null,null,null,{"v":"31x21cm"},null,null,{"v":"1957-0063_wotm"},null,null,null,{"v":"The Mississippi Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":197},{"v":1957},{"v":7},{"v":17},{"v":"1957-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28526"},null,{"v":"Paquebot Flandre"},null,null,null,{"v":"21x13.5cm folded; 21x27cm open"},null,{"v":"English is secondary language"},{"v":"1957-0064_wotm"},null,null,null,{"v":"Paquebot Flandre"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1957},{"v":7},{"v":27},{"v":"1957-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28527"},null,{"v":"S.S. Flandre"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"English is secondary language"},{"v":"1957-0065_wotm"},null,null,null,{"v":"S.S. Flandre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1957},{"v":7},{"v":31},{"v":"1957-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28528"},null,{"v":"S.S. Flandre"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"English is secondary language"},{"v":"1957-0066_wotm"},null,null,null,{"v":"S.S. Flandre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":56},{"v":1957},{"v":7},{"v":27},{"v":"1957-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28529"},null,{"v":"S.S. Flandre"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"English is secondary language"},{"v":"1957-0067_wotm"},null,null,null,{"v":"S.S. Flandre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":58},{"v":1957},{"v":7},{"v":27},{"v":"1957-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28530"},null,{"v":"S.S. Flandre"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"English is secondary language"},{"v":"1957-0068_wotm"},null,null,null,{"v":"S.S. Flandre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":58},{"v":1957},{"v":7},{"v":28},{"v":"1957-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28531"},null,{"v":"S.S. Flandre"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"English is secondary language"},{"v":"1957-0069_wotm"},null,null,null,{"v":"S.S. Flandre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":57},{"v":1957},{"v":7},{"v":29},{"v":"1957-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28532"},null,{"v":"S.S. Flandre"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"English is secondary language"},{"v":"1957-0070_wotm"},null,null,null,{"v":"S.S. Flandre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":57},{"v":1957},{"v":7},{"v":29},{"v":"1957-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28533"},null,{"v":"S.S. Flandre"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"English is secondary language"},{"v":"1957-0071_wotm"},null,null,null,{"v":"S.S. Flandre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":58},{"v":1957},{"v":7},{"v":30},{"v":"1957-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28534"},null,{"v":"S.S. Flandre"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"English is secondary language"},{"v":"1957-0072_wotm"},null,null,null,{"v":"S.S. Flandre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":58},{"v":1957},{"v":7},{"v":30},{"v":"1957-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28535"},null,{"v":"S.S. Flandre"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"English is secondary language"},{"v":"1957-0073_wotm"},null,null,null,{"v":"S.S. Flandre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":58},{"v":1957},{"v":7},{"v":31},{"v":"1957-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28536"},null,{"v":"S.S. Flandre"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"English is secondary language"},{"v":"1957-0074_wotm"},null,null,null,{"v":"S.S. Flandre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":58},{"v":1957},{"v":8},{"v":1},{"v":"1957-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28537"},null,{"v":"S.S. Flandre"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"English is secondary language"},{"v":"1957-0075_wotm"},null,null,null,{"v":"S.S. Flandre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":58},{"v":1957},{"v":8},{"v":1},{"v":"1957-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28538"},null,{"v":"Paquebot Liberte"},null,null,null,{"v":"21x13.5cm folded; 21x27cm open"},null,{"v":"English is secondary language"},{"v":"1957-0076_wotm"},null,null,null,{"v":"Paquebot Liberte"},null,null,null,{"v":"complete"},{"v":"3"},{"v":56},{"v":1957},{"v":9},{"v":29},{"v":"1957-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28539"},null,{"v":"Paquebot Liberte"},null,null,null,{"v":"21x13.5cm folded; 21x27cm open"},null,{"v":"English is secondary language"},{"v":"1957-0077_wotm"},null,null,null,{"v":"Paquebot Liberte"},null,null,null,{"v":"complete"},{"v":"3"},{"v":54},{"v":1957},{"v":9},{"v":30},{"v":"1957-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28540"},null,{"v":"Wayside Inn"},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,null,{"v":"1957-0078_wotm"},null,null,null,{"v":"Wayside Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":32},{"v":1957},{"v":8},{"v":1},{"v":"1957-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28541"},null,{"v":"Jack Trayer's"},null,null,null,{"v":"31.5x22cm folded; 31.5x44cm open"},null,null,{"v":"1957-0079_wotm"},null,null,null,{"v":"Jack Trayer's"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"3"},{"v":88},{"v":1957},{"v":8},{"v":9},{"v":"1957-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28542"},null,{"v":"Warrenton Motor Lodge Restaurant"},null,null,null,{"v":"15.5x12cm folded; 15.5x24cm open"},null,null,{"v":"1957-0080_wotm"},null,null,null,{"v":"Warrenton Motor Lodge Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":27},{"v":1957},{"v":8},{"v":10},{"v":"1957-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28543"},null,{"v":"Hotel Beach Plaza"},null,null,null,{"v":"18.5x21cm folded; 18.5x42cm open"},null,null,{"v":"1957-0081_wotm"},null,null,null,{"v":"Hotel Beach Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":70},{"v":1957},{"v":8},{"v":30},{"v":"1957-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28544"},null,{"v":"Kirsch's Of York Road"},null,null,null,{"v":"30.5x23.5cm folded; 30.5x47cm open"},null,null,{"v":"1957-0082_wotm"},null,null,null,{"v":"Kirsch's Of York Road"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":112},{"v":1957},{"v":8},{"v":31},{"v":"1957-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28545"},null,{"v":"Moore's Historic La Fayette Inn"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1957-0083_wotm"},null,null,null,{"v":"Moore's Historic La Fayette Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":43},{"v":1957},{"v":9},{"v":1},{"v":"1957-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28546"},null,{"v":"Byron's Lobster Garden"},null,null,null,{"v":"29x21.5cm folded; 29x43cm open"},null,null,{"v":"1957-0084_wotm"},null,null,null,{"v":"Byron's Lobster Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":98},{"v":1957},{"v":9},{"v":2},{"v":"1957-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28547"},null,{"v":"R.M.S. Parthia"},null,null,null,{"v":"16.5x21cm folded; 16.5x42cm open"},null,null,{"v":"1957-0085_wotm"},null,null,null,{"v":"R.M.S. Parthia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":78},{"v":1957},{"v":9},{"v":3},{"v":"1957-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28548"},null,{"v":"R.M.S. Parthia"},null,null,null,{"v":"16.5x21cm folded; 16.5x42cm open"},null,null,{"v":"1957-0086_wotm"},null,null,null,{"v":"R.M.S. Parthia"},null,null,null,{"v":"complete"},{"v":"3"},{"v":69},{"v":1957},{"v":9},{"v":3},{"v":"1957-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28549"},null,{"v":"R.M.S. Parthia"},null,null,null,{"v":"16.5x21cm folded; 16.5x42cm open"},null,null,{"v":"1957-0087_wotm"},null,null,null,{"v":"R.M.S. Parthia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1957},{"v":9},{"v":4},{"v":"1957-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28550"},null,{"v":"R.M.S. Parthia"},null,null,null,{"v":"16.5x21cm folded; 16.5x42cm open"},null,null,{"v":"1957-0088_wotm"},null,null,null,{"v":"R.M.S. Parthia"},null,null,null,{"v":"complete"},{"v":"3"},{"v":60},{"v":1957},{"v":9},{"v":5},{"v":"1957-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28551"},null,{"v":"R.M.S. Parthia"},null,null,null,{"v":"16.5x21cm folded; 16.5x42cm open"},null,null,{"v":"1957-0089_wotm"},null,null,null,{"v":"R.M.S. Parthia"},null,null,null,{"v":"complete"},{"v":"3"},{"v":79},{"v":1957},{"v":9},{"v":5},{"v":"1957-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28552"},null,{"v":"R.M.S. Parthia"},null,null,null,{"v":"16.5x21cm folded; 16.5x42cm open"},null,null,{"v":"1957-0090_wotm"},null,null,null,{"v":"R.M.S. Parthia"},null,null,null,{"v":"complete"},{"v":"3"},{"v":70},{"v":1957},{"v":9},{"v":6},{"v":"1957-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28553"},null,{"v":"Peerce's Plantation"},null,null,null,{"v":"32.5x23.5cm folded; 32.5x47cm open"},null,null,{"v":"1957-0091_wotm"},null,null,null,{"v":"Peerce's Plantation"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":247},{"v":1957},{"v":9},{"v":30},{"v":"1957-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28554"},null,{"v":"Virdan Restaurant"},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,null,{"v":"1957-0092_wotm"},null,null,null,{"v":"Virdan Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":134},{"v":1957},{"v":8},{"v":6},{"v":"1957-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28555"},null,{"v":"Emerald Room"},null,null,null,{"v":"29.5x21.5cm folded; 29.5x43cm open"},null,null,{"v":"1957-0093_wotm"},null,null,null,{"v":"Emerald Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":225},{"v":1957},{"v":9},{"v":20},{"v":"1957-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28556"},null,{"v":"Conti's"},null,null,null,{"v":"30x17cm folded; 30x51cm open"},null,null,{"v":"1957-0094_wotm"},null,null,null,{"v":"Conti's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":101},{"v":1957},{"v":10},{"v":30},{"v":"1957-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28557"},null,{"v":"The Famous Janssen Hofbrau"},null,null,null,{"v":"32.5x21.5cm folded; 32.5x43cm open"},null,null,{"v":"1957-0095_wotm"},null,null,null,{"v":"The Famous Janssen Hofbrau"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":350},{"v":1957},{"v":10},{"v":1},{"v":"1957-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28558"},null,{"v":"Paquebot \\Liberte\\\"\""},null,null,null,{"v":"21x13.5cm folded; 21x27cm open"},null,null,{"v":"1957-0096_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1957},{"v":10},{"v":1},{"v":"1957-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28559"},null,{"v":"The Dayton Biltmore   Kitty Hawk Room"},null,null,null,{"v":"42x28cm"},null,null,{"v":"1957-0097_wotm"},null,null,null,{"v":"The Dayton Biltmore   Kitty Hawk Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":85},{"v":1957},{"v":1},{"v":1},{"v":"1957-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28560"},null,{"v":"Servis Buhl"},null,null,null,{"v":"31.5x24cm folded; 31.5x48cm open"},null,null,{"v":"1957-0098_wotm"},null,null,null,{"v":"Servis Buhl"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":149},{"v":1957},{"v":10},{"v":10},{"v":"1957-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28561"},null,{"v":"The Plaza"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1957-0099_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"9"},{"v":39},{"v":1957},{"v":9},{"v":14},{"v":"1957-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28562"},null,{"v":"Williamsburg Inn"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1957-0100_wotm"},null,null,null,{"v":"Williamsburg Inn"},null,null,null,{"v":"complete"},{"v":"10"},{"v":11},{"v":1957},{"v":10},{"v":23},{"v":"1957-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28563"},null,{"v":"Mayflower Restaurant"},null,null,null,{"v":"31x20cm folded; 31x40cm open"},null,null,{"v":"1957-0101_wotm"},null,null,null,{"v":"Mayflower Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":208},{"v":1957},{"v":10},{"v":17},{"v":"1957-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28564"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x19cm folded; 25.5x38cm open"},null,null,{"v":"1957-0102_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"12"},{"v":6},{"v":1957},{"v":10},{"v":21},{"v":"1957-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28565"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"26x21cm folded; 26x42cm open"},null,null,{"v":"1957-0103_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"9"},{"v":17},{"v":1957},{"v":10},{"v":21},{"v":"1957-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28566"},null,{"v":"Virginia House Restaurant"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1957-0104_wotm"},null,null,null,{"v":"Virginia House Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":86},{"v":1957},{"v":11},{"v":5},{"v":"1957-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28567"},null,{"v":"Hotel George Washington"},null,null,null,{"v":"30.5x22cm folded; 30.5x44cm open"},null,null,{"v":"1957-0105_wotm"},null,null,null,{"v":"Hotel George Washington"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":141},{"v":1957},{"v":12},{"v":4},{"v":"1957-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28568"},null,{"v":"Caribe Hilton"},null,null,null,{"v":"25x18.5cm folded; 25x37cm open"},null,null,{"v":"1957-0106_wotm"},null,null,null,{"v":"Caribe Hilton"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1957},{"v":12},{"v":7},{"v":"1957-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28569"},null,{"v":"Angebilt Hotel"},null,null,null,{"v":"32x24cm folded; 32x48cm open"},null,null,{"v":"1957-0107_wotm"},null,null,null,{"v":"Angebilt Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":78},{"v":1957},{"v":12},{"v":5},{"v":"1957-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28570"},null,{"v":"Washington Arms"},null,null,null,{"v":"28x17.5cm folded; 28x22cm open"},null,null,{"v":"1957-0108_wotm"},null,null,null,{"v":"Washington Arms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":91},{"v":1957},{"v":11},{"v":24},{"v":"1957-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28571"},null,{"v":"Skyline Restaurant"},null,null,null,{"v":"34.5x24cm folded; 34.5x48cm open"},null,null,{"v":"1957-0109_wotm"},null,null,null,{"v":"Skyline Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":76},{"v":1957},{"v":12},{"v":6},{"v":"1957-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28572"},null,{"v":"Lakos"},null,null,null,{"v":"20.5x13cm folded; 20.5x26cm open"},null,null,{"v":"1957-0110_wotm"},null,null,null,{"v":"Lakos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":161},{"v":1957},{"v":1},{"v":1},{"v":"1957-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28573"},null,{"v":"The Ambassador"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1957-0111_wotm"},null,null,null,{"v":"The Ambassador"},null,null,null,{"v":"complete"},{"v":"11"},{"v":37},{"v":1957},{"v":12},{"v":11},{"v":"1957-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28574"},null,{"v":"Coffee House"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1957-0112_wotm"},null,null,null,{"v":"Coffee House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":69},{"v":1957},{"v":12},{"v":12},{"v":"1957-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28575"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1985-0011_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1985},{"v":3},{"v":13},{"v":"1985-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28576"},null,{"v":"The Russian Tea Room And Café"},null,null,null,{"v":"32x25cm folded; 32x60cm open"},null,null,{"v":"1985-0012_wotm"},null,null,null,{"v":"The Russian Tea Room And Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":115},{"v":1985},{"v":4},{"v":17},{"v":"1985-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28577"},null,{"v":"The Russian Tea Room And Café"},null,null,null,{"v":"32x25cm folded; 32x60cm open"},null,null,{"v":"1985-0013_wotm"},null,null,null,{"v":"The Russian Tea Room And Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":123},{"v":1985},{"v":4},{"v":17},{"v":"1985-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28578"},null,{"v":"The Russian Tea Room And Café"},null,null,null,{"v":"32x25cm folded; 32x60cm open"},null,null,{"v":"1985-0014_wotm"},null,null,null,{"v":"The Russian Tea Room And Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":102},{"v":1985},{"v":4},{"v":17},{"v":"1985-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28579"},null,{"v":"Arnold's Turtle Vegetarian Café"},null,null,null,{"v":"37x23cm folded; 37x45cm open"},null,null,{"v":"1985-0015_wotm"},null,null,null,{"v":"Arnold's Turtle Vegetarian Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":75},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28580"},null,{"v":"Amy's"},null,null,null,{"v":"22x9cm folded; 22x36cm open"},null,null,{"v":"1985-0016_wotm"},null,null,null,{"v":"Amy's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":60},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28581"},null,{"v":"Broadway Cocktail Lounge"},null,null,null,{"v":"32x25cm folded; 32x49.5cm open"},null,null,{"v":"1985-0017_wotm"},null,null,null,{"v":"Broadway Cocktail Lounge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":109}]}
{"starred":false,"flagged":false,"cells":[{"v":"28582"},null,{"v":"The Burger Boys Of Brooklyn"},null,null,null,{"v":"22x11cm folded; 22x32.5cm open"},null,null,{"v":"1985-00018_wotm"},null,null,null,{"v":"The Burger Boys Of Brooklyn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":92},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28583"},null,{"v":"Butcher Block Steak House"},null,null,null,{"v":"21.5x19cm folded; 43x38cm open"},null,null,{"v":"1985-0019_wotm"},null,null,null,{"v":"Butcher Block Steak House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":37},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28584"},null,{"v":"Caliente Cab Co."},null,null,null,{"v":"24.5x31cm folded; 48.5x31cm open"},null,null,{"v":"1985-0020_wotm"},null,null,null,{"v":"Caliente Cab Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":37},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28585"},null,{"v":"Carnegie Delicatessen And Restaurant"},null,null,null,{"v":"34.5x24cm folded; 34.5x49cm open"},null,null,{"v":"1985-0021_wotm"},null,null,null,{"v":"Carnegie Delicatessen And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":277},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28586"},null,{"v":"The Composer"},null,null,null,{"v":"36x26cm folded; 36x52cm open"},null,null,{"v":"1985-0022_wotm"},null,null,null,{"v":"The Composer"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":86}]}
{"starred":false,"flagged":false,"cells":[{"v":"28587"},null,{"v":"Dubrovnik Restaurant"},null,null,null,{"v":"37x27cm folded; 37x53.5cm open"},null,null,{"v":"1985-0023_wotm"},null,null,null,{"v":"Dubrovnik Restaurant"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":47},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28588"},null,{"v":"East Aurora"},null,null,null,{"v":"37x22.5cm"},null,null,{"v":"1985-0024_wotm"},null,null,null,{"v":"East Aurora"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28589"},null,{"v":"Encore"},null,null,null,{"v":"28x22cm folded; 28x43cm open"},null,null,{"v":"1985-0025_wotm"},null,null,null,{"v":"Encore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":52},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28590"},null,{"v":"The Embers"},null,null,null,{"v":"34.5x26cm folded; 34.5x52cm open"},null,null,{"v":"1985-0026_wotm"},null,null,null,{"v":"The Embers"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":84},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28591"},null,{"v":"Gustavo's Pizza"},null,null,null,{"v":"21.5x9cm folded; 21.5x35.5cm open"},null,null,{"v":"1985-0027_wotm"},null,null,null,{"v":"Gustavo's Pizza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":83},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28592"},null,{"v":"Ferrara"},null,null,null,{"v":"25x17cm folded; 25x35.5cm open"},null,{"v":"Italian is secondary language"},{"v":"1985-0028_wotm"},null,null,null,{"v":"Ferrara"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":87}]}
{"starred":false,"flagged":false,"cells":[{"v":"28593"},null,{"v":"Figaro"},null,null,null,{"v":"25.5x18cm folded; 25.5x35.5cm open"},null,null,{"v":"1985-0029_wotm"},null,null,null,{"v":"Figaro"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":161},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28594"},null,{"v":"Le Ferrandi"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1985-0030_wotm"},null,null,null,{"v":"Le Ferrandi"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":9},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28595"},null,{"v":"George Washington Manor"},null,null,null,{"v":"36x22cm folded; 36x43.5cm open"},null,null,{"v":"1985-0031_wotm"},null,null,null,{"v":"George Washington Manor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":91},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28596"},null,{"v":"Genroku Sushi"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1985-0032_wotm"},null,null,null,{"v":"Genroku Sushi"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":50},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28597"},null,{"v":"Gian Marino"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,{"v":"Italian is secondary language"},{"v":"1985-0033_wotm"},null,null,null,{"v":"Gian Marino"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":163},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28598"},null,{"v":"Hatsuhana"},null,null,null,{"v":"25.5x21.5cm folded; 25.5x43cm open"},null,{"v":"Japanese is secondary language"},{"v":"1985-0034_wotm"},null,null,null,{"v":"Hatsuhana"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":40},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28599"},null,{"v":"Promenade Café"},null,null,null,{"v":"31x24cm folded; 31x 48.5cm open"},null,null,{"v":"1985-0035_wotm"},null,null,null,{"v":"Promenade Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":152},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28600"},null,{"v":"Maynilà"},null,null,null,{"v":"36x27cm folded; 36x52cm open"},null,null,{"v":"1985-0036_wotm"},null,null,null,{"v":"Maynilà"},null,null,null,{"v":"complete"},{"v":"13"},{"v":158},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28601"},null,{"v":"Port Orient"},null,null,null,{"v":"35.5x26cm folded; 35.5x52cm open"},null,null,{"v":"1985-0037_wotm"},null,null,null,{"v":"Port Orient"},null,{"v":"Australian Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":46},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28602"},null,{"v":"Rosa Mexicano"},null,null,null,{"v":"28x14cm folded; 28x41.5cm open"},null,{"v":"Spanish is secondary language"},{"v":"1985-0038_wotm"},null,null,null,{"v":"Rosa Mexicano"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":53},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28603"},null,{"v":"The Roundtable"},null,null,null,{"v":"34x25.5cm folded; 34x51cm open"},null,null,{"v":"1985-0039_wotm"},null,null,null,{"v":"The Roundtable"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":70},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28604"},null,{"v":"Taro"},null,null,null,{"v":"15.5x13.5cm"},null,null,{"v":"1985-0040_wotm"},null,null,null,{"v":"Taro"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":16},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28605"},null,{"v":"The Cloister"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1985-0041_wotm"},null,null,null,{"v":"The Cloister"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":44},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28607"},null,{"v":"Plums Charcuterie And Outdoor Café"},null,null,null,{"v":"20x21.5cm folded; 35.5x21.5cm open"},null,null,{"v":"1985-0043_wotm"},null,null,null,{"v":"Plums Charcuterie And Outdoor Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":78},{"v":1985},{"v":7},{"v":1},{"v":"1985-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28608"},null,{"v":"65 Irving Place"},null,null,null,{"v":"22.5x23.5cm folded; 22.5x47cm open"},null,null,{"v":"1985-0044_wotm"},null,null,null,{"v":"65 Irving Place"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":33},{"v":1985},{"v":9},{"v":1},{"v":"1985-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28610"},null,{"v":"Tavern On The Green"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1985-0046_wotm"},null,null,null,{"v":"Tavern On The Green"},null,null,null,{"v":"complete"},{"v":"30"},{"v":23},{"v":1985},{"v":11},{"v":19},{"v":"1985-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28611"},null,{"v":"The Compound"},null,null,null,{"v":"38x29cm"},null,null,{"v":"1985-0047_wotm"},null,null,null,{"v":"The Compound"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1985},{"v":12},{"v":23},{"v":"1985-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28612"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"34x23.5cm folded; 34x47cm open"},null,null,{"v":"1985-0048_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":25},{"v":1985},{"v":1},{"v":1},{"v":"1985-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28613"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"32x23cm folded; 32x46.5cm open"},null,null,{"v":"1986-0001_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1986},{"v":1},{"v":1},{"v":"1986-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28614"},null,{"v":"Château Des Crayères"},null,null,null,{"v":"12x17cm folded; 12x34cm open"},null,null,{"v":"1986-0002_wotm"},null,null,null,{"v":"Château Des Crayères"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1986},{"v":4},{"v":15},{"v":"1986-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28615"},null,{"v":"Jake's"},null,null,null,{"v":"29.5x18.5cm folded; 29.5x37cm open"},null,null,{"v":"1986-0003_wotm"},null,null,null,{"v":"Jake's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":130},{"v":1986},{"v":11},{"v":20},{"v":"1986-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28616"},null,{"v":"The Blacksmith House Bakery & Café"},null,null,null,{"v":"16x 8.5cm folded; 16x26cm open"},null,null,{"v":"1986-0004_wotm"},null,null,null,{"v":"The Blacksmith House Bakery & Café"},null,null,null,{"v":"complete"},{"v":"3"},{"v":59},{"v":1986},{"v":1},{"v":1},{"v":"1986-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28617"},null,{"v":"Neuman & Bogdonoff"},null,null,null,{"v":"18x10cm folded; 18x20cm open"},null,null,{"v":"1986-0005_wotm"},null,null,null,{"v":"Neuman & Bogdonoff"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":58},{"v":1986},{"v":1},{"v":1},{"v":"1986-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28618"},null,{"v":"Old Lyme Inn"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1986-0006_wotm"},null,null,null,{"v":"Old Lyme Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":30},{"v":1986},{"v":1},{"v":1},{"v":"1986-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28619"},null,{"v":"New York"},null,null,null,{"v":"29.5x17cm"},null,null,{"v":"1957-0001_wotm"},null,null,null,{"v":"New York"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1957},{"v":2},{"v":25},{"v":"1957-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28620"},null,{"v":"Old Original Bookbinder's"},null,null,null,{"v":"32x25cm folded; 32x50cm open"},null,null,{"v":"1957-0002_wotm"},null,null,null,{"v":"Old Original Bookbinder's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":116},{"v":1957},{"v":1},{"v":1},{"v":"1957-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28621"},null,{"v":"S.S. Lurline"},null,null,null,{"v":"23x16.5cm"},null,null,{"v":"1957-0003_wotm"},null,null,null,{"v":"S.S. Lurline"},null,null,null,{"v":"complete"},{"v":"1"},{"v":69},{"v":1957},{"v":1},{"v":1},{"v":"1957-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28622"},null,{"v":"S.S. Lurline"},null,null,null,{"v":"35x26.5cm folded; 35x53cm open"},null,null,{"v":"1957-0004_wotm"},null,null,null,{"v":"S.S. Lurline"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1957},{"v":1},{"v":1},{"v":"1957-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28623"},null,{"v":"S.S. Lurline"},null,null,null,{"v":"35x26.5cm folded; 35x53cm open"},null,null,{"v":"1957-0005_wotm"},null,null,null,{"v":"S.S. Lurline"},null,null,null,{"v":"complete"},{"v":"3"},{"v":65},{"v":1957},{"v":1},{"v":2},{"v":"1957-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28624"},null,{"v":"Anglo German Club Hamburg"},null,null,null,{"v":"24.5x14.5cm; 24.5x29cm open"},null,null,{"v":"1957-0006_wotm"},null,null,null,{"v":"Anglo German Club Hamburg"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":108},{"v":1957},{"v":1},{"v":3},{"v":"1957-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28625"},null,{"v":"Von's"},null,null,null,{"v":"32x25cm folded; 32x48cm open"},null,null,{"v":"1957-0007_wotm"},null,null,null,{"v":"Von's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":516},{"v":1957},{"v":1},{"v":13},{"v":"1957-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28626"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"27x22cm folded; 27x44cm open"},null,null,{"v":"1957-0008_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1957},{"v":1},{"v":14},{"v":"1957-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28627"},null,{"v":"Der Monat"},null,null,null,{"v":"25.5x18cm"},null,null,{"v":"1957-0009_wotm"},null,null,null,{"v":"Der Monat"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1957},{"v":1},{"v":19},{"v":"1957-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28628"},null,{"v":"Hackteufel"},null,null,null,{"v":"21x14cm folded; 21x42cm open"},null,null,{"v":"1957-0010_wotm"},null,null,null,{"v":"Hackteufel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":84},{"v":1957},{"v":1},{"v":30},{"v":"1957-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28629"},null,{"v":"Heidelberg Casino"},null,null,null,{"v":"21x27.5cm"},null,null,{"v":"1957-0011_wotm"},null,null,null,{"v":"Heidelberg Casino"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1957},{"v":1},{"v":31},{"v":"1957-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28630"},null,{"v":"The Fulton"},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,null,{"v":"1957-0012_wotm"},null,null,null,{"v":"The Fulton"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":198},{"v":1957},{"v":4},{"v":5},{"v":"1957-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28631"},null,{"v":"Perkeo Heidelberg"},null,null,null,{"v":"33x20.5cm folded; 33x41cm open"},null,null,{"v":"1957-0013_wotm"},null,null,null,{"v":"Perkeo Heidelberg"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":201},{"v":1957},{"v":2},{"v":8},{"v":"1957-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28632"},null,{"v":"The Plaza"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1957-0014_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"12"},{"v":50},{"v":1957},{"v":2},{"v":14},{"v":"1957-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28633"},null,{"v":"Tea Room Plätzli"},null,null,null,{"v":"25x17cm"},null,null,{"v":"1957-0015_wotm"},null,null,null,{"v":"Tea Room Plätzli"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"1"},{"v":34},{"v":1957},{"v":2},{"v":18},{"v":"1957-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28634"},null,{"v":"Zunft Zur Saffran"},null,null,null,{"v":"27x22cm folded; 27x44cm open"},null,null,{"v":"1957-0016_wotm"},null,null,null,{"v":"Zunft Zur Saffran"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"3"},{"v":65},{"v":1957},{"v":2},{"v":19},{"v":"1957-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28635"},null,{"v":"Santa Maria"},null,null,null,{"v":"21x15.5cm"},null,null,{"v":"1957-0017_wotm"},null,null,null,{"v":"Santa Maria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6},{"v":1957},{"v":2},{"v":22},{"v":"1957-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28636"},null,{"v":"Sam Lord's Castle, Limited"},null,null,null,{"v":"19x10cm"},null,null,{"v":"1957-0018_wotm"},null,null,null,{"v":"Sam Lord's Castle, Limited"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1957},{"v":2},{"v":23},{"v":"1957-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28637"},null,{"v":"Zur Kebe"},null,null,null,{"v":"25x15cm"},null,null,{"v":"1957-0019_wotm"},null,null,null,{"v":"Zur Kebe"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"1"},{"v":27},{"v":1957},{"v":2},{"v":24},{"v":"1957-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28638"},null,{"v":"Caribe Hiltom   Pool Terrace"},null,null,null,{"v":"29x23cm folded; 29x46cm open"},null,null,{"v":"1957-0020_wotm"},null,null,null,{"v":"Caribe Hiltom   Pool Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":107},{"v":1957},{"v":2},{"v":24},{"v":"1957-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28639"},null,{"v":"Ratskeller Darmftadt"},null,null,null,{"v":"29.5x14cm"},null,null,{"v":"1957-0021_wotm"},null,null,null,{"v":"Ratskeller Darmstadt"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":19},{"v":1957},{"v":2},{"v":3},{"v":"1957-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28640"},null,{"v":"Antoine's"},null,null,null,{"v":"29x22.5cm folded; 29x45cm open"},null,null,{"v":"1957-0022_wotm"},null,null,null,{"v":"Antoine's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":166},{"v":1957},{"v":3},{"v":2},{"v":"1957-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28641"},null,{"v":"Wivex"},null,null,null,{"v":"30x10cm folded; 30x30cm open"},null,{"v":"Menu also contains English translations."},{"v":"1959-0002_wotm"},null,null,null,{"v":"Wivex"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"complete"},{"v":"8"},{"v":96},{"v":1959},{"v":1},{"v":2},{"v":"1959-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28642"},null,{"v":"O'brien's"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,null,{"v":"1959-0003_wotm"},null,null,null,{"v":"O'Brien's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":145},{"v":1959},{"v":2},{"v":11},{"v":"1959-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28643"},null,{"v":"Cavanagh's"},null,null,null,{"v":"35.5x25cm folded; 35.5x50cm open"},null,null,{"v":"1959-0004_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":455},{"v":1959},{"v":1},{"v":9},{"v":"1959-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28644"},null,{"v":"Thompson's"},null,null,null,{"v":"29x22cm folded; 29x44cm open"},null,null,{"v":"1959-0005_wotm"},null,null,null,{"v":"Thompson's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":112},{"v":1959},{"v":1},{"v":22},{"v":"1959-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28645"},null,{"v":"Stouffer's"},null,null,null,{"v":"26x18cm folded; 26x36cm open"},null,null,{"v":"1959-0006_wotm"},null,null,null,{"v":"Stouffer's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":48},{"v":1959},{"v":1},{"v":8},{"v":"1959-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28646"},null,{"v":"The Kingsville Inn"},null,null,null,{"v":"22x14.5cm folded; 22x29cm open"},null,null,{"v":"1959-0007_wotm"},null,null,null,{"v":"The Kingsville Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":112},{"v":1959},{"v":2},{"v":3},{"v":"1959-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28647"},null,{"v":"Delegates Dining Room"},null,null,null,{"v":"25x18.5cm folded; 25x37cm open"},null,null,{"v":"1959-0008_wotm"},null,null,null,{"v":"Delegates Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":84},{"v":1959},{"v":2},{"v":6},{"v":"1959-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28648"},null,{"v":"Red Rose Inn"},null,null,null,{"v":"25.5x19cm folded; 25.5x38 cm open"},null,null,{"v":"1959-0009_wotm"},null,null,null,{"v":"Red Rose Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":43},{"v":1959},{"v":2},{"v":26},{"v":"1959-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28649"},null,{"v":"The Thos. Jefferson Inn"},null,null,null,{"v":"29x21.5cm folded; 29x43cm open"},null,null,{"v":"1959-0010_wotm"},null,null,null,{"v":"The Thos. Jefferson Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":86},{"v":1959},{"v":4},{"v":23},{"v":"1959-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28650"},null,{"v":"Castle Restaurant"},null,null,null,{"v":"33x18cm folded; 33x51cm open"},null,null,{"v":"1959-0011_wotm"},null,null,null,{"v":"Castle Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":290},{"v":1959},{"v":3},{"v":17},{"v":"1959-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28651"},null,{"v":"Capitail Airlines"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,null,{"v":"1959-0012_wotm"},null,null,null,{"v":"Capital Airlines"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1959},{"v":4},{"v":10},{"v":"1959-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28652"},null,{"v":"Henri Iv Restaurant"},null,null,null,{"v":"15.5x16.5cm folded; 15.5x33cm open"},null,null,{"v":"1959-0013_wotm"},null,null,null,{"v":"Henri Iv Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":69},{"v":1959},{"v":1},{"v":30},{"v":"1959-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28653"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x23.5cm"},null,null,{"v":"1959-0014_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":2},{"v":1959},{"v":2},{"v":15},{"v":"1959-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28654"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x23.5cm"},null,null,{"v":"1959-0015_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"under review"},{"v":"2"},{"v":70},{"v":1959},{"v":3},{"v":16},{"v":"1959-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28655"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x23.5cm"},null,null,{"v":"1959-0016_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1959},{"v":3},{"v":16},{"v":"1959-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28656"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x23.5cm folded; 34x47cm open"},null,null,{"v":"1959-0017_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":155},{"v":1959},{"v":3},{"v":9},{"v":"1959-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28657"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x23.5cm"},null,null,{"v":"1959-0018_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1959},{"v":5},{"v":16},{"v":"1959-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28658"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x23.5cm"},null,null,{"v":"1959-0019_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"under review"},{"v":"2"},{"v":80},{"v":1959},{"v":5},{"v":1},{"v":"1959-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28659"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x23.5cm"},null,null,{"v":"1959-0020_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":76},{"v":1959},{"v":5},{"v":16},{"v":"1959-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28660"},null,{"v":"S.S. Independence"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1959-0021_wotm"},null,null,null,{"v":"S.S. Independence"},null,null,null,{"v":"complete"},{"v":"3"},{"v":67},{"v":1959},{"v":5},{"v":2},{"v":"1959-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28661"},null,{"v":"Xochitl"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1959-0022_wotm"},null,null,null,{"v":"Xochitl"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":277},{"v":1959},{"v":8},{"v":25},{"v":"1959-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28662"},null,{"v":"The Red Barn Restaurant And Lounge"},null,null,null,{"v":"32x21cm folded; 32x49cm open"},null,null,{"v":"1959-0023_wotm"},null,null,null,{"v":"The Red Barn Restaurant And Lounge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":138},{"v":1959},{"v":6},{"v":1},{"v":"1959-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28663"},null,{"v":"Sacher Restaurant"},null,null,null,{"v":"35x24.5cm folded; 35x49cm open"},null,null,{"v":"1959-0024_wotm"},null,null,null,{"v":"Sacher Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":274},{"v":1959},{"v":3},{"v":6},{"v":"1959-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28664"},null,{"v":"Hotel Fort Shelby   Java Room"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1959-0025_wotm"},null,null,null,{"v":"Hotel Fort Shelby   Java Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":117},{"v":1959},{"v":5},{"v":5},{"v":"1959-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28665"},null,{"v":"Lime Rock Lodge"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1959-0026_wotm"},null,null,null,{"v":"Lime Rock Lodge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":48},{"v":1959},{"v":5},{"v":29},{"v":"1959-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28666"},null,{"v":"Restaurant Lido"},null,null,null,{"v":"33x11cm folded; 33x22cm open"},null,null,{"v":"1959-0027_wotm"},null,null,null,{"v":"Restaurant Lido"},null,{"v":"Danish kroner"},{"v":"kr."},{"v":"complete"},{"v":"3"},{"v":90},{"v":1959},{"v":1},{"v":2},{"v":"1959-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28667"},null,{"v":"Johnny Johnston's"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,null,{"v":"1959-0028_wotm"},null,null,null,{"v":"Johnny Johnston's"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":76},{"v":1959},{"v":1},{"v":7},{"v":"1959-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28668"},null,{"v":"Cavanagh's"},null,null,null,{"v":"35.5x25cm folded; 35.5x50cm open"},null,null,{"v":"1959-0029_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":457},{"v":1959},{"v":1},{"v":8},{"v":"1959-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28669"},null,{"v":"The Tavern On The Green"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1959-0030_wotm"},null,null,null,{"v":"The Tavern On The Green"},null,null,null,{"v":"complete"},{"v":"9"},{"v":25},{"v":1959},{"v":4},{"v":27},{"v":"1959-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28670"},null,{"v":"The Essex Hotel   The Colonnades"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1959-0031_wotm"},null,null,null,{"v":"The Essex Hotel   The Colonnades"},null,null,null,{"v":"complete"},{"v":"12"},{"v":43},{"v":1959},{"v":2},{"v":17},{"v":"1959-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28671"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,null,{"v":"1959-0032_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":151},{"v":1959},{"v":3},{"v":5},{"v":"1959-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28672"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,null,{"v":"1959-0033_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":152},{"v":1959},{"v":4},{"v":25},{"v":"1959-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28673"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,null,{"v":"1959-0034_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":149},{"v":1959},{"v":4},{"v":26},{"v":"1959-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28674"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,null,{"v":"1959-0035_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":155},{"v":1959},{"v":4},{"v":27},{"v":"1959-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28675"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,null,{"v":"1959-0036_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":152},{"v":1959},{"v":4},{"v":27},{"v":"1959-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28676"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,null,{"v":"1959-0037_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":158},{"v":1959},{"v":4},{"v":28},{"v":"1959-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28677"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,null,{"v":"1959-0038_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":157},{"v":1959},{"v":4},{"v":29},{"v":"1959-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28678"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,null,{"v":"1959-0039_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":146},{"v":1959},{"v":5},{"v":14},{"v":"1959-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28679"},null,{"v":"Pompeian Caffe Espresso"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1959-0040_wotm"},null,null,null,{"v":"Pompeian Caffe Espresso"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":60},{"v":1959},{"v":6},{"v":12},{"v":"1959-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28680"},null,{"v":"Janssen's Restaurant"},null,null,null,{"v":"36.5x23cm folded; 36.5x56cm open"},null,null,{"v":"1959-0041_wotm"},null,null,null,{"v":"Janssen's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":385},{"v":1959},{"v":8},{"v":14},{"v":"1959-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28681"},null,{"v":"Allerton House"},null,null,null,{"v":"30x20.5cm"},null,null,{"v":"1959-0042_wotm"},null,null,null,{"v":"Allerton House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":56},{"v":1959},{"v":6},{"v":30},{"v":"1959-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28682"},null,{"v":"Budapest Restaurant"},null,null,null,{"v":"31x23cm folded; 31x46cm open"},null,{"v":"The ink on the specials insert has bled."},{"v":"1959-0043_wotm"},null,null,null,{"v":"Budapest Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":235},{"v":1959},{"v":6},{"v":24},{"v":"1959-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28683"},null,{"v":"Grand Central Terminal Restaurant"},null,null,null,{"v":"30x23cm folded; 47x23cm open"},null,null,{"v":"1959-0044_wotm"},null,null,null,{"v":"Grand Central Terminal Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":177},{"v":1959},{"v":7},{"v":7},{"v":"1959-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28684"},null,{"v":"Sherry's"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,null,{"v":"1959-0045_wotm"},null,null,null,{"v":"Sherry's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":130},{"v":1959},{"v":1},{"v":1},{"v":"1959-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28686"},null,{"v":"Stagecoach Hill"},null,null,null,{"v":"29x22cm folded; 29x44cm open"},null,null,{"v":"1959-0047_wotm"},null,null,null,{"v":"Stagecoach Hill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":131},{"v":1959},{"v":8},{"v":10},{"v":"1959-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28687"},null,{"v":"Eden Hotel Wolff"},null,null,null,{"v":"30x14cm folded; 30x42cm open"},null,null,{"v":"1959-0048_wotm"},null,null,null,{"v":"Eden Hotel Wolff"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":318},{"v":1959},{"v":10},{"v":27},{"v":"1959-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28688"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,null,{"v":"1959-0049_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":10},{"v":1959},{"v":10},{"v":30},{"v":"1959-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28689"},null,{"v":"Zum Roten Baeren"},null,null,null,{"v":"29.5x21cm"},null,null,{"v":"1959-0050_wotm"},null,null,null,{"v":"Zum Roten Baeren"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1959},{"v":10},{"v":20},{"v":"1959-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28690"},null,{"v":"Kaffee Restaurant Und Bräustübl \\Tiefer Keller\\\"\""},null,null,null,{"v":"30x21cm"},null,null,{"v":"1959-0051_wotm"},null,null,null,{"v":"Kaffee Restaurant Und Bräustübl \\Tiefer Keller\\\"\""},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":150},{"v":1959},{"v":10},{"v":19},{"v":"1959-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28691"},null,{"v":"Wölfel"},null,null,null,{"v":"39.5x15cm"},null,null,{"v":"1959-0052_wotm"},null,null,null,{"v":"Wölfel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":36},{"v":1959},{"v":10},{"v":18},{"v":"1959-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28692"},null,{"v":"Bundeskanzlers, Mr. And Mrs."},null,null,null,{"v":"10x10cm folded; 10x20cm open"},null,null,{"v":"1959-0053_wotm"},null,null,null,{"v":"Bundeskanzlers, Mr. And Mrs."},null,null,null,{"v":"complete"},{"v":"3"},{"v":7},{"v":1959},{"v":10},{"v":1},{"v":"1959-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28693"},null,{"v":"Rheinhotel Bad Godesberg"},null,null,null,{"v":"15x10.5cm folded; 15x21cm open"},null,null,{"v":"1959-0054_wotm"},null,null,null,{"v":"Rheinhotel Bad Godesberg"},null,null,null,{"v":"complete"},{"v":"2"},{"v":5},{"v":1959},{"v":10},{"v":2},{"v":"1959-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28694"},null,{"v":"Hotel Gehrhus"},null,null,null,{"v":"18.5x12cm folded; 18.5x24cm open"},null,{"v":"English is secondary language."},{"v":"1959-0055_wotm"},null,null,null,{"v":"Hotel Gehrhus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":8},{"v":1959},{"v":10},{"v":6},{"v":"1959-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28695"},null,{"v":"The Walforf Astoria"},null,null,null,{"v":"20.5x13.5cm folded; 20.5x27cm open"},null,null,{"v":"1959-0056_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":12},{"v":1959},{"v":10},{"v":14},{"v":"1959-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28696"},null,{"v":"The Green Mountain Restaurant Diner"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1959-0057_wotm"},null,null,null,{"v":"The Green Mountain Restaurant Diner"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":56},{"v":1959},{"v":9},{"v":7},{"v":"1959-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28697"},null,{"v":"T.S. Bremen"},null,null,null,{"v":"21x15cm folded; 21x29.5cm open"},null,{"v":"English is secondary language."},{"v":"1959-0058_wotm"},null,null,null,{"v":"T.S. Bremen"},null,null,null,{"v":"complete"},{"v":"3"},{"v":132},{"v":1959},{"v":8},{"v":5},{"v":"1959-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28698"},null,{"v":"Swiss Pavilion Restaurant"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1959-0059_wotm"},null,null,null,{"v":"Swiss Pavilion Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":86},{"v":1959},{"v":9},{"v":15},{"v":"1959-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28699"},null,{"v":"Henri Iv Restaurants"},null,null,null,{"v":"33x25cm folded; 33x49.5cm open"},null,null,{"v":"1959-0060_wotm"},null,null,null,{"v":"Henri Iv Restaurants"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":104},{"v":1959},{"v":9},{"v":18},{"v":"1959-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28700"},null,{"v":"Hotel Europäischer Hof"},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,null,{"v":"1959-0061_wotm"},null,null,null,{"v":"Hotel Europaischer Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":356},{"v":1959},{"v":9},{"v":26},{"v":"1959-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28701"},null,{"v":"Limberlock Lodge"},null,null,null,{"v":"25.5x18cm folded; 25.5x35.5cm open"},null,null,{"v":"1959-0062_wotm"},null,null,null,{"v":"Limberlock Lodge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1959},{"v":9},{"v":6},{"v":"1959-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28702"},null,{"v":"Dogwood Room"},null,null,null,{"v":"35.5x21cm"},null,null,{"v":"1959-0063_wotm"},null,null,null,{"v":"Dogwood Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":45},{"v":1959},{"v":8},{"v":17},{"v":"1959-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28703"},null,{"v":"Martha Washington Inn"},null,null,null,{"v":"31x23cm folded; 31x45.5cm open"},null,null,{"v":"1959-0064_wotm"},null,null,null,{"v":"Martha Washington Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":96},{"v":1959},{"v":8},{"v":15},{"v":"1959-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28704"},null,{"v":"New Boston Inn"},null,null,null,{"v":"26.5x18.5cm folded; 26.5x37cm open"},null,null,{"v":"1959-0065_wotm"},null,null,null,{"v":"New Boston Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":121},{"v":1959},{"v":8},{"v":15},{"v":"1959-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28705"},null,{"v":"Green Mountain Restaurant Diner"},null,null,null,{"v":"27.5x21.5cm folded; 27.5x43cm open"},null,null,{"v":"1959-0066_wotm"},null,null,null,{"v":"Green Mountain Restaurant Diner"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":64},{"v":1959},{"v":8},{"v":9},{"v":"1959-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28706"},null,{"v":"Brookbend Inn"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,null,{"v":"1959-0067_wotm"},null,null,null,{"v":"Brookbend Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":30},{"v":1959},{"v":8},{"v":8},{"v":"1959-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28707"},null,{"v":"Nantucket Coffee Shop"},null,null,null,{"v":"24x12.5cm"},null,null,{"v":"1959-0068_wotm"},null,null,null,{"v":"Nantucket Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":51},{"v":1959},{"v":7},{"v":16},{"v":"1959-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28708"},null,{"v":"Sixty Eight"},null,null,null,{"v":"32.5x19cm"},null,null,{"v":"1959-0069_wotm"},null,null,null,{"v":"Sixty Eight"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":82},{"v":1959},{"v":7},{"v":17},{"v":"1959-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28709"},null,{"v":"The Amen Corner"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1959-0070_wotm"},null,null,null,{"v":"The Amen Corner"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":38},{"v":1959},{"v":6},{"v":17},{"v":"1959-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28710"},null,{"v":"The Caravan"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1959-0071_wotm"},null,null,null,{"v":"The Caravan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":47},{"v":1959},{"v":6},{"v":12},{"v":"1959-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28711"},null,{"v":"Le Provençal"},null,null,null,{"v":"37x29cm"},null,null,{"v":"1959-0072_wotm"},null,null,null,{"v":"Le Provençal"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":75},{"v":1959},{"v":6},{"v":10},{"v":"1959-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28712"},null,{"v":"Blair House"},null,null,null,{"v":"25x19cm folded; 25x38cm open"},null,null,{"v":"1959-0073_wotm"},null,null,null,{"v":"Blair House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":90},{"v":1959},{"v":6},{"v":4},{"v":"1959-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28713"},null,{"v":"Hotel Algonquin"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1959-0074_wotm"},null,null,null,{"v":"Hotel Algonquin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":196},{"v":1959},{"v":8},{"v":13},{"v":"1959-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28714"},null,{"v":"Savicny"},null,null,null,null,null,null,{"v":"1959-0075_wotm"},null,null,null,{"v":"Savicny"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"9"},{"v":161},{"v":1959},{"v":10},{"v":23},{"v":"1959-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28715"},{"v":"Restaurant"},{"v":"Hauptbahnhof Gaststätten Karlsruhe"},null,null,null,{"v":"30.5x14cm folded; 30.5x42cm open"},null,null,{"v":"1959-0076_wotm"},null,null,null,{"v":"Hauptbahnhof Gaststätten Karlsruhe"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":188},{"v":1959},{"v":10},{"v":20},{"v":"1959-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28716"},null,{"v":"Kőnigstuhl"},null,null,null,{"v":"25x15cm"},null,null,{"v":"1959-0077_wotm"},null,null,null,{"v":"Kőnigstuhl"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"1"},{"v":28},{"v":1959},{"v":10},{"v":25},{"v":"1959-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28717"},null,{"v":"Longchamps"},null,null,null,{"v":"30.5x23.5cm folded; 30.5x47cm open"},null,null,{"v":"1959-0078_wotm"},null,null,null,{"v":"Longchamps"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":285},{"v":1959},{"v":9},{"v":22},{"v":"1959-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28718"},null,{"v":"T.S.S. \\Adriatiki\\\"\""},null,null,null,{"v":"20x12.5cm folded; 20x25cm open"},null,null,{"v":"1959-0079_wotm"},null,null,null,{"v":"T.S.S. \\Adriatiki\\\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1959},{"v":9},{"v":14},{"v":"1959-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28719"},null,{"v":"Savoy Grill"},null,null,null,{"v":"30x20.5cm"},null,null,{"v":"1959-0080_wotm"},null,null,null,{"v":"Savoy Grill"},null,null,null,{"v":"under review"},{"v":"1"},{"v":125},{"v":1959},{"v":11},{"v":5},{"v":"1959-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28720"},null,{"v":"Spatenhaus"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,null,{"v":"1959-0081_wotm"},null,null,null,{"v":"Spatenhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":266},{"v":1959},{"v":11},{"v":3},{"v":"1959-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28721"},null,{"v":"The House Of Whitbread"},null,null,null,{"v":"21.5x14cm"},null,null,{"v":"1959-0082_wotm"},null,null,null,{"v":"The House Of Whitbread"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1959},{"v":11},{"v":6},{"v":"1959-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28722"},null,{"v":"Ratskeller Műnchen"},null,null,null,{"v":"29x17.5cm folded; 29x34.5cm open"},null,null,{"v":"1959-0083_wotm"},null,null,null,{"v":"Ratskeller Műnchen"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"11"},{"v":156},{"v":1959},{"v":11},{"v":3},{"v":"1959-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28723"},null,{"v":"Carvel Hall"},null,null,null,{"v":"28x21.5cm folded; 28x43.5cm open"},null,null,{"v":"1959-0084_wotm"},null,null,null,{"v":"Carvel Hall"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":219},{"v":1959},{"v":12},{"v":12},{"v":"1959-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28724"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0085_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":101},{"v":1959},{"v":12},{"v":22},{"v":"1959-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28725"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0086_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":107},{"v":1959},{"v":12},{"v":23},{"v":"1959-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28726"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0087_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":80},{"v":1959},{"v":12},{"v":23},{"v":"1959-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28727"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0088_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":98},{"v":1959},{"v":12},{"v":24},{"v":"1959-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28728"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35cm open"},null,null,{"v":"1959-0089_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":93},{"v":1959},{"v":12},{"v":25},{"v":"1959-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28729"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0090_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":102},{"v":1959},{"v":12},{"v":25},{"v":"1959-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28730"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0091_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":88},{"v":1959},{"v":12},{"v":26},{"v":"1959-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28731"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0092_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":109},{"v":1959},{"v":12},{"v":27},{"v":"1959-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28732"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0093_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":104},{"v":1959},{"v":12},{"v":27},{"v":"1959-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28733"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0094_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":106},{"v":1959},{"v":12},{"v":28},{"v":"1959-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28734"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0095_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":85},{"v":1959},{"v":12},{"v":28},{"v":"1959-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28735"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0096_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":121},{"v":1959},{"v":12},{"v":29},{"v":"1959-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28736"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0097_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":125},{"v":1959},{"v":12},{"v":30},{"v":"1959-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28737"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0098_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":87},{"v":1959},{"v":12},{"v":30},{"v":"1959-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28738"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0099_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":113},{"v":1959},{"v":12},{"v":31},{"v":"1959-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28739"},null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1959-0100_wotm"},null,null,null,{"v":"R.M.S. \\Mauretania\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":95},{"v":1959},{"v":12},{"v":31},{"v":"1959-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28740"},null,{"v":"Waterfort"},null,null,null,{"v":"33x23cm folded; 33x46cm open"},null,{"v":"Spanish is secondary language"},{"v":"1959-0101_wotm"},null,null,null,{"v":"Waterfort"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":187},{"v":1959},{"v":12},{"v":26},{"v":"1959-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28741"},null,{"v":"Genroku Sushi"},null,null,null,{"v":"22x28cm"},null,null,{"v":"1987-0001_wotm"},null,null,null,{"v":"Genroku Sushi"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":72},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28742"},null,{"v":"Bangkok Cuisine"},null,null,null,{"v":"22x28cm"},null,null,{"v":"1987-0002_wotm"},null,null,null,{"v":"Bangkok Cuisine"},null,null,null,{"v":"complete"},{"v":"2"},{"v":87},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28743"},null,{"v":"Azuma Ya"},null,null,null,{"v":"22x11.5cm folded; 22x34cm open"},null,null,{"v":"1987-0003_wotm"},null,null,null,{"v":"Azuma Ya"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":123},{"v":1987},{"v":4},{"v":1},{"v":"1987-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28744"},null,{"v":"American Restaurant"},null,null,null,{"v":"23x15cm folded; 23x30.5cm open"},null,null,{"v":"1987-0004_wotm"},null,null,null,{"v":"American Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":53},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28745"},null,{"v":"China Regency"},null,null,null,{"v":"21.75x35cm folded; 21.75x12cm open"},null,{"v":"Chinese is secondary language"},{"v":"1987-0005_wotm"},null,null,null,{"v":"China Regency"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":125},{"v":1987},{"v":4},{"v":1},{"v":"1987-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28746"},null,{"v":"Butler's"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1987-0006_wotm"},null,null,null,{"v":"Butler's"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1987},{"v":5},{"v":17},{"v":"1987-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28747"},null,{"v":"Harry Cipriani"},null,null,null,{"v":"22x29cm folded; 22x14.5cm open"},null,null,{"v":"1987-0007_wotm"},null,null,null,{"v":"Harry Cipriani"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":62},{"v":1987},{"v":7},{"v":20},{"v":"1987-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28748"},null,{"v":"Leona's"},null,null,null,{"v":"31x20.5cm folded; 31x40.5cm open"},null,null,{"v":"1987-0008_wotm"},null,null,null,{"v":"Leona's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"14"},{"v":248},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28749"},null,{"v":"The American Harvest Restaurant"},null,null,null,{"v":"38x28cm folded; 38x56cm open"},null,null,{"v":"1987-0009_wotm"},null,null,null,{"v":"The American Harvest Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":170},{"v":1981},{"v":1},{"v":1},{"v":"1981-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28750"},null,{"v":"New York Yacht Club"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1987-0010_wotm"},null,null,null,{"v":"New York Yacht Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":18},{"v":1987},{"v":10},{"v":5},{"v":"1987-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28751"},null,{"v":"New York Yacht Club"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1987-0011_wotm"},null,null,null,{"v":"New York Yacht Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":32},{"v":1987},{"v":10},{"v":5},{"v":"1987-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28752"},null,{"v":"New York Yacht Club"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1987-0012_wotm"},null,null,null,{"v":"New York Yacht Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":41},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28753"},null,{"v":"Depuy Canal House"},null,null,null,{"v":"35.5x21.5cm"},null,null,{"v":"1987-0013_wotm"},null,null,null,{"v":"Depuy Canal House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":38},{"v":1987},{"v":10},{"v":11},{"v":"1987-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28754"},null,{"v":"Santa Fe Gourmet"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1987-0014_wotm"},null,null,null,{"v":"Santa Fe Gourmet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":16},{"v":1987},{"v":11},{"v":1},{"v":"1987-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28755"},null,{"v":"Santa Fe Gourmet"},null,null,null,{"v":"35.5x22cm"},null,null,{"v":"1987-0015_wotm"},null,null,null,{"v":"Santa Fe Gourmet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":60},{"v":1987},{"v":11},{"v":1},{"v":"1987-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28756"},null,{"v":"The Plaza Hotel"},null,null,null,{"v":"14x11cm folded; 14x21.5cm open"},null,null,{"v":"1987-0016_wotm"},null,null,null,{"v":"The Plaza Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":8},{"v":1987},{"v":8},{"v":27},{"v":"1987-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28757"},null,{"v":"The Plaza Hotel"},null,null,null,{"v":"14x11cm folded; 14x21.5cm open"},null,null,{"v":"1987-0017_wotm"},null,null,null,{"v":"The Plaza Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":8},{"v":1987},{"v":2},{"v":1},{"v":"1987-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28758"},null,{"v":"The Plaza Hotel"},null,null,null,{"v":"14x11cm folded; 14x21.5cm open"},null,null,{"v":"1987-0018_wotm"},null,null,null,{"v":"The Plaza Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":9},{"v":1987},{"v":2},{"v":27},{"v":"1987-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28759"},null,{"v":"The Plaza Hotel"},null,null,null,{"v":"14x11cm folded; 14x21.5cm open"},null,null,{"v":"1987-0019_wotm"},null,null,null,{"v":"The Plaza Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":8},{"v":1987},{"v":11},{"v":14},{"v":"1987-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28760"},null,{"v":"The American Harvest Restaurant"},null,null,null,{"v":"38x27cm folded; 38x55cm open"},null,null,{"v":"1987-0020_wotm"},null,null,null,{"v":"The American Harvest Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28761"},null,{"v":"Gustavo's"},null,null,null,{"v":"28x16.5cm folded; 28x43cm open"},null,null,{"v":"1987-0021_wotm"},null,null,null,{"v":"Gustavo's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":101},{"v":1987},{"v":10},{"v":1},{"v":"1987-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28762"},null,{"v":"Petrossian Restaurant"},null,null,null,{"v":"22x28cm"},null,null,{"v":"1987-0022_wotm"},null,null,null,{"v":"Petrossian Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":29},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28763"},null,{"v":"Vanessa"},null,null,null,{"v":"38x24cm"},null,null,{"v":"1987-0023_wotm"},null,null,null,{"v":"Vanessa"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":33},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28764"},null,{"v":"Stage Delicatessen And Restaurant"},null,null,null,{"v":"36x26cm folded; 36x51cm open"},null,null,{"v":"1987-0024_wotm"},null,null,null,{"v":"Stage Delicatessen And Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":189},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28765"},null,{"v":"Holland America Cruises"},null,null,null,{"v":"28x21.5cm folded; 28x43 open"},null,null,{"v":"1987-0087_wotm"},null,null,null,{"v":"Holland America Cruises"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":54},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28766"},null,{"v":"Holland America Cruises"},null,null,null,{"v":"28x21.5cm folded; 28x43 open"},null,null,{"v":"1987-0088_wotm"},null,null,null,{"v":"Holland America Cruises"},null,null,null,{"v":"complete"},{"v":"3"},{"v":42},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28767"},null,{"v":"Trans World Service"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,null,{"v":"1987-0089_wotm"},null,null,null,{"v":"Trans World Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":52},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28768"},null,{"v":"Trans World Service"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,null,{"v":"1987-0090_wotm"},null,null,null,{"v":"Trans World Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":55},{"v":1975},{"v":7},{"v":1},{"v":"1975-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28769"},null,{"v":"Barbizon Plaza Hotel"},null,null,null,{"v":"11x27cm folded; 27x44cm open"},null,null,{"v":"1987-0091_wotm"},null,null,null,{"v":"Barbizon Plaza Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":172},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28770"},null,{"v":"Air France"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,{"v":"English is secondary language"},{"v":"1987-0092_wotm"},null,null,null,{"v":"Air France"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28771"},null,{"v":"Tap Air Portugal"},null,null,null,{"v":"29x14cm folded; 29x28cm open"},null,{"v":"English is secondary language"},{"v":"1987-0093_wotm"},null,null,null,{"v":"Tap Air Portugal"},null,null,null,{"v":"complete"},{"v":"3"},{"v":41},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28772"},null,{"v":"Restaurant Du Moulin De Mougins Roger Verge"},null,null,null,{"v":"39.5x22.5cm folded; 39.5x45cm open"},null,null,{"v":"1987-0094_wotm"},null,null,null,{"v":"Restaurant Du Moulin De Mougins Roger Verge"},null,null,null,{"v":"complete"},{"v":"3"},{"v":39},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28773"},null,{"v":"Phillips Express"},null,null,null,{"v":"21.5x9cm folded; 21.5x27cm open"},null,null,{"v":"1987-0097_wotm"},null,null,null,{"v":"Phillips Express"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":64},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28774"},null,{"v":"United Airlines"},null,null,null,{"v":"15x22cm folded; 15x44cm open"},null,null,{"v":"1987-0098_wotm"},null,null,null,{"v":"United Airlines"},null,null,null,{"v":"complete"},{"v":"5"},{"v":41},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28775"},null,{"v":"] The Palm Court, Plaza Hotel [ ] New York, Ny (Hotel)"},{"v":"AFTERNOON TEA"},null,null,{"v":"FOLDER; ILLUS; COL; 6.5 X 16.25"},null,{"v":"PRICED MENU; WINE AND INTERNATIONAL COFFEE LIST; PRINTED IN GREEN INK ON CREAM TEXTURED CARD-STOCK ; CATEGORIES IN SCRIPT; SEAL/LOGO ON FRONT COVER AND ON TOP OF EACH PAGE"},{"v":"1987-0099_wotm"},null,null,null,{"v":"Epicure Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11}]}
{"starred":false,"flagged":false,"cells":[{"v":"28776"},null,{"v":"Ruben's Deli"},null,null,null,{"v":"36.5x21.5cm folded; 36.5x43cm open"},null,null,{"v":"1987-0100_wotm"},null,null,null,{"v":"Ruben's Deli"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":95},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28777"},null,{"v":"Scoma's"},null,null,null,{"v":"33.5x23cm folded; 33.5x46cm open"},null,null,{"v":"1987-0101_wotm"},null,null,null,{"v":"Scoma's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":106},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28778"},null,{"v":"Shogun"},null,null,null,{"v":"21.5x14cm folded; 21.5x41.5cm open"},null,null,{"v":"1987-0102_wotm"},null,null,null,{"v":"Shogun"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":77},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28779"},null,{"v":"Trans World Airlines"},null,null,null,{"v":"21.5x13cm folded; 21.5x26cm open"},null,null,{"v":"1987-0103_wotm"},null,null,null,{"v":"Trans World Airlines"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":23},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28780"},null,{"v":"Spago"},null,null,null,{"v":"36x27cm"},null,null,{"v":"1987-0104_wotm"},null,null,null,{"v":"Spago"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":44},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28781"},null,{"v":"Spic And Span Bakery And Café"},null,null,null,{"v":"29x22cm folded; 29x44cm open"},null,null,{"v":"1987-0105_wotm"},null,null,null,{"v":"Spic And Span Bakery And Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":123},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28782"},null,{"v":"Swissair"},null,null,null,{"v":"20.5x14.5cm folded; 20.5x28.5cm open"},null,{"v":"English is secondary language"},{"v":"1987-0106_wotm"},null,null,null,{"v":"Swissair"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28783"},null,{"v":"La Rotisserie"},null,null,null,{"v":"38.5x18cm folded; 38.5x36.5cm open"},null,null,{"v":"1987-0107_wotm"},null,null,null,{"v":"La Rotisserie"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":72},{"v":1977},{"v":1},{"v":1},{"v":"1977-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28784"},null,{"v":"La Rotisserie"},null,null,null,{"v":"38.5x18cm folded; 38.5x36.5cm open"},null,null,{"v":"1987-0108_wotm"},null,null,null,{"v":"La Rotisserie"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":61},{"v":1977},{"v":1},{"v":1},{"v":"1977-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28785"},null,{"v":"Bon Vivant"},null,null,null,{"v":"22x17.5cm folded; 22x35cm open"},null,null,{"v":"1987-0109_wotm"},null,null,null,{"v":"Bon Vivant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":208},{"v":1987},{"v":4},{"v":1},{"v":"1987-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28786"},null,{"v":"Larre Ii"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1987-0110_wotm"},null,null,null,{"v":"Larre Ii"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":85},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28787"},null,{"v":"Cracker Barrel"},null,null,null,{"v":"28x21.5cm folded; 28x64cm open"},null,null,{"v":"1987-0111_wotm"},null,null,null,{"v":"Cracker Barrel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":112},{"v":1987},{"v":11},{"v":16},{"v":"1987-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28788"},null,{"v":"Bar Lui"},null,null,null,{"v":"21.5x14cm"},null,{"v":"Italian is secondary language"},{"v":"1987-0112_wotm"},null,null,null,{"v":"Bar Lui"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":13},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28789"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"22x18cm folded; 22x35.5 open"},null,null,{"v":"1987-0113_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":26},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28790"},null,{"v":"The Grand Ticino"},null,null,null,{"v":"28x20cm folded; 28x40cm open"},null,{"v":"Italian is secondary language"},{"v":"1987-0025_wotm"},null,null,null,{"v":"The Grand Ticino"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":62},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28791"},null,{"v":"An American Place"},null,null,null,{"v":"28x22cm folded; 28x43cm open"},null,null,{"v":"1987-0026_wotm"},null,null,null,{"v":"An American Place"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":19},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28792"},null,{"v":"Café Brenda"},null,null,null,{"v":"28x22cm folded; 28x43.5cm open"},null,null,{"v":"1987-0027_wotm"},null,null,null,{"v":"Café Brenda"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":42},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28793"},null,{"v":"Café Central"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1987-0028_wotm"},null,null,null,{"v":"Café Central"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":69},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28794"},null,{"v":"Gianni's"},null,null,null,{"v":"37.5x25.5cm"},null,null,{"v":"1987-0029_wotm"},null,null,null,{"v":"Gianni's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":59},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28795"},null,{"v":"The Greenhouse"},null,null,null,{"v":"28x20.5cm folded; 28x41.5cm open"},null,null,{"v":"1987-0030_wotm"},null,null,null,{"v":"The Greenhouse"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":48},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28796"},null,{"v":"The Greenhouse"},null,null,null,{"v":"28x20.5cm folded; 28x41.5cm open"},null,null,{"v":"1987-0031_wotm"},null,null,null,{"v":"The Greenhouse"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":46},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28797"},null,{"v":"La Camelia"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,{"v":"Italian is secondary language"},{"v":"1987-0032_wotm"},null,null,null,{"v":"La Camelia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":135},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28798"},null,{"v":"La Choza"},null,null,null,{"v":"14.5x22.5cm"},null,null,{"v":"1987-0033_wotm"},null,null,null,{"v":"La Choza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":28},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28799"},null,{"v":"Le Pre Catelan"},null,null,null,{"v":"37x26cm folded; 37x52cm open"},null,null,{"v":"1987-0034_wotm"},null,null,null,{"v":"Le Pre Catelan"},null,null,null,{"v":"complete"},{"v":"5"},{"v":66},{"v":1985},{"v":10},{"v":1},{"v":"1985-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28800"},null,{"v":"Le Pavillion Elysee"},null,null,null,{"v":"37x25.5cm folded; 37x51cm open"},null,null,{"v":"1987-0035_wotm"},null,null,null,{"v":"Le Pavillion Elysee"},null,null,null,{"v":"complete"},{"v":"4"},{"v":60},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28801"},null,{"v":"Manila"},null,null,null,{"v":"35.5x23cm folded;35.5x46cm open"},null,null,{"v":"1987-0036_wotm"},null,null,null,{"v":"Manila"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":58},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28802"},null,{"v":"Papadakis Taverna"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1987-0037_wotm"},null,null,null,{"v":"Papadakis Taverna"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":141},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28803"},null,{"v":"Patisserie Lanciani"},null,null,null,{"v":"28x15.5cm"},null,null,{"v":"1987-0038_wotm"},null,null,null,{"v":"Patisserie Lanciani"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":29},{"v":1987},{"v":4},{"v":1},{"v":"1987-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28804"},null,{"v":"The Tobacco Company Restaurant"},null,null,null,{"v":"37.5x20cm folded; 37.5x39cm open"},null,null,{"v":"1987-0039_wotm"},null,null,null,{"v":"The Tobacco Company Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":59},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28805"},null,{"v":"Ratner's"},null,null,null,{"v":"19x36cm folded; 19x55.5cm open"},null,null,{"v":"1987-0040_wotm"},null,null,null,{"v":"Ratner's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":325},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28806"},null,{"v":"Mr. William Shakespeare's"},null,null,null,{"v":"43x23.5"},null,null,{"v":"1987-0041_wotm"},null,null,null,{"v":"Mr. William Shakespeare's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":23},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28807"},null,{"v":"Mr. William Shakespeare's"},null,null,null,{"v":"43x23.5"},null,null,{"v":"1987-0042_wotm"},null,null,null,{"v":"Mr. William Shakespeare's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":48},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28808"},null,{"v":"Mr. William Shakespeare's"},null,null,null,{"v":"43x23.5"},null,null,{"v":"1987-0043_wotm"},null,null,null,{"v":"Mr. William Shakespeare's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":38},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28809"},null,{"v":"Mr. William Shakespeare's"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1987-0044_wotm"},null,null,null,{"v":"Mr. William Shakespeare's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":9},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28810"},null,{"v":"Mr. William Shakespeare's"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1987-0045_wotm"},null,null,null,{"v":"Mr. William Shakespeare's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":44},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28811"},null,{"v":"Mr. William Shakespeare's"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1987-0046_wotm"},null,null,null,{"v":"Mr. William Shakespeare's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":49},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28812"},null,{"v":"The Skillet"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1987-0047_wotm"},null,null,null,{"v":"The Skillet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":45},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28813"},null,{"v":"Hunan Park"},null,null,null,{"v":"23x34cm"},null,null,{"v":"1987-0048_wotm"},null,null,null,{"v":"Hunan Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":131},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28814"},null,{"v":"Acropolis"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1987-0049_wotm"},null,null,null,{"v":"Acropolis"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28815"},null,{"v":"The American Harvest Restaurant"},null,null,null,{"v":"35.5x28cm folded; 35.5x56cm open"},null,null,{"v":"1987-0050_wotm"},null,null,null,{"v":"The American Harvest Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"9"},{"v":58},{"v":1986},{"v":1},{"v":1},{"v":"1986-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28816"},null,{"v":"Yamato"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1987-0051_wotm"},null,null,null,{"v":"Yamato"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28817"},null,{"v":"B.O.A.C. Cunard"},null,null,null,{"v":"28.5x19cm"},null,null,{"v":"1987-0052_wotm"},null,null,null,{"v":"B.O.A.C. Cunard"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1965},{"v":1},{"v":1},{"v":"1965-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28818"},null,{"v":"Table D'hote"},null,null,null,{"v":"42.5x26cm"},null,null,{"v":"1987-0053_wotm"},null,null,null,{"v":"Table D'hote"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":51},{"v":1970},{"v":4},{"v":1},{"v":"1970-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28819"},null,{"v":"Charlie Mom"},null,null,null,{"v":"16x9.5cm folded; 16x28cm open"},null,{"v":"Chinese is secondary language"},{"v":"1987-0054_wotm"},null,null,null,{"v":"Charlie Mom"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28820"},null,{"v":"Chevy's"},null,null,null,{"v":"27.5x21cm"},null,null,{"v":"1987-0055_wotm"},null,null,null,{"v":"Chevy's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":18},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28821"},null,{"v":"Chicken Ranch"},null,null,null,{"v":"28x11cm folded; 28x21.5cm open"},null,null,{"v":"1987-0056_wotm"},null,null,null,{"v":"Chicken Ranch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28822"},null,{"v":"China Garden Restaurant"},null,null,null,{"v":"23x15cm folded; 23x30.5cm open"},null,null,{"v":"1987-0057_wotm"},null,null,null,{"v":"China Garden Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":117},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28823"},null,{"v":"Chowning's Tavern"},null,null,null,{"v":"30x13cm folded; 30x26 open; insert measures 25.5x15cm"},null,null,{"v":"1987-0058_wotm"},null,null,null,{"v":"Chowning's Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":64},{"v":1962},{"v":3},{"v":1},{"v":"1962-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28824"},null,{"v":"Bunratty Castle"},null,null,null,{"v":"20x28cm"},null,null,{"v":"1987-0059_wotm"},null,null,null,{"v":"Bunratty Castle"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28825"},null,{"v":"El Rialto"},null,null,null,{"v":"35x21cm folded; 35x42 open"},null,null,{"v":"1987-0060_wotm"},null,null,null,{"v":"El Rialto"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":164},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28826"},null,{"v":"Fuddruckers"},null,null,null,{"v":"18x9.5cm"},null,null,{"v":"1987-0061_wotm"},null,null,null,{"v":"Fuddruckers"},null,null,null,{"v":"complete"},{"v":"1"},{"v":5},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28827"},null,{"v":"The Great American Fish Company"},null,null,null,{"v":"22x9.5cm folded; 43x28cm open"},null,null,{"v":"1987-0062_wotm"},null,null,null,{"v":"The Great American Fish Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":99},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28828"},null,{"v":"Hotel Alay"},null,null,null,{"v":"22x16cm folded; 22x32cm open"},null,{"v":"Spanish, French and Italian are secondary languages"},{"v":"1987-0063_wotm"},null,null,null,{"v":"Hotel Alay"},null,{"v":"Pesetas"},{"v":"Pt"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28829"},null,{"v":"Lite House"},null,null,null,{"v":"36x21.5cm"},null,null,{"v":"1987-0095_wotm"},null,null,null,{"v":"Lite House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":35},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28830"},null,{"v":"Lido Cabaret Restaurant"},null,null,null,{"v":"31x21cm folded; 31x42 open"},null,null,{"v":"1987-0096_wotm"},null,null,null,{"v":"Lido Cabaret Restaurant"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":63},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28831"},null,{"v":"Hotel Ruiz Galindo"},null,null,null,{"v":"16x10cm folded; 16x21.5cm open"},null,null,{"v":"1987-0064_wotm"},null,null,null,{"v":"Hotel Ruiz Galindo"},null,null,null,{"v":"complete"},{"v":"3"},{"v":83},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28832"},null,{"v":"Howard Johnson's"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,null,{"v":"1987-0065_wotm"},null,null,null,{"v":"Howard Johnson's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":132}]}
{"starred":false,"flagged":false,"cells":[{"v":"28833"},null,{"v":"D.B. Kaplan's Delicatessen"},null,null,null,{"v":"15x29.5cm folded; 91x29.5 open"},null,null,{"v":"1987-0066_wotm"},null,null,null,{"v":"D.B. Kaplan's Delicatessen"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":323},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28834"},null,{"v":"La Choza"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1987-0067_wotm"},null,null,null,{"v":"La Choza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":27},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28835"},null,{"v":"Peggy's"},null,null,null,{"v":"36x19.5 folded; 36x38.5cm open; inserts measure 34.5x18cm"},null,null,{"v":"1987-0068_wotm"},null,null,null,{"v":"Peggy's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":104},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28836"},null,{"v":"The Radisson Hotels"},null,null,null,{"v":"16x16cm folded; 34.5x21.5cm open"},null,null,{"v":"1987-0069_wotm"},null,null,null,{"v":"The Radisson Hotels"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":15},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28837"},null,{"v":"The Radisson Hotels"},null,null,null,{"v":"35.5x16.5 folded; 35.5x33cm open"},null,null,{"v":"1987-0070_wotm"},null,null,null,{"v":"The Radisson Hotels"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"11"},{"v":176},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28838"},null,{"v":"Fletcher's"},null,null,null,{"v":"27x19cm folded; 27x38cm open"},null,null,{"v":"1987-0071_wotm"},null,null,null,{"v":"Fletcher's"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28839"},null,{"v":"The English House"},null,null,null,{"v":"30.5x13cm folded; 30.5x38cm open"},null,null,{"v":"1987-0072_wotm"},null,null,null,{"v":"The English House"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"4"},{"v":30},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28840"},null,{"v":"Bangkok Cuisine"},null,null,null,{"v":"37.5x24cm folded; 37.5x48cm open"},null,null,{"v":"1987-0073_wotm"},null,null,null,{"v":"Bangkok Cuisine"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":79},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28841"},null,{"v":"Souper Salads"},{"v":"SOUPER SALADS"},null,null,{"v":"28x11cm"},null,null,{"v":"1987-0074_wotm"},null,null,null,{"v":"Souper Salads"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":47},{"v":1987},{"v":5},{"v":1},{"v":"1987-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28842"},null,{"v":"Old Hickory House Restaurant"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,null,{"v":"1987-0075_wotm"},null,null,null,{"v":"Old Hickory House Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":54},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28843"},null,{"v":"Hotel Ritz   Lisboa"},null,null,null,{"v":"21x14cm folded; 21x42cm open"},null,{"v":"French and English are secondary languages"},{"v":"1987-0076_wotm"},null,null,null,{"v":"Hotel Ritz   Lisboa"},null,{"v":"Escudos"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":152},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28844"},null,{"v":"Papadakis Taverna"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1987-0077_wotm"},null,null,null,{"v":"Papadakis Taverna"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":142},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28845"},null,{"v":"Wheeler's"},null,null,null,{"v":"23.5x31cm folded; 23.5x62cm open"},null,null,{"v":"1987-0078_wotm"},null,null,null,{"v":"Wheeler's"},null,{"v":"UK Pounds"},{"v":"£"},{"v":"complete"},{"v":"4"},{"v":98},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28846"},null,{"v":"Holland America Cruises"},null,null,null,{"v":"32x20.5cm"},null,null,{"v":"1987-0079_wotm"},null,null,null,{"v":"Holland America Cruises"},null,null,null,{"v":"complete"},{"v":"1"},{"v":53},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28847"},null,{"v":"Holland America Cruises"},null,null,null,{"v":"32x20.5cm"},null,null,{"v":"1987-0080_wotm"},null,null,null,{"v":"Holland America Cruises"},null,null,null,{"v":"complete"},{"v":"1"},{"v":53},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28848"},null,{"v":"Holland America Cruises"},null,null,null,{"v":"32x20.5cm"},null,null,{"v":"1987-0081_wotm"},null,null,null,{"v":"Holland America Cruises"},null,null,null,{"v":"complete"},{"v":"1"},{"v":67},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28849"},null,{"v":"Holland America Cruises"},null,null,null,{"v":"28x21.5cm folded; 28x43 open"},null,null,{"v":"1987-0082_wotm"},null,null,null,{"v":"Holland America Cruises"},null,null,null,{"v":"complete"},{"v":"3"},{"v":47},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28850"},null,{"v":"Holland America Cruises"},null,null,null,{"v":"28x21.5cm folded; 28x43 open"},null,null,{"v":"1987-0083_wotm"},null,null,null,{"v":"Holland America Cruises"},null,null,null,{"v":"complete"},{"v":"3"},{"v":45},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28851"},null,{"v":"Holland America Cruises"},null,null,null,{"v":"28x21.5cm folded; 28x43 open"},null,null,{"v":"1987-0084_wotm"},null,null,null,{"v":"Holland America Cruises"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":45},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28852"},null,{"v":"Holland America Cruises"},null,null,null,{"v":"28x21.5cm folded; 28x43 open"},null,null,{"v":"1987-0085_wotm"},null,null,null,{"v":"Holland America Cruises"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":48},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28853"},null,{"v":"Holland America Cruises"},null,null,null,{"v":"28x21.5cm folded; 28x43 open"},null,null,{"v":"1987-0086_wotm"},null,null,null,{"v":"Holland America Cruises"},null,null,null,{"v":"complete"},{"v":"3"},{"v":50},{"v":1987},{"v":1},{"v":1},{"v":"1987-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28854"},null,{"v":"76 House"},null,null,null,{"v":"15x12.5cm folded; 15x15cm open"},null,null,{"v":"1962-0019_wotm"},null,null,null,{"v":"76 House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":30},{"v":1962},{"v":1},{"v":1},{"v":"1962-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28855"},null,{"v":"76 House"},null,null,null,{"v":"33x25cm"},null,null,{"v":"1962-0020_wotm"},null,null,null,{"v":"76 House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":38},{"v":1962},{"v":4},{"v":21},{"v":"1962-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28856"},null,{"v":"Albergo Faido"},null,null,null,{"v":"32x20.5cm folded; 32x52cm open"},null,null,{"v":"1962-0076_wotm"},null,null,null,{"v":"Albergo Faido"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"5"},{"v":152},{"v":1962},{"v":11},{"v":8},{"v":"1962-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28857"},null,{"v":"Alpine Room"},null,null,null,{"v":"33.5x24cm folded; 33.5x48cm open"},null,null,{"v":"1962-0001_wotm"},null,null,null,{"v":"Alpine Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":181},{"v":1962},{"v":4},{"v":15},{"v":"1962-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28858"},null,{"v":"Autobahn Raststätte Baden Baden"},null,null,null,{"v":"33x21cm"},null,{"v":"English is secondary language"},{"v":"1962-0075_wotm"},null,null,null,{"v":"Autobahn Raststätte Baden Baden"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":195},{"v":1962},{"v":11},{"v":13},{"v":"1962-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28859"},null,{"v":"Bartonsville Hotel"},null,null,null,{"v":"34x24.5cm folded; 34x48.5cm open"},null,{"v":"English is secondary language"},{"v":"1962-0067_wotm"},null,null,null,{"v":"Bartonsville Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":128},{"v":1962},{"v":10},{"v":13},{"v":"1962-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28861"},null,{"v":"Colombi Hotel"},null,null,null,{"v":"25x16cm folded; 25x33cm open"},null,null,{"v":"1962-0086_wotm"},null,null,null,{"v":"Colombi Hotel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"7"},{"v":106},{"v":1962},{"v":12},{"v":5},{"v":"1962-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28862"},null,{"v":"Dinkelacker Hirschbräu"},null,null,null,{"v":"30x21cm"},null,null,{"v":"1962-0088_wotm"},null,null,null,{"v":"Dinkelacker Hirschbräu"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":37},{"v":1962},{"v":12},{"v":8},{"v":"1962-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28863"},null,{"v":"Dinkler Plaza Hotel"},null,null,null,{"v":"26.5x21cm folded; 26.5x41cm open"},null,null,{"v":"1962-0080_wotm"},null,null,null,{"v":"Dinkler Plaza Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":35},{"v":1962},{"v":11},{"v":29},{"v":"1962-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28864"},null,{"v":"Essex House"},null,null,null,{"v":"24x17cm folded; 24x33cm open"},null,null,{"v":"1962-0023_wotm"},null,null,null,{"v":"Essex House"},null,null,null,{"v":"complete"},{"v":"11"},{"v":34},{"v":1962},{"v":4},{"v":24},{"v":"1962-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28865"},null,{"v":"Governor Shepherd Restaurant"},null,null,null,{"v":"28.5x22cm folded; 28.5x43.5cm open"},null,null,{"v":"1962-0064_wotm"},null,null,null,{"v":"Governor Shepherd Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":212},{"v":1962},{"v":10},{"v":1},{"v":"1962-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28866"},null,{"v":"Governors Club"},null,null,null,{"v":"35.5x25cm folded; 35.5x51cm open"},null,null,{"v":"1962-0016_wotm"},null,null,null,{"v":"Governors Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":132},{"v":1962},{"v":4},{"v":11},{"v":"1962-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28867"},null,{"v":"Hanse Stube"},null,null,null,{"v":"32x21.5cm"},null,null,{"v":"1962-0083_wotm"},null,null,null,{"v":"Hanse Stube"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":125},{"v":1962},{"v":12},{"v":2},{"v":"1962-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28868"},null,{"v":"Hanse Stube"},null,null,null,{"v":"20x9cm"},null,null,{"v":"1962-0084_wotm"},null,null,null,{"v":"Hanse Stube"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":6},{"v":1962},{"v":12},{"v":2},{"v":"1962-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28869"},null,{"v":"Hanse Stube"},null,null,null,{"v":"20x9cm"},null,null,{"v":"1962-0085_wotm"},null,null,null,{"v":"Hanse Stube"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":6},{"v":1962},{"v":12},{"v":2},{"v":"1962-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28870"},null,{"v":"Hardtke"},null,null,null,{"v":"30x16cm folded; 30x32cm open"},null,null,{"v":"1962-0035_wotm"},null,null,null,{"v":"Hardtke"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":208},{"v":1962},{"v":6},{"v":23},{"v":"1962-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28871"},null,{"v":"Hellas Café"},null,null,null,{"v":"33x22cm folded; 33x43.5cm open"},null,null,{"v":"1962-0071_wotm"},null,null,null,{"v":"Hellas Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":222},{"v":1962},{"v":11},{"v":2},{"v":"1962-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28872"},null,{"v":"Helsinki Restaurant"},null,null,null,{"v":"32x23.5xm folded; 32x47cm open"},null,null,{"v":"1962-0007_wotm"},null,null,null,{"v":"Helsinki Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":197},{"v":1962},{"v":1},{"v":8},{"v":"1962-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28873"},null,{"v":"Hotel Dyckman"},null,null,null,{"v":"17.5x12.5cm folded; 17.5x25.5cm open"},null,null,{"v":"1962-0070_wotm"},null,null,null,{"v":"Hotel Dyckman"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1962},{"v":11},{"v":1},{"v":"1962-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28874"},null,{"v":"Hotel Rössli"},null,null,null,{"v":"30x21cm"},null,null,{"v":"1962-0073_wotm"},null,null,null,{"v":"Hotel Rössli"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"1"},{"v":20},{"v":1962},{"v":11},{"v":7},{"v":"1962-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28875"},null,{"v":"Hotel St. Gotthard Zürich"},null,null,null,{"v":"17x11cm"},null,null,{"v":"1962-0074_wotm"},null,null,null,{"v":"Hotel St. Gotthard Zürich"},null,null,null,{"v":"complete"},{"v":"1"},{"v":4},{"v":1962},{"v":11},{"v":5},{"v":"1962-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28876"},null,{"v":"Hotel Restaurant St. Peter Zürich"},null,null,null,{"v":"29.5x21cm"},null,null,{"v":"1962-0082_wotm"},null,null,null,{"v":"Hotel Restaurant St. Peter Zürich"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"3"},{"v":69},{"v":1962},{"v":12},{"v":17},{"v":"1962-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28877"},null,{"v":"House Of Chan"},null,null,null,{"v":"27.5x19cm folded; 27.5x34.5cm open"},null,null,{"v":"1962-0002_wotm"},null,null,null,{"v":"House Of Chan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"11"},{"v":138},{"v":1962},{"v":1},{"v":1},{"v":"1962-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28878"},null,{"v":"Jockey Club Mexicano"},null,null,null,{"v":"29x21.5cm"},null,null,{"v":"1962-0033_wotm"},null,null,null,{"v":"Jockey Club Mexicano"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":35},{"v":1962},{"v":6},{"v":10},{"v":"1962-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28879"},null,{"v":"Justine's"},null,null,null,{"v":"28x22cm folded; 28x43cm open"},null,null,{"v":"1962-0011_wotm"},null,null,null,{"v":"Justine's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1962},{"v":2},{"v":20},{"v":"1962-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28880"},null,{"v":"Koala Cafeteria Restaurante"},null,null,null,{"v":"30x22cm folded; 30x44cm open"},null,null,{"v":"1962-0005_wotm"},null,null,null,{"v":"Koala Cafeteria Restaurante"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":193},{"v":1962},{"v":1},{"v":1},{"v":"1962-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28881"},null,{"v":"La Gondola"},null,null,null,{"v":"31.5x24cm folded; 31.5x47.5cm open"},null,null,{"v":"1962-0006_wotm"},null,null,null,{"v":"La Gondola"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":98},{"v":1962},{"v":1},{"v":1},{"v":"1962-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28882"},null,{"v":"Le Chateau Richelieu"},null,null,null,{"v":"37.5x26cm folded; 37.5x52cm open"},null,null,{"v":"1962-0008_wotm"},null,null,null,{"v":"Le Chateau Richelieu"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":157},{"v":1962},{"v":1},{"v":2},{"v":"1962-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28883"},null,{"v":"Leighton's Woodlands Lake Restaurant"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1962-0022_wotm"},null,null,null,{"v":"Leighton's Woodlands Lake Restaurant"},null,null,null,{"v":"complete"},{"v":"1"},{"v":32},{"v":1962},{"v":4},{"v":22},{"v":"1962-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28884"},null,{"v":"L'hotel La Savoie"},null,null,null,null,null,null,{"v":"1962-0078_wotm"},null,null,null,{"v":"L'hotel La Savoie"},null,null,null,{"v":"complete"},{"v":"21"},{"v":98},{"v":1962},{"v":11},{"v":24},{"v":"1962-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28885"},null,{"v":"Mamma Leone's"},null,null,null,{"v":"63.5x35.5cm"},null,null,{"v":"1962-0039_wotm"},null,null,null,{"v":"Mamma Leone's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":151},{"v":1962},{"v":6},{"v":2},{"v":"1962-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28886"},null,{"v":"Marrocco's"},null,null,null,{"v":"23x31.5cm folded; 47x31.5cm open"},null,null,{"v":"1962-0010_wotm"},null,null,null,{"v":"Marrocco's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":180},{"v":1962},{"v":2},{"v":15},{"v":"1962-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28887"},null,{"v":"Miller Bros."},null,null,null,{"v":"38x21.5cm folded; 38x43cm open"},null,null,{"v":"1962-0021_wotm"},null,null,null,{"v":"Miller Bros."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":408},{"v":1962},{"v":4},{"v":22},{"v":"1962-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28888"},null,{"v":"Miller Bros."},null,null,null,{"v":"38x21.5cm folded; 38x43cm open"},null,null,{"v":"1962-0025_wotm"},null,null,null,{"v":"Miller Bros."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":392},{"v":1962},{"v":5},{"v":16},{"v":"1962-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28889"},null,{"v":"Neptune Room"},null,null,null,{"v":"35x17.5cm folded; 35x52cm open"},null,null,{"v":"1962-0041_wotm"},null,null,null,{"v":"Neptune Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":88},{"v":1962},{"v":8},{"v":3},{"v":"1962-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28890"},null,{"v":"Park Row"},null,null,null,{"v":"32.5x24cm folded; 32.5x48cm open"},null,null,{"v":"1962-0014_wotm"},null,null,null,{"v":"Park Row"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":73},{"v":1962},{"v":3},{"v":23},{"v":"1962-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28891"},null,{"v":"Parson's Seafood Restaurant"},null,null,null,{"v":"33x25cm folded; 33x49.5cm open"},null,null,{"v":"1962-0004_wotm"},null,null,null,{"v":"Parson's Seafood Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":111},{"v":1962},{"v":1},{"v":1},{"v":"1962-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28892"},null,{"v":"Patricia Murphy's Candlelight Restaurants"},null,null,null,{"v":"35.5x21.5cm"},null,null,{"v":"1962-0072_wotm"},null,null,null,{"v":"Patricia Murphy's Candlelight Restaurants"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":90},{"v":1962},{"v":11},{"v":9},{"v":"1962-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28893"},null,{"v":"Pensione Ristorante"},null,null,null,{"v":"12.5x8.5cm folded; 12.5x17.5cm open"},null,null,{"v":"1962-0017_wotm"},null,null,null,{"v":"Pensione Ristorante"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1962},{"v":4},{"v":14},{"v":"1962-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28894"},null,{"v":"Per Bacco!"},null,null,null,{"v":"31x18cm"},null,null,{"v":"1962-0026_wotm"},null,null,null,{"v":"Per Bacco!"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":33},{"v":1962},{"v":5},{"v":25},{"v":"1962-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28895"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,{"v":"English is secondary language"},{"v":"1962-0027_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":121},{"v":1962},{"v":5},{"v":26},{"v":"1962-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28896"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1962-0028_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":129},{"v":1962},{"v":5},{"v":27},{"v":"1962-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28897"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1962-0029_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":109},{"v":1962},{"v":5},{"v":25},{"v":"1962-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28898"},null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x40.5cm open"},null,null,{"v":"1962-0045_wotm"},null,null,null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":127},{"v":1962},{"v":8},{"v":4},{"v":"1962-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28899"},null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x40.5cm open"},null,null,{"v":"1962-0046_wotm"},null,null,null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":110},{"v":1962},{"v":8},{"v":4},{"v":"1962-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28900"},null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1962-0047_wotm"},null,null,null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":103},{"v":1962},{"v":8},{"v":5},{"v":"1962-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28901"},null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1962-0048_wotm"},null,null,null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":124},{"v":1962},{"v":8},{"v":5},{"v":"1962-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28902"},null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1962-0049_wotm"},null,null,null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":142},{"v":1962},{"v":8},{"v":6},{"v":"1962-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28903"},null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x40.5cm open"},null,null,{"v":"1962-0050_wotm"},null,null,null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":114},{"v":1962},{"v":8},{"v":6},{"v":"1962-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28904"},null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1962-0051_wotm"},null,null,null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":108},{"v":1962},{"v":8},{"v":7},{"v":"1962-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28905"},null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x40.5cm open"},null,null,{"v":"1962-0052_wotm"},null,null,null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":111},{"v":1962},{"v":8},{"v":8},{"v":"1962-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28906"},null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1962-0053_wotm"},null,null,null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":126},{"v":1962},{"v":8},{"v":8},{"v":"1962-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28907"},null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x40.5cm open"},null,null,{"v":"1962-0054_wotm"},null,null,null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"complete"},{"v":"2"},{"v":127},{"v":1962},{"v":8},{"v":9},{"v":"1962-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28908"},null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"27.5x17cm"},null,null,{"v":"1962-0055_wotm"},null,null,null,{"v":"R.M.S. Mauretania"},null,null,null,{"v":"complete"},{"v":"1"},{"v":101},{"v":1962},{"v":8},{"v":9},{"v":"1962-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28909"},null,{"v":"Ratskeller Hannover"},null,null,null,{"v":"30x17cm"},null,null,{"v":"1962-0079_wotm"},null,null,null,{"v":"Ratskeller Hannover"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":16},{"v":1962},{"v":11},{"v":28},{"v":"1962-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28910"},null,{"v":"Ratskeller Hannover"},null,null,null,{"v":"29.5x21cm"},null,null,{"v":"1962-0081_wotm"},null,null,null,{"v":"Ratskeller Hannover"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":29},{"v":1962},{"v":12},{"v":1},{"v":"1962-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28911"},null,{"v":"Restaurant Kempinski"},null,null,null,{"v":"34x16cm folded; 34x32cm open"},null,null,{"v":"1962-0034_wotm"},null,null,null,{"v":"Restaurant Kempinski"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":248},{"v":1962},{"v":6},{"v":21},{"v":"1962-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28912"},null,{"v":"Restaurant Kronenhalle"},null,null,null,{"v":"32x22.5cm folded; 32x45.5cm open"},null,null,{"v":"1962-0036_wotm"},null,null,null,{"v":"Restaurant Kronenhalle"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"3"},{"v":67},{"v":1962},{"v":6},{"v":25},{"v":"1962-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28913"},null,{"v":"S.S. Constitution"},null,null,null,{"v":"32x23cm folded; 32x47cm open"},null,null,{"v":"1962-0056_wotm"},null,null,null,{"v":"S.S. Constitution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1962},{"v":8},{"v":26},{"v":"1962-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28914"},null,{"v":"S.S. Constitution"},null,null,null,{"v":"32x23cm folded; 32x47cm open"},null,null,{"v":"1962-0057_wotm"},null,null,null,{"v":"S.S. Constitution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":72},{"v":1962},{"v":8},{"v":31},{"v":"1962-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28915"},null,{"v":"S.S. Constitution"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1962-0058_wotm"},null,null,null,{"v":"S.S. Constitution"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1962},{"v":8},{"v":31},{"v":"1962-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28916"},null,{"v":"S.S. Constitution"},null,null,null,{"v":"23x19cm folded; 23x38cm open"},null,null,{"v":"1962-0059_wotm"},null,null,null,{"v":"S.S. Constitution"},null,null,null,{"v":"complete"},{"v":"3"},{"v":59},{"v":1962},{"v":8},{"v":31},{"v":"1962-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28917"},null,{"v":"S.S. Constitution"},null,null,null,{"v":"32x23cm folded; 32x47cm open"},null,null,{"v":"1962-0060_wotm"},null,null,null,{"v":"S.S. Constitution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":69},{"v":1962},{"v":9},{"v":1},{"v":"1962-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28918"},null,{"v":"S.S. Constitution"},null,null,null,{"v":"33x26.5cm folded; 33x53cm open"},null,null,{"v":"1962-0061_wotm"},null,null,null,{"v":"S.S. Constitution"},null,null,null,{"v":"complete"},{"v":"4"},{"v":77},{"v":1962},{"v":9},{"v":1},{"v":"1962-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28919"},null,{"v":"S.S. Constitution"},null,null,null,{"v":"29x22cm folded; 29x44cm open"},null,null,{"v":"1962-0062_wotm"},null,null,null,{"v":"S.S. Constitution"},null,null,null,{"v":"complete"},{"v":"3"},{"v":28},{"v":1962},{"v":9},{"v":3},{"v":"1962-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28920"},null,{"v":"Savoy Hotel"},null,null,null,{"v":"16x10.5cm"},null,null,{"v":"1962-0037_wotm"},null,null,null,{"v":"Savoy Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6},{"v":1962},{"v":6},{"v":27},{"v":"1962-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28921"},null,{"v":"Schwarzwälder's"},null,null,null,{"v":"30x21cm"},null,null,{"v":"1962-0003_wotm"},null,null,null,{"v":"Schwarzwälder's"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"under review"},{"v":"19"},{"v":342},{"v":1962},{"v":12},{"v":1},{"v":"1962-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28922"},null,{"v":"Sheraton East Hotel"},null,null,null,{"v":"25x20.5cm folded; 25x41cm open"},null,null,{"v":"1962-0069_wotm"},null,null,null,{"v":"Sheraton East Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":26},{"v":1962},{"v":10},{"v":22},{"v":"1962-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28923"},null,{"v":"Spalding's"},null,null,null,{"v":"32x24cm folded; 32x46.5cm open"},null,{"v":"English is secondary language"},{"v":"1962-0030_wotm"},null,null,null,{"v":"Spalding's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":194},{"v":1962},{"v":5},{"v":29},{"v":"1962-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28924"},null,{"v":"Squire Durr's Coffee Mill"},null,null,null,{"v":"22x11.5cm folded; 22x23cm open"},null,null,{"v":"1962-0068_wotm"},null,null,null,{"v":"Squire Durr's Coffee Mill"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":22},{"v":1962},{"v":10},{"v":14},{"v":"1962-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28925"},null,{"v":"Sweets Restaurant"},null,null,null,{"v":"30x23.5cm folded; 30x47cm open"},null,null,{"v":"1962-0063_wotm"},null,null,null,{"v":"Sweets Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":276},{"v":1962},{"v":9},{"v":5},{"v":"1962-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28926"},null,{"v":"Tamaro Restaurant Grill"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1962-0077_wotm"},null,null,null,{"v":"Tamaro Restaurant Grill"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"5"},{"v":157},{"v":1962},{"v":11},{"v":10},{"v":"1962-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28927"},null,{"v":"The Berkshire Inn"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1962-0044_wotm"},null,null,null,{"v":"The Berkshire Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":194},{"v":1962},{"v":1},{"v":1},{"v":"1962-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28928"},null,{"v":"The Essex House"},null,null,null,{"v":"24x17cm folded; 24x32.5cm open"},null,null,{"v":"1962-0087_wotm"},null,null,null,{"v":"The Essex House"},null,null,null,{"v":"complete"},{"v":"11"},{"v":29},{"v":1962},{"v":12},{"v":5},{"v":"1962-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28929"},null,{"v":"The Famous Anchor Sea Food House"},null,null,null,{"v":"33.5x25.5cm folded; 33.5x51cm open"},null,{"v":"German is secondary language"},{"v":"1962-0040_wotm"},null,null,null,{"v":"The Famous Anchor Sea Food House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":359},{"v":1962},{"v":7},{"v":29},{"v":"1962-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28930"},null,{"v":"The Granary"},null,null,null,{"v":"33x24cm folded; 33x48.5cm open"},null,null,{"v":"1962-0038_wotm"},null,null,null,{"v":"The Granary"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":141},{"v":1962},{"v":6},{"v":30},{"v":"1962-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28931"},null,{"v":"The Hansen House"},null,null,null,{"v":"31x22.5cm folded; 31x45cm open"},null,null,{"v":"1962-0009_wotm"},null,null,null,{"v":"The Hansen House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":69},{"v":1962},{"v":1},{"v":4},{"v":"1962-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28932"},null,{"v":"The Hotel Beach Plaza"},null,null,null,{"v":"29x21.5cm folded; 29x43cm open"},null,{"v":"English is secondary language"},{"v":"1962-0042_wotm"},null,null,null,{"v":"The Hotel Beach Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":73},{"v":1962},{"v":8},{"v":2},{"v":"1962-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28933"},null,{"v":"The Manger Hay Adams Hotel"},null,null,null,{"v":"28x22cm folded; 28x43cm open"},null,null,{"v":"1962-0065_wotm"},null,null,null,{"v":"The Manger Hay Adams Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":189},{"v":1962},{"v":10},{"v":2},{"v":"1962-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28934"},null,{"v":"The Red Star Inn"},null,null,null,{"v":"38x24cm"},null,null,{"v":"1962-0013_wotm"},null,null,null,{"v":"The Red Star Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":277},{"v":1962},{"v":3},{"v":22},{"v":"1962-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28935"},null,{"v":"The Tavern On The Green"},null,null,null,{"v":"24x16.5cm folded; 24x32.5cm open"},null,null,{"v":"1962-0066_wotm"},null,null,null,{"v":"The Tavern On The Green"},null,null,null,{"v":"complete"},{"v":"14"},{"v":41},{"v":1962},{"v":10},{"v":1},{"v":"1962-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28936"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"15x10cm"},null,null,{"v":"1962-0015_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":7},{"v":1962},{"v":3},{"v":1},{"v":"1962-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28937"},null,{"v":"The Waldorf Astoria; Grand Ballroom"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,null,{"v":"1962-0018_wotm"},null,null,null,{"v":"The Waldorf Astoria; Grand Ballroom"},null,null,null,{"v":"complete"},{"v":"8"},{"v":12},{"v":1962},{"v":4},{"v":16},{"v":"1962-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28938"},null,{"v":"Tsuruya"},null,null,null,{"v":"27.5x21cm folded; 27.5x42cm open"},null,null,{"v":"1962-0012_wotm"},null,null,null,{"v":"Tsuruya"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":61},{"v":1962},{"v":3},{"v":11},{"v":"1962-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28939"},null,{"v":"Wayzata Country Club"},null,null,null,{"v":"38x19cm"},null,null,{"v":"1962-0031_wotm"},null,null,null,{"v":"Wayzata Country Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1962},{"v":6},{"v":7},{"v":"1962-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28940"},null,{"v":"Weinprobe"},null,null,null,{"v":"29.5x21cm"},null,null,{"v":"1962-0032_wotm"},null,null,null,{"v":"Weinprobe"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1962},{"v":6},{"v":11},{"v":"1962-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28943"},null,{"v":"George Phillips' Harbor House"},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,null,{"v":"1963-0025_wotm"},null,null,null,{"v":"George Phillips' Harbor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":75},{"v":1963},{"v":7},{"v":6},{"v":"1963-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28944"},null,{"v":"Kuenning's Midtown Restaurant"},null,null,null,{"v":"27x21.5cm folded; 27x43cm open"},null,null,{"v":"1963-0026_wotm"},null,null,null,{"v":"Kuenning's Midtown Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":94},{"v":1963},{"v":7},{"v":10},{"v":"1963-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28945"},null,{"v":"Longley's Restaurant And Coffee House"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1963-0027_wotm"},null,null,null,{"v":"Longley's Restaurant And Coffee House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":109},{"v":1963},{"v":7},{"v":21},{"v":"1963-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28946"},null,{"v":"Commander Hotel"},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,null,{"v":"1963-0028_wotm"},null,null,null,{"v":"Commander Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":105},{"v":1963},{"v":7},{"v":31},{"v":"1963-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28947"},null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,{"v":"English is secondary language"},{"v":"1963-0029_wotm"},null,null,null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":84},{"v":1963},{"v":7},{"v":1},{"v":"1963-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28948"},null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,{"v":"English is secondary language"},{"v":"1963-0030_wotm"},null,null,null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":59},{"v":1963},{"v":7},{"v":1},{"v":"1963-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28949"},null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,{"v":"English is secondary language"},{"v":"1963-0031_wotm"},null,null,null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":265},{"v":1963},{"v":7},{"v":1},{"v":"1963-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28950"},null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,{"v":"English is secondary language"},{"v":"1963-0032_wotm"},null,null,null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":271},{"v":1963},{"v":7},{"v":2},{"v":"1963-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28951"},null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,{"v":"English is secondary language"},{"v":"1963-0033_wotm"},null,null,null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"3"},{"v":255},{"v":1963},{"v":7},{"v":2},{"v":"1963-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28952"},null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,{"v":"English is secondary language"},{"v":"1963-0034_wotm"},null,null,null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":259},{"v":1963},{"v":7},{"v":3},{"v":"1963-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28953"},null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,{"v":"English is secondary language"},{"v":"1963-0035_wotm"},null,null,null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":263},{"v":1963},{"v":7},{"v":3},{"v":"1963-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28954"},null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,{"v":"English is secondary language"},{"v":"1963-0036_wotm"},null,null,null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":261},{"v":1963},{"v":7},{"v":4},{"v":"1963-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28955"},null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,{"v":"English is secondary language"},{"v":"1963-0037_wotm"},null,null,null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"under review"},{"v":"4"},{"v":100},{"v":1963},{"v":7},{"v":4},{"v":"1963-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28956"},null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,{"v":"English is secondary language"},{"v":"1963-0038_wotm"},null,null,null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":262},{"v":1963},{"v":7},{"v":5},{"v":"1963-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28957"},null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,{"v":"English is secondary language"},{"v":"1963-0039_wotm"},null,null,null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":259},{"v":1963},{"v":7},{"v":6},{"v":"1963-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28958"},null,{"v":"Paquebot \\France\\\"\""},null,null,null,{"v":"26x20.5cm folded; 26x41cm open"},null,{"v":"English is secondary language"},{"v":"1963-0040_wotm"},null,null,null,{"v":"Paquebot \\France\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":85},{"v":1963},{"v":7},{"v":21},{"v":"1963-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28959"},null,{"v":"Paquebot \\France\\\"\""},null,null,null,{"v":"26x20.5cm folded; 26x41cm open"},null,{"v":"English is secondary language"},{"v":"1963-0041_wotm"},null,null,null,{"v":"Paquebot \\France\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":85},{"v":1963},{"v":7},{"v":22},{"v":"1963-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28960"},null,{"v":"Paquebot \\France\\\"\""},null,null,null,{"v":"26x20.5cm folded; 26x41cm open"},null,{"v":"English is secondary language"},{"v":"1963-0042_wotm"},null,null,null,{"v":"Paquebot \\France\\\"\""},null,null,null,{"v":"under review"},{"v":"2"},{"v":86},{"v":1963},{"v":7},{"v":22},{"v":"1963-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28961"},null,{"v":"Paquebot \\France\\\"\""},null,null,null,{"v":"26x20.5cm folded; 26x41cm open"},null,{"v":"English is secondary language"},{"v":"1963-0043_wotm"},null,null,null,{"v":"Paquebot \\France\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":85},{"v":1963},{"v":7},{"v":24},{"v":"1963-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28962"},null,{"v":"Sheraton East"},null,null,null,{"v":"21x15.5cm folded; 21x31cm open"},null,null,{"v":"1964-0009_wotm"},null,null,null,{"v":"Sheraton East"},null,null,null,{"v":"complete"},{"v":"5"},{"v":26},{"v":1964},{"v":4},{"v":2},{"v":"1964-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28963"},null,{"v":"Lansing Country Club"},null,null,null,{"v":"33x17cm"},null,null,{"v":"1964-0010_wotm"},null,null,null,{"v":"Lansing Country Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1964},{"v":4},{"v":19},{"v":"1964-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28964"},null,{"v":"21 Club"},null,null,null,{"v":"16.5x19cm folded; 30x19cm open"},null,null,{"v":"1964-0011_wotm"},null,null,null,{"v":"21 Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1964},{"v":4},{"v":20},{"v":"1964-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28965"},null,{"v":"Paquebot \\France\\\"\""},null,null,null,{"v":"26x20.5cm folded; 26x41cm open"},null,{"v":"English is secondary language"},{"v":"1963-0044_wotm"},null,null,null,{"v":"Paquebot \\France\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":79},{"v":1963},{"v":7},{"v":24},{"v":"1963-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28966"},null,{"v":"Hotel Waldhaus Sils Maria"},null,null,null,{"v":"17x11cm"},null,null,{"v":"1963-0045_wotm"},null,null,null,{"v":"Moffat House Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1963},{"v":6},{"v":8},{"v":"1963-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28967"},null,{"v":"Moffat House Hotel"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1963-0046_wotm"},null,null,null,{"v":"Hotel Waldhaus Sils Maria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1963},{"v":8},{"v":25},{"v":"1963-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28968"},null,{"v":"Grand Motor Hotel"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,null,{"v":"1963-0047_wotm"},null,null,null,{"v":"Grand Motor Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"6"},{"v":177},{"v":1963},{"v":9},{"v":9},{"v":"1963-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28969"},null,{"v":"The Four Seasons Motor Hotel"},null,null,null,{"v":"24x15cm folded; 24x30cm open"},null,null,{"v":"1963-0048_wotm"},null,null,null,{"v":"The Four Seasons Motor Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"7"},{"v":82},{"v":1963},{"v":9},{"v":11},{"v":"1963-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28970"},null,{"v":"The Baron Steuben"},null,null,null,{"v":"27x19cm folded; 27x38cm open"},null,null,{"v":"1963-0049_wotm"},null,null,null,{"v":"The Baron Steuben"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":66},{"v":1963},{"v":9},{"v":13},{"v":"1963-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28971"},null,{"v":"The Greenbrier"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1963-0050_wotm"},null,null,null,{"v":"The Greenbrier"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1963},{"v":9},{"v":13},{"v":"1963-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28972"},null,{"v":"Hotel Berlin"},null,null,null,{"v":"29.5x14cm folded; 29.5x28cm open"},null,null,{"v":"1963-0051_wotm"},null,null,null,{"v":"Hotel Berlin"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"13"},{"v":259},{"v":1963},{"v":9},{"v":15},{"v":"1963-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28973"},null,{"v":"The Feed Box"},null,null,null,{"v":"29x22.5cm folded; 29x45cm open"},null,null,{"v":"1963-0052_wotm"},null,null,null,{"v":"The Feed Box"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":81},{"v":1963},{"v":9},{"v":15},{"v":"1963-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28974"},null,{"v":"The Green Spring Inn"},null,null,null,{"v":"33x22cm folded; 33x43cm open"},null,null,{"v":"1963-0053_wotm"},null,null,null,{"v":"The Green Spring Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":257},{"v":1963},{"v":9},{"v":21},{"v":"1963-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28975"},null,{"v":"Crystal Room At The Chicago Athletic Club"},null,null,null,{"v":"44x28cm"},null,null,{"v":"1963-0054_wotm"},null,null,null,{"v":"Crystal Room At The Chicago Athletic Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1963},{"v":9},{"v":24},{"v":"1963-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28976"},null,{"v":"The Dearborn Inn And Clinton Inn Of Greenfield Village"},null,null,null,{"v":"21.5x14.5cm folded; 21.5x28cm open"},null,null,{"v":"1963-0056_wotm"},null,null,null,{"v":"The Dearborn Inn And Clinton Inn Of Greenfield Village"},null,null,null,{"v":"complete"},{"v":"5"},{"v":42},{"v":1963},{"v":10},{"v":6},{"v":"1963-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28977"},null,{"v":"The Madison"},null,null,null,{"v":"26.5x21.5cm folded; 26.5x43cm open"},null,null,{"v":"1963-0057_wotm"},null,null,null,{"v":"The Madison"},null,null,null,{"v":"complete"},{"v":"5"},{"v":30},{"v":1963},{"v":10},{"v":23},{"v":"1963-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28978"},null,{"v":"Caledonian Hotel"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1963-0058_wotm"},null,null,null,{"v":"Caledonian Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1963},{"v":10},{"v":23},{"v":"1963-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28979"},null,{"v":"The Causerie"},null,null,null,{"v":"24x15cm folded; 24x30cm open"},null,{"v":"English is secondary language"},{"v":"1963-0059_wotm"},null,null,null,{"v":"The Causerie"},null,null,null,{"v":"complete"},{"v":"3"},{"v":99},{"v":1963},{"v":10},{"v":7},{"v":"1963-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28980"},null,{"v":"Royal Grand Hotel"},null,null,null,{"v":"22x14cm"},null,null,{"v":"1963-0060_wotm"},null,null,null,{"v":"Royal Grand Hotel"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":16},{"v":1963},{"v":11},{"v":1},{"v":"1963-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28981"},null,{"v":"Operakällaren"},null,null,null,{"v":"36.5x25cm folded; 36.5x50cm open"},null,{"v":"Swedish and English are secondary languages"},{"v":"1963-0061_wotm"},null,null,null,{"v":"Operakällaren"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"3"},{"v":196},{"v":1963},{"v":11},{"v":3},{"v":"1963-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28982"},null,{"v":"Rib Room"},null,null,null,{"v":"24.5x15.5cm folded; 24.5x31.5cm open"},null,null,{"v":"1963-0062_wotm"},null,null,null,{"v":"Rib Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":50},{"v":1963},{"v":11},{"v":15},{"v":"1963-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28983"},null,{"v":"Operakällaren"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,null,{"v":"1963-0063_wotm"},null,null,null,{"v":"Operakällaren"},null,null,null,{"v":"complete"},{"v":"3"},{"v":5},{"v":1963},{"v":11},{"v":3},{"v":"1963-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28984"},null,{"v":"Restaurant Walterspiel"},null,null,null,{"v":"32x21cm"},null,null,{"v":"1963-0064_wotm"},null,null,null,{"v":"Restaurant Walterspiel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":39},{"v":1963},{"v":11},{"v":14},{"v":"1963-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28985"},null,{"v":"Antoine's"},null,null,null,{"v":"29.5x23cm folded; 29.5x46cm open"},null,null,{"v":"1963-0065_wotm"},null,null,null,{"v":"Antoine's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":193},{"v":1963},{"v":11},{"v":15},{"v":"1963-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28986"},null,{"v":"Schwarzwalder's Natur Weinhaus"},null,null,null,{"v":"40x17.5cm folded; 40x35cm open"},null,null,{"v":"1963-0066_wotm"},null,null,null,{"v":"Schwarzwalder's Natur Weinhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"under review"},{"v":"3"},{"v":214},{"v":1963},{"v":11},{"v":16},{"v":"1963-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28987"},null,{"v":"Tail Of The Fox"},null,null,null,{"v":"35.5x25.5cm folded; 35.5x50.5cm open"},null,null,{"v":"1963-0067_wotm"},null,null,null,{"v":"Tail Of The Fox"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":87},{"v":1963},{"v":11},{"v":30},{"v":"1963-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28988"},null,{"v":"Tibbs Warf"},null,null,null,{"v":"33x25.5cm folded; 33x50.5cm open"},null,null,{"v":"1963-0068_wotm"},null,null,null,{"v":"Tibbs Warf"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":188},{"v":1963},{"v":12},{"v":27},{"v":"1963-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28989"},null,{"v":"The Ballroom At Hotel Delmonico"},null,null,null,{"v":"24x17cm folded; 24x33cm open"},null,null,{"v":"1963-0069_wotm"},null,null,null,{"v":"The Ballroom At Hotel Delmonico"},null,null,null,{"v":"complete"},{"v":"11"},{"v":25},{"v":1963},{"v":12},{"v":10},{"v":"1963-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28990"},null,{"v":"Country Club"},null,null,null,{"v":"18x13cm folded; 18x57cm open"},null,null,{"v":"1963-0070_wotm"},null,null,null,{"v":"Country Club"},null,null,null,{"v":"complete"},{"v":"11"},{"v":15},{"v":1963},{"v":12},{"v":12},{"v":"1963-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28991"},null,{"v":"United"},null,null,null,{"v":"9.5x14cm folded; 9.5x28cm open"},null,null,{"v":"1963-0071_wotm"},null,null,null,{"v":"United"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1963},{"v":12},{"v":4},{"v":"1963-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28992"},null,{"v":"Highland Arms Restaurant"},null,null,null,{"v":"35.5x22cm folded; 35.5x43cm open"},null,null,{"v":"1963-0072_wotm"},null,null,null,{"v":"Highland Arms Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":128},{"v":1963},{"v":1},{"v":1},{"v":"1963-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28993"},null,{"v":"Sea Fare"},null,null,null,{"v":"21.5x13.5cm folded; 21.5x27cm open"},null,null,{"v":"1963-0073_wotm"},null,null,null,{"v":"Sea Fare"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":44},{"v":1963},{"v":1},{"v":1},{"v":"1963-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28994"},null,{"v":"Rotterdam"},null,null,null,{"v":"19x15cm folded; 19x30cm open"},null,null,{"v":"1963-0074_wotm"},null,null,null,{"v":"Rotterdam"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":136},{"v":1964},{"v":6},{"v":1},{"v":"1964-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28995"},null,{"v":"Simpson's In The Strand"},null,null,null,{"v":"27x18cm folded; 27x35cm open"},null,null,{"v":"1963-0075_wotm"},null,null,null,{"v":"Simpson's In The Strand"},null,null,null,{"v":"complete"},{"v":"3"},{"v":171},{"v":1963},{"v":10},{"v":11},{"v":"1963-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28996"},null,{"v":"Wärdshuset Stallmästaregården"},null,null,null,{"v":"21.5x16cm folded; 21.5x32.5cm open"},null,null,{"v":"1963-0076_wotm"},null,null,null,{"v":"Wärdshuset Stallmästaregården"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"4"},{"v":54},{"v":1963},{"v":1},{"v":1},{"v":"1963-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28997"},null,{"v":"\\Chez Hansi\\\"\""},null,null,null,{"v":"31.5x24cm folded; 31.5x48cm open"},null,null,{"v":"1963-0077_wotm"},null,null,null,{"v":"\\Chez Hansi\\\"\""},null,{"v":"Francs"},{"v":"FF"},{"v":"under review"},{"v":"3"},{"v":164},{"v":1963},{"v":1},{"v":1},{"v":"1963-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28998"},null,{"v":"Keiller Restaurant"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,null,{"v":"1963-0078_wotm"},null,null,null,{"v":"Keiller Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1963},{"v":1},{"v":1},{"v":"1963-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"28999"},null,{"v":"Don Roth's Blackhawk Restaurant"},null,null,null,{"v":"35x21cm folded; 35x64cm open"},null,null,{"v":"1963-0079_wotm"},null,null,null,{"v":"Don Roth's Blackhawk Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":57},{"v":1964},{"v":1},{"v":1},{"v":"1964-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29000"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"24.5x15.5cm folded; 24.5x31cm open"},null,null,{"v":"1964-0001_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1964},{"v":1},{"v":6},{"v":"1964-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29001"},null,{"v":"The Bagatelle   Maxim's De Paris"},null,null,null,{"v":"44.5x28cm"},null,null,{"v":"1964-0002_wotm"},null,null,null,{"v":"The Bagatelle   Maxim's De Paris"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1964},{"v":2},{"v":18},{"v":"1964-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29002"},null,{"v":"The Carlyle"},null,null,null,{"v":"21x15.5cm folded; 21x31cm open"},null,null,{"v":"1964-0003_wotm"},null,null,null,{"v":"The Carlyle"},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1964},{"v":2},{"v":24},{"v":"1964-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29003"},null,{"v":"Commerce Club"},null,null,null,{"v":"26x21cm folded; 26x42cm open"},null,null,{"v":"1964-0004_wotm"},null,null,null,{"v":"Commerce Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":40},{"v":1964},{"v":3},{"v":4},{"v":"1964-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29005"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"20x15.5cm folded; 20x31cm open"},null,null,{"v":"1964-0006_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":28},{"v":1964},{"v":3},{"v":17},{"v":"1964-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29006"},null,{"v":"New York University Club"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1964-0007_wotm"},null,null,null,{"v":"New York University Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":127},{"v":1964},{"v":3},{"v":31},{"v":"1964-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29007"},null,{"v":"Top Of The Six's"},null,null,null,{"v":"27.5x20cm folded; 27.5x40cm open"},null,null,{"v":"1964-0008_wotm"},null,null,null,{"v":"Top Of The Six's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":34},{"v":1964},{"v":3},{"v":20},{"v":"1964-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29008"},null,{"v":"Top Of The First"},null,null,null,{"v":"26x21cm folded; 26x42cm open"},null,null,{"v":"1964-0012_wotm"},null,null,null,{"v":"Top Of The First"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1964},{"v":4},{"v":24},{"v":"1964-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29009"},null,{"v":"Le Park Lane"},null,null,null,{"v":"25x20.5cm folded; 25x41cm open"},null,null,{"v":"1964-0013_wotm"},null,null,null,{"v":"Le Park Lane"},null,null,null,{"v":"complete"},{"v":"4"},{"v":39},{"v":1964},{"v":5},{"v":4},{"v":"1964-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29010"},null,{"v":"Hotel New Yorker   The Terrace Room"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,{"v":"A Tasting of Apertifs for Summer"},{"v":"1964-0014_wotm"},null,null,null,{"v":"Hotel New Yorker   The Terrace Room"},null,null,null,{"v":"complete"},{"v":"9"},{"v":36},{"v":1964},{"v":5},{"v":22},{"v":"1964-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29011"},null,{"v":"Tregenna Castle Hotel"},null,null,null,{"v":"28x19.5cm"},null,null,{"v":"1964-0015_wotm"},null,null,null,{"v":"Tregenna Castle Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":34},{"v":1964},{"v":6},{"v":21},{"v":"1964-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29012"},null,{"v":"The Drake Oak Brook Hotel   Columian Room"},null,null,null,{"v":"44.5x28cm"},null,null,{"v":"1964-0016_wotm"},null,null,null,{"v":"The Drake Oak Brook Hotel   Columian Room"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1964},{"v":6},{"v":24},{"v":"1964-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29013"},null,{"v":"The Georgian Restaurant   Harrods"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1964-0017_wotm"},null,null,null,{"v":"The Georgian Restaurant   Harrods"},null,null,null,{"v":"complete"},{"v":"4"},{"v":268},{"v":1964},{"v":1},{"v":1},{"v":"1964-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29014"},null,{"v":"Simpson's In The Strand"},null,null,null,{"v":"27x17.5cm folded; 27x35cm open"},null,null,{"v":"1964-0018_wotm"},null,null,null,{"v":"Simpson's In The Strand"},null,null,null,{"v":"complete"},{"v":"3"},{"v":171},{"v":1964},{"v":7},{"v":8},{"v":"1964-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29015"},null,{"v":"Simpson's In The Strand"},null,null,null,{"v":"27x17.5cm folded; 27x35cm open"},null,null,{"v":"1964-0019_wotm"},null,null,null,{"v":"Simpson's In The Strand"},null,null,null,{"v":"complete"},{"v":"3"},{"v":167},{"v":1964},{"v":7},{"v":22},{"v":"1964-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29016"},null,{"v":"London Hilton   The Ballroom"},null,null,null,{"v":"17.5x13cm folded; 17.5x26cm open"},null,null,{"v":"1964-0020_wotm"},null,null,null,{"v":"London Hilton   The Ballroom"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1964},{"v":7},{"v":27},{"v":"1964-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29017"},null,{"v":"Vail Village Inn"},null,null,null,{"v":"19x24.5cm folded; 19x49cm open"},null,null,{"v":"1964-0021_wotm"},null,null,null,{"v":"Vail Village Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":54},{"v":1964},{"v":8},{"v":1},{"v":"1964-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29018"},null,{"v":"Adam Rooms"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1964-0022_wotm"},null,null,null,{"v":"Adam Rooms"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6},{"v":1964},{"v":8},{"v":4},{"v":"1964-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29019"},null,{"v":"Löwenbräu Gardens   New York World's Fair"},null,null,null,{"v":"25x20.5cm folded; 25x41cm open"},null,null,{"v":"1964-0023_wotm"},null,null,null,{"v":"Löwenbräu Gardens   New York World's Fair"},null,null,null,{"v":"complete"},{"v":"3"},{"v":26},{"v":1964},{"v":8},{"v":12},{"v":"1964-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29020"},null,{"v":"Simpson's In The Strand"},null,null,null,{"v":"27x17.5cm folded; 27x35cm open"},null,null,{"v":"1964-0024_wotm"},null,null,null,{"v":"Simpson's In The Strand"},null,null,null,{"v":"complete"},{"v":"3"},{"v":173},{"v":1964},{"v":8},{"v":19},{"v":"1964-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29021"},null,{"v":"Air France"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1964-0025_wotm"},null,null,null,{"v":"Air France"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1964},{"v":8},{"v":25},{"v":"1964-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29022"},null,{"v":"Hotel Mundial"},null,null,null,{"v":"34x10cm"},null,null,{"v":"1964-0026_wotm"},null,null,null,{"v":"Hotel Mundial"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1964},{"v":9},{"v":26},{"v":"1964-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29023"},null,{"v":"Cherry Hill Inn"},null,null,null,{"v":"33.5x25.5cm folded; 33.5x51cm open"},null,null,{"v":"1964-0028_wotm"},null,null,null,{"v":"Cherry Hill Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":181},{"v":1964},{"v":9},{"v":15},{"v":"1964-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29024"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"25x18cm folded; 25x36cm open"},null,{"v":"Folder contains an unfilmed booklet with table arrangements for the dinner."},{"v":"1964-0029_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":11},{"v":1964},{"v":10},{"v":14},{"v":"1964-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29025"},null,{"v":"The Commerce Club"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1964-0030_wotm"},null,null,null,{"v":"The Commerce Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":37},{"v":1964},{"v":11},{"v":4},{"v":"1964-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29026"},null,{"v":"Ratsweinkeller Schoneberg Restaurant"},null,null,null,{"v":"19x12cm"},null,null,{"v":"1964-0031_wotm"},null,null,null,{"v":"Ratsweinkeller Schoneberg Restaurant"},null,null,null,{"v":"complete"},{"v":"1"},{"v":8},{"v":1964},{"v":11},{"v":12},{"v":"1964-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29027"},null,{"v":"The Bagatelle   Maxim's De Paris"},null,null,null,{"v":"31.5x23.5cm folded; 31.5x47cm open"},null,null,{"v":"1964-0032_wotm"},null,null,null,{"v":"The Bagatelle   Maxim's De Paris"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1964},{"v":11},{"v":17},{"v":"1964-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29028"},null,{"v":"Zunfthaus Zur Meisen"},null,null,null,{"v":"18x18cm folded; 18x71cm open"},null,{"v":"This is a menu from a wedding."},{"v":"1964-0033_wotm"},null,null,null,{"v":"Zunfthaus Zur Meisen"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1964},{"v":11},{"v":26},{"v":"1964-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29029"},null,{"v":"Schwarzzwalder's Natur Weinhaus"},null,null,null,{"v":"40x17.5cm folded; 40x35cm open"},null,null,{"v":"1964-0034_wotm"},null,null,null,{"v":"Schwarzwalder's Natur Weinhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":224},{"v":1964},{"v":11},{"v":21},{"v":"1964-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29030"},null,{"v":"La Caravelle"},null,null,null,{"v":"26x20cm folded; 26x40cm open"},null,null,{"v":"1964-0035_wotm"},null,null,null,{"v":"La Caravelle"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1964},{"v":11},{"v":21},{"v":"1964-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29031"},null,{"v":"Fort Royal"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1964-0036_wotm"},null,null,null,{"v":"Fort Royal"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1964},{"v":11},{"v":20},{"v":"1964-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29032"},null,{"v":"Culinary Institute Of America"},null,null,null,{"v":"25x21cm folded; 25x42cm open"},null,null,{"v":"1964-0037_wotm"},null,null,null,{"v":"Culinary Institute Of America"},null,null,null,{"v":"complete"},{"v":"7"},{"v":22},{"v":1964},{"v":11},{"v":24},{"v":"1964-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29033"},null,{"v":"Im Haus Der Kunst"},null,null,null,{"v":"25x13cm"},null,null,{"v":"1964-0038_wotm"},null,null,null,{"v":"Im Haus Der Kunst"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":15},{"v":1964},{"v":11},{"v":25},{"v":"1964-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29034"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"21x24.5cm"},null,null,{"v":"1964-0039_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":28},{"v":1964},{"v":11},{"v":30},{"v":"1964-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29035"},null,{"v":"The Plaza"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1964-0040_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"5"},{"v":24},{"v":1964},{"v":11},{"v":30},{"v":"1964-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29036"},null,{"v":"The Red Onion"},null,null,null,{"v":"33x20cm folded; 33x40cm open"},null,null,{"v":"1964-0041_wotm"},null,null,null,{"v":"The Red Onion"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":119},{"v":1964},{"v":1},{"v":1},{"v":"1964-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29037"},null,{"v":"Salmen Restaurant"},null,null,null,{"v":"24x19cm"},null,null,{"v":"1964-0042_wotm"},null,null,null,{"v":"Salmen Restaurant"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"1"},{"v":24},{"v":1964},{"v":12},{"v":11},{"v":"1964-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29038"},null,{"v":"Hotel Lacher"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1964-0043_wotm"},null,null,null,{"v":"Hotel Sacher"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"1"},{"v":108},{"v":1964},{"v":12},{"v":23},{"v":"1964-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29039"},null,{"v":"Hotel Lacher"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1964-0044_wotm"},null,null,null,{"v":"Hotel Sacher"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"1"},{"v":101},{"v":1964},{"v":12},{"v":27},{"v":"1964-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29040"},null,{"v":"Restaurante \\A Quinta\\\"\""},null,null,null,{"v":"25x18cm"},null,null,{"v":"1964-0045_wotm"},null,null,null,{"v":"Restaurante \\A Quinta\\\"\""},null,{"v":"Escudos"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":49},{"v":1964},{"v":1},{"v":1},{"v":"1964-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29041"},null,{"v":"Hermis Restaurant"},null,null,null,{"v":"29x17.5cm folded; 29x35cm open"},null,{"v":"Greek is secondary language."},{"v":"1964-0046_wotm"},null,null,null,{"v":"Hermis Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":150},{"v":1964},{"v":1},{"v":1},{"v":"1964-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29042"},null,{"v":"Moby Dick"},null,null,null,{"v":"32.5x22cm folded; 32.5x44cm open"},null,null,{"v":"1964-0047_wotm"},null,null,null,{"v":"Moby Dick"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"3"},{"v":112},{"v":1964},{"v":1},{"v":1},{"v":"1964-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29043"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1963-0001_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":88},{"v":1963},{"v":1},{"v":22},{"v":"1963-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29044"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1963-0002_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":85},{"v":1963},{"v":1},{"v":24},{"v":"1963-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29045"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1963-0003_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":87},{"v":1963},{"v":1},{"v":25},{"v":"1963-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29046"},null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1963-0004_wotm"},null,null,null,{"v":"S.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"4"},{"v":89},{"v":1963},{"v":1},{"v":18},{"v":"1963-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29047"},null,{"v":"Don The Beachcomber"},null,null,null,{"v":"30x25.5cm folded; 30x51cm open"},null,null,{"v":"1963-0005_wotm"},null,null,null,{"v":"Don The Beachcomber"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":101},{"v":1963},{"v":2},{"v":24},{"v":"1963-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29048"},null,{"v":"Wiggins Tavern"},null,null,null,{"v":"36x21.5cm folded; 36x43cm open"},null,null,{"v":"1963-0006_wotm"},null,null,null,{"v":"Wiggins Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":30},{"v":1963},{"v":2},{"v":4},{"v":"1963-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29049"},null,{"v":"Park Row"},null,null,null,{"v":"33x24cm folded; 33x48cm open"},null,null,{"v":"1963-0007_wotm"},null,null,null,{"v":"Park Row"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":53},{"v":1963},{"v":2},{"v":21},{"v":"1963-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29050"},null,{"v":"Le Parlement D'hiver De La Commanderie De Bordeaux"},null,null,null,{"v":"30x22.5cm folded; 30x45cm open"},null,null,{"v":"1963-0008_wotm"},null,null,null,{"v":"Le Parlement D'hiver De La Commanderie De Bordeaux"},null,null,null,{"v":"complete"},{"v":"5"},{"v":23},{"v":1963},{"v":2},{"v":4},{"v":"1963-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29051"},null,{"v":"The Hearthstone"},null,null,null,{"v":"32x25.5cm folded; 32x51cm open"},null,null,{"v":"1963-0009_wotm"},null,null,null,{"v":"The Hearthstone"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":207},{"v":1963},{"v":3},{"v":8},{"v":"1963-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29052"},null,{"v":"East Side Hotelmen's Association"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Irish Gaelic is secondary language"},{"v":"1963-0010_wotm"},null,null,null,{"v":"East Side Hotelmen's Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1963},{"v":3},{"v":14},{"v":"1963-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29053"},null,{"v":"T/V \\Cristoforo Colombo\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,null,{"v":"1963-0011_wotm"},null,null,null,{"v":"T/V \\Cristoforo Colombo\\\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1963},{"v":3},{"v":17},{"v":"1963-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29054"},null,{"v":"State Historical Society Of Iowa"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1963-0012_wotm"},null,null,null,{"v":"State Historical Society Of Iowa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1963},{"v":3},{"v":26},{"v":"1963-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29055"},null,{"v":"Terrace Room"},null,null,null,{"v":"31.5x28.5cm folded; 31.5x48cm open"},null,null,{"v":"1963-0013_wotm"},null,null,null,{"v":"Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":69},{"v":1963},{"v":3},{"v":7},{"v":"1963-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29056"},null,{"v":"Johnny Francis' Elbow Room At The Canal House"},null,null,null,{"v":"25.5x15cm folded; 51x30cm open"},null,null,{"v":"1963-0014_wotm"},null,null,null,{"v":"Johnny Francis' Elbow Room At The Canal House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":63},{"v":1963},{"v":4},{"v":13},{"v":"1963-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29057"},null,{"v":"Colony"},null,null,null,{"v":"31.5x25cm folded; 31.5x50cm open"},null,null,{"v":"1963-0015_wotm"},null,null,null,{"v":"Colony"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":171},{"v":1963},{"v":4},{"v":16},{"v":"1963-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29058"},null,{"v":"The River Room"},null,null,null,{"v":"33x22cm folded; 33x66cm open"},null,null,{"v":"1963-0016_wotm"},null,null,null,{"v":"The River Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":68},{"v":1963},{"v":4},{"v":30},{"v":"1963-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29059"},null,{"v":"Lambertville House"},null,null,null,{"v":"24.5x16cm folded; 24.5x32cm open"},null,null,{"v":"1963-0017_wotm"},null,null,null,{"v":"Lambertville House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":62},{"v":1963},{"v":4},{"v":14},{"v":"1963-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29060"},null,{"v":"The Scandia"},null,null,null,{"v":"27.5x21.5cm folded; 27.5x43cm open"},null,null,{"v":"1963-0018_wotm"},null,null,null,{"v":"The Scandia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":58},{"v":1963},{"v":5},{"v":25},{"v":"1963-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29061"},null,{"v":"Essex House"},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1963-0020_wotm"},null,null,null,{"v":"Essex House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1963},{"v":1},{"v":1},{"v":"1963-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29062"},null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,{"v":"Italian is secondary language"},{"v":"1963-0022_wotm"},null,null,null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":259},{"v":1963},{"v":6},{"v":30},{"v":"1963-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29063"},null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"32x23.5cm folded; 32x47cm open"},null,{"v":"Italian is secondary language"},{"v":"1963-0023_wotm"},null,null,null,{"v":"Tn. \\Leonardo Da Vinci\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":283},{"v":1963},{"v":6},{"v":30},{"v":"1963-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29064"},null,{"v":"Allenberry"},null,null,null,{"v":"30.5x20cm folded; 30.5x40cm open"},null,null,{"v":"1963-0024_wotm"},null,null,null,{"v":"Allenberry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":29},{"v":1963},{"v":7},{"v":20},{"v":"1963-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29065"},null,{"v":"The St. Regis Hotel"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1961-0075_wotm"},null,null,null,{"v":"The St. Regis Hotel"},null,null,null,{"v":"complete"},{"v":"7"},{"v":11},{"v":1961},{"v":12},{"v":7},{"v":"1961-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29066"},null,{"v":"The Rockefeller Foundation"},null,null,null,{"v":"25.5x16cm"},null,null,{"v":"1961-0076_wotm"},null,null,null,{"v":"The Rockefeller Foundation"},null,null,null,{"v":"complete"},{"v":"1"},{"v":28},{"v":1961},{"v":11},{"v":22},{"v":"1961-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29067"},null,{"v":"Jacaranda"},null,null,null,{"v":"21.5x22.5cm"},null,{"v":"English is secondary language."},{"v":"1961-0077_wotm"},null,null,null,{"v":"Jacaranda"},null,{"v":"Argentine peso"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":57},{"v":1961},{"v":10},{"v":23},{"v":"1961-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29068"},null,{"v":"Tavern On The Green"},null,null,null,{"v":"24x16.5cm folded; 24x32.5cm opn"},null,null,{"v":"1961-0078_wotm"},null,null,null,{"v":"Tavern On The Green"},null,null,null,{"v":"complete"},{"v":"12"},{"v":42},{"v":1961},{"v":10},{"v":13},{"v":"1961-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29069"},null,{"v":"Savoy Hilton"},null,null,null,{"v":"21x14cm folded; 21x27.5cm open"},null,null,{"v":"1961-0079_wotm"},null,null,null,{"v":"Savoy Hilton"},null,null,null,{"v":"complete"},{"v":"6"},{"v":26},{"v":1961},{"v":10},{"v":9},{"v":"1961-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29070"},null,{"v":"Hotel Berlin"},null,null,null,{"v":"12x12cm folded; 12x24cm open"},null,null,{"v":"1961-0080_wotm"},null,null,null,{"v":"Hotel Berlin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":7},{"v":1961},{"v":9},{"v":1},{"v":"1961-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29071"},null,{"v":"Trenton Country Club"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1961-0081_wotm"},null,null,null,{"v":"Trenton Country Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":75},{"v":1961},{"v":9},{"v":28},{"v":"1961-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29072"},null,{"v":"Palmer House"},null,null,null,{"v":"26.5x21cm folded; 26.5x41.5cm open"},null,null,{"v":"1961-0082_wotm"},null,null,null,{"v":"Palmer House"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1961},{"v":9},{"v":12},{"v":"1961-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29073"},null,{"v":"Edelweiss"},null,null,null,{"v":"35.5x25.5cm folded; 35.5x62.5cm open"},null,null,{"v":"1961-0083_wotm"},null,null,null,{"v":"Edelweiss"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":271},{"v":1961},{"v":3},{"v":2},{"v":"1961-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29074"},null,{"v":"Korean Restaurant Mi Cin"},null,null,null,{"v":"32x23.5cm"},null,null,{"v":"1961-0001_wotm"},null,null,null,{"v":"Korean Restaurant Mi Cin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":59},{"v":1961},{"v":6},{"v":13},{"v":"1961-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29075"},null,{"v":"Prince George Hotel"},null,null,null,{"v":"35.5x20.5cm folded; 35.5x51cm open"},null,null,{"v":"1961-0002_wotm"},null,null,null,{"v":"Prince George Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"7"},{"v":118},{"v":1961},{"v":5},{"v":25},{"v":"1961-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29076"},null,{"v":"Overseas Press Club Of America"},null,null,null,{"v":"30x20cm folded; 30x60cm open"},null,null,{"v":"1961-0003_wotm"},null,null,null,{"v":"Overseas Press Club Of America"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":109},{"v":1961},{"v":5},{"v":31},{"v":"1961-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29077"},null,{"v":"Waverly Inn"},null,null,null,{"v":"28.5x21.5cm folded; 28.5x43cm open"},null,null,{"v":"1961-0004_wotm"},null,null,null,{"v":"Waverly Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":98},{"v":1961},{"v":5},{"v":14},{"v":"1961-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29078"},null,{"v":"The Thomas Jefferson Inn"},null,null,null,{"v":"29x21.5cm folded; 29x43cm open"},null,null,{"v":"1961-0005_wotm"},null,null,null,{"v":"The Thomas Jefferson Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":89},{"v":1961},{"v":4},{"v":6},{"v":"1961-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29079"},null,{"v":"Raritan Valley Inn"},null,null,null,{"v":"32x23cm folded; 32x46cm open"},null,null,{"v":"1961-0006_wotm"},null,null,null,{"v":"Raritan Valley Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":36},{"v":1961},{"v":4},{"v":3},{"v":"1961-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29080"},null,{"v":"Sundial Room"},null,null,null,{"v":"29.5x22cm folded; 29.5x44cm open"},null,null,{"v":"1961-0007_wotm"},null,null,null,{"v":"Sundial Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":88},{"v":1961},{"v":4},{"v":5},{"v":"1961-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29081"},null,{"v":"The Hansen House"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1961-0008_wotm"},null,null,null,{"v":"The Hansen House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":64},{"v":1961},{"v":4},{"v":16},{"v":"1961-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29082"},null,{"v":"Ski House   Badger Pass"},null,null,null,{"v":"18x12cm folded; 18x24cm open"},null,null,{"v":"1961-0009_wotm"},null,null,null,{"v":"Ski House   Badger Pass"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":39},{"v":1961},{"v":1},{"v":1},{"v":"1961-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29083"},null,{"v":"The Essex Hotel   The Colonnades"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1961-0010_wotm"},null,null,null,{"v":"The Essex Hotel   The Colonnades"},null,null,null,{"v":"complete"},{"v":"14"},{"v":46},{"v":1961},{"v":4},{"v":17},{"v":"1961-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29084"},null,{"v":"Chez Taba"},null,null,null,{"v":"25x18cm"},null,null,{"v":"1961-0011_wotm"},null,null,null,{"v":"Chez Taba"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":28},{"v":1961},{"v":5},{"v":3},{"v":"1961-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29085"},null,{"v":"Grant's Tavern Restaurant"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,null,{"v":"1961-0012_wotm"},null,null,null,{"v":"Grant's Tavern Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":45},{"v":1961},{"v":5},{"v":4},{"v":"1961-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29086"},null,{"v":"Colonade Restaurant"},null,null,null,{"v":"33x20cm"},null,null,{"v":"1961-0013_wotm"},null,null,null,{"v":"Colonade Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":54},{"v":1961},{"v":5},{"v":21},{"v":"1961-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29087"},null,{"v":"Reuben's."},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,{"v":"PRICED LIQUOR AND COCKTAIL LIST ON BACK; PRICED MENU; COVER HAS CARICATURES OF FAMOUS PEOPLE OF THE DAY"},{"v":"1961-0014_wotm"},null,null,null,{"v":"Reuben's."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":445},{"v":1961},{"v":7},{"v":12},{"v":"1961-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29088"},null,{"v":"Polonaise"},null,null,null,{"v":"34x27cm folded; 34x54cm open"},null,null,{"v":"1961-0015_wotm"},null,null,null,{"v":"Polonaise"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":198},{"v":1961},{"v":5},{"v":23},{"v":"1961-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29089"},null,{"v":"The Terrace Restaurant"},null,null,null,{"v":"23x15.5cm folded; 23.31cm open"},null,null,{"v":"1961-0016_wotm"},null,null,null,{"v":"The Terrace Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":24},{"v":1961},{"v":5},{"v":27},{"v":"1961-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29090"},null,{"v":"Garden Court"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1961-0017_wotm"},null,null,null,{"v":"Garden Court"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1961},{"v":5},{"v":31},{"v":"1961-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29091"},null,{"v":"Bavarian Inn"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1961-0018_wotm"},null,null,null,{"v":"Bavarian Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":153},{"v":1961},{"v":6},{"v":7},{"v":"1961-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29092"},null,{"v":"Charcoal Hearth"},null,null,null,{"v":"35.5x26.5cm folded; 35.5x53cm open"},null,null,{"v":"1961-0019_wotm"},null,null,null,{"v":"Charcoal Hearth"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":105},{"v":1961},{"v":6},{"v":7},{"v":"1961-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29093"},null,{"v":"News Center Restaurant"},null,null,null,{"v":"27.5x18cm folded; 27.5x36cm open"},null,null,{"v":"1961-0020_wotm"},null,null,null,{"v":"News Center Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1961},{"v":6},{"v":8},{"v":"1961-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29094"},null,{"v":"Harvey's Famous Desserts"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1961-0021_wotm"},null,null,null,{"v":"Harvey's Famous Desserts"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":52},{"v":1961},{"v":7},{"v":18},{"v":"1961-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29095"},null,{"v":"Coffee Shop"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1961-0022_wotm"},null,null,null,{"v":"Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":70},{"v":1961},{"v":6},{"v":18},{"v":"1961-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29096"},null,{"v":"Host Restaurant"},null,null,null,{"v":"26x20cm folded; 26x40cm open"},null,null,{"v":"1961-0023_wotm"},null,null,null,{"v":"Host Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":65},{"v":1961},{"v":6},{"v":14},{"v":"1961-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29097"},null,{"v":"Harvey's Famous Restaurant"},null,null,null,{"v":"42x27.4cm"},null,null,{"v":"1961-0024_wotm"},null,null,null,{"v":"Harvey's Famous Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":161},{"v":1961},{"v":6},{"v":18},{"v":"1961-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29098"},null,{"v":"Restaurant Pierre"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1961-0025_wotm"},null,null,null,{"v":"Restaurant Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":237},{"v":1961},{"v":6},{"v":20},{"v":"1961-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29099"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"23x19.5cm"},null,null,{"v":"1961-0026_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1961},{"v":6},{"v":25},{"v":"1961-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29100"},null,{"v":"Ocean Restaurant"},null,null,null,{"v":"33x14cm folded; 33x42cm open"},null,{"v":"Greek is secondary language."},{"v":"1961-0027_wotm"},null,null,null,{"v":"Ocean Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":144},{"v":1961},{"v":3},{"v":28},{"v":"1961-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29101"},null,{"v":"Hotel Continental München"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,{"v":"French and English are secondary languages."},{"v":"1961-0029_wotm"},null,null,null,{"v":"Hotel Continental München"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":81},{"v":1961},{"v":1},{"v":1},{"v":"1961-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29102"},null,{"v":"The Butler's Canvasback Inn"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1961-0030_wotm"},null,null,null,{"v":"The Butler's Canvasback Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":73},{"v":1961},{"v":1},{"v":30},{"v":"1961-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29103"},null,{"v":"Glendale Tavern"},null,null,null,{"v":"36x22.5cm folded; 36x44.5cm open"},null,null,{"v":"1961-0031_wotm"},null,null,null,{"v":"Glendale Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":81},{"v":1961},{"v":1},{"v":30},{"v":"1961-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29104"},null,{"v":"Coffee House"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1961-0032_wotm"},null,null,null,{"v":"Coffee House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":74},{"v":1961},{"v":2},{"v":15},{"v":"1961-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29105"},null,{"v":"Wursthaus"},null,null,null,{"v":"32x21.5cm folded; 32x43cm open"},null,null,{"v":"1961-0033_wotm"},null,null,null,{"v":"Wursthaus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":267},{"v":1961},{"v":3},{"v":2},{"v":"1961-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29106"},null,{"v":"Ladies' Dining Room"},null,null,null,{"v":"29x22.5cm folded; 29x44cm open"},null,null,{"v":"1961-0034_wotm"},null,null,null,{"v":"Ladies' Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":146},{"v":1961},{"v":1},{"v":23},{"v":"1961-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29107"},null,{"v":"Hong Kong Restaurant"},null,null,null,{"v":"31.5x24cm folded; 31.5x48.5cm open"},null,null,{"v":"1961-0035_wotm"},null,null,null,{"v":"Hong Kong Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":265},{"v":1961},{"v":3},{"v":3},{"v":"1961-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29108"},null,{"v":"Volk's Restaurant"},null,null,null,{"v":"33.5x24cm folded; 33.5x48.5cm open"},null,null,{"v":"1961-0036_wotm"},null,null,null,{"v":"Volk's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":144},{"v":1961},{"v":3},{"v":20},{"v":"1961-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29109"},null,{"v":"Flying Clipper Restaurant"},null,null,null,{"v":"25.5x18.5cm folded; 25.5x55cm open"},null,null,{"v":"1961-0037_wotm"},null,null,null,{"v":"Flying Clipper Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":114},{"v":1961},{"v":3},{"v":16},{"v":"1961-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29110"},null,{"v":"Carnegie Hall Tavern"},null,null,null,{"v":"24x16.5cm folded; 24x32cm open"},null,null,{"v":"1961-0038_wotm"},null,null,null,{"v":"Carnegie Hall Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":190},{"v":1961},{"v":2},{"v":11},{"v":"1961-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29111"},null,{"v":"The Ballroom At Hotel Plaza"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1961-0039_wotm"},null,null,null,{"v":"The Ballroom At Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"15"},{"v":62},{"v":1961},{"v":2},{"v":14},{"v":"1961-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29112"},null,{"v":"Brevoort Restaurant"},null,null,null,{"v":"34.5x26cm folded; 34.5c51.5cm open"},null,null,{"v":"1961-0040_wotm"},null,null,null,{"v":"Brevoort Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":131},{"v":1961},{"v":2},{"v":21},{"v":"1961-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29113"},null,{"v":"Essex House At The Colonnades"},null,null,null,{"v":"24x17cm folded; 24x33cm open"},null,null,{"v":"1961-0041_wotm"},null,null,null,{"v":"Essex House At The Colonnades"},null,null,null,{"v":"complete"},{"v":"10"},{"v":40},{"v":1961},{"v":2},{"v":23},{"v":"1961-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29114"},null,{"v":"Grill Car"},null,null,null,{"v":"27.5x20cm folded; 27.5x40cm open"},null,null,{"v":"1961-0042_wotm"},null,null,null,{"v":"Grill Car"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":112},{"v":1961},{"v":3},{"v":1},{"v":"1961-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29115"},null,{"v":"Wursthaus"},null,null,null,{"v":"32x24cm folded; 32x48cm open"},null,null,{"v":"1961-0043_wotm"},null,null,null,{"v":"Wursthaus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":106},{"v":1961},{"v":3},{"v":3},{"v":"1961-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29116"},null,{"v":"Cronin's Restaurant"},null,null,null,{"v":"32x23cm folded; 32x45.5cm open"},null,null,{"v":"1961-0044_wotm"},null,null,null,{"v":"Cronin's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":372},{"v":1961},{"v":3},{"v":3},{"v":"1961-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29117"},null,{"v":"The Commander Hotel"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1961-0045_wotm"},null,null,null,{"v":"The Commander Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":78},{"v":1961},{"v":3},{"v":4},{"v":"1961-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29118"},null,{"v":"Swiss Pavilion Restaurant"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1961-0046_wotm"},null,null,null,{"v":"Swiss Pavilion Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":87},{"v":1961},{"v":3},{"v":9},{"v":"1961-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29119"},null,{"v":"Aida's East"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1961-0047_wotm"},null,null,null,{"v":"Aida's East"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":204},{"v":1961},{"v":3},{"v":10},{"v":"1961-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29120"},null,{"v":"Costello's Restaurant"},null,null,null,{"v":"34.5x26.5cm folded; 34.5x53.5"},null,null,{"v":"1961-0048_wotm"},null,null,null,{"v":"Costello's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":47},{"v":1961},{"v":7},{"v":21},{"v":"1961-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29121"},null,{"v":"Indrapoera"},null,null,null,{"v":"21x15.5cm folded; 21x30.5cm open"},null,{"v":"Secondary languages are German and Swedish"},{"v":"1961-0049_wotm"},null,null,null,{"v":"Indrapoera"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"9"},{"v":80},{"v":1961},{"v":8},{"v":1},{"v":"1961-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29122"},null,{"v":"The Orient Room"},null,null,null,{"v":"38x25.5cm folded; 38x51cm open"},null,null,{"v":"1961-0050_wotm"},null,null,null,{"v":"The Orient Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":383},{"v":1961},{"v":7},{"v":30},{"v":"1961-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29123"},null,{"v":"Hotel Europäischer Hof"},null,null,null,{"v":"34x24.5cm folded; 34x49cm open"},null,null,{"v":"1961-0051_wotm"},null,null,null,{"v":"Hotel Europaischer Hof"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":369},{"v":1961},{"v":8},{"v":1},{"v":"1961-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29124"},null,{"v":"Restaurante Tipico"},null,null,null,{"v":"32.5x27cm folded; 32.5x54cm open"},null,{"v":"Secondary languages are French, English, and German."},{"v":"1961-0052_wotm"},null,null,null,{"v":"Restaurante Tipico"},null,null,null,{"v":"complete"},{"v":"4"},{"v":318},{"v":1961},{"v":8},{"v":31},{"v":"1961-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29125"},null,{"v":"Manny Wolf's Chop House"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1961-0053_wotm"},null,null,null,{"v":"Manny Wolf's Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":296},{"v":1961},{"v":7},{"v":28},{"v":"1961-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29126"},null,{"v":"Rheinterrasse Düsseldorf"},null,null,null,{"v":"21x15cm folded; 21x29.5cm open"},null,null,{"v":"1961-0054_wotm"},null,null,null,{"v":"Rheinterrasse Düsseldorf"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":106},{"v":1961},{"v":8},{"v":23},{"v":"1961-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29127"},null,{"v":"Alfe Kanzlei"},null,null,null,{"v":"30x22.5cm folded; 30x45cm open"},null,null,{"v":"1961-0055_wotm"},null,null,null,{"v":"Alfe Kanzlei"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":235},{"v":1961},{"v":8},{"v":29},{"v":"1961-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29128"},null,{"v":"Shankweiler's Hotel"},null,null,null,{"v":"33x25.5cm folded; 33x50.5cm open"},null,null,{"v":"1961-0056_wotm"},null,null,null,{"v":"Shankweiler's Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":196},{"v":1961},{"v":8},{"v":8},{"v":"1961-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29129"},null,{"v":"Baltimore Yacht Club"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,null,{"v":"1961-0057_wotm"},null,null,null,{"v":"Baltimore Yacht Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":129},{"v":1961},{"v":8},{"v":6},{"v":"1961-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29130"},null,{"v":"Hotel Dyckman"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,null,{"v":"1961-0058_wotm"},null,null,null,{"v":"Hotel Dyckman"},null,null,null,{"v":"complete"},{"v":"3"},{"v":5},{"v":1961},{"v":7},{"v":12},{"v":"1961-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29131"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"22x17.5cm folded; 22x34cm open"},null,null,{"v":"1961-0059_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":60},{"v":1961},{"v":7},{"v":2},{"v":"1961-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29132"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"22x17.5cm folded; 22x34cm open"},null,null,{"v":"1961-0060_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":73},{"v":1961},{"v":7},{"v":2},{"v":"1961-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29133"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"22x17.5cm folded; 22x34cm open"},null,null,{"v":"1961-0061_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":74},{"v":1961},{"v":7},{"v":3},{"v":"1961-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29134"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,null,{"v":"1961-0062_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":59},{"v":1961},{"v":7},{"v":4},{"v":"1961-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29135"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"22x17.5cm folded; 22x34cm open"},null,null,{"v":"1961-0063_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":68},{"v":1961},{"v":7},{"v":5},{"v":"1961-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29136"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"22x17.5cm folded; 22x34cm open"},null,null,{"v":"1961-0064_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":58},{"v":1961},{"v":7},{"v":8},{"v":"1961-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29137"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"22x17.5cm folded; 22x34cm open"},null,null,{"v":"1961-0065_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":67},{"v":1961},{"v":7},{"v":8},{"v":"1961-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29138"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"22x17.5cm folded; 22x34cm open"},null,null,{"v":"1961-0066_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":68},{"v":1961},{"v":7},{"v":12},{"v":"1961-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29139"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"22x17.5cm folded; 22x34cm open"},null,null,{"v":"1961-0067_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"complete"},{"v":"5"},{"v":60},{"v":1961},{"v":7},{"v":12},{"v":"1961-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29140"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1961-0068_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":60},{"v":1961},{"v":7},{"v":13},{"v":"1961-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29141"},null,{"v":"Hotel Dyckman"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"Secondary languages are Swedish and English."},{"v":"1961-0069_wotm"},null,null,null,{"v":"Hotel Dyckman"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1961},{"v":11},{"v":2},{"v":"1961-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29142"},null,{"v":"La Bourgogne"},null,null,null,{"v":"35x26cm folded; 35x52cm open"},null,null,{"v":"1961-0070_wotm"},null,null,null,{"v":"La Bourgogne"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":88},{"v":1961},{"v":1},{"v":1},{"v":"1961-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29143"},null,{"v":"The Cellar Door"},null,null,null,{"v":"31.5x24cm folded; 31.5x33.5cm open"},null,null,{"v":"1961-0071_wotm"},null,null,null,{"v":"The Cellar Door"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":52},{"v":1961},{"v":12},{"v":26},{"v":"1961-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29144"},null,{"v":"Garden Court"},null,null,null,{"v":"33.5x23.5cm folded; 33.5x47cm open"},null,null,{"v":"1961-0072_wotm"},null,null,null,{"v":"Garden Court"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":168},{"v":1961},{"v":11},{"v":17},{"v":"1961-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29145"},null,{"v":"Parkrestaurant Weigelschmidt"},null,null,null,{"v":"26x18cm folded; 26x36cm open"},null,null,{"v":"1961-0073_wotm"},null,null,null,{"v":"Parkrestaurant Weigelschmidt"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"10"},{"v":174},{"v":1961},{"v":1},{"v":1},{"v":"1961-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29146"},null,{"v":"Essex House At The Colonnades"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1961-0074_wotm"},null,null,null,{"v":"Essex House At The Colonnades"},null,null,null,{"v":"complete"},{"v":"11"},{"v":31},{"v":1961},{"v":12},{"v":12},{"v":"1961-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29147"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20cm folded; 29.5x41cm open"},null,{"v":"Room Service (Luncheon)"},{"v":"1950-0001_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":143},{"v":1950},{"v":1},{"v":1},{"v":"1950-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29148"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20cm folded; 29.5x41cm open"},null,{"v":"Room Service (Dinner)"},{"v":"1950-0002_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":179},{"v":1950},{"v":1},{"v":1},{"v":"1950-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29149"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20cm folded; 29.5x41cm open"},null,{"v":"Room Service (Luncheon)"},{"v":"1950-0003_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":134},{"v":1950},{"v":1},{"v":2},{"v":"1950-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29150"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20cm folded; 29.5x41cm open"},null,{"v":"Room Service (Dinner)"},{"v":"1950-0004_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":178},{"v":1950},{"v":1},{"v":2},{"v":"1950-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29151"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20cm folded; 29.5x41cm open"},null,{"v":"Room Service (Luncheon)"},{"v":"1950-0005_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":139},{"v":1950},{"v":1},{"v":4},{"v":"1950-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29152"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20cm folded; 29.5x41cm open"},null,{"v":"Room Service (Dinner)"},{"v":"1950-0006_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":182},{"v":1950},{"v":1},{"v":4},{"v":"1950-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29153"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20cm folded; 29.5x41cm open"},null,{"v":"Room Service (Luncheon)"},{"v":"1950-0007_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":138},{"v":1950},{"v":1},{"v":5},{"v":"1950-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29154"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20cm folded; 29.5x41cm open"},null,{"v":"Room Service (Dinner)"},{"v":"1950-0008_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":177},{"v":1950},{"v":1},{"v":5},{"v":"1950-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29155"},null,{"v":"Brockles' Restaurant"},null,null,null,{"v":"33x24.5cm folded; 33x40.5cm open"},null,null,{"v":"1950-0009_wotm"},null,null,null,{"v":"Brockles' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":167},{"v":1950},{"v":1},{"v":25},{"v":"1950-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29156"},null,{"v":"S.S. Liberty"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1950-0010_wotm"},null,null,null,{"v":"S.S. Liberty"},null,null,null,{"v":"complete"},{"v":"2"},{"v":73},{"v":1950},{"v":12},{"v":9},{"v":"1950-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29157"},null,{"v":"Blue Horizon"},null,null,null,{"v":"28x21.5cm"},null,{"v":"Christmas Dinner"},{"v":"1950-0011_wotm"},null,null,null,{"v":"Blue Horizon"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1950},{"v":12},{"v":25},{"v":"1950-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29158"},null,{"v":"Blue Horizon"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1950-0012_wotm"},null,null,null,{"v":"Blue Horizon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":35},{"v":1950},{"v":12},{"v":26},{"v":"1950-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29159"},null,{"v":"Blue Horizon"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1950-0013_wotm"},null,null,null,{"v":"Blue Horizon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":36},{"v":1951},{"v":12},{"v":31},{"v":"1951-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29160"},null,{"v":"S.S. Liberty"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1950-0014_wotm"},null,null,null,{"v":"S.S. Liberty"},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1950},{"v":12},{"v":13},{"v":"1950-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29161"},null,{"v":"Red Coach Grill"},null,null,null,{"v":"39x26cm folded; 39x53cm open"},null,null,{"v":"1950-0015_wotm"},null,null,null,{"v":"Red Coach Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":156},{"v":1950},{"v":10},{"v":18},{"v":"1950-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29162"},null,{"v":"Fritzel's"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,null,{"v":"1950-0016_wotm"},null,null,null,{"v":"Fritzel's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":198},{"v":1950},{"v":2},{"v":7},{"v":"1950-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29163"},null,{"v":"Canyon Hotel"},null,null,null,{"v":"22x11cm"},null,null,{"v":"1950-0017_wotm"},null,null,null,{"v":"Canyon Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1950},{"v":7},{"v":22},{"v":"1950-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29164"},null,{"v":"Williamsburg Inn"},null,null,null,{"v":"26.5x18cm folded; 26.5x 36cm open"},null,null,{"v":"1950-0018_wotm"},null,null,null,{"v":"Williamsburg Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":37},{"v":1950},{"v":4},{"v":7},{"v":"1950-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29165"},null,{"v":"The Occidental"},null,null,null,{"v":"29x21.5cm folded; 29x43cm open"},null,null,{"v":"1950-0019_wotm"},null,null,null,{"v":"The Occidental"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":367},{"v":1950},{"v":3},{"v":7},{"v":"1950-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29166"},null,{"v":"Tavern On The Green"},null,null,null,{"v":"28x21.5cm folded; 28x43.5cm open"},null,null,{"v":"1950-0020_wotm"},null,null,null,{"v":"Tavern On The Green"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":207},{"v":1950},{"v":4},{"v":21},{"v":"1950-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29167"},null,{"v":"Williamsburg Lodge"},null,null,null,{"v":"18x14cm folded; 18x 28cm open"},null,null,{"v":"1950-0021_wotm"},null,null,null,{"v":"Williamsburg Lodge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":126},{"v":1950},{"v":2},{"v":24},{"v":"1950-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29168"},null,{"v":"Guy Lomabard's East Point House"},null,null,null,{"v":"36x27.5cm folded; 36x55cm open"},null,null,{"v":"1950-0022_wotm"},null,null,null,{"v":"Guy Lomabard's East Point House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":309},{"v":1950},{"v":2},{"v":19},{"v":"1950-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29169"},null,{"v":"Louis Sherry"},null,null,null,{"v":"36x25cm"},null,null,{"v":"1950-0023_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":103},{"v":1950},{"v":5},{"v":24},{"v":"1950-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29171"},null,{"v":"Louis Sherry"},null,null,null,{"v":"36x25cm"},null,null,{"v":"1950-0025_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":89},{"v":1950},{"v":7},{"v":6},{"v":"1950-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29172"},null,{"v":"The Hotel Astor  The Belvedere Room"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Champagnes: A Christmas Tasting Menu (38th Tasting)"},{"v":"1950-0026_wotm"},null,null,null,{"v":"The Hotel Astor  The Belvedere Room"},null,null,null,{"v":"complete"},{"v":"11"},{"v":45},{"v":1950},{"v":12},{"v":6},{"v":"1950-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29173"},null,{"v":"Tavern On The Green"},null,null,null,{"v":"28x21.5cm folded; 28x43.5cm open"},null,null,{"v":"1950-0027_wotm"},null,null,null,{"v":"Tavern On The Green"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":202},{"v":1950},{"v":4},{"v":19},{"v":"1950-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29174"},null,{"v":"The Hotel Astor  The Belvedere Room"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"After-Dinner Tasting of Coffee, Cognacs, Liqueurs and Sweets (85th Tasting)"},{"v":"1950-0028_wotm"},null,null,null,{"v":"The Hotel Astor  The Belvedere Room"},null,null,null,{"v":"complete"},{"v":"15"},{"v":76},{"v":1950},{"v":3},{"v":22},{"v":"1950-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29175"},null,{"v":"[Restaurant And/Or Location Not Given]"},null,null,null,{"v":"29x19.5cm"},null,{"v":"Table D'Hôte Service"},{"v":"1950-0029_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":13},{"v":1950},{"v":1},{"v":23},{"v":"1950-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29176"},null,{"v":"Super Chief"},null,null,null,{"v":"23x14.5cm"},null,null,{"v":"1950-0030_wotm"},null,null,null,{"v":"Super Chief"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":45},{"v":1950},{"v":1},{"v":21},{"v":"1950-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29177"},null,{"v":"Old Romanian"},null,null,null,{"v":"36x28cm folded; 36x56cm open"},null,{"v":"25th Anniversary Dinner"},{"v":"1950-0031_wotm"},null,null,null,{"v":"Old Romanian"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":250},{"v":1950},{"v":1},{"v":1},{"v":"1950-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29178"},null,{"v":"The Plaza"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,null,{"v":"1951-0001_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"12"},{"v":57},{"v":1951},{"v":2},{"v":2},{"v":"1951-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29179"},null,{"v":"The Hotel Astor   The Belvedere Room"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Confrérie de la Chaîne des Rôtisseurs"},{"v":"1951-0002_wotm"},null,null,null,{"v":"The Hotel Astor   The Belvedere Room"},null,null,null,{"v":"complete"},{"v":"15"},{"v":68},{"v":1951},{"v":3},{"v":21},{"v":"1951-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29180"},null,{"v":"The Concord"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1951-0003_wotm"},null,null,null,{"v":"The Concord"},null,null,null,{"v":"complete"},{"v":"1"},{"v":31},{"v":1951},{"v":5},{"v":13},{"v":"1951-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29181"},null,{"v":"Palace Hotel"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,{"v":"Alumni Association of the College of Physicians and Surgeons of San Francisco"},{"v":"1951-0004_wotm"},null,null,null,{"v":"Palace Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":10},{"v":1951},{"v":7},{"v":17},{"v":"1951-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29182"},null,{"v":"Us Army Hospital"},null,null,null,{"v":"22x14.5cm folded"},null,{"v":"Christmas Dinner"},{"v":"1951-0005_wotm"},null,null,null,{"v":"Us Army Hospital"},null,null,null,{"v":"complete"},{"v":"5"},{"v":27},{"v":1951},{"v":12},{"v":25},{"v":"1951-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29183"},null,{"v":"Athens Olympia Café"},null,null,null,{"v":"30.5x21cm folded; 30.5x42cm open"},null,null,{"v":"1951-0006_wotm"},null,null,null,{"v":"Athens Olympia Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":365},{"v":1951},{"v":6},{"v":7},{"v":"1951-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29186"},null,{"v":"Chowning's Tavern"},null,null,null,{"v":"29.5x12.5cm folded; 29.5x25cm open"},null,null,{"v":"1951-0009_wotm"},null,null,null,{"v":"Chowning's Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":41},{"v":1951},{"v":8},{"v":1},{"v":"1951-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29187"},null,{"v":"The Drake"},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,null,{"v":"1951-0010_wotm"},null,null,null,{"v":"The Drake"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":137},{"v":1951},{"v":8},{"v":31},{"v":"1951-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29188"},null,{"v":"King's Arms Tavern"},null,null,null,{"v":"24x13cm folded; 24x26cm open"},null,null,{"v":"1951-0011_wotm"},null,null,null,{"v":"King's Arms Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":34},{"v":1951},{"v":8},{"v":1},{"v":"1951-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29189"},null,{"v":"Bundeshaus Restaurant"},null,null,null,{"v":"35x16cm"},null,null,{"v":"1951-0012_wotm"},null,null,null,{"v":"Bundeshaus Restaurant"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1951},{"v":9},{"v":17},{"v":"1951-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29190"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"31x24cm folded; 31x48cm open"},null,{"v":"Wine list"},{"v":"1951-0013_wotm"},null,null,null,{"v":"Compagnie Generale Transatlantique"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"17"},{"v":338},{"v":1951},{"v":1},{"v":1},{"v":"1951-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29191"},null,{"v":"Farnam Tavern"},null,null,null,{"v":"32x15cm"},null,null,{"v":"1951-0014_wotm"},null,null,null,{"v":"Farnam Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":29},{"v":1957},{"v":10},{"v":11},{"v":"1957-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29192"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1951-0015_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1951},{"v":11},{"v":19},{"v":"1951-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29193"},null,{"v":"The Hotel Astor   The Belvedere Room"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,null,{"v":"1951-0016_wotm"},null,null,null,{"v":"The Hotel Astor   The Belvedere Room"},null,null,null,{"v":"complete"},{"v":"15"},{"v":54},{"v":1951},{"v":12},{"v":5},{"v":"1951-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29194"},null,{"v":"Monte Carlo Hotel"},null,null,null,{"v":"25x16cm folded; 25x32cm open"},null,null,{"v":"1951-0017_wotm"},null,null,null,{"v":"Monte Carlo Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1951},{"v":12},{"v":31},{"v":"1951-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29195"},null,{"v":"Monte Carlo Hotel"},null,null,null,{"v":"30.5x46cm"},null,{"v":"Menu in Spanish and English."},{"v":"1951-0018_wotm"},null,null,null,{"v":"Monte Carlo Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":134},{"v":1951},{"v":12},{"v":28},{"v":"1951-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29196"},null,{"v":"Foco Lare"},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,null,{"v":"1951-0019_wotm"},null,null,null,{"v":"Foco Lare"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":211},{"v":1951},{"v":10},{"v":22},{"v":"1951-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29197"},null,{"v":"Hotel Commodore   Century Room"},null,null,null,{"v":"30x22cm folded; 30x44cm open"},null,null,{"v":"1951-0020_wotm"},null,null,null,{"v":"Hotel Commodore   Century Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":88},{"v":1951},{"v":5},{"v":24},{"v":"1951-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29198"},null,{"v":"Hotel Commodore   Bar Café"},null,null,null,{"v":"30x22cm folded; 30x44cm open"},null,null,{"v":"1951-0021_wotm"},null,null,null,{"v":"Hotel Commodore   Bar Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":104},{"v":1951},{"v":5},{"v":24},{"v":"1951-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29199"},null,{"v":"Monte's"},null,null,null,{"v":"36x24cm folded; 36x48cm open"},null,null,{"v":"1951-0022_wotm"},null,null,null,{"v":"Monte's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":290},{"v":1951},{"v":9},{"v":20},{"v":"1951-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29201"},null,{"v":"Crystal Room"},null,null,null,{"v":"35x28cm folded; 35x56cm open"},null,null,{"v":"1952-0002_wotm"},null,null,null,{"v":"Crystal Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":287},{"v":1952},{"v":12},{"v":16},{"v":"1952-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29202"},null,{"v":"Tavern On The Green"},null,null,null,{"v":"18x12cm"},null,null,{"v":"1952-0003_wotm"},null,null,null,{"v":"Tavern On The Green"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":31}]}
{"starred":false,"flagged":false,"cells":[{"v":"29203"},null,{"v":"The Ballroom Of The Hotel Plaza"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,null,{"v":"1952-0004_wotm"},null,null,null,{"v":"The Ballroom Of The Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"15"},{"v":91},{"v":1952},{"v":2},{"v":1},{"v":"1952-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29204"},null,{"v":"[Restaurant And/Or Location Unknown]"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1952-0005_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Unknown]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1952},{"v":5},{"v":26},{"v":"1952-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29205"},null,{"v":"Oakland Chamber Of Commerce"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1952-0006_wotm"},null,null,null,{"v":"Oakland Chamber Of Commerce"},null,null,null,{"v":"complete"},{"v":"7"},{"v":14},{"v":1952},{"v":6},{"v":5},{"v":"1952-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29206"},null,{"v":"Pavillón"},null,null,null,{"v":"14x10cm folded; 14x20.5cm open"},null,null,{"v":"1952-0007_wotm"},null,null,null,{"v":"Pavillón"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1952},{"v":1},{"v":1},{"v":"1952-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29207"},null,{"v":"The Sherry Frontenac"},null,null,null,{"v":"29x22.5cm folded; 29x45cm open"},null,null,{"v":"1952-0008_wotm"},null,null,null,{"v":"The Sherry Frontenac"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":112},{"v":1952},{"v":1},{"v":1},{"v":"1952-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29208"},null,{"v":"The Terrace Room"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1952-0009_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":201},{"v":1952},{"v":12},{"v":29},{"v":"1952-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29209"},null,{"v":"The Terrace Room"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1952-0010_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":197},{"v":1952},{"v":12},{"v":29},{"v":"1952-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29210"},null,{"v":"Hotel Brickman"},null,null,null,{"v":"32x23cm"},null,null,{"v":"1952-0011_wotm"},null,null,null,{"v":"Hotel Brickman"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":19},{"v":1952},{"v":7},{"v":12},{"v":"1952-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29211"},null,{"v":"Hotel Statler"},null,null,null,{"v":"26x16.5cm"},null,null,{"v":"1952-0012_wotm"},null,null,null,{"v":"Hotel Statler"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":61},{"v":1952},{"v":9},{"v":23},{"v":"1952-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29212"},null,{"v":"Den Gyldene Freden"},null,null,null,{"v":"24.5x10.5cm folded; 24.5x21cm open"},null,null,{"v":"1952-0013_wotm"},null,null,null,{"v":"Den Gyldene Freden"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"4"},{"v":76},{"v":1952},{"v":1},{"v":1},{"v":"1952-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29213"},null,{"v":"Sherry Normandie Restaurant"},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,null,{"v":"1952-0014_wotm"},null,null,null,{"v":"Sherry Normandie Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":143},{"v":1952},{"v":1},{"v":1},{"v":"1952-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29214"},null,{"v":"The White Turkey"},null,null,null,{"v":"31x21cm folded; 31x41cm open"},null,null,{"v":"1952-0015_wotm"},null,null,null,{"v":"The White Turkey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":117},{"v":1952},{"v":8},{"v":13},{"v":"1952-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29215"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Dinner room service menu"},{"v":"1952-0016_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":164},{"v":1952},{"v":12},{"v":24},{"v":"1952-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29216"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Dinner room service menu"},{"v":"1952-0017_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":169},{"v":1952},{"v":12},{"v":26},{"v":"1952-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29217"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Dinner room service menu"},{"v":"1952-0018_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":156},{"v":1952},{"v":12},{"v":30},{"v":"1952-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29218"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Dinner room service menu"},{"v":"1952-0019_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":163},{"v":1952},{"v":6},{"v":19},{"v":"1952-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29219"},null,{"v":"S.S. United States"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1952-0020_wotm"},null,null,null,{"v":"S.S. United States"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1952},{"v":7},{"v":12},{"v":"1952-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29220"},null,{"v":"Hotel Statler"},null,null,null,{"v":"28.5x22cm folded; 28.5x44cm open"},null,null,{"v":"1952-0021_wotm"},null,null,null,{"v":"Hotel Statler"},null,null,null,{"v":"complete"},{"v":"5"},{"v":11},{"v":1952},{"v":8},{"v":13},{"v":"1952-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29221"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"A Luncheon from America's Heartland"},{"v":"1994-0004_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":5},{"v":1994},{"v":3},{"v":11},{"v":"1994-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29222"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"A Salute to American Chefs and Wines"},{"v":"1994-0006_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1994},{"v":3},{"v":12},{"v":"1994-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29223"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"A Taste of Sonoma County"},{"v":"1994-0007_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1994},{"v":3},{"v":13},{"v":"1994-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29224"},null,{"v":"Antoine"},null,null,null,{"v":"24.5x16cm folded; 24.5x32cm open"},null,{"v":"English is secondary language"},{"v":"1989-0006_wotm"},null,null,null,{"v":"Antoine"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1989},{"v":3},{"v":4},{"v":"1989-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29225"},null,{"v":"El Charro"},null,null,null,{"v":"34x25cm"},null,{"v":"English is secondary language"},{"v":"1989-0023_wotm"},null,null,null,{"v":"El Charro"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":134},{"v":1989},{"v":1},{"v":1},{"v":"1989-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29226"},null,{"v":"Bienvenue"},null,null,null,{"v":"29.5x24cm folded; 29.5x48cm open"},null,{"v":"English is secondary language"},{"v":"1993-0001_wotm"},null,null,null,{"v":"Bienvenue"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":235},{"v":1993},{"v":11},{"v":1},{"v":"1993-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29227"},null,{"v":"Gundel"},null,null,null,{"v":"37x16cm folded; 37x32.5cm open"},null,{"v":"English is secondary language"},{"v":"1999-0004_wotm"},null,null,null,{"v":"Gundel"},null,{"v":"Hungarian forint"},{"v":"Ft"},{"v":"complete"},{"v":"28"},{"v":342},{"v":1999},{"v":1},{"v":1},{"v":"1999-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29228"},null,{"v":"Jack & Charlie's \\21\\\"\""},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,{"v":"English is secondary language."},{"v":"1954-0031_wotm"},null,null,null,{"v":"Jack & Charlie's \\21\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":24},{"v":1954},{"v":4},{"v":7},{"v":"1954-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29229"},null,{"v":"Asticou"},null,null,null,{"v":"28x19cm folded; 28x38cm open"},null,{"v":"English is secondary language."},{"v":"1954-0063_wotm"},null,null,null,{"v":"Asticou"},null,null,null,{"v":"complete"},{"v":"7"},{"v":62},{"v":1954},{"v":9},{"v":5},{"v":"1954-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29230"},null,{"v":"La Colombe D'or"},null,null,null,{"v":"28x21.5cm; digitize copy 1"},null,{"v":"French is secondary language"},{"v":"1995-0002_wotm"},null,null,null,{"v":"La Colombe D'or"},null,null,null,{"v":"complete"},{"v":"1"},{"v":28},{"v":1995},{"v":1},{"v":30},{"v":"1995-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29231"},null,{"v":"Peacock Alley"},null,null,null,{"v":"26x10.5cm folded; 49x10.5cm open"},null,{"v":"French is secondary language"},{"v":"1995-0003_wotm"},null,null,null,{"v":"Peacock Alley"},null,null,null,{"v":"complete"},{"v":"3"},{"v":26},{"v":1995},{"v":11},{"v":2},{"v":"1995-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29232"},null,{"v":"Fellinis"},null,null,null,{"v":"21.5x9cm folded; 21.5x35.5cm open"},null,{"v":"Italian is secondary language"},{"v":"1999-0001_wotm"},null,null,null,{"v":"Fellinis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":84},{"v":1999},{"v":1},{"v":1},{"v":"1999-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29233"},null,{"v":"The Plaza"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"Long Island Oyster Tasting"},{"v":"1954-0015_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"11"},{"v":39},{"v":1954},{"v":2},{"v":5},{"v":"1954-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29234"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Lunch in the Salinas Valley"},{"v":"1994-0005_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1994},{"v":3},{"v":12},{"v":"1994-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29236"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Room service menu"},{"v":"1954-0038_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":177},{"v":1954},{"v":8},{"v":8},{"v":"1954-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29237"},null,{"v":"S.S. Hastings"},null,null,null,{"v":"21.5x14cm"},null,null,{"v":"1954-0012_wotm"},null,null,null,{"v":"S.S. Hastings"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1954},{"v":1},{"v":28},{"v":"1954-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29238"},null,{"v":"S.S.America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1954-0005_wotm"},null,null,null,{"v":"S.S.America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1954},{"v":1},{"v":1},{"v":"1954-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29239"},null,{"v":"The Charleston Garden"},null,null,null,{"v":"26.5x17cm folded; 26.5x34cm open"},null,null,{"v":"1989-0019_wotm"},null,null,null,{"v":"The Charleston Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":73},{"v":1989},{"v":12},{"v":19},{"v":"1989-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29240"},null,{"v":"Embassy Room"},null,null,null,{"v":"25x26.5cm folded; 25x53.5cm open"},null,null,{"v":"1954-0084_wotm"},null,null,null,{"v":"Embassy Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":217},{"v":1954},{"v":12},{"v":28},{"v":"1954-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29241"},null,{"v":"Lum Engel"},null,null,null,{"v":"23x17cm folded; 23x34cm open"},null,null,{"v":"1954-0037_wotm"},null,null,null,{"v":"Zum Engel"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"18"},{"v":268},{"v":1954},{"v":6},{"v":10},{"v":"1954-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29242"},null,{"v":"Club World"},null,null,null,{"v":"23x14.5cm folded; 23x29cm open"},null,null,{"v":"1990-0016_wotm"},null,null,null,{"v":"Club World"},null,null,null,{"v":"complete"},{"v":"7"},{"v":55},{"v":1990},{"v":1},{"v":1},{"v":"1990-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29243"},null,{"v":"S.S. United States"},null,null,null,{"v":"28x22cm folded; 28x43cm open"},null,null,{"v":"1954-0029_wotm"},null,null,null,{"v":"S.S. United States"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1954},{"v":3},{"v":2},{"v":"1954-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29244"},null,{"v":"Joe's American Bar & Grill"},null,null,null,{"v":"36.5x23cm folded; 36.5x69cm open"},null,null,{"v":"1998-0006_wotm"},null,null,null,{"v":"Joe's American Bar & Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":125},{"v":1998},{"v":1},{"v":31},{"v":"1998-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29245"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"35.5x22cm"},null,null,{"v":"1997-0004_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1997},{"v":2},{"v":22},{"v":"1997-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29246"},null,{"v":"Button's Deli"},null,null,null,{"v":"26x17.5cm"},null,null,{"v":"1988-0008_wotm"},null,null,null,{"v":"Button's Deli"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":58},{"v":1988},{"v":12},{"v":1},{"v":"1988-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29247"},null,{"v":"Macro Meals"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1989-0013_wotm"},null,null,null,{"v":"Macro Meals"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":8},{"v":1989},{"v":1},{"v":1},{"v":"1989-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29248"},null,{"v":"S.S. United States"},null,null,null,{"v":"28x19cm"},null,null,{"v":"1954-0028_wotm"},null,null,null,{"v":"S.S. United States"},null,null,null,{"v":"complete"},{"v":"1"},{"v":142},{"v":1954},{"v":3},{"v":3},{"v":"1954-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29249"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0004_wotm"},null,null,null,{"v":"Caronia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":27},{"v":2001},{"v":7},{"v":27},{"v":"2001-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29250"},null,{"v":"Le Riveria"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,null,{"v":"1990-0005_wotm"},null,null,null,{"v":"Le Riveria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1990},{"v":5},{"v":29},{"v":"1990-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29251"},null,{"v":"Applebee's"},null,null,null,{"v":"35x16.5cm folded; 35x49cm open"},null,null,{"v":"1997-0002_wotm"},null,null,null,{"v":"Applebee's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":116},{"v":1997},{"v":1},{"v":1},{"v":"1997-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29252"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0001_wotm"},null,null,null,{"v":"Caronia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":25},{"v":2001},{"v":7},{"v":24},{"v":"2001-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29253"},null,{"v":"Tiger Bar And Grill"},null,null,null,{"v":"14x8.5cm"},null,null,{"v":"2002-0002_wotm"},null,null,null,{"v":"Tiger Bar And Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":54},{"v":2002},{"v":7},{"v":30},{"v":"2002-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29254"},null,{"v":"Toots Shor"},null,null,null,{"v":"35x25.5cm folded; 35x51cm open"},null,null,{"v":"1954-0030_wotm"},null,null,null,{"v":"Toots Shor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":151},{"v":1954},{"v":4},{"v":14},{"v":"1954-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29255"},null,{"v":"21 Club, Inc."},null,null,null,{"v":"27.5x21.5cm"},null,null,{"v":"1998-0001_wotm"},null,null,null,{"v":"21 Club, Inc."},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1998},{"v":9},{"v":23},{"v":"1998-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29256"},null,{"v":"Keaton's"},null,null,null,{"v":"20.5x14.5cm folded; 20.5x43cm open"},null,null,{"v":"1989-0004_wotm"},null,null,null,{"v":"Keaton's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":91},{"v":1989},{"v":3},{"v":1},{"v":"1989-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29257"},null,{"v":"The Red Barn"},null,null,null,{"v":"31.5x21cm folded; 31.5x42cm open"},null,null,{"v":"1954-0045_wotm"},null,null,null,{"v":"The Red Barn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":83},{"v":1954},{"v":7},{"v":23},{"v":"1954-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29258"},null,{"v":"Yonnie's Pennsylvania Dutch Week Ends And Favorite Foods"},null,null,null,{"v":"22.5x10.5cm folded; 22.5x30.5cm open"},null,null,{"v":"1954-0092_wotm"},null,null,null,{"v":"Yonnie's Pennsylvania Dutch Week Ends And Favorite Foods"},null,null,null,{"v":"complete"},{"v":"5"},{"v":58},{"v":1954},{"v":1},{"v":1},{"v":"1954-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29259"},null,{"v":"Furhlen Stuben"},null,null,null,{"v":"31x21.5cm folded; 31x43cm open"},null,null,{"v":"1954-0046_wotm"},null,null,null,{"v":"Furhlen Stuben"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":262},{"v":1954},{"v":7},{"v":30},{"v":"1954-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29260"},null,{"v":"El Don Quixote"},null,null,null,{"v":"26x11cm folded; 26x43cm open"},null,null,{"v":"1989-0018_wotm"},null,null,null,{"v":"El Don Quixote"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":49},{"v":1989},{"v":1},{"v":1},{"v":"1989-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29261"},null,{"v":"Frontera Grill"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1989-0014_wotm"},null,null,null,{"v":"Frontera Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":18},{"v":1989},{"v":4},{"v":18},{"v":"1989-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29262"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0016_wotm"},null,null,null,{"v":"Caronia"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":2001},{"v":8},{"v":8},{"v":"2001-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29263"},null,{"v":"Felidia Ristorante"},null,null,null,{"v":"14x22cm folded; 28x22cm open"},null,null,{"v":"1988-0007_wotm"},null,null,null,{"v":"Felidia Ristorante"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1988},{"v":5},{"v":5},{"v":"1988-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29264"},null,{"v":"Legal Sea Foods"},null,null,null,{"v":"37.5x23 folded; 37.5x46cm open"},null,null,{"v":"1998-0005_wotm"},null,null,null,{"v":"Legal Sea Foods"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":103},{"v":1998},{"v":1},{"v":26},{"v":"1998-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29265"},null,{"v":"Sydney's"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1995-0007_wotm"},null,null,null,{"v":"Sydney's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":25},{"v":1995},{"v":4},{"v":29},{"v":"1995-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29266"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1954-0043_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1954},{"v":7},{"v":4},{"v":"1954-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29267"},null,{"v":"Kathy's Bakery & Café"},null,null,null,{"v":"22x14cm folded; 22x26cm open"},null,null,{"v":"1988-0009_wotm"},null,null,null,{"v":"Kathy's Bakery & Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":103},{"v":1988},{"v":8},{"v":1},{"v":"1988-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29268"},null,{"v":"Hotel Mas De Vence"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1995-0017_wotm"},null,null,null,{"v":"Hotel Mas De Vence"},null,null,null,{"v":"complete"},{"v":"3"},{"v":4},{"v":1995},{"v":7},{"v":4},{"v":"1995-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29269"},null,{"v":"S.S. Hastings"},null,null,null,{"v":"21.5x14cm"},null,null,{"v":"1954-0014_wotm"},null,null,null,{"v":"S.S. Hastings"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1954},{"v":1},{"v":31},{"v":"1954-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29270"},null,{"v":"The Hungry Farmer Restaurant"},null,null,null,{"v":"38x21cm folded; 38x42cm open"},null,null,{"v":"1989-0017_wotm"},null,null,null,{"v":"The Hungry Farmer Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":47},{"v":1989},{"v":1},{"v":1},{"v":"1989-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29271"},null,{"v":"Coffee Shop"},null,null,null,{"v":"25x17.5cm folded; 25x35.5cm open"},null,null,{"v":"1954-0039_wotm"},null,null,null,{"v":"Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":95},{"v":1954},{"v":6},{"v":25},{"v":"1954-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29272"},null,{"v":"Tip Toe Inn"},null,null,null,{"v":"31.5x21.5cm folded; 31.5x43cm open"},null,null,{"v":"1954-0079_wotm"},null,null,null,{"v":"Tip Toe Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":352},{"v":1954},{"v":12},{"v":9},{"v":"1954-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29273"},null,{"v":"Elefant"},null,null,null,{"v":"34.5x23.5cm"},null,null,{"v":"1954-0075_wotm"},null,null,null,{"v":"Elefant"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":171},{"v":1954},{"v":10},{"v":30},{"v":"1954-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29274"},null,{"v":"Windows On The Green"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1995-0011_wotm"},null,null,null,{"v":"Windows On The Green"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":70},{"v":1995},{"v":7},{"v":1},{"v":"1995-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29275"},null,{"v":"Ho Gaststätte"},null,null,null,{"v":"21x15cm"},null,null,{"v":"1954-0036_wotm"},null,null,null,{"v":"Ho Gaststätte"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1954},{"v":6},{"v":22},{"v":"1954-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29276"},null,{"v":"S.S. Hastings"},null,null,null,{"v":"21.5x14cm"},null,null,{"v":"1954-0013_wotm"},null,null,null,{"v":"S.S. Hastings"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1954},{"v":1},{"v":26},{"v":"1954-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29277"},null,{"v":"Queen Elizabeth Ii"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,null,{"v":"1989-0020_wotm"},null,null,null,{"v":"Queen Elizabeth Ii"},null,null,null,{"v":"complete"},{"v":"13"},{"v":232},{"v":1989},{"v":6},{"v":29},{"v":"1989-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29278"},null,{"v":"Hohensalzburg"},null,null,null,{"v":"42x23cm"},null,null,{"v":"1954-0076_wotm"},null,null,null,{"v":"Hohensalzburg"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":88},{"v":1954},{"v":10},{"v":31},{"v":"1954-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29279"},null,{"v":"Frontera Grill"},null,null,null,{"v":"28x12.5cm"},null,null,{"v":"1989-0012_wotm"},null,null,null,{"v":"Frontera Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":25},{"v":1989},{"v":1},{"v":1},{"v":"1989-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29280"},null,{"v":"La Colombe D'or"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1993-0002_wotm"},null,null,null,{"v":"La Colombe D'or"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1993},{"v":1},{"v":24},{"v":"1993-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29281"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0015_wotm"},null,null,null,{"v":"Caronia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26},{"v":2001},{"v":8},{"v":7},{"v":"2001-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29282"},null,{"v":"Allerton House"},null,null,null,{"v":"30.5x19.5cm"},null,null,{"v":"1954-0078_wotm"},null,null,null,{"v":"Allerton House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":51},{"v":1954},{"v":12},{"v":24},{"v":"1954-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29283"},null,{"v":"Harbor View Hotel"},null,null,null,{"v":"24x16cm"},null,null,{"v":"1954-0047_wotm"},null,null,null,{"v":"Harbor View Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":33},{"v":1954},{"v":7},{"v":17},{"v":"1954-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29284"},null,{"v":"[Restaurant And/Or Location Unknown]"},null,null,null,{"v":"25.5x20cm folded; 25.5x40cm open"},null,null,{"v":"1954-0016_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Unknown]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1954},{"v":2},{"v":9},{"v":"1954-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29285"},null,{"v":"Oyster Bar & Restaurant"},null,null,null,{"v":"25.5x18cm"},null,null,{"v":"2003-0002_wotm"},null,null,null,{"v":"Oyster Bar & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":12},{"v":2003},{"v":1},{"v":1},{"v":"2003-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29286"},null,{"v":"Sagebrush Inn"},null,null,null,{"v":"31x21cm"},null,null,{"v":"1988-0002_wotm"},null,null,null,{"v":"Sagebrush Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":44},{"v":1988},{"v":1},{"v":1},{"v":"1988-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29287"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1995-0009_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1995},{"v":2},{"v":23},{"v":"1995-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29288"},null,{"v":"Frontera Grill"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,null,{"v":"1989-0001_wotm"},null,null,null,{"v":"Frontera Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":81},{"v":1989},{"v":6},{"v":6},{"v":"1989-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29289"},null,{"v":"The Ballroom Of The Hotel Plaza"},null,null,null,{"v":"24.5x16cm folded; 24.5x32.5cm open"},null,null,{"v":"1954-0023_wotm"},null,null,null,{"v":"The Ballroom Of The Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"13"},{"v":51},{"v":1954},{"v":3},{"v":24},{"v":"1954-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29290"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1996-0007_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1996},{"v":2},{"v":23},{"v":"1996-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29291"},null,{"v":"Windows On The World"},null,null,null,{"v":"23x15cm"},null,null,{"v":"1989-0007_wotm"},null,null,null,{"v":"Windows On The World"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":6},{"v":1989},{"v":3},{"v":12},{"v":"1989-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29292"},null,{"v":"Zum Spöckmeier"},null,null,null,{"v":"31x22cm folded; 31x44cm open"},null,null,{"v":"1954-0072_wotm"},null,null,null,{"v":"Zum Spöckmeier"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":195},{"v":1954},{"v":10},{"v":28},{"v":"1954-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29293"},null,{"v":"The Good Earth Restaurant & Bakery"},null,null,null,{"v":"18.5x12cm folded; 18.5x72cm open; digitize copy 1"},null,null,{"v":"1989-0002_wotm"},null,null,null,{"v":"The Good Earth Restaurant & Bakery"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":248},{"v":1989},{"v":3},{"v":1},{"v":"1989-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29294"},null,{"v":"The Old Spaghetti Factory"},null,null,null,{"v":"11x28cm folded; 43x28cm open"},null,null,{"v":"1996-0004_wotm"},null,null,null,{"v":"The Old Spaghetti Factory"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":59},{"v":1992},{"v":4},{"v":1},{"v":"1992-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29295"},null,{"v":"Geronimo"},null,null,null,{"v":"35.5x21.5cm"},null,null,{"v":"1998-0002_wotm"},null,null,null,{"v":"Geronimo"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":19},{"v":1998},{"v":5},{"v":24},{"v":"1998-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29296"},null,{"v":"Café Des Artistes"},null,null,null,{"v":"28x22cm folded; 28x43cm open"},null,null,{"v":"1998-0003_wotm"},null,null,null,{"v":"Café Des Artistes"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":169},{"v":1998},{"v":7},{"v":6},{"v":"1998-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29297"},null,{"v":"Caffe Bondi"},null,null,null,{"v":"28x11cm"},null,null,{"v":"1996-0006_wotm"},null,null,null,{"v":"Caffe Bondi"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1996},{"v":11},{"v":17},{"v":"1996-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29298"},null,{"v":"Highlands Inn And Pacific's Edge Restaurant"},null,null,null,{"v":"12x16.5cm folded; 23.5x16.5cm open"},null,null,{"v":"1994-0002_wotm"},null,null,null,{"v":"Highlands Inn And Pacific's Edge Restaurant"},null,null,null,{"v":"complete"},{"v":"3"},{"v":5},{"v":1954},{"v":3},{"v":11},{"v":"1954-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29299"},null,{"v":"Button's Deli"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1989-0022_wotm"},null,null,null,{"v":"Button's Deli"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1989},{"v":9},{"v":1},{"v":"1989-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29300"},null,{"v":"Haūs Sonne"},null,null,null,{"v":"29x17.5cm folded; 29x34.5cm open"},null,null,{"v":"1954-0051_wotm"},null,null,null,{"v":"Haūs Sonne"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":140},{"v":1954},{"v":9},{"v":5},{"v":"1954-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29301"},null,{"v":"Goldener Hirsch"},null,null,null,{"v":"19.5x15cm folded; 19.5x29.5cm open"},null,null,{"v":"1954-0002_wotm"},null,null,null,{"v":"Goldener Hirsch"},null,{"v":"Austrian Schillings"},{"v":"S"},{"v":"complete"},{"v":"6"},{"v":121},{"v":1954},{"v":11},{"v":1},{"v":"1954-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29302"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0003_wotm"},null,null,null,{"v":"Caronia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26},{"v":2001},{"v":7},{"v":26},{"v":"2001-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29303"},null,{"v":"Bread Market & Café"},null,null,null,{"v":"28x14cm folded; 28x42cm open"},null,null,{"v":"1999-0006_wotm"},null,null,null,{"v":"Bread Market & Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":108},{"v":1999},{"v":1},{"v":1},{"v":"1999-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29304"},null,{"v":"Jasper Park Lodge"},null,null,null,{"v":"26.5x16.5cm"},null,null,{"v":"1954-0064_wotm"},null,null,null,{"v":"Jasper Park Lodge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":30},{"v":1954},{"v":9},{"v":8},{"v":"1954-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29305"},null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"25.5x17cm folded; 25.5x34cm open"},null,null,{"v":"1954-0081_wotm"},null,null,null,{"v":"T.S.S. \\Ocean Monarch\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":52},{"v":1954},{"v":12},{"v":31},{"v":"1954-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29306"},null,{"v":"Schroon Crest In The Adirondacks"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1954-0048_wotm"},null,null,null,{"v":"Schroon Crest In The Adirondacks"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1954},{"v":7},{"v":3},{"v":"1954-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29307"},null,{"v":"S.S. United States"},null,null,null,{"v":"28x22cm folded; 28x43cm open"},null,null,{"v":"1954-0020_wotm"},null,null,null,{"v":"S.S. United States"},null,null,null,{"v":"complete"},{"v":"4"},{"v":94},{"v":1954},{"v":2},{"v":28},{"v":"1954-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29308"},null,{"v":"Le Riveria"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,null,{"v":"1990-0011_wotm"},null,null,null,{"v":"Le Riveria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":6},{"v":1990},{"v":6},{"v":5},{"v":"1990-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29309"},null,{"v":"Hotel Martinique"},null,null,null,{"v":"32.5x25cm folded; 32.5x49.5cm open"},null,null,{"v":"1954-0086_wotm"},null,null,null,{"v":"Hotel Martinique"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":239},{"v":1954},{"v":12},{"v":24},{"v":"1954-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29310"},null,{"v":"Schultheiss"},null,null,null,{"v":"33.5x24.5cm folded; 33.5x49m open"},null,null,{"v":"1954-0041_wotm"},null,null,null,{"v":"Schultheiss"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":281},{"v":1954},{"v":6},{"v":5},{"v":"1954-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29311"},null,{"v":"The Courtyard"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,null,{"v":"1954-0069_wotm"},null,null,null,{"v":"The Courtyard"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"9"},{"v":54},{"v":1954},{"v":10},{"v":21},{"v":"1954-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29312"},null,{"v":"Windsor Castle Hotel"},null,null,null,{"v":"20.5x12cm folded; 20.5x24cm open"},null,null,{"v":"1954-0022_wotm"},null,null,null,{"v":"Windsor Castle Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":7},{"v":1954},{"v":3},{"v":20},{"v":"1954-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29313"},null,{"v":"The Hudson River Club"},null,null,null,{"v":"21.5x14cm folded; 21.5x27cm open"},null,null,{"v":"1994-0003_wotm"},null,null,null,{"v":"The Hudson River Club"},null,null,null,{"v":"complete"},{"v":"57"},{"v":30},{"v":1994},{"v":11},{"v":6},{"v":"1994-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29314"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0007_wotm"},null,null,null,{"v":"Caronia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":16},{"v":2001},{"v":7},{"v":30},{"v":"2001-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29315"},null,{"v":"Huntsman's Inn"},null,null,null,{"v":"30.5x25.5cm folded; 30.5x51cm open"},null,null,{"v":"1954-0040_wotm"},null,null,null,{"v":"Huntsman's Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":61},{"v":1954},{"v":6},{"v":18},{"v":"1954-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29316"},null,{"v":"Museum Restaurant And Bar"},null,null,null,{"v":"30.5x20.5cm folded; 30.5x40.5cm open"},null,null,{"v":"1954-0089_wotm"},null,null,null,{"v":"Museum Restaurant And Bar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":417},{"v":1954},{"v":1},{"v":1},{"v":"1954-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29317"},null,{"v":"The Cornell Club"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1998-0008_wotm"},null,null,null,{"v":"The Cornell Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":19},{"v":1998},{"v":2},{"v":21},{"v":"1998-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29318"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0018_wotm"},null,null,null,{"v":"Caronia"},null,null,null,{"v":"under review"},{"v":"1"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"29319"},null,{"v":"The Ballroom Of The Hotel Plaza"},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,null,{"v":"1954-0035_wotm"},null,null,null,{"v":"The Ballroom Of The Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"11"},{"v":30},{"v":1954},{"v":5},{"v":10},{"v":"1954-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29320"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1999-0003_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1999},{"v":3},{"v":6},{"v":"1999-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29321"},null,{"v":"Lüchow's"},null,null,null,{"v":"29x20.5cm"},null,null,{"v":"1954-0018_wotm"},null,null,null,{"v":"Lüchow's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":72},{"v":1954},{"v":2},{"v":7},{"v":"1954-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29322"},null,{"v":"Zen Palate"},null,null,null,{"v":"27x18cm folded; 27x 35.5cm open"},null,null,{"v":"1999-0002_wotm"},null,null,null,{"v":"Zen Palate"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":77},{"v":1999},{"v":3},{"v":19},{"v":"1999-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29323"},null,{"v":"Plaza Hotel"},null,null,null,{"v":"14x11cm folded; 14x22cm open"},null,null,{"v":"1989-0008_wotm"},null,null,null,{"v":"Plaza Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":11},{"v":1989},{"v":1},{"v":28},{"v":"1989-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29324"},null,{"v":"Imperator Concorde"},null,null,null,{"v":"27x19cm folded; 27x38cm open"},null,null,{"v":"1990-0002_wotm"},null,null,null,{"v":"Imperator Concorde"},null,null,null,{"v":"complete"},{"v":"3"},{"v":4},{"v":1990},{"v":6},{"v":8},{"v":"1990-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29325"},null,{"v":"El Sandwich Different"},null,null,null,{"v":"17.5x11cm"},null,null,{"v":"1988-0010_wotm"},null,null,null,{"v":"El Sandwich Different"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":14},{"v":1988},{"v":1},{"v":1},{"v":"1988-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29326"},null,{"v":"Redeye Grill"},null,null,null,{"v":"36.5x22.5cm folded; 36.5x43.5cm open"},null,null,{"v":"1998-0007_wotm"},null,null,null,{"v":"Redeye Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":178},{"v":1998},{"v":1},{"v":22},{"v":"1998-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29327"},null,{"v":"Chart House"},null,null,null,{"v":"37x23cm folded; 36x58.5cm open"},null,null,{"v":"1997-0001_wotm"},null,null,null,{"v":"Chart House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":127},{"v":1997},{"v":12},{"v":1},{"v":"1997-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29328"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0012_wotm"},null,null,null,{"v":"Caronia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":2001},{"v":8},{"v":4},{"v":"2001-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29329"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0005_wotm"},null,null,null,{"v":"Caronia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26},{"v":2001},{"v":7},{"v":28},{"v":"2001-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29330"},null,{"v":"Maison De France"},null,null,null,{"v":"21x15cm"},null,null,{"v":"1954-0073_wotm"},null,null,null,{"v":"Maison De France"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1954},{"v":10},{"v":16},{"v":"1954-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29331"},null,{"v":"The Lodge On The Desert"},null,null,null,{"v":"28x19cm"},null,null,{"v":"1989-0010_wotm"},null,null,null,{"v":"The Lodge On The Desert"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":35},{"v":1989},{"v":3},{"v":1},{"v":"1989-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29332"},null,{"v":"Le Riveria"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,null,{"v":"1990-0007_wotm"},null,null,null,{"v":"Le Riveria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":8},{"v":1990},{"v":6},{"v":1},{"v":"1990-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29333"},null,{"v":"The Apple Tree Restaurant"},null,null,null,{"v":"22x18cm folder; 21.5x35.5cm open"},null,null,{"v":"1988-0006_wotm"},null,null,null,{"v":"The Apple Tree Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":63},{"v":1988},{"v":3},{"v":1},{"v":"1988-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29334"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0014_wotm"},null,null,null,{"v":"Caronia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":2001},{"v":8},{"v":6},{"v":"2001-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29335"},null,{"v":"Coffee Etc"},null,null,null,{"v":"21.5x15cm folded; 21.5x30cm open"},null,null,{"v":"1989-0011_wotm"},null,null,null,{"v":"Coffee Etc"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":108},{"v":1989},{"v":3},{"v":1},{"v":"1989-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29336"},null,{"v":"Hotel Mas De Vence"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1995-0014_wotm"},null,null,null,{"v":"Hotel Mas De Vence"},null,null,null,{"v":"complete"},{"v":"3"},{"v":5},{"v":1995},{"v":6},{"v":30},{"v":"1995-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29337"},null,{"v":"Miller Bros."},null,null,null,{"v":"38x22cm folded; 38x43cm open"},null,null,{"v":"1954-0087_wotm"},null,null,null,{"v":"Miller Bros."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":354},{"v":1954},{"v":12},{"v":31},{"v":"1954-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29338"},null,{"v":"Dal Pescatore"},null,null,null,{"v":"24.5x31.5cm folded; 24.5x63.5cm open"},null,null,{"v":"1997-0005_wotm"},null,null,null,{"v":"Dal Pescatore"},null,null,null,{"v":"complete"},{"v":"3"},{"v":7},{"v":1997},{"v":1},{"v":1},{"v":"1997-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29339"},null,{"v":"M.V. \\Georgic\\\"\""},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,null,{"v":"1954-0062_wotm"},null,null,null,{"v":"M.V. \\Georgic\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1954},{"v":9},{"v":15},{"v":"1954-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29340"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0008_wotm"},null,null,null,{"v":"Caronia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26},{"v":2001},{"v":7},{"v":31},{"v":"2001-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29341"},null,{"v":"Windows On The Green"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1995-0010_wotm"},null,null,null,{"v":"Windows On The Green"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":67},{"v":1995},{"v":1},{"v":1},{"v":"1995-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29342"},null,{"v":"The Biltmore Terrace"},null,null,null,{"v":"30.5x22.5cm folded; 30.5x45cm open"},null,null,{"v":"1954-0017_wotm"},null,null,null,{"v":"The Biltmore Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":112},{"v":1954},{"v":2},{"v":15},{"v":"1954-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29343"},null,{"v":"La Choza"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1988-0005_wotm"},null,null,null,{"v":"La Choza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":29},{"v":1988},{"v":1},{"v":1},{"v":"1988-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29344"},null,{"v":"The Winery"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1988-0004_wotm"},null,null,null,{"v":"The Winery"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":40},{"v":1988},{"v":1},{"v":1},{"v":"1988-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29345"},null,{"v":"Hotel Mas De Vence"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1995-0015_wotm"},null,null,null,{"v":"Hotel Mas De Vence"},null,null,null,{"v":"complete"},{"v":"3"},{"v":5},{"v":1995},{"v":7},{"v":1},{"v":"1995-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29346"},null,{"v":"Le Riveria"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,null,{"v":"1990-0013_wotm"},null,null,null,{"v":"Le Riveria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":7},{"v":1990},{"v":6},{"v":7},{"v":"1990-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29347"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0013_wotm"},null,null,null,{"v":"Caronia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":23},{"v":2001},{"v":8},{"v":5},{"v":"2001-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29348"},null,{"v":"Junno's"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1998-0004_wotm"},null,null,null,{"v":"Junno's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26},{"v":1998},{"v":12},{"v":1},{"v":"1998-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29349"},null,{"v":"The Crab Tree"},null,null,null,{"v":"30.5x11cm folded; 30.5x22.5cm open"},null,null,{"v":"1954-0057_wotm"},null,null,null,{"v":"The Crab Tree"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":18},{"v":1954},{"v":8},{"v":15},{"v":"1954-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29350"},null,{"v":"S.S.America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1954-0004_wotm"},null,null,null,{"v":"S.S.America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":84},{"v":1954},{"v":1},{"v":1},{"v":"1954-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29352"},null,{"v":"The New York Public Library"},null,null,null,{"v":"13.5x9.5cm"},null,null,{"v":"2003-0001_wotm"},null,null,null,{"v":"The New York Public Library"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":2003},{"v":11},{"v":3},{"v":"2003-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29353"},null,{"v":"Hotel Northampton & Wiggins Old Tavern"},null,null,null,{"v":"26x18cm folded; 26x35.5cm open"},null,null,{"v":"1954-0042_wotm"},null,null,null,{"v":"Hotel Northampton & Wiggins Old Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":62},{"v":1954},{"v":6},{"v":24},{"v":"1954-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29354"},null,{"v":"Chateau Briand"},null,null,null,{"v":"16x11cm folded; 16x22cm open"},null,null,{"v":"1989-0005_wotm"},null,null,null,{"v":"Chateau Briand"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1989},{"v":4},{"v":28},{"v":"1989-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29355"},null,{"v":"Vincent"},null,null,null,{"v":"38.5x23cm folded; 38.5x46cm open"},null,null,{"v":"1995-0012_wotm"},null,null,null,{"v":"Vincent"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":40},{"v":1995},{"v":7},{"v":21},{"v":"1995-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29356"},null,{"v":"Sixty Eight"},null,null,null,{"v":"29.5x19.5cm"},null,null,{"v":"1954-0032_wotm"},null,null,null,{"v":"Sixty Eight"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":52},{"v":1954},{"v":4},{"v":13},{"v":"1954-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29357"},null,{"v":"S.S. Constitution"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1954-0071_wotm"},null,null,null,{"v":"S.S. Constitution"},null,null,null,{"v":"complete"},{"v":"3"},{"v":69},{"v":1954},{"v":10},{"v":21},{"v":"1954-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29358"},null,{"v":"Upper Class"},null,null,null,{"v":"31x21cm folded; 31x42cm open; insert measures 24.5x12.5cm folded; 24.5x25cm open"},null,null,{"v":"1993-0004_wotm"},null,null,null,{"v":"Upper Class"},null,null,null,{"v":"complete"},{"v":"9"},{"v":58},{"v":1993},{"v":11},{"v":27},{"v":"1993-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29359"},null,{"v":"S.S. Constitution"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1954-0006_wotm"},null,null,null,{"v":"S.S. Constitution"},null,null,null,{"v":"complete"},{"v":"3"},{"v":66},{"v":1954},{"v":1},{"v":6},{"v":"1954-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29360"},null,{"v":"Pschorrbräu Bierhallen"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,null,{"v":"1954-0052_wotm"},null,null,null,{"v":"Pschorrbräu Bierhallen"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":224},{"v":1954},{"v":8},{"v":1},{"v":"1954-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29361"},null,{"v":"Bill's Seafood Ship Café"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1954-0056_wotm"},null,null,null,{"v":"Bill's Seafood Ship Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":121},{"v":1954},{"v":8},{"v":20},{"v":"1954-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29362"},null,{"v":"S.S. Constitution"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1954-0077_wotm"},null,null,null,{"v":"S.S. Constitution"},null,null,null,{"v":"complete"},{"v":"3"},{"v":69},{"v":1954},{"v":11},{"v":12},{"v":"1954-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29363"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0011_wotm"},null,null,null,{"v":"Caronia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":24},{"v":2001},{"v":8},{"v":3},{"v":"2001-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29364"},null,{"v":"Le Riveria"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,null,{"v":"1990-0009_wotm"},null,null,null,{"v":"Le Riveria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":6},{"v":1990},{"v":6},{"v":3},{"v":"1990-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29365"},null,{"v":"The New York Public Library"},null,null,null,{"v":"20.5x13.5cm folded; 20.5x25cm open"},null,null,{"v":"1990-0015_wotm"},null,null,null,{"v":"The New York Public Library"},null,null,null,{"v":"complete"},{"v":"31"},{"v":7},{"v":1990},{"v":11},{"v":8},{"v":"1990-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29366"},null,{"v":"Jasper Park Lodge"},null,null,null,{"v":"26.5x16.5cm"},null,null,{"v":"1954-0065_wotm"},null,null,null,{"v":"Jasper Park Lodge"},null,null,null,{"v":"complete"},{"v":"1"},{"v":30},{"v":1954},{"v":9},{"v":8},{"v":"1954-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29367"},null,{"v":"Town Room"},null,null,null,{"v":"32x23.5cm"},null,null,{"v":"1954-0034_wotm"},null,null,null,{"v":"Town Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":95},{"v":1954},{"v":4},{"v":21},{"v":"1954-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29368"},null,{"v":"S.S. Independence"},null,null,null,{"v":"29x22cm folded; 29x44.5cm open"},null,null,{"v":"1954-0053_wotm"},null,null,null,{"v":"S.S. Independence"},null,null,null,{"v":"complete"},{"v":"3"},{"v":24},{"v":1954},{"v":8},{"v":21},{"v":"1954-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29369"},null,{"v":"S.S.America"},null,null,null,{"v":"28x19cm"},null,null,{"v":"1954-0003_wotm"},null,null,null,{"v":"S.S.America"},null,null,null,{"v":"complete"},{"v":"1"},{"v":129},{"v":1954},{"v":1},{"v":1},{"v":"1954-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29370"},null,{"v":"The Candlewick"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1954-0090_wotm"},null,null,null,{"v":"The Candlewick"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1954},{"v":1},{"v":1},{"v":"1954-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29371"},null,{"v":"S.S. Hastings"},null,null,null,{"v":"21.5x14cm"},null,null,{"v":"1954-0011_wotm"},null,null,null,{"v":"S.S. Hastings"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1954},{"v":1},{"v":24},{"v":"1954-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29372"},null,{"v":"Sirloin Room"},null,null,null,{"v":"18x13.5cm folded; 18x39.5cm open"},null,null,{"v":"1954-0091_wotm"},null,null,null,{"v":"Sirloin Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":133},{"v":1954},{"v":1},{"v":1},{"v":"1954-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29373"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0010_wotm"},null,null,null,{"v":"Caronia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":24},{"v":2001},{"v":8},{"v":2},{"v":"2001-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29374"},null,{"v":"Caronia"},null,null,null,{"v":"28x22cm folded; 28x42.5cm open"},null,null,{"v":"2001-0009_wotm"},null,null,null,{"v":"Caronia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":2001},{"v":8},{"v":1},{"v":"2001-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29375"},null,{"v":"Leone's"},null,null,null,{"v":"33.5x16cm folded; 63x33.5cm open"},null,null,{"v":"1954-0070_wotm"},null,null,null,{"v":"Leone's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":139},{"v":1954},{"v":10},{"v":7},{"v":"1954-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29376"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"28x21.5cm folded; 28x43 open; digitize copy 1"},null,null,{"v":"1995-0001_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":5},{"v":1995},{"v":5},{"v":18},{"v":"1995-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29377"},null,{"v":"Rheinpfalz Weinstuben Frankfurt"},null,null,null,{"v":"30.5x21.5cm folded; 30.5x43cm open"},null,null,{"v":"1954-0055_wotm"},null,null,null,{"v":"Rheinpfalz Weinstuben Frankfurt"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":47},{"v":1954},{"v":8},{"v":27},{"v":"1954-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29378"},null,{"v":"S.S. United States"},null,null,null,{"v":"28x22cm folded; 28x43cm open"},null,null,{"v":"1954-0024_wotm"},null,null,null,{"v":"S.S. United States"},null,null,null,{"v":"complete"},{"v":"4"},{"v":98},{"v":1954},{"v":3},{"v":4},{"v":"1954-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29379"},null,{"v":"Oustau De Baumaniere"},null,null,null,{"v":"24.5x15cm folded; 24.5x30cm open"},null,null,{"v":"1990-0003_wotm"},null,null,null,{"v":"Oustau De Baumaniere"},null,null,null,{"v":"complete"},{"v":"8"},{"v":72},{"v":1990},{"v":1},{"v":1},{"v":"1990-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29380"},null,{"v":"S.S. United States"},null,null,null,{"v":"28x22cm folded; 28x55cm open"},null,null,{"v":"1954-0021_wotm"},null,null,null,{"v":"S.S. United States"},null,null,null,{"v":"under review"},{"v":"5"},{"v":107},{"v":1954},{"v":2},{"v":28},{"v":"1954-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29381"},null,{"v":"Franklin Arms"},null,null,null,{"v":"25x19cm"},null,null,{"v":"1954-0061_wotm"},null,null,null,{"v":"Franklin Arms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":35},{"v":1954},{"v":8},{"v":6},{"v":"1954-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29382"},null,{"v":"La Casa Sena"},null,null,null,{"v":"22x29cm folded; 22x43cm open"},null,null,{"v":"1988-0003_wotm"},null,null,null,{"v":"La Casa Sena"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":40},{"v":1988},{"v":5},{"v":1},{"v":"1988-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29383"},null,{"v":"Frontera Grill"},null,null,null,{"v":"21x21.5cm"},null,null,{"v":"1989-0015_wotm"},null,null,null,{"v":"Frontera Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":18},{"v":1989},{"v":5},{"v":23},{"v":"1989-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29384"},null,{"v":"Hostellerie Du Vallon De Valrugues"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,null,{"v":"1995-0018_wotm"},null,null,null,{"v":"Hostellerie Du Vallon De Valrugues"},null,null,null,{"v":"complete"},{"v":"3"},{"v":4},{"v":1995},{"v":6},{"v":26},{"v":"1995-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29385"},null,{"v":"Hotel Mas De Vence"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1995-0013_wotm"},null,null,null,{"v":"Hotel Mas De Vence"},null,null,null,{"v":"complete"},{"v":"3"},{"v":5},{"v":1995},{"v":6},{"v":29},{"v":"1995-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29386"},null,{"v":"S.S. Hastings"},null,null,null,{"v":"21.5x14cm"},null,null,{"v":"1954-0010_wotm"},null,null,null,{"v":"S.S. Hastings"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1954},{"v":1},{"v":24},{"v":"1954-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29387"},null,{"v":"Dinner"},{"v":"DINNER"},null,null,{"v":"29.5x24cm folded; 29.5x47cm open"},null,null,{"v":"1998-0009_wotm"},null,null,null,{"v":"Dinner"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":93},{"v":1998},{"v":1},{"v":1},{"v":"1998-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29388"},null,{"v":"Wong's Garden"},null,null,null,{"v":"28x14.5cm folded; 28x42.5cm"},null,null,{"v":"2000-0001_wotm"},null,null,null,{"v":"Wong's Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":385},{"v":2000},{"v":12},{"v":12},{"v":"2000-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29389"},null,{"v":"Good Eats Café"},null,null,null,{"v":"35.5x22cm"},null,null,{"v":"1989-0021_wotm"},null,null,null,{"v":"Good Eats Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1989},{"v":4},{"v":1},{"v":"1989-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29390"},null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"23x15cm folded; 23x45cm open"},null,null,{"v":"1995-0004_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given.]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":6},{"v":1995},{"v":10},{"v":21},{"v":"1995-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29391"},null,{"v":"The Maxwell House"},null,null,null,{"v":"20x12.5cm folded; 20x25cm open"},null,null,{"v":"1954-0082_wotm"},null,null,null,{"v":"The Maxwell House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":130},{"v":1954},{"v":12},{"v":25},{"v":"1954-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29392"},null,{"v":"Le Riveria"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,null,{"v":"1990-0010_wotm"},null,null,null,{"v":"Le Riveria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":8},{"v":1990},{"v":6},{"v":4},{"v":"1990-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29393"},null,{"v":"Le Riveria"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,null,{"v":"1990-0006_wotm"},null,null,null,{"v":"Le Riveria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1990},{"v":5},{"v":30},{"v":"1990-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29394"},null,{"v":"Lou Marques"},null,null,null,{"v":"29.5x21cm"},null,null,{"v":"1990-0001_wotm"},null,null,null,{"v":"Lou Marques"},null,null,null,{"v":"complete"},{"v":"1"},{"v":4},{"v":1990},{"v":6},{"v":4},{"v":"1990-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29395"},null,{"v":"River View Inn"},null,null,null,{"v":"30x22cm folded; 30x44cm open"},null,null,{"v":"1954-0088_wotm"},null,null,null,{"v":"River View Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":211},{"v":1954},{"v":1},{"v":1},{"v":"1954-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29396"},null,{"v":"Hotel Mas De Vence"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1995-0016_wotm"},null,null,null,{"v":"Hotel Mas De Vence"},null,null,null,{"v":"complete"},{"v":"3"},{"v":4},{"v":1995},{"v":7},{"v":3},{"v":"1995-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29397"},null,{"v":"Lou Walter's Latin Quarter"},null,null,null,{"v":"36x26cm folded; 36x53.5cm open"},null,null,{"v":"1954-0033_wotm"},null,null,null,{"v":"Lou Walter's Latin Quarter"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":161},{"v":1954},{"v":4},{"v":1},{"v":"1954-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29398"},null,{"v":"Outpost"},null,null,null,{"v":"21.5x12cm folded; 21.5x35.5cm open"},null,null,{"v":"1995-0006_wotm"},null,null,null,{"v":"Outpost"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":59},{"v":1995},{"v":4},{"v":22},{"v":"1995-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29399"},null,{"v":"Que Pasta's"},null,null,null,{"v":"21.5x18cm folded; 21.5x35.5cm open"},null,null,{"v":"1988-0001_wotm"},null,null,null,{"v":"Que Pasta's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":64},{"v":1988},{"v":1},{"v":1},{"v":"1988-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29400"},null,{"v":"Wakitatina"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1954-0050_wotm"},null,null,null,{"v":"Wakitatina"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":84},{"v":1954},{"v":7},{"v":25},{"v":"1954-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29401"},null,{"v":"Le Riveria"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,null,{"v":"1990-0012_wotm"},null,null,null,{"v":"Le Riveria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":7},{"v":1990},{"v":6},{"v":6},{"v":"1990-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29402"},null,{"v":"Jasper Park Lodge"},null,null,null,{"v":"26.5x16.5cm"},null,null,{"v":"1954-0068_wotm"},null,null,null,{"v":"Jasper Park Lodge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":25},{"v":1954},{"v":9},{"v":11},{"v":"1954-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29403"},null,{"v":"Veranda Room"},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,null,{"v":"1954-0019_wotm"},null,null,null,{"v":"Veranda Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":240},{"v":1954},{"v":2},{"v":24},{"v":"1954-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29404"},null,{"v":"S.S. Liberty"},null,null,null,{"v":"35x27cm folded; 35x54cm open"},null,null,{"v":"1953-0011_wotm"},null,null,null,{"v":"S.S. Liberty"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1953},{"v":7},{"v":11},{"v":"1953-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29405"},null,{"v":"R.M.S. Nieuw Amsterdam"},null,null,null,{"v":"19x14cm folded;19x28cm open"},null,null,{"v":"1953-0012_wotm"},null,null,null,{"v":"R.M.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1953},{"v":7},{"v":24},{"v":"1953-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29406"},null,{"v":"R.M.S. Nieuw Amsterdam"},null,null,null,{"v":"27x19.5cm"},null,null,{"v":"1953-0013_wotm"},null,null,null,{"v":"R.M.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":31},{"v":1953},{"v":7},{"v":25},{"v":"1953-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29407"},null,{"v":"R.M.S. Nieuw Amsterdam"},null,null,null,{"v":"27x19.5cm"},null,null,{"v":"1953-0014_wotm"},null,null,null,{"v":"R.M.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1953},{"v":7},{"v":24},{"v":"1953-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29408"},null,{"v":"Bordens"},null,null,null,{"v":"18x15cm folded;18x29cm open"},null,null,{"v":"1953-0015_wotm"},null,null,null,{"v":"Bordens"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":69},{"v":1953},{"v":8},{"v":1},{"v":"1953-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29409"},null,{"v":"Bright Angel Lodge"},null,null,null,{"v":"24x17cm folded; 24x34.5cm open"},null,null,{"v":"1953-0016_wotm"},null,null,null,{"v":"Bright Angel Lodge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":68},{"v":1953},{"v":8},{"v":4},{"v":"1953-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29410"},null,{"v":"El Tovar Hotel"},null,null,null,{"v":"24x17cm folded; 24x34.5cm open"},null,null,{"v":"1953-0017_wotm"},null,null,null,{"v":"El Tovar Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":77},{"v":1953},{"v":8},{"v":5},{"v":"1953-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29411"},null,{"v":"El Tovar Hotel"},null,null,null,{"v":"24x17cm folded; 24x34.5cm open"},null,null,{"v":"1953-0018_wotm"},null,null,null,{"v":"El Tovar Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":84},{"v":1953},{"v":8},{"v":1},{"v":"1953-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29412"},null,{"v":"La Posada"},null,null,null,{"v":"24x17cm folded; 24x34.5cm open"},null,null,{"v":"1953-0019_wotm"},null,null,null,{"v":"La Posada"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":65},{"v":1953},{"v":8},{"v":6},{"v":"1953-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29413"},null,{"v":"Hilton Hotel"},null,null,null,{"v":"24x16cm folded; 24x34cm open"},null,null,{"v":"1953-0020_wotm"},null,null,null,{"v":"Hilton Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":72},{"v":1953},{"v":8},{"v":7},{"v":"1953-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29414"},null,{"v":"Wilder's"},null,null,null,{"v":"28x24cm folded;28x55cm open"},null,null,{"v":"1953-0021_wotm"},null,null,null,{"v":"Wilder's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":339},{"v":1953},{"v":8},{"v":9},{"v":"1953-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29415"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"30x20cm folded;30x41cm open"},null,{"v":"Room Service Dinner Menu"},{"v":"1953-0022_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":181},{"v":1953},{"v":8},{"v":9},{"v":"1953-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29416"},null,{"v":"R.M.S. Nieuw Amsterdam"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1953-0023_wotm"},null,null,null,{"v":"R.M.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1953},{"v":8},{"v":9},{"v":"1953-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29417"},null,{"v":"George Washington Hotel"},null,null,null,{"v":"30.5x20cm"},null,null,{"v":"1953-0024_wotm"},null,null,null,{"v":"George Washington Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":37},{"v":1953},{"v":8},{"v":12},{"v":"1953-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29418"},null,{"v":"Mammoth Cave Hotel"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1953-0025_wotm"},null,null,null,{"v":"Mammoth Cave Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":90},{"v":1953},{"v":8},{"v":10},{"v":"1953-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29419"},null,{"v":"R.M.S. Nieuw Amsterdam"},null,null,null,{"v":"30x21cm"},null,null,{"v":"1953-0026_wotm"},null,null,null,{"v":"R.M.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":69},{"v":1953},{"v":8},{"v":9},{"v":"1953-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29420"},null,{"v":"R.M.S. Nieuw Amsterdam"},null,null,null,{"v":"30x21cm"},null,null,{"v":"1953-0027_wotm"},null,null,null,{"v":"R.M.S. Nieuw Amsterdam"},null,null,null,{"v":"complete"},{"v":"1"},{"v":133},{"v":1953},{"v":8},{"v":9},{"v":"1953-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29421"},null,{"v":"Penn Hotel"},null,null,null,{"v":"34x27cm folded; 34x54.5 cm open"},null,null,{"v":"1953-0028_wotm"},null,null,null,{"v":"Penn Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":200},{"v":1953},{"v":8},{"v":13},{"v":"1953-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29422"},null,{"v":"S.S. Liberty"},null,null,null,{"v":"34x27cm folded; 34x54.5 cm open"},null,null,{"v":"1953-0029_wotm"},null,null,null,{"v":"S.S. Liberty"},null,null,null,{"v":"complete"},{"v":"2"},{"v":130},{"v":1953},{"v":8},{"v":22},{"v":"1953-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29423"},null,{"v":"S.S. Liberty"},null,null,null,{"v":"34x27cm folded; 34x54.5 cm open"},null,null,{"v":"1953-0030_wotm"},null,null,null,{"v":"S.S. Liberty"},null,null,null,{"v":"complete"},{"v":"2"},{"v":132},{"v":1953},{"v":8},{"v":23},{"v":"1953-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29424"},null,{"v":"S.S. Liberty"},null,null,null,{"v":"34x27cm folded; 34x54.5 cm open"},null,null,{"v":"1953-0031_wotm"},null,null,null,{"v":"S.S. Liberty"},null,null,null,{"v":"complete"},{"v":"2"},{"v":132},{"v":1953},{"v":8},{"v":23},{"v":"1953-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29425"},null,{"v":"S.S. Liberty"},null,null,null,{"v":"34x27cm folded; 34x54.5 cm open"},null,null,{"v":"1953-0032_wotm"},null,null,null,{"v":"S.S. Liberty"},null,null,null,{"v":"complete"},{"v":"2"},{"v":141},{"v":1953},{"v":8},{"v":26},{"v":"1953-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29426"},null,{"v":"S.S. Liberty"},null,null,null,{"v":"34x27cm folded; 34x54.5 cm open"},null,null,{"v":"1953-0033_wotm"},null,null,null,{"v":"S.S. Liberty"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1953},{"v":8},{"v":25},{"v":"1953-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29427"},null,{"v":"Hotel Statler"},null,null,null,{"v":"26x16cm"},null,null,{"v":"1953-0034_wotm"},null,null,null,{"v":"Hotel Statler"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":52},{"v":1953},{"v":8},{"v":31},{"v":"1953-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29428"},null,{"v":"Old Original Bookbinder's"},null,null,null,{"v":"32.5x24.5cm folded; 32.5x49cm"},null,null,{"v":"1953-0035_wotm"},null,null,null,{"v":"Old Original Bookbinder's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":135},{"v":1953},{"v":9},{"v":14},{"v":"1953-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29429"},null,{"v":"Rickey's"},null,null,null,{"v":"36x28cm folded; 36x56cm open"},null,null,{"v":"1953-0036_wotm"},null,null,null,{"v":"Rickey's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":161},{"v":1953},{"v":9},{"v":29},{"v":"1953-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29430"},null,{"v":"[Restaurant And/Or Location Unknown]"},null,null,null,{"v":"12x15cm"},null,null,{"v":"1953-0037_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Unknown]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":9},{"v":1953},{"v":10},{"v":3},{"v":"1953-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29431"},null,{"v":"The Flamingo Hotel"},null,null,null,{"v":"38x28cm folded; 38x56cm open"},null,null,{"v":"1953-0038_wotm"},null,null,null,{"v":"The Flamingo Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":281},{"v":1953},{"v":10},{"v":8},{"v":"1953-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29432"},null,{"v":"El 91"},null,null,null,{"v":"23.5x16cm folded; 23.5x32.5cm open"},null,null,{"v":"1953-0039_wotm"},null,null,null,{"v":"El 91"},null,{"v":"Sol"},{"v":"S/."},{"v":"complete"},{"v":"5"},{"v":33},{"v":1953},{"v":1},{"v":1},{"v":"1953-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29433"},null,{"v":"The Golden Pheasant"},null,null,null,{"v":"28x21.5cm folded; 28x42.5cm open"},null,null,{"v":"1953-0040_wotm"},null,null,null,{"v":"The Golden Pheasant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":188},{"v":1953},{"v":9},{"v":1},{"v":"1953-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29434"},null,{"v":"Golden Nugget Restaurant"},null,null,null,{"v":"31x23cm folded; 31x46cm open"},null,null,{"v":"1953-0041_wotm"},null,null,null,{"v":"Golden Nugget Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":161},{"v":1953},{"v":10},{"v":9},{"v":"1953-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29435"},null,{"v":"Empire Room"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0042_wotm"},null,null,null,{"v":"Empire Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":133},{"v":1953},{"v":10},{"v":14},{"v":"1953-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29436"},null,{"v":"The Shamrock"},null,null,null,{"v":"29x20.5cm folded; 29x40.5cm open"},null,{"v":"Room service breakfast menu"},{"v":"1953-0043_wotm"},null,null,null,{"v":"The Shamrock"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":88},{"v":1953},{"v":10},{"v":14},{"v":"1953-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29437"},null,{"v":"Grison's Chicken House"},null,null,null,{"v":"16x11cm"},null,{"v":"Wooden Postcard format"},{"v":"1953-0001_wotm"},null,null,null,{"v":"Grison's Chicken House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":30},{"v":1953},{"v":1},{"v":1},{"v":"1953-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29438"},null,{"v":"Capps Coach House"},null,null,null,{"v":"33x25cm folded; 33x 50.5cm open"},null,null,{"v":"1953-0002_wotm"},null,null,null,{"v":"Capps Coach House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":77},{"v":1953},{"v":1},{"v":1},{"v":"1953-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29439"},null,{"v":"Ledoyen"},null,null,null,{"v":"37x27cm folded; 37x54cm open"},null,null,{"v":"1953-0003_wotm"},null,null,null,{"v":"Ledoyen"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"7"},{"v":214},{"v":1953},{"v":1},{"v":1},{"v":"1953-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29441"},null,{"v":"The Grand Ballroom Of The Hotel Plaza"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x31cm open"},null,{"v":"99th Tasting; Chaîne des Rôtisseurs"},{"v":"1953-0005_wotm"},null,null,null,{"v":"The Grand Ballroom Of The Hotel Plaza"},null,null,null,{"v":"under review"},{"v":"12"},{"v":52},{"v":1953},{"v":3},{"v":26},{"v":"1953-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29442"},null,{"v":"George Washington Hotel"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"Wine List"},{"v":"1953-0006_wotm"},null,null,null,{"v":"George Washington Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":97},{"v":1953},{"v":4},{"v":8},{"v":"1953-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29443"},null,{"v":"Hotel Astor  North Garden And Belvedere Room"},null,null,null,{"v":"24.5x16cm folded; 24.5x32.5cm open"},null,{"v":"100th Tasting: A Spring Tasting of Summer Wines and Beverages; Chaîne des Rôtisseurs"},{"v":"1953-0007_wotm"},null,null,null,{"v":"Hotel Astor  North Garden And Belvedere Room"},null,null,null,{"v":"complete"},{"v":"16"},{"v":54},{"v":1953},{"v":5},{"v":5},{"v":"1953-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29444"},null,{"v":"Manhattan Beach Jewish Center"},null,null,null,{"v":"18x13cm folded; 18x25.5cm open"},null,{"v":"Reception and Dinner in honor of Lawrence James Lesser on the Occasion of his Bar Mitzvah"},{"v":"1953-0008_wotm"},null,null,null,{"v":"Manhattan Beach Jewish Center"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1953},{"v":5},{"v":9},{"v":"1953-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29445"},null,{"v":"Hotel Statler"},null,null,null,{"v":"28x21cm folded; 28x41.5cm open"},null,null,{"v":"1953-0009_wotm"},null,null,null,{"v":"Hotel Statler"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":108},{"v":1953},{"v":6},{"v":17},{"v":"1953-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29446"},null,{"v":"S.S. Liberty"},null,null,null,{"v":"35x27cm folded; 35x54cm open"},null,null,{"v":"1953-0010_wotm"},null,null,null,{"v":"S.S. Liberty"},null,null,null,{"v":"complete"},{"v":"2"},{"v":143},{"v":1953},{"v":7},{"v":10},{"v":"1953-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29447"},null,{"v":"The Shamrock"},null,null,null,{"v":"36.5x26cm folded; 36.5x53cm open"},null,null,{"v":"1953-0044_wotm"},null,null,null,{"v":"The Shamrock"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":162},{"v":1955},{"v":10},{"v":14},{"v":"1955-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29448"},null,{"v":"Grand Ballroom Of The Hotel Plaza"},null,null,null,{"v":"24.5x16.5cm folded; 24.5x33cm open"},null,null,{"v":"1953-0045_wotm"},null,null,null,{"v":"Grand Ballroom Of The Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"12"},{"v":54},{"v":1953},{"v":10},{"v":16},{"v":"1953-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29449"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"30.5x23cm folded; 30.5x54cm open"},null,null,{"v":"1953-0046_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1953},{"v":11},{"v":12},{"v":"1953-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29450"},null,{"v":"Publick House"},null,null,null,{"v":"27x19cm folded; 27x38cm open"},null,null,{"v":"1953-0047_wotm"},null,null,null,{"v":"Publick House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":71},{"v":1953},{"v":11},{"v":20},{"v":"1953-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29451"},null,{"v":"Glasgow Arms"},null,null,null,{"v":"33x23cm folded; 33x45.5cm open"},null,null,{"v":"1953-0048_wotm"},null,null,null,{"v":"Glasgow Arms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":258},{"v":1953},{"v":11},{"v":25},{"v":"1953-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29452"},null,{"v":"The Candlewick"},null,null,null,{"v":"10.5x14.5cm folded; 21x14.5cm open"},null,null,{"v":"1953-0049_wotm"},null,null,null,{"v":"The Candlewick"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":27},{"v":1953},{"v":11},{"v":24},{"v":"1953-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29453"},null,{"v":"Franklin Arms"},null,null,null,{"v":"25x19cm; 2nd piece is 10x9cm"},null,null,{"v":"1953-0050_wotm"},null,null,null,{"v":"Franklin Arms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":30},{"v":1953},{"v":11},{"v":25},{"v":"1953-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29454"},null,{"v":"The Sheraton Plaza Hotel"},null,null,null,{"v":"43x28cm"},null,{"v":"Thanksgiving Dinner menu"},{"v":"1953-0051_wotm"},null,null,null,{"v":"The Sheraton Plaza Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":41},{"v":1953},{"v":11},{"v":26},{"v":"1953-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29455"},null,{"v":"The Sheraton Plaza Hotel"},null,null,null,{"v":"32x19.5cm"},null,{"v":"Thanksgiving Dinner menu"},{"v":"1953-0052_wotm"},null,null,null,{"v":"The Sheraton Plaza Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":34},{"v":1953},{"v":11},{"v":26},{"v":"1953-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29456"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Room Service Dinner Menu"},{"v":"1953-0053_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":172},{"v":1953},{"v":11},{"v":28},{"v":"1953-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29457"},null,{"v":"The Belvedere Room Of The Hotel Astor"},null,null,null,{"v":"24.5x16.5cm folded; 24.5x33cm open"},null,null,{"v":"1953-0054_wotm"},null,null,null,{"v":"The Belvedere Room Of The Hotel Astor"},null,null,null,{"v":"complete"},{"v":"12"},{"v":33},{"v":1953},{"v":12},{"v":2},{"v":"1953-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29458"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43.5cm open"},null,null,{"v":"1953-0055_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"6"},{"v":79},{"v":1953},{"v":12},{"v":29},{"v":"1953-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29459"},null,{"v":"Hotel Statler"},null,null,null,{"v":"23.5x18.5cm folded; 23.5x37cm open"},null,null,{"v":"1953-0056_wotm"},null,null,null,{"v":"Hotel Statler"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1953},{"v":12},{"v":3},{"v":"1953-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29460"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0057_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":81},{"v":1953},{"v":12},{"v":26},{"v":"1953-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29461"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0058_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":81},{"v":1953},{"v":12},{"v":27},{"v":"1953-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29462"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0059_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":80},{"v":1953},{"v":12},{"v":27},{"v":"1953-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29463"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0060_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"6"},{"v":86},{"v":1953},{"v":12},{"v":27},{"v":"1953-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29464"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0061_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":77},{"v":1953},{"v":12},{"v":28},{"v":"1953-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29465"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0062_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"6"},{"v":89},{"v":1953},{"v":12},{"v":28},{"v":"1953-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29466"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0063_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":81},{"v":1953},{"v":12},{"v":28},{"v":"1953-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29467"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0064_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"6"},{"v":90},{"v":1953},{"v":12},{"v":28},{"v":"1953-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29468"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0065_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":82},{"v":1953},{"v":12},{"v":29},{"v":"1953-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29469"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0066_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":76},{"v":1953},{"v":12},{"v":30},{"v":"1953-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29470"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0067_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"6"},{"v":84},{"v":1953},{"v":12},{"v":30},{"v":"1953-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29471"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0068_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":80},{"v":1953},{"v":12},{"v":30},{"v":"1953-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29472"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0069_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"6"},{"v":85},{"v":1953},{"v":12},{"v":30},{"v":"1953-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29473"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0070_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":76},{"v":1953},{"v":12},{"v":31},{"v":"1953-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29474"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0071_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"6"},{"v":91},{"v":1953},{"v":12},{"v":31},{"v":"1953-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29475"},null,{"v":"S.S. America"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1953-0072_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"4"},{"v":72},{"v":1953},{"v":12},{"v":31},{"v":"1953-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29476"},null,{"v":"S.S. America"},null,null,null,null,null,null,{"v":"1953-0073_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"1"},{"v":129},{"v":1953},{"v":12},{"v":28},{"v":"1953-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29477"},null,{"v":"S.S. America"},null,null,null,null,null,null,{"v":"1953-0074_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"1"},{"v":127},{"v":1953},{"v":12},{"v":29},{"v":"1953-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29478"},null,{"v":"S.S. America"},null,null,null,null,null,null,{"v":"1953-0075_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"1"},{"v":128},{"v":1953},{"v":12},{"v":30},{"v":"1953-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29479"},null,{"v":"S.S. America"},null,null,null,null,null,null,{"v":"1953-0076_wotm"},null,null,null,{"v":"S.S. America"},null,null,null,{"v":"complete"},{"v":"1"},{"v":131},{"v":1953},{"v":12},{"v":31},{"v":"1953-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29480"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0027_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":143},{"v":1955},{"v":5},{"v":27},{"v":"1955-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29481"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0028_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":145},{"v":1955},{"v":5},{"v":28},{"v":"1955-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29482"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0029_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":126},{"v":1955},{"v":5},{"v":28},{"v":"1955-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29483"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0030_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"under review"},{"v":"3"},{"v":142},{"v":1955},{"v":5},{"v":29},{"v":"1955-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29484"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0031_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":136},{"v":1955},{"v":5},{"v":29},{"v":"1955-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29485"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0032_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":144},{"v":1955},{"v":5},{"v":30},{"v":"1955-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29486"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0033_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":143},{"v":1955},{"v":5},{"v":31},{"v":"1955-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29487"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0034_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":136},{"v":1955},{"v":5},{"v":31},{"v":"1955-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29488"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1955-0035_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1955},{"v":5},{"v":30},{"v":"1955-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29489"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1955-0036_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":183},{"v":1955},{"v":1},{"v":1},{"v":"1955-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29490"},null,{"v":"La Canzone Del Mare"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35cm open"},null,null,{"v":"1955-0037_wotm"},null,null,null,{"v":"La Canzone Del Mare"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"4"},{"v":68},{"v":1955},{"v":6},{"v":26},{"v":"1955-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29491"},null,{"v":"Hotel Flora"},null,null,null,{"v":"25.5x20cm folded; 25.5x40cm open"},null,null,{"v":"1955-0038_wotm"},null,null,null,{"v":"Hotel Flora"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"3"},{"v":21},{"v":1955},{"v":6},{"v":29},{"v":"1955-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29492"},null,{"v":"Café De La Paix"},null,null,null,{"v":"19x12cm folded; 19x31cm open"},null,null,{"v":"1955-0039_wotm"},null,null,null,{"v":"Café De La Paix"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"6"},{"v":117},{"v":1955},{"v":6},{"v":2},{"v":"1955-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29493"},null,{"v":"Prezzario"},null,null,null,{"v":"22.5x14cm folded; 22.5x28.5cm open"},null,null,{"v":"1955-0040_wotm"},null,null,null,{"v":"Prezzario"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"2"},{"v":31},{"v":1955},{"v":6},{"v":25},{"v":"1955-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29494"},null,{"v":"Casina Delle Rose & Lucciola"},null,null,null,{"v":"27x19.5cm folded; 27x39cm open"},null,null,{"v":"1955-0041_wotm"},null,null,null,{"v":"Casina Delle Rose & Lucciola"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"6"},{"v":188},{"v":1955},{"v":1},{"v":1},{"v":"1955-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29495"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0042_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":143},{"v":1955},{"v":6},{"v":14},{"v":"1955-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29496"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0043_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":131},{"v":1955},{"v":6},{"v":11},{"v":"1955-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29497"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0044_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":133},{"v":1955},{"v":6},{"v":12},{"v":"1955-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29498"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0045_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":144},{"v":1955},{"v":6},{"v":12},{"v":"1955-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29499"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0046_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"under review"},{"v":"3"},{"v":142},{"v":1955},{"v":6},{"v":13},{"v":"1955-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29500"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0047_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":137},{"v":1955},{"v":6},{"v":13},{"v":"1955-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29501"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0048_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":142},{"v":1955},{"v":6},{"v":14},{"v":"1955-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29502"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0049_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":136},{"v":1955},{"v":6},{"v":14},{"v":"1955-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29503"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0050_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":143},{"v":1955},{"v":6},{"v":16},{"v":"1955-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29504"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0051_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":136},{"v":1955},{"v":7},{"v":21},{"v":"1955-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29505"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0052_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":146},{"v":1955},{"v":7},{"v":26},{"v":"1955-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29506"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0053_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":137},{"v":1955},{"v":7},{"v":26},{"v":"1955-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29507"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0054_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":150},{"v":1955},{"v":7},{"v":28},{"v":"1955-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29508"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0055_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":136},{"v":1955},{"v":7},{"v":28},{"v":"1955-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29509"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1955-0056_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1955},{"v":7},{"v":30},{"v":"1955-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29510"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1955-0057_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1955},{"v":6},{"v":15},{"v":"1955-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29511"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"27.5x21cm folded; 27.5x42cm open"},null,{"v":"English is secondary language."},{"v":"1955-0058_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"5"},{"v":0},{"v":1955},{"v":7},{"v":30},{"v":"1955-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29512"},null,{"v":"Watney House"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1955-0059_wotm"},null,null,null,{"v":"Watney House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1955},{"v":7},{"v":26},{"v":"1955-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29513"},null,{"v":"Himmelsleiter"},null,null,null,{"v":"21x15cm"},null,null,{"v":"1955-0060_wotm"},null,null,null,{"v":"Himmelsleiter"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":25},{"v":1955},{"v":7},{"v":21},{"v":"1955-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29514"},null,{"v":"Maxim's"},null,null,null,{"v":"40x28cm"},null,null,{"v":"1955-0061_wotm"},null,null,null,{"v":"Maxim's"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":79},{"v":1955},{"v":6},{"v":3},{"v":"1955-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29515"},null,{"v":"The Water Tower"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1955-0062_wotm"},null,null,null,{"v":"The Water Tower"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":62},{"v":1955},{"v":6},{"v":8},{"v":"1955-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29516"},null,{"v":"Barneys Market Club"},null,null,null,{"v":"32x20cm folded; 32x53cm open"},null,null,{"v":"1955-0063_wotm"},null,null,null,{"v":"Barneys Market Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":398},{"v":1955},{"v":6},{"v":7},{"v":"1955-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29517"},null,{"v":"Dinarzade"},null,null,null,{"v":"32x23.5cm"},null,null,{"v":"1955-0064_wotm"},null,null,null,{"v":"Dinarzade"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":47},{"v":1955},{"v":6},{"v":2},{"v":"1955-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29518"},null,{"v":"The Drake"},null,null,null,{"v":"16.5x11cm folded; 16.5x21.5cm open"},null,null,{"v":"1955-0065_wotm"},null,null,null,{"v":"The Drake"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":27},{"v":1955},{"v":6},{"v":8},{"v":"1955-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29519"},null,{"v":"Carlton Hotel"},null,null,null,{"v":"28.5x20cm"},null,null,{"v":"1955-0066_wotm"},null,null,null,{"v":"Carlton Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":50},{"v":1955},{"v":6},{"v":13},{"v":"1955-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29520"},null,{"v":"Restaurant Fürstenborn"},null,null,null,{"v":"30x21cm folded; 30x41.5cm open"},null,null,{"v":"1955-0067_wotm"},null,null,null,{"v":"Restaurant Fürstenborn"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":204},{"v":1955},{"v":6},{"v":6},{"v":"1955-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29521"},null,{"v":"Parisien"},null,null,null,{"v":"32.5x19cm"},null,null,{"v":"1955-0068_wotm"},null,null,null,{"v":"Parisien"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":138},{"v":1955},{"v":6},{"v":20},{"v":"1955-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29522"},null,{"v":"Grand Hotel Miramare"},null,null,null,{"v":"18x13cm folded; 18x25.5cm open"},null,null,{"v":"1955-0069_wotm"},null,null,null,{"v":"Grand Hotel Miramare"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1955},{"v":6},{"v":16},{"v":"1955-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29523"},null,{"v":"Terrace Danieli Restaurant"},null,null,null,{"v":"32x22.5cm folded; 32x45cm open"},null,{"v":"English is secondary language."},{"v":"1955-0070_wotm"},null,null,null,{"v":"Terrace Danieli Restaurant"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"7"},{"v":216},{"v":1955},{"v":7},{"v":7},{"v":"1955-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29524"},null,{"v":"The Clover Room"},null,null,null,{"v":"27.5x20cm folded; 27.5x40.5cm open"},null,null,{"v":"1955-0071_wotm"},null,null,null,{"v":"The Clover Room"},null,null,null,{"v":"complete"},{"v":"3"},{"v":166},{"v":1955},{"v":7},{"v":22},{"v":"1955-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29525"},null,{"v":"Restaurant Zum Hanseaten"},null,null,null,{"v":"30x21.5cm folded; 30x42.5cm open"},null,null,{"v":"1955-0072_wotm"},null,null,null,{"v":"Restaurant Zum Hanseaten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":183},{"v":1955},{"v":7},{"v":18},{"v":"1955-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29526"},null,{"v":"Ristorante Centrale"},null,null,null,{"v":"33x24.5cm"},null,null,{"v":"1955-0073_wotm"},null,null,null,{"v":"Ristorante Centrale"},null,{"v":"Italian Lire"},{"v":"L"},{"v":"complete"},{"v":"1"},{"v":86},{"v":1955},{"v":6},{"v":17},{"v":"1955-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29527"},null,{"v":"Harvard Club Of New York City"},null,null,null,{"v":"33x21.5cm"},null,null,{"v":"1955-0074_wotm"},null,null,null,{"v":"Harvard Club Of New York City"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":41},{"v":1955},{"v":6},{"v":27},{"v":"1955-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29528"},null,{"v":"Luccioni's"},null,null,null,{"v":"32x25.5cm"},null,null,{"v":"1955-0075_wotm"},null,null,null,{"v":"Luccioni's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":72},{"v":1955},{"v":6},{"v":20},{"v":"1955-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29529"},null,{"v":"Sky Way"},null,null,null,{"v":"32x23cm folded; 32x46cm open"},null,null,{"v":"1955-0076_wotm"},null,null,null,{"v":"Sky Way"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":100},{"v":1955},{"v":6},{"v":28},{"v":"1955-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29530"},null,{"v":"Grand Hotel Villa D'este"},null,null,null,{"v":"17.5x12.5cm"},null,null,{"v":"1955-0077_wotm"},null,null,null,{"v":"Grand Hotel Villa D'este"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1955},{"v":7},{"v":10},{"v":"1955-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29531"},null,{"v":"Jungfrau Restaurant"},null,null,null,{"v":"19x11cm"},null,null,{"v":"1955-0078_wotm"},null,null,null,{"v":"Jungfrau Restaurant"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":8},{"v":1955},{"v":7},{"v":13},{"v":"1955-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29532"},null,{"v":"Hotel Silberhorn"},null,null,null,{"v":"21x15cm"},null,null,{"v":"1955-0079_wotm"},null,null,null,{"v":"Hotel Silberhorn"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1955},{"v":7},{"v":13},{"v":"1955-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29533"},null,{"v":"Hotel Roanoake"},null,null,null,{"v":"30.5x19.5cm folded; 30.5x52.5cm open"},null,null,{"v":"1955-0080_wotm"},null,null,null,{"v":"Hotel Roanoake"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":144},{"v":1955},{"v":7},{"v":14},{"v":"1955-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29534"},null,{"v":"Grand Hotel National Lucerne"},null,null,null,{"v":"18x26.5cm"},null,null,{"v":"1955-0081_wotm"},null,null,null,{"v":"Grand Hotel National Lucerne"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":19},{"v":1955},{"v":7},{"v":14},{"v":"1955-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29535"},null,{"v":"Hotel Ingleside Motel"},null,null,null,{"v":"29x21.5cm folded; 29x43.5cm open"},null,null,{"v":"1955-0082_wotm"},null,null,null,{"v":"Hotel Ingleside Motel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":95},{"v":1955},{"v":7},{"v":14},{"v":"1955-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29536"},null,{"v":"Walliser Kanne"},null,null,null,{"v":"25x13cm"},null,null,{"v":"1955-0083_wotm"},null,null,null,{"v":"Walliser Kanne"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":10},{"v":1955},{"v":7},{"v":17},{"v":"1955-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29537"},null,{"v":"Victor's Bar"},null,null,null,{"v":"32x21.5cm"},null,null,{"v":"1955-0084_wotm"},null,null,null,{"v":"Victor's Bar"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":73},{"v":1955},{"v":9},{"v":7},{"v":"1955-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29538"},null,{"v":"The Dorchester"},null,null,null,{"v":"30x23.5cm folded; 30x47cm open"},null,null,{"v":"1955-0085_wotm"},null,null,null,{"v":"The Dorchester"},null,{"v":"Francs"},{"v":"FF"},{"v":"under review"},{"v":"3"},{"v":159},{"v":1955},{"v":7},{"v":20},{"v":"1955-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29539"},null,{"v":"Augustiner Caststrätten"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,{"v":"French, English, and Italian are secondary languages"},{"v":"1955-0086_wotm"},null,null,null,{"v":"Augustiner Caststrätten"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":251},{"v":1955},{"v":7},{"v":27},{"v":"1955-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29540"},null,{"v":"Bűrger Stuben"},null,null,null,{"v":"21x11cm folded; 21x21.5cm open"},null,null,{"v":"1955-0087_wotm"},null,null,null,{"v":"Bűrger Stuben"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":148},{"v":1955},{"v":7},{"v":20},{"v":"1955-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29541"},null,{"v":"Ratsweinkeller Hamburg"},null,null,null,{"v":"33x21cm"},null,null,{"v":"1955-0088_wotm"},null,null,null,{"v":"Ratsweinkeller Hamburg"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":160},{"v":1955},{"v":7},{"v":20},{"v":"1955-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29542"},null,{"v":"Mario's"},null,null,null,{"v":"28x25.5cm folded; 28x50.5cm open"},null,null,{"v":"1955-0089_wotm"},null,null,null,{"v":"Mario's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":163},{"v":1955},{"v":7},{"v":30},{"v":"1955-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29543"},null,{"v":"Commander Hotel"},null,null,null,{"v":"25x16cm folded; 25x33cm open"},null,null,{"v":"1955-0090_wotm"},null,null,null,{"v":"Commander Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":59},{"v":1955},{"v":8},{"v":1},{"v":"1955-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29544"},null,{"v":"Hotel Pitter Salzburg"},null,null,null,{"v":"32x23cm"},null,null,{"v":"1955-0091_wotm"},null,null,null,{"v":"Hotel Pitter Salzburg"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":178},{"v":1955},{"v":8},{"v":5},{"v":"1955-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29545"},null,{"v":"Amity Hall Inn"},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,null,{"v":"1955-0092_wotm"},null,null,null,{"v":"Amity Hall Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":80},{"v":1955},{"v":8},{"v":17},{"v":"1955-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29546"},null,{"v":"Stureplan Stockholm"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x31cm open"},null,null,{"v":"1955-0093_wotm"},null,null,null,{"v":"Stureplan Stockholm"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"3"},{"v":38},{"v":1955},{"v":8},{"v":20},{"v":"1955-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29547"},null,{"v":"Schrafft's"},null,null,null,{"v":"24x18.5cm folded; 24x27cm open"},null,null,{"v":"1955-0094_wotm"},null,null,null,{"v":"Schrafft's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":91},{"v":1955},{"v":8},{"v":24},{"v":"1955-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29548"},null,{"v":"The Beau Rivage"},null,null,null,{"v":"28x20.5cm folded; 28x40.5cm open"},null,null,{"v":"1955-0095_wotm"},null,null,null,{"v":"The Beau Rivage"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":126},{"v":1955},{"v":8},{"v":23},{"v":"1955-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29549"},null,{"v":"Wärdshuset Stallmästaregarden"},null,null,null,{"v":"34x21cm"},null,null,{"v":"1955-0096_wotm"},null,null,null,{"v":"Wärdshuset Stallmästaregården"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":70},{"v":1955},{"v":8},{"v":23},{"v":"1955-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29550"},null,{"v":"Frati Restaurant Bar"},null,null,null,{"v":"24x13cm"},null,null,{"v":"1955-0097_wotm"},null,null,null,{"v":"Frati Restaurant Bar"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":34},{"v":1955},{"v":8},{"v":24},{"v":"1955-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29551"},null,{"v":"Restaurant Festvaning Hotell"},null,null,null,{"v":"30x18.5cm folded; 30x37cm open"},null,null,{"v":"1955-0098_wotm"},null,null,null,{"v":"Restaurant Festvaning Hotell"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"4"},{"v":83},{"v":1955},{"v":8},{"v":25},{"v":"1955-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29552"},null,{"v":"Vaxholms"},null,null,null,{"v":"31.5x22.5cm folded; 31.5x45cm open"},null,null,{"v":"1955-0099_wotm"},null,null,null,{"v":"Vaxholms"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"5"},{"v":186},{"v":1955},{"v":8},{"v":28},{"v":"1955-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29553"},null,{"v":"Dramaten Restaurangen"},null,null,null,{"v":"24x14.5cm folded; 24x29.5cm open"},null,null,{"v":"1955-0100_wotm"},null,null,null,{"v":"Dramaten Restaurangen"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"4"},{"v":32},{"v":1955},{"v":8},{"v":29},{"v":"1955-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29554"},null,{"v":"Stortorgskallaren"},null,null,null,{"v":"24x14cm"},null,null,{"v":"1955-0101_wotm"},null,null,null,{"v":"Stortorgskallaren"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":29},{"v":1955},{"v":9},{"v":1},{"v":"1955-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29555"},null,{"v":"Grillen"},null,null,null,{"v":"23x18.5cm folded; 23x36.5cm open"},null,null,{"v":"1955-0102_wotm"},null,null,null,{"v":"Grillen"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"4"},{"v":56},{"v":1955},{"v":9},{"v":2},{"v":"1955-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29556"},null,{"v":"Ghr Stockholm"},null,null,null,{"v":"16x10.5cm"},null,null,{"v":"1955-0103_wotm"},null,null,null,{"v":"Ghr Stockholm"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":6},{"v":1955},{"v":9},{"v":3},{"v":"1955-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29557"},null,{"v":"Ghr Stockholm"},null,null,null,{"v":"19.5x12cm"},null,null,{"v":"1955-0104_wotm"},null,null,null,{"v":"Ghr Stockholm"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":17},{"v":1955},{"v":9},{"v":3},{"v":"1955-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29558"},null,{"v":"Restaurant Victoria"},null,null,null,{"v":"27x12.5cm"},null,null,{"v":"1955-0105_wotm"},null,null,null,{"v":"Restaurant Victoria"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":20},{"v":1955},{"v":9},{"v":9},{"v":"1955-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29559"},null,{"v":"Aktiebolaget Trafikrestauranger"},null,null,null,{"v":"23x13cm"},null,null,{"v":"1955-0106_wotm"},null,null,null,{"v":"Aktiebolaget Trafikrestauranger"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"2"},{"v":32},{"v":1955},{"v":9},{"v":6},{"v":"1955-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29560"},null,{"v":"Münchner Lowenbräu"},null,null,null,{"v":"30x20cm folded; 30x42cm open"},null,null,{"v":"1955-0107_wotm"},null,null,null,{"v":"Münchner Lowenbräu"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":261},{"v":1955},{"v":1},{"v":1},{"v":"1955-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29561"},null,{"v":"Bundeshausrestaurant"},null,null,null,{"v":"32x21cm"},null,null,{"v":"1955-0108_wotm"},null,null,null,{"v":"Bundeshausrestaurant"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":30},{"v":1955},{"v":9},{"v":14},{"v":"1955-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29562"},null,{"v":"Ruland Am Marft"},null,null,null,{"v":"27x15cm folded; 27x45cm open"},null,null,{"v":"1955-0109_wotm"},null,null,null,{"v":"Ruland Am Marft"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"6"},{"v":110},{"v":1955},{"v":9},{"v":13},{"v":"1955-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29563"},null,{"v":"Lorenzo's"},null,null,null,{"v":"31.5x25cm folded; 31.5x50cm open"},null,null,{"v":"1955-0110_wotm"},null,null,null,{"v":"Lorenzo's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":392},{"v":1955},{"v":9},{"v":14},{"v":"1955-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29564"},null,{"v":"Das Sternhotel Der Bundeshauptstadt"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,null,{"v":"1955-0111_wotm"},null,null,null,{"v":"Das Sternhotel Der Bundeshauptstadt"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":160},{"v":1955},{"v":9},{"v":15},{"v":"1955-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29565"},null,{"v":"Dobbs House"},null,null,null,{"v":"29x23cm folded; 29x46cm open"},null,null,{"v":"1955-0112_wotm"},null,null,null,{"v":"Dobbs House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":73},{"v":1955},{"v":9},{"v":21},{"v":"1955-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29566"},null,{"v":"Strawberry Inn"},null,null,null,{"v":"29.5x16.5cm folded; 29.5x33cm open"},null,null,{"v":"1955-0113_wotm"},null,null,null,{"v":"Strawberry Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":78},{"v":1955},{"v":1},{"v":1},{"v":"1955-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29567"},null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"22x13cm"},null,null,{"v":"1955-0114_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":42},{"v":1955},{"v":9},{"v":24},{"v":"1955-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29568"},null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"22x13cm"},null,null,{"v":"1955-0115_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":61},{"v":1955},{"v":9},{"v":24},{"v":"1955-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29569"},null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"27x17cm"},null,null,{"v":"1955-0116_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":81},{"v":1955},{"v":9},{"v":24},{"v":"1955-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29570"},null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"25x18cm folded; 25x35.5cm open"},null,null,{"v":"1955-0117_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1955},{"v":9},{"v":24},{"v":"1955-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29571"},null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,null,{"v":"1955-0118_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1955},{"v":9},{"v":24},{"v":"1955-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29572"},null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,null,{"v":"1955-0119_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"under review"},{"v":"3"},{"v":52},{"v":1955},{"v":9},{"v":26},{"v":"1955-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29573"},null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1955-0120_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":107},{"v":1955},{"v":9},{"v":24},{"v":"1955-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29574"},null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1955-0121_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":115},{"v":1955},{"v":9},{"v":24},{"v":"1955-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29575"},null,{"v":"Dom Hotel Kölm"},null,null,null,{"v":"21x15cm"},null,null,{"v":"1955-0122_wotm"},null,null,null,{"v":"Dom Hotel Kölm"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"1"},{"v":9},{"v":1955},{"v":9},{"v":29},{"v":"1955-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29576"},null,{"v":"Locke Ober Café"},null,null,null,{"v":"32x24cm folded; 32x38cm open"},null,null,{"v":"1955-0123_wotm"},null,null,null,{"v":"Locke Ober Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":262},{"v":1955},{"v":9},{"v":1},{"v":"1955-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29577"},null,{"v":"Kursaal Casino Lucerne"},null,null,null,{"v":"15x10.5cm folded; 15x21cm open"},null,null,{"v":"1955-0124_wotm"},null,null,null,{"v":"Kursaal Casino Lucerne"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"9"},{"v":128},{"v":1955},{"v":1},{"v":1},{"v":"1955-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29578"},null,{"v":"Walgreens"},null,null,null,{"v":"25x17cm folded; 25x34cm open"},null,null,{"v":"1955-0125_wotm"},null,null,null,{"v":"Walgreens"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":72},{"v":1955},{"v":11},{"v":12},{"v":"1955-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29579"},null,{"v":"The Butler's Canvasback Inn"},null,null,null,{"v":"32x24cm folded; 32x48cm open"},null,null,{"v":"1955-0126_wotm"},null,null,null,{"v":"The Butler's Canvasback Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":76},{"v":1955},{"v":11},{"v":2},{"v":"1955-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29580"},null,{"v":"Caughey's Pine Room"},null,null,null,{"v":"32x25cm folded; 32x51cm open"},null,null,{"v":"1955-0127_wotm"},null,null,null,{"v":"Caughey's Pine Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":251},{"v":1955},{"v":11},{"v":2},{"v":"1955-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29581"},null,{"v":"The Plaza   Ballroom"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1955-0128_wotm"},null,null,null,{"v":"The Plaza   Ballroom"},null,null,null,{"v":"complete"},{"v":"11"},{"v":62},{"v":1955},{"v":10},{"v":6},{"v":"1955-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29582"},null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"20x15cm folded; 20x30cm open"},null,null,{"v":"1955-0129_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":36},{"v":1955},{"v":10},{"v":13},{"v":"1955-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29583"},null,{"v":"Hotel Schlicker Bochum"},null,null,null,{"v":"14.5x10.5cm"},null,{"v":"One copy of menus is in German, one copy of menu is in English."},{"v":"1955-0130_wotm"},null,null,null,{"v":"Hotel Schlicker Bochum"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1955},{"v":10},{"v":17},{"v":"1955-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29584"},null,{"v":"Skyline Drive"},null,null,null,{"v":"21.5x16cm folded; 21.5x33cm open"},null,null,{"v":"1955-0131_wotm"},null,null,null,{"v":"Skyline Drive"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":51},{"v":1955},{"v":10},{"v":25},{"v":"1955-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29585"},null,{"v":"Die Rollenhagen Stube"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,null,{"v":"1955-0132_wotm"},null,null,null,{"v":"Die Rollenhagen Stube"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":138},{"v":1955},{"v":11},{"v":24},{"v":"1955-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29586"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"20.5x15cm folded; 20.5x30cm open"},null,null,{"v":"1955-0133_wotm"},null,null,null,{"v":"KD M+F"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"5"},{"v":137},{"v":1955},{"v":11},{"v":7},{"v":"1955-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29587"},null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1955-0134_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":97},{"v":1955},{"v":11},{"v":21},{"v":"1955-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29588"},null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,null,{"v":"1955-0135_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"2"},{"v":34},{"v":1955},{"v":11},{"v":21},{"v":"1955-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29589"},null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"25x18cm folded; 25x35.5cm open"},null,null,{"v":"1955-0136_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":73},{"v":1955},{"v":11},{"v":21},{"v":"1955-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29590"},null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"22x13cm"},null,null,{"v":"1955-0137_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":61},{"v":1955},{"v":10},{"v":22},{"v":"1955-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29591"},null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"22x13cm"},null,null,{"v":"1955-0138_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":41},{"v":1955},{"v":11},{"v":27},{"v":"1955-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29592"},null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"27x17cm"},null,null,{"v":"1955-0139_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":66},{"v":1955},{"v":11},{"v":25},{"v":"1955-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29593"},null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1955-0140_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":103},{"v":1955},{"v":11},{"v":27},{"v":"1955-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29594"},null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"20x15cm folded; 20x30cm open"},null,null,{"v":"1955-0141_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":38},{"v":1955},{"v":11},{"v":29},{"v":"1955-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29595"},null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1955-0142_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":110},{"v":1955},{"v":11},{"v":29},{"v":"1955-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29596"},null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1955-0143_wotm"},null,null,null,{"v":"R.M.S. \\Queen  Mary\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":126},{"v":1955},{"v":11},{"v":29},{"v":"1955-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29597"},null,{"v":"Hotel Brunswick"},null,null,null,{"v":"22.5x10.5cm folded; 22.5x31cm open"},null,null,{"v":"1955-0144_wotm"},null,null,null,{"v":"Hotel Brunswick"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":120},{"v":1955},{"v":11},{"v":29},{"v":"1955-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29598"},null,{"v":"Cesapeake Restaurant"},null,null,null,{"v":"47x31.5cm folded; 47x63cm open"},null,null,{"v":"1955-0145_wotm"},null,null,null,{"v":"Chesapeake Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":142},{"v":1955},{"v":12},{"v":1},{"v":"1955-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29599"},null,{"v":"S. S. President Wilson"},null,null,null,{"v":"27.5x21.5cm folded; 27.5x43cm open"},null,{"v":"A Night at Sanguinetti's Italian Restaurant in San Francisco"},{"v":"1955-0146_wotm"},null,null,null,{"v":"S. S. President Wilson"},null,null,null,{"v":"complete"},{"v":"3"},{"v":56},{"v":1955},{"v":12},{"v":3},{"v":"1955-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29600"},null,{"v":"Sheraton Astor  Belvedere Room"},null,null,null,{"v":"24.5x16.5cm folded; 24.5x33cm open"},null,null,{"v":"1955-0147_wotm"},null,null,null,{"v":"Sheraton Astor  Belvedere Room"},null,null,null,{"v":"complete"},{"v":"12"},{"v":39},{"v":1955},{"v":12},{"v":7},{"v":"1955-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29601"},null,{"v":"New Hampshire House"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,null,{"v":"1955-0148_wotm"},null,null,null,{"v":"New Hampshire House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":49},{"v":1955},{"v":12},{"v":7},{"v":"1955-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29602"},null,{"v":"Miller Brothers"},null,null,null,{"v":"38x21.5cm folded; 38x43cm open"},null,null,{"v":"1955-0149_wotm"},null,null,null,{"v":"Miller Brothers"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":387},{"v":1955},{"v":12},{"v":8},{"v":"1955-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29603"},null,{"v":"Hotel Yorktown"},null,null,null,{"v":"35x27cm folded; 35x47cm open"},null,null,{"v":"1955-0150_wotm"},null,null,null,{"v":"Hotel Yorktown"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":152},{"v":1955},{"v":12},{"v":13},{"v":"1955-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29604"},null,{"v":"Carvel Hall"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1955-0151_wotm"},null,null,null,{"v":"Carvel Hall"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":116},{"v":1955},{"v":12},{"v":17},{"v":"1955-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29605"},null,{"v":"Hotel Taft Grill"},null,null,null,{"v":"35.5x31cm folded; 35.5x54cm open"},null,null,{"v":"1955-0152_wotm"},null,null,null,{"v":"Hotel Taft Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":404},{"v":1955},{"v":12},{"v":18},{"v":"1955-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29606"},null,{"v":"Tony's Italian Kitchen"},null,null,null,{"v":"36.5x16cm folded; 36.5x48cm open"},null,null,{"v":"1955-0001_wotm"},null,null,null,{"v":"Tony's Italian Kitchen"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":331},{"v":1955},{"v":5},{"v":23},{"v":"1955-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29607"},null,{"v":"Meat 'N Taters"},null,null,null,{"v":"31x24.5cm folded; 31x48.5cm open"},null,null,{"v":"1955-0002_wotm"},null,null,null,{"v":"Meat 'N Taters"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":20},{"v":1955},{"v":1},{"v":1},{"v":"1955-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29608"},null,{"v":"C & L Restaurant"},null,null,null,{"v":"31x21.5cm folded; 31x43cm open"},null,null,{"v":"1955-0003_wotm"},null,null,null,{"v":"C & L Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":397},{"v":1955},{"v":1},{"v":9},{"v":"1955-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29609"},null,{"v":"Turkey Roost"},null,null,null,{"v":"20.5x14cm folded; 20.5x28cm open"},null,null,{"v":"1955-0004_wotm"},null,null,null,{"v":"Turkey Roost"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":29},{"v":1955},{"v":1},{"v":1},{"v":"1955-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29610"},null,{"v":"Savarin Commuters Bar"},null,null,null,{"v":"23x17.5cm folded; 23x35.5cm open"},null,null,{"v":"1955-0005_wotm"},null,null,null,{"v":"Savarin Commuters Bar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":65},{"v":1955},{"v":12},{"v":1},{"v":"1955-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29611"},null,{"v":"Savarin Commuters Bar"},null,null,null,{"v":"24.5x15.5cm"},null,null,{"v":"1955-0006_wotm"},null,null,null,{"v":"Savarin Commuters Bar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":59},{"v":1955},{"v":1},{"v":1},{"v":"1955-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29612"},null,{"v":"Savarin Buffet"},null,null,null,{"v":"23x17cm"},null,null,{"v":"1955-0007_wotm"},null,null,null,{"v":"Savarin Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":30},{"v":1955},{"v":1},{"v":1},{"v":"1955-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29613"},null,{"v":"Savarin Commuters Bar"},null,null,null,{"v":"21x14cm folded; 21x25cm open"},null,null,{"v":"1955-0008_wotm"},null,null,null,{"v":"Savarin Commuters Bar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":177},{"v":1956},{"v":1},{"v":1},{"v":"1956-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29614"},null,{"v":"3 Sisters Restaurant"},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,null,{"v":"1955-0009_wotm"},null,null,null,{"v":"3 Sisters Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":226},{"v":1955},{"v":1},{"v":1},{"v":"1955-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29615"},null,{"v":"The William Pitt"},null,null,null,{"v":"20.5x13cm folded; 20.5x25.5cm open"},null,null,{"v":"1955-0010_wotm"},null,null,null,{"v":"The William Pitt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":34},{"v":1955},{"v":1},{"v":4},{"v":"1955-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29616"},null,{"v":"Restaurant Haussner"},null,null,null,{"v":"28.5x22cm folded; 28.5x44cm open"},null,null,{"v":"1955-0011_wotm"},null,null,null,{"v":"Restaurant Haussner"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":414},{"v":1955},{"v":2},{"v":10},{"v":"1955-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29617"},null,{"v":"Grand Central Terminal Restaurant"},null,null,null,{"v":"30x23cm folded; 30x45cm open"},null,null,{"v":"1955-0012_wotm"},null,null,null,{"v":"Grand Central Terminal Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":185},{"v":1955},{"v":2},{"v":3},{"v":"1955-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29618"},null,{"v":"S.S. Constitution"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1955-0013_wotm"},null,null,null,{"v":"S.S. Constitution"},null,null,null,{"v":"complete"},{"v":"3"},{"v":64},{"v":1955},{"v":2},{"v":14},{"v":"1955-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29619"},null,{"v":"Howard Manor"},null,null,null,{"v":"46x30cm folded; 46x59.5cm open"},null,null,{"v":"1955-0014_wotm"},null,null,null,{"v":"Howard Manor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":141},{"v":1955},{"v":2},{"v":19},{"v":"1955-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29620"},null,{"v":"Suburban Cocktail Lounge"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1955-0015_wotm"},null,null,null,{"v":"Suburban Cocktail Lounge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":130},{"v":1955},{"v":2},{"v":23},{"v":"1955-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29621"},null,{"v":"The Blue Spruce Inn"},null,null,null,{"v":"33x22cm"},null,null,{"v":"1955-0016_wotm"},null,null,null,{"v":"The Blue Spruce Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":48},{"v":1955},{"v":3},{"v":27},{"v":"1955-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29622"},null,{"v":"Jane Davies"},null,null,null,{"v":"21.5x14cm folded; 21.5x28.5cm open"},null,null,{"v":"1955-0017_wotm"},null,null,null,{"v":"Jane Davies"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":79},{"v":1955},{"v":4},{"v":12},{"v":"1955-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29623"},null,{"v":"Willis' Restaurant And Cocktail Lounge"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1955-0018_wotm"},null,null,null,{"v":"Willis' Restaurant And Cocktail Lounge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":76},{"v":1955},{"v":4},{"v":20},{"v":"1955-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29624"},null,{"v":"The Plaza"},null,null,null,{"v":"25.5x18cm folded; 25.5x35.5cm open"},null,null,{"v":"1955-0019_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1955},{"v":4},{"v":27},{"v":"1955-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29625"},null,{"v":"Jack & Charlie's \\21\\\"\""},null,null,null,{"v":"26x20cm folded; 26x40cm opeen"},null,null,{"v":"1955-0020_wotm"},null,null,null,{"v":"Jack & Charlie's \\21\\\"\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":30},{"v":1955},{"v":4},{"v":25},{"v":"1955-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29626"},null,{"v":"Hotel Sheraton Astor; Belvedere Room"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1955-0022_wotm"},null,null,null,{"v":"Hotel Sheraton Astor; Belvedere Room"},null,null,null,{"v":"complete"},{"v":"13"},{"v":52},{"v":1955},{"v":5},{"v":2},{"v":"1955-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29627"},null,{"v":"The Red Chimney"},null,null,null,{"v":"33x23.5cm folded; 33x47cm open"},null,null,{"v":"1955-0023_wotm"},null,null,null,{"v":"The Red Chimney"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":126},{"v":1955},{"v":4},{"v":6},{"v":"1955-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29628"},null,{"v":"Eden Roc Pavilion"},null,null,null,{"v":"25.5x20cm folded; 25.5x39.5cm open"},null,null,{"v":"1955-0024_wotm"},null,null,null,{"v":"Eden Roc Pavilion"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":26},{"v":1955},{"v":5},{"v":12},{"v":"1955-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29629"},null,{"v":"Eden Roc Pavilion"},null,null,null,{"v":"25.5x20cm folded; 25.5x39.5cm open"},null,null,{"v":"1955-0025_wotm"},null,null,null,{"v":"Eden Roc Pavilion"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"4"},{"v":25},{"v":1955},{"v":5},{"v":13},{"v":"1955-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29630"},null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"34x24cm folded; 34x48cm open"},null,{"v":"English is secondary language."},{"v":"1955-0026_wotm"},null,null,null,{"v":"Paquebot \\Liberté\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":156},{"v":1955},{"v":5},{"v":26},{"v":"1955-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29631"},null,{"v":"Fleur De Lis Restaurant"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1955-0153_wotm"},null,null,null,{"v":"Fleur De Lis Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":99},{"v":1955},{"v":11},{"v":26},{"v":"1955-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29632"},null,{"v":"Hotel U. Gaststätte Krummenweg"},null,null,null,{"v":"34.5x21cm"},null,null,{"v":"1955-0154_wotm"},null,null,null,{"v":"Hotel U. Gaststätte Krummenweg"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":116},{"v":1955},{"v":11},{"v":5},{"v":"1955-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29633"},null,{"v":"Crystal Room"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1955-0155_wotm"},null,null,null,{"v":"Crystal Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":71},{"v":1955},{"v":12},{"v":19},{"v":"1955-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29634"},null,{"v":"Town And Country Restaurant"},null,null,null,{"v":"36.5x25.5cm"},null,null,{"v":"1955-0156_wotm"},null,null,null,{"v":"Town And Country Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":65},{"v":1955},{"v":12},{"v":19},{"v":"1955-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29635"},null,{"v":"Kyoto Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"Japanese is secondary language"},{"v":"1955-0157_wotm"},null,null,null,{"v":"Kyoto Hotel"},null,{"v":"Yen"},{"v":"¥"},{"v":"complete"},{"v":"1"},{"v":11},{"v":1955},{"v":12},{"v":21},{"v":"1955-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29636"},null,{"v":"Kyoto Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"Japanese is secondary language"},{"v":"1955-0158_wotm"},null,null,null,{"v":"Kyoto Hotel"},null,{"v":"Yen"},{"v":"¥"},{"v":"complete"},{"v":"1"},{"v":11},{"v":1955},{"v":12},{"v":21},{"v":"1955-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29637"},null,{"v":"Imperial Hotel Tokyo"},null,null,null,{"v":"29.5x21cm folded; 29.5x41.5cm open"},null,{"v":"Japanese is secondary language"},{"v":"1955-0159_wotm"},null,null,null,{"v":"Imperial Hotel Tokyo"},null,{"v":"Yen"},{"v":"¥"},{"v":"complete"},{"v":"4"},{"v":50},{"v":1955},{"v":12},{"v":23},{"v":"1955-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29638"},null,{"v":"S.S. Wilson"},null,null,null,{"v":"28x23cm folded; 28x44cm open"},null,null,{"v":"1955-0160_wotm"},null,null,null,{"v":"S.S. Wilson"},null,null,null,{"v":"complete"},{"v":"5"},{"v":25},{"v":1955},{"v":12},{"v":25},{"v":"1955-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29639"},null,{"v":"Town And Country Restaurant"},null,null,null,{"v":"36.5x25.5cm"},null,null,{"v":"1955-0161_wotm"},null,null,null,{"v":"Town And Country Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":66},{"v":1955},{"v":12},{"v":25},{"v":"1955-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29640"},null,{"v":"Town And Country Restaurant"},null,null,null,{"v":"36.5x25.5cm"},null,null,{"v":"1955-0162_wotm"},null,null,null,{"v":"Town And Country Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":82},{"v":1955},{"v":12},{"v":25},{"v":"1955-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29641"},null,{"v":"The Green Spring Inn"},null,null,null,{"v":"33x21.5cm folded; 33x43.5cm open"},null,null,{"v":"1955-0163_wotm"},null,null,null,{"v":"The Green Spring Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":254},{"v":1955},{"v":12},{"v":27},{"v":"1955-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29642"},null,{"v":"S.S. \\Ryndam\\\"\""},null,null,null,{"v":"29.5x20.5cm"},null,null,{"v":"1955-0164_wotm"},null,null,null,{"v":"S.S. \\Ryndam\\\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1955},{"v":12},{"v":28},{"v":"1955-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29643"},null,{"v":"S.S. \\Ryndam\\\"\""},null,null,null,{"v":"32x19cm"},null,null,{"v":"1955-0165_wotm"},null,null,null,{"v":"S.S. \\Ryndam\\\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":30},{"v":1955},{"v":12},{"v":29},{"v":"1955-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29644"},null,{"v":"S.S. \\Ryndam\\\"\""},null,null,null,{"v":"32x19cm"},null,null,{"v":"1955-0166_wotm"},null,null,null,{"v":"S.S. \\Ryndam\\\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1955},{"v":12},{"v":29},{"v":"1955-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29645"},null,{"v":"Hall Jardin"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,{"v":"German is secondary language"},{"v":"1955-0167_wotm"},null,null,null,{"v":"Hall Jardin"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"4"},{"v":71},{"v":1955},{"v":1},{"v":1},{"v":"1955-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29646"},null,{"v":"S.S. President Wilson"},null,null,null,{"v":"29x22cm folded; 29x44cm open"},null,null,{"v":"1955-0168_wotm"},null,null,null,{"v":"S.S. President Wilson"},null,null,null,{"v":"complete"},{"v":"3"},{"v":33},{"v":1955},{"v":12},{"v":28},{"v":"1955-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29647"},null,{"v":"Terrace Dining Room"},null,null,null,{"v":"31x23cm folded; 31x46.5cm open"},null,null,{"v":"1955-0169_wotm"},null,null,null,{"v":"Terrace Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":45},{"v":1955},{"v":9},{"v":22},{"v":"1955-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29648"},null,{"v":"The Grossinger Hotel & Country Club"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1945-0032_wotm"},null,null,null,{"v":"The Grossinger Hotel & Country Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1945},{"v":8},{"v":5},{"v":"1945-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29649"},null,{"v":"Boarshead English Chop House"},null,null,null,{"v":"37x23.5cm folded; 37x47cm open"},null,null,{"v":"1945-0033_wotm"},null,null,null,{"v":"Boars Head English Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":242},{"v":1945},{"v":8},{"v":2},{"v":"1945-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29650"},null,{"v":"The White Turkeys"},null,null,null,{"v":"31x20.5cm folded; 31x40.5cm open"},null,null,{"v":"1945-0034_wotm"},null,null,null,{"v":"The White Turkeys"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":108},{"v":1945},{"v":9},{"v":6},{"v":"1945-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29651"},null,{"v":"The White Turkeys"},null,null,null,{"v":"31x20.5cm folded; 31x40.5cm open"},null,null,{"v":"1945-0035_wotm"},null,null,null,{"v":"The White Turkeys"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":112},{"v":1945},{"v":9},{"v":7},{"v":"1945-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29652"},null,{"v":"Persian Garden"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,null,{"v":"1945-0036_wotm"},null,null,null,{"v":"Persian Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":41},{"v":1945},{"v":9},{"v":5},{"v":"1945-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29653"},null,{"v":"Rainbow Room"},null,null,null,{"v":"29.5x19cm"},null,null,{"v":"1945-0037_wotm"},null,null,null,{"v":"Rainbow Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":50},{"v":1945},{"v":9},{"v":3},{"v":"1945-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29654"},null,{"v":"Hotel Canadaigua"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,null,{"v":"1945-0038_wotm"},null,null,null,{"v":"Hotel Canadaigua"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":44},{"v":1945},{"v":9},{"v":2},{"v":"1945-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29655"},null,{"v":"Parker House"},null,null,null,{"v":"24x14cm"},null,null,{"v":"1945-0039_wotm"},null,null,null,{"v":"Parker House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":94},{"v":1945},{"v":10},{"v":17},{"v":"1945-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29656"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"23x15.5cm folded; 23xx30.5cm open"},null,null,{"v":"1945-0040_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"8"},{"v":34},{"v":1945},{"v":10},{"v":16},{"v":"1945-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29657"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"25x18cm folded; 25x35.5cm open"},null,null,{"v":"1945-0041_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":14},{"v":1945},{"v":10},{"v":4},{"v":"1945-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29658"},null,{"v":"Great Northern Railway"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,null,{"v":"1945-0042_wotm"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":93},{"v":1945},{"v":1},{"v":1},{"v":"1945-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29659"},null,{"v":"Parker House"},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,{"v":"Luncheon menu"},{"v":"1945-0043_wotm"},null,null,null,{"v":"Parker House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":135},{"v":1945},{"v":11},{"v":6},{"v":"1945-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29660"},null,{"v":"Emanuel Lodge"},null,null,null,{"v":"16.5x10cm"},null,null,{"v":"1945-0044_wotm"},null,null,null,{"v":"Emanuel Lodge"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1945},{"v":11},{"v":21},{"v":"1945-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29661"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"23x15cm folded; 23x30.5cm open"},null,null,{"v":"1945-0045_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"11"},{"v":65},{"v":1945},{"v":12},{"v":11},{"v":"1945-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29662"},null,{"v":"Beverly Hills Hotel"},null,null,null,{"v":"26.5x18cm folded; 26.5x35.5cm open"},null,{"v":"Christmas dinner menu"},{"v":"1945-0046_wotm"},null,null,null,{"v":"Beverly Hills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":18},{"v":1945},{"v":12},{"v":1},{"v":"1945-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29663"},null,{"v":"Fred Harvey"},null,null,null,{"v":"23x15.5cm folded; 23xx30.5cm open"},null,null,{"v":"1945-0047_wotm"},null,null,null,{"v":"Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":126},{"v":1945},{"v":12},{"v":20},{"v":"1945-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29664"},null,{"v":"The Ice Terrace"},null,null,null,{"v":"29x23cm folded; 29x45.5cm open"},null,null,{"v":"1945-0048_wotm"},null,null,null,{"v":"The Ice Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":165},{"v":1945},{"v":10},{"v":27},{"v":"1945-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29665"},null,{"v":"The Ice Terrace"},null,null,null,{"v":"29x23cm folded; 29x45.5cm open"},null,null,{"v":"1945-0049_wotm"},null,null,null,{"v":"The Ice Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":162},{"v":1945},{"v":10},{"v":27},{"v":"1945-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29666"},null,{"v":"The Terrace Room"},null,null,null,{"v":"29x23cm folded; 29x45.5cm open"},null,null,{"v":"1945-0050_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1945},{"v":12},{"v":7},{"v":"1945-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29667"},null,{"v":"The Terrace Room"},null,null,null,{"v":"29x23cm folded; 29x45.5cm open"},null,null,{"v":"1945-0051_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":177},{"v":1945},{"v":12},{"v":7},{"v":"1945-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29668"},null,{"v":"The Terrace Room"},null,null,null,{"v":"29x23cm folded; 29x45.5cm open"},null,null,{"v":"1945-0052_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":179},{"v":1945},{"v":12},{"v":7},{"v":"1945-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29669"},null,{"v":"The Terrace Room"},null,null,null,{"v":"29x23cm folded; 29x45.5cm open"},null,null,{"v":"1945-0053_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":179},{"v":1945},{"v":12},{"v":7},{"v":"1945-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29670"},null,{"v":"Los Angeles Limited"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35cm open"},null,null,{"v":"1945-0054_wotm"},null,null,null,{"v":"Los Angeles Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":79},{"v":1945},{"v":12},{"v":14},{"v":"1945-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29671"},null,{"v":"Beverly Hills Hotel"},null,null,null,{"v":"35.5x17cm folded; 35.5x26.5cm open"},null,null,{"v":"1945-0055_wotm"},null,null,null,{"v":"Beverly Hills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":73},{"v":1945},{"v":12},{"v":30},{"v":"1945-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29672"},null,{"v":"Beverly Hills Hotel"},null,null,null,{"v":"35.5x17cm folded; 35.5x26.5cm open"},null,null,{"v":"1945-0056_wotm"},null,null,null,{"v":"Beverly Hills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":80},{"v":1945},{"v":12},{"v":26},{"v":"1945-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29673"},null,{"v":"Cocoanut Grove"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1945-0057_wotm"},null,null,null,{"v":"Cocoanut Grove"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":383},{"v":1945},{"v":12},{"v":27},{"v":"1945-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29674"},null,{"v":"J.J. Haggarty's Mezzanine Tea Room"},null,null,null,{"v":"24x16.5cm folded; 24x32cm open"},null,null,{"v":"1945-0058_wotm"},null,null,null,{"v":"J.J. Haggarty's Mezzanine Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":60},{"v":1945},{"v":12},{"v":28},{"v":"1945-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29675"},null,{"v":"Savoy"},null,null,null,{"v":"34x27cm"},null,null,{"v":"1945-0059_wotm"},null,null,null,{"v":"Savoy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":102},{"v":1945},{"v":12},{"v":29},{"v":"1945-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29676"},null,{"v":"San Carlos Coffee Shop"},null,null,null,{"v":"25.5x17cm folded; 25.5x33cm open"},null,null,{"v":"1945-0060_wotm"},null,null,null,{"v":"San Carlos Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":199},{"v":1945},{"v":12},{"v":25},{"v":"1945-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29677"},null,{"v":"Blythe Coffee Shop"},null,null,null,{"v":"25.5x17cm folded; 25.5x33.5cm open"},null,null,{"v":"1945-0061_wotm"},null,null,null,{"v":"Blythe Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":208},{"v":1945},{"v":12},{"v":31},{"v":"1945-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29678"},null,{"v":"Anchor Sea Food House"},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,null,{"v":"1944-0046_wotm"},null,null,null,{"v":"Anchor Sea Food House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":301},{"v":1944},{"v":8},{"v":3},{"v":"1944-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29679"},null,{"v":"President Tavern"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1944-0047_wotm"},null,null,null,{"v":"President Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":146},{"v":1944},{"v":8},{"v":3},{"v":"1944-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29680"},null,{"v":"Cassoni's"},null,null,null,{"v":"34.5x23cm folded; 34.5x46cm open"},null,null,{"v":"1944-0048_wotm"},null,null,null,{"v":"Cassoni's"},null,{"v":"Uruguayan pesos"},{"v":"$U"},{"v":"complete"},{"v":"2"},{"v":143},{"v":1944},{"v":8},{"v":1},{"v":"1944-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29681"},null,{"v":"Lackawanna Railroad"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x30.5cm open"},null,null,{"v":"1944-0001_wotm"},null,null,null,{"v":"Lackawanna Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":46},{"v":1944},{"v":1},{"v":1},{"v":"1944-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29682"},null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1944-0002_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":17},{"v":1944},{"v":3},{"v":10},{"v":"1944-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29683"},null,{"v":"Childs"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35.5cm open"},null,null,{"v":"1944-0003_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":74},{"v":1944},{"v":1},{"v":1},{"v":"1944-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29684"},null,{"v":"Le Café Chambord"},null,null,null,{"v":"18.5x13cm folded; 18.5x26cm open"},null,{"v":"English is secondary language."},{"v":"1944-0004_wotm"},null,null,null,{"v":"Le Cafe Chambord"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1944},{"v":1},{"v":1},{"v":"1944-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29685"},null,{"v":"Barbizon Plaza"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1944-0005_wotm"},null,null,null,{"v":"Barbizon Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":143},{"v":1944},{"v":2},{"v":12},{"v":"1944-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29686"},null,{"v":"Barbizon Plaza"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1944-0006_wotm"},null,null,null,{"v":"Barbizon Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":144},{"v":1944},{"v":2},{"v":13},{"v":"1944-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29687"},null,{"v":"Barbizon Plaza"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1944-0007_wotm"},null,null,null,{"v":"Barbizon Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":143},{"v":1944},{"v":2},{"v":14},{"v":"1944-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29689"},null,{"v":"Zimmerman's Hungaria"},null,null,null,{"v":"28.5x22cm folded; 28.5x43.5cm open"},null,null,{"v":"1944-0009_wotm"},null,null,null,{"v":"Zimmerman's Hungaria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":357},{"v":1944},{"v":2},{"v":22},{"v":"1944-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29690"},null,{"v":"The Terrace Room"},null,null,null,{"v":"28.5x23cm folded; 28.5x44.5cm open"},null,null,{"v":"1944-0010_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":158},{"v":1944},{"v":2},{"v":15},{"v":"1944-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29691"},null,{"v":"The Terrace Room"},null,null,null,{"v":"28.5x23cm folded; 28.5x44.5cm open"},null,null,{"v":"1944-0011_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":166},{"v":1944},{"v":2},{"v":15},{"v":"1944-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29692"},null,{"v":"The Terrace Room"},null,null,null,{"v":"28.5x23cm folded; 28.5x44.5cm open"},null,null,{"v":"1944-0012_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":167},{"v":1944},{"v":2},{"v":15},{"v":"1944-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29693"},null,{"v":"The Terrace Room"},null,null,null,{"v":"28.5x23cm folded; 28.5x44.5cm open"},null,null,{"v":"1944-0013_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"3"},{"v":161},{"v":1944},{"v":2},{"v":15},{"v":"1944-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29694"},null,{"v":"Dodes Restaurant"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1944-0014_wotm"},null,null,null,{"v":"Dodes Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":404},{"v":1944},{"v":2},{"v":22},{"v":"1944-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29695"},null,{"v":"Holland House Taverne"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1944-0015_wotm"},null,null,null,{"v":"Holland House Taverne"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":30},{"v":1944},{"v":3},{"v":27},{"v":"1944-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29698"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,null,{"v":"1944-0018_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":11},{"v":1944},{"v":3},{"v":17},{"v":"1944-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29699"},null,{"v":"Waldorf Hotel"},null,null,null,{"v":"16x10cm"},null,null,{"v":"1944-0019_wotm"},null,null,null,{"v":"Waldorf Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6},{"v":1944},{"v":3},{"v":29},{"v":"1944-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29700"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x45.5cm open"},null,{"v":"The Wine and Food Society, Inc."},{"v":"1944-0049_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":34},{"v":1944},{"v":9},{"v":28},{"v":"1944-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29701"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"23x15.5cm folded; 23x46cm open"},null,null,{"v":"1944-0020_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"5"},{"v":23},{"v":1944},{"v":4},{"v":27},{"v":"1944-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29702"},null,{"v":"Aldine Club"},null,null,null,{"v":"24.5x15.5cm folded; 24.5x30.5cm open"},null,null,{"v":"1944-0021_wotm"},null,null,null,{"v":"Aldine Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1944},{"v":4},{"v":29},{"v":"1944-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29703"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1944-0022_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"5"},{"v":7},{"v":1944},{"v":4},{"v":27},{"v":"1944-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29704"},null,{"v":"Crystal Ball Room"},null,null,null,{"v":"27.5x21cm folded; 27.5x42.5cm open"},null,null,{"v":"1944-0023_wotm"},null,null,null,{"v":"Crystal Ball Room"},null,null,null,{"v":"complete"},{"v":"5"},{"v":7},{"v":1944},{"v":4},{"v":26},{"v":"1944-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29705"},null,{"v":"Grand Ballroom"},null,null,null,{"v":"17.5x12cm"},null,null,{"v":"1944-0024_wotm"},null,null,null,{"v":"Grand Ballroom"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6},{"v":1944},{"v":4},{"v":24},{"v":"1944-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29706"},null,{"v":"Hotel Astor"},null,null,null,{"v":"17.5x12.5cm folded; 17.5x25cm open"},null,null,{"v":"1944-0025_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1944},{"v":4},{"v":14},{"v":"1944-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29707"},null,{"v":"Roth's Bar Grill & Restaurant"},null,null,null,{"v":"34x22.5cm folded; 34x44.5cm open"},null,null,{"v":"1944-0026_wotm"},null,null,null,{"v":"Roth's Bar Grill & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":395},{"v":1944},{"v":4},{"v":6},{"v":"1944-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29708"},null,{"v":"Lou G. Siegel"},null,null,null,{"v":"33x23cm folded; 33x46cm open"},null,null,{"v":"1944-0027_wotm"},null,null,null,{"v":"Lou G. Siegel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":213},{"v":1944},{"v":4},{"v":5},{"v":"1944-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29709"},null,{"v":"Laurel In The Pines"},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,null,{"v":"1944-0028_wotm"},null,null,null,{"v":"Laurel In The Pines"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":41},{"v":1944},{"v":4},{"v":1},{"v":"1944-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29710"},null,{"v":"Topps"},null,null,null,{"v":"29x17cm folded; 29x34cm open"},null,null,{"v":"1944-0029_wotm"},null,null,null,{"v":"Topps"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":155},{"v":1944},{"v":5},{"v":29},{"v":"1944-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29711"},null,{"v":"Roger Smith Restaurant"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1944-0030_wotm"},null,null,null,{"v":"Roger Smith Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":72},{"v":1944},{"v":5},{"v":1},{"v":"1944-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29713"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1944-0032_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"12"},{"v":59},{"v":1944},{"v":6},{"v":21},{"v":"1944-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29714"},null,{"v":"Mike's Ship A Hoy"},null,null,null,null,null,null,{"v":"1944-0033_wotm"},null,null,null,{"v":"Mike's Ship A Hoy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":423},{"v":1944},{"v":6},{"v":12},{"v":"1944-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29715"},null,{"v":"Ice Terrace"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1944-0034_wotm"},null,null,null,{"v":"Ice Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":180},{"v":1944},{"v":6},{"v":1},{"v":"1944-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29716"},null,{"v":"Ice Terrace"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1944-0035_wotm"},null,null,null,{"v":"Ice Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":175},{"v":1944},{"v":6},{"v":1},{"v":"1944-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29717"},null,{"v":"Ice Terrace"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1944-0036_wotm"},null,null,null,{"v":"Ice Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":178},{"v":1944},{"v":6},{"v":1},{"v":"1944-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29718"},null,{"v":"Rotary Club De Buenos Aires"},null,null,null,{"v":"12x8.5cm folded; 12x17cm open"},null,null,{"v":"1944-0037_wotm"},null,null,null,{"v":"Rotary Club De Buenos Aires"},null,null,null,{"v":"complete"},{"v":"3"},{"v":5},{"v":1944},{"v":7},{"v":12},{"v":"1944-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29719"},null,{"v":"Hotel Lincoln"},null,null,null,{"v":"19x13cm folded; 19x25.5cm open"},null,null,{"v":"1944-0038_wotm"},null,null,null,{"v":"Hotel Lincoln"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":80},{"v":1944},{"v":7},{"v":5},{"v":"1944-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29722"},null,{"v":"Hotel Gloria"},null,null,null,{"v":"22.5x15cm"},null,null,{"v":"1944-0041_wotm"},null,null,null,{"v":"Hotel Gloria"},null,{"v":"Brazilian Cruzeiros"},{"v":"Cr."},{"v":"complete"},{"v":"1"},{"v":32},{"v":1944},{"v":7},{"v":27},{"v":"1944-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29724"},null,{"v":"Leon & Eddie's"},null,null,null,{"v":"28.5x22cm folded; 28.5x44cm open"},null,null,{"v":"1944-0043_wotm"},null,null,null,{"v":"Leon & Eddie's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":257},{"v":1944},{"v":8},{"v":27},{"v":"1944-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29725"},null,{"v":"Hotel Winthrop"},null,null,null,{"v":"22x14cm"},null,null,{"v":"1944-0044_wotm"},null,null,null,{"v":"Hotel Winthrop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":62},{"v":1944},{"v":8},{"v":11},{"v":"1944-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29726"},null,{"v":"Solowey's"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1944-0045_wotm"},null,null,null,{"v":"Solowey's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":412},{"v":1944},{"v":8},{"v":6},{"v":"1944-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29727"},null,{"v":"Daniels And Fisher's Tearoom"},null,null,null,{"v":"21x12cm folded; 21x24cm open"},null,{"v":"Twentieth Anniversary Breakfast honoring Dr. Malcom G. Wyer, Librarian of the Denver Public Library"},{"v":"1944-0050_wotm"},null,null,null,{"v":"Daniels And Fisher's Tearoom"},null,null,null,{"v":"complete"},{"v":"3"},{"v":6},{"v":1944},{"v":9},{"v":20},{"v":"1944-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29728"},null,{"v":"Le Café Chambord"},null,null,null,{"v":"36x25.5cm folded; 36x51cm open"},null,null,{"v":"1944-0051_wotm"},null,null,null,{"v":"Le Cafe Chambord"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":233},{"v":1944},{"v":9},{"v":11},{"v":"1944-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29729"},null,{"v":"Town And Country"},null,null,null,{"v":"34x25.5cm"},null,null,{"v":"1944-0052_wotm"},null,null,null,{"v":"Town And Country"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":75},{"v":1944},{"v":9},{"v":3},{"v":"1944-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29730"},null,{"v":"Chins"},null,null,null,{"v":"28.5x18cm folded; 28.5x36cm open"},null,{"v":"lunch"},{"v":"1944-0053_wotm"},null,null,null,{"v":"Chins"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":232},{"v":1944},{"v":11},{"v":23},{"v":"1944-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29731"},null,{"v":"Chins"},null,null,null,{"v":"28.5x18cm folded; 28.5x36cm open"},null,{"v":"dinner"},{"v":"1944-0054_wotm"},null,null,null,{"v":"Chins"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":246},{"v":1944},{"v":11},{"v":23},{"v":"1944-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29732"},null,{"v":"Chins"},null,null,null,{"v":"28.5x18cm folded; 28.5x36cm open"},null,{"v":"special Thanksgiving dinner"},{"v":"1944-0055_wotm"},null,null,null,{"v":"Chins"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":238},{"v":1944},{"v":11},{"v":23},{"v":"1944-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29733"},null,{"v":"[Restaurtant Name And/Or Location Not Given]"},null,null,null,{"v":"24x16.5cm"},null,{"v":"Annual Dinner Delco Products 25 Year club"},{"v":"1944-0056_wotm"},null,null,null,{"v":"[Restaurtant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1944},{"v":11},{"v":6},{"v":"1944-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29734"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"The Wine and Food Society, Inc."},{"v":"1944-0057_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"8"},{"v":67},{"v":1944},{"v":11},{"v":28},{"v":"1944-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29735"},null,{"v":"White Turkey"},null,null,null,{"v":"30.5x20cm folded; 30.5x40cm open"},null,null,{"v":"1944-0058_wotm"},null,null,null,{"v":"White Turkey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":137},{"v":1944},{"v":11},{"v":11},{"v":"1944-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29736"},null,{"v":"Casa Del Rey"},null,null,null,{"v":"14.5x11cm folded; 14.5x22cm open"},null,{"v":"Bar Mitzvah dinner and reception tendered by Mr. & Mrs. Samuel Magit in honor of their son Jerry"},{"v":"1944-0059_wotm"},null,null,null,{"v":"Casa Del Rey"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1944},{"v":12},{"v":9},{"v":"1944-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29737"},null,{"v":"Tripler General Hospital"},null,null,null,{"v":"23x16cm folded; 23x31cm open"},null,null,{"v":"1944-0060_wotm"},null,null,null,{"v":"Tripler General Hospital"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1944},{"v":12},{"v":1},{"v":"1944-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29738"},null,{"v":"Hotel Rellim"},null,null,null,{"v":"21x13.5cm"},null,null,{"v":"1944-0061_wotm"},null,null,null,{"v":"Hotel Rellim"},null,null,null,{"v":"complete"},{"v":"1"},{"v":37},{"v":1944},{"v":12},{"v":31},{"v":"1944-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29739"},null,{"v":"Hotel Sekon In The Palms"},null,null,null,{"v":"18x13cm folded; 18x26cm folded"},null,null,{"v":"1944-0062_wotm"},null,null,null,{"v":"Hotel Sekon In The Palms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":21},{"v":1944},{"v":12},{"v":31},{"v":"1944-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29740"},null,{"v":"Stix, Baer & Fuller   Exhibition Hall"},null,null,null,{"v":"27x23cm folded; 27x46cm open"},null,null,{"v":"1944-0063_wotm"},null,null,null,{"v":"Stix, Baer & Fuller   Exhibition Hall"},null,null,null,{"v":"complete"},{"v":"9"},{"v":8},{"v":1944},{"v":11},{"v":11},{"v":"1944-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29741"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"27.5x21.5cm folded; 27.5x43cm open"},null,null,{"v":"1945-0001_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":8},{"v":1945},{"v":8},{"v":27},{"v":"1945-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29742"},null,{"v":"San Francisco Overland Limited"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35cm open"},null,{"v":"Railroad dining car menu"},{"v":"1945-0002_wotm"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1945},{"v":12},{"v":1},{"v":"1945-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29743"},null,{"v":"Canadian National Railways"},null,null,null,{"v":"25.5x17cm folded; 25.5x34.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1945-0003_wotm"},null,null,null,{"v":"Canadian National Railways"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":41},{"v":1945},{"v":8},{"v":30},{"v":"1945-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29744"},null,{"v":"U.S.A.T. George Washington"},null,null,null,{"v":"24x17.5cm folded; 24x35cm open"},null,null,{"v":"1945-0004_wotm"},null,null,null,{"v":"U.S.A.T. George Washington"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1945},{"v":5},{"v":8},{"v":"1945-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29745"},null,{"v":"University Of Richmond"},null,null,null,{"v":"20.5x13.5cm folded; 20.5x27.5cm open"},null,{"v":"In honor of fifty years of distinguished service of Frederic Williams Boatwright"},{"v":"1945-0005_wotm"},null,null,null,{"v":"University Of Richmond"},null,null,null,{"v":"complete"},{"v":"11"},{"v":12},{"v":1945},{"v":1},{"v":1},{"v":"1945-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29746"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"23x15.5cm folded; 23xx30.5cm open"},null,null,{"v":"1945-0006_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"7"},{"v":46},{"v":1945},{"v":3},{"v":15},{"v":"1945-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29747"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"29x22cm folded; 29x44cm open"},null,null,{"v":"1945-0007_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"8"},{"v":12},{"v":1945},{"v":3},{"v":15},{"v":"1945-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29748"},null,{"v":"Hotel Astor"},null,null,null,{"v":"18x13cm folded; 18x25.5cm open"},null,null,{"v":"1945-0008_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1945},{"v":3},{"v":16},{"v":"1945-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29749"},null,{"v":"Honiss Oyster House Co."},null,null,null,{"v":"25.5x15.5cm folded; 25.5x30.5cm open"},null,{"v":"\\The Oldest Eating Place in Hartford\\\"\""},{"v":"1945-0009_wotm"},null,null,null,{"v":"Honiss Oyster House Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":157},{"v":1945},{"v":3},{"v":9},{"v":"1945-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29750"},null,{"v":"Laurel In The Pines"},null,null,null,{"v":"25.5x16.5cm"},null,null,{"v":"1945-0010_wotm"},null,null,null,{"v":"Laurel In The Pines"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1945},{"v":3},{"v":3},{"v":"1945-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29751"},null,{"v":"Terrace Room"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1945-0011_wotm"},null,null,null,{"v":"Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":154},{"v":1945},{"v":4},{"v":5},{"v":"1945-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29752"},null,{"v":"Coffee Shop"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1945-0012_wotm"},null,null,null,{"v":"Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":129},{"v":1945},{"v":4},{"v":5},{"v":"1945-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29753"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"22.5x15.5cm folded; 22.5x45.5cm open"},null,null,{"v":"1945-0013_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1945},{"v":5},{"v":9},{"v":"1945-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29754"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,null,{"v":"1945-0014_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":9},{"v":1945},{"v":5},{"v":21},{"v":"1945-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29755"},null,{"v":"Hotel Algonquin"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1945-0015_wotm"},null,null,null,{"v":"Hotel Algonquin"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1945},{"v":5},{"v":13},{"v":"1945-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29756"},null,{"v":"Ritz Carlton Ballroom"},null,null,null,{"v":"23x15.5cm folded; 23xx30.5cm open"},null,null,{"v":"1945-0016_wotm"},null,null,null,{"v":"Ritz Carlton Ballroom"},null,null,null,{"v":"complete"},{"v":"10"},{"v":75},{"v":1945},{"v":6},{"v":28},{"v":"1945-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29757"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"30x23cm folded; 20x45cm open"},null,{"v":"Room service menu"},{"v":"1945-0017_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":152},{"v":1945},{"v":6},{"v":16},{"v":"1945-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29758"},null,{"v":"The Ice Terrace"},null,null,null,{"v":"30x23cm folded; 20x45cm open"},null,null,{"v":"1945-0018_wotm"},null,null,null,{"v":"The Ice Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":170},{"v":1945},{"v":6},{"v":16},{"v":"1945-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29759"},null,{"v":"The Coffee Shop"},null,null,null,{"v":"30x23cm folded; 20x45cm open"},null,null,{"v":"1945-0019_wotm"},null,null,null,{"v":"The Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":146},{"v":1945},{"v":6},{"v":18},{"v":"1945-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29760"},null,{"v":"Wabash Railroad"},null,null,null,{"v":"28x18cm folded; 28x35.5cm open"},null,null,{"v":"1945-0020_wotm"},null,null,null,{"v":"Wabash Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":59},{"v":1945},{"v":7},{"v":1},{"v":"1945-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29761"},null,{"v":"The Grossinger Hotel & Country Club"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1945-0021_wotm"},null,null,null,{"v":"The Grossinger Hotel & Country Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1945},{"v":7},{"v":15},{"v":"1945-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29762"},null,{"v":"Frankie And Johnnie"},null,null,null,{"v":"28.5x18cm folded; 28.5x36cm open"},null,null,{"v":"1945-0022_wotm"},null,null,null,{"v":"Frankie And Johnnie"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":177},{"v":1945},{"v":7},{"v":30},{"v":"1945-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29763"},null,{"v":"Hotel Chatham"},null,null,null,{"v":"34.5x21.5cm"},null,null,{"v":"1945-0023_wotm"},null,null,null,{"v":"Hotel Chatham"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":83},{"v":1945},{"v":7},{"v":24},{"v":"1945-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29764"},null,{"v":"U.S.A.T. George Washington"},null,null,null,{"v":"23x15.5cm folded; 45.5 x 15.5cm open"},null,null,{"v":"1945-0024_wotm"},null,null,null,{"v":"U.S.A.T. George Washington"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1945},{"v":1},{"v":1},{"v":"1945-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29765"},null,{"v":"The Grossinger Hotel & Country Club"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1945-0025_wotm"},null,null,null,{"v":"The Grossinger Hotel & Country Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1945},{"v":7},{"v":4},{"v":"1945-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29766"},null,{"v":"The Hearthstone"},null,null,null,{"v":"24x17cm folded; 24x33.5cm open"},null,null,{"v":"1945-0026_wotm"},null,null,null,{"v":"The Hearthstone"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":122},{"v":1945},{"v":8},{"v":3},{"v":"1945-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29767"},null,{"v":"Mc Creery Big Top"},null,null,null,{"v":"28x20.5cm folded; 28x40.5cm open"},null,null,{"v":"1945-0027_wotm"},null,null,null,{"v":"Mc Creery Big Top"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":32},{"v":1945},{"v":8},{"v":29},{"v":"1945-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29769"},null,{"v":"Restaurant Bagatelle"},null,null,null,{"v":"35.5x26.5cm"},null,null,{"v":"1945-0029_wotm"},null,null,null,{"v":"Restaurant Bagatelle"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":31},{"v":1945},{"v":8},{"v":22},{"v":"1945-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29771"},null,{"v":"The White Turkeys"},null,null,null,{"v":"31x20.5cm folded; 31x40.5cm open"},null,null,{"v":"1945-0031_wotm"},null,null,null,{"v":"The White Turkeys"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":94},{"v":1945},{"v":1},{"v":1},{"v":"1945-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29772"},null,{"v":"The Cavern Café"},null,null,null,{"v":"30.5x19cm"},null,null,{"v":"1946-0001_wotm"},null,null,null,{"v":"The Cavern Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":34},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29773"},null,{"v":"The Trail Blazer"},null,null,null,{"v":"25x15cm"},null,null,{"v":"1946-0002_wotm"},null,null,null,{"v":"The Trail Blazer"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29774"},null,{"v":"Arizona Biltmore"},null,null,null,{"v":"28x15cm"},null,{"v":"\\Fight Infantile Paralysis\\\"\""},{"v":"1946-0003_wotm"},null,null,null,{"v":"Arizona Biltmore"},null,null,null,{"v":"complete"},{"v":"1"},{"v":57},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29775"},null,{"v":"The Abraham Lincoln"},null,null,null,{"v":"26x17cm folded; 36x34cm open"},null,null,{"v":"1946-0004_wotm"},null,null,null,{"v":"The Abraham Lincoln"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":117},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29776"},null,{"v":"Pioneer Hotel"},null,null,null,{"v":"26.5x16cm"},null,{"v":"Table D'Hote Dinner"},{"v":"1946-0005_wotm"},null,null,null,{"v":"Pioneer Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":46},{"v":1946},{"v":1},{"v":2},{"v":"1946-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29777"},null,{"v":"Hotel Statler"},null,null,null,{"v":"27x17cm folded; 27x33cm open"},null,{"v":"Tribute to a Builder, Dinner in Honor of Daniel L. Marsh on His Twentieth Anniversary as President of Boston University"},{"v":"1946-0006_wotm"},null,null,null,{"v":"Hotel Statler"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1946},{"v":1},{"v":31},{"v":"1946-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29778"},null,{"v":"Empire Tea Room"},null,null,null,{"v":"29x23cm folded; 29x46cm open"},null,null,{"v":"1946-0007_wotm"},null,null,null,{"v":"Empire Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":149},{"v":1946},{"v":1},{"v":31},{"v":"1946-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29780"},null,{"v":"The Ann Rutledge"},null,null,null,{"v":"25.5x17cm folded; 25.5x34cm open"},null,null,{"v":"1946-0009_wotm"},null,null,null,{"v":"The Ann Rutledge"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":100},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29781"},null,{"v":"Francis Scott Key Hotel"},null,null,null,{"v":"25x16cm folded; 25x31cm open"},null,null,{"v":"1946-0010_wotm"},null,null,null,{"v":"Francis Scott Key Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":77},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29782"},null,{"v":"Golden State Limited"},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,null,{"v":"1946-0011_wotm"},null,null,null,{"v":"Golden State Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":89},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29783"},null,{"v":"Parker House"},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,null,{"v":"1946-0012_wotm"},null,null,null,{"v":"Parker House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":140},{"v":1946},{"v":1},{"v":3},{"v":"1946-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29784"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1946-0013_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":29},{"v":1946},{"v":1},{"v":5},{"v":"1946-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29785"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"24x13cm"},null,null,{"v":"1946-0014_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":12},{"v":1946},{"v":1},{"v":5},{"v":"1946-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29786"},null,{"v":"San Francisco Overland Limited"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1946-0015_wotm"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":89},{"v":1946},{"v":1},{"v":24},{"v":"1946-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29787"},null,{"v":"The Streamliner"},null,null,null,{"v":"27x18cm folded; 27x36cm open"},null,null,{"v":"1946-0016_wotm"},null,null,null,{"v":"The Streamliner"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":75},{"v":1946},{"v":1},{"v":29},{"v":"1946-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29788"},null,{"v":"The Streamliner"},null,null,null,{"v":"27x18cm folded; 27x36cm open"},null,null,{"v":"1946-0017_wotm"},null,null,null,{"v":"The Streamliner"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":79},{"v":1946},{"v":1},{"v":26},{"v":"1946-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29789"},null,{"v":"Burlington Route"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1946-0018_wotm"},null,null,null,{"v":"Burlington Route"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":35},{"v":1946},{"v":2},{"v":1},{"v":"1946-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29790"},null,{"v":"Parker House"},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,null,{"v":"1946-0019_wotm"},null,null,null,{"v":"Parker House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":134},{"v":1946},{"v":2},{"v":6},{"v":"1946-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29791"},null,{"v":"Empire Tea Room"},null,null,null,{"v":"29x23cm folded; 29x46cm open"},null,null,{"v":"1946-0020_wotm"},null,null,null,{"v":"Empire Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":141},{"v":1946},{"v":2},{"v":11},{"v":"1946-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29792"},null,{"v":"The Fred Harvey"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1946-0021_wotm"},null,null,null,{"v":"The Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":47},{"v":1946},{"v":2},{"v":27},{"v":"1946-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29793"},null,{"v":"The Stockholm Restaurants"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1946-0022_wotm"},null,null,null,{"v":"The Stockholm Restaurants"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":30},{"v":1946},{"v":2},{"v":22},{"v":"1946-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29794"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"20.5x15cm folded; 20.5x30cm open"},null,{"v":"Item has three other (unattached) parts that are not digitized - yearbook, seating charts"},{"v":"1946-0023_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1946},{"v":2},{"v":21},{"v":"1946-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29795"},null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"23x14.5cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1946-0024_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":44},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29796"},null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26x19cm folded; 26x38cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1946-0025_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":110},{"v":1946},{"v":2},{"v":1},{"v":"1946-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29797"},null,{"v":"San Francisco Overland Limited"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1946-0026_wotm"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":63},{"v":1946},{"v":2},{"v":13},{"v":"1946-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29798"},null,{"v":"Parker House"},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,null,{"v":"1946-0027_wotm"},null,null,null,{"v":"Parker House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":144},{"v":1946},{"v":2},{"v":17},{"v":"1946-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29799"},null,{"v":"Al Levy's Grill"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,null,{"v":"1946-0028_wotm"},null,null,null,{"v":"Al Levy's Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":313},{"v":1946},{"v":3},{"v":18},{"v":"1946-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29800"},null,{"v":"Mike Lyman's Grill"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,null,{"v":"1946-0029_wotm"},null,null,null,{"v":"Mike Lyman's Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":322},{"v":1946},{"v":3},{"v":15},{"v":"1946-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29801"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"30x24cm folded; 30x48cm open"},null,{"v":"Dinner in honour of The Right Honourable Winston Leonard Spencer Churchill"},{"v":"1946-0030_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"11"},{"v":15},{"v":1946},{"v":3},{"v":15},{"v":"1946-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29802"},null,{"v":"Louis Sherry"},null,null,null,{"v":"33x23cm"},null,{"v":"separate menus for luncheon and dinner"},{"v":"1946-0031_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":271},{"v":1946},{"v":3},{"v":16},{"v":"1946-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29803"},null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"23x14.5cm"},null,null,{"v":"1946-0032_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29804"},null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"23x14.5cm"},null,null,{"v":"1946-0033_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":85},{"v":1946},{"v":3},{"v":2},{"v":"1946-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29805"},null,{"v":"Southern Pacific"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1946-0034_wotm"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":73},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29806"},null,{"v":"Southern Pacific"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1946-0035_wotm"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":66},{"v":1946},{"v":3},{"v":1},{"v":"1946-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29807"},null,{"v":"Southern Pacific"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1946-0036_wotm"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":84},{"v":1946},{"v":3},{"v":1},{"v":"1946-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29808"},null,{"v":"Southern Pacific"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1946-0037_wotm"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":78},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29809"},null,{"v":"Southern Pacific"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1946-0038_wotm"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":80},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29810"},null,{"v":"Pig N'whistle"},null,null,null,{"v":"29x19cm folded; 29x38cm open"},null,null,{"v":"1946-0039_wotm"},null,null,null,{"v":"Pig'n Whistle"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"5"},{"v":201},{"v":1946},{"v":3},{"v":14},{"v":"1946-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29811"},null,{"v":"The New Haven Railroad"},null,null,null,{"v":"23x17cm"},null,null,{"v":"1946-0040_wotm"},null,null,null,{"v":"The New Haven Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":30},{"v":1946},{"v":3},{"v":1},{"v":"1946-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29812"},null,{"v":"Hotel Pierre   Ballroom"},null,null,null,{"v":"22.5x15.5cm folded; 22.5x31cm open"},null,{"v":"The Wine and Food Society, Inc."},{"v":"1946-0041_wotm"},null,null,null,{"v":"Hotel Pierre   Ballroom"},null,null,null,{"v":"complete"},{"v":"8"},{"v":48},{"v":1946},{"v":3},{"v":20},{"v":"1946-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29813"},null,{"v":"The Mayflower Hotel"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,{"v":"Jackson Day Dinner; call number also contains undigitized ephemera related to the dinner"},{"v":"1946-0043_wotm"},null,null,null,{"v":"The Mayflower Hotel"},null,null,null,{"v":"complete"},{"v":"20"},{"v":13},{"v":1946},{"v":3},{"v":23},{"v":"1946-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29815"},null,{"v":"Southern Pacific"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1946-0045_wotm"},null,null,null,{"v":"Southern Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":159},{"v":1946},{"v":4},{"v":1},{"v":"1946-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29816"},null,{"v":"Cogen House"},null,null,null,{"v":"25.5x17cm"},null,null,{"v":"1946-0046_wotm"},null,null,null,{"v":"Cogen House"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1946},{"v":4},{"v":13},{"v":"1946-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29817"},null,{"v":"Charlie's"},null,null,null,{"v":"31x21cm folded; 31x42cm open"},null,null,{"v":"1946-0047_wotm"},null,null,null,{"v":"Charlie's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":212},{"v":1946},{"v":4},{"v":19},{"v":"1946-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29818"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"Forty-ninth Annual Convention Banquet of the Eastern Commercial Teachers' Association"},{"v":"1946-0048_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,null,null,{"v":"complete"},{"v":"3"},{"v":8},{"v":1946},{"v":4},{"v":18},{"v":"1946-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29819"},null,{"v":"Charles"},null,null,null,{"v":"40.5x28cm folded; 40.5x56 open"},null,null,{"v":"1946-0049_wotm"},null,null,null,{"v":"Charles"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":271},{"v":1946},{"v":5},{"v":29},{"v":"1946-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29820"},null,{"v":"Hotel Schweizerhof"},null,null,null,{"v":"22x12cm"},null,{"v":"text on back in German"},{"v":"1946-0050_wotm"},null,null,null,{"v":"Hotel Schweizerhof"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"2"},{"v":6},{"v":1946},{"v":5},{"v":27},{"v":"1946-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29821"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,null,{"v":"1946-0051_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":334},{"v":1946},{"v":5},{"v":7},{"v":"1946-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29822"},null,{"v":"The Chief"},null,null,null,{"v":"23x14.5cm"},null,{"v":"Fred Harvey Dining Car Service; Arthur H. Rumpf Menu Collection"},{"v":"1946-0052_wotm"},null,null,null,{"v":"The Chief"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":43},{"v":1946},{"v":6},{"v":4},{"v":"1946-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29823"},null,{"v":"The Kansas Cityan Chicagoan"},null,null,null,{"v":"23x14.5cm"},null,{"v":"Fred Harvey Dining Car Service; Arthur H. Rumpf Menu Collection"},{"v":"1946-0053_wotm"},null,null,null,{"v":"The Kansas Cityan Chicagoan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":27},{"v":1946},{"v":6},{"v":11},{"v":"1946-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29824"},null,{"v":"The Super Chief"},null,null,null,{"v":"23x14.5cm folded; 23x29cm open"},null,{"v":"Fred Harvey Dining Car Service; Arthur H. Rumpf Menu Collection"},{"v":"1946-0054_wotm"},null,null,null,{"v":"The Super Chief"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":63},{"v":1946},{"v":6},{"v":11},{"v":"1946-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29825"},null,{"v":"The Super Chief"},null,null,null,{"v":"23x14.5cm folded; 23x29cm open"},null,{"v":"Fred Harvey Dining Car Service; Arthur H. Rumpf Menu Collection"},{"v":"1946-0055_wotm"},null,null,null,{"v":"The Super Chief"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"3"},{"v":62},{"v":1946},{"v":6},{"v":11},{"v":"1946-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29826"},null,{"v":"Hotel Pierre   Ballroom"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"The Wine and Food Society, Inc."},{"v":"1946-0056_wotm"},null,null,null,{"v":"Hotel Pierre   Ballroom"},null,null,null,{"v":"complete"},{"v":"8"},{"v":49},{"v":1946},{"v":6},{"v":27},{"v":"1946-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29827"},null,{"v":"The Sagamore"},null,null,null,{"v":"26.5x18cm folded; 26.5x36cm open"},null,null,{"v":"1946-0057_wotm"},null,null,null,{"v":"The Sagamore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"9"},{"v":368},{"v":1946},{"v":7},{"v":1},{"v":"1946-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29828"},null,{"v":"Hotel Regis"},null,null,null,{"v":"21.5x14cm"},null,null,{"v":"1946-0058_wotm"},null,null,null,{"v":"Hotel Regis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":27},{"v":1946},{"v":7},{"v":29},{"v":"1946-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29829"},null,{"v":"Town And Country Restaurant"},null,null,null,{"v":"33.5x25cm"},null,null,{"v":"1946-0059_wotm"},null,null,null,{"v":"Town And Country Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":88},{"v":1946},{"v":8},{"v":14},{"v":"1946-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29830"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"Fiftieth Anniversary Dinner for the Oxford University Press; Copy 2 contains physical invitation to the dinner"},{"v":"1946-0060_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"under review"},{"v":"6"},{"v":16},{"v":1946},{"v":9},{"v":27},{"v":"1946-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29831"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,{"v":"15th Anniversary Dinner"},{"v":"1946-0061_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"20"},{"v":11},{"v":1946},{"v":10},{"v":1},{"v":"1946-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29832"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1946-0062_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":42},{"v":1946},{"v":10},{"v":25},{"v":"1946-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29833"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1946-0063_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":64},{"v":1946},{"v":10},{"v":27},{"v":"1946-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29834"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1946-0064_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":40},{"v":1946},{"v":10},{"v":27},{"v":"1946-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29835"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"25x19cm folded; 25x38cm open"},null,null,{"v":"1946-0065_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":61},{"v":1946},{"v":10},{"v":28},{"v":"1946-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29836"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1946-0066_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"under review"},{"v":"3"},{"v":41},{"v":1946},{"v":10},{"v":28},{"v":"1946-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29837"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1946-0067_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":38},{"v":1946},{"v":10},{"v":29},{"v":"1946-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29838"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1946-0068_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":42},{"v":1946},{"v":10},{"v":30},{"v":"1946-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29839"},null,{"v":"Miami Hotel"},null,null,null,{"v":"14x21cm folded; 14x42cm open"},null,{"v":"25th Anniversary Dayton Club Printing House Craftsman"},{"v":"1946-0069_wotm"},null,null,null,{"v":"Miami Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":10},{"v":1946},{"v":10},{"v":26},{"v":"1946-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29840"},null,{"v":"Hotel Pierre   Ballroom"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"The Wine and Food Society, Inc."},{"v":"1946-0070_wotm"},null,null,null,{"v":"Hotel Pierre   Ballroom"},null,null,null,{"v":"complete"},{"v":"8"},{"v":56},{"v":1946},{"v":10},{"v":24},{"v":"1946-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29841"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"190th Anniversary Banquet of Saint Andrew's Society of the State of New York"},{"v":"1946-0071_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":16},{"v":1946},{"v":11},{"v":30},{"v":"1946-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29842"},null,{"v":"Harry Voiler's Trocadero Restaurant"},null,null,null,{"v":"33x25.5cm"},null,null,{"v":"1946-0072_wotm"},null,null,null,{"v":"Harry Voiler's Trocadero Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":152},{"v":1946},{"v":12},{"v":26},{"v":"1946-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29843"},null,{"v":"Kitty Davis Theatre Restaurant"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,null,{"v":"1946-0073_wotm"},null,null,null,{"v":"Kitty Davis Theatre Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":80},{"v":1946},{"v":12},{"v":23},{"v":"1946-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29844"},null,{"v":"The Atlantis"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,null,{"v":"1946-0074_wotm"},null,null,null,{"v":"The Atlantis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":20},{"v":1946},{"v":12},{"v":25},{"v":"1946-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29845"},null,{"v":"The Atlantis"},null,null,null,{"v":"25x16.5cm"},null,null,{"v":"1946-0075_wotm"},null,null,null,{"v":"The Atlantis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":19},{"v":1946},{"v":12},{"v":27},{"v":"1946-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29846"},null,{"v":"The Atlantis"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,null,{"v":"1946-0076_wotm"},null,null,null,{"v":"The Atlantis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":12},{"v":1946},{"v":12},{"v":31},{"v":"1946-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29847"},null,{"v":"Skychef"},null,null,null,{"v":"32x22cm"},null,null,{"v":"1946-0077_wotm"},null,null,null,{"v":"Skychef"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":57},{"v":1947},{"v":1},{"v":1},{"v":"1947-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29848"},null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"27x19cm folded; 27x38cm open"},null,null,{"v":"1946-0078_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":102},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29850"},null,{"v":"Shiba Park Hotel"},null,null,null,{"v":"25x18cm"},null,null,{"v":"1947-0002_wotm"},null,null,null,{"v":"Shiba Park Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1947},{"v":1},{"v":1},{"v":"1947-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29851"},null,{"v":"Scholem Lodge"},null,null,null,{"v":"25x20cm folded; 25x40cm open"},null,{"v":"Grand Street Boys Association"},{"v":"1947-0003_wotm"},null,null,null,{"v":"Scholem Lodge"},null,null,null,{"v":"complete"},{"v":"25"},{"v":17},{"v":1947},{"v":1},{"v":12},{"v":"1947-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29852"},null,{"v":"Union Club"},null,null,null,{"v":"21x14.5cm folded; 21x29cm open"},null,{"v":"A Luncheon in honor of H.R.H. Amir Saud Al-Saud"},{"v":"1947-0004_wotm"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":7},{"v":1947},{"v":1},{"v":21},{"v":"1947-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29853"},null,{"v":"Michel Rosenberg's Mocamba Club"},null,null,null,{"v":"38x30cm folded; 38x60cm open"},null,null,{"v":"1947-0005_wotm"},null,null,null,{"v":"Michel Rosenberg's Mocamba Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":328},{"v":1947},{"v":1},{"v":3},{"v":"1947-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29854"},null,{"v":"Miller Brothers"},null,null,null,{"v":"33x21.5cm folded; 33x43cm open"},null,null,{"v":"1947-0006_wotm"},null,null,null,{"v":"Miller Brothers"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":275},{"v":1947},{"v":2},{"v":3},{"v":"1947-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29855"},null,{"v":"New York Club"},null,null,null,{"v":"20.5x14cm folded; 20.5x28cm open"},null,{"v":"Boston University Alumni Association"},{"v":"1947-0007_wotm"},null,null,null,{"v":"New York Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1947},{"v":2},{"v":6},{"v":"1947-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29856"},null,{"v":"Triangle Hofbrau Restaurant"},null,null,null,{"v":"33x23cm folded; 33x46cm open"},null,null,{"v":"1947-0008_wotm"},null,null,null,{"v":"Triangle Hofbrau Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":606},{"v":1947},{"v":2},{"v":12},{"v":"1947-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29857"},null,{"v":"Dinty Moore's"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,null,{"v":"1947-0009_wotm"},null,null,null,{"v":"Dinty Moore's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":190},{"v":1947},{"v":2},{"v":27},{"v":"1947-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29858"},null,{"v":"Hotel Statler"},null,null,null,{"v":"26.5x16cm"},null,{"v":"Breakfast room service"},{"v":"1947-0010_wotm"},null,null,null,{"v":"Hotel Statler"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":48},{"v":1947},{"v":2},{"v":6},{"v":"1947-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29859"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,{"v":"De Luxe Luncheons"},{"v":"1947-0011_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":202},{"v":1947},{"v":3},{"v":14},{"v":"1947-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29860"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,{"v":"De Luxe Dinners"},{"v":"1947-0012_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":208},{"v":1947},{"v":3},{"v":15},{"v":"1947-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29863"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"20x14.5cm folded; 20x29cm open"},null,{"v":"Ulster-Irish Society of New York"},{"v":"1947-0015_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1947},{"v":3},{"v":14},{"v":"1947-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29864"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"The Wine and Food Society, Inc."},{"v":"1947-0016_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"10"},{"v":54},{"v":1947},{"v":3},{"v":21},{"v":"1947-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29865"},null,{"v":"Hotel Mark Hopkins"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,null,{"v":"1947-0017_wotm"},null,null,null,{"v":"Hotel Mark Hopkins"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":112},{"v":1947},{"v":4},{"v":27},{"v":"1947-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29866"},null,{"v":"Publick House"},null,null,null,{"v":"27x19cm folded; 27x38cm open"},null,null,{"v":"1947-0018_wotm"},null,null,null,{"v":"Publick House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":44},{"v":1947},{"v":4},{"v":23},{"v":"1947-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29867"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Rotary Club of New York"},{"v":"1947-0019_wotm"},null,null,null,{"v":"Hotel Commodore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":7},{"v":1947},{"v":4},{"v":24},{"v":"1947-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29868"},null,{"v":"Hotel Claremont"},null,null,null,{"v":"30x16cm"},null,null,{"v":"1947-0020_wotm"},null,null,null,{"v":"Hotel Claremont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":42},{"v":1947},{"v":4},{"v":27},{"v":"1947-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29869"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"25.5x18cm folded; 25.5x46cm open"},null,{"v":"Society of St. Vincent de Paul"},{"v":"1947-0021_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1947},{"v":4},{"v":27},{"v":"1947-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29870"},null,{"v":"The Palace Hotel"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1947-0022_wotm"},null,null,null,{"v":"The Palace Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":287},{"v":1947},{"v":4},{"v":28},{"v":"1947-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29871"},null,{"v":"The Fairmont Hotel"},null,null,null,{"v":"29x23.5cm folded; 29x47cm open"},null,null,{"v":"1947-0023_wotm"},null,null,null,{"v":"The Fairmont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":192},{"v":1947},{"v":5},{"v":1},{"v":"1947-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29872"},null,{"v":"Rosoff's Restaurant"},null,null,null,{"v":"29x19cm folded; 29x38cm open"},null,null,{"v":"1947-0024_wotm"},null,null,null,{"v":"Rosoff's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":209},{"v":1947},{"v":5},{"v":13},{"v":"1947-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29873"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"The Wine and Food Society, Inc."},{"v":"1947-0025_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"10"},{"v":47},{"v":1947},{"v":5},{"v":19},{"v":"1947-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29874"},null,{"v":"Fujiya Hotel"},null,null,null,{"v":"19x13.5cm"},null,{"v":"Memorial Day menu"},{"v":"1947-0026_wotm"},null,null,null,{"v":"Fujiya Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1947},{"v":5},{"v":1},{"v":"1947-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29875"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,null,{"v":"1947-0027_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":204},{"v":1947},{"v":5},{"v":7},{"v":"1947-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29876"},null,{"v":"Hotel Mark Hopkins"},null,null,null,{"v":"27.5x41cm"},null,null,{"v":"1947-0028_wotm"},null,null,null,{"v":"Hotel Mark Hopkins"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":107},{"v":1947},{"v":5},{"v":1},{"v":"1947-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29878"},null,{"v":"S/S St. Lawrence; S/S Tadoussac; S/S Richelieu; S/S Quebec"},null,null,null,{"v":"19.5x12.5cm folded; 19.5x25cm open"},null,null,{"v":"1947-0030_wotm"},null,null,null,{"v":"S/S St. Lawrence; S/S Tadoussac; S/S Richelieu; S/S Quebec"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":90},{"v":1947},{"v":6},{"v":1},{"v":"1947-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29879"},null,{"v":"Hotel Garde"},null,null,null,{"v":"14x10.5cm folded; 14x21cm open"},null,{"v":"American Legion Auxiliary"},{"v":"1947-0031_wotm"},null,null,null,{"v":"Hotel Garde"},null,null,null,{"v":"complete"},{"v":"8"},{"v":8},{"v":1947},{"v":7},{"v":24},{"v":"1947-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29880"},null,{"v":"Louis Sherry"},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,null,{"v":"1947-0032_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":173},{"v":1947},{"v":7},{"v":4},{"v":"1947-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29881"},null,{"v":"Mount Royal Hotel"},null,null,null,{"v":"36x24cm"},null,null,{"v":"1947-0033_wotm"},null,null,null,{"v":"Mount Royal Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":125},{"v":1947},{"v":7},{"v":2},{"v":"1947-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29882"},null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,null,{"v":"1947-0034_wotm"},null,null,null,{"v":"R.M.S. \\Queen Elizabeth\\\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":31},{"v":1947},{"v":8},{"v":19},{"v":"1947-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29884"},null,{"v":"Valley Forge Hotel"},null,null,null,{"v":"21.4x14cm"},null,null,{"v":"1947-0036_wotm"},null,null,null,{"v":"Valley Forge Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1947},{"v":10},{"v":24},{"v":"1947-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29885"},null,{"v":"Valley Forge Hotel"},null,null,null,{"v":"21.4x14cm"},null,null,{"v":"1947-0037_wotm"},null,null,null,{"v":"Valley Forge Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1947},{"v":10},{"v":25},{"v":"1947-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29886"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"The Wine and Food Society, Inc."},{"v":"1947-0038_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":35},{"v":1947},{"v":10},{"v":24},{"v":"1947-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29890"},null,{"v":"The Oasis"},null,null,null,{"v":"21x14cm"},null,null,{"v":"1947-0042_wotm"},null,null,null,{"v":"The Oasis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1947},{"v":11},{"v":27},{"v":"1947-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29891"},null,{"v":"Le Café Chambord"},null,null,null,{"v":"18.5x13cm folded; 18.5x26cm open"},null,{"v":"wine list"},{"v":"1947-0043_wotm"},null,null,null,{"v":"Le Cafe Chambord"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1947},{"v":1},{"v":1},{"v":"1947-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29892"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"The Wine and Food Society, Inc."},{"v":"1947-0044_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"10"},{"v":39},{"v":1947},{"v":12},{"v":8},{"v":"1947-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29893"},null,{"v":"Veteran's Administrative Center"},null,null,null,{"v":"21.5x16cm folded; 21.5x32cm open"},null,null,{"v":"1947-0045_wotm"},null,null,null,{"v":"Veteran's Administrative Center"},null,null,null,{"v":"complete"},{"v":"7"},{"v":15},{"v":1947},{"v":12},{"v":1},{"v":"1947-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29894"},null,{"v":"Hotel Cleaveland"},null,null,null,{"v":"21.5x13.5cm folded; 21.5x27cm open"},null,{"v":"The American Historical Association"},{"v":"1947-0046_wotm"},null,null,null,{"v":"Hotel Cleaveland"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1947},{"v":12},{"v":28},{"v":"1947-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29895"},null,{"v":"The Valencia Ballroom"},null,null,null,{"v":"20.5x16.5cm folded; 20.5x33cm open"},null,{"v":"The York Club of Printing House Craftsmen"},{"v":"1947-0047_wotm"},null,null,null,{"v":"The Valencia Ballroom"},null,null,null,{"v":"complete"},{"v":"17"},{"v":13},{"v":1947},{"v":12},{"v":13},{"v":"1947-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29896"},null,{"v":"Palm Beach Hotel"},null,null,null,{"v":"24x16cm"},null,null,{"v":"1947-0048_wotm"},null,null,null,{"v":"Palm Beach Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":39},{"v":1947},{"v":12},{"v":29},{"v":"1947-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29897"},null,{"v":"[Restaurant And/Or Location Not Given]"},null,null,null,{"v":"14x16.5cm folded; 14x33cm open"},null,null,{"v":"1947-0049_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1947},{"v":12},{"v":25},{"v":"1947-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29898"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,null,{"v":"1947-0050_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1947},{"v":12},{"v":6},{"v":"1947-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29899"},null,{"v":"Canadian National Railways"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1946-0042_wotm"},null,null,null,{"v":"Canadian National Railways"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":48},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29900"},null,{"v":"The Maplewood"},null,null,null,{"v":"26.5x17.5cm"},null,null,{"v":"1948-0058_wotm"},null,null,null,{"v":"The Maplewood"},null,null,null,{"v":"complete"},{"v":"2"},{"v":33},{"v":1948},{"v":8},{"v":27},{"v":"1948-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29901"},null,{"v":"The Maplewood"},null,null,null,{"v":"26.5x17.5cm"},null,null,{"v":"1948-0059_wotm"},null,null,null,{"v":"The Maplewood"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1948},{"v":8},{"v":28},{"v":"1948-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29902"},null,{"v":"The Edgewater Restaurant"},null,null,null,{"v":"33x25cm folded; 33x51cm open"},null,null,{"v":"1948-0060_wotm"},null,null,null,{"v":"The Edgewater Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":297},{"v":1943},{"v":8},{"v":18},{"v":"1943-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29903"},null,{"v":"Waldorf Astoria Hotel, Astor Gallery"},null,null,null,{"v":"31x20cm folded; 31x40.5cm open"},null,{"v":"Honoring the Ladies of the Press attending the Food Editors' Convention"},{"v":"1948-0061_wotm"},null,null,null,{"v":"Waldorf Astoria Hotel, Astor Gallery"},null,null,null,{"v":"complete"},{"v":"9"},{"v":106},{"v":1948},{"v":9},{"v":27},{"v":"1948-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29904"},null,{"v":"Waldorf Astoria Hotel, Stalight Roof"},null,null,null,{"v":"23x15cm folded; 23x30.5cm open"},null,{"v":"On the Occasion of the Opening of the Esso Research Center"},{"v":"1948-0062_wotm"},null,null,null,{"v":"Waldorf Astoria Hotel, Stalight Roof"},null,null,null,{"v":"complete"},{"v":"3"},{"v":23},{"v":1948},{"v":10},{"v":14},{"v":"1948-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29905"},null,{"v":"Little Pep Delmonico Restaurant"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1948-0063_wotm"},null,null,null,{"v":"Little Pep Delmonico Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":313},{"v":1948},{"v":1},{"v":1},{"v":"1948-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29907"},null,{"v":"Toon Tien"},null,null,null,{"v":"28x18cm folded; 28x35.5cm open"},null,null,{"v":"1948-0065_wotm"},null,null,null,{"v":"Toon Tien"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":198},{"v":1948},{"v":12},{"v":1},{"v":"1948-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29908"},null,{"v":"Nordström & Tinggren"},null,null,null,{"v":"22x13.5cm folded; 22x27cm open"},null,null,{"v":"1948-0066_wotm"},null,null,null,{"v":"Nordström & Tinggren"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1948},{"v":12},{"v":17},{"v":"1948-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29909"},null,{"v":"Pomeroy's"},null,null,null,{"v":"33x25cm folded; 33x51cm open"},null,null,{"v":"1948-0067_wotm"},null,null,null,{"v":"Pomeroy's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":370},{"v":1948},{"v":12},{"v":15},{"v":"1948-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29910"},null,{"v":"Augusta Library"},null,null,null,{"v":"18x14cm folded' 18x28cm open"},null,{"v":"Anniversary Dinner"},{"v":"1948-0068_wotm"},null,null,null,{"v":"Augusta Library"},null,null,null,{"v":"complete"},{"v":"11"},{"v":10},{"v":1948},{"v":12},{"v":3},{"v":"1948-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29911"},null,{"v":"Palm Beach Hotel"},null,null,null,{"v":"24.5x16cm folded; 24.5x32cm open"},null,null,{"v":"1949-0001_wotm"},null,null,null,{"v":"Palm Beach Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1949},{"v":1},{"v":1},{"v":"1949-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29912"},null,{"v":"Gray's Inn"},null,null,null,{"v":"32x25cm folded; 32x50cm open"},null,null,{"v":"1949-0002_wotm"},null,null,null,{"v":"Gray's Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":279},{"v":1949},{"v":1},{"v":4},{"v":"1949-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29913"},null,{"v":"The Wilro Restaurant"},null,null,null,{"v":"28.5x21.5cm folded; 28.5x43cm open"},null,null,{"v":"1949-0003_wotm"},null,null,null,{"v":"The Wilro Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":88},{"v":1949},{"v":1},{"v":8},{"v":"1949-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29914"},null,{"v":"Oyster Bay Restaurant"},null,null,null,{"v":"33.5x22cm folded; 33.5x44cm open"},null,null,{"v":"1949-0004_wotm"},null,null,null,{"v":"Oyster Bay Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":335},{"v":1949},{"v":1},{"v":27},{"v":"1949-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29915"},null,{"v":"The Oglethorpe"},null,null,null,{"v":"24x16cm"},null,null,{"v":"1949-0005_wotm"},null,null,null,{"v":"The Oglethorpe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":29},{"v":1949},{"v":1},{"v":7},{"v":"1949-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29916"},null,{"v":"Kugler's"},null,null,null,{"v":"32x21cm folded; 32x42cm open"},null,null,{"v":"1949-0006_wotm"},null,null,null,{"v":"Kugler's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":215},{"v":1949},{"v":2},{"v":1},{"v":"1949-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29917"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"In honor of Chief Justice Arthur T. Vanderbilt"},{"v":"1949-0007_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"16"},{"v":12},{"v":1949},{"v":2},{"v":10},{"v":"1949-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29918"},null,{"v":"Orange Blossom Special"},null,null,null,{"v":"27x18cm folded; 27x36cm open"},null,null,{"v":"1949-0008_wotm"},null,null,null,{"v":"Orange Blossom Special"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":99},{"v":1949},{"v":2},{"v":17},{"v":"1949-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29919"},null,{"v":"St. Regis Hotel Roof Garden"},null,null,null,{"v":"21x15.5cm folded; 21x31cm open"},null,null,{"v":"1949-0009_wotm"},null,null,null,{"v":"St. Regis Hotel Roof Garden"},null,null,null,{"v":"complete"},{"v":"9"},{"v":8},{"v":1949},{"v":2},{"v":18},{"v":"1949-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29920"},null,{"v":"Ritz Carlton Hotel Ballroom"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,null,{"v":"1949-0010_wotm"},null,null,null,{"v":"Ritz Carlton Hotel Ballroom"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"9"},{"v":41},{"v":1949},{"v":3},{"v":22},{"v":"1949-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29921"},null,{"v":"Wally J"},null,null,null,{"v":"28x14cm"},null,null,{"v":"1949-0011_wotm"},null,null,null,{"v":"Wally J"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":27},{"v":1949},{"v":3},{"v":2},{"v":"1949-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29922"},null,{"v":"Hotel Taft"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,null,{"v":"1949-0012_wotm"},null,null,null,{"v":"Hotel Taft"},null,null,null,{"v":"complete"},{"v":"10"},{"v":23},{"v":1949},{"v":3},{"v":17},{"v":"1949-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29923"},null,{"v":"Sea Isle Hotel"},null,null,null,{"v":"33x22cm"},null,null,{"v":"1949-0013_wotm"},null,null,null,{"v":"Sea Isle Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":75},{"v":1949},{"v":3},{"v":27},{"v":"1949-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29924"},null,{"v":"The Ahwahnee"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,null,{"v":"1949-0014_wotm"},null,null,null,{"v":"The Ahwahnee"},null,null,null,{"v":"complete"},{"v":"3"},{"v":37},{"v":1949},{"v":3},{"v":19},{"v":"1949-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29925"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"30.5x23.5cm folded; 30.5x46.5cm open"},null,{"v":"Dinner in honour of Alben W. Barkley"},{"v":"1949-0015_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"10"},{"v":21},{"v":1949},{"v":4},{"v":21},{"v":"1949-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29926"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Luncheon in honor of Harry D. Schmedes"},{"v":"1949-0016_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"6"},{"v":4},{"v":1949},{"v":4},{"v":28},{"v":"1949-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29927"},null,{"v":"Sea Isle Hotel"},null,null,null,{"v":"33x22cm"},null,null,{"v":"1949-0017_wotm"},null,null,null,{"v":"Sea Isle Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":77},{"v":1949},{"v":4},{"v":3},{"v":"1949-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29928"},null,{"v":"The Ahwahnee"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,null,{"v":"1949-0018_wotm"},null,null,null,{"v":"The Ahwahnee"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":35},{"v":1949},{"v":4},{"v":12},{"v":"1949-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29929"},null,{"v":"The Ahwahnee"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,null,{"v":"1949-0019_wotm"},null,null,null,{"v":"The Ahwahnee"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1949},{"v":4},{"v":17},{"v":"1949-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29930"},null,{"v":"The Ahwahnee"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,null,{"v":"1949-0020_wotm"},null,null,null,{"v":"The Ahwahnee"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":25},{"v":1949},{"v":4},{"v":17},{"v":"1949-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29931"},null,{"v":"The Ahwahnee"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,null,{"v":"1949-0021_wotm"},null,null,null,{"v":"The Ahwahnee"},null,null,null,{"v":"complete"},{"v":"3"},{"v":25},{"v":1949},{"v":5},{"v":12},{"v":"1949-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29932"},null,{"v":"The Ahwahnee"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,null,{"v":"1949-0022_wotm"},null,null,null,{"v":"The Ahwahnee"},null,null,null,{"v":"complete"},{"v":"3"},{"v":34},{"v":1949},{"v":5},{"v":24},{"v":"1949-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29933"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"31x22cm folded; 31x44cm open"},null,null,{"v":"1949-0023_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"3"},{"v":102},{"v":1949},{"v":6},{"v":21},{"v":"1949-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29934"},null,{"v":"The Ahwahnee"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,null,{"v":"1949-0024_wotm"},null,null,null,{"v":"The Ahwahnee"},null,null,null,{"v":"complete"},{"v":"3"},{"v":25},{"v":1949},{"v":6},{"v":21},{"v":"1949-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29935"},null,{"v":"The Roosevelt"},null,null,null,{"v":"30x19cm folded; 30x42cm open"},null,null,{"v":"1949-0025_wotm"},null,null,null,{"v":"The Roosevelt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":119},{"v":1949},{"v":7},{"v":1},{"v":"1949-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29936"},null,{"v":"Banff Springs Hotel"},null,null,null,{"v":"28x20.5cm folded; 28x40.5cm open"},null,null,{"v":"1949-0026_wotm"},null,null,null,{"v":"Banff Springs Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":151},{"v":1949},{"v":7},{"v":27},{"v":"1949-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29937"},null,{"v":"Chateau Lake Louise"},null,null,null,{"v":"28x20.5cm folded; 28x40.5cm open"},null,null,{"v":"1949-0027_wotm"},null,null,null,{"v":"Chateau Lake Louise"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":114},{"v":1949},{"v":7},{"v":25},{"v":"1949-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29938"},null,{"v":"The Empress Hotel"},null,null,null,{"v":"28x18cm folded; 28x35cm open"},null,null,{"v":"1949-0028_wotm"},null,null,null,{"v":"The Empress Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":131},{"v":1949},{"v":7},{"v":29},{"v":"1949-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29939"},null,{"v":"Whitcomb Hotel"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1949-0029_wotm"},null,null,null,{"v":"Whitcomb Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":7},{"v":1949},{"v":7},{"v":11},{"v":"1949-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29940"},null,{"v":"State Armory"},null,null,null,{"v":"18.5x14.5cm folded; 18.5x29.5cm open"},null,{"v":"To the Hon. Richard F. Upton"},{"v":"1949-0030_wotm"},null,null,null,{"v":"State Armory"},null,null,null,{"v":"complete"},{"v":"7"},{"v":14},{"v":1949},{"v":7},{"v":6},{"v":"1949-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29941"},null,{"v":"Fairmont Hotel"},null,null,null,{"v":"30x22.5cm folded; 30x44.5cm open"},null,null,{"v":"1949-0031_wotm"},null,null,null,{"v":"Fairmont Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1949},{"v":7},{"v":12},{"v":"1949-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29942"},null,{"v":"Hotel Nicollet"},null,null,null,{"v":"29.5x20cm folded; 29.5x39.5cm open"},null,null,{"v":"1949-0032_wotm"},null,null,null,{"v":"Hotel Nicollet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":100},{"v":1949},{"v":7},{"v":1},{"v":"1949-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29943"},null,{"v":"Charlie's Café Exceptionale"},null,null,null,{"v":"35.5x26cm"},null,null,{"v":"1949-0033_wotm"},null,null,null,{"v":"Charlie's Café Exceptionale"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":74},{"v":1949},{"v":8},{"v":24},{"v":"1949-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29944"},null,{"v":"El Covar Hotel"},null,null,null,{"v":"24x17.5cm folded; 24x35cm open"},null,null,{"v":"1949-0034_wotm"},null,null,null,{"v":"El Covar Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":91},{"v":1949},{"v":8},{"v":21},{"v":"1949-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29945"},null,{"v":"\"Let 'Er Buck\"\"\""},null,null,null,{"v":"27x20.5cm folded; 27x41cm open"},null,null,{"v":"1949-0035_wotm"},null,null,null,{"v":"\"Let 'Er Buck\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1949},{"v":8},{"v":26},{"v":"1949-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29946"},null,{"v":"[Restaurant And/Or Location Not Given]"},null,null,null,{"v":"10.5x18cm folded; 10.5x36cm open"},null,{"v":"Ball-Band employee supper"},{"v":"1949-0036_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"15"},{"v":16},{"v":1949},{"v":8},{"v":21},{"v":"1949-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29947"},null,{"v":"R.M.S. \"Parthia\"\"\""},null,null,null,{"v":"22.5x17cm folded; 22.5x34cm open"},null,null,{"v":"1949-0037_wotm"},null,null,null,{"v":"R.M.S. \"Parthia\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1949},{"v":8},{"v":11},{"v":"1949-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29948"},null,{"v":"Rosoff's"},null,null,null,{"v":"28.5x19cm folded; 28.5x38cm open"},null,null,{"v":"1949-0038_wotm"},null,null,null,{"v":"Rosoff's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":215},{"v":1949},{"v":8},{"v":4},{"v":"1949-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29949"},null,{"v":"Parker House"},null,null,null,{"v":"24x14cm"},null,null,{"v":"1949-0039_wotm"},null,null,null,{"v":"Parker House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":90},{"v":1949},{"v":8},{"v":1},{"v":"1949-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29950"},null,{"v":"Charlie's Café Exceptionale"},null,null,null,{"v":"25.5x27.5cm folded; 25.5x40.5cm open"},null,null,{"v":"1949-0040_wotm"},null,null,null,{"v":"Charlie's Café Exceptionale"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":98},{"v":1949},{"v":9},{"v":8},{"v":"1949-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29951"},null,{"v":"Von's Café"},null,null,null,{"v":"35x26cm"},null,null,{"v":"1949-0041_wotm"},null,null,null,{"v":"Von's Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":548},{"v":1949},{"v":9},{"v":27},{"v":"1949-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29952"},null,{"v":"[Restaurant And/Or Location Not Given]"},null,null,null,{"v":"30x21cm"},null,null,{"v":"1949-0042_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":48},{"v":1949},{"v":9},{"v":16},{"v":"1949-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29953"},null,{"v":"Garden Room"},null,null,null,{"v":"38.5x30.5cm"},null,null,{"v":"1949-0043_wotm"},null,null,null,{"v":"Garden Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":144},{"v":1949},{"v":9},{"v":21},{"v":"1949-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29954"},null,{"v":"Coffee Shop"},null,null,null,{"v":"31.5x18cm"},null,null,{"v":"1949-0044_wotm"},null,null,null,{"v":"Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":96},{"v":1949},{"v":9},{"v":25},{"v":"1949-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29955"},null,{"v":"United Airlines"},null,null,null,{"v":"9x14cm"},null,null,{"v":"1949-0045_wotm"},null,null,null,{"v":"United Airlines"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1949},{"v":9},{"v":26},{"v":"1949-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29956"},null,{"v":"Curly's Theater Café"},null,null,null,{"v":"32.5x22.5cm"},null,null,{"v":"1949-0046_wotm"},null,null,null,{"v":"Curly's Theater Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":57},{"v":1949},{"v":9},{"v":28},{"v":"1949-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29957"},null,{"v":"River Room Restaurant"},null,null,null,{"v":"28x20.5cm folded; 28x40.5cm open"},null,null,{"v":"1949-0047_wotm"},null,null,null,{"v":"River Room Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":53},{"v":1949},{"v":9},{"v":29},{"v":"1949-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29958"},null,{"v":"Coffee Shop"},null,null,null,{"v":"27.5x22cm folded; 27.5x43.5cm open"},null,null,{"v":"1949-0048_wotm"},null,null,null,{"v":"Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":140},{"v":1949},{"v":9},{"v":30},{"v":"1949-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29959"},null,{"v":"Dayton's Sky Room"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1949-0049_wotm"},null,null,null,{"v":"Dayton's Sky Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":105},{"v":1949},{"v":9},{"v":30},{"v":"1949-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29960"},null,{"v":"K.L.M Restaurant"},null,null,null,{"v":"23x13.5cm folded; 23x27cm open"},null,null,{"v":"1949-0050_wotm"},null,null,null,{"v":"K.L.M Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1949},{"v":1},{"v":1},{"v":"1949-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29961"},null,{"v":"S.S. Negbah"},null,null,null,{"v":"16x9.5xm folded; 16x19cm open"},null,null,{"v":"1949-0051_wotm"},null,null,null,{"v":"S.S. Negbah"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1949},{"v":9},{"v":12},{"v":"1949-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29962"},null,{"v":"Rosoff's"},null,null,null,{"v":"28.5x19cm folded; 28.5x38cm open"},null,null,{"v":"1949-0052_wotm"},null,null,null,{"v":"Rosoff's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":223},{"v":1949},{"v":10},{"v":8},{"v":"1949-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29963"},null,{"v":"Faculty Club"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1949-0053_wotm"},null,null,null,{"v":"Faculty Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":53},{"v":1949},{"v":10},{"v":15},{"v":"1949-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29964"},null,{"v":"Faculty Club"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1949-0054_wotm"},null,null,null,{"v":"Faculty Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":72},{"v":1949},{"v":10},{"v":15},{"v":"1949-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29965"},null,{"v":"Sheraton Hotel"},null,null,null,{"v":"19x15cm folded; 19x30.5cm open"},null,null,{"v":"1949-0055_wotm"},null,null,null,{"v":"Sheraton Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1949},{"v":10},{"v":29},{"v":"1949-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29966"},null,{"v":"Two Guitars"},null,null,null,{"v":"33x25.5cm folded; 33x50.5cm open"},null,null,{"v":"1949-0056_wotm"},null,null,null,{"v":"Two Guitars"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":189},{"v":1949},{"v":10},{"v":9},{"v":"1949-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29967"},null,{"v":"Hotel Astor"},null,null,null,{"v":"26x18cm folded; 26x35cm open"},null,null,{"v":"1949-0057_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":12},{"v":1949},{"v":11},{"v":5},{"v":"1949-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29968"},null,{"v":"Coffee Shop"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,null,{"v":"1949-0058_wotm"},null,null,null,{"v":"Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":181},{"v":1949},{"v":11},{"v":13},{"v":"1949-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29969"},null,{"v":"Schrafft's"},null,null,null,{"v":"23x13cm folded; 23x25.5cm open"},null,{"v":"Wine and cocktails menu"},{"v":"1949-0059_wotm"},null,null,null,{"v":"Schrafft's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":115},{"v":1949},{"v":11},{"v":17},{"v":"1949-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29970"},null,{"v":"Tam O'shanter's"},null,null,null,{"v":"28x21.5cm folded; 28x43.5cm open"},null,null,{"v":"1949-0060_wotm"},null,null,null,{"v":"Tam O'shanter's"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1949},{"v":12},{"v":31},{"v":"1949-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29971"},null,{"v":"Louis Sherry"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1949-0061_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":18},{"v":1949},{"v":12},{"v":25},{"v":"1949-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29972"},null,{"v":"The Belvedere Room Of The Hotel Astor"},null,null,null,{"v":"24x16.5cm folded; 24x32.5cm open"},null,null,{"v":"1949-0062_wotm"},null,null,null,{"v":"The Belvedere Room Of The Hotel Astor"},null,null,null,{"v":"complete"},{"v":"16"},{"v":48},{"v":1949},{"v":12},{"v":19},{"v":"1949-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29973"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Luncheon room service menu."},{"v":"1949-0063_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":141},{"v":1949},{"v":12},{"v":27},{"v":"1949-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29974"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Dinner room service menu"},{"v":"1949-0064_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":180},{"v":1949},{"v":12},{"v":27},{"v":"1949-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29975"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Luncheon room service menu."},{"v":"1949-0065_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":139},{"v":1949},{"v":12},{"v":28},{"v":"1949-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29976"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Dinner room service menu"},{"v":"1949-0066_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":179},{"v":1949},{"v":12},{"v":28},{"v":"1949-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29977"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Luncheon room service menu."},{"v":"1949-0067_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":141},{"v":1949},{"v":12},{"v":29},{"v":"1949-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29978"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Dinner room service menu"},{"v":"1949-0068_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":178},{"v":1949},{"v":12},{"v":29},{"v":"1949-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29979"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Luncheon room service menu."},{"v":"1949-0069_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":142},{"v":1949},{"v":12},{"v":30},{"v":"1949-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29980"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Dinner room service menu"},{"v":"1949-0070_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":179},{"v":1949},{"v":12},{"v":30},{"v":"1949-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29981"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Luncheon room service menu."},{"v":"1949-0071_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":140},{"v":1949},{"v":12},{"v":31},{"v":"1949-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29982"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29.5x20.5cm folded; 29.5x40.5cm open"},null,{"v":"Dinner room service menu"},{"v":"1949-0072_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":180},{"v":1949},{"v":12},{"v":31},{"v":"1949-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29983"},null,{"v":"[Restaurant And/Or Location Not Given]"},null,null,null,{"v":"30x21cm"},null,null,{"v":"1949-0073_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":56},{"v":1949},{"v":12},{"v":25},{"v":"1949-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29984"},null,{"v":"[Restaurant And/Or Location Not Given]"},null,null,null,{"v":"25x19cm folded; 25x38cm open"},null,null,{"v":"1949-0074_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1949},{"v":12},{"v":24},{"v":"1949-12-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29985"},null,{"v":"Rainbow Room"},null,null,null,{"v":"35x25.5cm folded; 35x50.5cm open"},null,null,{"v":"1949-0075_wotm"},null,null,null,{"v":"Rainbow Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":67},{"v":1949},{"v":12},{"v":23},{"v":"1949-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29986"},null,{"v":"The Brass Rail"},null,null,null,{"v":"38x25.5cm folded; 38x51cm open"},null,null,{"v":"1949-0076_wotm"},null,null,null,{"v":"The Brass Rail"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":430},{"v":1949},{"v":12},{"v":23},{"v":"1949-12-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29987"},null,{"v":"Sekon In The Palms"},null,null,null,{"v":"29x21cm"},null,null,{"v":"1949-0077_wotm"},null,null,null,{"v":"Sekon In The Palms"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1949},{"v":12},{"v":18},{"v":"1949-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29988"},null,{"v":"Stonewall Jackson Hotel"},null,null,null,{"v":"28x22cm"},null,null,{"v":"1949-0078_wotm"},null,null,null,{"v":"Stonewall Jackson Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":41},{"v":1949},{"v":12},{"v":10},{"v":"1949-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29989"},null,{"v":"Hoe Sai Gai's"},null,null,null,{"v":"30.5x24cm folded; 30.5x48cm open"},null,null,{"v":"1949-0079_wotm"},null,null,null,{"v":"Hoe Sai Gai's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":311},{"v":1949},{"v":1},{"v":8},{"v":"1949-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29990"},null,{"v":"The Shamrock"},null,null,null,{"v":"35x22.5cm folded; 35x45cm open"},null,null,{"v":"1949-0080_wotm"},null,null,null,{"v":"The Shamrock"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"17"},{"v":117},{"v":1949},{"v":1},{"v":1},{"v":"1949-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29991"},null,{"v":"The White Turkey"},null,null,null,{"v":"31x21cm folded; 31x41.5cm open"},null,null,{"v":"1949-0081_wotm"},null,null,null,{"v":"The White Turkey"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":115},{"v":1949},{"v":9},{"v":1},{"v":"1949-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29992"},null,{"v":"Childs"},null,null,null,{"v":"25.5x17cm folded; 25.5x34cm open"},null,null,{"v":"1949-0082_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":114},{"v":1949},{"v":5},{"v":12},{"v":"1949-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29993"},null,{"v":"The Sea Isle"},null,null,null,{"v":"30.5x24.5cm"},null,null,{"v":"1949-0083_wotm"},null,null,null,{"v":"The Sea Isle"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":38},{"v":1949},{"v":1},{"v":1},{"v":"1949-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29994"},null,{"v":"Union Pacific  Railroad"},null,null,null,{"v":"23x17.5cm folded; 23x35cm open"},null,{"v":"Breakfast menu"},{"v":"1948-0005_wotm"},null,null,null,{"v":"Union Pacific  Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":111},{"v":1948},{"v":1},{"v":21},{"v":"1948-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29995"},null,{"v":"Union Pacific  Railroad"},null,null,null,{"v":"23x17.5cm folded; 23x35cm open"},null,{"v":"Luncheon menu"},{"v":"1948-0006_wotm"},null,null,null,{"v":"Union Pacific  Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":91},{"v":1948},{"v":1},{"v":21},{"v":"1948-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29996"},null,{"v":"The Benjamin Franklin"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1948-0007_wotm"},null,null,null,{"v":"The Benjamin Franklin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":240},{"v":1948},{"v":1},{"v":26},{"v":"1948-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29997"},null,{"v":"Streamliner"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35cm open"},null,null,{"v":"1948-0008_wotm"},null,null,null,{"v":"Streamliner"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":77},{"v":1948},{"v":1},{"v":28},{"v":"1948-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29998"},null,{"v":"Mike Lyman's Grill"},null,null,null,{"v":"33x24.5cm folded; 33x49.5cm open"},null,null,{"v":"1948-0009_wotm"},null,null,null,{"v":"Mike Lyman's Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":339},{"v":1948},{"v":2},{"v":27},{"v":"1948-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"29999"},null,{"v":"Pig N'whistle"},null,null,null,{"v":"28.5x19cm folded; 28.5x38cm open"},null,null,{"v":"1948-0010_wotm"},null,null,null,{"v":"Pig N'whistle"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":148},{"v":1948},{"v":2},{"v":25},{"v":"1948-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30000"},null,{"v":"Ferris Restaurant"},null,null,null,{"v":"21x13cm folded; 21x26.5cm open"},null,null,{"v":"1948-0011_wotm"},null,null,null,{"v":"Ferris Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":61},{"v":1948},{"v":2},{"v":1},{"v":"1948-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30001"},null,{"v":"The Pony Express"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35cm open"},null,null,{"v":"1948-0012_wotm"},null,null,null,{"v":"The Pony Express"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":91},{"v":1948},{"v":2},{"v":2},{"v":"1948-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30002"},null,{"v":"Volvos Vagnsfest"},null,null,null,{"v":"18.5x11.5cm folded; 18.5x23cm open"},null,null,{"v":"1948-0013_wotm"},null,null,null,{"v":"Volvos Vagnsfest"},null,null,null,{"v":"complete"},{"v":"16"},{"v":9},{"v":1948},{"v":2},{"v":7},{"v":"1948-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30003"},null,{"v":"Eaton's Chicken House"},null,null,null,{"v":"33x24.5cm"},null,null,{"v":"1948-0014_wotm"},null,null,null,{"v":"Eaton's Chicken House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1948},{"v":2},{"v":14},{"v":"1948-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30004"},null,{"v":"Chicago And North Western System"},null,null,null,{"v":"25.5x19cm folded; 25.5x38cm open"},null,null,{"v":"1948-0015_wotm"},null,null,null,{"v":"Chicago And North Western System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":59},{"v":1948},{"v":2},{"v":15},{"v":"1948-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30005"},null,{"v":"Beverly Hills Hotel"},null,null,null,{"v":"36x24cm folded; 36x48cm open"},null,null,{"v":"1948-0016_wotm"},null,null,null,{"v":"Beverly Hills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":97},{"v":1948},{"v":2},{"v":23},{"v":"1948-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30006"},null,{"v":"Brown Derby"},null,null,null,{"v":"33x24.5cm folded; 33x48.5cm open"},null,null,{"v":"1948-0017_wotm"},null,null,null,{"v":"Brown Derby"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":96},{"v":1948},{"v":2},{"v":25},{"v":"1948-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30007"},null,{"v":"El Cordova Café And Coffee Shop"},null,null,null,{"v":"28x17cm folded; 28x32.5cm open"},null,null,{"v":"1948-0018_wotm"},null,null,null,{"v":"El Cordova Café And Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":216},{"v":1948},{"v":2},{"v":28},{"v":"1948-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30008"},null,{"v":"Hotel Del Coronado"},null,null,null,{"v":"26.5x14cm"},null,null,{"v":"1948-0019_wotm"},null,null,null,{"v":"Hotel Del Coronado"},null,null,null,{"v":"complete"},{"v":"1"},{"v":70},{"v":1948},{"v":2},{"v":29},{"v":"1948-2-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30009"},null,{"v":"Beverly Hills Hotel"},null,null,null,{"v":"26x18cm folded; 26x36cm open"},null,null,{"v":"1948-0020_wotm"},null,null,null,{"v":"Beverly Hills Hotel"},null,null,null,{"v":"complete"},{"v":"7"},{"v":12},{"v":1948},{"v":2},{"v":29},{"v":"1948-2-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30010"},null,{"v":"Hollywood's Ham N' Eggs"},null,null,null,{"v":"27.5x21.5cm"},null,null,{"v":"1948-0021_wotm"},null,null,null,{"v":"Hollywood's Ham N' Eggs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":71},{"v":1948},{"v":3},{"v":18},{"v":"1948-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30011"},null,{"v":"New Venetian Room"},null,null,null,{"v":"33x25.5cm folded; 33x51cm open"},null,null,{"v":"1948-0022_wotm"},null,null,null,{"v":"New Venetian Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":146},{"v":1948},{"v":3},{"v":2},{"v":"1948-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30012"},null,{"v":"Alioto's No. 8"},null,null,null,{"v":"35.5x28cm"},null,null,{"v":"1948-0023_wotm"},null,null,null,{"v":"Alioto's No. 8"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":108},{"v":1948},{"v":3},{"v":2},{"v":"1948-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30013"},null,{"v":"The Birch Room"},null,null,null,{"v":"29.5x23.5cm folded; 29.5x47cm open"},null,null,{"v":"1948-0001_wotm"},null,null,null,{"v":"The Birch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":169},{"v":1948},{"v":3},{"v":2},{"v":"1948-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30014"},null,{"v":"Lark"},null,null,null,{"v":"23x15cm folded; 23x30.5cm open"},null,null,{"v":"1948-0002_wotm"},null,null,null,{"v":"Lark"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":85},{"v":1948},{"v":1},{"v":1},{"v":"1948-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30015"},null,{"v":"The Palm Beach Hotel"},null,null,null,{"v":"29.5x23cm folded; 29.5x46.5cm open"},null,null,{"v":"1948-0003_wotm"},null,null,null,{"v":"The Palm Beach Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1948},{"v":1},{"v":1},{"v":"1948-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30016"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x16.5cm folded; 23x33cm open"},null,{"v":"Alexander Hamilton Dinner"},{"v":"1948-0004_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":14},{"v":1948},{"v":1},{"v":15},{"v":"1948-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30017"},null,{"v":"The Tiffin"},null,null,null,{"v":"28x23cm folded; 28x44cm open"},null,null,{"v":"1948-0024_wotm"},null,null,null,{"v":"The Tiffin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":67},{"v":1948},{"v":3},{"v":5},{"v":"1948-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30018"},null,{"v":"Mandel Brothers"},null,null,null,{"v":"29.5x23cm folded; 29.5x45.5cm open"},null,null,{"v":"1948-0025_wotm"},null,null,null,{"v":"Mandel Brothers"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":80},{"v":1948},{"v":3},{"v":8},{"v":"1948-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30019"},null,{"v":"Henrici's On Randolph"},null,null,null,{"v":"32x20cm folded; 32x40cm open"},null,null,{"v":"1948-0026_wotm"},null,null,null,{"v":"Henrici's On Randolph"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":178},{"v":1948},{"v":3},{"v":8},{"v":"1948-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30020"},null,{"v":"Palmer House"},null,null,null,{"v":"27x11.5cm folded; 27x35cm open"},null,null,{"v":"1948-0027_wotm"},null,null,null,{"v":"Palmer House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":97},{"v":1948},{"v":3},{"v":8},{"v":"1948-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30021"},null,{"v":"Original Pete's Famous Steaks"},null,null,null,{"v":"29.5x22.5cm folded; 29.5x44.5cm open"},null,null,{"v":"1948-0028_wotm"},null,null,null,{"v":"Original Pete's Famous Steaks"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":191},{"v":1948},{"v":3},{"v":9},{"v":"1948-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30022"},null,{"v":"Comstock Room Of The Palace Hotel"},null,null,null,{"v":"24x16cm folded; 24x31.5cm open"},null,null,{"v":"1948-0029_wotm"},null,null,null,{"v":"Comstock Room Of The Palace Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1948},{"v":3},{"v":16},{"v":"1948-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30023"},null,{"v":"Jewish Community House"},null,null,null,{"v":"14.5x11cm folded; 14.5x22.5cm open"},null,null,{"v":"1948-0030_wotm"},null,null,null,{"v":"Jewish Community House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1948},{"v":3},{"v":14},{"v":"1948-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30024"},null,{"v":"Statler Hotel"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1948-0031_wotm"},null,null,null,{"v":"Statler Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1948},{"v":4},{"v":29},{"v":"1948-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30025"},null,{"v":"Patten Restaurant"},null,null,null,{"v":"28x18cm folded; 28x35.5cm open"},null,null,{"v":"1948-0032_wotm"},null,null,null,{"v":"Patten Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":148},{"v":1948},{"v":4},{"v":6},{"v":"1948-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30026"},null,{"v":"The Metropolitan Club"},null,null,null,{"v":"20x17cm folded; 20x31.5cm open"},null,null,{"v":"1948-0033_wotm"},null,null,null,{"v":"The Metropolitan Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":7},{"v":1948},{"v":4},{"v":6},{"v":"1948-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30027"},null,{"v":"Cavanagh's"},null,null,null,{"v":"35x25cm folded; 35x49.5cm open"},null,null,{"v":"1948-0034_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":444},{"v":1948},{"v":4},{"v":10},{"v":"1948-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30028"},null,{"v":"Statler Hotel"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1948-0035_wotm"},null,null,null,{"v":"Statler Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":14},{"v":1948},{"v":4},{"v":27},{"v":"1948-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30029"},null,{"v":"Toffenetti Restaurant"},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,null,{"v":"1948-0036_wotm"},null,null,null,{"v":"Toffenetti Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":116},{"v":1948},{"v":6},{"v":6},{"v":"1948-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30030"},null,{"v":"The Barclay Hotel"},null,null,null,{"v":"25x16cm folded; 25x31cm open"},null,null,{"v":"1948-0037_wotm"},null,null,null,{"v":"The Barclay Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1948},{"v":6},{"v":30},{"v":"1948-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30031"},null,{"v":"Ports Of Call"},null,null,null,{"v":"40.5x18cm folded; 40.5x35cm open"},null,null,{"v":"1948-0038_wotm"},null,null,null,{"v":"Ports Of Call"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":45},{"v":1948},{"v":1},{"v":1},{"v":"1948-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30032"},null,{"v":"Klein's"},null,null,null,{"v":"29x22cm folded; 29x43.5cm open"},null,null,{"v":"1948-0039_wotm"},null,null,null,{"v":"Klein's"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"3"},{"v":261},{"v":1948},{"v":6},{"v":15},{"v":"1948-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30033"},null,{"v":"Cadillac  Restaurant"},null,null,null,{"v":"34x21.5cm folded; 34x43cm open"},null,null,{"v":"1948-0040_wotm"},null,null,null,{"v":"Cadillac  Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":337},{"v":1948},{"v":6},{"v":6},{"v":"1948-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30034"},null,{"v":"Rosoff's"},null,null,null,{"v":"29x21.5cm folded; 29x42cm open"},null,null,{"v":"1948-0041_wotm"},null,null,null,{"v":"Rosoff's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":215},{"v":1948},{"v":6},{"v":6},{"v":"1948-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30035"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"25.5x17 cm folded; 25.5x34.5cm open"},null,null,{"v":"1948-0042_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1948},{"v":6},{"v":8},{"v":"1948-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30036"},null,{"v":"The New York Hospital"},null,null,null,{"v":"23.5x11cm"},null,{"v":"Luncheon menu"},{"v":"1948-0043_wotm"},null,null,null,{"v":"The New York Hospital"},null,null,null,{"v":"complete"},{"v":"1"},{"v":28},{"v":1948},{"v":6},{"v":24},{"v":"1948-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30037"},null,{"v":"The New York Hospital"},null,null,null,{"v":"23.5x11cm"},null,{"v":"Dinner menu"},{"v":"1948-0044_wotm"},null,null,null,{"v":"The New York Hospital"},null,null,null,{"v":"complete"},{"v":"1"},{"v":27},{"v":1948},{"v":6},{"v":24},{"v":"1948-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30038"},null,{"v":"The New York Hospital"},null,null,null,{"v":"23.5x11cm"},null,{"v":"Breakfast menu"},{"v":"1948-0045_wotm"},null,null,null,{"v":"The New York Hospital"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1948},{"v":6},{"v":25},{"v":"1948-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30039"},null,{"v":"The New York Hospital"},null,null,null,{"v":"23.5x11cm"},null,{"v":"Luncheon menu"},{"v":"1948-0046_wotm"},null,null,null,{"v":"The New York Hospital"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1948},{"v":6},{"v":26},{"v":"1948-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30040"},null,{"v":"The New York Hospital"},null,null,null,{"v":"23.5x11cm"},null,{"v":"Dinner menu"},{"v":"1948-0047_wotm"},null,null,null,{"v":"The New York Hospital"},null,null,null,{"v":"complete"},{"v":"1"},{"v":27},{"v":1948},{"v":6},{"v":26},{"v":"1948-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30041"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"29x20.5cm folded; 29x40.5cm open"},null,{"v":"Luncheon menu"},{"v":"1948-0048_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":188},{"v":1948},{"v":7},{"v":1},{"v":"1948-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30042"},null,{"v":"S.S. \"Veendam\"\"\""},null,null,null,{"v":"25.5x18cm"},null,null,{"v":"1948-0049_wotm"},null,null,null,{"v":"S.S. \"Veendam\"\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1948},{"v":8},{"v":9},{"v":"1948-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30043"},null,{"v":"S.S. \"Veendam\"\"\""},null,null,null,{"v":"25.5x18cm"},null,null,{"v":"1948-0050_wotm"},null,null,null,{"v":"S.S. \"Veendam\"\"\""},null,null,null,{"v":"under review"},{"v":"1"},{"v":16},{"v":1948},{"v":8},{"v":10},{"v":"1948-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30044"},null,{"v":"S.S. \"Veendam\"\"\""},null,null,null,{"v":"25.5x18cm"},null,null,{"v":"1948-0051_wotm"},null,null,null,{"v":"S.S. \"Veendam\"\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1948},{"v":8},{"v":14},{"v":"1948-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30045"},null,{"v":"S.S. \"Veendam\"\"\""},null,null,null,{"v":"25.5x18cm"},null,null,{"v":"1948-0052_wotm"},null,null,null,{"v":"S.S. \"Veendam\"\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1948},{"v":8},{"v":14},{"v":"1948-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30046"},null,{"v":"S.S. \"Veendam\"\"\""},null,null,null,{"v":"22x14.5cm folded; 22x29.5cm open"},null,null,{"v":"1948-0053_wotm"},null,null,null,{"v":"S.S. \"Veendam\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1948},{"v":8},{"v":15},{"v":"1948-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30047"},null,{"v":"The Ahwahnee"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1948-0054_wotm"},null,null,null,{"v":"The Ahwahnee"},null,null,null,{"v":"complete"},{"v":"3"},{"v":34},{"v":1948},{"v":8},{"v":21},{"v":"1948-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30048"},null,{"v":"Canadian Pacific B.C. Coast Steamships"},null,null,null,{"v":"25x17.5cm folded; 25x34.5cm open"},null,null,{"v":"1948-0055_wotm"},null,null,null,{"v":"Canadian Pacific B.C. Coast Steamships"},null,null,null,{"v":"complete"},{"v":"4"},{"v":33},{"v":1948},{"v":8},{"v":28},{"v":"1948-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30049"},null,{"v":"Canadian Pacific B.C. Coast Steamships"},null,null,null,{"v":"22.5x15cm folded; 22.5x30cm open"},null,null,{"v":"1948-0056_wotm"},null,null,null,{"v":"Canadian Pacific B.C. Coast Steamships"},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1948},{"v":8},{"v":28},{"v":"1948-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30050"},null,{"v":"The Maplewood"},null,null,null,{"v":"26.5x17.5cm"},null,null,{"v":"1948-0057_wotm"},null,null,null,{"v":"The Maplewood"},null,null,null,{"v":"under review"},{"v":"2"},{"v":56},{"v":1948},{"v":8},{"v":26},{"v":"1948-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30051"},null,{"v":"New York Central System"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x30.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0013_wotm"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":24},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30052"},null,{"v":"New York Central System"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x30.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0014_wotm"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":31},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30053"},null,{"v":"New York Central System"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x30.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0015_wotm"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":62},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30054"},null,{"v":"Burlington Zephyrs"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0016_wotm"},null,null,null,{"v":"Burlington Zephyrs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":64},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30055"},null,{"v":"Burlington Club"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0017_wotm"},null,null,null,{"v":"Burlington Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":2},{"v":1945},{"v":11},{"v":1},{"v":"1945-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30056"},null,{"v":"Golden State Limited"},null,null,null,{"v":"25x16.5cm folded; 25x32.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0018_wotm"},null,null,null,{"v":"Golden State Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":57},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30057"},null,{"v":"Dixie Flagler"},null,null,null,{"v":"17x13cm folded; 17x25.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0019_wotm"},null,null,null,{"v":"Dixie Flagler"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":50},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30058"},null,{"v":"Golden State Limited"},null,null,null,{"v":"25x16.5cm folded; 25x32.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0020_wotm"},null,null,null,{"v":"Golden State Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":52},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30059"},null,{"v":"Lackawanna"},null,null,null,{"v":"26x15.5cm folded; 26x32cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0021_wotm"},null,null,null,{"v":"Lackawanna"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":102},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30060"},null,{"v":"Santa Fe Dining Car Service"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0022_wotm"},null,null,null,{"v":"Santa Fe Dining Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":68},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30061"},null,{"v":"Great Northern Railway"},null,null,null,{"v":"25.5x17cm folded; 25.5x33cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0023_wotm"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":103},{"v":1945},{"v":1},{"v":1},{"v":"1945-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30062"},null,{"v":"Burlington Zephyrs"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0024_wotm"},null,null,null,{"v":"Burlington Zephyrs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":64},{"v":1946},{"v":1},{"v":1},{"v":"1946-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30063"},null,{"v":"Burlington Zephyrs"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0025_wotm"},null,null,null,{"v":"Burlington Zephyrs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":44},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30064"},null,{"v":"Texas Zephyrs"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0026_wotm"},null,null,null,{"v":"Texas Zephyrs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":49},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30065"},null,{"v":"Dixie Flagler"},null,null,null,{"v":"22.5x14cm folded; 22.5x28cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0027_wotm"},null,null,null,{"v":"Dixie Flagler"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":38},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30066"},null,{"v":"The Milwaukee Road"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0028_wotm"},null,null,null,{"v":"The Milwaukee Road"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":55},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30067"},null,{"v":"The Milwaukee Road"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0029_wotm"},null,null,null,{"v":"The Milwaukee Road"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":59},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30068"},null,{"v":"The Milwaukee Road"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0030_wotm"},null,null,null,{"v":"The Milwaukee Road"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":126},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30069"},null,{"v":"The Milwaukee Road"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0031_wotm"},null,null,null,{"v":"The Milwaukee Road"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":67},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30070"},null,{"v":"The Milwaukee Road"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0032_wotm"},null,null,null,{"v":"The Milwaukee Road"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":51},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30071"},null,{"v":"The Chicago Line"},null,null,null,{"v":"26x17cm folded; 26x33.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0033_wotm"},null,null,null,{"v":"The Chicago Line"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":130},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30072"},null,{"v":"The Boston And Maine Railroad"},null,null,null,{"v":"27.5x19cm folded; 27.5x38cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0034_wotm"},null,null,null,{"v":"The Boston And Maine Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":104},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30073"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"28.5x23cm folded; 28.5x45cm open"},null,{"v":"r"},{"v":"1943-0035_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":140},{"v":1943},{"v":2},{"v":10},{"v":"1943-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30074"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"27.5x21cm folded; 27.5x42cm open"},null,null,{"v":"1943-0036_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"7"},{"v":10},{"v":1943},{"v":2},{"v":6},{"v":"1943-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30075"},null,{"v":"[The Waldorf Astoria Hotel (New York, N.Y.)]"},null,null,null,{"v":"23.5x16cm folded; 23.5x31.5cm open"},null,null,{"v":"1943-0037_wotm"},null,null,null,{"v":"[The Waldorf Astoria Hotel (New York, N.Y.)]"},null,null,null,{"v":"complete"},{"v":"11"},{"v":9},{"v":1943},{"v":2},{"v":2},{"v":"1943-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30076"},null,{"v":"Miller Bros."},null,null,null,{"v":"35.5x22cmf folded; 35.5x43cm open"},null,null,{"v":"1943-0038_wotm"},null,null,null,{"v":"Miller Bros."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":208},{"v":1943},{"v":2},{"v":1},{"v":"1943-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30077"},null,{"v":"Guido Restaurant, Inc."},null,null,null,{"v":"29x18cm folded; 29x36cm open"},null,null,{"v":"1943-0039_wotm"},null,null,null,{"v":"Guido Restaurant, Inc."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":305},{"v":1943},{"v":2},{"v":2},{"v":"1943-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30078"},null,{"v":"Club De Banqueros"},null,null,null,{"v":"32.5x25cm folded; 32.5x50cm open"},null,null,{"v":"1943-0040_wotm"},null,null,null,{"v":"Club De Banqueros"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1943},{"v":2},{"v":18},{"v":"1943-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30079"},null,{"v":"Frisco Lines"},null,null,null,{"v":"20.5x13.5cm folded; 20.5x27cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0041_wotm"},null,null,null,{"v":"Frisco Lines"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":77},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30080"},null,{"v":"Monte Proser's Copacabana"},null,null,null,{"v":"36x28.5cm folded; 36x57cm open"},null,null,{"v":"1943-0042_wotm"},null,null,null,{"v":"Monte Proser's Copacabana"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":448},{"v":1943},{"v":7},{"v":8},{"v":"1943-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30081"},null,{"v":"Roth's Bar Grill & Restaurant"},null,null,null,{"v":"33x23cm folded; 33x46cm open"},null,null,{"v":"1943-0043_wotm"},null,null,null,{"v":"Roth's Bar Grill & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":409},{"v":1943},{"v":4},{"v":22},{"v":"1943-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30082"},null,{"v":"Frisco Lines"},null,null,null,{"v":"20.5x13.5cm folded; 20.5x27cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0044_wotm"},null,null,null,{"v":"Frisco Lines"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":38},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30083"},null,{"v":"Burlington Zephyrs"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0045_wotm"},null,null,null,{"v":"Burlington Zephyrs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":53},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30084"},null,{"v":"[Southern Pacific Railroad Company]"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0046_wotm"},null,null,null,{"v":"[Southern Pacific Railroad Company]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":82},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30085"},null,{"v":"[Soo Line Railroad Company]"},null,null,null,{"v":"20.5x14cm folded; 20.5x27.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0047_wotm"},null,null,null,{"v":"[Soo Line Railroad Company]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":79},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30086"},null,{"v":"Bookbinders Sea Food House"},null,null,null,{"v":"28x22.5cm folded; 28x42.5cm open"},null,null,{"v":"1943-0048_wotm"},null,null,null,{"v":"Bookbinders Sea Food House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":161},{"v":1943},{"v":1},{"v":20},{"v":"1943-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30087"},null,{"v":"The Cloister"},null,null,null,{"v":"24x16.5cm folded; 24x32.5cm open"},null,null,{"v":"1943-0049_wotm"},null,null,null,{"v":"The Cloister"},null,null,null,{"v":"complete"},{"v":"2"},{"v":41},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30088"},null,{"v":"[The Waldorf Astoria Hotel (New York, N.Y.)]"},null,null,null,{"v":"25.5x15.5cm folded; 25.5x31"},null,null,{"v":"1943-0050_wotm"},null,null,null,{"v":"[The Waldorf Astoria Hotel (New York, N.Y.)]"},null,null,null,{"v":"complete"},{"v":"6"},{"v":11},{"v":1943},{"v":3},{"v":2},{"v":"1943-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30089"},null,{"v":"Manny Wolf's Chop House"},null,null,null,{"v":"36x24cm"},null,null,{"v":"1943-0051_wotm"},null,null,null,{"v":"Manny Wolf's Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1943},{"v":8},{"v":25},{"v":"1943-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30090"},null,{"v":"Gluckstern's Roumanian Restaurant"},null,null,null,{"v":"28.5x18cm folded; 28.5x36cm open"},null,null,{"v":"1943-0052_wotm"},null,null,null,{"v":"Gluckstern's Roumanian Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":252},{"v":1943},{"v":8},{"v":11},{"v":"1943-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30091"},null,{"v":"Beverly Hills Hotel"},null,null,null,{"v":"21.5x15cm"},null,null,{"v":"1943-0053_wotm"},null,null,null,{"v":"Beverly Hills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":90},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30092"},null,{"v":"Bear Mountain Inn"},null,null,null,{"v":"23x15cm"},null,null,{"v":"1943-0054_wotm"},null,null,null,{"v":"Bear Mountain Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":23},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30093"},null,{"v":"The Streamliner"},null,null,null,{"v":"26.5x18cm folded; 26.5x35.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0055_wotm"},null,null,null,{"v":"The Streamliner"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":95},{"v":1946},{"v":3},{"v":18},{"v":"1946-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30094"},null,{"v":"San Francisco Overland Limited"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0056_wotm"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":18},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30095"},null,{"v":"San Francisco Overland Limited"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0057_wotm"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":24},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30096"},null,{"v":"San Francisco Overland Limited"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0058_wotm"},null,null,null,{"v":"San Francisco Overland Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":22},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30097"},null,{"v":"Restaurant Mayan"},null,null,null,{"v":"22x18cm folded; 22x35.5cm open"},null,null,{"v":"1943-0059_wotm"},null,null,null,{"v":"Restaurant Mayan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":34},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30099"},null,{"v":"Hotel Astor"},null,null,null,{"v":"18.5x15cm folded; 18.5x29.5cm open"},null,null,{"v":"1943-0061_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"18"},{"v":11},{"v":1943},{"v":5},{"v":17},{"v":"1943-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30100"},null,{"v":"The Terrace Room"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45.5cm open"},null,null,{"v":"1943-0062_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"3"},{"v":149},{"v":1943},{"v":5},{"v":3},{"v":"1943-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30101"},null,{"v":"The Terrace Room"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45.5cm open"},null,null,{"v":"1943-0063_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":152},{"v":1943},{"v":5},{"v":3},{"v":"1943-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30102"},null,{"v":"The Terrace Room"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45.5cm open"},null,null,{"v":"1943-0064_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":151},{"v":1943},{"v":5},{"v":3},{"v":"1943-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30103"},null,{"v":"The Terrace Room"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45.5cm open"},null,null,{"v":"1943-0065_wotm"},null,null,null,{"v":"The Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":142},{"v":1943},{"v":5},{"v":3},{"v":"1943-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30104"},null,{"v":"Café Zanzibar"},null,null,null,{"v":"28.5x22cm folded; 28.5x44.5cm open"},null,null,{"v":"1943-0066_wotm"},null,null,null,{"v":"Café Zanzibar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":302},{"v":1943},{"v":11},{"v":1},{"v":"1943-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30105"},null,{"v":"Olde Cheshire Cheese Chop House"},null,null,null,{"v":"26.5x19cm"},null,null,{"v":"1943-0067_wotm"},null,null,null,{"v":"Olde Cheshire Cheese Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":21},{"v":1943},{"v":5},{"v":18},{"v":"1943-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30106"},null,{"v":"Promenade Café"},null,null,null,{"v":"31.5x20cm folded; 31.5x40.5cm open"},null,null,{"v":"1943-0068_wotm"},null,null,null,{"v":"Promenade Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":110},{"v":1943},{"v":7},{"v":2},{"v":"1943-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30107"},null,{"v":"Les Charmettes"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1943-0069_wotm"},null,null,null,{"v":"Les Charmettes"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"3"},{"v":151},{"v":1943},{"v":7},{"v":15},{"v":"1943-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30108"},null,{"v":"Boni's"},null,null,null,{"v":"28x18cm folded; 28x35cm open"},null,null,{"v":"1943-0070_wotm"},null,null,null,{"v":"Boni's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":92},{"v":1943},{"v":7},{"v":15},{"v":"1943-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30109"},null,{"v":"Churchill's"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1943-0071_wotm"},null,null,null,{"v":"Churchill's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":235},{"v":1943},{"v":7},{"v":22},{"v":"1943-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30110"},null,{"v":"The Barbour"},null,null,null,{"v":"18.5x13cm folded; 25.5x13cm open"},null,null,{"v":"1943-0072_wotm"},null,null,null,{"v":"The Barbour"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":46},{"v":1943},{"v":8},{"v":18},{"v":"1943-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30111"},null,{"v":"Alexandra"},null,null,null,{"v":"33x21.5cm"},null,null,{"v":"1943-0073_wotm"},null,null,null,{"v":"Alexandra"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":98},{"v":1943},{"v":8},{"v":24},{"v":"1943-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30112"},null,{"v":"Restaurant Mayan"},null,null,null,{"v":"29.5x23cm folded; 29.5x46.5cm open"},null,null,{"v":"1943-0074_wotm"},null,null,null,{"v":"Restaurant Mayan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":236},{"v":1943},{"v":8},{"v":26},{"v":"1943-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30113"},null,{"v":"Toots Shor Restaurant"},null,null,null,{"v":"36x26.5cm folded; 36x53cm open"},null,null,{"v":"1943-0075_wotm"},null,null,null,{"v":"Toots Shor Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":149},{"v":1943},{"v":8},{"v":27},{"v":"1943-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30114"},null,{"v":"Henri Confiseur"},null,null,null,{"v":"20.5x13.5cm folded; 20.5x27cm open"},null,null,{"v":"1943-0076_wotm"},null,null,null,{"v":"Henri Confiseur"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":63},{"v":1943},{"v":9},{"v":17},{"v":"1943-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30115"},null,{"v":"Murray Hill Hotel"},null,null,null,{"v":"25x16cm folded; 25x32cm open"},null,null,{"v":"1943-0077_wotm"},null,null,null,{"v":"Murray Hill Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1943},{"v":10},{"v":2},{"v":"1943-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30116"},null,{"v":"Enrico & Paglieri"},null,null,null,{"v":"26.5x18cm folded; 26.5x35.5cm open"},null,null,{"v":"1943-0078_wotm"},null,null,null,{"v":"Enrico & Paglieri"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":209},{"v":1943},{"v":10},{"v":10},{"v":"1943-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30117"},null,{"v":"Barbizon Plaza"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1943-0079_wotm"},null,null,null,{"v":"Barbizon Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":144},{"v":1943},{"v":11},{"v":15},{"v":"1943-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30118"},null,{"v":"Barbizon Plaza"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1943-0080_wotm"},null,null,null,{"v":"Barbizon Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":144},{"v":1943},{"v":11},{"v":17},{"v":"1943-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30119"},null,{"v":"Roth's Bar Grill & Restaurant"},null,null,null,{"v":"33x23cm folded; 33x46cm open"},null,null,{"v":"1943-0081_wotm"},null,null,null,{"v":"Roth's Bar Grill & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":403},{"v":1943},{"v":11},{"v":18},{"v":"1943-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30120"},null,{"v":"Cooper's"},null,null,null,{"v":"28x20cm folded; 28x40cm open"},null,null,{"v":"1943-0082_wotm"},null,null,null,{"v":"Cooper's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":296},{"v":1943},{"v":6},{"v":2},{"v":"1943-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30121"},null,{"v":"The Empire Tea Room"},null,null,null,{"v":"29x22.5cm folded; 29x45cm open"},null,null,{"v":"1943-0083_wotm"},null,null,null,{"v":"The Empire Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":133},{"v":1943},{"v":12},{"v":21},{"v":"1943-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30122"},null,{"v":"The Empire Tea Room"},null,null,null,{"v":"29x22.5cm folded; 29x45cm open"},null,null,{"v":"1943-0084_wotm"},null,null,null,{"v":"The Empire Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":142},{"v":1943},{"v":12},{"v":7},{"v":"1943-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30123"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"29x22.5cm folded; 29x45cm open"},null,{"v":"Room service menu"},{"v":"1943-0085_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":153},{"v":1943},{"v":12},{"v":7},{"v":"1943-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30124"},null,{"v":"The Manhattan Room"},null,null,null,{"v":"29x22.5cm folded; 29x45cm open"},null,null,{"v":"1943-0086_wotm"},null,null,null,{"v":"The Manhattan Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":167},{"v":1943},{"v":12},{"v":10},{"v":"1943-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30125"},null,{"v":"Roth's Bar Grill & Restaurant"},null,null,null,{"v":"33x23cm folded; 33x46cm open"},null,null,{"v":"1943-0087_wotm"},null,null,null,{"v":"Roth's Bar Grill & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":424},{"v":1943},{"v":12},{"v":10},{"v":"1943-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30126"},null,{"v":"Louis Sherry"},null,null,null,{"v":"28.5x23cm"},null,null,{"v":"1943-0088_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":166},{"v":1943},{"v":12},{"v":21},{"v":"1943-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30127"},null,{"v":"Constantine's Restaurant"},null,null,null,{"v":"28.5x18cm folded; 28.5x35.5cm open"},null,null,{"v":"1943-0089_wotm"},null,null,null,{"v":"Constantine's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":348},{"v":1943},{"v":12},{"v":30},{"v":"1943-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30128"},null,{"v":"[The Waldorf Astoria Hotel (New York, N.Y.)]"},null,null,null,{"v":"30x20.5cm folded; 30x40.5cm open"},null,{"v":"Room service menu"},{"v":"1943-0090_wotm"},null,null,null,{"v":"[The Waldorf Astoria Hotel (New York, N.Y.)]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":173},{"v":1943},{"v":12},{"v":20},{"v":"1943-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30129"},null,{"v":"Union Club"},null,null,null,{"v":"21x13.5cm folded; 21x26.5cm open"},null,null,{"v":"1943-0091_wotm"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1943},{"v":12},{"v":3},{"v":"1943-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30130"},null,{"v":"Camp Myles Standish"},null,null,null,{"v":"20.5x15.5cm folded; 20.5x31cm open"},null,{"v":"Thanksgiving menu"},{"v":"1943-0092_wotm"},null,null,null,{"v":"Camp Myles Standish"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1943},{"v":11},{"v":25},{"v":"1943-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30131"},null,{"v":"Officer's Club"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,{"v":"Christmas menu"},{"v":"1943-0093_wotm"},null,null,null,{"v":"Officer's Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1943},{"v":12},{"v":25},{"v":"1943-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30132"},null,{"v":"The Concord"},null,null,null,{"v":"25x16cm"},null,null,{"v":"1943-0094_wotm"},null,null,null,{"v":"The Concord"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1943},{"v":12},{"v":25},{"v":"1943-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30133"},null,{"v":"Great Northern Railway"},null,null,null,{"v":"25.5x17cm folded; 25.5x33cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0001_wotm"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":64},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30134"},null,{"v":"Great Northern Railway"},null,null,null,{"v":"25.5x17cm folded; 25.5x33cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0002_wotm"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":120},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30135"},null,{"v":"Great Northern Railway"},null,null,null,{"v":"25.5x17cm folded; 25.5x33cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0003_wotm"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":102},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30136"},null,{"v":"Great Northern Railway"},null,null,null,{"v":"25.5x17cm folded; 25.5x33cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0004_wotm"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":94},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30137"},null,{"v":"Great Northern Railway"},null,null,null,{"v":"25.5x17cm folded; 25.5x33cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0005_wotm"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":78},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30138"},null,{"v":"Great Northern Railway"},null,null,null,{"v":"25.5x17cm folded; 25.5x33cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0006_wotm"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":105},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30139"},null,{"v":"Great Northern Railway"},null,null,null,{"v":"25.5x17cm folded; 25.5x33cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0007_wotm"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":120},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30140"},null,{"v":"Great Northern Railway"},null,null,null,{"v":"25.5x17cm folded; 25.5x33cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0008_wotm"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":107},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30141"},null,{"v":"[Restaurant And/Or Location Unknown]"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0009_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Unknown]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":56},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30142"},null,{"v":"Rock Island Twin Star Rocket"},null,null,null,{"v":"25.5x18cm folded; 25.5x35.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0010_wotm"},null,null,null,{"v":"Rock Island Twin Star Rocket"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":57},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30143"},null,{"v":"New York Central System"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x30.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0011_wotm"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":21},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30144"},null,{"v":"New York Central System"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x30.5cm open"},null,{"v":"Railroad dining car menu"},{"v":"1943-0012_wotm"},null,null,null,{"v":"New York Central System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":22},{"v":1943},{"v":1},{"v":1},{"v":"1943-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30145"},null,{"v":"Union Pacific Railroad Company"},null,null,null,{"v":"24x17.5cm folded: 24x35cm open"},null,null,{"v":"1939-0097_wotm"},null,null,null,{"v":"Union Pacific Railroad Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":86},{"v":1939},{"v":5},{"v":3},{"v":"1939-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30146"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x16.5cm folded; 23x33cm open"},null,{"v":"Grover Cleaveland Democratic Club"},{"v":"1939-0098_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1939},{"v":5},{"v":6},{"v":"1939-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30147"},null,{"v":"China Clipper"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"The Committee to Save China's Children"},{"v":"1939-0099_wotm"},null,null,null,{"v":"China Clipper"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1939},{"v":4},{"v":19},{"v":"1939-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30148"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14.5cm folded; 21.5x29cm open"},null,{"v":"Testimonial Dinner to Mr. Robert H. Montgomery"},{"v":"1939-0100_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1939},{"v":5},{"v":6},{"v":"1939-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30149"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x28cm"},null,{"v":"Interborough Association of Women Teachers"},{"v":"1939-0101_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1939},{"v":5},{"v":6},{"v":"1939-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30150"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"Greater New York Fund"},{"v":"1939-0102_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1939},{"v":5},{"v":8},{"v":"1939-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30151"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x14cm folded; 18x28 cm open"},null,{"v":"National Institute of Social Sciences"},{"v":"1939-0103_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1939},{"v":5},{"v":10},{"v":"1939-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30152"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"26.5x21.5cm folded; 26.5x43cm open"},null,null,{"v":"1939-0104_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":66},{"v":1939},{"v":5},{"v":12},{"v":"1939-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30153"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,{"v":"Columbia Grammar School"},{"v":"1939-0105_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1939},{"v":5},{"v":11},{"v":"1939-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30154"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"National Association of Mutual Savings Banks"},{"v":"1939-0106_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"29"},{"v":14},{"v":1939},{"v":5},{"v":11},{"v":"1939-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30155"},null,{"v":"Palm Garden"},null,null,null,{"v":"38x15.5cm folded; 38x45.5cm open"},null,null,{"v":"1939-0107_wotm"},null,null,null,{"v":"Palm Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":380},{"v":1939},{"v":5},{"v":25},{"v":"1939-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30156"},null,{"v":"Ballantine Three Ring Inn"},null,null,null,{"v":"27.5x19.5cm folded; 27.5x48cm open"},null,{"v":"New York World's Fair"},{"v":"1939-0108_wotm"},null,null,null,{"v":"Ballantine Three Ring Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":287},{"v":1939},{"v":5},{"v":26},{"v":"1939-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30157"},null,{"v":"Red Lion Inn"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"New York World's Fair"},{"v":"1939-0109_wotm"},null,null,null,{"v":"Red Lion Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":138},{"v":1939},{"v":5},{"v":19},{"v":"1939-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30158"},null,{"v":"Ussr Pavillion Restaurant"},null,null,null,{"v":"29x18cm"},null,{"v":"New York World's Fair"},{"v":"1939-0110_wotm"},null,null,null,{"v":"Ussr Pavillion Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":44},{"v":1939},{"v":5},{"v":22},{"v":"1939-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30159"},null,{"v":"Canterbury Inn"},null,null,null,{"v":"27.5x15.5cm"},null,{"v":"New York World's Fair"},{"v":"1939-0111_wotm"},null,null,null,{"v":"Canterbury Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1939},{"v":5},{"v":22},{"v":"1939-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30160"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"27.5x19cm folded; 27.5x38cm open"},null,{"v":"RCA Victor"},{"v":"1939-0112_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":11},{"v":1939},{"v":5},{"v":12},{"v":"1939-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30161"},null,{"v":"St. Francis Hotel"},null,null,null,{"v":"18x13.5cm folded; 18x27cm open"},null,null,{"v":"1939-0113_wotm"},null,null,null,{"v":"St. Francis Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1939},{"v":5},{"v":29},{"v":"1939-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30162"},null,{"v":"Harry M. Stevens, Inc   Caterers"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,null,{"v":"1939-0114; two copies, please digitize c"},null,null,null,{"v":"Harry M. Stevens, Inc   Caterers"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":119},{"v":1939},{"v":5},{"v":25},{"v":"1939-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30163"},null,{"v":"St. Francis Hotel"},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,{"v":"Young Democrats of San Francisco"},{"v":"1939-0115_wotm"},null,null,null,{"v":"St. Francis Hotel"},null,null,null,{"v":"complete"},{"v":"19"},{"v":14},{"v":1939},{"v":5},{"v":20},{"v":"1939-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30164"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1939-0116_wotm"},null,null,null,{"v":"Compagnie Generale Transatlantique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":114},{"v":1939},{"v":5},{"v":28},{"v":"1939-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30165"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x12cm folded;16.5x24cm open"},null,null,{"v":"1939-0117_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1939},{"v":5},{"v":20},{"v":"1939-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30166"},null,{"v":"Schaefer Center"},null,null,null,{"v":"32x23.5cm folded; 32x27cm open"},null,null,{"v":"1939-0118_wotm"},null,null,null,{"v":"Schaefer Center"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":157},{"v":1939},{"v":5},{"v":24},{"v":"1939-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30167"},null,{"v":"Schaefer Center"},null,null,null,{"v":"32x23.5cm folded; 32x27cm open"},null,null,{"v":"1939-0119_wotm"},null,null,null,{"v":"Schaefer Center"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1939},{"v":5},{"v":16},{"v":"1939-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30168"},null,{"v":"La Fonda"},null,null,null,{"v":"33.5x22cm"},null,null,{"v":"1939-0120_wotm"},null,null,null,{"v":"La Fonda"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":201},{"v":1939},{"v":5},{"v":26},{"v":"1939-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30169"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"Aeronautical Chamber of Commerce of America"},{"v":"1939-0121_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1939},{"v":5},{"v":12},{"v":"1939-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30170"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"181x12cm folded; 18x24cm open"},null,{"v":"Pan American Society"},{"v":"1939-0122_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1939},{"v":5},{"v":12},{"v":"1939-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30171"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25x17cm folded; 25x34cm open"},null,{"v":"International Geneva Association"},{"v":"1939-0123_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"10"},{"v":12},{"v":1939},{"v":5},{"v":16},{"v":"1939-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30172"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"The Actuarial Society of America"},{"v":"1939-0124_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":12},{"v":1939},{"v":5},{"v":18},{"v":"1939-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30173"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"Tenth International Congress of Military Medicine and Pharmacy"},{"v":"1939-0125_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1939},{"v":5},{"v":18},{"v":"1939-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30174"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x31cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1939-0126_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"19"},{"v":13},{"v":1939},{"v":5},{"v":22},{"v":"1939-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30175"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x31cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1939-0127_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"22"},{"v":17},{"v":1939},{"v":5},{"v":24},{"v":"1939-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30176"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"17.5x9.5cm"},null,{"v":"National Board Day Dinner"},{"v":"1939-0128_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1939},{"v":5},{"v":25},{"v":"1939-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30177"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"American Iron and Steel Institute"},{"v":"1939-0129_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":14},{"v":1939},{"v":5},{"v":25},{"v":"1939-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30178"},null,{"v":"Commodore"},null,null,null,{"v":"32.5x22cm folded; 32.5x44cm open"},null,null,{"v":"1939-0130_wotm"},null,null,null,{"v":"Commodore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":163},{"v":1939},{"v":6},{"v":1},{"v":"1939-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30179"},null,{"v":"Southern Pacific Railroad"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"American Library Association en route 61st Annual Conference"},{"v":"1939-0131_wotm"},null,null,null,{"v":"Southern Pacific Railroad"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1939},{"v":6},{"v":1},{"v":"1939-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30180"},null,{"v":"Southern Pacific Railroad"},null,null,null,{"v":"22.5x14cm folded; 22.5x28 cm open"},null,{"v":"American Library Association en route 61st Annual Conference"},{"v":"1939-0132_wotm"},null,null,null,{"v":"Southern Pacific Railroad"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1939},{"v":6},{"v":1},{"v":"1939-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30181"},null,{"v":"Missouri Pacific Lines"},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,{"v":"American Library Association en route 61st Annual Conference"},{"v":"1939-0133_wotm"},null,null,null,{"v":"Missouri Pacific Lines"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":17},{"v":1939},{"v":6},{"v":13},{"v":"1939-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30182"},null,{"v":"New York Central System"},null,null,null,{"v":"29x18cm"},null,{"v":"American Library Association"},{"v":"1939-0134_wotm"},null,null,null,{"v":"New York Central System"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1939},{"v":6},{"v":12},{"v":"1939-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30183"},null,{"v":"New York Central System"},null,null,null,{"v":"29x18cm"},null,{"v":"American Library Association"},{"v":"1939-0135_wotm"},null,null,null,{"v":"New York Central System"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1939},{"v":6},{"v":13},{"v":"1939-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30184"},null,{"v":"Hasselbacken"},null,null,null,{"v":"18.5x10.5cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0136_wotm"},null,null,null,{"v":"Hasselbacken"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":14},{"v":1939},{"v":6},{"v":18},{"v":"1939-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30185"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"16x10.5 cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0137_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1939},{"v":6},{"v":15},{"v":"1939-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30186"},null,{"v":"Hotel Utah"},null,null,null,{"v":"18x10.5"},null,{"v":"American Library Association en route 61st Annual Conference"},{"v":"1939-0138_wotm"},null,null,null,{"v":"Hotel Utah"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1939},{"v":6},{"v":16},{"v":"1939-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30187"},null,{"v":"Fred Harvey"},null,null,null,{"v":"20x14cm"},null,{"v":"American Library Association en route 61st Annual Conference"},{"v":"1939-0139_wotm"},null,null,null,{"v":"Fred Harvey"},null,null,null,{"v":"under review"},{"v":"1"},{"v":14},{"v":1939},{"v":6},{"v":18},{"v":"1939-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30188"},null,{"v":"Hotel Metropole"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,{"v":"Folkestone"},{"v":"1939-0140_wotm"},null,null,null,{"v":"Hotel Metropole"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1939},{"v":6},{"v":3},{"v":"1939-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30189"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"13.5x19cm folded; 27x19cm open"},null,{"v":"New York University Council"},{"v":"1939-0141_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1939},{"v":6},{"v":6},{"v":"1939-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30190"},null,{"v":"Pig'n Whistle"},null,null,null,{"v":"29.5x19cm folded; 29.5x38cm open"},null,null,{"v":"1939-0142_wotm"},null,null,null,{"v":"Pig'n Whistle"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":231},{"v":1939},{"v":6},{"v":21},{"v":"1939-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30191"},null,{"v":"Sammy's Plaza"},null,null,null,{"v":"30.5x21.5cm folded; 30.5x43cm open"},null,null,{"v":"1939-0143_wotm"},null,null,null,{"v":"Sammy's Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":441},{"v":1939},{"v":6},{"v":16},{"v":"1939-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30192"},null,{"v":"Odenbach's"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1939-0144_wotm"},null,null,null,{"v":"Odenbach's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":247},{"v":1939},{"v":6},{"v":29},{"v":"1939-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30193"},null,{"v":"Hotel Lincoln"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1939-0145_wotm"},null,null,null,{"v":"Hotel Lincoln"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":196},{"v":1939},{"v":6},{"v":21},{"v":"1939-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30194"},null,{"v":"Miller Bros."},null,null,null,{"v":"35.5x22cm folded; 35.5x44cm open"},null,null,{"v":"1939-0146_wotm"},null,null,null,{"v":"Miller Bros."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":309},{"v":1939},{"v":6},{"v":20},{"v":"1939-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30195"},null,{"v":"Banff Springs Hotel"},null,null,null,{"v":"27.5x20.5cm folded; 27.5x41cm open"},null,null,{"v":"1939-0147_wotm"},null,null,null,{"v":"Banff Springs Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":176},{"v":1939},{"v":6},{"v":30},{"v":"1939-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30196"},null,{"v":"Fred Harvey"},null,null,null,{"v":"26.5x18cm folded; 26.5x36cm"},null,null,{"v":"1939-0148_wotm"},null,null,null,{"v":"Fred Harvey"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"3"},{"v":157},{"v":1939},{"v":7},{"v":2},{"v":"1939-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30197"},null,{"v":"Royal Hawaiian Moana Hotel"},null,null,null,{"v":"28.5x21cm folded; 28.5x42cm open"},null,null,{"v":"1939-0149_wotm"},null,null,null,{"v":"Royal Hawaiian Moana Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":81},{"v":1939},{"v":7},{"v":3},{"v":"1939-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30198"},null,{"v":"Royal Hawaiian Moana Hotel"},null,null,null,{"v":"28.5x21cm folded; 28.5x42cm open"},null,null,{"v":"1939-0150_wotm"},null,null,null,{"v":"Royal Hawaiian Moana Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":63},{"v":1939},{"v":7},{"v":15},{"v":"1939-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30199"},null,{"v":"Hotel Jefferson"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,null,{"v":"1939-0151_wotm"},null,null,null,{"v":"Hotel Jefferson"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":505},{"v":1939},{"v":7},{"v":3},{"v":"1939-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30201"},null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1939-0153_wotm"},null,null,null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"complete"},{"v":"4"},{"v":64},{"v":1939},{"v":7},{"v":26},{"v":"1939-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30202"},null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1939-0154_wotm"},null,null,null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"complete"},{"v":"4"},{"v":89},{"v":1939},{"v":7},{"v":26},{"v":"1939-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30203"},null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1939-0155_wotm"},null,null,null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1939},{"v":7},{"v":30},{"v":"1939-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30204"},null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1939-0156_wotm"},null,null,null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"complete"},{"v":"4"},{"v":68},{"v":1939},{"v":7},{"v":31},{"v":"1939-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30205"},null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1939-0157_wotm"},null,null,null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"complete"},{"v":"4"},{"v":87},{"v":1939},{"v":7},{"v":31},{"v":"1939-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30206"},null,{"v":"Italian Line Restaurant"},null,null,null,{"v":"37x28.5cm folded;37x57cm open"},null,{"v":"New York World's Fair"},{"v":"1939-0158_wotm"},null,null,null,{"v":"Italian Line Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":133},{"v":1939},{"v":7},{"v":19},{"v":"1939-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30207"},null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"26x17cm"},null,null,{"v":"1939-0159_wotm"},null,null,null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"complete"},{"v":"1"},{"v":41},{"v":1939},{"v":8},{"v":16},{"v":"1939-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30208"},null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1939-0160_wotm"},null,null,null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1939},{"v":8},{"v":27},{"v":"1939-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30209"},null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1939-0161_wotm"},null,null,null,{"v":"M.S. Gripsholm"},null,null,null,{"v":"complete"},{"v":"4"},{"v":79},{"v":1939},{"v":8},{"v":19},{"v":"1939-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30210"},null,{"v":"S.S. Columbus"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,{"v":"Menu also translated into English"},{"v":"1939-0162_wotm"},null,null,null,{"v":"S.S. Columbus"},null,null,null,{"v":"complete"},{"v":"3"},{"v":60},{"v":1939},{"v":8},{"v":30},{"v":"1939-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30211"},null,{"v":"S.S. Columbus"},null,null,null,{"v":"28x19.5cm folded; 28x39cm open"},null,{"v":"Menu also translated into English"},{"v":"1939-0163_wotm"},null,null,null,{"v":"S.S. Columbus"},null,null,null,{"v":"complete"},{"v":"4"},{"v":154},{"v":1939},{"v":8},{"v":19},{"v":"1939-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30212"},null,{"v":"Bernardsville Inn"},null,null,null,{"v":"28x14cm"},null,null,{"v":"1939-0164_wotm"},null,null,null,{"v":"Bernardsville Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1939},{"v":8},{"v":31},{"v":"1939-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30213"},null,{"v":"Ye Old Canoe Place Inn"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1939-0165_wotm"},null,null,null,{"v":"Ye Old Canoe Place Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":133},{"v":1939},{"v":8},{"v":23},{"v":"1939-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30214"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"30.5x20.5cm folded; 30.5x41cm open"},null,null,{"v":"1939-0166_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":159},{"v":1939},{"v":8},{"v":25},{"v":"1939-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30215"},null,{"v":"Royal Hawaiian Moana Hotel"},null,null,null,{"v":"28.5x21cm folded; 28.5x42cm open"},null,null,{"v":"1939-0167_wotm"},null,null,null,{"v":"Royal Hawaiian Moana Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":59},{"v":1939},{"v":8},{"v":9},{"v":"1939-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30216"},null,{"v":"Star And Crescent Restaurant"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,{"v":"New York World's Fair"},{"v":"1939-0168_wotm"},null,null,null,{"v":"Star And Crescent Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":122},{"v":1939},{"v":8},{"v":11},{"v":"1939-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30217"},null,{"v":"The Iceland Restaurant"},null,null,null,{"v":"33x21.5cm folded; 33x43cm open"},null,{"v":"New York World's Fair"},{"v":"1939-0169_wotm"},null,null,null,{"v":"The Iceland Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":26},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30218"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"30.5x20.5cm folded; 30.5x41cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0170_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":199},{"v":1939},{"v":10},{"v":13},{"v":"1939-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30219"},null,{"v":"Old Prague Restaurant"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"New York World's Fair"},{"v":"1939-0171_wotm"},null,null,null,{"v":"Old Prague Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":187},{"v":1939},{"v":10},{"v":6},{"v":"1939-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30220"},null,{"v":"Roosevelt House"},null,null,null,{"v":"17x11cm folded; 17x22cm open"},null,{"v":"Roosevelt Memorial Association"},{"v":"1939-0172_wotm"},null,null,null,{"v":"Roosevelt House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1939},{"v":10},{"v":27},{"v":"1939-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30221"},null,{"v":"Swiss Pavillion Restaurants"},null,null,null,{"v":"24x15cm"},null,{"v":"New York World's Fair"},{"v":"1939-0173_wotm"},null,null,null,{"v":"Swiss Pavillion Restaurants"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":12},{"v":1939},{"v":10},{"v":6},{"v":"1939-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30222"},null,{"v":"S.S. Matsonia"},null,null,null,{"v":"30x22cm folded; 30x44cm open"},null,null,{"v":"1939-0174_wotm"},null,null,null,{"v":"S.S. Matsonia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":75},{"v":1939},{"v":9},{"v":16},{"v":"1939-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30223"},null,{"v":"S.S. Matsonia"},null,null,null,{"v":"30x22cm folded; 30x44cm open"},null,null,{"v":"1939-0175_wotm"},null,null,null,{"v":"S.S. Matsonia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":71},{"v":1939},{"v":9},{"v":17},{"v":"1939-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30224"},null,{"v":"Hotel Lexington"},null,null,null,{"v":"17.5x11.5cm folded; 17.5x23cm open"},null,{"v":"The Gynaecological Club of Great Britain and Eire"},{"v":"1939-0176_wotm"},null,null,null,{"v":"Hotel Lexington"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1939},{"v":9},{"v":13},{"v":"1939-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30225"},null,{"v":"S.S. \"Pennland\"\"\""},null,null,null,{"v":"26x18cm"},null,null,{"v":"1939-0177_wotm"},null,null,null,{"v":"S.S. \"Pennland\"\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1939},{"v":9},{"v":28},{"v":"1939-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30226"},null,{"v":"S.S. \"Pennland\"\"\""},null,null,null,{"v":"26x18cm"},null,null,{"v":"1939-0178_wotm"},null,null,null,{"v":"S.S. \"Pennland\"\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1939},{"v":9},{"v":29},{"v":"1939-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30227"},null,{"v":"Colligan's Stockton Inn"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1939-0179_wotm"},null,null,null,{"v":"Colligan's Stockton Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":220},{"v":1939},{"v":9},{"v":5},{"v":"1939-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30228"},null,{"v":"S.S. Matsonia"},null,null,null,{"v":"30x22cm folded; 30x44cm open"},null,null,{"v":"1939-0180_wotm"},null,null,null,{"v":"S.S. Matsonia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":69},{"v":1939},{"v":9},{"v":15},{"v":"1939-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30229"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"30.5x20.5cm folded; 30.5x41cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0181_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":232},{"v":1939},{"v":9},{"v":27},{"v":"1939-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30230"},null,{"v":"S.S. Matsonia"},null,null,null,{"v":"30x22cm folded; 30x44cm open"},null,null,{"v":"1939-0182_wotm"},null,null,null,{"v":"S.S. Matsonia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":72},{"v":1939},{"v":9},{"v":18},{"v":"1939-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30231"},null,{"v":"The Restaurant"},null,null,null,{"v":"46x28cm folded; 46x56cm open"},null,{"v":"New York World's Fair; Menu also translated contains English"},{"v":"1939-0183_wotm"},null,null,null,{"v":"The Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":163},{"v":1939},{"v":9},{"v":21},{"v":"1939-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30232"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"19x11cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0184_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":40},{"v":1939},{"v":9},{"v":3},{"v":"1939-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30233"},null,{"v":"Cheaspeake House"},null,null,null,{"v":"24.5x33cm"},null,{"v":"The Gourmet Society"},{"v":"1939-0185_wotm"},null,null,null,{"v":"Cheaspeake House"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1939},{"v":11},{"v":12},{"v":"1939-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30234"},null,{"v":"Childs"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1939-0186_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":94},{"v":1939},{"v":10},{"v":27},{"v":"1939-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30235"},null,{"v":"Hotel Astor"},null,null,null,{"v":"24.5x16.5cm folded; 24.5x33cm open"},null,{"v":"New York State Hotel Association"},{"v":"1939-0187_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"under review"},{"v":"5"},{"v":22},{"v":1939},{"v":11},{"v":16},{"v":"1939-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30236"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x20.5 folded; 25.5x21cm open"},null,{"v":"Saint Andrew's Society"},{"v":"1939-0188_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1939},{"v":11},{"v":28},{"v":"1939-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30237"},null,{"v":"Doylestown Inn"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1939-0189_wotm"},null,null,null,{"v":"Doylestown Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":249},{"v":1939},{"v":12},{"v":6},{"v":"1939-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30238"},null,{"v":"Erie Railroad System"},null,null,null,{"v":"19x13cm folded; 19x26cm open"},null,null,{"v":"1939-0190_wotm"},null,null,null,{"v":"Erie Railroad System"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":77},{"v":1939},{"v":12},{"v":21},{"v":"1939-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30239"},null,{"v":"Finnish Pavilion"},null,null,null,{"v":"27x17.5 cm folded; 27x25cm open"},null,{"v":"New York World's Fair"},{"v":"1939-0191_wotm"},null,null,null,{"v":"Finnish Pavilion"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":29},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30240"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x14.5cm folded; 20x29cm open"},null,{"v":"Testimonial Luncheon to Mr. Eddie Cantor tendered by the Women's Division of the New York-Brooklyn Federations of Jewish Charities"},{"v":"1939-0001_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":9},{"v":1939},{"v":1},{"v":2},{"v":"1939-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30241"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21x14cm"},null,{"v":"Red, White and Blue Dinner Dance"},{"v":"1939-0002_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1939},{"v":1},{"v":6},{"v":"1939-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30242"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25x19cm folded; 25x38cm open"},null,{"v":"International Business Machines Corporation"},{"v":"1939-0003_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":14},{"v":1939},{"v":1},{"v":6},{"v":"1939-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30243"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"22x14.4cm folded; 22x29cm open"},null,{"v":"Testimonial Luncheon in honor of Miss Regina C. M. Burke, Associate Superintendent of Schools"},{"v":"1939-0004_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":10},{"v":1939},{"v":1},{"v":7},{"v":"1939-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30244"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x13.5cm"},null,{"v":"National Association of Blouse Manufacturers, Inc"},{"v":"1939-0005_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1939},{"v":1},{"v":9},{"v":"1939-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30245"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"15x11cm folded; 15x22cm open"},null,{"v":"Dinner Dance of the American Women Buyers Club"},{"v":"1939-0006_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1939},{"v":1},{"v":11},{"v":"1939-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30246"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"RCA Victor Success Celebration"},{"v":"1939-0007_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1939},{"v":1},{"v":13},{"v":"1939-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30247"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"19x11.5cm folded; 19x23cm open"},null,{"v":"The Jeweler's 24 Karat Club of New York City"},{"v":"1939-0008_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1939},{"v":1},{"v":14},{"v":"1939-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30248"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,{"v":"Far Western Travelers Association, Inc."},{"v":"1939-0009_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1939},{"v":1},{"v":14},{"v":"1939-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30249"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"17x11cm"},null,{"v":"The Eagleites Inc."},{"v":"1939-0010_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1939},{"v":1},{"v":15},{"v":"1939-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30250"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x16.5cm"},null,{"v":"The President's Conferences Luncheon"},{"v":"1939-0011_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1939},{"v":1},{"v":17},{"v":"1939-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30251"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"American Society of Civil Engineers"},{"v":"1939-0012_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":15},{"v":1939},{"v":1},{"v":18},{"v":"1939-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30252"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"19.5x12cm"},null,{"v":"Women's League of Palestine"},{"v":"1939-0013_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":8},{"v":1939},{"v":1},{"v":18},{"v":"1939-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30253"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"17x11cm folded; 17x22cm open"},null,{"v":"New York Mercantile Exchange"},{"v":"1939-0014_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1939},{"v":1},{"v":21},{"v":"1939-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30254"},null,{"v":"The Biltmore"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"The Canadian Society of New York"},{"v":"1939-0015_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1939},{"v":1},{"v":21},{"v":"1939-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30255"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Fur Trimming Salesmans' Association"},{"v":"1939-0016_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1939},{"v":1},{"v":21},{"v":"1939-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30256"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"15.5x7.5cm folded; 15.5x15cm open"},null,{"v":"Brooklyn Assistants to Principals Association"},{"v":"1939-0017_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1939},{"v":1},{"v":21},{"v":"1939-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30257"},null,{"v":"New Orleans Restaurant"},null,null,null,{"v":"24.5x33cm"},null,{"v":"The Gourmet Society"},{"v":"1939-0018_wotm"},null,null,null,{"v":"New Orleans Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1939},{"v":1},{"v":22},{"v":"1939-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30258"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20.5x16cm folded; 20.5x32cm open"},null,{"v":"\"Le Souper de Jacques\"\" (An Evening with Offenbach)\""},{"v":"1939-0019_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"14"},{"v":15},{"v":1939},{"v":1},{"v":22},{"v":"1939-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30259"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Society of the Genesee"},{"v":"1939-0020_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1939},{"v":1},{"v":23},{"v":"1939-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30260"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"American President Lines"},{"v":"1939-0021_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1939},{"v":1},{"v":24},{"v":"1939-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30261"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Factory Insurance Association"},{"v":"1939-0022_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1939},{"v":1},{"v":26},{"v":"1939-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30262"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"The New York Board of Trade"},{"v":"1939-0023_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1939},{"v":1},{"v":26},{"v":"1939-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30263"},null,{"v":"Grand Hôtel Royal"},null,null,null,{"v":"16x10cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0024_wotm"},null,null,null,{"v":"Grand Hotel Royal"},null,null,null,{"v":"complete"},{"v":"1"},{"v":4},{"v":1939},{"v":1},{"v":28},{"v":"1939-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30264"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,{"v":"Birthday Ball for the President of the United States"},{"v":"1939-0025_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":101},{"v":1939},{"v":1},{"v":30},{"v":"1939-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30265"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"22.5x16.5cm folded; 22.5x33cm open"},null,{"v":"The Church Club of New York"},{"v":"1939-0026_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1939},{"v":1},{"v":31},{"v":"1939-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30266"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"GMAC GEIC Convention"},{"v":"1939-0027_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1939},{"v":2},{"v":2},{"v":"1939-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30267"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,{"v":"Harbor Carriers of the Port of New York"},{"v":"1939-0028_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1939},{"v":2},{"v":2},{"v":"1939-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30268"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x10cm"},null,{"v":"G.M.A.C."},{"v":"1939-0029_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1939},{"v":2},{"v":3},{"v":"1939-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30269"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1939-0030_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"16"},{"v":15},{"v":1939},{"v":2},{"v":3},{"v":"1939-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30270"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,{"v":"New York Credit Men's Association"},{"v":"1939-0031_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"29"},{"v":15},{"v":1939},{"v":2},{"v":7},{"v":"1939-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30271"},null,{"v":"Fort Montagu Beach Hotel"},null,null,null,{"v":"23.5x16cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0032_wotm"},null,null,null,{"v":"Fort Montagu Beach Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":79},{"v":1939},{"v":2},{"v":9},{"v":"1939-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30272"},null,{"v":"Grand Hotel Haglund"},null,null,null,{"v":"18x11cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0033_wotm"},null,null,null,{"v":"Grand Hotel Haglund"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1939},{"v":2},{"v":10},{"v":"1939-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30273"},null,{"v":"Grand Hotel Haglund"},null,null,null,{"v":"18x11cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0034_wotm"},null,null,null,{"v":"Grand Hotel Haglund"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6},{"v":1939},{"v":2},{"v":19},{"v":"1939-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30274"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x10cm"},null,{"v":"National League of Wholesale Fresh Fruit and Vegetable Distributors"},{"v":"1939-0035_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1939},{"v":2},{"v":11},{"v":"1939-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30275"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,{"v":"Dinner in honor of the Federal Judges in the Second Circuit and in the District of New Jersey"},{"v":"1939-0036_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1939},{"v":2},{"v":14},{"v":"1939-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30276"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,{"v":"Annual Advertising Awards Presentation Dinner"},{"v":"1939-0037_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1939},{"v":2},{"v":15},{"v":"1939-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30277"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"19x13.5cm folded; 19x27cm open"},null,{"v":"American Institute of Mining and Metallurgical Engineers"},{"v":"1939-0038_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"12"},{"v":15},{"v":1939},{"v":2},{"v":15},{"v":"1939-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30278"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x10cm folded; 18x20cm open"},null,{"v":"Trust Division of the American Bankers Association"},{"v":"1939-0039_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1939},{"v":2},{"v":16},{"v":"1939-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30279"},null,{"v":"Hotel Biltmore"},null,null,null,{"v":"19x12.5cm folded; 19x37cm open"},null,{"v":"New York Academy of Public Education"},{"v":"1939-0040_wotm"},null,null,null,{"v":"Hotel Biltmore"},null,null,null,{"v":"complete"},{"v":"5"},{"v":11},{"v":1939},{"v":2},{"v":16},{"v":"1939-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30280"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x15cm folded; 20x30cm open"},null,{"v":"University of Michigan Club of New York"},{"v":"1939-0041_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":14},{"v":1939},{"v":2},{"v":17},{"v":"1939-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30281"},null,{"v":"Restaurant Gondolen"},null,null,null,{"v":"25.5x16cm"},null,null,{"v":"1939-0042_wotm"},null,null,null,{"v":"Restaurant Gondolen"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":28},{"v":1939},{"v":2},{"v":17},{"v":"1939-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30282"},null,{"v":"Restaurant Gondolen"},null,null,null,{"v":"25.5x16cm"},null,null,{"v":"1939-0043_wotm"},null,null,null,{"v":"Restaurant Gondolen"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1939},{"v":2},{"v":23},{"v":"1939-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30283"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16x11cm folded; 16x22cm open"},null,{"v":"Folding Paper Box Manufacturers Association, Inc"},{"v":"1939-0044_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":23},{"v":1939},{"v":2},{"v":18},{"v":"1939-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30284"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20.5x11.5cm folded; 20.5x23cm open"},null,{"v":"Traveling Hat Salesmen's Association"},{"v":"1939-0045_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1939},{"v":2},{"v":18},{"v":"1939-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30285"},null,{"v":"Hotel Astor"},null,null,null,{"v":"25x20cm folded; 25x40cm open"},null,{"v":"The American Irish Historical Society"},{"v":"1939-0046_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1939},{"v":2},{"v":18},{"v":"1939-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30286"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"Panama Pacific Line"},{"v":"1939-0047_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":11},{"v":1939},{"v":2},{"v":21},{"v":"1939-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30287"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Salesmen's Association of the Paper Industry"},{"v":"1939-0048_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":11},{"v":1939},{"v":2},{"v":21},{"v":"1939-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30288"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"The Paper and Twine Club"},{"v":"1939-0049_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1939},{"v":2},{"v":22},{"v":"1939-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30289"},null,{"v":"Hotel William Penn"},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,{"v":"Sesquicentennial Fund for Christian Education: The Presbyterian Church in the U.S.A."},{"v":"1939-0050_wotm"},null,null,null,{"v":"Hotel William Penn"},null,null,null,{"v":"complete"},{"v":"9"},{"v":13},{"v":1939},{"v":2},{"v":23},{"v":"1939-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30290"},null,{"v":"Restaurant Riche Stockholm"},null,null,null,{"v":"24x12.5cm folded; 24x25cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0051_wotm"},null,null,null,{"v":"Restaurant Riche Stockholm"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"4"},{"v":86},{"v":1939},{"v":2},{"v":24},{"v":"1939-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30291"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x12cm folded; 18x24cm open"},null,{"v":"New York Southern Society Annual Dixie Dinner-Dance"},{"v":"1939-0052_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"16"},{"v":13},{"v":1939},{"v":2},{"v":24},{"v":"1939-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30292"},null,{"v":"Blanch's"},null,null,null,{"v":"21.5x13cm folded; 21.5x26cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0053_wotm"},null,null,null,{"v":"Blanch's"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"4"},{"v":87},{"v":1939},{"v":2},{"v":25},{"v":"1939-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30293"},null,{"v":"A.B. Trafikrestauranger"},null,null,null,{"v":"23x13cm folded; 23x26cm open"},null,{"v":"Arthur H. Rumpf Menu Collection; menu also printed with French translations"},{"v":"1939-0054_wotm"},null,null,null,{"v":"A.B. Trafikrestauranger"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"3"},{"v":110},{"v":1939},{"v":2},{"v":24},{"v":"1939-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30294"},null,{"v":"Restaurant Rosenbad"},null,null,null,{"v":"15.5x9cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0055_wotm"},null,null,null,{"v":"Restaurant Rosenbad"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1939},{"v":2},{"v":27},{"v":"1939-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30295"},null,{"v":"Restaurant Rosenbad"},null,null,null,{"v":"16x11cm folded; 16x22cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0056_wotm"},null,null,null,{"v":"Restaurant Rosenbad"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"3"},{"v":75},{"v":1939},{"v":2},{"v":28},{"v":"1939-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30296"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x16.5cm folded; 21.5x33cm open"},null,{"v":"Board of Trustees - Yenching University"},{"v":"1939-0057_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1939},{"v":2},{"v":1},{"v":"1939-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30297"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"The Fifth Avenue Association, Inc."},{"v":"1939-0058_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"31"},{"v":9},{"v":1939},{"v":3},{"v":2},{"v":"1939-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30298"},null,{"v":"Restauracja Hotelu Europejskiego"},null,null,null,{"v":"24.5x17cm folded; 24.5x34cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0059_wotm"},null,null,null,{"v":"Restauracja Hotelu Europejskiego"},null,{"v":"Złoty"},{"v":"zł."},{"v":"complete"},{"v":"3"},{"v":102},{"v":1939},{"v":3},{"v":2},{"v":"1939-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30299"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"28.5x18cm folded; 28.5x36cm open"},null,{"v":"\"Who's Next?\"\" presented by The Inner Circle\""},{"v":"1939-0060_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1939},{"v":3},{"v":4},{"v":"1939-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30300"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"15x9.5cm folded; 15x19cm open"},null,{"v":"Communion Breakfast of Telephone Men"},{"v":"1939-0061_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1939},{"v":3},{"v":5},{"v":"1939-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30301"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"25x14cm"},null,null,{"v":"1939-0062_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":36},{"v":1939},{"v":3},{"v":7},{"v":"1939-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30302"},null,{"v":"Ghr Stockholm"},null,null,null,{"v":"25x14cm"},null,{"v":"Arthur H. Rumpf Menu Collection; menu also printed with French translations"},{"v":"1939-0063_wotm"},null,null,null,{"v":"Ghr Stockholm"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"5"},{"v":94},{"v":1939},{"v":3},{"v":9},{"v":"1939-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30303"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Drug, Chemical & Allied Trades"},{"v":"1939-0064_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1939},{"v":3},{"v":9},{"v":"1939-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30304"},null,{"v":"3dje Etasje Møllhausen"},null,null,null,{"v":"21x12.5cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0065_wotm"},null,null,null,{"v":"3dje Etasje Møllhausen"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"2"},{"v":81},{"v":1939},{"v":3},{"v":11},{"v":"1939-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30305"},null,{"v":"Theatercafeen"},null,null,null,{"v":"26.5x11.5cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1939-0066_wotm"},null,null,null,{"v":"Theatercafeen"},null,{"v":"Norwegian kroner"},{"v":"kr."},{"v":"complete"},{"v":"1"},{"v":21},{"v":1939},{"v":3},{"v":11},{"v":"1939-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30306"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35cm open"},null,{"v":"Officers of the First Division, A.E.F."},{"v":"1939-0067_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1939},{"v":3},{"v":11},{"v":"1939-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30307"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"The Dime Savings Bank of Brooklyn"},{"v":"1939-0068_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"12"},{"v":12},{"v":1939},{"v":3},{"v":11},{"v":"1939-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30308"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x10cm folded; 16.5x20cm open"},null,{"v":"Alumni Association of the State Normal School"},{"v":"1939-0069_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":5},{"v":1939},{"v":3},{"v":11},{"v":"1939-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30309"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"Consolidated Edison"},{"v":"1939-0070_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1939},{"v":3},{"v":14},{"v":"1939-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30310"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21x13.5cm folded; 21x27cm open"},null,{"v":"Testimonial dinner in honor of Charles Edward Stirling"},{"v":"1939-0071_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":19},{"v":1939},{"v":3},{"v":7},{"v":"1939-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30311"},null,{"v":"S.S. Washington"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1939-0072_wotm"},null,null,null,{"v":"S.S. Washington"},null,null,null,{"v":"under review"},{"v":"3"},{"v":22},{"v":1939},{"v":3},{"v":12},{"v":"1939-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30312"},null,{"v":"University Club"},null,null,null,{"v":"20x16cm folded; 20x32cm open"},null,{"v":"The Library Dinner of the University Club"},{"v":"1939-0073_wotm"},null,null,null,{"v":"University Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":12},{"v":1939},{"v":3},{"v":17},{"v":"1939-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30313"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"The Greater New York Wholesale Grocers Association, Incorporated"},{"v":"1939-0074_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1939},{"v":3},{"v":18},{"v":"1939-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30314"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"19x13.5cm folded; 19x27cm open"},null,{"v":"The Catholic League Bureau of Attendance - Board of Education"},{"v":"1939-0075_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":11},{"v":1939},{"v":3},{"v":19},{"v":"1939-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30315"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"Dinner of writers welcoming Wendell Willkie into The Century Association"},{"v":"1939-0076_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1939},{"v":3},{"v":21},{"v":"1939-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30316"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x12.5cm folded; 18x25cm open"},null,{"v":"Association to Promote Proper Housing for Girls"},{"v":"1939-0077_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":5},{"v":1939},{"v":3},{"v":21},{"v":"1939-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30317"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"22.5x15.5cm folded; 22.5x31cm open"},null,{"v":"New York Security Dealers Association"},{"v":"1939-0078_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"32"},{"v":14},{"v":1939},{"v":3},{"v":22},{"v":"1939-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30318"},null,{"v":"Chateau Tongariro"},null,null,null,{"v":"21x13.5cm folded; 21x27cm open"},null,null,{"v":"1939-0079_wotm"},null,null,null,{"v":"Chateau Tongariro"},null,null,null,{"v":"complete"},{"v":"1"},{"v":31},{"v":1939},{"v":3},{"v":23},{"v":"1939-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30319"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,{"v":"Twenty-ninth Anniversary Chai Dinner"},{"v":"1939-0080_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1939},{"v":3},{"v":25},{"v":"1939-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30320"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18.5x26cm"},null,{"v":"Wall Street Synagogue"},{"v":"1939-0081_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1939},{"v":3},{"v":26},{"v":"1939-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30321"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"17.5x11cm"},null,{"v":"Archons of Colophon Dinner"},{"v":"1939-0082_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":7},{"v":1939},{"v":3},{"v":28},{"v":"1939-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30322"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x15.5cm folded; 18x31cm open"},null,{"v":"Brooklyn Woman's Club"},{"v":"1939-0083_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":15},{"v":1939},{"v":3},{"v":29},{"v":"1939-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30323"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,{"v":"Globe Indemnity Company"},{"v":"1939-0084_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1939},{"v":3},{"v":29},{"v":"1939-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30324"},null,{"v":"Maison Prunier"},null,null,null,{"v":"37x25cm folded; 37x50cm open"},null,{"v":"Arthur H. Rumpf Menu Collection; menu also printed with English translations"},{"v":"1939-0085_wotm"},null,null,null,{"v":"Maison Prunier"},null,null,null,{"v":"complete"},{"v":"5"},{"v":468},{"v":1939},{"v":3},{"v":1},{"v":"1939-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30325"},null,{"v":"Maison Prunier"},null,null,null,{"v":"37x25cm folded; 37x50cm open"},null,{"v":"Arthur H. Rumpf Menu Collection; menu also printed with English translations"},{"v":"1939-0086_wotm"},null,null,null,{"v":"Maison Prunier"},null,null,null,{"v":"complete"},{"v":"4"},{"v":451},{"v":1939},{"v":3},{"v":1},{"v":"1939-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30326"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"15.5x10cm"},null,null,{"v":"1939-0087_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30327"},null,{"v":"Biltmore Bowl"},null,null,null,{"v":"12cm high"},null,{"v":"Banquet and Ball of the Southern California Restaurant Association"},{"v":"1939-0088_wotm"},null,null,null,{"v":"Biltmore Bowl"},null,null,null,{"v":"complete"},{"v":"10"},{"v":12},{"v":1939},{"v":4},{"v":19},{"v":"1939-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30328"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x12cm folded; 18x24cm open"},null,{"v":"Cornell University Medical College Alumni Association"},{"v":"1939-0089_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1939},{"v":4},{"v":20},{"v":"1939-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30329"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18.5x13cm folded;18.5x26cm open"},null,{"v":"Beth El Hospital of Brooklyn"},{"v":"1939-0090_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1939},{"v":4},{"v":23},{"v":"1939-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30330"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x16.5cm folded; 21.5x33cm open"},null,{"v":"The Clinical Society of the New York Polyclinic Medical School and Hospital"},{"v":"1939-0091_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1939},{"v":4},{"v":26},{"v":"1939-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30331"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x17cm folded; 25.5x34cm open"},null,{"v":"American Guild for German Cultural Freedom"},{"v":"1939-0092_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1939},{"v":4},{"v":26},{"v":"1939-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30332"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,{"v":"Bureau of Advertising - American Newspaper Publishers Association"},{"v":"1939-0093_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"10"},{"v":20},{"v":1939},{"v":4},{"v":27},{"v":"1939-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30333"},null,{"v":"The Cortile"},null,null,null,{"v":"16x9cm folded; 16x18cm open"},null,null,{"v":"1939-0094_wotm"},null,null,null,{"v":"The Cortile"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":87},{"v":1939},{"v":1},{"v":1},{"v":"1939-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30334"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Allied Hat Manufacturers' Association"},{"v":"1939-0095_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1939},{"v":4},{"v":15},{"v":"1939-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30335"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Chevrolet"},{"v":"1939-0096_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":8},{"v":1939},{"v":5},{"v":1},{"v":"1939-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30337"},null,{"v":"Old Riverton Inn"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35.5cm open"},null,null,{"v":"1940-0001_wotm"},null,null,null,{"v":"Old Riverton Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":108}]}
{"starred":false,"flagged":false,"cells":[{"v":"30338"},null,{"v":"Toffenetti"},null,null,null,{"v":"30.5x21cm folded; 30.5x42cm open"},null,{"v":"New York World's Fair 1940"},{"v":"1940-0002_wotm"},null,null,null,{"v":"Toffenetti"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":50},{"v":1940},{"v":1},{"v":1},{"v":"1940-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30339"},null,{"v":"Belgian Restaurant"},null,null,null,{"v":"32.5x25.5cm folded; 32.5x51cm open"},null,{"v":"New York World's Fair 1940"},{"v":"1940-0003_wotm"},null,null,null,{"v":"Belgian Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":153},{"v":1940},{"v":1},{"v":1},{"v":"1940-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30340"},null,{"v":"Le Café Chambord"},null,null,null,{"v":"35.5x24cm"},null,null,{"v":"1940-0004_wotm"},null,null,null,{"v":"Le Cafe Chambord"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":94},{"v":1940},{"v":9},{"v":4},{"v":"1940-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30341"},null,{"v":"Antoine's"},null,null,null,{"v":"29x22.5cm folded; 29x45cm open"},null,null,{"v":"1940-0005_wotm"},null,null,null,{"v":"Antoine's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":164},{"v":1940},{"v":1},{"v":1},{"v":"1940-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30342"},null,{"v":"United Air Lines"},null,null,null,{"v":"15.5x9cm"},null,null,{"v":"1940-0006_wotm"},null,null,null,{"v":"United Air Lines"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1940},{"v":2},{"v":14},{"v":"1940-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30343"},null,{"v":"Terrace Room"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1940-0007_wotm"},null,null,null,{"v":"Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":179},{"v":1940},{"v":4},{"v":24},{"v":"1940-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30344"},null,{"v":"Terrace Room"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1940-0008_wotm"},null,null,null,{"v":"Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":175},{"v":1940},{"v":1},{"v":1},{"v":"1940-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30345"},null,{"v":"Terrace Room"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1940-0009_wotm"},null,null,null,{"v":"Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":182},{"v":1940},{"v":4},{"v":24},{"v":"1940-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30346"},null,{"v":"Great Northern Railway"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,null,{"v":"1940-0010_wotm"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":156},{"v":1940},{"v":1},{"v":1},{"v":"1940-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30347"},null,{"v":"Green Briar"},null,null,null,{"v":"16.5x8.5cm folded; 16.5x34.5cm open"},null,null,{"v":"1940-0011_wotm"},null,null,null,{"v":"Green Briar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":69},{"v":1940},{"v":1},{"v":1},{"v":"1940-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30348"},null,{"v":"The Flame Restaurant"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x40.5cm open"},null,{"v":"New York World's Fair 1940"},{"v":"1940-0012_wotm"},null,null,null,{"v":"The Flame Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":180},{"v":1940},{"v":10},{"v":22},{"v":"1940-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30349"},null,{"v":"The Moskowitz & Lupowitz Restaurant"},null,null,null,{"v":"28x19.5cm folded; 28x39.5cm open"},null,null,{"v":"1940-0013_wotm"},null,null,null,{"v":"The Moskowitz & Lupowitz Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":243},{"v":1940},{"v":6},{"v":30},{"v":"1940-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30350"},null,{"v":"Cape Cod Room"},null,null,null,{"v":"30.5x23cm folded; 30.5x46.5cm open"},null,null,{"v":"1940-0014_wotm"},null,null,null,{"v":"Cape Cod Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":130},{"v":1940},{"v":8},{"v":30},{"v":"1940-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30351"},null,{"v":"Childs"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1940-0015_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":60},{"v":1940},{"v":1},{"v":1},{"v":"1940-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30352"},null,{"v":"Charles"},null,null,null,{"v":"39x28cm folded; 39x55.5cm open"},null,null,{"v":"1940-0016_wotm"},null,null,null,{"v":"Charles"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":391},{"v":1940},{"v":9},{"v":1},{"v":"1940-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30353"},null,{"v":"The Coffee Shop"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1940-0017_wotm"},null,null,null,{"v":"The Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":145},{"v":1940},{"v":9},{"v":27},{"v":"1940-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30354"},null,{"v":"The Ice Terrace"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1940-0018_wotm"},null,null,null,{"v":"The Ice Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":187},{"v":1940},{"v":10},{"v":9},{"v":"1940-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30355"},null,{"v":"The Ice Terrace"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1940-0019_wotm"},null,null,null,{"v":"The Ice Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":187},{"v":1940},{"v":10},{"v":9},{"v":"1940-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30356"},null,{"v":"The Ice Terrace"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1940-0020_wotm"},null,null,null,{"v":"The Ice Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":192},{"v":1940},{"v":10},{"v":9},{"v":"1940-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30357"},null,{"v":"The Jefferson"},null,null,null,{"v":"29x22.5cm folded; 29x44.5cm open"},null,null,{"v":"1940-0021_wotm"},null,null,null,{"v":"The Jefferson"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":227},{"v":1940},{"v":10},{"v":24},{"v":"1940-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30358"},null,{"v":"O'donnell's"},null,null,null,{"v":"28x21.5cm folded; 28x43.5cm open"},null,{"v":"\"Grog List\"\"\""},{"v":"1940-0022_wotm"},null,null,null,{"v":"O'donnell's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":264},{"v":1940},{"v":12},{"v":31},{"v":"1940-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30359"},null,{"v":"O'donnell's Sea Grill"},null,null,null,{"v":"39x23.5cm folded; 39x46.5cm open"},null,null,{"v":"1940-0023_wotm"},null,null,null,{"v":"O'donnell's Sea Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":507},{"v":1940},{"v":12},{"v":31},{"v":"1940-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30360"},null,{"v":"The Caviar"},null,null,null,{"v":"21x10cm folded; 21x19cm open"},null,null,{"v":"1940-0024_wotm"},null,null,null,{"v":"The Caviar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":35},{"v":1940},{"v":1},{"v":1},{"v":"1940-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30362"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1940-0026_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":14},{"v":1940},{"v":2},{"v":20},{"v":"1940-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30363"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"19x13cm folded; 19x37cm open"},null,null,{"v":"1940-0027_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":40},{"v":1940},{"v":2},{"v":14},{"v":"1940-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30364"},null,{"v":"The Plaza"},null,null,null,{"v":"24.5x31cm folded; 24.5x60cm open"},null,null,{"v":"1940-0028_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1940},{"v":2},{"v":22},{"v":"1940-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30365"},null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1940-0029_wotm"},null,null,null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":45},{"v":1940},{"v":2},{"v":27},{"v":"1940-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30366"},null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1940-0030_wotm"},null,null,null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":33},{"v":1940},{"v":2},{"v":27},{"v":"1940-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30367"},null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1940-0031_wotm"},null,null,null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":45},{"v":1940},{"v":2},{"v":27},{"v":"1940-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30368"},null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1940-0032_wotm"},null,null,null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":44},{"v":1940},{"v":2},{"v":27},{"v":"1940-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30369"},null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1940-0033_wotm"},null,null,null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":45},{"v":1940},{"v":2},{"v":27},{"v":"1940-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30370"},null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1940-0034_wotm"},null,null,null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":45},{"v":1940},{"v":2},{"v":27},{"v":"1940-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30371"},null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1940-0035_wotm"},null,null,null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":34},{"v":1940},{"v":2},{"v":27},{"v":"1940-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30372"},null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1940-0036_wotm"},null,null,null,{"v":"M.S.\"Colombia\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":45},{"v":1940},{"v":2},{"v":27},{"v":"1940-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30373"},null,{"v":"The Biltmore"},null,null,null,{"v":"18x9.5cm folded; 18x19cm open"},null,null,{"v":"1940-0037_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1940},{"v":1},{"v":6},{"v":"1940-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30374"},null,{"v":"New Weston Hotel"},null,null,null,{"v":"31x23cm folded; 31x45.5cm open"},null,null,{"v":"1940-0038_wotm"},null,null,null,{"v":"New Weston Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":183},{"v":1940},{"v":1},{"v":11},{"v":"1940-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30375"},null,{"v":"Hotel Astor"},null,null,null,{"v":"36x23.5cm"},null,null,{"v":"1940-0039_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"1"},{"v":0},{"v":1940},{"v":3},{"v":1},{"v":"1940-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30376"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,null,{"v":"1940-0040_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"14"},{"v":67},{"v":1940},{"v":3},{"v":25},{"v":"1940-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30377"},null,{"v":"The Commodore"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,null,{"v":"1940-0041_wotm"},null,null,null,{"v":"The Commodore"},null,null,null,{"v":"complete"},{"v":"6"},{"v":10},{"v":1941},{"v":3},{"v":25},{"v":"1941-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30378"},null,{"v":"United Airlines"},null,null,null,{"v":"15xx9cm"},null,null,{"v":"1940-0042_wotm"},null,null,null,{"v":"United Airlines"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1928},{"v":9},{"v":2},{"v":"1928-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30379"},null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"24x16cm folded; 24x31.5cm open"},null,null,{"v":"1940-0043_wotm"},null,null,null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1940},{"v":3},{"v":12},{"v":"1940-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30380"},null,{"v":"The Mainliner Diner"},null,null,null,{"v":"11x9cm folded; 11x18cm open"},null,null,{"v":"1940-0044_wotm"},null,null,null,{"v":"The Mainliner Diner"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1940},{"v":3},{"v":12},{"v":"1940-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30381"},null,{"v":"United Air Lines"},null,null,null,{"v":"13.5x9.5cm folded; 13.5x19cm open"},null,null,{"v":"1940-0045_wotm"},null,null,null,{"v":"United Air Lines"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1940},{"v":3},{"v":16},{"v":"1940-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30382"},null,{"v":"United Air Lines"},null,null,null,{"v":"11.5x8cm folded; 11.5x16cm open"},null,null,{"v":"1940-0046_wotm"},null,null,null,{"v":"United Air Lines"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1940},{"v":3},{"v":1},{"v":"1940-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30383"},null,{"v":"United Air Lines"},null,null,null,{"v":"15x9cm"},null,{"v":"St. Patrick's day \"Erin Go Bragh\"\" menu\""},{"v":"1940-0047_wotm"},null,null,null,{"v":"United Air Lines"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1940},{"v":3},{"v":17},{"v":"1940-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30384"},null,{"v":"The Lotos Club"},null,null,null,{"v":"24x16cm folded; 24x31.5cm open"},null,null,{"v":"1940-0048_wotm"},null,null,null,{"v":"The Lotos Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1940},{"v":3},{"v":30},{"v":"1940-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30385"},null,{"v":"United States Senate Office Building Restaurant"},null,null,null,{"v":"28x20.5cm"},null,null,{"v":"1940-0049_wotm"},null,null,null,{"v":"United States Senate Office Building Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":99},{"v":1940},{"v":3},{"v":28},{"v":"1940-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30386"},null,{"v":"United States Senate Office Building Restaurant"},null,null,null,{"v":"28x20.5cm"},null,null,{"v":"1940-0050_wotm"},null,null,null,{"v":"United States Senate Office Building Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":90},{"v":1940},{"v":3},{"v":30},{"v":"1940-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30387"},null,{"v":"Colligan's Stockton Inn"},null,null,null,{"v":"29x22cm folded; 29x44.5cm open"},null,null,{"v":"1940-0051_wotm"},null,null,null,{"v":"Colligan's Stockton Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":225},{"v":1940},{"v":4},{"v":14},{"v":"1940-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30388"},null,{"v":"Duval Tea House"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,null,{"v":"1940-0052_wotm"},null,null,null,{"v":"Duval Tea House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":104},{"v":1940},{"v":4},{"v":9},{"v":"1940-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30389"},null,{"v":"Duval Tea House"},null,null,null,{"v":"23x17cm folded; 23x30.5cm open"},null,null,{"v":"1940-0053_wotm"},null,null,null,{"v":"Duval Tea House"},null,null,null,{"v":"complete"},{"v":"3"},{"v":0},{"v":1940},{"v":4},{"v":8},{"v":"1940-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30390"},null,{"v":"Hotel Duke Of Windsor"},null,null,null,{"v":"30.5x19.5cm folded; 30.5x30.5cm open"},null,null,{"v":"1940-0054_wotm"},null,null,null,{"v":"Hotel Duke Of Windsor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":156},{"v":1940},{"v":4},{"v":6},{"v":"1940-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30391"},null,{"v":"Virginia Ferry Corporation"},null,null,null,{"v":"25.5x19cm folded; 25.5x38cm open"},null,null,{"v":"1940-0055_wotm"},null,null,null,{"v":"Virginia Ferry Corporation"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":139},{"v":1940},{"v":4},{"v":9},{"v":"1940-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30392"},null,{"v":"Duff's"},null,null,null,{"v":"17.5x13cm folded; 17.5x25.5cm open"},null,null,{"v":"1940-0056_wotm"},null,null,null,{"v":"Duff's"},null,null,null,{"v":"complete"},{"v":"9"},{"v":11},{"v":1940},{"v":4},{"v":15},{"v":"1940-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30393"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"17.5x13cm folded; 17.5x25.5cm open"},null,null,{"v":"1940-0057_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1940},{"v":4},{"v":23},{"v":"1940-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30394"},null,{"v":"The Hotel Sir Walter"},null,null,null,{"v":"28x21cm folded; 28x43.5cm open"},null,null,{"v":"1940-0058_wotm"},null,null,null,{"v":"The Hotel Sir Walter"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":214},{"v":1940},{"v":4},{"v":3},{"v":"1940-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30395"},null,{"v":"The Jefferson"},null,null,null,{"v":"25x19cm folded; 25x38.5cm open"},null,null,{"v":"1940-0059_wotm"},null,null,null,{"v":"The Jefferson"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":150},{"v":1940},{"v":4},{"v":3},{"v":"1940-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30396"},null,{"v":"The White Turkey Town House"},null,null,null,{"v":"29.5x20cm folded; 29.5x40cm open"},null,null,{"v":"1940-0060_wotm"},null,null,null,{"v":"The White Turkey Town House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":117},{"v":1940},{"v":4},{"v":25},{"v":"1940-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30397"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"22x14.5cm folded; 22x28cm open"},null,null,{"v":"1940-0061_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1940},{"v":4},{"v":26},{"v":"1940-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30398"},null,{"v":"Hotel Biltmore"},null,null,null,{"v":"25x20cm folded; 25x40cm open"},null,null,{"v":"1940-0062_wotm"},null,null,null,{"v":"Hotel Biltmore"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1940},{"v":4},{"v":27},{"v":"1940-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30399"},null,{"v":"Hotel Capitol"},null,null,null,{"v":"24.5x15cm folded; 24.5x30cm open"},null,null,{"v":"1940-0063_wotm"},null,null,null,{"v":"Hotel Capitol"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1940},{"v":4},{"v":27},{"v":"1940-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30400"},null,{"v":"Putnam & Thurston's"},null,null,null,{"v":"33x20.5cm"},null,null,{"v":"1940-0064_wotm"},null,null,null,{"v":"Putnam & Thurston's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":110},{"v":1940},{"v":4},{"v":30},{"v":"1940-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30401"},null,{"v":"The Carolina Inn"},null,null,null,{"v":"28x21.5cm folded; 28x43.5cm open"},null,null,{"v":"1940-0065_wotm"},null,null,null,{"v":"The Carolina Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":37},{"v":1940},{"v":4},{"v":6},{"v":"1940-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30402"},null,{"v":"Hotel Astor"},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1940-0066_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1940},{"v":5},{"v":1},{"v":"1940-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30403"},null,{"v":"Skyline Terrace Restaurant"},null,null,null,{"v":"18.5x12.5cm folded; 32x25.5cm open"},null,null,{"v":"1940-0067_wotm"},null,null,null,{"v":"Skyline Terrace Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":88},{"v":1940},{"v":5},{"v":22},{"v":"1940-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30404"},null,{"v":"[Restaurant And/Or Location Unknown]"},null,null,null,{"v":"28x21.5cm"},null,{"v":"French is secondary language."},{"v":"1940-0068_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Unknown]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":49},{"v":1940},{"v":5},{"v":15},{"v":"1940-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30405"},null,{"v":"Canary Cottage"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1940-0069_wotm"},null,null,null,{"v":"Canary Cottage"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":109},{"v":1940},{"v":5},{"v":24},{"v":"1940-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30406"},null,{"v":"The French Village"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1940-0070_wotm"},null,null,null,{"v":"The French Village"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"8"},{"v":200},{"v":1940},{"v":5},{"v":25},{"v":"1940-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30407"},null,{"v":"Kew Gardens Jewish Center"},null,null,null,{"v":"18x9.5cm folded; 18x19cm open"},null,null,{"v":"1940-0071_wotm"},null,null,null,{"v":"Kew Gardens Jewish Center"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1940},{"v":5},{"v":26},{"v":"1940-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30408"},null,{"v":"Old English Grill"},null,null,null,{"v":"35.5x28cm"},null,null,{"v":"1940-0072_wotm"},null,null,null,{"v":"Old English Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":239},{"v":1940},{"v":5},{"v":26},{"v":"1940-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30409"},null,{"v":"Shevlin's New Chop House"},null,null,null,{"v":"28x21cm folded; 28x42.5cm open / insert is 30x38cm"},null,null,{"v":"1940-0073_wotm"},null,null,null,{"v":"Shevlin's New Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":328},{"v":1940},{"v":5},{"v":28},{"v":"1940-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30410"},null,{"v":"Sidewalk Café"},null,null,null,{"v":"24.5x18cm folded; 24.5x36.5cm open"},null,null,{"v":"1940-0074_wotm"},null,null,null,{"v":"Sidewalk Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":131},{"v":1940},{"v":5},{"v":29},{"v":"1940-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30411"},null,{"v":"Horn & Hardart"},null,null,null,{"v":"27x16cm folded; 27x31.5cm open"},null,null,{"v":"1940-0075_wotm"},null,null,null,{"v":"Horn & Hardart"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":107},{"v":1940},{"v":8},{"v":3},{"v":"1940-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30412"},null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"20.5x12.5cm folded; 20.5x25cm open"},null,null,{"v":"1940-0076_wotm"},null,null,null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1940},{"v":5},{"v":15},{"v":"1940-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30413"},null,{"v":"Lafayette Hotel"},null,null,null,{"v":"38x29cm"},null,null,{"v":"1940-0077_wotm"},null,null,null,{"v":"Lafayette Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":420},{"v":1940},{"v":5},{"v":25},{"v":"1940-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30414"},null,{"v":"Green Gables Hotel"},null,null,null,{"v":"24x15.5cm"},null,null,{"v":"1940-0078_wotm"},null,null,null,{"v":"Green Gables Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":5},{"v":1940},{"v":6},{"v":2},{"v":"1940-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30416"},null,{"v":"Clinton House"},null,null,null,{"v":"25.5x18cm"},null,null,{"v":"1940-0080_wotm"},null,null,null,{"v":"Clinton House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":52},{"v":1940},{"v":6},{"v":2},{"v":"1940-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30418"},null,{"v":"House Of Representatives Restaurant"},null,null,null,{"v":"25x16cm folded; 25x31.5cm open"},null,null,{"v":"1940-0082_wotm"},null,null,null,{"v":"House Of Representatives Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":164},{"v":1940},{"v":7},{"v":4},{"v":"1940-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30419"},null,{"v":"Holland House Taverne"},null,null,null,{"v":"30.5x23.5cm folded; 30.5x47cm open"},null,null,{"v":"1940-0083_wotm"},null,null,null,{"v":"Holland House Taverne"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":237},{"v":1940},{"v":7},{"v":6},{"v":"1940-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30420"},null,{"v":"Chocorua Inn"},null,null,null,{"v":"17.5x11.5cm"},null,null,{"v":"1940-0084_wotm"},null,null,null,{"v":"Chocorua Inn"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1940},{"v":7},{"v":14},{"v":"1940-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30421"},null,{"v":"Monomonock Inn"},null,null,null,{"v":"28x17cm"},null,null,{"v":"1940-0085_wotm"},null,null,null,{"v":"Monomonock Inn"},null,null,null,{"v":"complete"},{"v":"1"},{"v":61},{"v":1940},{"v":7},{"v":14},{"v":"1940-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30422"},null,{"v":"S.S. Lurline"},null,null,null,{"v":"30x22.5cm folded; 30x44.5cm open"},null,null,{"v":"1940-0086_wotm"},null,null,null,{"v":"S.S. Lurline"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1940},{"v":7},{"v":23},{"v":"1940-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30423"},null,{"v":"The Lord Jeffery"},null,null,null,{"v":"21x13cm"},null,null,{"v":"1940-0087_wotm"},null,null,null,{"v":"The Lord Jeffery"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":51},{"v":1940},{"v":8},{"v":18},{"v":"1940-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30424"},null,{"v":"The Ice Terrace"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1940-0088_wotm"},null,null,null,{"v":"The Ice Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":183},{"v":1940},{"v":10},{"v":9},{"v":"1940-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30425"},null,{"v":"Hawaiian Room"},null,null,null,{"v":"28.5x23cm folded; 28.5x45.5cm open"},null,null,{"v":"1940-0089_wotm"},null,null,null,{"v":"Hawaiian Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":190},{"v":1940},{"v":9},{"v":1},{"v":"1940-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30426"},null,{"v":"Hawaiian Room"},null,null,null,{"v":"28.5x23cm folded; 28.5x45.5cm open"},null,null,{"v":"1940-0090_wotm"},null,null,null,{"v":"Hawaiian Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":192},{"v":1940},{"v":9},{"v":1},{"v":"1940-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30427"},null,{"v":"Hawaiian Room"},null,null,null,{"v":"28.5x23cm folded; 28.5x45.5cm open"},null,null,{"v":"1940-0091_wotm"},null,null,null,{"v":"Hawaiian Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":192},{"v":1940},{"v":9},{"v":1},{"v":"1940-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30428"},null,{"v":"Hawaiian Room"},null,null,null,{"v":"28.5x23cm folded; 28.5x45.5cm open"},null,null,{"v":"1940-0092_wotm"},null,null,null,{"v":"Hawaiian Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":188},{"v":1940},{"v":9},{"v":1},{"v":"1940-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30429"},null,{"v":"Crystal Room"},null,null,null,{"v":"30.5x23cm folded; 30.5x45.5cm open"},null,null,{"v":"1940-0093_wotm"},null,null,null,{"v":"Crystal Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":207},{"v":1940},{"v":9},{"v":13},{"v":"1940-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30430"},null,{"v":"Coffee Shop"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1940-0094_wotm"},null,null,null,{"v":"Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":65},{"v":1940},{"v":9},{"v":17},{"v":"1940-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30431"},null,{"v":"Bellevue Stratford Hotel"},null,null,null,{"v":"21.5x16.5cm folded; 21.5x33cm open"},null,null,{"v":"1940-0095_wotm"},null,null,null,{"v":"Bellevue Stratford Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1940},{"v":9},{"v":28},{"v":"1940-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30432"},null,{"v":"Hotel General Wayne"},null,null,null,{"v":"25x16.5cm folded; 25x32.5cm open"},null,null,{"v":"1940-0096_wotm"},null,null,null,{"v":"Hotel General Wayne"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":98},{"v":1940},{"v":10},{"v":18},{"v":"1940-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30433"},null,{"v":"Grove Park Inn"},null,null,null,{"v":"26.5x18cm"},null,null,{"v":"1940-0097_wotm"},null,null,null,{"v":"Grove Park Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":58},{"v":1940},{"v":10},{"v":20},{"v":"1940-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30434"},null,{"v":"Sedgefield Inn"},null,null,null,{"v":"24x15.5cm"},null,null,{"v":"1940-0098_wotm"},null,null,null,{"v":"Sedgefield Inn"},null,null,null,{"v":"complete"},{"v":"1"},{"v":52},{"v":1940},{"v":10},{"v":20},{"v":"1940-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30435"},null,{"v":"Williamsburg Inn"},null,null,null,{"v":"26.5x18cm folded; 26.5x36cm open"},null,null,{"v":"1940-0099_wotm"},null,null,null,{"v":"Williamsburg Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":25},{"v":1940},{"v":10},{"v":23},{"v":"1940-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30436"},null,{"v":"Terrace Dining Room"},null,null,null,{"v":"31.5x19cm"},null,null,{"v":"1940-0100_wotm"},null,null,null,{"v":"Terrace Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":127},{"v":1940},{"v":10},{"v":18},{"v":"1940-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30437"},null,{"v":"Marine Grill"},null,null,null,{"v":"27.5x21.5cm folded; 27.5x43.5cm open"},null,null,{"v":"1940-0101_wotm"},null,null,null,{"v":"Marine Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":265},{"v":1940},{"v":10},{"v":27},{"v":"1940-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30438"},null,{"v":"Hotel Duane"},null,null,null,{"v":"27x17cm folded; 27x24.5cm open"},null,null,{"v":"1940-0102_wotm"},null,null,null,{"v":"Hotel Duane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":154},{"v":1940},{"v":10},{"v":28},{"v":"1940-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30439"},null,{"v":"Hotel Duane"},null,null,null,{"v":"27x17cm folded; 27x24.5cm open"},null,null,{"v":"1940-0103_wotm"},null,null,null,{"v":"Hotel Duane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":147},{"v":1940},{"v":10},{"v":28},{"v":"1940-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30440"},null,{"v":"Childs"},null,null,null,{"v":"25.5x18cm folded; 25.5x35.5cm open"},null,null,{"v":"1940-0104_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":94},{"v":1940},{"v":11},{"v":3},{"v":"1940-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30441"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1940-0105_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"6"},{"v":6},{"v":1940},{"v":11},{"v":7},{"v":"1940-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30442"},null,{"v":"Graemere Hotel"},null,null,null,{"v":"19x11cm folded; 19x21.5cm open"},null,null,{"v":"1940-0106_wotm"},null,null,null,{"v":"Graemere Hotel"},null,null,null,{"v":"under review"},{"v":"4"},{"v":10},{"v":1940},{"v":11},{"v":9},{"v":"1940-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30443"},null,{"v":"The Stevens"},null,null,null,{"v":"24x16cm folded; 24x31.5cm open"},null,null,{"v":"1940-0107_wotm"},null,null,null,{"v":"The Stevens"},null,null,null,{"v":"complete"},{"v":"8"},{"v":11},{"v":1940},{"v":11},{"v":23},{"v":"1940-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30444"},null,{"v":"Commodore Hotel"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,null,{"v":"1940-0108_wotm"},null,null,null,{"v":"Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":13},{"v":1940},{"v":11},{"v":29},{"v":"1940-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30445"},null,{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1940-0109_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":75},{"v":1940},{"v":11},{"v":15},{"v":"1940-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30446"},null,{"v":"Rosoff's"},null,null,null,{"v":"29x20.5cm folded; 29x42cm open"},null,null,{"v":"1940-0110_wotm"},null,null,null,{"v":"Rosoff's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":322},{"v":1940},{"v":12},{"v":7},{"v":"1940-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30447"},null,{"v":"The New Haven Railroad"},null,null,null,{"v":"30.5x22cm folded; 30.5x44cm open"},null,null,{"v":"1940-0111_wotm"},null,null,null,{"v":"The New Haven Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":212},{"v":1940},{"v":12},{"v":1},{"v":"1940-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30448"},null,{"v":"The Brass Rail"},null,null,null,{"v":"31.5x24cm folded; 31.5x48cm open"},null,null,{"v":"1940-0112_wotm"},null,null,null,{"v":"The Brass Rail"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":206},{"v":1940},{"v":12},{"v":15},{"v":"1940-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30449"},null,{"v":"Lum Fong Restaurant"},null,null,null,{"v":"24x33cm"},null,null,{"v":"1940-0113_wotm"},null,null,null,{"v":"Lum Fong Restaurant"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1940},{"v":12},{"v":15},{"v":"1940-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30450"},null,{"v":"The Waldorf Astoria Ballroom"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1940-0114_wotm"},null,null,null,{"v":"The Waldorf Astoria Ballroom"},null,null,null,{"v":"complete"},{"v":"16"},{"v":82},{"v":1940},{"v":12},{"v":3},{"v":"1940-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30451"},null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"20.5x14cm folded; 20.5x28cm open"},null,null,{"v":"1940-0115_wotm"},null,null,null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1940},{"v":12},{"v":28},{"v":"1940-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30452"},null,{"v":"Hotel Astor"},null,null,null,{"v":"26.5x19.5cm folded; 26.5x39cm open / insert is 40.5x21.5cm"},null,{"v":"New York World's Fair 1940"},{"v":"1940-0116_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":14},{"v":1940},{"v":6},{"v":28},{"v":"1940-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30453"},null,{"v":"Aviation Terrace"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35.5cm open"},null,null,{"v":"1940-0117_wotm"},null,null,null,{"v":"Aviation Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":127},{"v":1940},{"v":8},{"v":26},{"v":"1940-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30454"},null,{"v":"Reuben's"},null,null,null,{"v":"33x25cm folded; 33x50cm open"},null,null,{"v":"1941-0001_wotm"},null,null,null,{"v":"Reuben's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":250},{"v":1941},{"v":3},{"v":14},{"v":"1941-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30455"},null,{"v":"Keen's English Chop House"},null,null,null,{"v":"32.5x24cm folded; 32.5x48cm open"},null,null,{"v":"1941-0002_wotm"},null,null,null,{"v":"Keen's English Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":462},{"v":1941},{"v":3},{"v":30},{"v":"1941-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30456"},null,{"v":"Clara May Downey's Olney Inn"},null,null,null,{"v":"31x23.5cm folded; 31x47cm open"},null,null,{"v":"1941-0003_wotm"},null,null,null,{"v":"Clara May Downey's Olney Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"9"},{"v":114},{"v":1941},{"v":3},{"v":9},{"v":"1941-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30457"},null,{"v":"The New Haven R.R."},null,null,null,{"v":"12.5x15.5cm folded; 12.5x28.5cm open"},null,{"v":"afternoon tea menu"},{"v":"1941-0004_wotm"},null,null,null,{"v":"The New Haven R.R."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":19}]}
{"starred":false,"flagged":false,"cells":[{"v":"30458"},null,{"v":"S.S. Matsonia"},null,null,null,{"v":"30x22cm folded; 30x44cm open"},null,null,{"v":"1941-0005_wotm"},null,null,null,{"v":"S.S. Matsonia"},null,null,null,{"v":"complete"},{"v":"3"},{"v":56},{"v":1941},{"v":3},{"v":8},{"v":"1941-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30459"},null,{"v":"The Coffee Shop   La Guardia Field"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1941-0006_wotm"},null,null,null,{"v":"The Coffee Shop   La Guardia Field"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":129},{"v":1941},{"v":5},{"v":6},{"v":"1941-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30460"},null,{"v":"Gateway"},null,null,null,{"v":"28x20.5cm folded; 28x21cm open"},null,null,{"v":"1941-0007_wotm"},null,null,null,{"v":"Gateway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":247},{"v":1941},{"v":1},{"v":1},{"v":"1941-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30461"},null,{"v":"The Willard"},null,null,null,{"v":"27x20cm folded; 27x40cm open"},null,null,{"v":"1941-0008_wotm"},null,null,null,{"v":"The Willard"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":90},{"v":1941},{"v":1},{"v":1},{"v":"1941-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30462"},null,{"v":"Kugler's Marine Frill"},null,null,null,{"v":"32x33cm folded; 32x44cm open"},null,null,{"v":"1941-0009_wotm"},null,null,null,{"v":"Kugler's Marine Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":159},{"v":1941},{"v":1},{"v":7},{"v":"1941-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30463"},null,{"v":"Airlines Terminal Dinner"},{"v":"AIRLINES TERMINAL DINNER"},null,null,{"v":"22x14cm folded; 22x28cm open"},null,{"v":"Given by The Mutual Life Insurance Company of New York"},{"v":"1941-0010_wotm"},null,null,null,{"v":"Airlines Terminal Dinner"},null,null,null,{"v":"complete"},{"v":"9"},{"v":16},{"v":1941},{"v":1},{"v":8},{"v":"1941-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30464"},null,{"v":"Miller Bros."},null,null,null,{"v":"36x21.5cm folded; 36x43cm open"},null,null,{"v":"1941-0011_wotm"},null,null,null,{"v":"Miller Bros."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":284},{"v":1941},{"v":1},{"v":9},{"v":"1941-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30465"},null,{"v":"The Plaza"},null,null,null,{"v":"20.5x14cm folded; 20.5x28cm open"},null,{"v":"The Iranian Institute of America"},{"v":"1941-0012_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1941},{"v":1},{"v":14},{"v":"1941-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30466"},null,{"v":"Empire Tea Room"},null,null,null,{"v":"28x23cm folded; 28x46cm open"},null,null,{"v":"1941-0013_wotm"},null,null,null,{"v":"Empire Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":164},{"v":1941},{"v":1},{"v":16},{"v":"1941-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30467"},null,{"v":"The Commodore"},null,null,null,{"v":"28.5x22 folded; 28.5x44cm open"},null,null,{"v":"1941-0014_wotm"},null,null,null,{"v":"The Commodore"},null,null,null,{"v":"complete"},{"v":"7"},{"v":15},{"v":1941},{"v":1},{"v":18},{"v":"1941-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30468"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1941-0015_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1941},{"v":1},{"v":22},{"v":"1941-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30469"},null,{"v":"Pullman Car Service"},null,null,null,{"v":"26x16cm folded; 26x32cm open"},null,{"v":"Jack-Washington to New York"},{"v":"1941-0016_wotm"},null,null,null,{"v":"Pullman Car Service"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":232},{"v":1941},{"v":1},{"v":4},{"v":"1941-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30470"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"Fifty-fifth Annual Lincoln Dinner, National Republican Club"},{"v":"1941-0017_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1941},{"v":2},{"v":12},{"v":"1941-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30471"},null,{"v":"Foot Guard Armory"},null,null,null,{"v":"25x18cm folded; 25x36 cm open"},null,{"v":"One Hundred and Sixty-sixth Annual Commemorative Dinner of the Second Company Governor's Foot Guard, Organized 1775 In honor of his Excellency, the Commander-in-Chief Governor Robert Augustine Hurley"},{"v":"1941-0018_wotm"},null,null,null,{"v":"Foot Guard Armory"},null,null,null,{"v":"complete"},{"v":"7"},{"v":16},{"v":1941},{"v":2},{"v":21},{"v":"1941-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30472"},null,{"v":"2601 Parkway"},null,null,null,{"v":"30.5x22.5cm"},null,null,{"v":"1941-0019_wotm"},null,null,null,{"v":"2601 Parkway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":116},{"v":1941},{"v":2},{"v":23},{"v":"1941-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30473"},null,{"v":"Shorecast"},null,null,null,{"v":"23x15cm"},null,null,{"v":"1941-0020_wotm"},null,null,null,{"v":"Shorecast"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":39},{"v":1941},{"v":3},{"v":3},{"v":"1941-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30474"},null,{"v":"Shorecast"},null,null,null,{"v":"23x15cm"},null,null,{"v":"1941-0021_wotm"},null,null,null,{"v":"Shorecast"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":38},{"v":1941},{"v":3},{"v":9},{"v":"1941-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30475"},null,{"v":"Shorecast"},null,null,null,{"v":"23x15cm"},null,null,{"v":"1941-0022_wotm"},null,null,null,{"v":"Shorecast"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":40},{"v":1941},{"v":3},{"v":10},{"v":"1941-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30476"},null,{"v":"Shorecast"},null,null,null,{"v":"23x15cm"},null,null,{"v":"1941-0023_wotm"},null,null,null,{"v":"Shorecast"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":39},{"v":1941},{"v":3},{"v":12},{"v":"1941-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30477"},null,{"v":"Shorecast"},null,null,null,{"v":"23x15cm"},null,null,{"v":"1941-0024_wotm"},null,null,null,{"v":"Shorecast"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":38},{"v":1941},{"v":3},{"v":13},{"v":"1941-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30478"},null,{"v":"Russian Bear"},null,null,null,{"v":"36x28cm folded; 36x55.5cm open"},null,null,{"v":"1941-0025_wotm"},null,null,null,{"v":"Russian Bear"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":545},{"v":1941},{"v":3},{"v":6},{"v":"1941-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30479"},null,{"v":"The Engineer's Club"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"John Ericsson Society Dinner"},{"v":"1941-0026_wotm"},null,null,null,{"v":"The Engineer's Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1941},{"v":3},{"v":8},{"v":"1941-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30480"},null,{"v":"Hotel Du Pont"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,{"v":"Dinner of the Delaware Swedish Colonial Society"},{"v":"1941-0027_wotm"},null,null,null,{"v":"Hotel Du Pont"},null,null,null,{"v":"complete"},{"v":"7"},{"v":11},{"v":1941},{"v":3},{"v":29},{"v":"1941-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30481"},null,{"v":"Hotel Roosevelt"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x31cm open"},null,{"v":"Centennial Banquet, New York University College of Medicine 1841-1941"},{"v":"1941-0028_wotm"},null,null,null,{"v":"Hotel Roosevelt"},null,null,null,{"v":"complete"},{"v":"12"},{"v":17},{"v":1941},{"v":3},{"v":21},{"v":"1941-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30482"},null,{"v":"The Woodstock"},null,null,null,{"v":"28x21cm folded; 28x37cm open"},null,null,{"v":"1941-0029_wotm"},null,null,null,{"v":"The Woodstock"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":247},{"v":1941},{"v":3},{"v":17},{"v":"1941-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30483"},null,{"v":"Star Oyster House"},null,null,null,{"v":"33x22cm folded; 33x44cm open"},null,null,{"v":"1941-0030_wotm"},null,null,null,{"v":"Star Oyster House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":510},{"v":1941},{"v":4},{"v":1},{"v":"1941-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30484"},null,{"v":"New Haven Railroad"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1941-0031_wotm"},null,null,null,{"v":"New Haven Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"9"},{"v":214},{"v":1941},{"v":4},{"v":1},{"v":"1941-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30485"},null,{"v":"Hotel Astor"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,{"v":"Ulster Irish Society of New York, Fifteenth Annual Banquet"},{"v":"1941-0032_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1941},{"v":4},{"v":4},{"v":"1941-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30486"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"18x9.5cm"},null,{"v":"Dinner in Honor of the Winners of the Latin-American Prize Novel Contest"},{"v":"1941-0033_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1941},{"v":4},{"v":14},{"v":"1941-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30487"},null,{"v":"Hotel Astor"},null,null,null,{"v":"25x20cm folded; 25x40cm open"},null,{"v":"New Jersey State Chamber of Commerce, The Chamber of Commerce of the State of New York, cooperating with The Port of New York Authority, Port Preparedness Luncheon"},{"v":"1941-0034_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1941},{"v":4},{"v":13},{"v":"1941-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30488"},null,{"v":"Stevens Hotel"},null,null,null,{"v":"14x23cm folded; 14x46cm open"},null,{"v":"The Chicago Club of Printing House Craftsmen Annual Dinner Dance"},{"v":"1941-0035_wotm"},null,null,null,{"v":"Stevens Hotel"},null,null,null,{"v":"complete"},{"v":"7"},{"v":12},{"v":1941},{"v":5},{"v":3},{"v":"1941-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30489"},null,{"v":"Gibbys"},null,null,null,{"v":"28x18cm folded; 28x36 cm open"},null,null,{"v":"1941-0036_wotm"},null,null,null,{"v":"Gibbys"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":236},{"v":1941},{"v":5},{"v":3},{"v":"1941-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30490"},null,{"v":"Miller Bros."},null,null,null,{"v":"36x22cm folded; 36x44cm open"},null,null,{"v":"1941-0037_wotm"},null,null,null,{"v":"Miller Bros."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":231},{"v":1941},{"v":5},{"v":20},{"v":"1941-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30491"},null,{"v":"La Guardia Airport Coffee Shop"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1941-0038_wotm"},null,null,null,{"v":"La Guardia Airport Coffee Shop"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":180},{"v":1941},{"v":5},{"v":30},{"v":"1941-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30492"},null,{"v":"Terrace Room"},null,null,null,{"v":"28.5x23cm folded; 28.5x46cm open"},null,null,{"v":"1941-0039_wotm"},null,null,null,{"v":"Terrace Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":175},{"v":1941},{"v":6},{"v":3},{"v":"1941-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30493"},null,{"v":"Penn Stroud Hotel"},null,null,null,{"v":"36x22cm"},null,null,{"v":"1941-0040_wotm"},null,null,null,{"v":"Penn Stroud Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":90},{"v":1941},{"v":7},{"v":6},{"v":"1941-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30494"},null,{"v":"Hotel Buffalo"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1941-0041_wotm"},null,null,null,{"v":"Hotel Buffalo"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":140},{"v":1941},{"v":7},{"v":16},{"v":"1941-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30495"},null,{"v":"Maison Louis"},null,null,null,{"v":"30x20.5cm folded; 30x41cm open"},null,null,{"v":"1941-0042_wotm"},null,null,null,{"v":"Maison Louis"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":341},{"v":1941},{"v":7},{"v":23},{"v":"1941-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30496"},null,{"v":"Leon & Eddie's"},null,null,null,{"v":"28.5x22cm folded; 28.5x44cm open"},null,null,{"v":"1941-0043_wotm"},null,null,null,{"v":"Leon & Eddie's"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":299},{"v":1941},{"v":7},{"v":23},{"v":"1941-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30497"},null,{"v":"Revere Room"},null,null,null,{"v":"24x16cm folded; 24x31cm open"},null,null,{"v":"1941-0044_wotm"},null,null,null,{"v":"Revere Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":87},{"v":1941},{"v":7},{"v":29},{"v":"1941-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30498"},null,{"v":"Rosenhain's"},null,null,null,{"v":"30.5x20.5cm"},null,null,{"v":"1941-0045_wotm"},null,null,null,{"v":"Rosenhain's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":130},{"v":1941},{"v":8},{"v":2},{"v":"1941-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30499"},null,{"v":"Great White Fleet"},null,null,null,{"v":"20x15.5cm folded; 20x30.5cm open"},null,null,{"v":"1941-0046_wotm"},null,null,null,{"v":"Great White Fleet"},null,null,null,{"v":"complete"},{"v":"3"},{"v":52},{"v":1941},{"v":8},{"v":9},{"v":"1941-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30500"},null,{"v":"Myrtle Bank Hotel"},null,null,null,{"v":"24x16.5cm"},null,null,{"v":"1941-0047_wotm"},null,null,null,{"v":"Myrtle Bank Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":31},{"v":1941},{"v":8},{"v":10},{"v":"1941-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30501"},null,{"v":"Billy The Oyster Man"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1941-0048_wotm"},null,null,null,{"v":"Billy The Oyster Man"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":214},{"v":1941},{"v":8},{"v":8},{"v":"1941-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30502"},null,{"v":"Hespe's"},null,null,null,{"v":"31x22cm folded; 31x44cm open"},null,null,{"v":"1941-0049_wotm"},null,null,null,{"v":"Hespe's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":344},{"v":1941},{"v":8},{"v":13},{"v":"1941-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30503"},null,{"v":"Trainer's"},null,null,null,{"v":"30x24cm folded; 30x44cm open"},null,null,{"v":"1941-0050_wotm"},null,null,null,{"v":"Trainer's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":237},{"v":1941},{"v":8},{"v":15},{"v":"1941-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30504"},null,{"v":"Great White Fleet"},null,null,null,{"v":"20x15.5cm folded; 20x30.5cm open"},null,null,{"v":"1941-0051_wotm"},null,null,null,{"v":"Great White Fleet"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1941},{"v":8},{"v":17},{"v":"1941-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30505"},null,{"v":"Mayflower Hotels"},null,null,null,{"v":"23x15cm"},null,null,{"v":"1941-0052_wotm"},null,null,null,{"v":"Mayflower Hotels"},null,null,null,{"v":"complete"},{"v":"1"},{"v":46},{"v":1941},{"v":8},{"v":16},{"v":"1941-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30506"},null,{"v":"Steinberg's Dairy"},null,null,null,{"v":"32x20 cm folded; 32x40cm open"},null,null,{"v":"1941-0053_wotm"},null,null,null,{"v":"Steinberg's Dairy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":441},{"v":1941},{"v":8},{"v":17},{"v":"1941-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30507"},null,{"v":"Aviation Terrace"},null,null,null,{"v":"26x17.5cm folded; 26x35cm open"},null,null,{"v":"1941-0054_wotm"},null,null,null,{"v":"Aviation Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":64},{"v":1941},{"v":8},{"v":18},{"v":"1941-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30508"},null,{"v":"Larré's"},null,null,null,{"v":"25x17cm"},null,null,{"v":"1941-0055_wotm"},null,null,null,{"v":"Larré's"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":57},{"v":1941},{"v":8},{"v":20},{"v":"1941-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30509"},null,{"v":"Manny Wolf's Chop House"},null,null,null,{"v":"35.5x24.5cm"},null,null,{"v":"1941-0056_wotm"},null,null,null,{"v":"Manny Wolf's Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":231},{"v":1941},{"v":8},{"v":22},{"v":"1941-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30510"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"22.5x14.5cm folded; 22.5x28.5cm open"},null,null,{"v":"1941-0057_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"9"},{"v":20},{"v":1941},{"v":9},{"v":5},{"v":"1941-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30511"},null,{"v":"Hotel Lexington"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1941-0058_wotm"},null,null,null,{"v":"Hotel Lexington"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":145},{"v":1941},{"v":9},{"v":6},{"v":"1941-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30512"},null,{"v":"Chisholm's Grill"},null,null,null,{"v":"33x21.5cm folded; 33x43cm open"},null,null,{"v":"1941-0059_wotm"},null,null,null,{"v":"Chisholm's Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":88},{"v":1941},{"v":10},{"v":23},{"v":"1941-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30513"},null,{"v":"The Belvedere"},null,null,null,{"v":"28x18cm folded; 28x28.5 cm open"},null,null,{"v":"1941-0060_wotm"},null,null,null,{"v":"The Belvedere"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":125},{"v":1941},{"v":9},{"v":1},{"v":"1941-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30514"},null,{"v":"La Petite Suisse"},null,null,null,{"v":"25x9.5cm folded; 25x26.5cm open"},null,null,{"v":"1941-0061_wotm"},null,null,null,{"v":"La Petite Suisse"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":65},{"v":1941},{"v":9},{"v":21},{"v":"1941-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30515"},null,{"v":"Bismarck Hotel"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open; insert is 28x21.5cm"},null,null,{"v":"1941-0062_wotm"},null,null,null,{"v":"Bismarck Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1941},{"v":9},{"v":29},{"v":"1941-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30516"},null,{"v":"The Latch String"},null,null,null,{"v":"24.5x16.5cm folded; 24.5x32.5cm open"},null,null,{"v":"1941-0063_wotm"},null,null,null,{"v":"The Latch String"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":39},{"v":1941},{"v":9},{"v":30},{"v":"1941-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30517"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"22x15.5cm folded; 22x31cm open"},null,null,{"v":"1941-0064_wotm"},null,null,null,{"v":"Hotel Commodore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":6},{"v":1941},{"v":10},{"v":2},{"v":"1941-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30518"},null,{"v":"Archons Of Colophon"},null,null,null,{"v":"17.5x11cm"},null,null,{"v":"1941-0065_wotm"},null,null,null,{"v":"Archons Of Colophon"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1941},{"v":10},{"v":6},{"v":"1941-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30519"},null,{"v":"Mitre Hotel"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1941-0066_wotm"},null,null,null,{"v":"Mitre Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1941},{"v":10},{"v":23},{"v":"1941-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30520"},null,{"v":"Grand Ballroom Of The Hotel Commodore"},null,null,null,{"v":"22x15.5cm folded; 22x31cm open"},null,null,{"v":"1941-0067_wotm"},null,null,null,{"v":"Grand Ballroom Of The Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"9"},{"v":6},{"v":1941},{"v":11},{"v":13},{"v":"1941-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30521"},null,{"v":"[Restaurant And/Or Location Unknown]"},null,null,null,{"v":"18x10.5cm"},null,{"v":"Children's menu"},{"v":"1941-0068_wotm"},null,null,null,{"v":"[Restaurant And/Or Location Unknown]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":38},{"v":1941},{"v":1},{"v":1},{"v":"1941-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30522"},null,{"v":"Luncheonette"},{"v":"LUNCHEONETTE"},null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1941-0069_wotm"},null,null,null,{"v":"Luncheonette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":122},{"v":1941},{"v":11},{"v":19},{"v":"1941-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30523"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,null,{"v":"1941-0070_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"12"},{"v":50},{"v":1941},{"v":11},{"v":18},{"v":"1941-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30524"},null,{"v":"The Starlight Roof Of The Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,null,{"v":"1941-0071_wotm"},null,null,null,{"v":"The Starlight Roof Of The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1941},{"v":12},{"v":9},{"v":"1941-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30525"},null,{"v":"[Restaurant And/Or Location Unknown]"},null,null,null,{"v":"24x16cm folded; 24x31cm open"},null,null,{"v":"1941-0072_wotm"},null,null,null,{"v":"Lafayette Place Restaurant & Cafe"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1941},{"v":11},{"v":26},{"v":"1941-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30526"},null,{"v":"Hotel Duane"},null,null,null,{"v":"26.5x17cm folded; 26.5x34.5cm open"},null,{"v":"Thanksgiving Dinner menu"},{"v":"1941-0073_wotm"},null,null,null,{"v":"Hotel Duane"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":141},{"v":1941},{"v":11},{"v":20},{"v":"1941-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30527"},null,{"v":"The Union League Club"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"Christmas Dinner menu"},{"v":"1941-0074_wotm"},null,null,null,{"v":"The Union League Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1941},{"v":12},{"v":1},{"v":"1941-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30528"},null,{"v":"Paddell's Tavern"},null,null,null,{"v":"29.5x20cm folded; 29.5x39.5cm open"},null,null,{"v":"1941-0075_wotm"},null,null,null,{"v":"Paddell's Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":358},{"v":1941},{"v":11},{"v":27},{"v":"1941-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30529"},null,{"v":"Roth's Bar Grill & Restaurant"},null,null,null,{"v":"34x22.5cm folded; 34x45cm open"},null,null,{"v":"1941-0076_wotm"},null,null,null,{"v":"Roth's Bar Grill & Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":445},{"v":1941},{"v":9},{"v":18},{"v":"1941-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30530"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"27.5x21.5cm folded; 27.5x42.5cm open"},null,null,{"v":"1941-0077_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1941},{"v":12},{"v":14},{"v":"1941-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30531"},null,{"v":"Mayflower Hotel"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,{"v":"Autographed."},{"v":"1937-0043_wotm"},null,null,null,{"v":"Mayflower Hotel"},null,null,null,{"v":"complete"},{"v":"16"},{"v":16},{"v":1937},{"v":3},{"v":4},{"v":"1937-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30532"},null,{"v":"Hotel Saskatchewan"},null,null,null,{"v":"16.5x9cm folded; 16.5x18cm open"},null,{"v":"Afternoon Tea"},{"v":"1937-0006_wotm"},null,null,null,{"v":"Hotel Saskatchewan"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":14},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30533"},null,{"v":"Hotel Saskatchewan"},null,null,null,{"v":"16x9cm folded; 16x18cm open"},null,{"v":"Afternoon Tea"},{"v":"1937-0007_wotm"},null,null,null,{"v":"Hotel Saskatchewan"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":33},{"v":1937},{"v":1},{"v":19},{"v":"1937-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30534"},null,{"v":"Hotel St. Regis"},null,null,null,{"v":"13x9cm folded; 13x16.5cm open"},null,{"v":"National Association of Book Publishers"},{"v":"1937-0008_wotm"},null,null,null,{"v":"Hotel St. Regis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1937},{"v":1},{"v":20},{"v":"1937-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30535"},null,{"v":"Royal Alexandria Hotel"},null,null,null,{"v":"16.5x12cm folded; 16.5x24cm open"},null,{"v":"Afternoon Tea"},{"v":"1937-0009_wotm"},null,null,null,{"v":"Royal Alexandria Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":40},{"v":1937},{"v":1},{"v":7},{"v":"1937-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30536"},null,{"v":"Hotel Vancouver"},null,null,null,{"v":"27x19cm"},null,null,{"v":"1937-0010_wotm"},null,null,null,{"v":"Hotel Vancouver"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"under review"},{"v":"1"},{"v":17},{"v":1937},{"v":1},{"v":9},{"v":"1937-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30537"},null,{"v":"Hotel Saskatchewan"},null,null,null,{"v":"31x23cm"},null,{"v":"Breakfast"},{"v":"1937-0011_wotm"},null,null,null,{"v":"Hotel Saskatchewan"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":162},{"v":1937},{"v":1},{"v":19},{"v":"1937-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30538"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"16.5x10cm"},null,{"v":"St. George's Church 125th Anniversary"},{"v":"1937-0012_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"complete"},{"v":"1"},{"v":8},{"v":1937},{"v":2},{"v":8},{"v":"1937-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30539"},null,{"v":"Hotel St. George"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"Brookly Public Library Staff Association"},{"v":"1937-0013_wotm"},null,null,null,{"v":"Hotel St. George"},null,null,null,{"v":"complete"},{"v":"6"},{"v":15},{"v":1937},{"v":2},{"v":7},{"v":"1937-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30540"},null,{"v":"Pallister Hotel"},null,null,null,{"v":"13.5x8cm"},null,{"v":"Afternoon Tea"},{"v":"1937-0014_wotm"},null,null,null,{"v":"Palliser Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"6"},{"v":21},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30541"},null,{"v":"Royal Alexandria Hotel"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"Supper Dance"},{"v":"1937-0015_wotm"},null,null,null,{"v":"Royal Alexandria Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":6},{"v":1937},{"v":2},{"v":20},{"v":"1937-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30542"},null,{"v":"Royal Alexandria Hotel"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"Supper Dance"},{"v":"1937-0016_wotm"},null,null,null,{"v":"Royal Alexandria Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":7},{"v":1937},{"v":2},{"v":27},{"v":"1937-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30543"},null,{"v":"Hotel Vancouver"},null,null,null,{"v":"18x12cm folded;18x24cm open"},null,{"v":"Afternoon Tea"},{"v":"1937-0017_wotm"},null,null,null,{"v":"Hotel Vancouver"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":31},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30544"},null,{"v":"Empress Of Australia"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1937-0018_wotm"},null,null,null,{"v":"Empress Of Australia"},null,null,null,{"v":"complete"},{"v":"5"},{"v":275},{"v":1937},{"v":2},{"v":7},{"v":"1937-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30545"},null,{"v":"Empress Of Australia"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1937-0019_wotm"},null,null,null,{"v":"Empress Of Australia"},null,null,null,{"v":"complete"},{"v":"4"},{"v":83},{"v":1937},{"v":2},{"v":11},{"v":"1937-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30546"},null,{"v":"Pallister Hotel"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"room service breakfast"},{"v":"1937-0020_wotm"},null,null,null,{"v":"Palliser Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":132},{"v":1937},{"v":2},{"v":26},{"v":"1937-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30547"},null,{"v":"Hotel Vancouver"},null,null,null,{"v":"29.5x18cm"},null,{"v":"room service breakfast"},{"v":"1937-0021_wotm"},null,null,null,{"v":"Hotel Vancouver"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":124},{"v":1937},{"v":2},{"v":20},{"v":"1937-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30548"},null,{"v":"Hotel Vancouver"},null,null,null,{"v":"34x22cm"},null,{"v":"room service breakfast"},{"v":"1937-0022_wotm"},null,null,null,{"v":"Hotel Vancouver"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":31},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30549"},null,{"v":"Hotel Vancouver"},null,null,null,{"v":"34x22cm"},null,{"v":"Breakfast"},{"v":"1937-0023_wotm"},null,null,null,{"v":"Hotel Vancouver"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":131},{"v":1937},{"v":2},{"v":10},{"v":"1937-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30550"},null,{"v":"Hotel Vancouver"},null,null,null,{"v":"34x22cm"},null,{"v":"Breakfast"},{"v":"1937-0024_wotm"},null,null,null,{"v":"Hotel Vancouver"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":149},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30551"},null,{"v":"Hotel Vancouver"},null,null,null,{"v":"32x22.5cm"},null,{"v":"room service dinner"},{"v":"1937-0025_wotm"},null,null,null,{"v":"Hotel Vancouver"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":125},{"v":1937},{"v":2},{"v":9},{"v":"1937-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30552"},null,{"v":"Nick Bates' Merry Go Round Bar"},null,null,null,{"v":"14x9.5cm folded; 14x19cm open"},null,null,{"v":"1937-0026_wotm"},null,null,null,{"v":"Nick Bates' Merry Go Round Bar"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1937},{"v":2},{"v":17},{"v":"1937-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30553"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"18x11.5cm"},null,{"v":"North American Game Breeders' Association"},{"v":"1937-0027_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30554"},null,{"v":"Den Gyldene Freden"},null,null,null,{"v":"19x24cm folded; 19x48cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1937-0028_wotm"},null,null,null,{"v":"Den Gyldene Freden"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"4"},{"v":150},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30555"},null,{"v":"Paquebot \"Normandie\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French Line"},{"v":"1937-0029_wotm"},null,null,null,{"v":"Paquebot \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1937},{"v":2},{"v":27},{"v":"1937-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30556"},null,{"v":"Paquebot \"Ile De France\"\"\""},null,null,null,{"v":"27x21.5cm folded; 27x23cm open"},null,{"v":"French Line"},{"v":"1937-0030_wotm"},null,null,null,{"v":"Paquebot \"Ile De France\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":154},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30557"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"22.5x14.5cm folded; 22.5x29cm open"},null,{"v":"Brooklyn Chapter Hadassah"},{"v":"1937-0031_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30558"},null,{"v":"Mayflower Hotel"},null,null,null,{"v":"31x24.5cm folded; 31x49cm open"},null,{"v":"Testimonial Dinner to James A. Farley"},{"v":"1937-0032_wotm"},null,null,null,{"v":"Mayflower Hotel"},null,null,null,{"v":"complete"},{"v":"17"},{"v":17},{"v":1937},{"v":2},{"v":15},{"v":"1937-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30559"},null,{"v":"Hotel New Weston"},null,null,null,{"v":"26.5x15cm folded; 26.5x30cm open"},null,null,{"v":"1937-0033_wotm"},null,null,null,{"v":"Hotel New Weston"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":187},{"v":1937},{"v":2},{"v":9},{"v":"1937-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30560"},null,{"v":"Royal York Hotel"},null,null,null,{"v":"28.5x22cm folded; 28.5x44cm open"},null,null,{"v":"1937-0034_wotm"},null,null,null,{"v":"Royal York Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":201},{"v":1937},{"v":3},{"v":3},{"v":"1937-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30561"},null,{"v":"Royal York Hotel"},null,null,null,{"v":"28.5x22cm folded; 28.5x44cm open"},null,null,{"v":"1937-0035_wotm"},null,null,null,{"v":"Royal York Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":204},{"v":1937},{"v":3},{"v":3},{"v":"1937-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30562"},null,{"v":"Royal York Hotel"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,{"v":"Venetian Room"},{"v":"1937-0036_wotm"},null,null,null,{"v":"Royal York Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":164},{"v":1937},{"v":3},{"v":3},{"v":"1937-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30563"},null,{"v":"Royal York Hotel"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,{"v":"Venetian Room"},{"v":"1937-0037_wotm"},null,null,null,{"v":"Royal York Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":160},{"v":1937},{"v":3},{"v":3},{"v":"1937-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30564"},null,{"v":"Chateau Frontenac Quebec"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1937-0038_wotm"},null,null,null,{"v":"Chateau Frontenac Quebec"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":178},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30565"},null,{"v":"Chateau Frontenac Quebec"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1937-0039_wotm"},null,null,null,{"v":"Chateau Frontenac Quebec"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":231},{"v":1937},{"v":3},{"v":4},{"v":"1937-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30566"},null,{"v":"Chateau Frontenac Quebec"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,null,{"v":"1937-0040_wotm"},null,null,null,{"v":"Chateau Frontenac Quebec"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":206},{"v":1937},{"v":3},{"v":3},{"v":"1937-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30567"},null,{"v":"Chateau Frontenac Quebec"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1937-0041_wotm"},null,null,null,{"v":"Chateau Frontenac Quebec"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":195},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30568"},null,{"v":"Royal Alexandria Hotel"},null,null,null,{"v":"33x21cm"},null,null,{"v":"1937-0042_wotm"},null,null,null,{"v":"Royal Alexandria Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":143},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30569"},null,{"v":"Chateau Frontenac Quebec"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,null,{"v":"1937-0044_wotm"},null,null,null,{"v":"Chateau Frontenac Quebec"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":43},{"v":1937},{"v":3},{"v":4},{"v":"1937-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30570"},null,{"v":"Royal Alexandria Hotel"},null,null,null,{"v":"18x12cm folded;18x24cm open"},null,{"v":"Coffee Room, luncheon"},{"v":"1937-0045_wotm"},null,null,null,{"v":"Royal Alexandria Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":53},{"v":1937},{"v":3},{"v":6},{"v":"1937-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30571"},null,{"v":"Royal Alexandria Hotel"},null,null,null,{"v":"18x12cm folded;18x24cm open"},null,{"v":"Coffee Room, dinner"},{"v":"1937-0046_wotm"},null,null,null,{"v":"Royal Alexandria Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":45},{"v":1937},{"v":3},{"v":6},{"v":"1937-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30572"},null,{"v":"Royal Alexandria Hotel"},null,null,null,{"v":"27.5x18cm folded; 27.5x36cm open"},null,{"v":"luncheon"},{"v":"1937-0047_wotm"},null,null,null,{"v":"Royal Alexandria Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"7"},{"v":331},{"v":1937},{"v":3},{"v":6},{"v":"1937-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30573"},null,{"v":"Royal Alexandria Hotel"},null,null,null,{"v":"27.5x18cm folded; 27.5x36cm open"},null,{"v":"dinner"},{"v":"1937-0048_wotm"},null,null,null,{"v":"Royal Alexandria Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"7"},{"v":326},{"v":1937},{"v":3},{"v":6},{"v":"1937-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30574"},null,{"v":"The Empress Hotel"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1937-0049_wotm"},null,null,null,{"v":"The Empress Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":182},{"v":1937},{"v":3},{"v":9},{"v":"1937-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30575"},null,{"v":"The Hotel Vancouver"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1937-0050_wotm"},null,null,null,{"v":"The Hotel Vancouver"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":185},{"v":1937},{"v":3},{"v":10},{"v":"1937-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30576"},null,{"v":"The Hotel Vancouver"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1937-0051_wotm"},null,null,null,{"v":"The Hotel Vancouver"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":172},{"v":1937},{"v":3},{"v":9},{"v":"1937-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30577"},null,{"v":"Pallister Hotel"},null,null,null,{"v":"14x9cm folded; 14x18cm open"},null,{"v":"Supper Dance"},{"v":"1937-0052_wotm"},null,null,null,{"v":"Palliser Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1937},{"v":3},{"v":13},{"v":"1937-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30578"},null,{"v":"Hotel Astor"},null,null,null,{"v":"20.5x15cm folded; 20.5x30cm open"},null,{"v":"The Society of the Friendly Sons of St. Patrick"},{"v":"1937-0053_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":25},{"v":1937},{"v":3},{"v":17},{"v":"1937-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30579"},null,{"v":"Hotel Saskatchewan"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1937-0054_wotm"},null,null,null,{"v":"Hotel Saskatchewan"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":161},{"v":1937},{"v":3},{"v":10},{"v":"1937-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30580"},null,{"v":"Hotel Saskatchewan"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1937-0055_wotm"},null,null,null,{"v":"Hotel Saskatchewan"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":170},{"v":1937},{"v":3},{"v":12},{"v":"1937-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30581"},null,{"v":"Hotel Saskatchewan"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1937-0056_wotm"},null,null,null,{"v":"Hotel Saskatchewan"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":160},{"v":1937},{"v":3},{"v":12},{"v":"1937-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30582"},null,{"v":"Hotel Saskatchewan"},null,null,null,{"v":"25.5x16cm"},null,null,{"v":"1937-0057_wotm"},null,null,null,{"v":"Hotel Saskatchewan"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":107},{"v":1937},{"v":3},{"v":10},{"v":"1937-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30583"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"25.5x16cm"},null,null,{"v":"1937-0058_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":103},{"v":1937},{"v":3},{"v":12},{"v":"1937-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30584"},null,{"v":"Hotel Saskatchewan"},null,null,null,{"v":"25.5x16cm"},null,null,{"v":"1937-0059_wotm"},null,null,null,{"v":"Hotel Saskatchewan"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":106},{"v":1937},{"v":3},{"v":12},{"v":"1937-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30585"},null,{"v":"Pallister Hotel"},null,null,null,{"v":"25.5x16.5cm"},null,null,{"v":"1937-0060_wotm"},null,null,null,{"v":"Palliser Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":91},{"v":1937},{"v":3},{"v":18},{"v":"1937-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30586"},null,{"v":"Pallister Hotel"},null,null,null,{"v":"25.5x16.5cm"},null,null,{"v":"1937-0061_wotm"},null,null,null,{"v":"Palliser Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":92},{"v":1937},{"v":3},{"v":18},{"v":"1937-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30587"},null,{"v":"Hotel Saskatchewan"},null,null,null,{"v":"28x17cm"},null,null,{"v":"1937-0062_wotm"},null,null,null,{"v":"Hotel Saskatchewan"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":6},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30588"},null,{"v":"Pallister Hotel"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1937-0063_wotm"},null,null,null,{"v":"Palliser Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"9"},{"v":488},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30589"},null,{"v":"Pallister Hotel"},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,null,{"v":"1937-0064_wotm"},null,null,null,{"v":"Palliser Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"5"},{"v":351},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30590"},null,{"v":"Pallister Hotel"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1937-0065_wotm"},null,null,null,{"v":"Palliser Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"8"},{"v":493},{"v":1937},{"v":3},{"v":18},{"v":"1937-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30591"},null,{"v":"Pallister Hotel"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1937-0066_wotm"},null,null,null,{"v":"Palliser Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"8"},{"v":501},{"v":1937},{"v":3},{"v":18},{"v":"1937-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30592"},null,{"v":"Canadian Pacific"},null,null,null,{"v":"18x15cm folded; 18x45cm open"},null,{"v":"dining car service"},{"v":"1937-0067_wotm"},null,null,null,{"v":"Canadian Pacific"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"6"},{"v":174},{"v":1937},{"v":4},{"v":3},{"v":"1937-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30593"},null,{"v":"Canadian Pacific"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,{"v":"dining car service"},{"v":"1937-0068_wotm"},null,null,null,{"v":"Canadian Pacific"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":142},{"v":1937},{"v":4},{"v":3},{"v":"1937-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30594"},null,{"v":"Canadian Pacific"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,{"v":"dining car service"},{"v":"1937-0069_wotm"},null,null,null,{"v":"Canadian Pacific"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":152},{"v":1937},{"v":4},{"v":3},{"v":"1937-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30595"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x11.5cm folded; 16.5x23cm open"},null,{"v":"Folding Paper Box Manufacturers Association"},{"v":"1937-0070_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1937},{"v":4},{"v":3},{"v":"1937-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30596"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,{"v":"Brooklyn Woman's Club"},{"v":"1937-0071_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":9},{"v":1937},{"v":4},{"v":7},{"v":"1937-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30597"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"22x15.5cm folded; 22x31cm open"},null,{"v":"The Pan American Society"},{"v":"1937-0072_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1937},{"v":4},{"v":8},{"v":"1937-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30598"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,{"v":"New York University"},{"v":"1937-0073_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1937},{"v":4},{"v":10},{"v":"1937-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30599"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Electrolux"},{"v":"1937-0074_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"11"},{"v":15},{"v":1937},{"v":4},{"v":12},{"v":"1937-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30600"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"22x16cm folded; 22x32cm open"},null,{"v":"United Brewers Industrial Foundation"},{"v":"1937-0075_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1937},{"v":4},{"v":14},{"v":"1937-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30601"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"17.5x10cm"},null,{"v":"Democratic Organization"},{"v":"1937-0076_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1937},{"v":4},{"v":21},{"v":"1937-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30602"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x13cm"},null,{"v":"The Associated Press"},{"v":"1937-0077_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1937},{"v":4},{"v":19},{"v":"1937-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30603"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"Italy America Society and The American Society of the Royal Italian Orders"},{"v":"1937-0078_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1937},{"v":4},{"v":21},{"v":"1937-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30604"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"17.5x10cm folded; 17.5x20cm open"},null,{"v":"American Newspaper Publishers Association"},{"v":"1937-0079_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":15},{"v":1937},{"v":4},{"v":22},{"v":"1937-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30605"},null,{"v":"Mayes Oyster House"},null,null,null,{"v":"28.5x17cm folded; 28.5x34cm open"},null,null,{"v":"1937-0080_wotm"},null,null,null,{"v":"Mayes Oyster House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":374},{"v":1937},{"v":4},{"v":23},{"v":"1937-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30606"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Interborough Association of Women Teachers"},{"v":"1937-0081_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"under review"},{"v":"4"},{"v":15},{"v":1937},{"v":4},{"v":24},{"v":"1937-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30607"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x16.5cm folded; 23x33cm open"},null,{"v":"Grover Cleaveland Democratic Club"},{"v":"1937-0082_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1937},{"v":4},{"v":24},{"v":"1937-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30608"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"27x18.5cm folded; 27x37cm open"},null,{"v":"Sydenham Hospital"},{"v":"1937-0083_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"50"},{"v":12},{"v":1937},{"v":4},{"v":25},{"v":"1937-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30609"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"14x11cm folded; 14x22cm open"},null,{"v":"The Pennsylvania Society"},{"v":"1937-0084_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1937},{"v":4},{"v":27},{"v":"1937-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30610"},null,{"v":"Jackson Heights Club House"},null,null,null,{"v":"16.5x12.5cm folded; 16.5x25cm open"},null,{"v":"The Salon of Seven Arts"},{"v":"1937-0085_wotm"},null,null,null,{"v":"Jackson Heights Club House"},null,null,null,{"v":"complete"},{"v":"5"},{"v":14},{"v":1937},{"v":4},{"v":28},{"v":"1937-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30611"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x17cm folded; 21.5x34cm open"},null,{"v":"The Clinical Society of the New York Polyclinic Medical School and Hospital"},{"v":"1937-0086_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1937},{"v":4},{"v":28},{"v":"1937-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30612"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16x11.5cm folded; 16x23cm open"},null,{"v":"Controllers Institute of America"},{"v":"1937-0087_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1937},{"v":4},{"v":29},{"v":"1937-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30613"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"National Association of Mutual Savings Banks"},{"v":"1937-0088_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1937},{"v":4},{"v":29},{"v":"1937-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30614"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"27x21.5cm folded; 27x23cm open"},null,null,{"v":"1937-0089_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":100},{"v":1937},{"v":5},{"v":5},{"v":"1937-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30615"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"27x21.5cm folded; 27x23cm open"},null,null,{"v":"1937-0090_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":113},{"v":1937},{"v":5},{"v":7},{"v":"1937-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30616"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"27x21.5cm folded; 27x23cm open"},null,null,{"v":"1937-0091_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"under review"},{"v":"2"},{"v":83},{"v":1937},{"v":5},{"v":7},{"v":"1937-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30617"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"27x21.5cm folded; 27x23cm open"},null,null,{"v":"1937-0092_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":110},{"v":1937},{"v":5},{"v":8},{"v":"1937-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30618"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"English-Speaking Union of the United States"},{"v":"1937-0093_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1937},{"v":5},{"v":12},{"v":"1937-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30619"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,{"v":"room service"},{"v":"1937-0094_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":190},{"v":1937},{"v":5},{"v":13},{"v":"1937-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30620"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x11.5cm folded; 21.5x23cm open"},null,{"v":"National Council of Jewish Women"},{"v":"1937-0095_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":95},{"v":1937},{"v":5},{"v":1},{"v":"1937-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30621"},null,{"v":"The Roosevelt"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"National Society Daughters of the Revolution"},{"v":"1937-0096_wotm"},null,null,null,{"v":"The Roosevelt"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1937},{"v":5},{"v":19},{"v":"1937-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30622"},null,{"v":"Tiny's"},null,null,null,{"v":"31x14cm folded; 31x28cm open"},null,null,{"v":"1937-0097_wotm"},null,null,null,{"v":"Tiny's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":331},{"v":1937},{"v":5},{"v":15},{"v":"1937-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30623"},null,{"v":"Sherman Square Hotel"},null,null,null,{"v":"25.5x20.5cm folded; 25.5x41cm open"},null,null,{"v":"1937-0098_wotm"},null,null,null,{"v":"Sherman Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":234},{"v":1937},{"v":5},{"v":31},{"v":"1937-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30624"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"14x9cm"},null,null,{"v":"1937-0145_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1937},{"v":6},{"v":17},{"v":"1937-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30625"},null,{"v":"El Barrio Latino"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,{"v":"Big Game Celebration"},{"v":"1937-0180_wotm"},null,null,null,{"v":"El Barrio Latino"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":47},{"v":1937},{"v":3},{"v":20},{"v":"1937-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30626"},null,{"v":"The Connaught Rooms"},null,null,null,{"v":"18.5x11.5cm folded; 18.5x23cm open"},null,{"v":"International Shorthand Congress"},{"v":"1937-0153_wotm"},null,null,null,{"v":"The Connaught Rooms"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1937},{"v":7},{"v":23},{"v":"1937-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30627"},null,{"v":"The Connaught Rooms"},null,null,null,{"v":"17x10.5cm folded; 17x21cm open"},null,{"v":"International Shorthand Congress"},{"v":"1937-0154_wotm"},null,null,null,{"v":"The Connaught Rooms"},null,null,null,{"v":"complete"},{"v":"3"},{"v":7},{"v":1937},{"v":7},{"v":24},{"v":"1937-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30628"},null,{"v":"The Lotos Club"},null,null,null,{"v":"21x14.5cm folded; 21x29cm open"},null,null,{"v":"1937-0185_wotm"},null,null,null,{"v":"The Lotos Club"},null,null,null,{"v":"complete"},{"v":"9"},{"v":11},{"v":1937},{"v":11},{"v":14},{"v":"1937-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30629"},null,{"v":"The Town Hall Club"},null,null,null,{"v":"16.5x13cm folded; 16.5x26cm open"},null,{"v":"The Clerical Union for the Maintenance and Defence of Catholic Principles"},{"v":"1937-0187_wotm"},null,null,null,{"v":"The Town Hall Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1937},{"v":11},{"v":30},{"v":"1937-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30630"},null,{"v":"Bds"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1937-0147_wotm"},null,null,null,{"v":"Bds"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1937},{"v":7},{"v":19},{"v":"1937-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30631"},null,{"v":"Bds"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1937-0148_wotm"},null,null,null,{"v":"Bds"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1937},{"v":7},{"v":20},{"v":"1937-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30632"},null,{"v":"Bds"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1937-0149_wotm"},null,null,null,{"v":"Bds"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1937},{"v":7},{"v":24},{"v":"1937-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30633"},null,{"v":"Bds"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1937-0150_wotm"},null,null,null,{"v":"Bds"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1937},{"v":7},{"v":26},{"v":"1937-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30634"},null,{"v":"Carlton Hotel"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1937-0181_wotm"},null,null,null,{"v":"Carlton Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1937},{"v":12},{"v":27},{"v":"1937-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30635"},null,{"v":"Eaton's"},null,null,null,{"v":"19x12.5cm"},null,{"v":"Thanksgiving Menu"},{"v":"1937-0182_wotm"},null,null,null,{"v":"Eaton's"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":19},{"v":1937},{"v":11},{"v":1},{"v":"1937-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30636"},null,{"v":"Jonathan Club"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1937-0174_wotm"},null,null,null,{"v":"Jonathan Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1937},{"v":8},{"v":19},{"v":"1937-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30637"},null,{"v":"Merchant Taylor's Hall"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,{"v":"Pitman Centenary Dinner"},{"v":"1937-0152_wotm"},null,null,null,{"v":"Merchant Taylor's Hall"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1937},{"v":7},{"v":22},{"v":"1937-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30638"},null,{"v":"Paquebot \"Normandie\"\"\""},null,null,null,{"v":"29x22.5cm folded; 29x45cm open"},null,{"v":"French line"},{"v":"1937-0124_wotm"},null,null,null,{"v":"Paquebot \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1937},{"v":7},{"v":4},{"v":"1937-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30639"},null,{"v":"Paquebot \"Normandie\"\"\""},null,null,null,{"v":"29x22.5cm folded; 29x45cm open"},null,{"v":"French line"},{"v":"1937-0125_wotm"},null,null,null,{"v":"Paquebot \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1937},{"v":6},{"v":12},{"v":"1937-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30640"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1937-0115_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1937},{"v":6},{"v":9},{"v":"1937-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30641"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1937-0116_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"under review"},{"v":"2"},{"v":24},{"v":1937},{"v":6},{"v":10},{"v":"1937-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30642"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1937-0117_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1937},{"v":6},{"v":10},{"v":"1937-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30643"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1937-0118_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1937},{"v":6},{"v":11},{"v":"1937-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30644"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1937-0119_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1937},{"v":6},{"v":11},{"v":"1937-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30645"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1937-0120_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1937},{"v":6},{"v":12},{"v":"1937-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30646"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1937-0121_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1937},{"v":6},{"v":12},{"v":"1937-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30647"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,null,{"v":"1937-0122_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1937},{"v":6},{"v":13},{"v":"1937-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30648"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"20.5x15cm folded; 41x30cm open"},null,null,{"v":"1937-0123_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1937},{"v":6},{"v":13},{"v":"1937-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30649"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"27x17.5cm"},null,null,{"v":"1937-0126_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":36},{"v":1937},{"v":6},{"v":11},{"v":"1937-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30650"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"27x17.5cm"},null,null,{"v":"1937-0127_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":37},{"v":1937},{"v":6},{"v":12},{"v":"1937-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30651"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"27x17.5cm"},null,null,{"v":"1937-0128_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":38},{"v":1937},{"v":6},{"v":13},{"v":"1937-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30652"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"15x13cm folded; 15x26cm open"},null,null,{"v":"1937-0169_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1937},{"v":8},{"v":7},{"v":"1937-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30653"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"16x13cm folded; 16x26cm open"},null,null,{"v":"1937-0170_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":8},{"v":1937},{"v":8},{"v":8},{"v":"1937-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30654"},null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,{"v":"Menu also contains English text"},{"v":"1937-0156_wotm"},null,null,null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":62},{"v":1937},{"v":8},{"v":5},{"v":"1937-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30655"},null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,{"v":"Menu also contains English text"},{"v":"1937-0157_wotm"},null,null,null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":66},{"v":1937},{"v":8},{"v":6},{"v":"1937-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30656"},null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,{"v":"Menu also contains English text"},{"v":"1937-0158_wotm"},null,null,null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":50},{"v":1937},{"v":8},{"v":6},{"v":"1937-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30657"},null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"25.5x15.5cm folded; 25.5x31cm open"},null,{"v":"Menu also contains English text"},{"v":"1937-0163_wotm"},null,null,null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1937},{"v":8},{"v":8},{"v":"1937-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30658"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0131_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":102},{"v":1937},{"v":6},{"v":11},{"v":"1937-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30659"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0132_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":103},{"v":1937},{"v":6},{"v":12},{"v":"1937-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30660"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0133_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":98},{"v":1937},{"v":6},{"v":12},{"v":"1937-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30661"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0134_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":114},{"v":1937},{"v":6},{"v":13},{"v":"1937-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30662"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0135_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"under review"},{"v":"2"},{"v":99},{"v":1937},{"v":6},{"v":13},{"v":"1937-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30663"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0136_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"under review"},{"v":"2"},{"v":102},{"v":1937},{"v":6},{"v":19},{"v":"1937-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30664"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0137_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":120},{"v":1937},{"v":6},{"v":14},{"v":"1937-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30665"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0138_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":115},{"v":1937},{"v":6},{"v":15},{"v":"1937-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30666"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0139_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":100},{"v":1937},{"v":6},{"v":15},{"v":"1937-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30667"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0140_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":110},{"v":1937},{"v":6},{"v":16},{"v":"1937-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30668"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0141_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1937},{"v":6},{"v":17},{"v":"1937-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30669"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0142_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":100},{"v":1937},{"v":6},{"v":19},{"v":"1937-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30670"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0143_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1937},{"v":7},{"v":30},{"v":"1937-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30671"},null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0144_wotm"},null,null,null,{"v":"S.S. \"De Grasse\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":100},{"v":1937},{"v":7},{"v":25},{"v":"1937-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30672"},null,{"v":"S.S. \"Europa\"\"\""},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,{"v":"Menu also contains English text"},{"v":"1937-0159_wotm"},null,null,null,{"v":"S.S. \"Europa\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":58},{"v":1937},{"v":9},{"v":8},{"v":"1937-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30673"},null,{"v":"S.S. \"Europa\"\"\""},null,null,null,{"v":"21x14.5cm folded; 21x29cm open"},null,{"v":"Menu also contains English text"},{"v":"1937-0160_wotm"},null,null,null,{"v":"S.S. \"Europa\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":48},{"v":1937},{"v":9},{"v":5},{"v":"1937-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30674"},null,{"v":"S.S. \"Europa\"\"\""},null,null,null,{"v":"21x14.5cm folded; 21x29cm open"},null,{"v":"Menu also contains English text"},{"v":"1937-0161_wotm"},null,null,null,{"v":"S.S. \"Europa\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":52},{"v":1937},{"v":9},{"v":7},{"v":"1937-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30675"},null,{"v":"S.S. \"Europa\"\"\""},null,null,null,{"v":"21x14.5cm folded; 21x29cm open"},null,{"v":"Menu also contains English text"},{"v":"1937-0162_wotm"},null,null,null,{"v":"S.S. \"Europa\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":46},{"v":1937},{"v":9},{"v":8},{"v":"1937-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30676"},null,{"v":"S.S. \"Europa\"\"\""},null,null,null,{"v":"25.5x15.5cm folded; 25.5x31cm open"},null,{"v":"Menu also contains English text"},{"v":"1937-0164_wotm"},null,null,null,{"v":"S.S. \"Europa\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":52},{"v":1937},{"v":9},{"v":9},{"v":"1937-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30677"},null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0129_wotm"},null,null,null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":121},{"v":1937},{"v":6},{"v":9},{"v":"1937-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30678"},null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French line"},{"v":"1937-0130_wotm"},null,null,null,{"v":"S.S. \"Normandie\"\"\""},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":119},{"v":1937},{"v":6},{"v":10},{"v":"1937-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30679"},null,{"v":"S.S. \"Pastores\"\"\""},null,null,null,{"v":"16.5x12cm folded; 16.5x24cm open"},null,null,{"v":"1937-0155_wotm"},null,null,null,{"v":"S.S. \"Pastores\"\"\""},null,null,null,{"v":"complete"},{"v":"6"},{"v":33},{"v":1937},{"v":7},{"v":30},{"v":"1937-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30680"},null,{"v":"S.S. \"Pastores\"\"\""},null,null,null,{"v":"16.5x12cm folded; 16.5x24cm open"},null,null,{"v":"1937-0165_wotm"},null,null,null,{"v":"S.S. \"Pastores\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1937},{"v":8},{"v":6},{"v":"1937-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30681"},null,{"v":"S.S. \"Pastores\"\"\""},null,null,null,{"v":"16.5x12cm folded; 16.5x24cm open"},null,{"v":"Pirates Dinner"},{"v":"1937-0166_wotm"},null,null,null,{"v":"S.S. \"Pastores\"\"\""},null,null,null,{"v":"complete"},{"v":"6"},{"v":14},{"v":1937},{"v":8},{"v":11},{"v":"1937-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30682"},null,{"v":"S.S. \"Pastores\"\"\""},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,null,{"v":"1937-0167_wotm"},null,null,null,{"v":"S.S. \"Pastores\"\"\""},null,null,null,{"v":"complete"},{"v":"5"},{"v":39},{"v":1937},{"v":8},{"v":14},{"v":"1937-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30683"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"New year's Cruise to Havana"},{"v":"1937-0189_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1937},{"v":12},{"v":31},{"v":"1937-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30684"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"New year's Cruise to Havana"},{"v":"1937-0190_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1937},{"v":12},{"v":27},{"v":"1937-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30685"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"New year's Cruise to Havana"},{"v":"1937-0191_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"3"},{"v":104},{"v":1937},{"v":12},{"v":28},{"v":"1937-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30686"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"New year's Cruise to Havana"},{"v":"1937-0192_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"3"},{"v":105},{"v":1937},{"v":12},{"v":28},{"v":"1937-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30687"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"New year's Cruise to Havana"},{"v":"1937-0193_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"3"},{"v":108},{"v":1937},{"v":12},{"v":29},{"v":"1937-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30688"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"New year's Cruise to Havana"},{"v":"1937-0194_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"3"},{"v":104},{"v":1937},{"v":12},{"v":29},{"v":"1937-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30689"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"New year's Cruise to Havana"},{"v":"1937-0195_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"3"},{"v":100},{"v":1937},{"v":12},{"v":30},{"v":"1937-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30690"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"New year's Cruise to Havana"},{"v":"1937-0196_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"3"},{"v":101},{"v":1937},{"v":12},{"v":30},{"v":"1937-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30691"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"New year's Cruise to Havana"},{"v":"1937-0197_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"3"},{"v":106},{"v":1937},{"v":12},{"v":31},{"v":"1937-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30692"},null,{"v":"Steamship Yucatan"},null,null,null,{"v":"22x15cm folded; 22x30cm open"},null,null,{"v":"1937-0168_wotm"},null,null,null,{"v":"Steamship Yucatan"},null,null,null,{"v":"complete"},{"v":"5"},{"v":45},{"v":1937},{"v":8},{"v":16},{"v":"1937-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30693"},null,{"v":"Stouffer's"},null,null,null,{"v":"22.5x14.5cm folded; 22.5x29cm open"},null,null,{"v":"1937-0186_wotm"},null,null,null,{"v":"Stouffer's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":66},{"v":1937},{"v":12},{"v":29},{"v":"1937-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30694"},null,{"v":"Tortola"},null,null,null,{"v":"23x18cm folded; 23x43.5cm open"},null,null,{"v":"1937-0183_wotm"},null,null,null,{"v":"Tortola"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":231},{"v":1937},{"v":12},{"v":9},{"v":"1937-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30695"},null,{"v":"Twin Grill"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,null,{"v":"1937-0107_wotm"},null,null,null,{"v":"Twin Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"25"},{"v":451},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30697"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x10.5cm folded; 20x32cm open"},null,{"v":"Dinner in honor of  William Freeman Snow, M.D."},{"v":"1937-0100_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1937},{"v":10},{"v":1},{"v":"1937-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30698"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"GMAC GEIC Convention"},{"v":"1937-0101_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1937},{"v":10},{"v":6},{"v":"1937-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30699"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x17cm folded; 23.5x34cm open"},null,{"v":"National Association of Supervisors of State Banks"},{"v":"1937-0102_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1937},{"v":10},{"v":8},{"v":"1937-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30700"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,{"v":"New York Retail Tobacco Council, Inc."},{"v":"1937-0103_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1937},{"v":10},{"v":9},{"v":"1937-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30701"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"24x18cm folded; 24x36cm open"},null,{"v":"Yale Alumni of New York"},{"v":"1937-0104_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1937},{"v":10},{"v":15},{"v":"1937-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30702"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Testimonial dinner to Mr. William Mitchell Lybrand"},{"v":"1937-0105_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1937},{"v":10},{"v":16},{"v":"1937-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30703"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,{"v":"The Jewish Center"},{"v":"1937-0106_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1937},{"v":10},{"v":17},{"v":"1937-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30704"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"American Institute of Accountants"},{"v":"1937-0108_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1937},{"v":10},{"v":19},{"v":"1937-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30705"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"31x23cm folded; 31x46cm open"},null,{"v":"American Institute of Accountants"},{"v":"1937-0109_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1937},{"v":10},{"v":21},{"v":"1937-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30706"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,{"v":"The Wine and Food Society of New York"},{"v":"1937-0110_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"10"},{"v":41},{"v":1937},{"v":10},{"v":7},{"v":"1937-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30707"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Temple Ahavath Sholom"},{"v":"1937-0111_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1937},{"v":10},{"v":23},{"v":"1937-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30708"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14.5cm folded; 23x29cm open"},null,{"v":"Home of the Daughters of Jacob"},{"v":"1937-0112_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"32"},{"v":19},{"v":1937},{"v":10},{"v":23},{"v":"1937-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30709"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x12.5cm folded; 20x25cm open"},null,{"v":"The Crowell Publishing Company"},{"v":"1937-0113_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1937},{"v":10},{"v":27},{"v":"1937-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30710"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,null,{"v":"1937-0114_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1937},{"v":10},{"v":28},{"v":"1937-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30711"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x13cm folded; 16.5x26cm open"},null,{"v":"New York University Council"},{"v":"1937-0146_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1937},{"v":6},{"v":8},{"v":"1937-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30712"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x11.5cm folded; 16.5x23cm open"},null,{"v":"wedding dinner"},{"v":"1937-0151_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1937},{"v":7},{"v":2},{"v":"1937-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30713"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"McCall Educational Fashion Clinic"},{"v":"1937-0171_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":7},{"v":1937},{"v":8},{"v":5},{"v":"1937-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30714"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"American National Retail Jewelers Association"},{"v":"1937-0172_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1937},{"v":8},{"v":25},{"v":"1937-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30715"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x22.5cm folded; 20x45cm open"},null,{"v":"Sigma Nu Fraternity"},{"v":"1937-0173_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":12},{"v":1937},{"v":8},{"v":18},{"v":"1937-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30716"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x11.5cm"},null,{"v":"Leather Show - Tanner's Council of America"},{"v":"1937-0175_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":12},{"v":1937},{"v":9},{"v":9},{"v":"1937-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30717"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x11.5cm"},null,{"v":"Leather Show - Tanner's Council of America"},{"v":"1937-0176_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":13},{"v":1937},{"v":9},{"v":10},{"v":"1937-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30718"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x17cm folded; 25.5x34cm open"},null,{"v":"United States Constitution Sesquicentennial Celebration Dinner"},{"v":"1937-0177_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1937},{"v":9},{"v":17},{"v":"1937-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30719"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x11.5cm folded; 16.5x23cm open"},null,{"v":"wedding dinner"},{"v":"1937-0178_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1937},{"v":9},{"v":23},{"v":"1937-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30720"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"17.5x9.5cm"},null,null,{"v":"1937-0179_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1937},{"v":9},{"v":30},{"v":"1937-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30722"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x18cm folded; 21.5x36cm open"},null,{"v":"The Merchants' Association of New York"},{"v":"1937-0188_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"16"},{"v":18},{"v":1937},{"v":12},{"v":21},{"v":"1937-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30723"},null,{"v":"Alioto Fish Company"},null,null,null,{"v":"15.5x11.5cm folded; 15.5x23cm open"},null,null,{"v":"1937-0001_wotm"},null,null,null,{"v":"Alioto Fish Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":30},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30724"},null,{"v":"National Hotel Of Cuba"},null,null,null,{"v":"18.5x12.5cm folded; 18.5x25cm open"},null,{"v":"New Year's Eve menu"},{"v":"1937-0002_wotm"},null,null,null,{"v":"National Hotel Of Cuba"},null,{"v":"Cuban pesos"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":17},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30725"},null,{"v":"The Monico"},null,null,null,{"v":"16.5x10.5cm folded; 16.5x21cm open"},null,{"v":"Antiquarian Booksellers' Association"},{"v":"1937-0003_wotm"},null,null,null,{"v":"The Monico"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1937},{"v":1},{"v":7},{"v":"1937-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30726"},null,{"v":"Hotel Saskatchewan"},null,null,null,{"v":"16.5x9cm folded; 16.5x18cm open"},null,{"v":"Afternoon Tea"},{"v":"1937-0004_wotm"},null,null,null,{"v":"Hotel Saskatchewan"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30727"},null,{"v":"Hotel Saskatchewan"},null,null,null,{"v":"16.5x9cm folded; 16.5x18cm open"},null,{"v":"Afternoon Tea"},{"v":"1937-0005_wotm"},null,null,null,{"v":"Hotel Saskatchewan"},null,null,null,{"v":"under review"},{"v":"2"},{"v":13},{"v":1937},{"v":1},{"v":1},{"v":"1937-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30728"},null,{"v":"S.S. American Importer"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0040_wotm"},null,null,null,{"v":"S.S. American Importer"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1935},{"v":7},{"v":28},{"v":"1935-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30729"},null,{"v":"S.S. American Importer"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0041_wotm"},null,null,null,{"v":"S.S. American Importer"},null,null,null,{"v":"complete"},{"v":"1"},{"v":35},{"v":1935},{"v":7},{"v":29},{"v":"1935-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30730"},null,{"v":"S.S. American Importer"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0042_wotm"},null,null,null,{"v":"S.S. American Importer"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1935},{"v":7},{"v":29},{"v":"1935-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30731"},null,{"v":"Hotel Vancouver"},null,null,null,{"v":"27x19.5cm"},null,null,{"v":"1935-0043_wotm"},null,null,null,{"v":"Hotel Vancouver"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":18},{"v":1935},{"v":7},{"v":13},{"v":"1935-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30732"},null,{"v":"The Mayflower Hotel"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,{"v":"New England Street Railway Club"},{"v":"1935-0044_wotm"},null,null,null,{"v":"The Mayflower Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1935},{"v":8},{"v":2},{"v":"1935-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30733"},null,{"v":"El Fuerte Del Palmar"},null,null,null,{"v":"28x21cm"},null,null,{"v":"1935-0045_wotm"},null,null,null,{"v":"El Fuerte Del Palmar"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":19},{"v":1935},{"v":8},{"v":16},{"v":"1935-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30734"},{"v":"El Fuerte Del Palmar"},{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"28x21cm"},null,null,{"v":"1935-0046_wotm"},null,null,null,{"v":"El Fuerte Del Palmar"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":17},{"v":1935},{"v":8},{"v":20},{"v":"1935-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30735"},null,{"v":"S.S. \"Europa\"\"\""},null,null,null,{"v":"32x22cm folded; 32x44cm open"},null,{"v":"Menu also contains French text"},{"v":"1935-0047_wotm"},null,null,null,{"v":"S.S. \"Europa\"\"\""},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":259},{"v":1935},{"v":8},{"v":21},{"v":"1935-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30736"},null,{"v":"Kurhotel Petersberg"},null,null,null,{"v":"22x14cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1935-0048_wotm"},null,null,null,{"v":"Kurhotel Petersberg"},null,null,null,{"v":"under review"},{"v":"1"},{"v":3},{"v":1935},{"v":8},{"v":25},{"v":"1935-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30737"},null,{"v":"S.S. American Merchant"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0049_wotm"},null,null,null,{"v":"S.S. American Merchant"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1935},{"v":8},{"v":2},{"v":"1935-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30738"},null,{"v":"S.S. American Merchant"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0050_wotm"},null,null,null,{"v":"S.S. American Merchant"},null,null,null,{"v":"complete"},{"v":"1"},{"v":31},{"v":1935},{"v":8},{"v":3},{"v":"1935-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30739"},null,{"v":"S.S. American Merchant"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0051_wotm"},null,null,null,{"v":"S.S. American Merchant"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1935},{"v":8},{"v":3},{"v":"1935-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30740"},null,{"v":"S.S. American Banker"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0052_wotm"},null,null,null,{"v":"S.S. American Banker"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1935},{"v":8},{"v":9},{"v":"1935-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30741"},null,{"v":"S.S. American Banker"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0053_wotm"},null,null,null,{"v":"S.S. American Banker"},null,null,null,{"v":"complete"},{"v":"1"},{"v":38},{"v":1935},{"v":8},{"v":10},{"v":"1935-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30742"},null,{"v":"S.S. American Banker"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0054_wotm"},null,null,null,{"v":"S.S. American Banker"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1935},{"v":8},{"v":10},{"v":"1935-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30743"},null,{"v":"\"Hamburg\"\"\""},null,null,null,{"v":"23.5x11cm folded; 23.5x33cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0055_wotm"},null,null,null,{"v":"\"Hamburg\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":122},{"v":1935},{"v":8},{"v":27},{"v":"1935-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30744"},null,{"v":"\"Hamburg\"\"\""},null,null,null,{"v":"23.5x11cm folded; 23.5x33cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0056_wotm"},null,null,null,{"v":"\"Hamburg\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":133},{"v":1935},{"v":10},{"v":6},{"v":"1935-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30745"},null,{"v":"The Ambassador"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"The Gourmets Society"},{"v":"1935-0057_wotm"},null,null,null,{"v":"The Ambassador"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1935},{"v":10},{"v":20},{"v":"1935-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30746"},null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"27x21.5cm folded; 27x43cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0058_wotm"},null,null,null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":191},{"v":1935},{"v":10},{"v":18},{"v":"1935-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30747"},null,{"v":"M.S. \"Lafayette\"\"\""},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,null,{"v":"1935-0059_wotm"},null,null,null,{"v":"M.S. \"Lafayette\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1935},{"v":10},{"v":25},{"v":"1935-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30748"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"30x21cm folded; 30x42cm open"},null,{"v":"menu is in tatters"},{"v":"1935-0060_wotm"},null,null,null,{"v":"Münchner Hofbräu"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"15"},{"v":140},{"v":1935},{"v":10},{"v":1},{"v":"1935-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30749"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,{"v":"The Maine Society of New York"},{"v":"1935-0061_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1935},{"v":12},{"v":12},{"v":"1935-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30750"},null,{"v":"Galicia Center"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x31cm open"},null,{"v":"Epirotans' Benevolent Society"},{"v":"1935-0062_wotm"},null,null,null,{"v":"Galicia Center"},null,null,null,{"v":"complete"},{"v":"14"},{"v":8},{"v":1935},{"v":12},{"v":8},{"v":"1935-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30751"},null,{"v":"S.S. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"23x17cm folded; 23x34cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0063_wotm"},null,null,null,{"v":"S.S. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1935},{"v":12},{"v":21},{"v":"1935-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30752"},null,{"v":"S.S. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"20x14.5cm folded; 20x29cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0064_wotm"},null,null,null,{"v":"S.S. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1935},{"v":12},{"v":28},{"v":"1935-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30753"},null,{"v":"The Willard Hotel"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"The Gridiron Club of Washington, D.C."},{"v":"1935-0065_wotm"},null,null,null,{"v":"The Willard Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1935},{"v":12},{"v":14},{"v":"1935-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30754"},null,{"v":"S.S. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"25x19cm folded; 25x38cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0066_wotm"},null,null,null,{"v":"S.S. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":105},{"v":1935},{"v":12},{"v":28},{"v":"1935-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30755"},null,{"v":"S.S. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"25x19cm folded; 25x38cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0067_wotm"},null,null,null,{"v":"S.S. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":98},{"v":1935},{"v":12},{"v":31},{"v":"1935-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30756"},null,{"v":"S.S. \"Ile De France\"\"\""},null,null,null,{"v":"27x21.5cm folded; 27x43cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0068_wotm"},null,null,null,{"v":"S.S. \"Ile De France\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":117},{"v":1935},{"v":12},{"v":20},{"v":"1935-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30757"},null,{"v":"S.S. \"Ile De France\"\"\""},null,null,null,{"v":"27x21.5cm folded; 27x43cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0069_wotm"},null,null,null,{"v":"S.S. \"Ile De France\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":114},{"v":1935},{"v":11},{"v":8},{"v":"1935-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30758"},null,{"v":"Great Northern Hotel"},null,null,null,{"v":"18x11cm folded; 18x22cm open"},null,{"v":"Photo Engravers Club of Chicago"},{"v":"1935-0070_wotm"},null,null,null,{"v":"Great Northern Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1935},{"v":11},{"v":10},{"v":"1935-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30759"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"19x13.5cm folded; 19x27cm open"},null,{"v":"Andrew Carnegie Centenary Dinner"},{"v":"1935-0071_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1935},{"v":11},{"v":27},{"v":"1935-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30760"},null,{"v":"Hotel Paris"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Thanksgiving"},{"v":"1935-0072_wotm"},null,null,null,{"v":"Hotel Paris"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1935},{"v":11},{"v":28},{"v":"1935-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30761"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"28x19cm folded; 28x38cm open"},null,{"v":"Mark Twain Centennial Committee"},{"v":"1935-0073_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":11},{"v":1935},{"v":11},{"v":19},{"v":"1935-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30762"},null,{"v":"The Grolier Club"},null,null,null,{"v":"18.5x12cm folded; 18.5x24cm open"},null,{"v":"50th Anniversary of the founding of The Grolier Club"},{"v":"1934-0003_wotm"},null,null,null,{"v":"The Grolier Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1934},{"v":1},{"v":25},{"v":"1934-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30763"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20.5x15.5cm folded; 20.5x31cm open"},null,{"v":"The France-America Society of New York"},{"v":"1934-0004_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1934},{"v":2},{"v":6},{"v":"1934-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30764"},null,{"v":"Hotel Astor"},null,null,null,{"v":"30x20.5cm folded; 30x41cm open"},null,{"v":"The Inner Circle presents \"La Guardian Angels\"\"\""},{"v":"1934-0005_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1934},{"v":3},{"v":10},{"v":"1934-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30765"},null,{"v":"Hotel Astor"},null,null,null,{"v":"18.5x12cm folded; 18.5x24cm open"},null,{"v":"The Society of the Friendly Sons of St. Patrick"},{"v":"1934-0006_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1934},{"v":3},{"v":17},{"v":"1934-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30766"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"The United Staff Association of the Public Libraries of the City of New York"},{"v":"1934-0007_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1934},{"v":4},{"v":8},{"v":"1934-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30767"},null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"27.5x22cm folded; 27.5x44cm open"},null,{"v":"Menu also contains English text"},{"v":"1934-0008_wotm"},null,null,null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":152},{"v":1934},{"v":4},{"v":28},{"v":"1934-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30768"},null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"27.5x22cm folded; 27.5x44cm open"},null,{"v":"Menu also contains English text"},{"v":"1934-0009_wotm"},null,null,null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":172},{"v":1934},{"v":4},{"v":29},{"v":"1934-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30769"},null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"27.5x22cm folded; 27.5x44cm open"},null,{"v":"Menu also contains English text"},{"v":"1934-0010_wotm"},null,null,null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1934},{"v":5},{"v":1},{"v":"1934-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30770"},null,{"v":"Hotel Vermont"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Military Order of the Loyal Legion of the United States"},{"v":"1934-0011_wotm"},null,null,null,{"v":"Hotel Vermont"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1934},{"v":5},{"v":15},{"v":"1934-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30771"},null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"27.5x21.5cm folded; 27.5x43cm open"},null,{"v":"Menu also contains English text"},{"v":"1934-0012_wotm"},null,null,null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":149},{"v":1934},{"v":5},{"v":30},{"v":"1934-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30772"},null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"27.5x21.5cm folded; 27.5x43cm open"},null,{"v":"Menu also contains English text"},{"v":"1934-0013_wotm"},null,null,null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":157},{"v":1934},{"v":6},{"v":3},{"v":"1934-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30773"},null,{"v":"University Club"},null,null,null,{"v":"24x15.5cm folded; 24x31cm open"},null,{"v":"Columbia University"},{"v":"1934-0014_wotm"},null,null,null,{"v":"University Club"},null,null,null,{"v":"complete"},{"v":"7"},{"v":17},{"v":1934},{"v":6},{"v":4},{"v":"1934-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30774"},null,{"v":"The Plaza"},null,null,null,{"v":"17x9cm"},null,{"v":"Testimonial Dinner to Thomas Mann"},{"v":"1934-0015_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1934},{"v":6},{"v":6},{"v":"1934-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30775"},null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"27.5x21.5cm folded; 27.5x43cm open"},null,{"v":"Menu also contains English text"},{"v":"1934-0016_wotm"},null,null,null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1934},{"v":6},{"v":4},{"v":"1934-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30776"},null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"27.5x21.5cm folded; 27.5x43cm open"},null,{"v":"Menu also contains English text"},{"v":"1934-0017_wotm"},null,null,null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":182},{"v":1934},{"v":6},{"v":4},{"v":"1934-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30777"},null,{"v":"Benjamin Franklin Hotel"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"The Edgar Allan Poe Club"},{"v":"1934-0001_wotm"},null,null,null,{"v":"Benjamin Franklin Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":12},{"v":1934},{"v":1},{"v":19},{"v":"1934-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30778"},null,{"v":"Hotel Plaza"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"International Benjamin Franklin Society"},{"v":"1934-0002_wotm"},null,null,null,{"v":"Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1934},{"v":1},{"v":20},{"v":"1934-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30779"},null,{"v":"Paradise Manor"},null,null,null,{"v":"16.5x10cm folded; 16.5x20cm open; do NOT force open"},null,null,{"v":"1934-0018_wotm"},null,null,null,{"v":"Paradise Manor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1934},{"v":6},{"v":19},{"v":"1934-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30780"},null,{"v":"Café Restaurant \"Smaalders\"\"\""},null,null,null,{"v":"21x8cm folded; 21x24cm open"},null,null,{"v":"1934-0019_wotm"},null,null,null,{"v":"Café Restaurant \"Smaalders\"\"\""},null,{"v":"Dutch Guilders"},{"v":"f"},{"v":"complete"},{"v":"2"},{"v":90},{"v":1934},{"v":3},{"v":21},{"v":"1934-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30781"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x12.5cm folded; 20x25cm open"},null,{"v":"New York Patent Law Association"},{"v":"1934-0020_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":8},{"v":1934},{"v":3},{"v":1},{"v":"1934-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30782"},null,{"v":"Indian Cave Lodge And Cottages"},null,null,null,{"v":"23x15.5cm"},null,null,{"v":"1934-0021_wotm"},null,null,null,{"v":"Indian Cave Lodge And Cottages"},null,null,null,{"v":"complete"},{"v":"1"},{"v":33},{"v":1934},{"v":8},{"v":14},{"v":"1934-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30783"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25x15cm folded; 25x30cm open"},null,null,{"v":"1934-0022_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":112},{"v":1934},{"v":8},{"v":15},{"v":"1934-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30784"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25x15cm folded; 25x30cm open"},null,null,{"v":"1934-0023_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":111},{"v":1934},{"v":8},{"v":16},{"v":"1934-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30785"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25x15cm folded; 25x30cm open"},null,null,{"v":"1934-0024_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":114},{"v":1934},{"v":8},{"v":17},{"v":"1934-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30786"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25x15cm folded; 25x30cm open"},null,null,{"v":"1934-0025_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":128},{"v":1934},{"v":8},{"v":18},{"v":"1934-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30787"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25x15cm folded; 25x30cm open"},null,null,{"v":"1934-0026_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1934},{"v":8},{"v":13},{"v":"1934-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30788"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25x15cm folded; 25x30cm open"},null,null,{"v":"1934-0027_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":110},{"v":1934},{"v":8},{"v":20},{"v":"1934-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30789"},null,{"v":"Indian Cave Lodge And Cottages"},null,null,null,{"v":"23x15.5cm"},null,null,{"v":"1934-0028_wotm"},null,null,null,{"v":"Indian Cave Lodge And Cottages"},null,null,null,{"v":"complete"},{"v":"1"},{"v":32},{"v":1934},{"v":8},{"v":25},{"v":"1934-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30790"},null,{"v":"Indian Cave Lodge And Cottages"},null,null,null,{"v":"23x15.5cm"},null,null,{"v":"1934-0029_wotm"},null,null,null,{"v":"Indian Cave Lodge And Cottages"},null,null,null,{"v":"complete"},{"v":"1"},{"v":32},{"v":1934},{"v":8},{"v":26},{"v":"1934-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30791"},null,{"v":"Indian Cave Lodge And Cottages"},null,null,null,{"v":"23x15.5cm"},null,null,{"v":"1934-0030_wotm"},null,null,null,{"v":"Indian Cave Lodge And Cottages"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1934},{"v":8},{"v":28},{"v":"1934-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30792"},null,{"v":"Indian Cave Lodge And Cottages"},null,null,null,{"v":"23x15.5cm"},null,null,{"v":"1934-0031_wotm"},null,null,null,{"v":"Indian Cave Lodge And Cottages"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1934},{"v":8},{"v":28},{"v":"1934-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30793"},null,{"v":"Hotel Astor"},null,null,null,{"v":"21x13.5cm folded; 21x27cm open"},null,{"v":"English-Speaking Union of the United States"},{"v":"1934-0032_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1934},{"v":10},{"v":26},{"v":"1934-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30794"},null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"21x14.5cm folded; 21x29cm open"},null,{"v":"Menu also contains English text"},{"v":"1934-0033_wotm"},null,null,null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":54},{"v":1934},{"v":11},{"v":3},{"v":"1934-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30795"},null,{"v":"Union Club"},null,null,null,{"v":"18x12.5cm"},null,null,{"v":"1934-0034_wotm"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1934},{"v":12},{"v":7},{"v":"1934-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30796"},null,{"v":"Victoria Hotel"},null,null,null,{"v":"18x11cm folded; 18x22cm open"},null,{"v":"Christian Bros. College; Arthur H. Rumpf Menu Collection"},{"v":"1934-0035_wotm"},null,null,null,{"v":"Victoria Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1934},{"v":12},{"v":11},{"v":"1934-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30797"},null,{"v":"Hotel Lexington"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1934-0036_wotm"},null,null,null,{"v":"Hotel Lexington"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":165},{"v":1934},{"v":12},{"v":20},{"v":"1934-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30798"},null,{"v":"Hotel Ambassador"},null,null,null,{"v":"18.5x9.5cm folded;18.5x19cm open"},null,null,{"v":"1935-0002_wotm"},null,null,null,{"v":"Hotel Ambassador"},null,null,null,{"v":"complete"},{"v":"3"},{"v":8},{"v":1935},{"v":1},{"v":16},{"v":"1935-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30799"},null,{"v":"The Grolier Club"},null,null,null,{"v":"15.5x11cm"},null,null,{"v":"1935-0003_wotm"},null,null,null,{"v":"The Grolier Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":7},{"v":1935},{"v":1},{"v":24},{"v":"1935-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30800"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"24.5x16.5cm folded; 24.5x33cm open"},null,{"v":"New York State Bar Association"},{"v":"1935-0004_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1935},{"v":1},{"v":26},{"v":"1935-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30801"},null,{"v":"Italian Line"},null,null,null,{"v":"25x19cm folded; 25x38cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0005_wotm"},null,null,null,{"v":"Italian Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":163},{"v":1935},{"v":1},{"v":28},{"v":"1935-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30802"},null,{"v":"Italian Line"},null,null,null,{"v":"25x19cm folded; 25x38cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0006_wotm"},null,null,null,{"v":"Italian Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":168},{"v":1935},{"v":1},{"v":29},{"v":"1935-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30803"},null,{"v":"Italian Line"},null,null,null,{"v":"25x19cm folded; 25x38cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0007_wotm"},null,null,null,{"v":"Italian Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":83},{"v":1935},{"v":1},{"v":29},{"v":"1935-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30804"},null,{"v":"Italian Line"},null,null,null,{"v":"25x19cm folded; 25x38cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0008_wotm"},null,null,null,{"v":"Italian Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":111},{"v":1935},{"v":1},{"v":27},{"v":"1935-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30805"},null,{"v":"Italian Line"},null,null,null,{"v":"25x19cm folded; 25x38cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0009_wotm"},null,null,null,{"v":"Italian Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":158},{"v":1935},{"v":1},{"v":24},{"v":"1935-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30806"},null,{"v":"The Bankers Club Of America"},null,null,null,{"v":"17.5x11.5cm folded; 17.5x23cm open"},null,{"v":"The Pilgrims"},{"v":"1935-0010_wotm"},null,null,null,{"v":"The Bankers Club Of America"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1935},{"v":2},{"v":8},{"v":"1935-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30807"},null,{"v":"Manhattan Club"},null,null,null,{"v":"20x16cm folded; 20x32cm open"},null,null,{"v":"1935-0011_wotm"},null,null,null,{"v":"Manhattan Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1935},{"v":2},{"v":9},{"v":"1935-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30808"},null,{"v":"Royal Hawaiian Hotel"},null,null,null,{"v":"26x18cm folded; 26x36cm open"},null,null,{"v":"1935-0001_wotm"},null,null,null,{"v":"Royal Hawaiian Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":70},{"v":1935},{"v":1},{"v":10},{"v":"1935-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30809"},null,{"v":"Hotel Biltmore"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"New York University Law School"},{"v":"1935-0012_wotm"},null,null,null,{"v":"Hotel Biltmore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1935},{"v":2},{"v":9},{"v":"1935-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30810"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,{"v":"The Grover Cleaveland Democratic Club"},{"v":"1935-0013_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1935},{"v":2},{"v":12},{"v":"1935-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30811"},null,{"v":"Guaranty Trust Company Of New York"},null,null,null,{"v":"20.5x12cm folded; 20.5x24cm open"},null,null,{"v":"1935-0014_wotm"},null,null,null,{"v":"Guaranty Trust Company Of New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1935},{"v":2},{"v":28},{"v":"1935-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30812"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x9.5cm"},null,null,{"v":"1935-0015_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1935},{"v":3},{"v":13},{"v":"1935-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30813"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"24x17.5cm folded; 24x35cm open"},null,null,{"v":"1935-0016_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1935},{"v":3},{"v":18},{"v":"1935-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30814"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x15cm folded; 23.5x37cm open"},null,{"v":"Warden - Sing Sing Prison"},{"v":"1935-0017_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1935},{"v":3},{"v":25},{"v":"1935-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30815"},null,{"v":"Vanderbilt Studios Inn"},null,null,null,{"v":"24x17cm"},null,null,{"v":"1935-0018_wotm"},null,null,null,{"v":"Vanderbilt Studios Inn"},null,null,null,{"v":"complete"},{"v":"1"},{"v":37},{"v":1935},{"v":3},{"v":4},{"v":"1935-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30816"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20.5x16.5cm folded; 20.5x33cm open"},null,{"v":"Redbook Magazine"},{"v":"1935-0019_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1935},{"v":3},{"v":4},{"v":"1935-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30817"},null,{"v":"Italian Line"},null,null,null,{"v":"24.5x18.5cm folded; 24.5x37cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0020_wotm"},null,null,null,{"v":"Italian Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":30},{"v":1935},{"v":4},{"v":28},{"v":"1935-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30818"},null,{"v":"Guildhall"},null,null,null,{"v":"20x12.5cm folded; 20x25cm open"},null,null,{"v":"1935-0021_wotm"},null,null,null,{"v":"Guildhall"},null,null,null,{"v":"complete"},{"v":"7"},{"v":10},{"v":1935},{"v":5},{"v":17},{"v":"1935-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30819"},null,{"v":"Willard Hotel"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"American Peace Society"},{"v":"1935-0022_wotm"},null,null,null,{"v":"Willard Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1935},{"v":5},{"v":24},{"v":"1935-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30820"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"British Federation of Master Printers"},{"v":"1935-0023_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":39},{"v":1935},{"v":5},{"v":28},{"v":"1935-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30821"},null,{"v":"P.D. \"Watussi\"\"\""},null,null,null,{"v":"15x10.5cm folded; 15x21cm open"},null,{"v":"Menu also contains English text; German African Lines"},{"v":"1935-0024_wotm"},null,null,null,{"v":"P.D. \"Watussi\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":33},{"v":1935},{"v":6},{"v":30},{"v":"1935-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30822"},null,{"v":"Hotel Vancouver"},null,null,null,{"v":"27x20cm folded; 27x40cm open"},null,{"v":"Canadian Pacific"},{"v":"1935-0025_wotm"},null,null,null,{"v":"Hotel Vancouver"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":155},{"v":1935},{"v":6},{"v":5},{"v":"1935-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30823"},null,{"v":"Paquebot \"Champlain\"\"\""},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0026_wotm"},null,null,null,{"v":"Paquebot \"Champlain\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":104},{"v":1935},{"v":6},{"v":16},{"v":"1935-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30824"},null,{"v":"Paquebot \"Champlain\"\"\""},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0027_wotm"},null,null,null,{"v":"Paquebot \"Champlain\"\"\""},null,null,null,{"v":"complete"},{"v":"8"},{"v":11},{"v":1935},{"v":6},{"v":18},{"v":"1935-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30825"},null,{"v":"Paquebot \"Champlain\"\"\""},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0028_wotm"},null,null,null,{"v":"Paquebot \"Champlain\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":163},{"v":1935},{"v":6},{"v":19},{"v":"1935-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30826"},null,{"v":"Paquebot \"Champlain\"\"\""},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0029_wotm"},null,null,null,{"v":"Paquebot \"Champlain\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":100},{"v":1935},{"v":6},{"v":9},{"v":"1935-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30827"},null,{"v":"Paquebot \"Champlain\"\"\""},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0030_wotm"},null,null,null,{"v":"Paquebot \"Champlain\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1935},{"v":6},{"v":20},{"v":"1935-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30828"},null,{"v":"M.S. \"Lafayette\"\"\""},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,{"v":"Menu also contains English text"},{"v":"1935-0031_wotm"},null,null,null,{"v":"M.S. \"Lafayette\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1935},{"v":6},{"v":7},{"v":"1935-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30829"},null,{"v":"P.D. \"Watussi\"\"\""},null,null,null,{"v":"15x10.5cm folded; 15x21cm open"},null,{"v":"Menu also contains English text; German African Lines"},{"v":"1935-0032_wotm"},null,null,null,{"v":"P.D. \"Watussi\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":34},{"v":1935},{"v":6},{"v":16},{"v":"1935-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30830"},null,{"v":"The Light Of Asia Restaurant"},null,null,null,{"v":"34.5x25cm"},null,null,{"v":"1935-0033_wotm"},null,null,null,{"v":"The Light Of Asia Restaurant"},null,null,null,{"v":"complete"},{"v":"1"},{"v":99},{"v":1935},{"v":1},{"v":1},{"v":"1935-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30831"},null,{"v":"S.S. American Farmer"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0034_wotm"},null,null,null,{"v":"S.S. American Farmer"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1935},{"v":7},{"v":5},{"v":"1935-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30832"},null,{"v":"S.S. American Farmer"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0035_wotm"},null,null,null,{"v":"S.S. American Farmer"},null,null,null,{"v":"complete"},{"v":"1"},{"v":38},{"v":1935},{"v":7},{"v":6},{"v":"1935-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30833"},null,{"v":"S.S. American Farmer"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0036_wotm"},null,null,null,{"v":"S.S. American Farmer"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1935},{"v":7},{"v":6},{"v":"1935-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30834"},null,{"v":"S.S. American Shipper"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0037_wotm"},null,null,null,{"v":"S.S. American Shipper"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1935},{"v":8},{"v":20},{"v":"1935-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30835"},null,{"v":"S.S. American Shipper"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0038_wotm"},null,null,null,{"v":"S.S. American Shipper"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1935},{"v":7},{"v":20},{"v":"1935-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30836"},null,{"v":"S.S. American Shipper"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1935-0039_wotm"},null,null,null,{"v":"S.S. American Shipper"},null,null,null,{"v":"complete"},{"v":"1"},{"v":38},{"v":1935},{"v":7},{"v":21},{"v":"1935-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30838"},null,{"v":"New Haven Railroad"},null,null,null,{"v":"17x18cm folded;17x36cm open"},null,{"v":"children's menu in the shape of an elephant"},{"v":"1938-0001_wotm"},null,null,null,{"v":"New Haven Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":6},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30839"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25x18cm folded; 25x36cm open"},null,null,{"v":"1938-0002_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"3"},{"v":108},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30840"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25x18cm folded; 25x36cm open"},null,null,{"v":"1938-0003_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"3"},{"v":103},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30841"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"25x18cm folded; 25x36cm open"},null,null,{"v":"1938-0004_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"3"},{"v":91},{"v":1938},{"v":1},{"v":2},{"v":"1938-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30842"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1938-0005_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"1"},{"v":118},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30843"},null,{"v":"Anderton's Hotel"},null,null,null,{"v":"17.5x11.5cm"},null,{"v":"Whitefriars Club"},{"v":"1938-0006_wotm"},null,null,null,{"v":"Anderton's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1938},{"v":1},{"v":20},{"v":"1938-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30844"},null,{"v":"Le Petit Palais"},null,null,null,{"v":"17.5x12.5cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0007_wotm"},null,null,null,{"v":"Le Petit Palais"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1938},{"v":9},{"v":23},{"v":"1938-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30845"},null,{"v":"Ritz Carlton Hotel"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"The Wine and Food Society, Inc."},{"v":"1938-0008_wotm"},null,null,null,{"v":"Ritz Carlton Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1938},{"v":2},{"v":7},{"v":"1938-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30846"},null,{"v":"The Manger"},null,null,null,{"v":"19.5x11cm folded; 19.5x22cm open"},null,null,{"v":"1938-0009_wotm"},null,null,null,{"v":"The Manger"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":58},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30847"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"24x18cm folded; 24x36cm open"},null,null,{"v":"1938-0010_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1938},{"v":3},{"v":1},{"v":"1938-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30848"},null,{"v":"The Elks Club"},null,null,null,{"v":"22x15cm folded; 22x30cm open"},null,{"v":"Westchester County Commercial Teachers Association"},{"v":"1938-0011_wotm"},null,null,null,{"v":"The Elks Club"},null,null,null,{"v":"complete"},{"v":"18"},{"v":9},{"v":1938},{"v":3},{"v":3},{"v":"1938-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30849"},null,{"v":"Royal Hawaiian Hotel"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0012_wotm"},null,null,null,{"v":"Royal Hawaiian Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":121},{"v":1938},{"v":3},{"v":3},{"v":"1938-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30850"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"American Czechoslovak Chamber of Commerce"},{"v":"1938-0013_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":15},{"v":1938},{"v":3},{"v":4},{"v":"1938-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30851"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"31x21cm folded; 31x42cm open"},null,{"v":"The Inner Circle presents \"The Big Applesauce\"\"\""},{"v":"1938-0014_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1938},{"v":3},{"v":5},{"v":"1938-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30852"},null,{"v":"Winter Palace"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1938-0015_wotm"},null,null,null,{"v":"Winter Palace"},null,null,null,{"v":"complete"},{"v":"1"},{"v":7},{"v":1938},{"v":3},{"v":7},{"v":"1938-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30853"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"19x14.5cm folded; 19x29cm open"},null,{"v":"The Westchester County Women's Republican Club"},{"v":"1938-0016_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1938},{"v":3},{"v":9},{"v":"1938-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30854"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x15.5cm folded; 20x31cm open"},null,{"v":"The Pan American Socirty and The Colombian-American Chamber of Commerce"},{"v":"1938-0017_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":19},{"v":1938},{"v":3},{"v":9},{"v":"1938-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30855"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"22x15.5cm folded; 22x29.5cm open"},null,{"v":"New York Security Dealers Association"},{"v":"1938-0018_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":13},{"v":1938},{"v":3},{"v":10},{"v":"1938-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30856"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,null,{"v":"1938-0019_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":12},{"v":1938},{"v":3},{"v":11},{"v":"1938-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30857"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25x16cm folded; 25x32cm open"},null,{"v":"Officers of the First Division, A.E.F."},{"v":"1938-0020_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1938},{"v":3},{"v":12},{"v":"1938-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30858"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1938-0021_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":116},{"v":1938},{"v":3},{"v":12},{"v":"1938-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30859"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Drug, Chemical and Allied Trades"},{"v":"1938-0022_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1938},{"v":3},{"v":3},{"v":"1938-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30860"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,null,{"v":"1938-0023_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1938},{"v":3},{"v":16},{"v":"1938-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30861"},null,{"v":"Hotel Lafayette"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"Society for the Libraries of New York University"},{"v":"1938-0024_wotm"},null,null,null,{"v":"Hotel Lafayette"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1938},{"v":3},{"v":16},{"v":"1938-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30862"},null,{"v":"Shanghai Food Shop Incorporated"},null,null,null,{"v":"24x15.5cm folded; 24x31cm open"},null,null,{"v":"1938-0025_wotm"},null,null,null,{"v":"Shanghai Food Shop Incorporated"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":165},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30863"},null,{"v":"Shanghai Food Shop Incorporated"},null,null,null,{"v":"28.5x15cm folded; 28.5x30cm open"},null,null,{"v":"1938-0026_wotm"},null,null,null,{"v":"Shanghai Food Shop Incorporated"},null,null,null,{"v":"complete"},{"v":"3"},{"v":141}]}
{"starred":false,"flagged":false,"cells":[{"v":"30864"},null,{"v":"Shanghai Food Shop Incorporated"},null,null,null,{"v":"28.5x15cm folded; 28.5x30cm open"},null,null,{"v":"1938-0027_wotm"},null,null,null,{"v":"Shanghai Food Shop Incorporated"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":140}]}
{"starred":false,"flagged":false,"cells":[{"v":"30865"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Allied Hat Manufacturers' Association"},{"v":"1938-0028_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1938},{"v":3},{"v":17},{"v":"1938-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30866"},null,{"v":"M/S \"Pilsudski\"\"\""},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0029_wotm"},null,null,null,{"v":"M/S \"Pilsudski\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":50},{"v":1938},{"v":3},{"v":17},{"v":"1938-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30867"},null,{"v":"Queen's Hotel"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0030_wotm"},null,null,null,{"v":"Queen's Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1938},{"v":3},{"v":19},{"v":"1938-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30868"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"19x13.5cm folded; 19x27cm open"},null,{"v":"The Catholic League Bureau of Attendance - Board of Education"},{"v":"1938-0031_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":9},{"v":1938},{"v":3},{"v":20},{"v":"1938-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30869"},null,{"v":"Hotel Geneve"},null,null,null,{"v":"23x17.5cm"},null,null,{"v":"1938-0032_wotm"},null,null,null,{"v":"Hotel Geneve"},null,{"v":"Mexican pesos"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1938},{"v":3},{"v":20},{"v":"1938-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30870"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1938-0033_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":189},{"v":1938},{"v":3},{"v":24},{"v":"1938-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30871"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"27x20.5cm folded; 27x41cm open"},null,{"v":"The Board of Trade for German-American Commerce, Inc."},{"v":"1938-0034_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":41},{"v":1938},{"v":3},{"v":24},{"v":"1938-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30872"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20.5x15cm folded; 20.5x30 cm open"},null,{"v":"The Consecration of the Bishop of Camden"},{"v":"1938-0035_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":12},{"v":1938},{"v":3},{"v":25},{"v":"1938-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30873"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x16.5cm folded; 23x33cm open"},null,{"v":"National Wildlife Restoration Week"},{"v":"1938-0036_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1938},{"v":3},{"v":25},{"v":"1938-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30874"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,{"v":"Brooklyn Woman's Club"},{"v":"1938-0037_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":13},{"v":1938},{"v":3},{"v":30},{"v":"1938-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30875"},{"v":"Archons of Colophone"},{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"17.5x11cm"},null,{"v":"Archons of Colophon Dinner"},{"v":"1938-0038_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1938},{"v":3},{"v":14},{"v":"1938-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30876"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Redbook Magazine"},{"v":"1938-0039_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":11},{"v":1938},{"v":4},{"v":4},{"v":"1938-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30877"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"24x18cm folded; 24x36cm open"},null,{"v":"American Conference on National Defense"},{"v":"1938-0040_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1938},{"v":4},{"v":5},{"v":"1938-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30878"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"17.5x22cm folded; 17.5x44cm open"},null,{"v":"The American College of Physicians"},{"v":"1938-0041_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1938},{"v":4},{"v":7},{"v":"1938-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30880"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16x12cm folded; 16x24cm open"},null,{"v":"Zeta Psi Fraternity of North America"},{"v":"1938-0043_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1938},{"v":4},{"v":8},{"v":"1938-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30881"},null,{"v":"Fishermen's Grotto"},null,null,null,{"v":"18x12.5cm folded; 18x25cm open"},null,null,{"v":"1938-0044_wotm"},null,null,null,{"v":"Fishermen's Grotto"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":97},{"v":1938},{"v":4},{"v":13},{"v":"1938-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30882"},null,{"v":"Hotel Adlon"},null,null,null,{"v":"32x22.5cm folded; 32x45cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0045_wotm"},null,null,null,{"v":"Hotel Adlon"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":127},{"v":1938},{"v":4},{"v":18},{"v":"1938-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30883"},null,{"v":"S.S. \"President Harding\"\"\""},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,null,{"v":"1938-0046_wotm"},null,null,null,{"v":"S.S. \"President Harding\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":32},{"v":1938},{"v":4},{"v":17},{"v":"1938-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30884"},null,{"v":"S.S. \"President Harding\"\"\""},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,null,{"v":"1938-0047_wotm"},null,null,null,{"v":"S.S. \"President Harding\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":37},{"v":1938},{"v":4},{"v":19},{"v":"1938-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30885"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25x18cm folded; 25x36cm open"},null,{"v":"41˚ 74˚ Club"},{"v":"1938-0048_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":9},{"v":1938},{"v":4},{"v":30},{"v":"1938-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30886"},null,{"v":"Robert Treat Hotel"},null,null,null,{"v":"23x16.5cm folded; 23x33cm open"},null,{"v":"The Consecration of the Bishop of Newark"},{"v":"1938-0062_wotm"},null,null,null,{"v":"Robert Treat Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":13},{"v":1938},{"v":5},{"v":1},{"v":"1938-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30887"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,{"v":"The Greater New York Fund"},{"v":"1938-0063_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1938},{"v":5},{"v":2},{"v":"1938-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30888"},null,{"v":"M/S \"Pilsudski\"\"\""},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0064_wotm"},null,null,null,{"v":"M/S \"Pilsudski\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":105},{"v":1938},{"v":5},{"v":3},{"v":"1938-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30889"},null,{"v":"Hotel Kimball"},null,null,null,{"v":"22x28cm folded; 22x56cm open"},null,{"v":"Advertising Club of Springfield"},{"v":"1938-0065_wotm"},null,null,null,{"v":"Hotel Kimball"},null,null,null,{"v":"complete"},{"v":"12"},{"v":10},{"v":1938},{"v":5},{"v":4},{"v":"1938-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30890"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"18x12cm folded; 18x24cm open"},null,{"v":"American Steel Warehouse Association"},{"v":"1938-0066_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1938},{"v":5},{"v":4},{"v":"1938-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30891"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"18x11cm"},null,null,{"v":"1938-0067_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":11},{"v":1938},{"v":5},{"v":5},{"v":"1938-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30892"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x11cm"},null,{"v":"National League of Wholesale Fresh Fruit and Vegetable Distributors"},{"v":"1938-0068_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1938},{"v":5},{"v":7},{"v":"1938-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30893"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,{"v":"Medical Society of the State of New York"},{"v":"1938-0069_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1938},{"v":5},{"v":10},{"v":"1938-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30894"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25x20cm folded; 25x40cm open"},null,{"v":"Practical Press American Tour"},{"v":"1938-0070_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1938},{"v":5},{"v":10},{"v":"1938-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30895"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,null,{"v":"1938-0071_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":15},{"v":1938},{"v":5},{"v":14},{"v":"1938-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30896"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,null,{"v":"1938-0073_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1938},{"v":5},{"v":17},{"v":"1938-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30897"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x14.5cm folded; 20x29cm open"},null,{"v":"Brooklyn Law School"},{"v":"1938-0074_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":15},{"v":1938},{"v":5},{"v":21},{"v":"1938-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30898"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20.5x13cm folded; 20.5x26cm open"},null,null,{"v":"1938-0075_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":12},{"v":1938},{"v":5},{"v":19},{"v":"1938-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30899"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,{"v":"Beth El Hospital"},{"v":"1938-0076_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1938},{"v":5},{"v":22},{"v":"1938-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30900"},null,{"v":"Brasserie D'alsace"},null,null,null,{"v":"20x10cm folded; 20x20cm open"},null,null,{"v":"1938-0077_wotm"},null,null,null,{"v":"Brasserie D'alsace"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1938},{"v":5},{"v":22},{"v":"1938-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30901"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"15x10cm"},null,{"v":"National Foreign Trade Council, Inc."},{"v":"1938-0078_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1938},{"v":5},{"v":25},{"v":"1938-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30902"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1938-0079_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"5"},{"v":19},{"v":1938},{"v":5},{"v":26},{"v":"1938-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30903"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"15x13cm folded; 15x26cm open"},null,null,{"v":"1938-0080_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":7},{"v":1938},{"v":5},{"v":27},{"v":"1938-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30904"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"13x10cm folded; 13x20cm open"},null,{"v":"Guild of Prescription Opticians of America, Inc."},{"v":"1938-0081_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1938},{"v":5},{"v":31},{"v":"1938-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30905"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20.5x14cm folded; 20.5x28cm open"},null,{"v":"Daughters of Ohio in New York"},{"v":"1938-0049_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":11},{"v":1938},{"v":4},{"v":18},{"v":"1938-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30906"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Electrolux"},{"v":"1938-0050_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":15},{"v":1938},{"v":4},{"v":18},{"v":"1938-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30907"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1938-0051_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"17"},{"v":10},{"v":1938},{"v":4},{"v":20},{"v":"1938-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30908"},null,{"v":"S.S. Ile De France"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"French Line"},{"v":"1938-0052_wotm"},null,null,null,{"v":"S.S. Ile De France"},null,null,null,{"v":"complete"},{"v":"3"},{"v":137},{"v":1938},{"v":4},{"v":22},{"v":"1938-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30909"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"15x10cm"},null,{"v":"University Glee Club"},{"v":"1938-0053_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":12},{"v":1938},{"v":4},{"v":22},{"v":"1938-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30910"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16x12.5cm folded; 16x25cm open"},null,{"v":"Controllers Institute of America"},{"v":"1938-0054_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1938},{"v":4},{"v":25},{"v":"1938-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30911"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"World Headquarters IBM Club"},{"v":"1938-0055_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":12},{"v":1938},{"v":4},{"v":26},{"v":"1938-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30912"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21x17cm folded; 21x34cm open"},null,{"v":"The Clinical Society of the New York Polyclinic Medical School and Hospital"},{"v":"1938-0056_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1938},{"v":4},{"v":27},{"v":"1938-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30913"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x19cm folded; 23x38cm open"},null,{"v":"Bureau of Advertising - American Newspaper Publishers Association"},{"v":"1938-0057_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1938},{"v":4},{"v":28},{"v":"1938-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30914"},null,{"v":"Berns"},null,null,null,{"v":"19.5x11cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0058_wotm"},null,null,null,{"v":"Berns"},null,null,null,{"v":"complete"},{"v":"1"},{"v":8},{"v":1938},{"v":4},{"v":28},{"v":"1938-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30915"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x17cm folded; 23x34cm open"},null,{"v":"Grover Cleaveland Democratic Club"},{"v":"1938-0059_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1938},{"v":4},{"v":30},{"v":"1938-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30916"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"28.5x22.5cm folded; 28.5x45cm open"},null,null,{"v":"1938-0060_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":210},{"v":1938},{"v":1},{"v":5},{"v":"1938-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30917"},null,{"v":"Dorlon's"},null,null,null,{"v":"26.5x14.5cm folded; 26.5x43cm open"},null,null,{"v":"1938-0061_wotm"},null,null,null,{"v":"Dorlon's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":236},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30918"},null,{"v":"\"Bergen\"\"\""},null,null,null,{"v":"22x14.5cm folded; 22x29cm open"},null,{"v":"B. & N. Line"},{"v":"1938-0153_wotm"},null,null,null,{"v":"\"Bergen\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1938},{"v":7},{"v":4},{"v":"1938-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30919"},null,{"v":"\"Bergen\"\"\""},null,null,null,{"v":"22x14.5cm folded; 22x29cm open"},null,{"v":"B. & N. Line"},{"v":"1938-0154_wotm"},null,null,null,{"v":"\"Bergen\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1938},{"v":7},{"v":5},{"v":"1938-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30920"},null,{"v":"\"Bergen\"\"\""},null,null,null,{"v":"22x14.5cm folded; 22x29cm open"},null,{"v":"B. & N. Line"},{"v":"1938-0155_wotm"},null,null,null,{"v":"\"Bergen\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1938},{"v":7},{"v":6},{"v":"1938-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30921"},null,{"v":"\"Bergen\"\"\""},null,null,null,{"v":"22x14.5cm folded; 22x29cm open"},null,{"v":"B. & N. Line"},{"v":"1938-0156_wotm"},null,null,null,{"v":"\"Bergen\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1938},{"v":7},{"v":7},{"v":"1938-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30922"},null,{"v":"\"Bergen\"\"\""},null,null,null,{"v":"22x14.5cm folded; 22x29cm open"},null,{"v":"B. & N. Line"},{"v":"1938-0157_wotm"},null,null,null,{"v":"\"Bergen\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1938},{"v":7},{"v":9},{"v":"1938-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30923"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"25x16cm folded; 25x32cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0189_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":0}]}
{"starred":false,"flagged":false,"cells":[{"v":"30924"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"25x14cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0190_wotm"},null,null,null,{"v":"Torni"},null,{"v":"Finnish markka"},{"v":"mk"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30926"},null,{"v":"The Australia Hotel"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0128_wotm"},null,null,null,{"v":"The Australia Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":164},{"v":1938},{"v":7},{"v":9},{"v":"1938-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30927"},null,{"v":"The Australia Hotel"},null,null,null,{"v":"21x13cm folded; 21x26cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0130_wotm"},null,null,null,{"v":"The Australia Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":114},{"v":1938},{"v":9},{"v":23},{"v":"1938-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30930"},null,{"v":"The Palmer House"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Golden Jubilee of Gregg Shorthand"},{"v":"1938-0188_wotm"},null,null,null,{"v":"The Palmer House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1938},{"v":12},{"v":27},{"v":"1938-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30931"},null,{"v":"The Roosevelt"},null,null,null,{"v":"24x11cm folded; 24x21.5cm open"},null,null,{"v":"1938-0174_wotm"},null,null,null,{"v":"The Roosevelt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":113},{"v":1938},{"v":10},{"v":12},{"v":"1938-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30932"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"The British Societies and Clubs of New York"},{"v":"1938-0136_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1938},{"v":9},{"v":27},{"v":"1938-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30933"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"21x16.5cm folded; 21x33cm open"},null,{"v":"New York University Council"},{"v":"1938-0141_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1938},{"v":6},{"v":7},{"v":"1938-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30934"},null,{"v":"Almond Blossom Restaurant"},null,null,null,{"v":"28.5x16cm folded; 28.5x45.5cm open"},null,null,{"v":"1938-0119_wotm"},null,null,null,{"v":"Almond Blossom Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":409},{"v":1938},{"v":9},{"v":15},{"v":"1938-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30935"},null,{"v":"Australia Hotel"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0140_wotm"},null,null,null,{"v":"Australia Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":120},{"v":1938},{"v":6},{"v":6},{"v":"1938-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30936"},null,{"v":"Chateau Frontenac"},null,null,null,{"v":"25.5x16cm folded; 25.5x32cm open"},null,{"v":"Arthur H. Rumpf Menu Collection; menu also contains faving page translation in English."},{"v":"1938-0133_wotm"},null,null,null,{"v":"Chateau Frontenac"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"3"},{"v":100},{"v":1938},{"v":9},{"v":16},{"v":"1938-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30937"},null,{"v":"Cotton Club"},null,null,null,{"v":"33.5x26cm folded; 33.5x52cm open"},null,{"v":"Cab Calloway headlining show"},{"v":"1938-0192_wotm"},null,null,null,{"v":"Cotton Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"5"},{"v":301},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30938"},null,{"v":"Den Gyldene Freden"},null,null,null,{"v":"26x11cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0180_wotm"},null,null,null,{"v":"Den Gyldene Freden"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"1"},{"v":33},{"v":1938},{"v":11},{"v":29},{"v":"1938-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30944"},null,{"v":"Donahoe's"},null,null,null,{"v":"34.5x25cm"},null,null,{"v":"1938-0117_wotm"},null,null,null,{"v":"Donahoe's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":247},{"v":1938},{"v":8},{"v":25},{"v":"1938-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30945"},null,{"v":"Dorchester Hotel"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,{"v":"American Society in London"},{"v":"1938-0151_wotm"},null,null,null,{"v":"Dorchester Hotel"},null,null,null,{"v":"complete"},{"v":"24"},{"v":15},{"v":1938},{"v":7},{"v":4},{"v":"1938-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30946"},null,{"v":"French Line West Indies Cruises   S.S. Paris, S.S. Champlain, M.S. Lafayette"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Wine list in English and French; Winter season of 1937/1938; Arthur H. Rumpf Menu Collection"},{"v":"1938-0196_wotm"},null,null,null,{"v":"French Line West Indies Cruises   S.S. Paris, S.S. Champlain, M.S. Lafayette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"14"},{"v":401},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30947"},null,{"v":"Green's"},null,null,null,{"v":"22.5x12cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0177_wotm"},null,null,null,{"v":"Green's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":6},{"v":1938},{"v":11},{"v":18},{"v":"1938-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30948"},null,{"v":"Hotel Astor"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,null,{"v":"1938-0185_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"14"},{"v":16},{"v":1938},{"v":12},{"v":16},{"v":"1938-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30950"},null,{"v":"Hotel Buffalo"},null,null,null,{"v":"32x22cm"},null,null,{"v":"1938-0169_wotm"},null,null,null,{"v":"Hotel Buffalo"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":153},{"v":1938},{"v":7},{"v":10},{"v":"1938-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30951"},null,{"v":"Hotel Drake Wiltshire"},null,null,null,{"v":"26x34.5cm"},null,null,{"v":"1938-0181_wotm"},null,null,null,{"v":"Hotel Drake Wiltshire"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":144},{"v":1938},{"v":12},{"v":18},{"v":"1938-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30952"},null,{"v":"Hotel Fast"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Wine card; Arthur H. Rumpf Menu Collection"},{"v":"1938-0193_wotm"},null,null,null,{"v":"Hotel Fast"},null,{"v":"Israeli lirot (1948-1980)"},{"v":"I£"},{"v":"complete"},{"v":"8"},{"v":125}]}
{"starred":false,"flagged":false,"cells":[{"v":"30953"},null,{"v":"Hotel Grande Bretagne"},null,null,null,{"v":"32x22cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0134_wotm"},null,null,null,{"v":"Hotel Grande Bretagne"},null,{"v":"Drachmas"},{"v":"Drs."},{"v":"complete"},{"v":"1"},{"v":103},{"v":1938},{"v":9},{"v":14},{"v":"1938-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30955"},null,{"v":"Hotel Great Central"},null,null,null,{"v":"21x13cm folded; 21x26cm open"},null,null,{"v":"1938-0139_wotm"},null,null,null,{"v":"Hotel Great Central"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1938},{"v":6},{"v":4},{"v":"1938-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30956"},null,{"v":"Hotel Majestic"},null,null,null,{"v":"19x12cm"},null,null,{"v":"1938-0184_wotm"},null,null,null,{"v":"Hotel Majestic"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1938},{"v":12},{"v":15},{"v":"1938-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30958"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1938-0138_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":152},{"v":1938},{"v":6},{"v":3},{"v":"1938-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30959"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"28.5x22cm folded; 28.5x44cm open"},null,null,{"v":"1938-0171_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":161},{"v":1938},{"v":10},{"v":14},{"v":"1938-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30960"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"28.5x22cm folded; 28.5x44cm open"},null,null,{"v":"1938-0183_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":164},{"v":1938},{"v":12},{"v":6},{"v":"1938-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30961"},null,{"v":"Hotel Roosevelt"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,{"v":"Emanuel Lodge No. 654 Free and Accepted Masons"},{"v":"1938-0179_wotm"},null,null,null,{"v":"Hotel Roosevelt"},null,null,null,{"v":"complete"},{"v":"25"},{"v":17},{"v":1938},{"v":11},{"v":26},{"v":"1938-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30962"},null,{"v":"Hotel St. Regis"},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,{"v":"G.P. Putnam's Sons"},{"v":"1938-0172_wotm"},null,null,null,{"v":"Hotel St. Regis"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1938},{"v":10},{"v":27},{"v":"1938-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30964"},null,{"v":"Imperial Hotel"},null,null,null,{"v":"28.5x19cm folded; 28.5x38cm open"},null,{"v":"Menu also contains Japanese text; Arthur H. Rumpf Menu Collection"},{"v":"1938-0131_wotm"},null,null,null,{"v":"Imperial Hotel"},null,{"v":"Yen"},{"v":"¥"},{"v":"complete"},{"v":"4"},{"v":121},{"v":1938},{"v":9},{"v":22},{"v":"1938-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30965"},null,{"v":"Joe Di Maggio's Grotto"},null,null,null,{"v":"29.5x21.5cm folded; 29.5x43cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0132_wotm"},null,null,null,{"v":"Joe Di Maggio's Grotto"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":311},{"v":1938},{"v":9},{"v":19},{"v":"1938-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30966"},null,{"v":"M.S. Kungsholm"},null,null,null,{"v":"28.5x22cm folded; 28.5x44cm open"},null,null,{"v":"1938-0135_wotm"},null,null,null,{"v":"M.S. Kungsholm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1938},{"v":9},{"v":8},{"v":"1938-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30969"},null,{"v":"M/Y Stella Polaris"},null,null,null,{"v":"20.5x13cm folded; 20.5x26cm open"},null,null,{"v":"1938-0165_wotm"},null,null,null,{"v":"M/Y Stella Polaris"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1938},{"v":7},{"v":8},{"v":"1938-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30970"},null,{"v":"M/Y Stella Polaris"},null,null,null,{"v":"20.5x13cm folded; 20.5x26cm open"},null,null,{"v":"1938-0166_wotm"},null,null,null,{"v":"M/Y Stella Polaris"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1938},{"v":7},{"v":10},{"v":"1938-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30971"},null,{"v":"Maison Prunier"},null,null,null,{"v":"37x25.5cm folded; 37x51cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0191_wotm"},null,null,null,{"v":"Maison Prunier"},null,{"v":"Francs"},{"v":"FF"},{"v":"under review"},{"v":"4"},{"v":406},{"v":1938},{"v":12},{"v":1},{"v":"1938-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30972"},null,{"v":"Meurice"},null,null,null,{"v":"32x24.5cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0178_wotm"},null,null,null,{"v":"Meurice"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"1"},{"v":61},{"v":1938},{"v":11},{"v":23},{"v":"1938-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30973"},null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"Menu also contains English text"},{"v":"1938-0120_wotm"},null,null,null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"complete"},{"v":"3"},{"v":117},{"v":1938},{"v":9},{"v":1},{"v":"1938-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30974"},null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"Menu also contains English text"},{"v":"1938-0121_wotm"},null,null,null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":154},{"v":1938},{"v":9},{"v":2},{"v":"1938-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30975"},null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"Menu also contains English text"},{"v":"1938-0122_wotm"},null,null,null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"complete"},{"v":"3"},{"v":131},{"v":1938},{"v":9},{"v":4},{"v":"1938-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30976"},null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"Menu also contains English text"},{"v":"1938-0123_wotm"},null,null,null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":120},{"v":1938},{"v":9},{"v":4},{"v":"1938-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30977"},null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"Menu also contains English text"},{"v":"1938-0124_wotm"},null,null,null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"under review"},{"v":"2"},{"v":131},{"v":1938},{"v":9},{"v":5},{"v":"1938-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30978"},null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"Menu also contains English text"},{"v":"1938-0125_wotm"},null,null,null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":144},{"v":1938},{"v":9},{"v":5},{"v":"1938-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30979"},null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"Menu also contains English text"},{"v":"1938-0126_wotm"},null,null,null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"complete"},{"v":"2"},{"v":125},{"v":1938},{"v":9},{"v":6},{"v":"1938-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30980"},null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"Menu also contains English text"},{"v":"1938-0127_wotm"},null,null,null,{"v":"Motorliner Kungsholm"},null,null,null,{"v":"under review"},{"v":"2"},{"v":123},{"v":1938},{"v":9},{"v":7},{"v":"1938-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30982"},null,{"v":"Nash's"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1938-0170_wotm"},null,null,null,{"v":"Nash's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":109},{"v":1938},{"v":7},{"v":28},{"v":"1938-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30983"},null,{"v":"Otto Schwarz Restorāns"},null,null,null,{"v":"26.5x18.5cm folded; 26.5x37cm open"},null,{"v":"wine list in Latvian; Arthur H. Rumpf Menu Collection"},{"v":"1938-0194_wotm"},null,null,null,{"v":"Otto Schwarz Restorāns"},null,{"v":"Lats"},{"v":"Ls"},{"v":"complete"},{"v":"13"},{"v":183},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30993"},null,{"v":"Paquebot \"Normandie\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1938-0142_wotm"},null,null,null,{"v":"Paquebot \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1935},{"v":6},{"v":10},{"v":"1935-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30994"},null,{"v":"Paquebot \"Normandie\"\"\""},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,{"v":"Menu contains facing page translation in English."},{"v":"1938-0143_wotm"},null,null,null,{"v":"Paquebot \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":50}]}
{"starred":false,"flagged":false,"cells":[{"v":"30995"},null,{"v":"Paquebot \"Normandie\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,null,{"v":"1938-0164_wotm"},null,null,null,{"v":"Paquebot \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1938},{"v":7},{"v":9},{"v":"1938-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30997"},null,{"v":"Paul's Ship Ahoy Café"},null,null,null,{"v":"18x12cm folded; 18x24cm open"},null,null,{"v":"1938-0137_wotm"},null,null,null,{"v":"Paul's Ship Ahoy Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":188},{"v":1938},{"v":7},{"v":4},{"v":"1938-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"30999"},null,{"v":"Pfeiffer's"},null,null,null,{"v":"33x15cm folded; 33x30cm open"},null,null,{"v":"1938-0167_wotm"},null,null,null,{"v":"Pfeiffer's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":265},{"v":1938},{"v":7},{"v":10},{"v":"1938-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31001"},null,{"v":"Plaza Hotel   Buenos Aires"},null,null,null,{"v":"32x25cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0149_wotm"},null,null,null,{"v":"Plaza Hotel   Buenos Aires"},null,{"v":"Argentine peso"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":152},{"v":1938},{"v":7},{"v":4},{"v":"1938-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31004"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"26.5x21.5cm folded; 26.5x43cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0118_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":103},{"v":1938},{"v":8},{"v":17},{"v":"1938-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31005"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"27x18cm"},null,null,{"v":"1938-0146_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":97},{"v":1938},{"v":6},{"v":16},{"v":"1938-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31006"},null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"Menu also contains some elements in French."},{"v":"1938-0147_wotm"},null,null,null,{"v":"R.M.S. \"Queen Mary\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1938},{"v":6},{"v":30},{"v":"1938-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31009"},null,{"v":"Raffles Hotel"},null,null,null,{"v":"18.5x11cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0144_wotm"},null,null,null,{"v":"Raffles Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1938},{"v":6},{"v":14},{"v":"1938-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31010"},null,{"v":"Raffles Hotel"},null,null,null,{"v":"26x19cm folded; 26.38cm open"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0145_wotm"},null,null,null,{"v":"Raffles Hotel"},null,{"v":"Straits dollar (1904-1939)"},{"v":"$"},{"v":"complete"},{"v":"27"},{"v":215},{"v":1938},{"v":8},{"v":1},{"v":"1938-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31011"},null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,null,{"v":"1938-0158_wotm"},null,null,null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1938},{"v":7},{"v":6},{"v":"1938-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31012"},null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,null,{"v":"1938-0159_wotm"},null,null,null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1938},{"v":7},{"v":7},{"v":"1938-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31013"},null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,null,{"v":"1938-0160_wotm"},null,null,null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":61},{"v":1938},{"v":7},{"v":8},{"v":"1938-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31014"},null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,null,{"v":"1938-0161_wotm"},null,null,null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1938},{"v":7},{"v":9},{"v":"1938-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31015"},null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,{"v":"\"Dejeuner\"\"\""},{"v":"1938-0162_wotm"},null,null,null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1938},{"v":7},{"v":10},{"v":"1938-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31016"},null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,{"v":"\"Diner\"\"\""},{"v":"1938-0163_wotm"},null,null,null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":53},{"v":1938},{"v":7},{"v":10},{"v":"1938-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31017"},null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"22x13.5cm folded; 22x27cm open"},null,{"v":"French Line"},{"v":"1938-0175_wotm"},null,null,null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":48},{"v":1938},{"v":11},{"v":6},{"v":"1938-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31018"},null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"35x27cm folded; 35x54cm open"},null,{"v":"French Line"},{"v":"1938-0176_wotm"},null,null,null,{"v":"S.S. \"Normandie\"\"\""},null,null,null,{"v":"under review"},{"v":"3"},{"v":175},{"v":1938},{"v":11},{"v":8},{"v":"1938-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31020"},null,{"v":"S.S. Manhattan"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,null,{"v":"1938-0150_wotm"},null,null,null,{"v":"S.S. Manhattan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1938},{"v":7},{"v":3},{"v":"1938-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31022"},null,{"v":"Shanghai Low"},null,null,null,{"v":"29x18cm folded; 29x36cm open"},null,{"v":"Menu also has Chinese characters."},{"v":"1938-0152_wotm"},null,null,null,{"v":"Shanghai Low"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"12"},{"v":251},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31023"},null,{"v":"Skansen"},null,null,null,{"v":"24.5x15cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0116_wotm"},null,null,null,{"v":"Skansen"},null,{"v":"Norwegian kroner"},{"v":"kr."},{"v":"complete"},{"v":"1"},{"v":24},{"v":1938},{"v":8},{"v":12},{"v":"1938-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31024"},null,{"v":"Taj"},null,null,null,{"v":"21x14cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0186_wotm"},null,null,null,{"v":"Taj"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1938},{"v":12},{"v":22},{"v":"1938-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31025"},null,{"v":"Taj"},null,null,null,{"v":"21x14cm"},null,{"v":"Arthur H. Rumpf Menu Collection"},{"v":"1938-0187_wotm"},null,null,null,{"v":"Taj"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1938},{"v":12},{"v":22},{"v":"1938-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31026"},null,{"v":"Trädgårdsföreningens"},null,null,null,{"v":"24.5x17cm open; 24.5x34 open"},null,{"v":"wine list in Swedish; Arthur H. Rumpf Menu Collection"},{"v":"1938-0195_wotm"},null,null,null,{"v":"Trädgårdsföreningens"},null,{"v":"Swedish kronor (SEK/kr)"},{"v":"SEK"},{"v":"complete"},{"v":"13"},{"v":195},{"v":1938},{"v":1},{"v":1},{"v":"1938-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31028"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20.5x15.5cm folded; 20.5x31cm open"},null,{"v":"The New York Obstetrical Society"},{"v":"1938-0173_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":15},{"v":1938},{"v":10},{"v":21},{"v":"1938-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31030"},null,{"v":"Worcester Country Club"},null,null,null,{"v":"13x15cm folded; 13x30cm open"},null,null,{"v":"1938-0148_wotm"},null,null,null,{"v":"Worcester Country Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1938},{"v":6},{"v":23},{"v":"1938-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31031"},null,{"v":"Ye Golden Lion Tavern"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,null,{"v":"1938-0168_wotm"},null,null,null,{"v":"Ye Golden Lion Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":316},{"v":1938},{"v":7},{"v":17},{"v":"1938-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31032"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0104_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1933},{"v":4},{"v":1},{"v":"1933-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31033"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0105_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":169},{"v":1933},{"v":4},{"v":2},{"v":"1933-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31034"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0107_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":188},{"v":1933},{"v":4},{"v":3},{"v":"1933-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31035"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0108_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":188},{"v":1933},{"v":4},{"v":4},{"v":"1933-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31036"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0109_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":175},{"v":1933},{"v":4},{"v":5},{"v":"1933-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31037"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0110_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":188},{"v":1933},{"v":4},{"v":5},{"v":"1933-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31038"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0111_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":175},{"v":1933},{"v":4},{"v":7},{"v":"1933-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31039"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0112_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":190},{"v":1933},{"v":4},{"v":7},{"v":"1933-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31040"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0113_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":158},{"v":1933},{"v":4},{"v":8},{"v":"1933-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31041"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0114_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":190},{"v":1933},{"v":4},{"v":8},{"v":"1933-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31042"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0115_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":171},{"v":1933},{"v":4},{"v":9},{"v":"1933-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31043"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0116_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":188},{"v":1933},{"v":4},{"v":9},{"v":"1933-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31044"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0118_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1933},{"v":4},{"v":11},{"v":"1933-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31045"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0119_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1933},{"v":4},{"v":12},{"v":"1933-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31046"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0120_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":191},{"v":1933},{"v":4},{"v":12},{"v":"1933-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31047"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0121_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":176},{"v":1933},{"v":4},{"v":13},{"v":"1933-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31048"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0122_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":191},{"v":1933},{"v":4},{"v":13},{"v":"1933-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31049"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0123_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":188},{"v":1933},{"v":4},{"v":14},{"v":"1933-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31050"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0124_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":201},{"v":1933},{"v":4},{"v":14},{"v":"1933-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31051"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,null,{"v":"1933-0125_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":15},{"v":"1933-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31052"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,null,{"v":"1933-0126_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1933},{"v":5},{"v":15},{"v":"1933-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31053"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,null,{"v":"1933-0127_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1933},{"v":5},{"v":15},{"v":"1933-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31054"},null,{"v":"Plaza Hotel"},null,null,null,{"v":"30x21"},null,{"v":"62 menus bound into 1 volume"},{"v":"1933-0128_wotm"},null,null,null,{"v":"Plaza Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"62"},{"v":4053},{"v":1933},{"v":5},{"v":1},{"v":"1933-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31055"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1933-0129_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1933},{"v":5},{"v":2},{"v":"1933-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31056"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1933-0130_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1933},{"v":5},{"v":3},{"v":"1933-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31057"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1933-0131_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1933},{"v":5},{"v":13},{"v":"1933-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31058"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1933-0132_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1933},{"v":5},{"v":13},{"v":"1933-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31059"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1933-0133_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":126},{"v":1933},{"v":5},{"v":4},{"v":"1933-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31060"},null,{"v":"S.S. Excalibur"},null,null,null,{"v":"22.5x17cm folded; 22.5x34cm open"},null,null,{"v":"1933-0134_wotm"},null,null,null,{"v":"S.S. Excalibur"},null,null,null,{"v":"complete"},{"v":"4"},{"v":48},{"v":1933},{"v":5},{"v":1},{"v":"1933-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31061"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1933-0135_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":176},{"v":1933},{"v":5},{"v":10},{"v":"1933-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31062"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"beverage list"},{"v":"1933-0136_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":8}]}
{"starred":false,"flagged":false,"cells":[{"v":"31063"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,{"v":"Testimonial Dinner to James A Farley"},{"v":"1933-0137_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":13},{"v":1933},{"v":5},{"v":13},{"v":"1933-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31064"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"34.5x21.5cm"},null,{"v":"Restaurant dejeuner"},{"v":"1933-0138_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":190},{"v":1933},{"v":5},{"v":1},{"v":"1933-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31065"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"34.5x21.5cm"},null,{"v":"Pierre roof dinner"},{"v":"1933-0139_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":198},{"v":1933},{"v":5},{"v":1},{"v":"1933-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31066"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"34.5x21.5cm"},null,{"v":"Pierre roof dejeuner"},{"v":"1933-0140_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":185},{"v":1933},{"v":5},{"v":13},{"v":"1933-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31067"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"34.5x21.5cm"},null,{"v":"Pierre roof dinner"},{"v":"1933-0141_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":196},{"v":1933},{"v":5},{"v":13},{"v":"1933-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31068"},null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"Commercial Education Association of New York City and Vicinity"},{"v":"1933-0142_wotm"},null,null,null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"complete"},{"v":"7"},{"v":8},{"v":1933},{"v":5},{"v":6},{"v":"1933-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31069"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0143_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":244},{"v":1933},{"v":5},{"v":1},{"v":"1933-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31070"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0144_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":249},{"v":1933},{"v":5},{"v":2},{"v":"1933-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31071"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0145_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":255},{"v":1933},{"v":5},{"v":5},{"v":"1933-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31072"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0146_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":222},{"v":1933},{"v":5},{"v":11},{"v":"1933-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31073"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0147_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":239},{"v":1933},{"v":5},{"v":12},{"v":"1933-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31074"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0148_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":139},{"v":1933},{"v":5},{"v":13},{"v":"1933-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31075"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0149_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":113},{"v":1933},{"v":5},{"v":14},{"v":"1933-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31076"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0150_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":204},{"v":1933},{"v":5},{"v":15},{"v":"1933-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31077"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0151_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":248},{"v":1933},{"v":5},{"v":15},{"v":"1933-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31078"},null,{"v":"The Plaza"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x31cm open"},null,{"v":"Friends of the Princeton Library"},{"v":"1933-0152_wotm"},null,null,null,{"v":"The Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"17"},{"v":10},{"v":1933},{"v":5},{"v":4},{"v":"1933-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31079"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter dinner"},{"v":"1933-0153_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":165},{"v":1933},{"v":5},{"v":15},{"v":"1933-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31080"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café luncheon"},{"v":"1933-0154_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":173},{"v":1933},{"v":5},{"v":15},{"v":"1933-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31081"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby café"},{"v":"1933-0155_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":177},{"v":1933},{"v":5},{"v":15},{"v":"1933-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31082"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"dinner"},{"v":"1933-0156_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":177},{"v":1933},{"v":5},{"v":15},{"v":"1933-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31083"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter luncheon"},{"v":"1933-0157_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":152},{"v":1933},{"v":5},{"v":15},{"v":"1933-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31084"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"luncheon"},{"v":"1933-0158_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":165},{"v":1933},{"v":5},{"v":15},{"v":"1933-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31085"},null,{"v":"The Roosevelt"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"The Allied Artists of America"},{"v":"1933-0159_wotm"},null,null,null,{"v":"The Roosevelt"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1933},{"v":4},{"v":20},{"v":"1933-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31086"},null,{"v":"S.S. Excalibur"},null,null,null,{"v":"22x16.5cm folded; 22x33cm open"},null,null,{"v":"1933-0160_wotm"},null,null,null,{"v":"S.S. Excalibur"},null,null,null,{"v":"complete"},{"v":"3"},{"v":55},{"v":1933},{"v":4},{"v":26},{"v":"1933-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31087"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1933-0161_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":109},{"v":1933},{"v":4},{"v":25},{"v":"1933-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31088"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0162_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":246},{"v":1933},{"v":4},{"v":23},{"v":"1933-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31089"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0190_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1933},{"v":4},{"v":30},{"v":"1933-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31090"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0191_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":202},{"v":1933},{"v":4},{"v":30},{"v":"1933-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31091"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"grill room luncheon"},{"v":"1933-0193_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":16},{"v":"1933-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31092"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"lobby café"},{"v":"1933-0194_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1933},{"v":5},{"v":16},{"v":"1933-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31093"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"main restaurant"},{"v":"1933-0195_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1933},{"v":5},{"v":16},{"v":"1933-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31094"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"main restaurant"},{"v":"1933-0196_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1933},{"v":5},{"v":16},{"v":"1933-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31095"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"main restaurant"},{"v":"1933-0197_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":17},{"v":"1933-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31096"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"lobby café"},{"v":"1933-0198_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":17},{"v":"1933-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31097"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"grill room luncheon"},{"v":"1933-0199_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":18},{"v":"1933-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31098"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"lobby café"},{"v":"1933-0200_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":18},{"v":"1933-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31099"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"main restaurant"},{"v":"1933-0201_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":18},{"v":"1933-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31100"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"grill room luncheon"},{"v":"1933-0202_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":19},{"v":"1933-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31101"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"lobby café"},{"v":"1933-0203_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":19},{"v":"1933-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31102"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"main restaurant"},{"v":"1933-0204_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1933},{"v":5},{"v":19},{"v":"1933-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31103"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"lobby café"},{"v":"1933-0205_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1933},{"v":5},{"v":20},{"v":"1933-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31104"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"main restaurant"},{"v":"1933-0206_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":20},{"v":"1933-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31105"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"grill room luncheon"},{"v":"1933-0207_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":22},{"v":"1933-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31106"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"lobby café"},{"v":"1933-0208_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":22},{"v":"1933-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31107"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"main restaurant"},{"v":"1933-0209_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":22},{"v":"1933-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31108"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café luncheon"},{"v":"1933-0210_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":181},{"v":1933},{"v":5},{"v":16},{"v":"1933-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31109"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café dinner"},{"v":"1933-0211_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":187},{"v":1933},{"v":5},{"v":16},{"v":"1933-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31110"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter"},{"v":"1933-0212_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":157},{"v":1933},{"v":5},{"v":16},{"v":"1933-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31111"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"luncheon"},{"v":"1933-0213_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":172},{"v":1933},{"v":5},{"v":16},{"v":"1933-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31112"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"dinner"},{"v":"1933-0214_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":174},{"v":1933},{"v":5},{"v":16},{"v":"1933-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31113"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby café"},{"v":"1933-0215_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":170},{"v":1933},{"v":5},{"v":16},{"v":"1933-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31114"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0163_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":183},{"v":1933},{"v":4},{"v":25},{"v":"1933-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31115"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0164_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":172},{"v":1933},{"v":5},{"v":25},{"v":"1933-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31116"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0165_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":246},{"v":1933},{"v":4},{"v":26},{"v":"1933-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31117"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0166_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":219},{"v":1933},{"v":4},{"v":28},{"v":"1933-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31118"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0167_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":256},{"v":1933},{"v":4},{"v":30},{"v":"1933-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31119"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0168_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":186},{"v":1933},{"v":4},{"v":15},{"v":"1933-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31120"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0169_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":205},{"v":1933},{"v":4},{"v":15},{"v":"1933-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31121"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0170_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":183},{"v":1933},{"v":4},{"v":16},{"v":"1933-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31122"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0171_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":199},{"v":1933},{"v":4},{"v":16},{"v":"1933-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31123"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0172_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":181},{"v":1933},{"v":4},{"v":17},{"v":"1933-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31124"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0173_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":202},{"v":1933},{"v":4},{"v":17},{"v":"1933-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31125"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0174_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":186},{"v":1933},{"v":4},{"v":18},{"v":"1933-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31126"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0175_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":203},{"v":1933},{"v":4},{"v":18},{"v":"1933-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31127"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0176_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":194},{"v":1933},{"v":4},{"v":19},{"v":"1933-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31128"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0177_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":200},{"v":1933},{"v":4},{"v":19},{"v":"1933-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31129"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0178_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":191},{"v":1933},{"v":4},{"v":21},{"v":"1933-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31130"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0179_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":206},{"v":1933},{"v":4},{"v":22},{"v":"1933-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31131"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0180_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":205},{"v":1933},{"v":4},{"v":22},{"v":"1933-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31132"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0181_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1933},{"v":4},{"v":23},{"v":"1933-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31133"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0182_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":203},{"v":1933},{"v":4},{"v":23},{"v":"1933-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31134"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0183_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1933},{"v":4},{"v":24},{"v":"1933-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31135"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0184_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":202},{"v":1933},{"v":4},{"v":24},{"v":"1933-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31136"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0185_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":183},{"v":1933},{"v":4},{"v":25},{"v":"1933-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31137"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0186_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":189},{"v":1933},{"v":4},{"v":26},{"v":"1933-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31138"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0187_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":198},{"v":1933},{"v":4},{"v":26},{"v":"1933-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31139"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0188_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":188},{"v":1933},{"v":4},{"v":27},{"v":"1933-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31140"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0189_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":207},{"v":1933},{"v":4},{"v":29},{"v":"1933-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31141"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby café"},{"v":"1933-0216_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":183},{"v":1933},{"v":5},{"v":17},{"v":"1933-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31142"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café"},{"v":"1933-0217_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":172},{"v":1933},{"v":5},{"v":17},{"v":"1933-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31143"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"dinner"},{"v":"1933-0218_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":175},{"v":1933},{"v":5},{"v":17},{"v":"1933-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31144"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter dinner"},{"v":"1933-0219_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":163},{"v":1933},{"v":5},{"v":18},{"v":"1933-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31145"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter luncheon"},{"v":"1933-0220_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":148},{"v":1933},{"v":5},{"v":18},{"v":"1933-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31146"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby café"},{"v":"1933-0221_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":182},{"v":1933},{"v":5},{"v":18},{"v":"1933-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31147"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"F.S.L. - luncheon"},{"v":"1933-0222_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":166},{"v":1933},{"v":5},{"v":18},{"v":"1933-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31148"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby luncheon"},{"v":"1933-0223_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":167},{"v":1933},{"v":5},{"v":18},{"v":"1933-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31149"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"F.S.D. - dinner"},{"v":"1933-0224_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":176},{"v":1933},{"v":5},{"v":18},{"v":"1933-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31150"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café"},{"v":"1933-0225_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":168},{"v":1933},{"v":5},{"v":19},{"v":"1933-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31151"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby café"},{"v":"1933-0226_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":178},{"v":1933},{"v":5},{"v":19},{"v":"1933-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31152"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter"},{"v":"1933-0227_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":150},{"v":1933},{"v":5},{"v":19},{"v":"1933-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31153"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter - dinner"},{"v":"1933-0228_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":164},{"v":1933},{"v":5},{"v":19},{"v":"1933-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31154"},null,{"v":"The Roosevelt"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"Actors' Dinner Club"},{"v":"1933-0340_wotm"},null,null,null,{"v":"The Roosevelt"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1933},{"v":10},{"v":10},{"v":"1933-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31155"},null,{"v":"The Hotel Plaza"},null,null,null,{"v":"17.5x11.5cm folded; 17.5x23cm open"},null,{"v":"The Pilgrims"},{"v":"1933-0341_wotm"},null,null,null,{"v":"The Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1933},{"v":11},{"v":10},{"v":"1933-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31156"},null,{"v":"White Horse Inn"},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,null,{"v":"1933-0342_wotm"},null,null,null,{"v":"White Horse Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":28},{"v":1933},{"v":11},{"v":17},{"v":"1933-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31157"},null,{"v":"The Towers Hotel"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"The Typochondriacs"},{"v":"1933-0343_wotm"},null,null,null,{"v":"The Towers Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":13},{"v":1933},{"v":11},{"v":21},{"v":"1933-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31158"},null,{"v":"Union Club"},null,null,null,{"v":"20.5x13.5cm folded; 20.5x27cm open"},null,{"v":"Ends of the Earth"},{"v":"1933-0344_wotm"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":8},{"v":1933},{"v":12},{"v":1},{"v":"1933-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31159"},null,{"v":"Hotel Roosevelt"},null,null,null,{"v":"26x16cm folded; 26x32cm open"},null,{"v":"World Peaceways"},{"v":"1933-0345_wotm"},null,null,null,{"v":"Hotel Roosevelt"},null,null,null,{"v":"complete"},{"v":"9"},{"v":10},{"v":1933},{"v":12},{"v":18},{"v":"1933-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31160"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0346_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":318},{"v":1933},{"v":6},{"v":6},{"v":"1933-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31161"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0347_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":336},{"v":1933},{"v":6},{"v":7},{"v":"1933-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31162"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0348_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":228},{"v":1933},{"v":6},{"v":7},{"v":"1933-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31163"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0349_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":211},{"v":1933},{"v":6},{"v":8},{"v":"1933-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31164"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0350_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":291},{"v":1933},{"v":6},{"v":8},{"v":"1933-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31165"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0351_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":264},{"v":1933},{"v":6},{"v":9},{"v":"1933-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31166"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0352_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":207},{"v":1933},{"v":6},{"v":9},{"v":"1933-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31167"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0353_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1933},{"v":6},{"v":10},{"v":"1933-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31168"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0354_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":299},{"v":1933},{"v":6},{"v":10},{"v":"1933-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31169"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0355_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":298},{"v":1933},{"v":6},{"v":11},{"v":"1933-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31170"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0356_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":111},{"v":1933},{"v":6},{"v":11},{"v":"1933-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31171"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0357_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":219},{"v":1933},{"v":6},{"v":12},{"v":"1933-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31172"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0358_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":213},{"v":1933},{"v":6},{"v":12},{"v":"1933-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31173"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0359_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":228},{"v":1933},{"v":6},{"v":13},{"v":"1933-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31174"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0360_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1933},{"v":6},{"v":14},{"v":"1933-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31175"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0361_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":329},{"v":1933},{"v":6},{"v":14},{"v":"1933-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31176"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0362_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":326},{"v":1933},{"v":6},{"v":15},{"v":"1933-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31177"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0363_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":130},{"v":1933},{"v":6},{"v":15},{"v":"1933-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31178"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0364_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":321},{"v":1933},{"v":6},{"v":16},{"v":"1933-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31179"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0365_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":145},{"v":1933},{"v":6},{"v":6},{"v":"1933-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31180"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0366_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":105},{"v":1933},{"v":6},{"v":16},{"v":"1933-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31181"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0367_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":157},{"v":1933},{"v":6},{"v":17},{"v":"1933-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31182"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0368_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":101},{"v":1933},{"v":6},{"v":17},{"v":"1933-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31183"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0369_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":133},{"v":1933},{"v":6},{"v":18},{"v":"1933-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31184"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0370_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":146},{"v":1933},{"v":6},{"v":18},{"v":"1933-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31185"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0371_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":257},{"v":1933},{"v":6},{"v":19},{"v":"1933-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31186"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0372_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":290},{"v":1933},{"v":6},{"v":19},{"v":"1933-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31187"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0373_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":201},{"v":1933},{"v":6},{"v":20},{"v":"1933-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31188"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0374_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":158},{"v":1933},{"v":6},{"v":20},{"v":"1933-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31189"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0375_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1933},{"v":6},{"v":21},{"v":"1933-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31190"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0376_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1933},{"v":6},{"v":21},{"v":"1933-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31191"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0377_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":308},{"v":1933},{"v":6},{"v":22},{"v":"1933-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31192"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0378_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":298},{"v":1933},{"v":6},{"v":22},{"v":"1933-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31193"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0379_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":265},{"v":1933},{"v":6},{"v":23},{"v":"1933-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31194"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0380_wotm"},null,null,null,{"v":"The Ambassador"},null,null,null,{"v":"complete"},{"v":"2"},{"v":307},{"v":1933},{"v":6},{"v":23},{"v":"1933-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31195"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0381_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":329},{"v":1933},{"v":6},{"v":24},{"v":"1933-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31196"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0382_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":287},{"v":1933},{"v":6},{"v":24},{"v":"1933-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31197"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0383_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":205},{"v":1933},{"v":6},{"v":25},{"v":"1933-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31198"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0384_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":152},{"v":1933},{"v":6},{"v":25},{"v":"1933-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31199"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0385_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":173},{"v":1933},{"v":6},{"v":26},{"v":"1933-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31200"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0386_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":151},{"v":1933},{"v":6},{"v":26},{"v":"1933-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31201"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0387_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":312},{"v":1933},{"v":6},{"v":27},{"v":"1933-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31202"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0388_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":316},{"v":1933},{"v":6},{"v":27},{"v":"1933-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31203"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0389_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":303},{"v":1933},{"v":6},{"v":28},{"v":"1933-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31204"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0390_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":192},{"v":1933},{"v":6},{"v":28},{"v":"1933-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31205"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0391_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":263},{"v":1933},{"v":6},{"v":29},{"v":"1933-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31206"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0392_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":320},{"v":1933},{"v":6},{"v":29},{"v":"1933-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31207"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0393_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":121},{"v":1933},{"v":6},{"v":30},{"v":"1933-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31208"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1933-0394_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":185},{"v":1933},{"v":6},{"v":30},{"v":"1933-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31209"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0395_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":313},{"v":1933},{"v":7},{"v":1},{"v":"1933-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31210"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0396_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":207},{"v":1933},{"v":7},{"v":1},{"v":"1933-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31211"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0397_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":348},{"v":1933},{"v":7},{"v":2},{"v":"1933-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31212"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0398_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":315},{"v":1933},{"v":7},{"v":2},{"v":"1933-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31213"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0399_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":240},{"v":1933},{"v":7},{"v":3},{"v":"1933-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31214"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0400_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":350},{"v":1933},{"v":7},{"v":3},{"v":"1933-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31215"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0401_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":342},{"v":1933},{"v":7},{"v":4},{"v":"1933-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31216"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0402_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":350},{"v":1933},{"v":7},{"v":4},{"v":"1933-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31217"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0403_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":330},{"v":1933},{"v":7},{"v":5},{"v":"1933-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31218"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0404_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":350},{"v":1933},{"v":7},{"v":5},{"v":"1933-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31219"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0405_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":311},{"v":1933},{"v":7},{"v":6},{"v":"1933-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31220"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,{"v":"menu is ripped in half"},{"v":"1933-0406_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":328},{"v":1933},{"v":7},{"v":6},{"v":"1933-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31221"},null,{"v":"Prince George Hotel"},null,null,null,{"v":"35x23.5cm folded; 35x47cm open"},null,{"v":"menu is ripped"},{"v":"1933-0001_wotm"},null,null,null,{"v":"Prince George Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":229},{"v":1933},{"v":3},{"v":23},{"v":"1933-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31222"},null,{"v":"Empire State Observatory"},null,null,null,{"v":"20.5x10.5cm folded; 20.5x21cm open"},null,{"v":"Fountain and Tea Room"},{"v":"1933-0002_wotm"},null,null,null,{"v":"Empire State Observatory"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":67},{"v":1933},{"v":1},{"v":1},{"v":"1933-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31223"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"14.5x8cm"},null,null,{"v":"1933-0003_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":15}]}
{"starred":false,"flagged":false,"cells":[{"v":"31224"},null,{"v":"The Plaza"},null,null,null,{"v":"16.5x11.5cm folded; 16.5x23cm open"},null,null,{"v":"1933-0004_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"3"},{"v":63}]}
{"starred":false,"flagged":false,"cells":[{"v":"31225"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"17.5x10.5cm"},null,{"v":"afternoon tea"},{"v":"1933-0005_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":47}]}
{"starred":false,"flagged":false,"cells":[{"v":"31226"},null,{"v":"The Ambassador"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1933-0006_wotm"},null,null,null,{"v":"The Ambassador"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1933},{"v":1},{"v":1},{"v":"1933-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31227"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,{"v":"Supper Club"},{"v":"1933-0007_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":35},{"v":1933},{"v":1},{"v":28},{"v":"1933-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31228"},null,{"v":"Hotel St. Regis"},null,null,null,{"v":"15.5x9.5cm folded; 15.5x9.5cm open"},null,{"v":"National Association of Book Publishers"},{"v":"1933-0008_wotm"},null,null,null,{"v":"Hotel St. Regis"},null,null,null,{"v":"complete"},{"v":"3"},{"v":6},{"v":1933},{"v":1},{"v":18},{"v":"1933-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31229"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"15.5x21.5cm"},null,{"v":"beverages"},{"v":"1933-0009_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":62},{"v":1933},{"v":2},{"v":1},{"v":"1933-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31230"},null,{"v":"Plaza Hotel"},null,null,null,{"v":"31.5x20cm"},null,{"v":"56 menus bound into one volume"},{"v":"1933-0010_wotm"},null,null,null,{"v":"Plaza Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"56"},{"v":641},{"v":1933},{"v":2},{"v":15},{"v":"1933-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31231"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x26cm"},null,null,{"v":"1933-0011_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":285},{"v":1933},{"v":2},{"v":2},{"v":"1933-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31232"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x26cm"},null,null,{"v":"1933-0012_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":266},{"v":1933},{"v":2},{"v":2},{"v":"1933-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31233"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x26cm"},null,null,{"v":"1933-0013_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":303},{"v":1933},{"v":2},{"v":2},{"v":"1933-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31234"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x26cm"},null,null,{"v":"1933-0014_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":310},{"v":1933},{"v":2},{"v":2},{"v":"1933-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31235"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x26cm"},null,null,{"v":"1933-0015_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":268},{"v":1933},{"v":2},{"v":2},{"v":"1933-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31236"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x26cm"},null,null,{"v":"1933-0016_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":267},{"v":1933},{"v":2},{"v":5},{"v":"1933-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31237"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x26cm"},null,null,{"v":"1933-0017_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":321},{"v":1933},{"v":2},{"v":6},{"v":"1933-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31238"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0018_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":171},{"v":1933},{"v":2},{"v":1},{"v":"1933-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31239"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0019_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":190},{"v":1933},{"v":2},{"v":1},{"v":"1933-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31240"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0020_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":172},{"v":1933},{"v":2},{"v":2},{"v":"1933-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31241"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0021_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1933},{"v":2},{"v":2},{"v":"1933-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31242"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0022_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1933},{"v":2},{"v":3},{"v":"1933-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31243"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0023_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1933},{"v":2},{"v":3},{"v":"1933-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31244"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0024_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":170},{"v":1933},{"v":2},{"v":4},{"v":"1933-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31245"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0025_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1933},{"v":2},{"v":4},{"v":"1933-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31246"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0026_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":168},{"v":1933},{"v":2},{"v":5},{"v":"1933-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31247"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0027_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":188},{"v":1933},{"v":2},{"v":5},{"v":"1933-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31248"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0028_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":181},{"v":1933},{"v":2},{"v":6},{"v":"1933-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31249"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0029_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1933},{"v":2},{"v":6},{"v":"1933-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31250"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,{"v":"menu is extremely fragile"},{"v":"1933-0030_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":171},{"v":1933},{"v":2},{"v":7},{"v":"1933-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31251"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0031_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":186},{"v":1933},{"v":2},{"v":7},{"v":"1933-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31252"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34.5x27.5cm"},null,null,{"v":"1933-0032_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":322},{"v":1933},{"v":2},{"v":8},{"v":"1933-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31253"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34.5x27.5cm"},null,null,{"v":"1933-0033_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":322},{"v":1933},{"v":2},{"v":9},{"v":"1933-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31254"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34.5x27.5cm"},null,null,{"v":"1933-0034_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":243},{"v":1933},{"v":2},{"v":11},{"v":"1933-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31255"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34.5x27.5cm"},null,null,{"v":"1933-0035_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":300},{"v":1933},{"v":2},{"v":12},{"v":"1933-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31256"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34.5x27.5cm"},null,null,{"v":"1933-0036_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":258},{"v":1933},{"v":2},{"v":14},{"v":"1933-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31257"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0037_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1933},{"v":2},{"v":8},{"v":"1933-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31258"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0038_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":185},{"v":1933},{"v":2},{"v":8},{"v":"1933-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31259"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0039_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":171},{"v":1933},{"v":2},{"v":9},{"v":"1933-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31260"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,{"v":"menu is extremely fragile"},{"v":"1933-0040_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":189},{"v":1933},{"v":2},{"v":9},{"v":"1933-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31261"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0041_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":177},{"v":1933},{"v":2},{"v":10},{"v":"1933-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31262"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0042_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":191},{"v":1933},{"v":2},{"v":10},{"v":"1933-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31263"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0043_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":176},{"v":1933},{"v":2},{"v":11},{"v":"1933-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31265"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0045_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":171},{"v":1933},{"v":2},{"v":12},{"v":"1933-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31266"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0046_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1933},{"v":2},{"v":12},{"v":"1933-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31267"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0047_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":172},{"v":1933},{"v":2},{"v":13},{"v":"1933-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31268"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0048_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":192},{"v":1933},{"v":2},{"v":13},{"v":"1933-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31269"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0049_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":172},{"v":1933},{"v":2},{"v":14},{"v":"1933-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31270"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0050_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":185},{"v":1933},{"v":2},{"v":14},{"v":"1933-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31271"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0051_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":171},{"v":1933},{"v":2},{"v":15},{"v":"1933-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31272"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0052_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":188},{"v":1933},{"v":2},{"v":15},{"v":"1933-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31273"},null,{"v":"The Plaza"},null,null,null,{"v":"24x18cm folded; 24x36cm open"},null,{"v":"menu is coming apart"},{"v":"1933-0053_wotm"},null,null,null,{"v":"The Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":261},{"v":1933},{"v":2},{"v":15},{"v":"1933-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31274"},null,{"v":"Hotel Astor"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"Associate Alumnae of Hunter College"},{"v":"1933-0054_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"9"},{"v":10},{"v":1933},{"v":2},{"v":13},{"v":"1933-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31275"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"34x21.5cm"},null,null,{"v":"1933-0055_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":197},{"v":1933},{"v":2},{"v":11},{"v":"1933-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31277"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0057_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":173},{"v":1933},{"v":2},{"v":17},{"v":"1933-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31278"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0058_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":189},{"v":1933},{"v":2},{"v":17},{"v":"1933-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31279"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0059_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":174},{"v":1933},{"v":2},{"v":18},{"v":"1933-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31280"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0060_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":189},{"v":1933},{"v":2},{"v":18},{"v":"1933-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31281"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0061_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":170},{"v":1933},{"v":2},{"v":19},{"v":"1933-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31282"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0062_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1933},{"v":2},{"v":19},{"v":"1933-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31283"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0063_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":172},{"v":1933},{"v":2},{"v":20},{"v":"1933-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31284"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0064_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1933},{"v":2},{"v":20},{"v":"1933-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31285"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0065_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":172},{"v":1933},{"v":2},{"v":21},{"v":"1933-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31286"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0066_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":184},{"v":1933},{"v":2},{"v":21},{"v":"1933-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31287"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0067_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":173},{"v":1933},{"v":2},{"v":22},{"v":"1933-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31288"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0068_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":185},{"v":1933},{"v":2},{"v":22},{"v":"1933-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31289"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0069_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":173},{"v":1933},{"v":2},{"v":23},{"v":"1933-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31290"},null,{"v":"Hotel Astor"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,{"v":"The Inner Circle presents \"All Vulnerable\"\"\""},{"v":"1933-0071_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1933},{"v":2},{"v":18},{"v":"1933-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31291"},null,{"v":"Ambassador Grill"},null,null,null,{"v":"33x23cm folded; 33x46cm open"},null,null,{"v":"1933-0072_wotm"},null,null,null,{"v":"Ambassador Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":249},{"v":1933},{"v":2},{"v":19},{"v":"1933-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31292"},null,{"v":"The Queen's Park Hotel"},null,null,null,{"v":"20x12cm folded; 20x24cm open"},null,null,{"v":"1933-0073_wotm"},null,null,null,{"v":"The Queen's Park Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1933},{"v":2},{"v":17},{"v":"1933-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31293"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"34x21.5cm"},null,null,{"v":"1933-0074_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":211},{"v":1933},{"v":2},{"v":17},{"v":"1933-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31294"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1933-0075_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":491},{"v":1933},{"v":2},{"v":20},{"v":"1933-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31295"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34.5x27.5cm"},null,null,{"v":"1933-0076_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":321},{"v":1933},{"v":1},{"v":28},{"v":"1933-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31296"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34.5x27.5cm"},null,null,{"v":"1933-0077_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":312},{"v":1933},{"v":2},{"v":25},{"v":"1933-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31297"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0079_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":190},{"v":1933},{"v":2},{"v":24},{"v":"1933-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31298"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0080_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":177},{"v":1933},{"v":2},{"v":25},{"v":"1933-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31300"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0082_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":173},{"v":1933},{"v":2},{"v":26},{"v":"1933-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31301"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0083_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":188},{"v":1933},{"v":2},{"v":26},{"v":"1933-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31302"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0084_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":173},{"v":1933},{"v":2},{"v":27},{"v":"1933-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31303"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34.5x23cm"},null,null,{"v":"1933-0085_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":189},{"v":1933},{"v":2},{"v":27},{"v":"1933-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31304"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"34x21.5cm"},null,null,{"v":"1933-0087_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":213},{"v":1933},{"v":2},{"v":24},{"v":"1933-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31305"},null,{"v":"Casino   Central Park"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,null,{"v":"1933-0088_wotm"},null,null,null,{"v":"Casino   Central Park"},null,null,null,{"v":"complete"},{"v":"5"},{"v":14},{"v":1933},{"v":3},{"v":12},{"v":"1933-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31306"},null,{"v":"Level Club"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"College of Pharmacy - Columbia University"},{"v":"1933-0089_wotm"},null,null,null,{"v":"Level Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1933},{"v":3},{"v":9},{"v":"1933-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31307"},null,{"v":"The Ambassador"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1933-0090_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":113},{"v":1933},{"v":3},{"v":9},{"v":"1933-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31308"},null,{"v":"Hotel Astor"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"The Japanese Chamber of Commerce"},{"v":"1933-0091_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1933},{"v":3},{"v":28},{"v":"1933-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31309"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0092_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":231},{"v":1933},{"v":3},{"v":5},{"v":"1933-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31310"},null,{"v":"The Cortile"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1933-0093_wotm"},null,null,null,{"v":"The Cortile"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":104},{"v":1933},{"v":3},{"v":27},{"v":"1933-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31311"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34.5x27.5cm"},null,null,{"v":"1933-0094_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":317},{"v":1933},{"v":3},{"v":9},{"v":"1933-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31312"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34.5x27.5cm"},null,null,{"v":"1933-0095_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":321},{"v":1933},{"v":3},{"v":20},{"v":"1933-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31313"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34.5x27.5cm"},null,null,{"v":"1933-0096_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":325},{"v":1933},{"v":3},{"v":28},{"v":"1933-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31314"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0097_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":215},{"v":1933},{"v":4},{"v":8},{"v":"1933-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31315"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0098_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":216},{"v":1933},{"v":4},{"v":12},{"v":"1933-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31316"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0099_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":249},{"v":1933},{"v":4},{"v":14},{"v":"1933-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31317"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1933-0100_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":126},{"v":1933},{"v":4},{"v":7},{"v":"1933-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31318"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34.5x27cm"},null,null,{"v":"1933-0101_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":304},{"v":1933},{"v":4},{"v":5},{"v":"1933-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31319"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34.5x27cm"},null,null,{"v":"1933-0102_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":243},{"v":1933},{"v":4},{"v":5},{"v":"1933-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31320"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,null,{"v":"1933-0103_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":173},{"v":1933},{"v":4},{"v":1},{"v":"1933-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31321"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"luncheon"},{"v":"1933-0229_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":161},{"v":1933},{"v":5},{"v":19},{"v":"1933-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31322"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"dinner"},{"v":"1933-0230_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":175},{"v":1933},{"v":5},{"v":19},{"v":"1933-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31323"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter - dinner"},{"v":"1933-0231_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":163},{"v":1933},{"v":5},{"v":20},{"v":"1933-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31324"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby café"},{"v":"1933-0232_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":182},{"v":1933},{"v":5},{"v":20},{"v":"1933-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31325"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"dinner"},{"v":"1933-0233_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":175},{"v":1933},{"v":5},{"v":20},{"v":"1933-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31326"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café"},{"v":"1933-0234_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":189},{"v":1933},{"v":5},{"v":22},{"v":"1933-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31327"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby café"},{"v":"1933-0235_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":187},{"v":1933},{"v":5},{"v":22},{"v":"1933-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31328"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"dinner"},{"v":"1933-0236_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":157},{"v":1933},{"v":5},{"v":22},{"v":"1933-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31329"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0237_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":204},{"v":1933},{"v":5},{"v":16},{"v":"1933-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31330"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0238_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":243},{"v":1933},{"v":5},{"v":18},{"v":"1933-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31331"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0239_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":247},{"v":1933},{"v":5},{"v":18},{"v":"1933-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31332"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0240_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":239},{"v":1933},{"v":5},{"v":20},{"v":"1933-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31333"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0241_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":233},{"v":1933},{"v":5},{"v":21},{"v":"1933-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31334"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0242_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":235},{"v":1933},{"v":5},{"v":22},{"v":"1933-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31335"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0243_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":240},{"v":1933},{"v":5},{"v":22},{"v":"1933-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31336"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0244_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":240},{"v":1933},{"v":5},{"v":23},{"v":"1933-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31337"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0245_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":239},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31338"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Society of American Magicians"},{"v":"1933-0246_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31339"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"main restaurant"},{"v":"1933-0247_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":23},{"v":"1933-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31340"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"lobby café"},{"v":"1933-0248_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1933},{"v":5},{"v":23},{"v":"1933-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31341"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"lobby café"},{"v":"1933-0249_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31342"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"main restaurant"},{"v":"1933-0250_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31343"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"grill room luncheon"},{"v":"1933-0251_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31344"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"lobby café"},{"v":"1933-0252_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1933},{"v":5},{"v":25},{"v":"1933-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31345"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"main restaurant"},{"v":"1933-0253_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1933},{"v":5},{"v":25},{"v":"1933-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31346"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"grill room luncheon"},{"v":"1933-0254_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1933},{"v":5},{"v":25},{"v":"1933-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31347"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby café"},{"v":"1933-0255_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":175},{"v":1933},{"v":5},{"v":23},{"v":"1933-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31348"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"dinner"},{"v":"1933-0256_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":174},{"v":1933},{"v":5},{"v":23},{"v":"1933-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31349"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter"},{"v":"1933-0257_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":174},{"v":1933},{"v":5},{"v":23},{"v":"1933-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31350"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café"},{"v":"1933-0258_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":159},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31351"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter"},{"v":"1933-0259_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":159},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31352"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby luncheon"},{"v":"1933-0260_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":169},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31353"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"F.S.L. - luncheon"},{"v":"1933-0261_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":168},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31354"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café - dinner"},{"v":"1933-0262_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":188},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31355"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby café"},{"v":"1933-0263_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":182},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31356"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"dinner"},{"v":"1933-0264_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":174},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31357"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"F.S.D. - dinner"},{"v":"1933-0265_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":177},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31358"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"F.S.D. - dinner"},{"v":"1933-0266_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":175},{"v":1933},{"v":5},{"v":25},{"v":"1933-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31359"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café"},{"v":"1933-0267_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":185},{"v":1933},{"v":5},{"v":25},{"v":"1933-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31360"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter"},{"v":"1933-0268_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":165},{"v":1933},{"v":5},{"v":25},{"v":"1933-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31361"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"dinner"},{"v":"1933-0269_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":180},{"v":1933},{"v":5},{"v":25},{"v":"1933-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31362"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby"},{"v":"1933-0270_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":166},{"v":1933},{"v":5},{"v":25},{"v":"1933-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31363"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café - luncheon"},{"v":"1933-0271_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":182},{"v":1933},{"v":5},{"v":25},{"v":"1933-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31364"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter - luncheon"},{"v":"1933-0272_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":158},{"v":1933},{"v":5},{"v":25},{"v":"1933-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31365"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby café"},{"v":"1933-0273_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":192},{"v":1933},{"v":5},{"v":25},{"v":"1933-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31366"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter"},{"v":"1933-0274_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":157},{"v":1933},{"v":5},{"v":26},{"v":"1933-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31367"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x27cm"},null,null,{"v":"1933-0275_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":248},{"v":1933},{"v":5},{"v":23},{"v":"1933-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31368"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x27cm"},null,null,{"v":"1933-0276_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":283},{"v":1933},{"v":5},{"v":24},{"v":"1933-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31369"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x27cm"},null,null,{"v":"1933-0277_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":315},{"v":1933},{"v":5},{"v":25},{"v":"1933-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31370"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x27cm"},null,null,{"v":"1933-0278_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":287},{"v":1933},{"v":5},{"v":26},{"v":"1933-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31371"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x27cm"},null,null,{"v":"1933-0279_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":315},{"v":1933},{"v":5},{"v":26},{"v":"1933-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31372"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x27cm"},null,null,{"v":"1933-0280_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":300},{"v":1933},{"v":5},{"v":27},{"v":"1933-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31373"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x27cm"},null,null,{"v":"1933-0281_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":272},{"v":1933},{"v":5},{"v":27},{"v":"1933-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31374"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x27cm"},null,null,{"v":"1933-0282_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":290},{"v":1933},{"v":5},{"v":27},{"v":"1933-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31375"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"grill room luncheon"},{"v":"1933-0283_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1933},{"v":5},{"v":26},{"v":"1933-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31376"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"grill room luncheon"},{"v":"1933-0284_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1933},{"v":5},{"v":27},{"v":"1933-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31377"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"main restaurant"},{"v":"1933-0285_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1933},{"v":5},{"v":27},{"v":"1933-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31378"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"lobby café"},{"v":"1933-0286_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1933},{"v":5},{"v":27},{"v":"1933-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31379"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"grill room luncheon"},{"v":"1933-0287_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1933},{"v":5},{"v":29},{"v":"1933-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31380"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"main restaurant"},{"v":"1933-0288_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1933},{"v":5},{"v":29},{"v":"1933-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31381"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"lobby café"},{"v":"1933-0289_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1933},{"v":5},{"v":29},{"v":"1933-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31382"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"lobby café"},{"v":"1933-0290_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1933},{"v":5},{"v":31},{"v":"1933-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31383"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"19.5x14cm"},null,{"v":"grill room luncheon"},{"v":"1933-0291_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1933},{"v":5},{"v":31},{"v":"1933-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31384"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café"},{"v":"1933-0292_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":182},{"v":1933},{"v":5},{"v":26},{"v":"1933-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31385"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby"},{"v":"1933-0293_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":169},{"v":1933},{"v":5},{"v":26},{"v":"1933-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31386"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café"},{"v":"1933-0294_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":186},{"v":1933},{"v":5},{"v":27},{"v":"1933-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31387"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby café"},{"v":"1933-0295_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":185},{"v":1933},{"v":5},{"v":27},{"v":"1933-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31388"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"F.S.D. - dinner"},{"v":"1933-0296_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":174},{"v":1933},{"v":5},{"v":27},{"v":"1933-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31389"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter"},{"v":"1933-0297_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":151},{"v":1933},{"v":5},{"v":27},{"v":"1933-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31390"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"luncheon"},{"v":"1933-0298_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":162},{"v":1933},{"v":5},{"v":27},{"v":"1933-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31391"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café - luncheon"},{"v":"1933-0299_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":179},{"v":1933},{"v":5},{"v":27},{"v":"1933-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31392"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby café"},{"v":"1933-0300_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":187},{"v":1933},{"v":5},{"v":29},{"v":"1933-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31393"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café - luncheon"},{"v":"1933-0301_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":176},{"v":1933},{"v":5},{"v":29},{"v":"1933-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31394"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"F.S.D. - dinner"},{"v":"1933-0302_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":177},{"v":1933},{"v":5},{"v":29},{"v":"1933-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31395"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter"},{"v":"1933-0303_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":156},{"v":1933},{"v":5},{"v":29},{"v":"1933-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31396"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"F.S.L. - luncheon"},{"v":"1933-0304_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":169},{"v":1933},{"v":5},{"v":29},{"v":"1933-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31397"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter - dinner"},{"v":"1933-0305_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":159},{"v":1933},{"v":5},{"v":29},{"v":"1933-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31398"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,null,{"v":"1933-0306_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":168},{"v":1933},{"v":5},{"v":30},{"v":"1933-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31399"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"dinner"},{"v":"1933-0307_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":177},{"v":1933},{"v":5},{"v":31},{"v":"1933-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31400"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lobby café"},{"v":"1933-0308_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":182},{"v":1933},{"v":5},{"v":31},{"v":"1933-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31401"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter - dinner"},{"v":"1933-0309_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":172},{"v":1933},{"v":5},{"v":31},{"v":"1933-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31402"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"F.S.L. - luncheon"},{"v":"1933-0310_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":173},{"v":1933},{"v":5},{"v":31},{"v":"1933-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31403"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café - dinner"},{"v":"1933-0311_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":190},{"v":1933},{"v":5},{"v":31},{"v":"1933-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31404"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"lunch counter - luncheon"},{"v":"1933-0312_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":159},{"v":1933},{"v":5},{"v":31},{"v":"1933-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31405"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"33x21.5cm"},null,{"v":"station café - luncheon"},{"v":"1933-0313_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":188},{"v":1933},{"v":5},{"v":31},{"v":"1933-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31406"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1933-0314_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":244},{"v":1933},{"v":5},{"v":26},{"v":"1933-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31407"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1933-0315_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":246},{"v":1933},{"v":5},{"v":26},{"v":"1933-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31408"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0316_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":248},{"v":1933},{"v":5},{"v":26},{"v":"1933-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31409"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0317_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":245},{"v":1933},{"v":5},{"v":31},{"v":"1933-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31410"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,{"v":"The New York National Guard"},{"v":"1933-0318_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1933},{"v":6},{"v":28},{"v":"1933-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31411"},null,{"v":"Italian Line"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"Menu also has English text"},{"v":"1933-0319_wotm"},null,null,null,{"v":"Italian Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":44},{"v":1933},{"v":6},{"v":25},{"v":"1933-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31412"},null,{"v":"The Hotel Plaza"},null,null,null,{"v":"17.5x11.5cm folded; 17.5x23cm open"},null,{"v":"The Pilgrims"},{"v":"1933-0320_wotm"},null,null,null,{"v":"The Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1933},{"v":6},{"v":8},{"v":"1933-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31413"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1933-0321_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1933},{"v":6},{"v":5},{"v":"1933-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31414"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1933-0322_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1933},{"v":6},{"v":5},{"v":"1933-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31415"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"34x21.5cm"},null,{"v":"Pierre Roof Dejeuner"},{"v":"1933-0323_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":198},{"v":1933},{"v":6},{"v":5},{"v":"1933-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31416"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"34x21.5cm"},null,{"v":"Pierre Roof Dinner"},{"v":"1933-0324_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":212},{"v":1933},{"v":6},{"v":5},{"v":"1933-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31417"},null,{"v":"The Hotel Plaza"},null,null,null,{"v":"30.5x20.5cm folded; 30.5x41cm open"},null,{"v":"menu is ripped in half"},{"v":"1933-0325_wotm"},null,null,null,{"v":"The Hotel Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":130},{"v":1933},{"v":6},{"v":1},{"v":"1933-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31418"},null,{"v":"The Hotel Plaza"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,{"v":"breakfast"},{"v":"1933-0326_wotm"},null,null,null,{"v":"The Hotel Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":170},{"v":1933},{"v":6},{"v":1},{"v":"1933-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31419"},null,{"v":"Italian Line"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"Menu also has English text"},{"v":"1933-0327_wotm"},null,null,null,{"v":"Italian Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1933},{"v":6},{"v":26},{"v":"1933-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31420"},null,{"v":"The Hotel Commodore"},null,null,null,{"v":"33x21.5cm"},null,null,{"v":"1933-0328_wotm"},null,null,null,{"v":"The Hotel Commodore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":193},{"v":1933},{"v":6},{"v":1},{"v":"1933-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31421"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0329_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":247},{"v":1933},{"v":6},{"v":1},{"v":"1933-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31422"},null,{"v":"The Ambassador"},null,null,null,{"v":"33x23cm"},null,null,{"v":"1933-0330_wotm"},null,null,null,{"v":"The Ambassador"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":242},{"v":1933},{"v":6},{"v":1},{"v":"1933-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31423"},null,{"v":"The National Arts Club"},null,null,null,{"v":"17x12.5cm folded; 17x25cm open"},null,null,{"v":"1933-0331_wotm"},null,null,null,{"v":"The National Arts Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":8},{"v":1933},{"v":6},{"v":5},{"v":"1933-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31424"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"17.5x10cm folded; 17.5x20cm open"},null,{"v":"beverages"},{"v":"1933-0332_wotm"},null,null,null,{"v":"Hotel Pierre"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":55},{"v":1933},{"v":6},{"v":1},{"v":"1933-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31425"},null,{"v":"The Hotel Plaza"},null,null,null,{"v":"30.5x20.5cm folded; 30.5x41cm open"},null,null,{"v":"1933-0333_wotm"},null,null,null,{"v":"The Hotel Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":145},{"v":1933},{"v":6},{"v":1},{"v":"1933-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31426"},null,{"v":"Palmer House"},null,null,null,{"v":"24x15.5cm folded; 24x31cm open"},null,{"v":"The International Congress of Women"},{"v":"1933-0334_wotm"},null,null,null,{"v":"Palmer House"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1933},{"v":7},{"v":20},{"v":"1933-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31427"},null,{"v":"The Hotel Plaza"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"Federation of Scottish Societies"},{"v":"1933-0335_wotm"},null,null,null,{"v":"The Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"5"},{"v":11},{"v":1933},{"v":8},{"v":1},{"v":"1933-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31428"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"16x10cm"},null,null,{"v":"1933-0336_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6},{"v":1933},{"v":8},{"v":4},{"v":"1933-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31429"},null,{"v":"Lido"},null,null,null,{"v":"18.5x12cm"},null,null,{"v":"1933-0337_wotm"},null,null,null,{"v":"Lido"},null,null,null,{"v":"complete"},{"v":"1"},{"v":7},{"v":1933},{"v":8},{"v":20},{"v":"1933-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31430"},null,{"v":"Italian Line"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"Menu also has English text"},{"v":"1933-0338_wotm"},null,null,null,{"v":"Italian Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":43},{"v":1933},{"v":7},{"v":13},{"v":"1933-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31431"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"26.5x20cm folded; 26.5x40cm open"},null,{"v":"National Conference of Catholic Charities"},{"v":"1933-0339_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"11"},{"v":16},{"v":1933},{"v":10},{"v":4},{"v":"1933-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31432"},null,{"v":"The Mayflower Hotel"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"Democratic National Committee"},{"v":"1932-0001_wotm"},null,null,null,{"v":"The Mayflower Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1932},{"v":1},{"v":8},{"v":"1932-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31433"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"17.5x9cm"},null,{"v":"Brooklyn Women's Bridge Club"},{"v":"1932-0002_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"1"},{"v":8},{"v":1932},{"v":1},{"v":26},{"v":"1932-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31434"},null,{"v":"The Chemists' Club"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,null,{"v":"1932-0003_wotm"},null,null,null,{"v":"The Chemists' Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1932},{"v":2},{"v":3},{"v":"1932-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31435"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"26.5x20cm folded; 26.5x40cm open"},null,{"v":"Dinner to Nicholas Murray Butler"},{"v":"1932-0004_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"13"},{"v":16},{"v":1932},{"v":2},{"v":11},{"v":"1932-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31436"},null,{"v":"The Roosevelt"},null,null,null,{"v":"21.5x18cm folded; 21.5x36cm open"},null,{"v":"Louisiana State Bar Association"},{"v":"1932-0005_wotm"},null,null,null,{"v":"The Roosevelt"},null,null,null,{"v":"complete"},{"v":"6"},{"v":9},{"v":1932},{"v":4},{"v":30},{"v":"1932-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31437"},null,{"v":"Hotel Brevoort"},null,null,null,{"v":"46x15cm"},null,{"v":"The Dickens Fellowship"},{"v":"1932-0006_wotm"},null,null,null,{"v":"Hotel Brevoort"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1932},{"v":2},{"v":6},{"v":"1932-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31438"},null,{"v":"Hotel Victoria"},null,null,null,{"v":"18x23cm"},null,{"v":"The Pilgrims"},{"v":"1932-0007_wotm"},null,null,null,{"v":"Hotel Victoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1932},{"v":3},{"v":1},{"v":"1932-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31439"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"22.5x16.5cm folded; 22.5x33cm open"},null,{"v":"New York Patent Law Association"},{"v":"1932-0008_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1932},{"v":3},{"v":2},{"v":"1932-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31440"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"22x16cm folded; 22x32cm open"},null,{"v":"Goethe Society of America"},{"v":"1932-0009_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":13},{"v":1932},{"v":4},{"v":18},{"v":"1932-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31441"},null,{"v":"St Charles Hotel"},null,null,null,{"v":"15x11cm folded; 15x22cm open"},null,{"v":"American Library Association"},{"v":"1932-0010_wotm"},null,null,null,{"v":"St Charles Hotel"},null,null,null,{"v":"under review"},{"v":"3"},{"v":9},{"v":1932},{"v":4},{"v":28},{"v":"1932-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31442"},null,{"v":"Princeton University"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"The Faculty of Princeton University"},{"v":"1932-0011_wotm"},null,null,null,{"v":"Princeton University"},null,null,null,{"v":"complete"},{"v":"5"},{"v":11},{"v":1932},{"v":4},{"v":19},{"v":"1932-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31443"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"24x19cm"},null,null,{"v":"1932-0012_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1932},{"v":4},{"v":26},{"v":"1932-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31444"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"College of Pharmacy, Columbia University"},{"v":"1932-0013_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1932},{"v":2},{"v":25},{"v":"1932-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31445"},null,{"v":"Hotel Astor"},null,null,null,{"v":"29x22cm folded; 29x44cm open"},null,{"v":"Grand Lodge, F.& A.M."},{"v":"1932-0014_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"33"},{"v":22},{"v":1932},{"v":5},{"v":4},{"v":"1932-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31446"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"22x16cm folded; 22x32cm open"},null,null,{"v":"1932-0015_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1932},{"v":5},{"v":25},{"v":"1932-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31447"},null,{"v":"The Ross Dining Rooms   Methodist Building"},null,null,null,{"v":"12x32.5cm"},null,null,{"v":"1932-0016_wotm"},null,null,null,{"v":"The Ross Dining Rooms   Methodist Building"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":38},{"v":1932},{"v":1},{"v":1},{"v":"1932-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31448"},null,{"v":"S.S. President Johnson"},null,null,null,{"v":"21.5x15.5cm folded"},null,null,{"v":"1932-0017_wotm"},null,null,null,{"v":"S.S. President Johnson"},null,null,null,{"v":"complete"},{"v":"3"},{"v":31},{"v":1932},{"v":7},{"v":2},{"v":"1932-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31449"},null,{"v":"S.S. President Johnson"},null,null,null,{"v":"21.5x15.5cm folded"},null,null,{"v":"1932-0018_wotm"},null,null,null,{"v":"S.S. President Johnson"},null,null,null,{"v":"complete"},{"v":"3"},{"v":28},{"v":1932},{"v":7},{"v":5},{"v":"1932-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31450"},null,{"v":"S.S. President Johnson"},null,null,null,{"v":"21.5x15.5cm folded"},null,null,{"v":"1932-0019_wotm"},null,null,null,{"v":"S.S. President Johnson"},null,null,null,{"v":"complete"},{"v":"3"},{"v":26},{"v":1932},{"v":7},{"v":7},{"v":"1932-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31451"},null,{"v":"S.S. President Johnson"},null,null,null,{"v":"21.5x15.5cm folded"},null,null,{"v":"1932-0020_wotm"},null,null,null,{"v":"S.S. President Johnson"},null,null,null,{"v":"complete"},{"v":"3"},{"v":28},{"v":1932},{"v":7},{"v":8},{"v":"1932-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31452"},null,{"v":"S.S. President Johnson"},null,null,null,{"v":"21.5x15.5cm folded"},null,null,{"v":"1932-0021_wotm"},null,null,null,{"v":"S.S. President Johnson"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1932},{"v":7},{"v":9},{"v":"1932-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31453"},null,{"v":"S.S. President Johnson"},null,null,null,{"v":"21.5x15.5cm folded"},null,null,{"v":"1932-0022_wotm"},null,null,null,{"v":"S.S. President Johnson"},null,null,null,{"v":"complete"},{"v":"3"},{"v":28},{"v":1932},{"v":7},{"v":29},{"v":"1932-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31454"},null,{"v":"S.S. President Johnson"},null,null,null,{"v":"21.5x15.5cm folded"},null,null,{"v":"1932-0023_wotm"},null,null,null,{"v":"S.S. President Johnson"},null,null,null,{"v":"complete"},{"v":"3"},{"v":28},{"v":1932},{"v":8},{"v":1},{"v":"1932-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31455"},null,{"v":"S.S. President Johnson"},null,null,null,{"v":"21.5x15.5cm folded"},null,null,{"v":"1932-0024_wotm"},null,null,null,{"v":"S.S. President Johnson"},null,null,null,{"v":"complete"},{"v":"3"},{"v":28},{"v":1932},{"v":8},{"v":10},{"v":"1932-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31456"},null,{"v":"Childs"},null,null,null,{"v":"28x13cm folded; 28x26cm open"},null,null,{"v":"1932-0025_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":155}]}
{"starred":false,"flagged":false,"cells":[{"v":"31457"},null,{"v":"The Hotel Astor"},null,null,null,{"v":"27.5x19cm folded; 27.5x38cm open"},null,{"v":"Testimonial Dinner to Amelia Earhart"},{"v":"1932-0026_wotm"},null,null,null,{"v":"The Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":16},{"v":1932},{"v":6},{"v":22},{"v":"1932-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31458"},null,{"v":"Oddenino's"},null,null,null,{"v":"22x16cm folded; 22x32cm open"},null,null,{"v":"1932-0027_wotm"},null,null,null,{"v":"Oddenino's"},null,{"v":"Shillings"},{"v":"s"},{"v":"complete"},{"v":"4"},{"v":159},{"v":1932},{"v":6},{"v":19},{"v":"1932-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31459"},null,{"v":"S.S. Minnetonka"},null,null,null,{"v":"16.5x10.5cm folded; 16.5x21cm open"},null,null,{"v":"1932-0028_wotm"},null,null,null,{"v":"S.S. Minnetonka"},null,null,null,{"v":"complete"},{"v":"3"},{"v":32},{"v":1932},{"v":6},{"v":17},{"v":"1932-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31460"},null,{"v":"S.S. Minnetonka"},null,null,null,{"v":"25.5x14cm"},null,null,{"v":"1932-0029_wotm"},null,null,null,{"v":"S.S. Minnetonka"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1932},{"v":6},{"v":18},{"v":"1932-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31461"},null,{"v":"Heliopolis Palace Hotel"},null,null,null,{"v":"18.5x11cm"},null,null,{"v":"1932-0030_wotm"},null,null,null,{"v":"Heliopolis Palace Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6},{"v":1932},{"v":7},{"v":26},{"v":"1932-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31462"},null,{"v":"S.S. President Johnson"},null,null,null,{"v":"21.5x15.5cm folded"},null,null,{"v":"1932-0031_wotm"},null,null,null,{"v":"S.S. President Johnson"},null,null,null,{"v":"complete"},{"v":"3"},{"v":35},{"v":1932},{"v":8},{"v":31},{"v":"1932-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31463"},null,{"v":"S.S. President Johnson"},null,null,null,{"v":"25x14cm"},null,null,{"v":"1932-0032_wotm"},null,null,null,{"v":"S.S. President Johnson"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1932},{"v":8},{"v":30},{"v":"1932-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31464"},null,{"v":"Hotel Astor"},null,null,null,{"v":"24.5x17cm folded; 24.5x34cm open"},null,null,{"v":"1932-0033_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1932},{"v":12},{"v":10},{"v":"1932-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31465"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"13.5x8.5cm"},null,null,{"v":"1932-0034_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1932},{"v":9},{"v":3},{"v":"1932-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31466"},null,{"v":"S.S. \"President Roosevelt\"\"\""},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1932-0035_wotm"},null,null,null,{"v":"S.S. \"President Roosevelt\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":61},{"v":1932},{"v":9},{"v":7},{"v":"1932-9-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31467"},null,{"v":"Hotel Brevoort"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,{"v":"The Author's Club"},{"v":"1932-0036_wotm"},null,null,null,{"v":"Hotel Brevoort"},null,null,null,{"v":"under review"},{"v":"8"},{"v":10},{"v":1932},{"v":11},{"v":10},{"v":"1932-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31468"},null,{"v":"Hotel Victoria"},null,null,null,{"v":"18x22.5cm"},null,{"v":"The Pilgrims"},{"v":"1932-0037_wotm"},null,null,null,{"v":"Hotel Victoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1932},{"v":11},{"v":22},{"v":"1932-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31469"},null,{"v":"Grand Hôtel Continental Milano"},null,null,null,{"v":"19x12cm folded; 19x24cm open"},null,{"v":"menu also contains French text"},{"v":"1932-0038_wotm"},null,null,null,{"v":"Grand Hôtel Continental Milano"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1932},{"v":12},{"v":26},{"v":"1932-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31470"},null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,null,{"v":"1932-0039_wotm"},null,null,null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":85},{"v":1932},{"v":12},{"v":15},{"v":"1932-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31471"},null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,null,{"v":"1932-0040_wotm"},null,null,null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":68},{"v":1932},{"v":12},{"v":16},{"v":"1932-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31472"},null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,null,{"v":"1932-0041_wotm"},null,null,null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":46},{"v":1932},{"v":12},{"v":16},{"v":"1932-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31473"},null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,null,{"v":"1932-0042_wotm"},null,null,null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"under review"},{"v":"4"},{"v":48},{"v":1932},{"v":12},{"v":17},{"v":"1932-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31474"},null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,null,{"v":"1932-0043_wotm"},null,null,null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":47},{"v":1932},{"v":12},{"v":18},{"v":"1932-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31475"},null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,null,{"v":"1932-0044_wotm"},null,null,null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":75},{"v":1932},{"v":12},{"v":19},{"v":"1932-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31476"},null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,null,{"v":"1932-0045_wotm"},null,null,null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":78},{"v":1932},{"v":12},{"v":20},{"v":"1932-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31477"},null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,null,{"v":"1932-0046_wotm"},null,null,null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":56},{"v":1932},{"v":12},{"v":20},{"v":"1932-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31478"},null,{"v":"Hotel Astor"},null,null,null,{"v":"26x20.5cm folded; 26x41cm open"},null,null,{"v":"1932-0047_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":13},{"v":1932},{"v":12},{"v":3},{"v":"1932-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31479"},null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,{"v":"menu also contains English text"},{"v":"1932-0048_wotm"},null,null,null,{"v":"T.N. \"Conte Di Savoia\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":57},{"v":1932},{"v":12},{"v":19},{"v":"1932-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31480"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35cm open"},null,null,{"v":"1932-0049_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1932},{"v":1},{"v":31},{"v":"1932-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31481"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x26cm"},null,{"v":"Grill Room Luncheon"},{"v":"1932-0050_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":292},{"v":1932},{"v":12},{"v":7},{"v":"1932-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31482"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x26cm"},null,{"v":"Grill Room Dinner"},{"v":"1932-0052_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":301},{"v":1932},{"v":12},{"v":7},{"v":"1932-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31483"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x26cm"},null,{"v":"Room Service Dinner"},{"v":"1932-0053_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":261},{"v":1932},{"v":12},{"v":7},{"v":"1932-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31484"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x26cm"},null,{"v":"Main Restaurant Luncheon"},{"v":"1932-0054_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":322},{"v":1932},{"v":12},{"v":7},{"v":"1932-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31485"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"34x26cm"},null,{"v":"Room Service Luncheon"},{"v":"1932-0051_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":43},{"v":1932},{"v":12},{"v":7},{"v":"1932-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31486"},null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"31.5x23.5cm folded; 31.5x47cm open"},null,null,{"v":"1931-0026_wotm"},null,null,null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"complete"},{"v":"17"},{"v":14},{"v":1931},{"v":10},{"v":17},{"v":"1931-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31487"},null,{"v":"Hotel Saint Francis"},null,null,null,{"v":"15.5x9cm folded; 15.5x18cm"},null,{"v":"Saint Mary's College High School"},{"v":"1931-0001_wotm"},null,null,null,{"v":"Hotel Saint Francis"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1931},{"v":5},{"v":14},{"v":"1931-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31488"},null,{"v":"New American House"},null,null,null,{"v":"23.5x16cm"},null,null,{"v":"1931-0002_wotm"},null,null,null,{"v":"New American House"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1931},{"v":5},{"v":31},{"v":"1931-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31489"},null,{"v":"Guilford Lakes Clubhouse"},null,null,null,{"v":"16.5x11cm"},null,{"v":"Sunday dinner"},{"v":"1931-0003_wotm"},null,null,null,{"v":"Guilford Lakes Clubhouse"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17}]}
{"starred":false,"flagged":false,"cells":[{"v":"31490"},null,{"v":"The Union League Club"},null,null,null,{"v":"16.5x11.5cm folded;16.5x23cm open"},null,{"v":"to celebrate the closing of the historic clubhouse"},{"v":"1931-0004_wotm"},null,null,null,{"v":"The Union League Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1931},{"v":1},{"v":19},{"v":"1931-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31491"},null,{"v":"The Hotel Plaza"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,{"v":"International Benjamin Franklin Society"},{"v":"1931-0005_wotm"},null,null,null,{"v":"The Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1931},{"v":1},{"v":17},{"v":"1931-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31492"},null,{"v":"Cosmos Club"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,null,{"v":"1931-0006_wotm"},null,null,null,{"v":"Cosmos Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1931},{"v":2},{"v":21},{"v":"1931-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31493"},null,{"v":"Hotel New Yorker"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"College of Pharmacy, Columbia University"},{"v":"1931-0007_wotm"},null,null,null,{"v":"Hotel New Yorker"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1931},{"v":2},{"v":25},{"v":"1931-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31494"},null,{"v":"Hotel Victoria"},null,null,null,{"v":"18x23cm"},null,{"v":"The Pilgrims"},{"v":"1931-0008_wotm"},null,null,null,{"v":"Hotel Victoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1931},{"v":3},{"v":4},{"v":"1931-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31495"},null,{"v":"Hotel Roosevelt"},null,null,null,{"v":"24x18cm folded; 24x36cm open"},null,{"v":"Ypres League"},{"v":"1931-0009_wotm"},null,null,null,{"v":"Hotel Roosevelt"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1931},{"v":3},{"v":19},{"v":"1931-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31496"},null,{"v":"Hotel Statler"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,{"v":"Eastern Commercial Teachers' Association"},{"v":"1931-0010_wotm"},null,null,null,{"v":"Hotel Statler"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1931},{"v":4},{"v":2},{"v":"1931-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31497"},null,{"v":"Hotel Roosevelt"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Citizens Committee of Queens Borough"},{"v":"1931-0011_wotm"},null,null,null,{"v":"Hotel Roosevelt"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1931},{"v":4},{"v":25},{"v":"1931-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31498"},null,{"v":"The Commodore Hotel"},null,null,null,{"v":"28.5x22cm folded; 28.5x44cm open"},null,{"v":"Kerry All-Ireland Football Champions"},{"v":"1931-0013_wotm"},null,null,null,{"v":"The Commodore Hotel"},null,null,null,{"v":"under review"},{"v":"9"},{"v":12},{"v":1931},{"v":5},{"v":13},{"v":"1931-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31499"},null,{"v":"\"Paris\"\"\""},null,null,null,{"v":"21.5x15.5cm folded; 21.5x31cm open"},null,null,{"v":"1931-0014_wotm"},null,null,null,{"v":"\"Paris\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1931},{"v":5},{"v":31},{"v":"1931-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31500"},null,{"v":"R.M.S. Berengaria"},null,null,null,{"v":"13x10cm"},null,null,{"v":"1931-0015_wotm"},null,null,null,{"v":"R.M.S. Berengaria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1931},{"v":6},{"v":24},{"v":"1931-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31501"},null,{"v":"S.S. \"Minnetonka\"\"\""},null,null,null,{"v":"12x15cm folded; 12x30cm open"},null,null,{"v":"1931-0016_wotm"},null,null,null,{"v":"S.S. \"Minnetonka\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":36},{"v":1931},{"v":6},{"v":27},{"v":"1931-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31502"},null,{"v":"S.S. \"Pennland\"\"\""},null,null,null,{"v":"20.5x12.5cm folded; 20.5x25cm open"},null,null,{"v":"1931-0017_wotm"},null,null,null,{"v":"S.S. \"Pennland\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1931},{"v":6},{"v":26},{"v":"1931-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31503"},null,{"v":"Hotel Astor"},null,null,null,{"v":"21.5x16cm folded; 21.5x32cm open"},null,{"v":"Dinner in Honor of Post/Getty's record world flight"},{"v":"1931-0018_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"8"},{"v":12},{"v":1931},{"v":7},{"v":7},{"v":"1931-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31504"},null,{"v":"S.S. \"France\"\"\""},null,null,null,{"v":"16x10.5cm folded; 16x21cm open"},null,null,{"v":"1931-0019_wotm"},null,null,null,{"v":"S.S. \"France\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1931},{"v":9},{"v":3},{"v":"1931-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31505"},null,{"v":"Löwenbräukeller München"},null,null,null,{"v":"43x32cm folded; 43x64cm open"},null,null,{"v":"1931-0020_wotm"},null,null,null,{"v":"Löwenbräukeller München"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":112}]}
{"starred":false,"flagged":false,"cells":[{"v":"31506"},null,{"v":"Weslyan University"},null,null,null,{"v":"15x12.5cm folded; 15x25cm open"},null,null,{"v":"1931-0021_wotm"},null,null,null,{"v":"Weslyan University"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1931},{"v":10},{"v":10},{"v":"1931-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31507"},null,{"v":"The Hotel Commodore"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"The Free Milk Fund for Babies"},{"v":"1931-0022_wotm"},null,null,null,{"v":"The Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"11"},{"v":13},{"v":1931},{"v":11},{"v":18},{"v":"1931-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31508"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,null,{"v":"1931-0023_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":15},{"v":1931},{"v":12},{"v":9},{"v":"1931-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31509"},null,{"v":"Hotel Pierre"},null,null,null,{"v":"17.5x11cm"},null,null,{"v":"1931-0024_wotm"},null,null,null,{"v":"Hotel Pierre"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1931},{"v":12},{"v":31},{"v":"1931-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31510"},null,{"v":"Hotel Biltmore"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,null,{"v":"1931-0025_wotm"},null,null,null,{"v":"Hotel Biltmore"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1931},{"v":9},{"v":18},{"v":"1931-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31511"},null,{"v":"Hotel Astor"},null,null,null,null,null,null,{"v":"_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":16}]}
{"starred":false,"flagged":false,"cells":[{"v":"31512"},null,{"v":"Hotel Nicollet"},null,null,null,{"v":"17.5x13.5cm folded; 17.5x27cm open"},null,{"v":"Gridiron Banquet"},{"v":"1928-0001_wotm"},null,null,null,{"v":"Hotel Nicollet"},null,null,null,{"v":"complete"},{"v":"9"},{"v":12},{"v":1928},{"v":12},{"v":16},{"v":"1928-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31513"},null,{"v":"Compagnie Générale Transatlantique"},null,null,null,{"v":"18x11cm folded; 18x22cm open"},null,{"v":"wine list"},{"v":"1928-0002_wotm"},null,null,null,{"v":"Compagnie Generale Transatlantique"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"14"},{"v":189},{"v":1928},{"v":12},{"v":16},{"v":"1928-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31514"},null,{"v":"Hotel Roosevelt"},null,null,null,{"v":"26x20cm folded; 26x40cm open"},null,{"v":"In celebration of the publication of the first volume of the Dictionary of American Biography"},{"v":"1928-0003_wotm"},null,null,null,{"v":"Hotel Roosevelt"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1928},{"v":11},{"v":13},{"v":"1928-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31515"},null,{"v":"Matson Line"},null,null,null,{"v":"23.5x15.5cm"},null,null,{"v":"1928-0004_wotm"},null,null,null,{"v":"Matson Line"},null,null,null,{"v":"complete"},{"v":"1"},{"v":82},{"v":1928},{"v":10},{"v":31},{"v":"1928-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31516"},null,{"v":"The Ritz Carlton"},null,null,null,{"v":"20x13.5cm"},null,null,{"v":"1928-0005_wotm"},null,null,null,{"v":"The Ritz Carlton"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1928},{"v":11},{"v":1},{"v":"1928-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31517"},null,{"v":"Hotel Carls Rite"},null,null,null,{"v":"16x22.5cm"},null,{"v":"menu is ripped"},{"v":"1928-0006_wotm"},null,null,null,{"v":"Hotel Carls Rite"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":64},{"v":1928},{"v":10},{"v":29},{"v":"1928-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31518"},null,{"v":"S.S. Malolo"},null,null,null,{"v":"23x13.5cm"},null,null,{"v":"1928-0007_wotm"},null,null,null,{"v":"S.S. Malolo"},null,null,null,{"v":"complete"},{"v":"1"},{"v":82},{"v":1928},{"v":10},{"v":29},{"v":"1928-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31519"},null,{"v":"S.S. Malolo"},null,null,null,{"v":"23x13.5cm"},null,null,{"v":"1928-0008_wotm"},null,null,null,{"v":"S.S. Malolo"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":54},{"v":1928},{"v":10},{"v":29},{"v":"1928-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31520"},null,{"v":"S.S. Malolo"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,null,{"v":"1928-0009_wotm"},null,null,null,{"v":"S.S. Malolo"},null,null,null,{"v":"complete"},{"v":"3"},{"v":62},{"v":1928},{"v":10},{"v":27},{"v":"1928-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31521"},null,{"v":"S.S. Malolo"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,null,{"v":"1928-0010_wotm"},null,null,null,{"v":"S.S. Malolo"},null,null,null,{"v":"complete"},{"v":"3"},{"v":61},{"v":1928},{"v":10},{"v":28},{"v":"1928-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31522"},null,{"v":"S.S. Malolo"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,null,{"v":"1928-0011_wotm"},null,null,null,{"v":"S.S. Malolo"},null,null,null,{"v":"complete"},{"v":"3"},{"v":59},{"v":1928},{"v":10},{"v":29},{"v":"1928-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31523"},null,{"v":"Roosevelt House"},null,null,null,{"v":"19x12.5cm folded; 19x25cm open"},null,null,{"v":"1928-0012_wotm"},null,null,null,{"v":"Roosevelt House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1928},{"v":10},{"v":27},{"v":"1928-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31524"},null,{"v":"S.S. Malolo"},null,null,null,{"v":"23.5x15.5cm"},null,null,{"v":"1928-0013_wotm"},null,null,null,{"v":"S.S. Malolo"},null,null,null,{"v":"complete"},{"v":"1"},{"v":79},{"v":1928},{"v":10},{"v":27},{"v":"1928-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31525"},null,{"v":"S.S. Malolo"},null,null,null,{"v":"23.5x15.5cm"},null,null,{"v":"1928-0014_wotm"},null,null,null,{"v":"S.S. Malolo"},null,null,null,{"v":"complete"},{"v":"1"},{"v":55},{"v":1928},{"v":10},{"v":28},{"v":"1928-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31526"},null,{"v":"Hotel Carls Rite"},null,null,null,{"v":"16x22.5cm"},null,null,{"v":"1928-0015_wotm"},null,null,null,{"v":"Hotel Carls Rite"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":66},{"v":1928},{"v":10},{"v":26},{"v":"1928-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31527"},null,{"v":"Hotel Carls Rite"},null,null,null,{"v":"16x22.5cm"},null,null,{"v":"1928-0016_wotm"},null,null,null,{"v":"Hotel Carls Rite"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1928},{"v":10},{"v":28},{"v":"1928-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31528"},null,{"v":"Hotel Astor"},null,null,null,{"v":"20x15cm folded; 20x30cm open"},null,{"v":"Pioneers of American Industries"},{"v":"1928-0017_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":16},{"v":1928},{"v":10},{"v":24},{"v":"1928-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31529"},null,{"v":"Exchange Station Hotel"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,{"v":"Fortieth Birthday of Gregg Shorthand"},{"v":"1928-0018_wotm"},null,null,null,{"v":"Exchange Station Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":12},{"v":1928},{"v":5},{"v":28},{"v":"1928-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31530"},null,{"v":"Hotel Astor"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1928-0019_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":94},{"v":1928},{"v":5},{"v":30},{"v":"1928-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31531"},null,{"v":"Zion Canyon Lodge"},null,null,null,{"v":"14.5x11cm"},null,null,{"v":"1928-0020_wotm"},null,null,null,{"v":"Zion Canyon Lodge"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1928},{"v":7},{"v":26},{"v":"1928-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31532"},null,{"v":"Grand Hôtel D'europe"},null,null,null,{"v":"16x10cm"},null,null,{"v":"1928-0021_wotm"},null,null,null,{"v":"Grand Hôtel D'europe"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6},{"v":1928},{"v":9},{"v":3},{"v":"1928-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31533"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,null,{"v":"1928-0022_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1928},{"v":10},{"v":4},{"v":"1928-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31534"},null,{"v":"S.S. Malolo"},null,null,null,{"v":"25x16.5cm folded; 25c33cm open"},null,null,{"v":"1928-0023_wotm"},null,null,null,{"v":"S.S. Malolo"},null,null,null,{"v":"complete"},{"v":"4"},{"v":54},{"v":1928},{"v":10},{"v":9},{"v":"1928-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31535"},null,{"v":"S.S. Malolo"},null,null,null,{"v":"25x16.5cm folded; 25c33cm open"},null,null,{"v":"1928-0024_wotm"},null,null,null,{"v":"S.S. Malolo"},null,null,null,{"v":"complete"},{"v":"4"},{"v":54},{"v":1928},{"v":10},{"v":9},{"v":"1928-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31536"},null,{"v":"S.S. Malolo"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,null,{"v":"1928-0025_wotm"},null,null,null,{"v":"S.S. Malolo"},null,null,null,{"v":"complete"},{"v":"3"},{"v":61},{"v":1928},{"v":10},{"v":20},{"v":"1928-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31537"},null,{"v":"S.S. Malolo"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,null,{"v":"1928-0026_wotm"},null,null,null,{"v":"S.S. Malolo"},null,null,null,{"v":"complete"},{"v":"3"},{"v":61},{"v":1928},{"v":10},{"v":21},{"v":"1928-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31538"},null,{"v":"S.S. Malolo"},null,null,null,{"v":"23.5x15.5cm"},null,null,{"v":"1928-0027_wotm"},null,null,null,{"v":"S.S. Malolo"},null,null,null,{"v":"complete"},{"v":"1"},{"v":79},{"v":1928},{"v":10},{"v":22},{"v":"1928-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31539"},null,{"v":"Will Oakland's Chateau"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1928-0028_wotm"},null,null,null,{"v":"Will Oakland's Chateau"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":19},{"v":1928},{"v":1},{"v":24},{"v":"1928-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31540"},null,{"v":"The Lotos Club"},null,null,null,{"v":"36x26cm"},null,null,{"v":"1928-0029_wotm"},null,null,null,{"v":"The Lotos Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1928},{"v":2},{"v":2},{"v":"1928-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31541"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20x15cm folded; 20x30cm open"},null,{"v":"The France-America Society"},{"v":"1928-0030_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":11},{"v":1928},{"v":2},{"v":6},{"v":"1928-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31542"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"33x23 folded; 66x23 open"},null,{"v":"National Republican Club"},{"v":"1928-0031_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":16},{"v":1928},{"v":2},{"v":13},{"v":"1928-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31543"},null,{"v":"Hotel Astor"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"A dinner to Thomas Alva Edison"},{"v":"1928-0032_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"22"},{"v":15},{"v":1928},{"v":5},{"v":24},{"v":"1928-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31544"},null,{"v":"R.M.S. \"Scythia\"\"\""},null,null,null,{"v":"26.5x20cm folded; 26.5x40cm open"},null,null,{"v":"1928-0033_wotm"},null,null,null,{"v":"R.M.S. \"Scythia\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":36},{"v":1928},{"v":2},{"v":15},{"v":"1928-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31545"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,{"v":"United States Secret Service"},{"v":"1928-0034_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"6"},{"v":20},{"v":1928},{"v":3},{"v":12},{"v":"1928-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31546"},null,{"v":"R.M.S. \"Carinthia\"\"\""},null,null,null,{"v":"21.5x16cm folded; 21.5x32cm open"},null,{"v":"Raymond-Whitcomb Winter Mediterranean Cruise"},{"v":"1928-0035_wotm"},null,null,null,{"v":"R.M.S. \"Carinthia\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1928},{"v":2},{"v":22},{"v":"1928-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31547"},null,{"v":"Great Northern Railway"},null,null,null,{"v":"18x12.5cm folded; 18x25cm open"},null,{"v":"Ash Wednesday and Easter Sunday dinners"},{"v":"1928-0036_wotm"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":38},{"v":1928},{"v":4},{"v":8},{"v":"1928-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31548"},null,{"v":"Rotisserie Du Cardinal"},null,null,null,{"v":"36.5x26.5cm"},null,null,{"v":"1928-0037_wotm"},null,null,null,{"v":"Rotisserie Du Cardinal"},null,{"v":"Francs"},{"v":"FF"},{"v":"under review"},{"v":"2"},{"v":255},{"v":1928},{"v":3},{"v":30},{"v":"1928-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31549"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,{"v":"German-Irish Transatlantic Aviators"},{"v":"1928-0038_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"6"},{"v":18},{"v":1928},{"v":5},{"v":1},{"v":"1928-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31550"},null,{"v":"The Biltmore Hotel"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,{"v":"Academies of Literature and the Fine Arts in the Republic of Mexico"},{"v":"1928-0039_wotm"},null,null,null,{"v":"The Biltmore Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1928},{"v":4},{"v":25},{"v":"1928-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31551"},null,{"v":"S/S Belgenland"},null,null,null,{"v":"22.5x15.5cm folded; 22.5x31cm open"},null,null,{"v":"1928-0040_wotm"},null,null,null,{"v":"S/S Belgenland"},null,null,null,{"v":"under review"},{"v":"3"},{"v":44},{"v":1928},{"v":1},{"v":2},{"v":"1928-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31552"},null,{"v":"Clyde Line"},null,null,null,{"v":"21x16.5cm folded; 21x33cm open"},null,null,{"v":"1928-0041_wotm"},null,null,null,{"v":"Clyde Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1928},{"v":1},{"v":1},{"v":"1928-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31553"},null,{"v":"Moana Hotel"},null,null,null,{"v":"28x14cm"},null,null,{"v":"1928-0042_wotm"},null,null,null,{"v":"Moana Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":43},{"v":1928},{"v":1},{"v":8},{"v":"1928-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31554"},null,{"v":"Uptown Club"},null,null,null,{"v":"14x9cm folded; 14x18cm open"},null,null,{"v":"1928-0043_wotm"},null,null,null,{"v":"Uptown Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":8},{"v":1928},{"v":1},{"v":11},{"v":"1928-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31555"},null,{"v":"National Republican Club"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1928-0044_wotm"},null,null,null,{"v":"National Republican Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1928},{"v":1},{"v":12},{"v":"1928-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31556"},null,{"v":"Quill Club"},null,null,null,{"v":"21.5x10cm folded; 21.5x20cm open"},null,null,{"v":"1928-0045_wotm"},null,null,null,{"v":"Quill Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1928},{"v":1},{"v":17},{"v":"1928-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31557"},null,{"v":"Hotel Almendares"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,{"v":"The American Chamber of Commerce of Cuba"},{"v":"1928-0046_wotm"},null,null,null,{"v":"Hotel Almendares"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1928},{"v":1},{"v":21},{"v":"1928-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31558"},null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"25x16cm folded; 25x32cm open"},null,{"v":"Menu also contains English text"},{"v":"1929-0026_wotm"},null,null,null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":116},{"v":1929},{"v":9},{"v":27},{"v":"1929-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31559"},null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"25x16cm folded; 25x32cm open"},null,{"v":"Menu also contains English text"},{"v":"1929-0027_wotm"},null,null,null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":132},{"v":1929},{"v":9},{"v":28},{"v":"1929-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31560"},null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"25x16cm folded; 25x32cm open"},null,{"v":"Menu also contains English text"},{"v":"1929-0028_wotm"},null,null,null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":138},{"v":1929},{"v":9},{"v":29},{"v":"1929-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31561"},null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"25x16cm folded; 25x32cm open"},null,{"v":"Menu also contains English text"},{"v":"1929-0029_wotm"},null,null,null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":143},{"v":1929},{"v":9},{"v":30},{"v":"1929-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31562"},null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"25x16cm folded; 25x32cm open"},null,{"v":"Menu also contains English text"},{"v":"1929-0030_wotm"},null,null,null,{"v":"S.S. \"Bremen\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":120},{"v":1929},{"v":9},{"v":30},{"v":"1929-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31563"},null,{"v":"Hotel Astor"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"in honor of Rt. Hon. J. Ramsay MacDonald, P.C."},{"v":"1929-0031_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"35"},{"v":10},{"v":1929},{"v":10},{"v":11},{"v":"1929-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31564"},null,{"v":"Hotel Astor"},null,null,null,{"v":"16.5x12cm folded; 16.5x24cm open"},null,{"v":"in honor of John Dewey"},{"v":"1929-0032_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1929},{"v":10},{"v":19},{"v":"1929-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31565"},null,{"v":"Independence Hall"},null,null,null,{"v":"26.5x19.5cm folded; 26.5x39cm open"},null,{"v":"in honor of Thomas Alva Edison"},{"v":"1929-0033_wotm"},null,null,null,{"v":"Independence Hall"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1929},{"v":10},{"v":21},{"v":"1929-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31566"},null,{"v":"Hotel Astor"},null,null,null,{"v":"24x16cm folded; 24x30cm open"},null,{"v":"The Academy of Political Science"},{"v":"1929-0034_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1929},{"v":11},{"v":22},{"v":"1929-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31567"},null,{"v":"Hotel Victoria"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,{"v":"The Pilgrims"},{"v":"1929-0035_wotm"},null,null,null,{"v":"Hotel Victoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":26},{"v":1929},{"v":11},{"v":22},{"v":"1929-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31568"},null,{"v":"Hotel Chelsea"},null,null,null,{"v":"26.5x20cm folded; 26.5x40cm open"},null,{"v":"Testimonial Dinner tendered to his Excellency Walter E. Edge and Mrs. Edge"},{"v":"1929-0036_wotm"},null,null,null,{"v":"Hotel Chelsea"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1929},{"v":11},{"v":30},{"v":"1929-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31570"},null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Testimonial Dinner Tendered to Henry Hurd Rusby, Hanbury Medalist, by the Alumni Association, College of Pharmacy, Columbia University"},{"v":"1929-0001_wotm"},null,null,null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1929},{"v":12},{"v":11},{"v":"1929-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31571"},null,{"v":"Sherry's"},null,null,null,{"v":"28x18cm folded; 28x35.5cm open"},null,{"v":"Luncheon in Honor of His Majesty Alexander I, King of Yugoslavia, on the Occasion of His Birthday given by Hon. Radoyé Yankovitch, Consul General of the Kingdom of Yugoslavia"},{"v":"1929-0002_wotm"},null,null,null,{"v":"Sherry's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1929},{"v":12},{"v":17},{"v":"1929-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31572"},null,{"v":"Lotos Club"},null,null,null,{"v":"37x26cm"},null,{"v":"Dinner in Honor of Herr Friedrich Wilhelm von Prittwitz und Gaffron, Ambassador Extraordinary and Plenipotentiary of Germany to the United States Given by the Lotos Club"},{"v":"1929-0003_wotm"},null,null,null,{"v":"Lotos Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1929},{"v":12},{"v":17},{"v":"1929-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31573"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"19.5x14cm folded; 19.5x27.5cm open"},null,{"v":"Testimonial Banquet Tendered to Hon. Richard E. Enright"},{"v":"1929-0004_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":18},{"v":1929},{"v":1},{"v":7},{"v":"1929-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31574"},null,{"v":"Makarpura Palace"},null,null,null,{"v":"27.5x20.5cm"},null,{"v":"Article from The Caterer"},{"v":"1929-0005_wotm"},null,null,null,{"v":"Makarpura Palace"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1929},{"v":1},{"v":7},{"v":"1929-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31575"},null,{"v":"The Friar's Club"},null,null,null,{"v":"30x22.5cm folded; 30x45cm open"},null,{"v":"The Friar's Club Dinner to Friar Fred Block"},{"v":"1929-0006_wotm"},null,null,null,{"v":"The Friar's Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":14},{"v":1929},{"v":3},{"v":17},{"v":"1929-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31576"},null,{"v":"18 West Thirty Third Street"},null,null,null,{"v":"14x8cm and 8x14cm"},null,{"v":"His Excellency Nobile Giacomo de Martino, Royal Italian Ambassador to the United States, will inaugurate officially the Opening of the Permanent Italian Book Exhibition"},{"v":"1929-0007_wotm"},null,null,null,{"v":"18 West Thirty Third Street"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1929},{"v":3},{"v":16},{"v":"1929-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31577"},null,{"v":"Hotel Victoria"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,{"v":"The Pilgrims Dinner in Honour of His Excellency The Hon. Alanson B. Houghton, The American Ambassador, on the Occasion of his Relinquishing his Appointment as Ambassador."},{"v":"1929-0008_wotm"},null,null,null,{"v":"Hotel Victoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1929},{"v":3},{"v":26},{"v":"1929-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31578"},null,{"v":"The Hotel Roosevelt"},null,null,null,{"v":"21x14cm folded; 21x28cm open"},null,{"v":"The Veterans of The Seventh Regiment Banquet in Honor of the Officers and Men of the 7th Regiment, N.G., N.Y. and 107 Infantry, A.E.F. in the Army of the United States during the World War on the Tenth Anniversary of the Return and Muster Out of the Reg."},{"v":"1929-0009_wotm"},null,null,null,{"v":"The Hotel Roosevelt"},null,null,null,{"v":"complete"},{"v":"5"},{"v":16},{"v":1929},{"v":4},{"v":2},{"v":"1929-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31579"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"14x8.5cm folded; 14x17.5cm open"},null,{"v":"Second Annual Dinner of the United Staff Associations of the Public Libraries of the City of New York"},{"v":"1929-0010_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1929},{"v":4},{"v":21},{"v":"1929-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31580"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"20.5x13cm"},null,{"v":"The Last Day Dinner"},{"v":"1929-0011_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1929},{"v":5},{"v":16},{"v":"1929-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31581"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,{"v":"The Final Dinner at The Waldorf-Astoria"},{"v":"1929-0012_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1929},{"v":5},{"v":1},{"v":"1929-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31582"},null,{"v":"S.S. \"California\"\"\""},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,null,{"v":"1929-0013_wotm"},null,null,null,{"v":"S.S. \"California\"\"\""},null,null,null,{"v":"under review"},{"v":"3"},{"v":31},{"v":1929},{"v":5},{"v":13},{"v":"1929-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31583"},null,{"v":"The Ambassador"},null,null,null,{"v":"24x16cm folded; 24x30cm open"},null,{"v":"Eleventh Annual Banquet of the New Jersey State Hotel Association"},{"v":"1929-0014_wotm"},null,null,null,{"v":"The Ambassador"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1929},{"v":5},{"v":10},{"v":"1929-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31584"},null,{"v":"John L. Schoenfeld Co. Inc."},null,null,null,{"v":"15.5x12cm folded; 15.5x24cm open"},null,{"v":"Beefsteak Dinner in Celebration of their Twenty Fifth Year of Faithful Service."},{"v":"1929-0015_wotm"},null,null,null,{"v":"John L. Schoenfeld Co. Inc."},null,null,null,{"v":"complete"},{"v":"16"},{"v":8},{"v":1929},{"v":5},{"v":21},{"v":"1929-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31585"},null,{"v":"Hotel Agua Caliente"},null,null,null,{"v":"23x12.5cm"},null,null,{"v":"1929-0016_wotm"},null,null,null,{"v":"Hotel Agua Caliente"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1929},{"v":5},{"v":22},{"v":"1929-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31586"},null,{"v":"Hotel Agua Caliente"},null,null,null,{"v":"18x12.5cm"},null,null,{"v":"1929-0017_wotm"},null,null,null,{"v":"Hotel Agua Caliente"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1929},{"v":5},{"v":24},{"v":"1929-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31587"},null,{"v":"Union Hill Elks Club"},null,null,null,{"v":"21.5x14.5cm folded; 43x58cm open"},null,{"v":"Save-the-Palisades Association"},{"v":"1929-0018_wotm"},null,null,null,{"v":"Union Hill Elks Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":14},{"v":1929},{"v":6},{"v":4},{"v":"1929-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31588"},null,{"v":"Panama Pacific Lines"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Shriners Tour"},{"v":"1929-0019_wotm"},null,null,null,{"v":"Panama Pacific Lines"},null,null,null,{"v":"complete"},{"v":"15"},{"v":178},{"v":1929},{"v":6},{"v":16},{"v":"1929-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31590"},null,{"v":"Casino"},null,null,null,{"v":"31x23cm folded; 31x46cm open"},null,null,{"v":"1929-0021_wotm"},null,null,null,{"v":"Casino"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1929},{"v":6},{"v":4},{"v":"1929-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31591"},null,{"v":"S.S. \"American Shipper\"\"\""},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,null,{"v":"1929-0022_wotm"},null,null,null,{"v":"S.S. \"American Shipper\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1929},{"v":7},{"v":4},{"v":"1929-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31592"},null,{"v":"Great Western Railway"},null,null,null,{"v":"20.5x13cm folded; 20.5x39cm open"},null,null,{"v":"1929-0023_wotm"},null,null,null,{"v":"Great Western Railway"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1929},{"v":7},{"v":17},{"v":"1929-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31593"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"28x21.5cm"},null,{"v":"Hoboken Free State"},{"v":"1929-0024_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":7},{"v":1929},{"v":8},{"v":7},{"v":"1929-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31594"},null,{"v":"Hotel Astor"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"Graf Zeppelin"},{"v":"1929-0025_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1929},{"v":8},{"v":30},{"v":"1929-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31595"},null,{"v":"The New Willard"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,{"v":"Citizens Committee of One Thousand"},{"v":"1927-0028_wotm"},null,null,null,{"v":"The New Willard"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1927},{"v":1},{"v":6},{"v":"1927-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31596"},null,{"v":"The Roosevelt"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,{"v":"The Seventh Company Veterans Association"},{"v":"1927-0029_wotm"},null,null,null,{"v":"The Roosevelt"},null,null,null,{"v":"complete"},{"v":"6"},{"v":11},{"v":1927},{"v":2},{"v":2},{"v":"1927-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31597"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"American Woman's Association"},{"v":"1927-0030_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1927},{"v":3},{"v":16},{"v":"1927-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31598"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"29x18.5cm"},null,null,{"v":"1927-0031_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":171},{"v":1927},{"v":2},{"v":24},{"v":"1927-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31599"},null,{"v":"Hotel Astor"},null,null,null,{"v":"25.5x20.5cm folded; 25.5x41cm open"},null,{"v":"Banquet to Hon. Ogden L. Mills"},{"v":"1927-0032_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":20},{"v":1927},{"v":4},{"v":7},{"v":"1927-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31600"},null,{"v":"Hotel Astor"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1927-0033_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":90},{"v":1927},{"v":4},{"v":15},{"v":"1927-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31601"},null,{"v":"R.M.S. \"Veendam\"\"\""},null,null,null,{"v":"19.5x14cm folded; 19.5x28cm open"},null,null,{"v":"1927-0003_wotm"},null,null,null,{"v":"R.M.S. \"Veendam\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":63},{"v":1927},{"v":8},{"v":17},{"v":"1927-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31602"},null,{"v":"R.M.S. \"Olympic\"\"\""},null,null,null,{"v":"18x12.5cm folded; 18x25cm open"},null,null,{"v":"1927-0004_wotm"},null,null,null,{"v":"R.M.S. \"Olympic\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":7},{"v":1927},{"v":4},{"v":28},{"v":"1927-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31603"},null,{"v":"Ritz Carlton"},null,null,null,{"v":"26.5x20cm folded; 26.5x40cm open"},null,{"v":"Marcelin Berthelot Centenary Dinner"},{"v":"1927-0005_wotm"},null,null,null,{"v":"Ritz Carlton"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1927},{"v":10},{"v":25},{"v":"1927-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31604"},null,{"v":"Hotel Walt Whitman"},null,null,null,{"v":"14x11cm folded; 14x22cm open"},null,{"v":"Womans Democratic Club"},{"v":"1927-0006_wotm"},null,null,null,{"v":"Hotel Walt Whitman"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1927},{"v":12},{"v":28},{"v":"1927-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31605"},null,{"v":"Chicago & North Western Railway"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"The President of the United States and Party Enroute to the Black Hills of SD"},{"v":"1927-0007_wotm"},null,null,null,{"v":"Chicago & North Western Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":73},{"v":1927},{"v":6},{"v":15},{"v":"1927-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31606"},null,{"v":"Hotel Beau Rivage Luzern"},null,null,null,{"v":"20x12cm"},null,null,{"v":"1927-0008_wotm"},null,null,null,{"v":"Hotel Beau Rivage Luzern"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1927},{"v":9},{"v":22},{"v":"1927-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31607"},null,{"v":"Uhlenhorster Fährhaus"},null,null,null,{"v":"20x11cm folded; 20x22cm open"},null,null,{"v":"1927-0009_wotm"},null,null,null,{"v":"Uhlenhorster Fährhaus"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":29},{"v":1927},{"v":9},{"v":25},{"v":"1927-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31608"},null,{"v":"\"Conte Biancamano\"\"\""},null,null,null,{"v":"20x15cm folded; 20x30cm open"},null,{"v":"Italian Line"},{"v":"1927-0010_wotm"},null,null,null,{"v":"\"Conte Biancamano\"\"\""},null,null,null,{"v":"under review"},{"v":"4"},{"v":10},{"v":1927},{"v":6},{"v":4},{"v":"1927-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31609"},null,{"v":"Minneapolis Athletic Club"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Engineers Bookstore"},{"v":"1927-0011_wotm"},null,null,null,{"v":"Minneapolis Athletic Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1927},{"v":6},{"v":7},{"v":"1927-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31610"},null,{"v":"R.M.S. \"Olympic\"\"\""},null,null,null,{"v":"18x12.5cm folded; 18x25cm open"},null,null,{"v":"1927-0012_wotm"},null,null,null,{"v":"R.M.S. \"Olympic\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1927},{"v":4},{"v":27},{"v":"1927-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31611"},null,{"v":"Saint Paul Hotel"},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,{"v":"American Bankers' Association"},{"v":"1927-0013_wotm"},null,null,null,{"v":"Saint Paul Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1927},{"v":9},{"v":2},{"v":"1927-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31612"},null,{"v":"The Savoy Plaza"},null,null,null,{"v":"25x17cm folded; 25x34cm open"},null,{"v":"opening dinner"},{"v":"1927-0014_wotm"},null,null,null,{"v":"The Savoy Plaza"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1927},{"v":9},{"v":29},{"v":"1927-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31613"},null,{"v":"Elk's Club"},null,null,null,{"v":"14x9cm folded; 14x18cm open"},null,{"v":"University of Minnesota Bands"},{"v":"1927-0015_wotm"},null,null,null,{"v":"Elk's Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1927},{"v":5},{"v":19},{"v":"1927-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31614"},null,{"v":"The Cavalier"},null,null,null,{"v":"18.5x14.5cm folded; 18.5x29cm open"},null,null,{"v":"1927-0016_wotm"},null,null,null,{"v":"The Cavalier"},null,null,null,{"v":"complete"},{"v":"6"},{"v":15},{"v":1927},{"v":4},{"v":7},{"v":"1927-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31615"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,{"v":"Banquet in honor of Captain Charles A. Lindbergh"},{"v":"1927-0001_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1927},{"v":6},{"v":14},{"v":"1927-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31616"},null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Jewish Philanthropic Societies"},{"v":"1927-0002_wotm"},null,null,null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1927},{"v":11},{"v":6},{"v":"1927-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31617"},null,{"v":"Savoy Hotel"},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,{"v":"Complimentary dinner to Captain Charles A. Lindbergh"},{"v":"1927-0017_wotm"},null,null,null,{"v":"Savoy Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":14},{"v":1927},{"v":6},{"v":1},{"v":"1927-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31618"},null,{"v":"Hotel Astor"},null,null,null,{"v":"22x11cm folded; 22x22cm open"},null,{"v":"Joint Luncheon in honor of Charles A. Lindbergh"},{"v":"1927-0018_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1927},{"v":6},{"v":15},{"v":"1927-6-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31619"},null,{"v":"The Lyric Theatre"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,{"v":"Dinner to Captain Charles A. Lindbergh"},{"v":"1927-0019_wotm"},null,null,null,{"v":"The Lyric Theatre"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1927},{"v":10},{"v":18},{"v":"1927-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31620"},null,{"v":"Les Jardin Des Jardins"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1927-0020_wotm"},null,null,null,{"v":"Les Jardin Des Jardins"},null,null,null,{"v":"complete"},{"v":"3"},{"v":28},{"v":1927},{"v":5},{"v":26},{"v":"1927-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31621"},null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"22.5x19cm folded; 22.5x38cm open"},null,null,{"v":"1927-0021_wotm"},null,null,null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"complete"},{"v":"6"},{"v":12},{"v":1927},{"v":2},{"v":25},{"v":"1927-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31622"},null,{"v":"S.S. \"Republic\"\"\""},null,null,null,{"v":"21x16cm folded; 21x32cm open"},null,null,{"v":"1927-0022_wotm"},null,null,null,{"v":"S.S. \"Republic\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":48},{"v":1927},{"v":10},{"v":2},{"v":"1927-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31623"},null,{"v":"Hotel Brevoort"},null,null,null,{"v":"19x13cm folded; 19x26cm open"},null,{"v":"Lindbergh awarded the Orteig Prize"},{"v":"1927-0023_wotm"},null,null,null,{"v":"Hotel Brevoort"},null,null,null,{"v":"complete"},{"v":"5"},{"v":8},{"v":1927},{"v":6},{"v":17},{"v":"1927-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31624"},null,{"v":"National Vaudeville Artists Club"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"menu is fragile"},{"v":"1927-0024_wotm"},null,null,null,{"v":"National Vaudeville Artists Club"},null,null,null,{"v":"under review"},{"v":"6"},{"v":14},{"v":1927},{"v":12},{"v":8},{"v":"1927-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31625"},null,{"v":"Firenze"},null,null,null,{"v":"18x12.5cm folded; 18x25cm open"},null,null,{"v":"1927-0025_wotm"},null,null,null,{"v":"Firenze"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":48},{"v":1927},{"v":8},{"v":30},{"v":"1927-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31626"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"34x25cm folded; 34x50cm open"},null,{"v":"fragile"},{"v":"1927-0026_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":7},{"v":1927},{"v":12},{"v":11},{"v":"1927-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31627"},null,{"v":"Bankers Club"},null,null,null,{"v":"19.5x14cm folded; 19.5x28cm open"},null,{"v":"France-America Society"},{"v":"1927-0027_wotm"},null,null,null,{"v":"Bankers Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1927},{"v":9},{"v":8},{"v":"1927-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31628"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"17.5x11cm"},null,{"v":"Advertising Club of New York"},{"v":"1926-0018_wotm"},null,null,null,{"v":"Advertising Club of New York"},null,null,null,{"v":"complete"},{"v":"1"},{"v":7},{"v":1926},{"v":6},{"v":23},{"v":"1926-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31629"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"14x13cm folded; 28x13cm open"},null,{"v":"Byrd Arctic Expedition"},{"v":"1926-0019_wotm"},null,null,null,{"v":"John Wanamaker"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1926},{"v":7},{"v":9},{"v":"1926-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31630"},null,{"v":"Splendide Royal"},null,null,null,{"v":"28x19cm folded; 28x38cm open"},null,null,{"v":"1926-0020_wotm"},null,null,null,{"v":"Splendide Royal"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1926},{"v":8},{"v":6},{"v":"1926-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31631"},null,{"v":"The Heublein"},null,null,null,{"v":"28.5x17cm"},null,null,{"v":"1926-0021_wotm"},null,null,null,{"v":"The Heublein"},null,null,null,{"v":"complete"},{"v":"1"},{"v":240},{"v":1926},{"v":10},{"v":6},{"v":"1926-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31632"},null,{"v":"Ritz Carlton"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,{"v":"\"Marjorie & Harry\"\" - wedding menu?\""},{"v":"1926-0022_wotm"},null,null,null,{"v":"Ritz Carlton"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1926},{"v":10},{"v":14},{"v":"1926-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31633"},null,{"v":"The Biltmore"},null,null,null,{"v":"27.5x20cm folded; 27.5x40cm open"},null,{"v":"The Queen of Roumania Dinner - George Washington-Sulgrave Institution"},{"v":"1926-0023_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"8"},{"v":14},{"v":1926},{"v":10},{"v":23},{"v":"1926-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31634"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"18x14.5cm folded; 18x29cm open"},null,{"v":"Festmahl der Gesellschaft der Bibliophilen"},{"v":"1926-0024_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":6},{"v":1926},{"v":10},{"v":24},{"v":"1926-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31635"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"For Better Pan-American Understanding"},{"v":"1926-0025_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1926},{"v":11},{"v":6},{"v":"1926-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31636"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"20.5x15.5cm folded; 20.5x31cm open"},null,{"v":"The New York Academy of Medicine"},{"v":"1926-0026_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":14},{"v":1926},{"v":11},{"v":17},{"v":"1926-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31637"},null,{"v":"R.M.S. Berengaria"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"The Society of Foreign Consuls"},{"v":"1926-0027_wotm"},null,null,null,{"v":"R.M.S. Berengaria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1926},{"v":11},{"v":22},{"v":"1926-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31638"},null,{"v":"Italian Line"},null,null,null,{"v":"17x12cm folded; 17x24cm open"},null,null,{"v":"1926-0028_wotm"},null,null,null,{"v":"Italian Line"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1926},{"v":12},{"v":16},{"v":"1926-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31639"},null,{"v":"The Brown Palace Hotel"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,{"v":"The Queen of Roumania Dinner - Mile High Club"},{"v":"1926-0029_wotm"},null,null,null,{"v":"The Brown Palace Hotel"},null,null,null,{"v":"complete"},{"v":"7"},{"v":16},{"v":1926},{"v":11},{"v":10},{"v":"1926-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31640"},null,{"v":"Harvard Club"},null,null,null,{"v":"27x19cm folded; 27x38cm open"},null,{"v":"Alumni of Philips Exeter Academy"},{"v":"1926-0030_wotm"},null,null,null,{"v":"Harvard Club"},null,null,null,{"v":"complete"},{"v":"17"},{"v":12},{"v":1926},{"v":12},{"v":9},{"v":"1926-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31641"},null,{"v":"S.S. Minnekahda"},null,null,null,{"v":"26.5x8cm"},null,null,{"v":"1926-0031_wotm"},null,null,null,{"v":"S.S. Minnekahda"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1926},{"v":12},{"v":25},{"v":"1926-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31642"},null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"25.5x11.5cm folded; 25.5x23cm open"},null,{"v":"Dining Car menu"},{"v":"1926-0001_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":152}]}
{"starred":false,"flagged":false,"cells":[{"v":"31643"},null,{"v":"Hotel Astor"},null,null,null,{"v":"31x23cm folded; 31x46cm open"},null,{"v":"National League (baseball) Golden Jubilee"},{"v":"1926-0002_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"17"},{"v":22},{"v":1926},{"v":2},{"v":2},{"v":"1926-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31644"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x16cm folded; 21.5x32cm open"},null,{"v":"Women's National Republican Club"},{"v":"1926-0003_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":9},{"v":1926},{"v":1},{"v":16},{"v":"1926-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31645"},null,{"v":"Hotel Martinique"},null,null,null,{"v":"17x13cm folded; 17x26cm open"},null,{"v":"The New York Society of the Order of the Founders and Patriots of America"},{"v":"1926-0004_wotm"},null,null,null,{"v":"Hotel Martinique"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1926},{"v":2},{"v":11},{"v":"1926-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31646"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"23.5x15cm"},null,{"v":"Leipziger Bibliophilen Abend"},{"v":"1926-0005_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":5},{"v":1926},{"v":2},{"v":11},{"v":"1926-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31647"},null,{"v":"Plaza Hotel"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"The Vermont Society"},{"v":"1926-0006_wotm"},null,null,null,{"v":"Plaza Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1926},{"v":2},{"v":15},{"v":"1926-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31648"},null,{"v":"Minnesota Union"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"University of Minnesota"},{"v":"1926-0007_wotm"},null,null,null,{"v":"Minnesota Union"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1926},{"v":2},{"v":18},{"v":"1926-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31649"},null,{"v":"The Biltmore"},null,null,null,{"v":"20x15cm folded; 20x30cm open"},null,{"v":"The George Washington-Sulgrave Institution"},{"v":"1926-0008_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1926},{"v":2},{"v":22},{"v":"1926-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31650"},null,{"v":"Chicago, Milwaukee & St. Paul Railway"},null,null,null,{"v":"23x15cm"},null,{"v":"to Puget Sound"},{"v":"1926-0009_wotm"},null,null,null,{"v":"Chicago, Milwaukee & St. Paul Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":42},{"v":1926},{"v":3},{"v":10},{"v":"1926-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31651"},null,{"v":"Hotel Woodstock"},null,null,null,{"v":"26x20cm folded; 26x40cm open"},null,{"v":"Easter Sunday"},{"v":"1926-0010_wotm"},null,null,null,{"v":"Hotel Woodstock"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":136},{"v":1926},{"v":4},{"v":4},{"v":"1926-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31652"},null,{"v":"The Roosevelt"},null,null,null,{"v":"16x11cm folded; 16x22cm open"},null,{"v":"The Legal Aid Society"},{"v":"1926-0011_wotm"},null,null,null,{"v":"The Roosevelt"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1926},{"v":4},{"v":6},{"v":"1926-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31653"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"22x15.5cm folded; 22x31cm open"},null,null,{"v":"1926-0012_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1926},{"v":5},{"v":3},{"v":"1926-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31654"},null,{"v":"Princeton Inn"},null,null,null,{"v":"25.5x20cm folded; 25.5x40cm open"},null,{"v":"General Society of the Cincinnati"},{"v":"1926-0013_wotm"},null,null,null,{"v":"Princeton Inn"},null,null,null,{"v":"complete"},{"v":"11"},{"v":12},{"v":1926},{"v":5},{"v":11},{"v":"1926-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31655"},null,{"v":"The Hôtel Beau Rivage"},null,null,null,{"v":"21.5x13.5cm folded; 21.5x27cm open"},null,{"v":"Dinner in honour of our American Friends"},{"v":"1926-0014_wotm"},null,null,null,{"v":"The Hôtel Beau Rivage"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1926},{"v":5},{"v":12},{"v":"1926-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31656"},null,{"v":"Hotel Astor"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"Central Park Association"},{"v":"1926-0015_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"12"},{"v":14},{"v":1926},{"v":5},{"v":13},{"v":"1926-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31657"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"American Alpine Club"},{"v":"1926-0016_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1926},{"v":1},{"v":9},{"v":"1926-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31658"},null,{"v":"Michigan Union"},null,null,null,{"v":"16x11.5cm folded; 16x23cm open"},null,{"v":"University of Michigan"},{"v":"1926-0017_wotm"},null,null,null,{"v":"Michigan Union"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1926},{"v":6},{"v":12},{"v":"1926-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31659"},null,{"v":"Hotel Astor"},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,null,{"v":"1920-0001_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1920},{"v":2},{"v":2},{"v":"1920-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31660"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Parish of the Holy Trinity - Middletown, CT"},{"v":"1920-0002_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1920},{"v":2},{"v":4},{"v":"1920-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31661"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"28.5x20cm folded; 28.5x40cm open"},null,{"v":"Real Estate Board of New York"},{"v":"1920-0003_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"9"},{"v":18},{"v":1920},{"v":2},{"v":7},{"v":"1920-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31662"},null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,{"v":"The Booksellers' League"},{"v":"1920-0004_wotm"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"13"},{"v":15},{"v":1920},{"v":2},{"v":9},{"v":"1920-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31663"},null,{"v":"Young Men's Christian Association"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"Kings County Prohibition Party"},{"v":"1920-0005_wotm"},null,null,null,{"v":"Young Men's Christian Association"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1920},{"v":2},{"v":12},{"v":"1920-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31664"},null,{"v":"Hotel Astor"},null,null,null,{"v":"18x11cm"},null,{"v":"International Association of Master House Painters and Decorators"},{"v":"1920-0006_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":7},{"v":1920},{"v":2},{"v":12},{"v":"1920-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31665"},null,{"v":"Hotel Bossert"},null,null,null,{"v":"15x10cm"},null,null,{"v":"1920-0007_wotm"},null,null,null,{"v":"Hotel Bossert"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":16},{"v":1920},{"v":2},{"v":12},{"v":"1920-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31666"},null,{"v":"Hotel Astor"},null,null,null,{"v":"20.5x15.5cm folded; 20.5x31cm open"},null,{"v":"Canadian Camp"},{"v":"1920-0008_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":11},{"v":1920},{"v":2},{"v":13},{"v":"1920-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31667"},null,{"v":"All Souls Men's Club"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,null,{"v":"1920-0009_wotm"},null,null,null,{"v":"All Souls Men's Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15}]}
{"starred":false,"flagged":false,"cells":[{"v":"31668"},null,{"v":"Hotel Astor"},null,null,null,{"v":"21x13cm folded; 21x26cm open"},null,{"v":"New York State Association of Magistrates"},{"v":"1920-0010_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":6},{"v":1920},{"v":2},{"v":13},{"v":"1920-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31669"},null,{"v":"Hotel Astor"},null,null,null,{"v":"17.5x12cm folded; 17.5x24cm open"},null,{"v":"Stevens Senior Banquet"},{"v":"1920-0011_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1920},{"v":2},{"v":18},{"v":"1920-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31670"},null,{"v":"The Washington Hotel"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,{"v":"St. Louis Chapter Sons of the Revolution and the Society of Colonial wars"},{"v":"1920-0012_wotm"},null,null,null,{"v":"The Washington Hotel"},null,null,null,{"v":"complete"},{"v":"7"},{"v":17},{"v":1920},{"v":2},{"v":20},{"v":"1920-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31671"},null,{"v":"Hotel Astor"},null,null,null,{"v":"20x12.5cm folded; 20x25cm open"},null,{"v":"Colgate University"},{"v":"1920-0013_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1920},{"v":2},{"v":20},{"v":"1920-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31672"},null,{"v":"Hotel Astor"},null,null,null,{"v":"30.5x26cm folded; 30.5x52cm open"},null,{"v":"Dinner Tendered to Hon. James W. Wadsworth Jr."},{"v":"1920-0014_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1920},{"v":2},{"v":20},{"v":"1920-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31673"},null,{"v":"Hotel Muehlebach"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Missouri Society Sons of the Revolution"},{"v":"1920-0015_wotm"},null,null,null,{"v":"Hotel Muehlebach"},null,null,null,{"v":"complete"},{"v":"7"},{"v":10},{"v":1920},{"v":2},{"v":21},{"v":"1920-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31674"},null,{"v":"Hotel Astor"},null,null,null,{"v":"26x19cm folded; 26x38cm open"},null,{"v":"The Sulgrave Institution"},{"v":"1920-0016_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1920},{"v":2},{"v":21},{"v":"1920-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31675"},null,{"v":"Hotel Astor"},null,null,null,{"v":"18x10.5cm folded; 18x21cm open"},null,{"v":"Past Presidents Association of the Society B'Nee Salem"},{"v":"1920-0017_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1920},{"v":2},{"v":22},{"v":"1920-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31676"},null,{"v":"Connaught Rooms"},null,null,null,{"v":"22x17.5cm folded; 22x35cm open"},null,{"v":"The Federation of Master Printers and Allied Trades of the United Kingdom of Great Britain and Ireland"},{"v":"1920-0018_wotm"},null,null,null,{"v":"Connaught Rooms"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1920},{"v":2},{"v":23},{"v":"1920-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31677"},null,{"v":"Hotel Astor"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"Italy America Society"},{"v":"1920-0019_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"under review"},{"v":"6"},{"v":1},{"v":1920},{"v":2},{"v":24},{"v":"1920-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31678"},null,{"v":"Hotel Astor"},null,null,null,{"v":"18x10.5cm folded; 18x21cm open"},null,null,{"v":"1920-0020_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1920},{"v":2},{"v":25},{"v":"1920-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31679"},null,{"v":"Hotel La Salle"},null,null,null,{"v":"16.5x10.5cm"},null,null,{"v":"1920-0021_wotm"},null,null,null,{"v":"Hotel La Salle"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1920},{"v":2},{"v":26},{"v":"1920-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31680"},null,{"v":"Hotel Astor"},null,null,null,{"v":"26x20cm folded; 26x40cm open"},null,{"v":"The New York County Lawyers Association"},{"v":"1920-0022_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1920},{"v":2},{"v":27},{"v":"1920-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31681"},null,{"v":"Aldine Club Rooms"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"The Cortland County Society of New York"},{"v":"1920-0023_wotm"},null,null,null,{"v":"Aldine Club Rooms"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1920},{"v":2},{"v":28},{"v":"1920-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31682"},null,{"v":"Hotel Astor"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,{"v":"St. David's Society; menu also printed in Welsh"},{"v":"1920-0024_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"9"},{"v":13},{"v":1920},{"v":3},{"v":1},{"v":"1920-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31683"},null,{"v":"Hotel Astor"},null,null,null,{"v":"18x13.5cm folded; 18x27cm open"},null,{"v":"Japan Society"},{"v":"1920-0025_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":12},{"v":1920},{"v":3},{"v":3},{"v":"1920-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31684"},null,{"v":"Hotel Astor"},null,null,null,{"v":"25x16.5cm folded; 25x33cm open"},null,{"v":"Association of City Hall Reporters"},{"v":"1920-0026_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1920},{"v":3},{"v":6},{"v":"1920-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31685"},null,{"v":"Hotel Astor"},null,null,null,{"v":"17x11cm folded; 17x22cm open"},null,{"v":"New York League of Advertising Women"},{"v":"1920-0027_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"9"},{"v":15},{"v":1920},{"v":3},{"v":16},{"v":"1920-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31686"},null,{"v":"Hotel Astor"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,{"v":"Upper Manhattan Property Owners' Association"},{"v":"1920-0028_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1920},{"v":3},{"v":6},{"v":"1920-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31687"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"18.5x12cm folded; 18.5x24cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1920-0029_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"6"},{"v":9},{"v":1920},{"v":3},{"v":17},{"v":"1920-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31688"},null,{"v":"Hotel Astor"},null,null,null,{"v":"25x30cm folded; 25x60cm open"},null,{"v":"Friendly Sons of St. Patrick"},{"v":"1920-0030_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1920},{"v":3},{"v":17},{"v":"1920-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31690"},null,{"v":"Hotel Astor"},null,null,null,{"v":"27x19cm folded; 27x38cm open"},null,{"v":"Art in Trades Club"},{"v":"1920-0032_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":16},{"v":1920},{"v":3},{"v":18},{"v":"1920-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31691"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,{"v":"Banquet to the Hon. Francis M. Hugo"},{"v":"1920-0033_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"5"},{"v":8},{"v":1920},{"v":3},{"v":18},{"v":"1920-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31692"},null,{"v":"Hotel Astor"},null,null,null,{"v":"21.5x15.5cm folded; 21.5x31cm open"},null,{"v":"National Democratic Club"},{"v":"1920-0034_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":19},{"v":1920},{"v":4},{"v":10},{"v":"1920-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31693"},null,{"v":"Hotel Brevoort"},null,null,null,{"v":"20.5x13.5cm folded; 20.5x27cm open"},null,{"v":"Pleiades Club"},{"v":"1920-0035_wotm"},null,null,null,{"v":"Hotel Brevoort"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1920},{"v":4},{"v":4},{"v":"1920-4-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31694"},null,{"v":"Hotel Astor"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"Knights of Colombus"},{"v":"1920-0036_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1920},{"v":3},{"v":21},{"v":"1920-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31695"},null,{"v":"Plaza Hotel"},null,null,null,{"v":"16.5x11.5cm folded; 16.5x23cm open"},null,{"v":"Fédération de L'Alliance Française"},{"v":"1920-0037_wotm"},null,null,null,{"v":"Plaza Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1920},{"v":4},{"v":10},{"v":"1920-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31696"},null,{"v":"Hotel Astor"},null,null,null,{"v":"20.5x13cm folded; 20.5x26cm open"},null,null,{"v":"1920-0038_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1920},{"v":4},{"v":11},{"v":"1920-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31697"},null,{"v":"Hotel Astor"},null,null,null,{"v":"20.5x13cm folded; 20.5x26cm open"},null,{"v":"Technical Association of the Pulp and Paper Industry"},{"v":"1920-0039_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1920},{"v":4},{"v":14},{"v":"1920-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31698"},null,{"v":"Hotel Astor"},null,null,null,{"v":"19x11.5cm folded; 19x23cm open"},null,{"v":"National Metal Trades Association"},{"v":"1920-0040_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"under review"},{"v":"8"},{"v":3},{"v":1920},{"v":4},{"v":20},{"v":"1920-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31699"},null,{"v":"Hotel Astor"},null,null,null,{"v":"20.5x14cm folded; 20.5x28cm open"},null,{"v":"National Metal Trades Association"},{"v":"1920-0041_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":15},{"v":1920},{"v":4},{"v":21},{"v":"1920-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31700"},null,{"v":"Hotel Astor"},null,null,null,{"v":"25.5x21.5cm folded; 25.5x43cm open"},null,{"v":"404˚ Aniversario de Cervantes"},{"v":"1920-0042_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1920},{"v":4},{"v":23},{"v":"1920-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31701"},null,{"v":"Hotel Traymore"},null,null,null,{"v":"20.5x15.5cm folded; 20.5x31cm open"},null,{"v":"Republican Week-End"},{"v":"1920-0043_wotm"},null,null,null,{"v":"Hotel Traymore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":7},{"v":1920},{"v":4},{"v":24},{"v":"1920-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31702"},null,{"v":"Metropolitan Club"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1920-0044_wotm"},null,null,null,{"v":"Metropolitan Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1920},{"v":4},{"v":26},{"v":"1920-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31703"},null,{"v":"New City Club"},null,null,null,{"v":"17.5x23cm"},null,{"v":"Singleton, Benda & Co. Ltd"},{"v":"1920-0045_wotm"},null,null,null,{"v":"New City Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1920},{"v":4},{"v":27},{"v":"1920-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31704"},null,{"v":"Savoy Hotel"},null,null,null,{"v":"20.5x13.5cm folded; 20.5x27cm open"},null,{"v":"The Worshipful Company of Framework Knitters"},{"v":"1920-0046_wotm"},null,null,null,{"v":"Savoy Hotel"},null,null,null,{"v":"complete"},{"v":"10"},{"v":22},{"v":1920},{"v":4},{"v":29},{"v":"1920-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31705"},null,{"v":"Metropolitan Club"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1920-0047_wotm"},null,null,null,{"v":"Metropolitan Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1920},{"v":4},{"v":28},{"v":"1920-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31706"},null,{"v":"Joe's Restaurant"},null,null,null,{"v":"38x19cm folded; 38x38cm open"},null,{"v":"menu is falling apart"},{"v":"1920-0048_wotm"},null,null,null,{"v":"Joe's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":234},{"v":1920},{"v":5},{"v":3},{"v":"1920-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31707"},null,{"v":"The Mouquin Restaurant And Wine Co."},null,null,null,{"v":"35.5x38cm"},null,{"v":"menu is falling apart"},{"v":"1920-0049_wotm"},null,null,null,{"v":"The Mouquin Restaurant And Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":412},{"v":1920},{"v":5},{"v":13},{"v":"1920-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31708"},null,{"v":"The Mouquin Restaurant And Wine Co."},null,null,null,{"v":"35.5x38cm"},null,{"v":"menu is falling apart"},{"v":"1920-0050_wotm"},null,null,null,{"v":"The Mouquin Restaurant And Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":384},{"v":1920},{"v":5},{"v":13},{"v":"1920-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31709"},null,{"v":"The Mouquin Restaurant And Wine Co."},null,null,null,{"v":"35.5x38cm"},null,{"v":"menu is falling apart"},{"v":"1920-0051_wotm"},null,null,null,{"v":"The Mouquin Restaurant And Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":432},{"v":1920},{"v":5},{"v":14},{"v":"1920-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31710"},null,{"v":"The Mouquin Restaurant And Wine Co."},null,null,null,{"v":"35.5x38cm"},null,{"v":"menu is falling apart"},{"v":"1920-0052_wotm"},null,null,null,{"v":"The Mouquin Restaurant And Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":448},{"v":1920},{"v":5},{"v":14},{"v":"1920-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31711"},null,{"v":"The Mouquin Restaurant And Wine Co."},null,null,null,{"v":"35.5x38cm"},null,{"v":"menu is falling apart"},{"v":"1920-0053_wotm"},null,null,null,{"v":"The Mouquin Restaurant And Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":399},{"v":1920},{"v":5},{"v":15},{"v":"1920-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31712"},null,{"v":"The Mouquin Restaurant And Wine Co."},null,null,null,{"v":"35.5x38cm"},null,{"v":"menu is falling apart"},{"v":"1920-0054_wotm"},null,null,null,{"v":"The Mouquin Restaurant And Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":194},{"v":1920},{"v":5},{"v":15},{"v":"1920-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31713"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"28x18cm"},null,{"v":"Old Colony Club"},{"v":"1920-0055_wotm"},null,null,null,{"v":"Old Colony Club, Inc."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":169},{"v":1920},{"v":5},{"v":15},{"v":"1920-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31714"},null,{"v":"The Mouquin Restaurant And Wine Co."},null,null,null,{"v":"35.5x38cm"},null,{"v":"menu is falling apart"},{"v":"1920-0056_wotm"},null,null,null,{"v":"The Mouquin Restaurant And Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":374},{"v":1920},{"v":5},{"v":17},{"v":"1920-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31715"},null,{"v":"The Mouquin Restaurant And Wine Co."},null,null,null,{"v":"35.5x38cm"},null,{"v":"menu is falling apart"},{"v":"1920-0057_wotm"},null,null,null,{"v":"The Mouquin Restaurant And Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":407},{"v":1920},{"v":5},{"v":17},{"v":"1920-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31716"},null,{"v":"The Mouquin Restaurant And Wine Co."},null,null,null,{"v":"35.5x38cm"},null,{"v":"menu is falling apart"},{"v":"1920-0058_wotm"},null,null,null,{"v":"The Mouquin Restaurant And Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":416},{"v":1920},{"v":5},{"v":18},{"v":"1920-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31717"},null,{"v":"The Mouquin Restaurant And Wine Co."},null,null,null,{"v":"35.5x38cm"},null,{"v":"menu is falling apart"},{"v":"1920-0059_wotm"},null,null,null,{"v":"The Mouquin Restaurant And Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":328},{"v":1920},{"v":5},{"v":18},{"v":"1920-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31718"},null,{"v":"The Mouquin Restaurant And Wine Co."},null,null,null,{"v":"35.5x38cm"},null,{"v":"menu is falling apart"},{"v":"1920-0060_wotm"},null,null,null,{"v":"The Mouquin Restaurant And Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":343},{"v":1920},{"v":5},{"v":19},{"v":"1920-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31719"},null,{"v":"The Mouquin Restaurant And Wine Co."},null,null,null,{"v":"35.5x38cm"},null,{"v":"menu is falling apart"},{"v":"1920-0061_wotm"},null,null,null,{"v":"The Mouquin Restaurant And Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":362},{"v":1920},{"v":5},{"v":19},{"v":"1920-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31720"},null,{"v":"Guildhall"},null,null,null,{"v":"22.5x14.5cm folded; 22.5x29cm open"},null,{"v":"Graduation Dinner"},{"v":"1920-0062_wotm"},null,null,null,{"v":"Guildhall"},null,null,null,{"v":"complete"},{"v":"5"},{"v":8},{"v":1920},{"v":5},{"v":19},{"v":"1920-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31721"},null,{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1920-0063_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":105},{"v":1920},{"v":5},{"v":26},{"v":"1920-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31722"},null,{"v":"The Transportation Club"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1920-0064_wotm"},null,null,null,{"v":"The Transportation Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":84},{"v":1920},{"v":5},{"v":26},{"v":"1920-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31723"},null,{"v":"The Grosvenor Restaurant"},null,null,null,{"v":"27x21.5cm folded; 27x43cm open"},null,null,{"v":"1920-0065_wotm"},null,null,null,{"v":"The Grosvenor Restaurant"},null,null,null,{"v":"complete"},{"v":"5"},{"v":28},{"v":1920},{"v":6},{"v":1},{"v":"1920-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31724"},null,{"v":"Hotel Manhattan"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1920-0066_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":167},{"v":1920},{"v":6},{"v":13},{"v":"1920-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31725"},null,{"v":"Hotel Manhattan"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1920-0067_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":154},{"v":1920},{"v":6},{"v":27},{"v":"1920-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31726"},null,{"v":"Hotel Manhattan"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1920-0068_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":162},{"v":1920},{"v":6},{"v":30},{"v":"1920-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31727"},null,{"v":"Old Colony Club, Inc."},null,null,null,{"v":"28x18cm"},null,null,{"v":"1920-0069_wotm"},null,null,null,{"v":"Old Colony Club, Inc."},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":89},{"v":1920},{"v":6},{"v":18},{"v":"1920-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31728"},null,{"v":"Hotel Manhattan"},null,null,null,{"v":"18.5x11cm folded; 18.5x22cm open"},null,{"v":"Tea"},{"v":"1920-0070_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":41},{"v":1920},{"v":6},{"v":20},{"v":"1920-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31729"},null,{"v":"Le Versailles"},null,null,null,{"v":"35.5x29.5cm"},null,null,{"v":"1920-0071_wotm"},null,null,null,{"v":"Le Versailles"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":168},{"v":1920},{"v":6},{"v":14},{"v":"1920-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31730"},null,{"v":"Hotel Astor"},null,null,null,{"v":"23x16cm folded; 23x31.5cm open"},null,{"v":"New York Alumni Association of Lafayette College Forty-Sixth Annual Meeting and Dinner"},{"v":"1920-0081_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1920},{"v":1},{"v":15},{"v":"1920-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31731"},null,{"v":"Hotel Astor"},null,null,null,{"v":"17x10.5cm folded; 17x21cm open"},null,{"v":"Stevens Annual Alumni Dinner"},{"v":"1920-0082_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"10"},{"v":10},{"v":1920},{"v":1},{"v":15},{"v":"1920-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31732"},null,{"v":"Hotel Majestic"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x31cm open"},null,{"v":"Tenth Annual Dinner of Ye Olde Settler's Association of Ye West Side"},{"v":"1920-0083_wotm"},null,null,null,{"v":"Hotel Majestic"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1920},{"v":1},{"v":15},{"v":"1920-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31733"},null,{"v":"The Astor"},null,null,null,{"v":"17.5x16cm folded; 17.5x30.5cm open"},null,{"v":"Fifty-first Annual Dinner of the Alumni Society of Manhattan College"},{"v":"1920-0084_wotm"},null,null,null,{"v":"The Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":13},{"v":1920},{"v":1},{"v":14},{"v":"1920-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31734"},null,{"v":"Hotel Astor"},null,null,null,{"v":"21.5x13cm folded; 21.5x27cm open"},null,{"v":"Sixteenth Annual Dinner, Association of the Bar of the County of the Bronx"},{"v":"1920-0085_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1920},{"v":1},{"v":13},{"v":"1920-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31735"},null,{"v":"Rathskeller"},null,null,null,{"v":"19.5x15cm folded;19.5x29.5cm open"},null,{"v":"Dinner in Honor of Mrs. John Humphrey Watkins given by the Woman's Democratic Club of White Plains"},{"v":"1920-0086_wotm"},null,null,null,{"v":"Rathskeller"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1920},{"v":1},{"v":12},{"v":"1920-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31736"},null,{"v":"Hotel Astor"},null,null,null,{"v":"21x13.5cm folded; 21x26.5cm open"},null,{"v":"Banquet Tendered to Mr. Sidney Goldberg by the Cigar Manufacturers of the City of New York"},{"v":"1920-0087_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1920},{"v":1},{"v":12},{"v":"1920-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31737"},null,{"v":"Hotel Astor"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"Annual Theatre and Supper Party of The Public Speaking Classes of the Y.M.C.A."},{"v":"1920-0088_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1920},{"v":1},{"v":9},{"v":"1920-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31738"},null,{"v":"Hotel Astor"},null,null,null,{"v":"20.5x13.5cm folded; 20.5x27cm open"},null,{"v":"Complimentary Dinner to Thomas J.Preston, Jr."},{"v":"1920-0089_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1920},{"v":1},{"v":16},{"v":"1920-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31739"},null,{"v":"Hotel Astor"},null,null,null,{"v":"16x10cm folded; 16x20.5cm open"},null,{"v":"Superintendents' Convention"},{"v":"1920-0090_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1920},{"v":1},{"v":31},{"v":"1920-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31740"},null,{"v":"Astor Tavern"},null,null,null,{"v":"28x20.5cm"},null,{"v":"Ye Feaste of Ye Company of Employing Printers of New York"},{"v":"1920-0091_wotm"},null,null,null,{"v":"Astor Tavern"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1920},{"v":1},{"v":19},{"v":"1920-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31741"},null,{"v":"Hotel Astor"},null,null,null,{"v":"19x13cm"},null,{"v":"Ladies' Night"},{"v":"1920-0092_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1920},{"v":1},{"v":20},{"v":"1920-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31742"},null,{"v":"Hotel Astor"},null,null,null,{"v":"16.5x14cm folded; 16.5x28cm open"},null,{"v":"Annual Mid-Winter Dinner of the Wesleyan University"},{"v":"1920-0093_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1920},{"v":1},{"v":23},{"v":"1920-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31743"},null,{"v":"Hotel Astor"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"Cornell Engineer's Dinner"},{"v":"1920-0094_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1920},{"v":1},{"v":23},{"v":"1920-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31744"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"26x18.5cm folded; 26x37cm open"},null,{"v":"Dinner in Honor of The Foreign Delegates to the Second Pan American Financial Congress Given by The Pan American Society of the United States"},{"v":"1920-0095_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"27"},{"v":14},{"v":1920},{"v":1},{"v":27},{"v":"1920-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31745"},null,{"v":"Hotel Astor"},null,null,null,{"v":"18x10.5cm folded; 18x20.5cm open"},null,null,{"v":"1920-0096_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1920},{"v":1},{"v":28},{"v":"1920-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31746"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"16x11cm folded; 16x22cm open"},null,{"v":"Convention of Superintendents, Metropolian Life Insurance Company"},{"v":"1920-0097_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1920},{"v":1},{"v":29},{"v":"1920-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31747"},null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"Dinner in Honor of The Right Rev. Thomas F. Gailor, D.D., Presiding Bishop of the Council of the Church"},{"v":"1920-0098_wotm"},null,null,null,{"v":"The Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1920},{"v":1},{"v":29},{"v":"1920-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31748"},null,{"v":"Hotel Saboy"},null,null,null,{"v":"15x9.5cm folded; 15x18.5cm open"},null,{"v":"The Sixteenth Annual Dinner of the Explorers Club"},{"v":"1920-0099_wotm"},null,null,null,{"v":"Hotel Saboy"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1920},{"v":1},{"v":31},{"v":"1920-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31750"},null,{"v":"Lake Placid Club"},null,null,null,{"v":"20x12.5cm folded; 20x25cm open"},null,null,{"v":"1920-0101_wotm"},null,null,null,{"v":"Lake Placid Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1920},{"v":9},{"v":9},{"v":"1920-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31751"},null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"11.5x7.5cm folded; 11.5x15cm open"},null,null,{"v":"1920-0102_wotm"},null,null,null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1920},{"v":7},{"v":28},{"v":"1920-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31752"},null,{"v":"The Hudson"},null,null,null,{"v":"25x18cm folded; 25x35.5cm open"},null,null,{"v":"1920-0103_wotm"},null,null,null,{"v":"The Hudson"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1920},{"v":12},{"v":25},{"v":"1920-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31753"},null,{"v":"Ritz Carlton"},null,null,null,{"v":"18x12cm folded; 18x23cm open"},null,{"v":"Dinner to H.R.H., Prince Carol of Roumania"},{"v":"1920-0104_wotm"},null,null,null,{"v":"Ritz Carlton"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1920},{"v":8},{"v":23},{"v":"1920-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31754"},null,{"v":"Hotel Astor"},null,null,null,{"v":"36x26cm folded; 26x52cm open"},null,{"v":"Banquet in Honor of His Grace The Most Rev. Daniel Mannix D.D., Archbishop of Melbourne, Australia"},{"v":"1920-0105_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1920},{"v":7},{"v":20},{"v":"1920-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31755"},null,{"v":"Bevan House"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35.5cm open"},null,null,{"v":"1920-0106_wotm"},null,null,null,{"v":"Bevan House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1920},{"v":7},{"v":4},{"v":"1920-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31756"},null,{"v":"Hôtel D'albe"},null,null,null,{"v":"17.5x11.5cm"},null,null,{"v":"1920-0107_wotm"},null,null,null,{"v":"Hôtel D'albe"},null,null,null,{"v":"complete"},{"v":"1"},{"v":7},{"v":1920},{"v":9},{"v":22},{"v":"1920-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31757"},null,{"v":"Lake Placid Club"},null,null,null,{"v":"20x12.5cm folded; 20x25cm open"},null,null,{"v":"1920-0108_wotm"},null,null,null,{"v":"Lake Placid Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1920},{"v":9},{"v":10},{"v":"1920-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31759"},null,{"v":"Hotel Astor"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"Dinner in Honor of The Delegates of Great Britain, The Netherlands and Canada"},{"v":"1920-0110_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"11"},{"v":13},{"v":1920},{"v":9},{"v":28},{"v":"1920-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31760"},null,{"v":"University Of Michigan"},null,null,null,{"v":"23x15cm folded; 23x30.5cm open"},null,{"v":"Educational Conference"},{"v":"1920-0111_wotm"},null,null,null,{"v":"University Of Michigan"},null,null,null,{"v":"complete"},{"v":"5"},{"v":12},{"v":1920},{"v":10},{"v":15},{"v":"1920-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31761"},null,{"v":"New York Liederkranz Club"},null,null,null,{"v":"24.5x18cm folded; 24.5x35.5cm open"},null,{"v":"Testimonial Dinner in Honor of Emanuel Baruch"},{"v":"1920-0112_wotm"},null,null,null,{"v":"New York Liederkranz Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1920},{"v":11},{"v":21},{"v":"1920-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31762"},null,{"v":"Connaught Rooms"},null,null,null,{"v":"22.5x17cm folded; 22.5x33.5cm open"},null,{"v":"Printers' Pension Corporation"},{"v":"1920-0113_wotm"},null,null,null,{"v":"Connaught Rooms"},null,null,null,{"v":"complete"},{"v":"5"},{"v":23},{"v":1920},{"v":11},{"v":11},{"v":"1920-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31763"},null,{"v":"Guildhall"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,{"v":"Banquet"},{"v":"1920-0114_wotm"},null,null,null,{"v":"Guildhall"},null,null,null,{"v":"complete"},{"v":"5"},{"v":23},{"v":1920},{"v":11},{"v":9},{"v":"1920-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31764"},null,{"v":"The Hudson"},null,null,null,{"v":"24x16cm"},null,{"v":"Thanksgiving dinner"},{"v":"1920-0115_wotm"},null,null,null,{"v":"The Hudson"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1920},{"v":11},{"v":25},{"v":"1920-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31765"},null,{"v":"Algonquin Club"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Joint Meeting of the Beacon Society Commercial Club and Merchants' Club"},{"v":"1920-0116_wotm"},null,null,null,{"v":"Algonquin Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1920},{"v":11},{"v":23},{"v":"1920-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31766"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"30.5x23cm folded; 30.5x46.5cm open"},null,{"v":"164th Anniversary Dinner of the St. Andrew's Society of the State of New York"},{"v":"1920-0117_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1920},{"v":11},{"v":30},{"v":"1920-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31767"},null,{"v":"The Gridiron Club"},null,null,null,{"v":"22x13.5cm"},null,null,{"v":"1920-0118_wotm"},null,null,null,{"v":"The Gridiron Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1920},{"v":12},{"v":11},{"v":"1920-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31768"},null,{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Nineteenth Annual Banquet of the Greater New York Superintendents' Association of the Empire State Territory Metropolitan Life Insurance Company"},{"v":"1920-0119_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1920},{"v":12},{"v":16},{"v":"1920-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31769"},null,{"v":"Hotel Astor"},null,null,null,{"v":"18x12.5cm folded; 18x24.5cm open"},null,{"v":"Japan Society"},{"v":"1920-0120_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1920},{"v":12},{"v":15},{"v":"1920-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31770"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x11.5cm folded; 16.5x23cm open"},null,{"v":"Testimonial Dinner to S. Davies Warfield on Behalf of the National Association of Railroad Securities"},{"v":"1920-0121_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1920},{"v":12},{"v":13},{"v":"1920-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31771"},null,{"v":"Pavillon D'orient, Inc."},null,null,null,{"v":"24x16cm"},null,null,{"v":"1920-0122_wotm"},null,null,null,{"v":"Pavillon D'orient, Inc."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":68},{"v":1920},{"v":12},{"v":17},{"v":"1920-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31772"},null,{"v":"Union Printers Home"},null,null,null,{"v":"18x13cm folded; 18x25.5cm open"},null,{"v":"Christmas menu"},{"v":"1920-0123_wotm"},null,null,null,{"v":"Union Printers Home"},null,null,null,{"v":"complete"},{"v":"9"},{"v":39},{"v":1920},{"v":12},{"v":25},{"v":"1920-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31773"},null,{"v":"Hotel Astor"},null,null,null,{"v":"27x20.5cm folded; 27x41cm open"},null,{"v":"New York Swiss Club"},{"v":"1920-0072_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1920},{"v":1},{"v":3},{"v":"1920-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31774"},null,{"v":"Hotel Astor"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,{"v":"The Southern Jewelry Travelers Association"},{"v":"1920-0073_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":16},{"v":1920},{"v":1},{"v":3},{"v":"1920-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31775"},null,{"v":"Alpine Club"},null,null,null,{"v":"15x10cm"},null,{"v":"The American Alpine Club"},{"v":"1920-0074_wotm"},null,null,null,{"v":"Alpine Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1920},{"v":1},{"v":3},{"v":"1920-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31776"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"19x13cm folded; 19x26cm open"},null,{"v":"The United States Potters' Association"},{"v":"1920-0075_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1920},{"v":1},{"v":7},{"v":"1920-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31777"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"Fire Department New York"},{"v":"1920-0076_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1920},{"v":1},{"v":7},{"v":"1920-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31778"},null,{"v":"Hotel Astor"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Studebaker"},{"v":"1920-0077_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1920},{"v":1},{"v":8},{"v":"1920-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31779"},null,{"v":"Hotel Astor"},null,null,null,{"v":"17.5x12.5cm folded; 17.5x25cm open"},null,{"v":"Camp Fire Confederate Veteran Camp of New York"},{"v":"1920-0078_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":7},{"v":1920},{"v":1},{"v":19},{"v":"1920-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31780"},null,{"v":"Hotel Astor"},null,null,null,{"v":"23.5x14cm folded; 23.5x28.5cm open"},null,{"v":"The Society of Arts and Sciences dinner for Col. William Jennings Bryan"},{"v":"1920-0079_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1920},{"v":1},{"v":18},{"v":"1920-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31781"},null,{"v":"Hotel Astor"},null,null,null,{"v":"21x13.5cm folded; 21x26.5cm open"},null,{"v":"New York State Bar Association Forty-Third Annual Meeting"},{"v":"1920-0080_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1920},{"v":1},{"v":17},{"v":"1920-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31782"},null,{"v":"Hotel Copley Plaza"},null,null,null,{"v":"15x20.5cm"},null,{"v":"American Alpine Club"},{"v":"1925-0001_wotm"},null,null,null,{"v":"Hotel Copley Plaza"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1925},{"v":1},{"v":10},{"v":"1925-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31783"},null,{"v":"Hotel Astor"},null,null,null,{"v":"20.5x15cm folded; 20.5x30cm open"},null,{"v":"The Silk Association of America"},{"v":"1925-0002_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1925},{"v":1},{"v":10},{"v":"1925-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31784"},null,{"v":"Hotel Astor"},null,null,null,{"v":"16.5x11.5cm"},null,{"v":"The Collectors' Club of New York"},{"v":"1925-0003_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1925},{"v":1},{"v":14},{"v":"1925-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31785"},null,{"v":"Hotel Astor"},null,null,null,{"v":"34x23cm"},null,{"v":"The Lawyers Club"},{"v":"1925-0004_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":18},{"v":1925},{"v":1},{"v":20},{"v":"1925-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31786"},null,{"v":"The Homestead Gwinn"},null,null,null,{"v":"24.5x18cm folded; 24.5x36cm open"},null,{"v":"A Mather Dinner"},{"v":"1925-0005_wotm"},null,null,null,{"v":"The Homestead Gwinn"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1925},{"v":12},{"v":27},{"v":"1925-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31787"},null,{"v":"The Plaza"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"The Pan American Society of the United States"},{"v":"1925-0006_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"7"},{"v":18},{"v":1925},{"v":1},{"v":29},{"v":"1925-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31788"},null,{"v":"Hotel Plaza"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,{"v":"Woman's Republican Club, Inc."},{"v":"1925-0007_wotm"},null,null,null,{"v":"Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1925},{"v":2},{"v":12},{"v":"1925-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31789"},null,{"v":"The Commodore"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Democratic County Committee of Westchester County"},{"v":"1925-0008_wotm"},null,null,null,{"v":"The Commodore"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1925},{"v":2},{"v":18},{"v":"1925-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31790"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"18.5x14cm"},null,{"v":"Souvenir Menu - George Washington's Birthday 1925"},{"v":"1925-0009_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12}]}
{"starred":false,"flagged":false,"cells":[{"v":"31791"},null,{"v":"Hotel Astor"},null,null,null,{"v":"22x14.5cm folded; 22x29cm open"},null,{"v":"Society of the Friendly Sons of St. Patrick"},{"v":"1925-0010_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1925},{"v":3},{"v":17},{"v":"1925-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31792"},null,{"v":"Hotel Astor"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,{"v":"Friars Club Dinner"},{"v":"1925-0011_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"9"},{"v":22},{"v":1925},{"v":3},{"v":22},{"v":"1925-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31793"},null,{"v":"U.S.M.S.S. \"President Arthur\"\"\""},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,null,{"v":"1925-0012_wotm"},null,null,null,{"v":"U.S.M.S.S. \"President Arthur\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1925},{"v":3},{"v":23},{"v":"1925-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31794"},null,{"v":"Hotel Kimball"},null,null,null,{"v":"15x9cm folded; 15x18cm open"},null,{"v":"Sons of the American Revolution"},{"v":"1925-0013_wotm"},null,null,null,{"v":"Hotel Kimball"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1925},{"v":4},{"v":17},{"v":"1925-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31795"},null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"28x19cm folded; 28x38cm open"},null,{"v":"Typographical Union No. 6"},{"v":"1925-0014_wotm"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"9"},{"v":19},{"v":1925},{"v":4},{"v":26},{"v":"1925-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31796"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,{"v":"Yorktown Banquet"},{"v":"1925-0015_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"5"},{"v":11},{"v":1925},{"v":4},{"v":30},{"v":"1925-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31797"},null,{"v":"Hotel Biltmore"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"Alumni Association of the University and Bellvue Hospital Medical College"},{"v":"1925-0016_wotm"},null,null,null,{"v":"Hotel Biltmore"},null,null,null,{"v":"complete"},{"v":"5"},{"v":12},{"v":1925},{"v":5},{"v":23},{"v":"1925-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31798"},null,{"v":"Restaurant Frascati"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,{"v":"International Association of Antiquarian Booksellers"},{"v":"1925-0017_wotm"},null,null,null,{"v":"Restaurant Frascati"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1925},{"v":1},{"v":29},{"v":"1925-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31799"},null,{"v":"Savoy Hotel"},null,null,null,{"v":"23x17.5cm folded; 23x35cm open"},null,{"v":"The American Society in London"},{"v":"1925-0018_wotm"},null,null,null,{"v":"Savoy Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":12},{"v":1925},{"v":7},{"v":4},{"v":"1925-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31800"},null,{"v":"Hotel Lafayette/Hotel Brevoort"},null,null,null,{"v":"20.5x13cm folded; 20.5x26cm open"},null,null,{"v":"1925-0019_wotm"},null,null,null,{"v":"Hotel Lafayette/Hotel Brevoort"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":20},{"v":1925},{"v":7},{"v":14},{"v":"1925-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31801"},null,{"v":"National Republican Club House [?]"},null,null,null,{"v":"21x15.5cm folded; 21x31cm open"},null,{"v":"The National Repulican Club"},{"v":"1925-0020_wotm"},null,null,null,{"v":"National Republican Club House [?]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1925},{"v":8},{"v":6},{"v":"1925-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31802"},null,{"v":"S.S. Majestic"},null,null,null,{"v":"22.5x16cm folded; 22.5x32cm open"},null,null,{"v":"1925-0021_wotm"},null,null,null,{"v":"S.S. Majestic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1925},{"v":10},{"v":1},{"v":"1925-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31803"},null,{"v":"Hotel Astor"},null,null,null,{"v":"24x14cm folded; 24x28cm open"},null,{"v":"Associated Business for a Better New York"},{"v":"1925-0022_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1925},{"v":10},{"v":20},{"v":"1925-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31804"},null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"24x16.5cm"},null,null,{"v":"1925-0023_wotm"},null,null,null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":82},{"v":1925},{"v":12},{"v":5},{"v":"1925-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31805"},null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"20x15cm folded; 20x30cm open"},null,null,{"v":"1925-0024_wotm"},null,null,null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":50},{"v":1925},{"v":12},{"v":7},{"v":"1925-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31806"},null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"24x16.5cm"},null,null,{"v":"1925-0025_wotm"},null,null,null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":78},{"v":1925},{"v":12},{"v":8},{"v":"1925-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31807"},null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"20.5x14.5cm folded; 20.5x28cm open"},null,{"v":"English-Speaking Union of the United States"},{"v":"1925-0026_wotm"},null,null,null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1925},{"v":12},{"v":11},{"v":"1925-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31808"},null,{"v":"The Hudson"},null,null,null,{"v":"26x24cm"},null,{"v":"Christmas in Dickens' Day"},{"v":"1925-0027_wotm"},null,null,null,{"v":"The Hudson"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26}]}
{"starred":false,"flagged":false,"cells":[{"v":"31809"},null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"13x10cm folded; 13x20cm open"},null,null,{"v":"1925-0028_wotm"},null,null,null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1925},{"v":6},{"v":21},{"v":"1925-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31810"},null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"13x10cm folded; 13x20cm open"},null,null,{"v":"1925-0029_wotm"},null,null,null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1925},{"v":6},{"v":22},{"v":"1925-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31811"},null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"13x10cm folded; 13x20cm open"},null,null,{"v":"1925-0030_wotm"},null,null,null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1925},{"v":6},{"v":23},{"v":"1925-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31812"},null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"13x10cm folded; 13x20cm open"},null,null,{"v":"1925-0031_wotm"},null,null,null,{"v":"R.M.S. \"Aquitania\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1925},{"v":6},{"v":24},{"v":"1925-6-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31813"},null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"24.5x16.5cm folded; 24.5x33cm open"},null,null,{"v":"1921-0074_wotm"},null,null,null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"complete"},{"v":"7"},{"v":16},{"v":1921},{"v":9},{"v":29},{"v":"1921-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31814"},null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"16x21cm"},null,null,{"v":"1921-0075_wotm"},null,null,null,{"v":"Paquebot \"Paris\"\"\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":156},{"v":1921},{"v":9},{"v":30},{"v":"1921-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31815"},null,{"v":"The Biltmore"},null,null,null,{"v":"30.5x25.5cm folded; 30.5x51cm open"},null,{"v":"The Sulgrave Institution"},{"v":"1921-0076_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"16"},{"v":17},{"v":1921},{"v":9},{"v":30},{"v":"1921-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31816"},null,{"v":"The Aristocrat"},null,null,null,{"v":"20x28.5cm"},null,null,{"v":"1921-0077_wotm"},null,null,null,{"v":"The Aristocrat"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":97},{"v":1921},{"v":8},{"v":7},{"v":"1921-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31817"},null,{"v":"The Queen's"},null,null,null,{"v":"24x14cm"},null,null,{"v":"1921-0078_wotm"},null,null,null,{"v":"The Queen's"},null,null,null,{"v":"complete"},{"v":"1"},{"v":34},{"v":1921},{"v":7},{"v":12},{"v":"1921-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31818"},null,{"v":"Ritz Carlton"},null,null,null,{"v":"35.5x21"},null,{"v":"Handwritten text in French on back side"},{"v":"1921-0079_wotm"},null,null,null,{"v":"Ritz Carlton"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":146},{"v":1921},{"v":4},{"v":7},{"v":"1921-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31820"},null,{"v":"The Windsor"},null,null,null,{"v":"30.5x20cm"},null,null,{"v":"1921-0001_wotm"},null,null,null,{"v":"The Windsor"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":150},{"v":1921},{"v":1},{"v":7},{"v":"1921-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31821"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"American Alpine Club"},{"v":"1921-0002_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1921},{"v":1},{"v":8},{"v":"1921-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31822"},null,{"v":"The Commodore"},null,null,null,{"v":"17.5x12.5cm folded; 17.5x25cm open"},null,{"v":"Chiropean Dinner to Gentlemen"},{"v":"1921-0003_wotm"},null,null,null,{"v":"The Commodore"},null,null,null,{"v":"complete"},{"v":"7"},{"v":12},{"v":1921},{"v":1},{"v":10},{"v":"1921-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31823"},null,{"v":"Hotel Majestic"},null,null,null,{"v":"23.5x15.5cm folded; 23.5x31cm open"},null,{"v":"Ye Olde Settlers' Association of Ye West Side"},{"v":"1921-0004_wotm"},null,null,null,{"v":"Hotel Majestic"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1921},{"v":1},{"v":20},{"v":"1921-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31824"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,{"v":"Columbia County Association in the City of New York"},{"v":"1921-0005_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1921},{"v":1},{"v":22},{"v":"1921-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31825"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"16x11cm folded; 16x22cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1921-0006_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1921},{"v":1},{"v":16},{"v":"1921-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31826"},null,{"v":"Hotel Astor"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1921-0007_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1921},{"v":1},{"v":29},{"v":"1921-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31827"},null,{"v":"Hotel Savoy"},null,null,null,{"v":"15x18.5cm folded; 15x37cm open"},null,{"v":"The Explorers Club"},{"v":"1921-0008_wotm"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1921},{"v":2},{"v":11},{"v":"1921-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31828"},null,{"v":"Hotel Dennis"},null,null,null,{"v":"21x12.5cm"},null,null,{"v":"1921-0009_wotm"},null,null,null,{"v":"Hotel Dennis"},null,null,null,{"v":"complete"},{"v":"1"},{"v":62},{"v":1921},{"v":2},{"v":12},{"v":"1921-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31829"},null,{"v":"Young Men's Christian Association   Bedford Branch"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"Kings County Prohibition Party"},{"v":"1921-0010_wotm"},null,null,null,{"v":"Young Men's Christian Association   Bedford Branch"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1921},{"v":2},{"v":12},{"v":"1921-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31830"},null,{"v":"Hotel Astor"},null,null,null,{"v":"20x15.5cm folded; 20x31cm open"},null,{"v":"Canadian Camp"},{"v":"1921-0011_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":17},{"v":1921},{"v":2},{"v":18},{"v":"1921-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31831"},null,{"v":"Hotel Bossert"},null,null,null,{"v":"15x10.5cm"},null,null,{"v":"1921-0012_wotm"},null,null,null,{"v":"Hotel Bossert"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":18},{"v":1921},{"v":2},{"v":22},{"v":"1921-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31832"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x15cm folded; 23.5x30cm open"},null,{"v":"The Fifth Avenue Association"},{"v":"1921-0013_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":8},{"v":1921},{"v":3},{"v":10},{"v":"1921-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31833"},null,{"v":"The Tea Room"},null,null,null,{"v":"24.5x17cm folded; 24.5x36cm open"},null,null,{"v":"1921-0014_wotm"},null,null,null,{"v":"The Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":281},{"v":1921},{"v":3},{"v":22},{"v":"1921-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31834"},null,{"v":"California Mission Inn"},null,null,null,{"v":"24x19cm"},null,null,{"v":"1921-0015_wotm"},null,null,null,{"v":"California Mission Inn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1921},{"v":3},{"v":24},{"v":"1921-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31835"},null,{"v":"Pine Forest Inn"},null,null,null,{"v":"25x14cm folded; 25x28cm open"},null,{"v":"Easter"},{"v":"1921-0016_wotm"},null,null,null,{"v":"Pine Forest Inn"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1921},{"v":3},{"v":21},{"v":"1921-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31836"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"23x13cm"},null,{"v":"Easter"},{"v":"1921-0017_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":29},{"v":1921},{"v":3},{"v":21},{"v":"1921-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31837"},null,{"v":"Mission Inn"},null,null,null,{"v":"19x24cm"},null,null,{"v":"1921-0018_wotm"},null,null,null,{"v":"Mission Inn"},null,null,null,{"v":"under review"},{"v":"2"},{"v":31},{"v":1921},{"v":3},{"v":27},{"v":"1921-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31838"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,{"v":"Testimonial Dinner to Joseph Haag"},{"v":"1921-0019_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1921},{"v":4},{"v":7},{"v":"1921-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31839"},null,{"v":"The Biltmore"},null,null,null,{"v":"31x23.5cm folded; 31x47cm open"},null,{"v":"Italian Chamber of Commerce in New York"},{"v":"1921-0020_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1921},{"v":4},{"v":2},{"v":"1921-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31840"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"29x21cm folded; 29x42cm open"},null,{"v":"The Authors' League of America"},{"v":"1921-0021_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1921},{"v":4},{"v":11},{"v":"1921-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31841"},null,{"v":"Hotel Clark"},null,null,null,{"v":"25x14.5cm"},null,null,{"v":"1921-0022_wotm"},null,null,null,{"v":"Hotel Clark"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":186},{"v":1921},{"v":5},{"v":16},{"v":"1921-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31842"},null,{"v":"Aldine Club Rooms"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"Cortland County Society"},{"v":"1921-0023_wotm"},null,null,null,{"v":"Aldine Club Rooms"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1921},{"v":4},{"v":9},{"v":"1921-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31843"},null,{"v":"Pennsylvania Hotel"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,{"v":"The France-America Society"},{"v":"1921-0024_wotm"},null,null,null,{"v":"Pennsylvania Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1921},{"v":4},{"v":13},{"v":"1921-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31844"},null,{"v":"The Berkley"},null,null,null,{"v":"18x12cm"},null,null,{"v":"1921-0025_wotm"},null,null,null,{"v":"The Berkeley"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1921},{"v":4},{"v":17},{"v":"1921-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31845"},null,{"v":"University Of Illinois"},null,null,null,{"v":"13.5x10cm folded; 13.5x20cm open"},null,{"v":"Phi Beta Kappa - Gamma Chapter of IL"},{"v":"1921-0026_wotm"},null,null,null,{"v":"University Of Illinois"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1921},{"v":4},{"v":18},{"v":"1921-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31846"},null,{"v":"The Berkley"},null,null,null,{"v":"18x12cm"},null,null,{"v":"1921-0027_wotm"},null,null,null,{"v":"The Berkeley"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1921},{"v":4},{"v":20},{"v":"1921-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31847"},null,{"v":"Metropolitan Club"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1921-0028_wotm"},null,null,null,{"v":"Metropolitan Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1921},{"v":4},{"v":25},{"v":"1921-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31848"},null,{"v":"El Tovar"},null,null,null,{"v":"16x12cm"},null,null,{"v":"1921-0029_wotm"},null,null,null,{"v":"El Tovar"},null,null,null,{"v":"complete"},{"v":"1"},{"v":30},{"v":1921},{"v":4},{"v":30},{"v":"1921-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31849"},null,{"v":"Joseph Schmidt, Inc."},null,null,null,{"v":"31x18cm folded; 31x36cm open"},null,{"v":"Menu is in tatters"},{"v":"1921-0030_wotm"},null,null,null,{"v":"Joseph Schmidt, Inc."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":370},{"v":1921},{"v":4},{"v":18},{"v":"1921-4-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31850"},null,{"v":"The California Limited"},null,null,null,{"v":"18x12.5cm"},null,null,{"v":"1921-0031_wotm"},null,null,null,{"v":"The California Limited"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1921},{"v":5},{"v":16},{"v":"1921-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31851"},null,{"v":"El Tovar"},null,null,null,{"v":"16x12cm"},null,null,{"v":"1921-0032_wotm"},null,null,null,{"v":"El Tovar"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1921},{"v":5},{"v":1},{"v":"1921-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31852"},null,{"v":"The Pasadena Hotels   Hotel Maryland"},null,null,null,{"v":"23x14cm"},null,null,{"v":"1921-0033_wotm"},null,null,null,{"v":"The Pasadena Hotels   Hotel Maryland"},null,null,null,{"v":"complete"},{"v":"1"},{"v":46},{"v":1921},{"v":5},{"v":10},{"v":"1921-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31853"},null,{"v":"The Pasadena Hotels   Hotel Maryland"},null,null,null,{"v":"20x11.5cm"},null,null,{"v":"1921-0034_wotm"},null,null,null,{"v":"The Pasadena Hotels   Hotel Maryland"},null,null,null,{"v":"complete"},{"v":"1"},{"v":58},{"v":1921},{"v":5},{"v":9},{"v":"1921-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31854"},null,{"v":"El Tovar"},null,null,null,{"v":"16x12cm"},null,null,{"v":"1921-0035_wotm"},null,null,null,{"v":"El Tovar"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1921},{"v":5},{"v":5},{"v":"1921-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31855"},null,{"v":"El Tovar"},null,null,null,{"v":"16x12cm"},null,null,{"v":"1921-0036_wotm"},null,null,null,{"v":"El Tovar"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1921},{"v":5},{"v":5},{"v":"1921-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31856"},null,{"v":"El Tovar"},null,null,null,{"v":"16x12cm"},null,null,{"v":"1921-0037_wotm"},null,null,null,{"v":"El Tovar"},null,null,null,{"v":"complete"},{"v":"1"},{"v":30},{"v":1921},{"v":5},{"v":2},{"v":"1921-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31857"},null,{"v":"El Tovar"},null,null,null,{"v":"16x12cm"},null,null,{"v":"1921-0038_wotm"},null,null,null,{"v":"El Tovar"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1921},{"v":5},{"v":2},{"v":"1921-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31858"},null,{"v":"El Tovar"},null,null,null,{"v":"16x12cm"},null,null,{"v":"1921-0039_wotm"},null,null,null,{"v":"El Tovar"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1921},{"v":5},{"v":3},{"v":"1921-5-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31859"},null,{"v":"El Tovar"},null,null,null,{"v":"16x12cm"},null,null,{"v":"1921-0040_wotm"},null,null,null,{"v":"El Tovar"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1921},{"v":5},{"v":4},{"v":"1921-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31860"},null,{"v":"El Tovar"},null,null,null,{"v":"16x12cm"},null,null,{"v":"1921-0041_wotm"},null,null,null,{"v":"El Tovar"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1921},{"v":5},{"v":4},{"v":"1921-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31861"},null,{"v":"Mission Inn"},null,null,null,{"v":"19x11cm folded; 19x24cm open"},null,null,{"v":"1921-0042_wotm"},null,null,null,{"v":"Mission Inn"},null,null,null,{"v":"complete"},{"v":"3"},{"v":41},{"v":1921},{"v":5},{"v":14},{"v":"1921-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31862"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"36x26cm folded; 36x52cm open"},null,{"v":"New York Commercial - The National Business Newspaper"},{"v":"1921-0043_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"14"},{"v":15},{"v":1921},{"v":5},{"v":23},{"v":"1921-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31863"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"19.5x14cm folded; 19.5x28cm open"},null,{"v":"The Church Club of New York"},{"v":"1921-0044_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":8},{"v":1921},{"v":5},{"v":16},{"v":"1921-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31864"},null,{"v":"U.S. Grant Hotel"},null,null,null,{"v":"22.5x14cm"},null,null,{"v":"1921-0045_wotm"},null,null,null,{"v":"U.S. Grant Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":67},{"v":1921},{"v":5},{"v":17},{"v":"1921-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31865"},null,{"v":"Hotel Clark"},null,null,null,{"v":"25.5x14.5cm"},null,null,{"v":"1921-0046_wotm"},null,null,null,{"v":"Hotel Clark"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":189},{"v":1921},{"v":5},{"v":18},{"v":"1921-5-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31866"},null,{"v":"The Samarkand"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1921-0047_wotm"},null,null,null,{"v":"The Samarkand"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1921},{"v":5},{"v":19},{"v":"1921-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31867"},null,{"v":"Yale Club"},null,null,null,{"v":"14x20cm folded; 14x40cm open"},null,{"v":"Hospital Graduates' Club"},{"v":"1921-0048_wotm"},null,null,null,{"v":"Yale Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":11},{"v":1921},{"v":5},{"v":19},{"v":"1921-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31868"},null,{"v":"The Samarkand"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1921-0049_wotm"},null,null,null,{"v":"The Samarkand"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1921},{"v":5},{"v":22},{"v":"1921-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31869"},null,{"v":"Hotel Stewart"},null,null,null,{"v":"20.5x13.5cm"},null,null,{"v":"1921-0050_wotm"},null,null,null,{"v":"Hotel Stewart"},null,null,null,{"v":"complete"},{"v":"1"},{"v":33},{"v":1921},{"v":6},{"v":2},{"v":"1921-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31870"},null,{"v":"Hotel Stewart"},null,null,null,{"v":"20.5x13.5cm"},null,null,{"v":"1921-0051_wotm"},null,null,null,{"v":"Hotel Stewart"},null,null,null,{"v":"complete"},{"v":"1"},{"v":56},{"v":1921},{"v":5},{"v":29},{"v":"1921-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31871"},null,{"v":"Hotel Taft"},null,null,null,{"v":"21.5x15cm folded; 21.5x30cm open"},null,{"v":"Yale University"},{"v":"1921-0052_wotm"},null,null,null,{"v":"Hotel Taft"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1921},{"v":6},{"v":21},{"v":"1921-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31872"},null,{"v":"The Portland"},null,null,null,{"v":"24x30cm"},null,{"v":"Menu is ripped"},{"v":"1921-0053_wotm"},null,null,null,{"v":"The Portland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":248},{"v":1921},{"v":6},{"v":21},{"v":"1921-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31873"},null,{"v":"The New Washington Hotel"},null,null,null,{"v":"30.5x23cm"},null,null,{"v":"1921-0054_wotm"},null,null,null,{"v":"The New Washington Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":157},{"v":1921},{"v":6},{"v":28},{"v":"1921-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31874"},null,{"v":"Young Men's Christian Association   Railroad Department"},null,null,null,{"v":"21.5x14cm"},null,null,{"v":"1921-0055_wotm"},null,null,null,{"v":"Young Men's Christian Association   Railroad Department"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":46},{"v":1921},{"v":7},{"v":16},{"v":"1921-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31875"},null,{"v":"Canadian Pacific"},null,null,null,{"v":"15x10cm"},null,null,{"v":"1921-0056_wotm"},null,null,null,{"v":"Canadian Pacific"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":43},{"v":1921},{"v":6},{"v":27},{"v":"1921-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31876"},null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,null,null,{"v":"37.5x22.5cm"},null,null,{"v":"1921-0057_wotm"},null,null,null,{"v":"[Restaurant Name And/Or Location Not Given]"},null,{"v":"Hungarian forint"},{"v":"Ft"},{"v":"under review"},{"v":"1"},{"v":121}]}
{"starred":false,"flagged":false,"cells":[{"v":"31877"},null,{"v":"Hotel Vancouver"},null,null,null,{"v":"28.5x18cm"},null,null,{"v":"1921-0058_wotm"},null,null,null,{"v":"Hotel Vancouver"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":141},{"v":1921},{"v":7},{"v":1},{"v":"1921-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31878"},null,{"v":"The New York Central Railroad Company"},null,null,null,{"v":"23.5x14.5cm"},null,null,{"v":"1921-0059_wotm"},null,null,null,{"v":"The New York Central Railroad Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":111},{"v":1921},{"v":7},{"v":16},{"v":"1921-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31879"},null,{"v":"Hotel Cecil"},null,null,null,{"v":"23x15cm"},null,{"v":"The American Society in London"},{"v":"1921-0060_wotm"},null,null,null,{"v":"Hotel Cecil"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1921},{"v":7},{"v":4},{"v":"1921-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31880"},null,{"v":"The Chateau   Lake Louise"},null,null,null,{"v":"15x10cm"},null,null,{"v":"1921-0061_wotm"},null,null,null,{"v":"The Chateau   Lake Louise"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":33},{"v":1921},{"v":7},{"v":6},{"v":"1921-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31881"},null,{"v":"The Chateau   Lake Louise"},null,null,null,{"v":"19.5x12.5cm"},null,null,{"v":"1921-0062_wotm"},null,null,null,{"v":"The Chateau   Lake Louise"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1921},{"v":7},{"v":6},{"v":"1921-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31882"},null,{"v":"The Chateau   Lake Louise"},null,null,null,{"v":"28x17cm"},null,null,{"v":"1921-0063_wotm"},null,null,null,{"v":"The Chateau   Lake Louise"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":127},{"v":1921},{"v":7},{"v":6},{"v":"1921-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31883"},null,{"v":"Canadian Pacific"},null,null,null,{"v":"25.5x16.5cm"},null,null,{"v":"1921-0064_wotm"},null,null,null,{"v":"Canadian Pacific"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":99},{"v":1921},{"v":7},{"v":6},{"v":"1921-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31884"},null,{"v":"Canadian Pacific"},null,null,null,{"v":"25.5x16.5cm"},null,null,{"v":"1921-0065_wotm"},null,null,null,{"v":"Canadian Pacific"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":100},{"v":1921},{"v":7},{"v":6},{"v":"1921-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31885"},null,{"v":"Banff Springs Hotel"},null,null,null,{"v":"25.5x16.5cm"},null,null,{"v":"1921-0066_wotm"},null,null,null,{"v":"Banff Springs Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":103},{"v":1921},{"v":7},{"v":7},{"v":"1921-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31886"},null,{"v":"Banff Springs Hotel"},null,null,null,{"v":"10.5x24cm"},null,null,{"v":"1921-0067_wotm"},null,null,null,{"v":"Banff Springs Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"2"},{"v":33},{"v":1921},{"v":7},{"v":7},{"v":"1921-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31887"},null,{"v":"Banff Springs Hotel"},null,null,null,{"v":"19x12cm"},null,null,{"v":"1921-0068_wotm"},null,null,null,{"v":"Banff Springs Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1921},{"v":7},{"v":7},{"v":"1921-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31888"},null,{"v":"Royal Alexandria Hotel"},null,null,null,{"v":"19x12cm"},null,null,{"v":"1921-0069_wotm"},null,null,null,{"v":"Royal Alexandria Hotel"},null,null,null,{"v":"under review"},{"v":"2"},{"v":14},{"v":1921},{"v":7},{"v":10},{"v":"1921-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31889"},null,{"v":"Royal Alexandria Hotel"},null,null,null,{"v":"21.5x14.5cm"},null,null,{"v":"1921-0070_wotm"},null,null,null,{"v":"Royal Alexandria Hotel"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":75},{"v":1921},{"v":7},{"v":10},{"v":"1921-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31890"},null,{"v":"The Queen's"},null,null,null,{"v":"24x14cm"},null,null,{"v":"1921-0071_wotm"},null,null,null,{"v":"The Queen's"},null,null,null,{"v":"complete"},{"v":"1"},{"v":49},{"v":1921},{"v":7},{"v":13},{"v":"1921-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31891"},null,{"v":"The Windsor"},null,null,null,{"v":"30.5x20cm"},null,null,{"v":"1921-0072_wotm"},null,null,null,{"v":"The Windsor"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"1"},{"v":184},{"v":1921},{"v":7},{"v":13},{"v":"1921-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31892"},null,{"v":"\"Ex Libris\"\"\""},null,null,null,{"v":"14x11cm folded; 14x22cm open"},null,null,{"v":"1921-0073_wotm"},null,null,null,{"v":"\"Ex Libris\"\"\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1921},{"v":8},{"v":11},{"v":"1921-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31894"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"luncheon"},{"v":"1921-0080_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1921},{"v":10},{"v":4},{"v":"1921-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31895"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"dinner"},{"v":"1921-0081_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1921},{"v":10},{"v":4},{"v":"1921-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31896"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"luncheon"},{"v":"1921-0082_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1921},{"v":10},{"v":5},{"v":"1921-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31897"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"dinner"},{"v":"1921-0083_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1921},{"v":10},{"v":5},{"v":"1921-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31898"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"luncheon"},{"v":"1921-0084_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":57},{"v":1921},{"v":10},{"v":6},{"v":"1921-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31899"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"dinner"},{"v":"1921-0085_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1921},{"v":10},{"v":6},{"v":"1921-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31900"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"luncheon"},{"v":"1921-0086_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":58},{"v":1921},{"v":10},{"v":7},{"v":"1921-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31901"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"dinner"},{"v":"1921-0087_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1921},{"v":10},{"v":7},{"v":"1921-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31902"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"luncheon"},{"v":"1921-0088_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":61},{"v":1921},{"v":10},{"v":8},{"v":"1921-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31903"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"dinner"},{"v":"1921-0089_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1921},{"v":10},{"v":8},{"v":"1921-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31904"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"luncheon"},{"v":"1921-0090_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1921},{"v":10},{"v":9},{"v":"1921-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31905"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"dinner"},{"v":"1921-0091_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1921},{"v":10},{"v":9},{"v":"1921-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31906"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"luncheon"},{"v":"1921-0092_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":59},{"v":1921},{"v":10},{"v":10},{"v":"1921-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31907"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"dinner"},{"v":"1921-0093_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":48},{"v":1921},{"v":10},{"v":10},{"v":"1921-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31908"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"luncheon"},{"v":"1921-0094_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1921},{"v":10},{"v":11},{"v":"1921-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31909"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"dinner"},{"v":"1921-0095_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1921},{"v":10},{"v":11},{"v":"1921-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31910"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"breakfast"},{"v":"1921-0096_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1921},{"v":10},{"v":12},{"v":"1921-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31911"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"luncheon"},{"v":"1921-0097_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1921},{"v":10},{"v":12},{"v":"1921-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31912"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"dinner"},{"v":"1921-0098_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":49},{"v":1921},{"v":10},{"v":12},{"v":"1921-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31913"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"breakfast"},{"v":"1921-0099_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1921},{"v":10},{"v":13},{"v":"1921-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31914"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"luncheon"},{"v":"1921-0100_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1921},{"v":10},{"v":13},{"v":"1921-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31915"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"dinner"},{"v":"1921-0101_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1921},{"v":10},{"v":13},{"v":"1921-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31916"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"breakfast"},{"v":"1921-0102_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1921},{"v":10},{"v":14},{"v":"1921-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31917"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"luncheon"},{"v":"1921-0103_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1921},{"v":10},{"v":18},{"v":"1921-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31918"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"dinner"},{"v":"1921-0104_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":50},{"v":1921},{"v":10},{"v":18},{"v":"1921-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31919"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"breakfast"},{"v":"1921-0105_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1921},{"v":10},{"v":19},{"v":"1921-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31920"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"luncheon"},{"v":"1921-0106_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":63},{"v":1921},{"v":10},{"v":19},{"v":"1921-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31921"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"dinner"},{"v":"1921-0107_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1921},{"v":10},{"v":19},{"v":"1921-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31922"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"breakfast"},{"v":"1921-0108_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"under review"},{"v":"2"},{"v":69},{"v":1921},{"v":10},{"v":20},{"v":"1921-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31923"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"luncheon"},{"v":"1921-0109_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":62},{"v":1921},{"v":10},{"v":20},{"v":"1921-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31924"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"dinner"},{"v":"1921-0110_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"under review"},{"v":"2"},{"v":47},{"v":1921},{"v":10},{"v":20},{"v":"1921-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31925"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"21x20cm"},null,{"v":"dinner"},{"v":"1921-0111_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1921},{"v":10},{"v":23},{"v":"1921-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31926"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"breakfast"},{"v":"1921-0112_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1921},{"v":10},{"v":5},{"v":"1921-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31927"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"breakfast"},{"v":"1921-0113_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":69},{"v":1921},{"v":10},{"v":6},{"v":"1921-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31928"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"breakfast"},{"v":"1921-0114_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1921},{"v":10},{"v":7},{"v":"1921-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31929"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"breakfast"},{"v":"1921-0115_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1921},{"v":10},{"v":8},{"v":"1921-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31930"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"breakfast"},{"v":"1921-0116_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1921},{"v":10},{"v":9},{"v":"1921-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31931"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"breakfast"},{"v":"1921-0117_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1921},{"v":10},{"v":10},{"v":"1921-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31932"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"breakfast"},{"v":"1921-0118_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":68},{"v":1921},{"v":10},{"v":11},{"v":"1921-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31933"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"breakfast"},{"v":"1921-0119_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":71},{"v":1921},{"v":10},{"v":21},{"v":"1921-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31934"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"luncheon"},{"v":"1921-0120_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1921},{"v":10},{"v":21},{"v":"1921-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31935"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"dinner"},{"v":"1921-0121_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1921},{"v":10},{"v":21},{"v":"1921-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31936"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"breakfast"},{"v":"1921-0122_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":72},{"v":1921},{"v":10},{"v":22},{"v":"1921-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31937"},null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"luncheon"},{"v":"1921-0123_wotm"},null,null,null,{"v":"S.S. \"George Washington\"\"\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":60},{"v":1921},{"v":10},{"v":22},{"v":"1921-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31939"},null,{"v":"The University Club"},null,null,null,{"v":"20x12cm folded; 20x24cm open"},null,{"v":"Forty-first Voyage of the Half Moon"},{"v":"1924-0001_wotm"},null,null,null,{"v":"The University Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1924},{"v":1},{"v":21},{"v":"1924-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31940"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"15x20.5cm"},null,{"v":"The American Alpine Club"},{"v":"1924-0002_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1924},{"v":1},{"v":5},{"v":"1924-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31941"},null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"23x30.5cm"},null,{"v":"The Explorer's Club"},{"v":"1924-0003_wotm"},null,null,null,{"v":"Hotel Mc Alpin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1924},{"v":1},{"v":26},{"v":"1924-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31942"},null,{"v":"Hotel Commodore"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"Church of the Incarnation"},{"v":"1924-0004_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1924},{"v":1},{"v":29},{"v":"1924-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31943"},null,{"v":"Restaurant Frascati"},null,null,null,{"v":"18x11cm folded; 18x22cm open"},null,{"v":"International Association of Antiquarian Booksellers"},{"v":"1924-0005_wotm"},null,null,null,{"v":"Restaurant Frascati"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1924},{"v":1},{"v":30},{"v":"1924-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31944"},null,{"v":"Hotel Astor"},null,null,null,{"v":"16.4x23cm"},null,{"v":"A Dinner of the Seven Arts"},{"v":"1924-0006_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1924},{"v":2},{"v":3},{"v":"1924-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31945"},null,{"v":"Hotel Astor"},null,null,null,{"v":"23x32cm"},null,{"v":"Cortland County Society"},{"v":"1924-0007_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1924},{"v":2},{"v":18},{"v":"1924-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31946"},null,{"v":"Waldorf Astoria"},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,{"v":"Testimonial Dinner to Col. William Hayward"},{"v":"1924-0008_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":20},{"v":1924},{"v":3},{"v":4},{"v":"1924-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31947"},null,{"v":"Sherry's"},null,null,null,{"v":"19.5x15.5cm folded; 19.5x31cm open"},null,{"v":"The France-America Society"},{"v":"1924-0009_wotm"},null,null,null,{"v":"Sherry's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1924},{"v":3},{"v":16},{"v":"1924-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31948"},null,{"v":"Hotel Leamington"},null,null,null,{"v":"19.5x28cm"},null,{"v":"The Citizens Alliance of Minneapolis"},{"v":"1924-0010_wotm"},null,null,null,{"v":"Hotel Leamington"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1924},{"v":3},{"v":18},{"v":"1924-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31949"},null,{"v":"The Club House"},null,null,null,{"v":"21x13.5cm folded; 21x27cm open"},null,{"v":"The Columbia University Club"},{"v":"1924-0011_wotm"},null,null,null,{"v":"The Club House"},null,null,null,{"v":"complete"},{"v":"7"},{"v":9},{"v":1924},{"v":4},{"v":3},{"v":"1924-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31952"},{"v":"Chalfonte"},{"v":"Chalfonte"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"New Year's Day Menu"},{"v":"1919-0001_wotm"},null,null,null,{"v":"Chalfonte"},null,null,null,{"v":"complete"},{"v":"3"},{"v":70},{"v":1919},{"v":1},{"v":1},{"v":"1919-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31953"},{"v":"The Aldine Club"},{"v":"The Aldine Club"},null,null,null,{"v":"20.5x13cm folded; 20.5x25.5cm open"},null,{"v":"Dinner in Honor of The Scandinavian Press Representatives"},{"v":"1919-0002_wotm"},null,null,null,{"v":"The Aldine Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1919},{"v":1},{"v":20},{"v":"1919-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31954"},{"v":"Hotel Majestic"},{"v":"Hotel Majestic"},null,null,null,{"v":"23.5x15cm folded; 23.5x31cm open"},null,{"v":"Ye Olde Settlers' Association of Ye West Side"},{"v":"1919-0003_wotm"},null,null,null,{"v":"Hotel Majestic"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1919},{"v":1},{"v":16},{"v":"1919-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31955"},{"v":"Hotel Pennsylvania"},{"v":"Hotel Pennsylvania"},null,null,null,{"v":"28x21cm folded;28x41cm open"},null,{"v":"Hotel Pennsylvania Opening Dinner"},{"v":"1919-0004_wotm"},null,null,null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1919},{"v":1},{"v":25},{"v":"1919-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31956"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x33.5cm folded; 28x67cm open"},null,{"v":"Fortieth Annual Dinner of the Hotel Association of New York City"},{"v":"1919-0005_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"5"},{"v":25},{"v":1919},{"v":1},{"v":23},{"v":"1919-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31957"},{"v":"Union Square Hotel"},{"v":"Union Square Hotel"},null,null,null,{"v":"20.5x12.5cm"},null,{"v":"Twenty-Fourth Annual Dinner of the Fresh Air Club"},{"v":"1919-0006_wotm"},null,null,null,{"v":"Union Square Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1919},{"v":1},{"v":25},{"v":"1919-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31958"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"18.5x12cm folded; 18.5x23.5cm open"},null,{"v":"Dinner of the Veterans' Association of the Metropolitan Life Insurance Company"},{"v":"1919-0007_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1919},{"v":1},{"v":22},{"v":"1919-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31959"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"15.5x10cm folded; 15.5x20.5cm open"},null,{"v":"Superintendents' Convention"},{"v":"1919-0008_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1919},{"v":1},{"v":25},{"v":"1919-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31960"},{"v":"Hotel Pennsylvania"},{"v":"Hotel Pennsylvania"},null,null,null,{"v":"18.5x12.5cm"},null,null,{"v":"1919-0009_wotm"},null,null,null,{"v":"Hotel Pennsylvania"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":50},{"v":1919},{"v":1},{"v":26},{"v":"1919-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31961"},{"v":"Davidson's"},{"v":"Davidson's"},null,null,null,{"v":"34x23.5cm"},null,null,{"v":"1919-0010_wotm"},null,null,null,{"v":"Davidson's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":160},{"v":1919},{"v":1},{"v":1},{"v":"1919-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31962"},{"v":"Hotel Commodore"},{"v":"Hotel Commodore"},null,null,null,{"v":"29.5x22.5cm"},null,{"v":"Committee on Public Information Division of Pictorial Publicity Dinner"},{"v":"1919-0011_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1919},{"v":2},{"v":14},{"v":"1919-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31963"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1919-0012_wotm"},null,null,null,{"v":"Hotel Traymore"},null,null,null,{"v":"complete"},{"v":"2"},{"v":46},{"v":1919},{"v":1},{"v":1},{"v":"1919-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31964"},{"v":"Ritz-Carlton Hotel"},{"v":"Ritz-Carlton Hotel"},null,null,null,{"v":"23x14cm folded; 23x27.5cm open"},null,{"v":"Dinner of the Academy of Arts and Letters"},{"v":"1919-0013_wotm"},null,null,null,{"v":"Ritz-Carlton Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1919},{"v":2},{"v":20},{"v":"1919-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31966"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"16x11cm folded; 16x22cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1919-0015_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1919},{"v":1},{"v":1},{"v":"1919-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31967"},{"v":"Young Man's Christian Association"},{"v":"Young Man's Christian Association"},null,null,null,{"v":"15x12cm folded; 15x24cm open"},null,{"v":"Kings County Prohibition Party"},{"v":"1919-0016_wotm"},null,null,null,{"v":"Young Man's Christian Association"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1919},{"v":2},{"v":12},{"v":"1919-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31968"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"26x19cm folded; 26x38cm open"},null,{"v":"Building Material Men's Association, Inc."},{"v":"1919-0017_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":15},{"v":1919},{"v":2},{"v":8},{"v":"1919-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31969"},{"v":"Aldine Club Rooma"},{"v":"Aldine Club Rooma"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"Cortland County Society"},{"v":"1919-0018_wotm"},null,null,null,{"v":"Aldine Club Rooma"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1919},{"v":2},{"v":7},{"v":"1919-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31970"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,{"v":"27x20.5cm folded; 27x41cm open"},null,{"v":"Lieutenants' Benevolent Association - Police Department NYC"},{"v":"1919-0019_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":22},{"v":1919},{"v":2},{"v":22},{"v":"1919-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31971"},{"v":"The Washington Hotel"},{"v":"The Washington Hotel"},null,null,null,{"v":"20.5x13cm folded; 20.5x25.5cm open"},null,{"v":"St. Louis Chapter Sons of the Revolution"},{"v":"1919-0020_wotm"},null,null,null,{"v":"The Washington Hotel"},null,null,null,{"v":"complete"},{"v":"7"},{"v":14},{"v":1919},{"v":2},{"v":22},{"v":"1919-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31972"},{"v":"U.S.S. North Dakota"},{"v":"U.S.S. North Dakota"},null,null,null,{"v":"18x10.5cm folded; 18x21cm open"},null,null,{"v":"1919-0021_wotm"},null,null,null,{"v":"U.S.S. North Dakota"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1919},{"v":2},{"v":22},{"v":"1919-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31973"},{"v":"Arsenal Restaurant"},{"v":"Arsenal Restaurant"},null,null,null,{"v":"21.5x30.5cm"},null,{"v":"Twenty Year Club - Watervliet Arsenal"},{"v":"1919-0022_wotm"},null,null,null,{"v":"Arsenal Restaurant"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1919},{"v":2},{"v":24},{"v":"1919-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31974"},{"v":"Bowling Green Café"},{"v":"Bowling Green Café"},null,null,null,{"v":"34x15.5cm"},null,{"v":"bottom of menu is ripped off"},{"v":"1919-0023_wotm"},null,null,null,{"v":"Bowling Green Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":330},{"v":1919},{"v":2},{"v":24},{"v":"1919-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31975"},{"v":"Grove Park Inn"},{"v":"Grove Park Inn"},null,null,null,{"v":"29x13cm folded; 29x26cm open"},null,null,{"v":"1919-0024_wotm"},null,null,null,{"v":"Grove Park Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":73},{"v":1919},{"v":3},{"v":30},{"v":"1919-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31976"},{"v":"Hotel Commodore"},{"v":"Hotel Commodore"},null,null,null,{"v":"18.5x12.5cm folded; 18.5x25cm open"},null,{"v":"Columbia County Association"},{"v":"1919-0025_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1919},{"v":3},{"v":1},{"v":"1919-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31977"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"United States Army"},{"v":"1919-0026_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1919},{"v":3},{"v":24},{"v":"1919-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31979"},{"v":"Hotel Pennsylvania"},{"v":"Hotel Pennsylvania"},null,null,null,{"v":"21.5x15cm folded; 21.5x30cm open"},null,{"v":"Second Masonic District Association of Manhattan"},{"v":"1919-0028_wotm"},null,null,null,{"v":"Hotel Pennsylvania"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1919},{"v":3},{"v":29},{"v":"1919-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31980"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,{"v":"The Friars' Complimentary Dinner to Stage Women's War Relief"},{"v":"1919-0029_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"12"},{"v":14},{"v":1919},{"v":5},{"v":25},{"v":"1919-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31981"},{"v":"Hotel Beau Site"},{"v":"Hotel Beau Site"},null,null,null,{"v":"34x27.5cm"},null,null,{"v":"1919-0030_wotm"},null,null,null,{"v":"Hotel Beau Site"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1919},{"v":5},{"v":26},{"v":"1919-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31982"},{"v":"Cavanagh's"},{"v":"Cavanagh's"},null,null,null,{"v":"35x23.5cm folded;35x47cm open"},null,null,{"v":"1919-0031_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":513},{"v":1919},{"v":4},{"v":2},{"v":"1919-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31983"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17.5cm"},null,{"v":"menu is printed in French on back side"},{"v":"1919-0032_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":271},{"v":1919},{"v":5},{"v":25},{"v":"1919-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31984"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"29x22cm folded; 29x44cm open"},null,{"v":"National Association of Raw Silk Industry of Japan"},{"v":"1919-0033_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1919},{"v":4},{"v":9},{"v":"1919-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31985"},{"v":"The Columbia University Club"},{"v":"The Columbia University Club"},null,null,null,{"v":"17.5x11.5cm"},null,{"v":"Columbia University"},{"v":"1919-0034_wotm"},null,null,null,{"v":"The Columbia University Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1919},{"v":4},{"v":24},{"v":"1919-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31986"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"The League for Political Education"},{"v":"1919-0035_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1919},{"v":4},{"v":24},{"v":"1919-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31987"},{"v":"The Union League Club"},{"v":"The Union League Club"},null,null,null,{"v":"14.5x9.5cm"},null,null,{"v":"1919-0036_wotm"},null,null,null,{"v":"The Union League Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":5},{"v":1919},{"v":4},{"v":24},{"v":"1919-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31988"},{"v":"Hotel de Soto"},{"v":"Hotel de Soto"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1919-0037_wotm"},null,null,null,{"v":"Hotel de Soto"},null,null,null,{"v":"complete"},{"v":"6"},{"v":19},{"v":1919},{"v":4},{"v":21},{"v":"1919-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31989"},{"v":"The Metropolitan Club"},{"v":"The Metropolitan Club"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1919-0038_wotm"},null,null,null,{"v":"The Metropolitan Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":23},{"v":1919},{"v":4},{"v":22},{"v":"1919-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31990"},{"v":"Hotel Stewart"},{"v":"Hotel Stewart"},null,null,null,{"v":"18x14cm"},null,{"v":"Decoration Day"},{"v":"1919-0039_wotm"},null,null,null,{"v":"Hotel Stewart"},null,null,null,{"v":"complete"},{"v":"1"},{"v":31},{"v":1919},{"v":5},{"v":30},{"v":"1919-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31991"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,{"v":"37x25.5cm folded; 37x51cm open"},null,{"v":"The Pilgrims"},{"v":"1919-0040_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1919},{"v":5},{"v":1},{"v":"1919-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31992"},{"v":"Hotel Commodore"},{"v":"Hotel Commodore"},null,null,null,{"v":"19x12cm folded; 19x24cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1919-0041_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"5"},{"v":14},{"v":1919},{"v":5},{"v":1},{"v":"1919-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31993"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16.5x12cm folded; 16.5x24cm open"},null,null,{"v":"1919-0042_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1919},{"v":5},{"v":10},{"v":"1919-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31994"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"40x30.5cm folded; 40x61cm open"},null,{"v":"Knights of Columbus"},{"v":"1919-0043_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1919},{"v":5},{"v":12},{"v":"1919-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31995"},{"v":"University Club"},{"v":"University Club"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,{"v":"Hospital Graduates' Club"},{"v":"1919-0044_wotm"},null,null,null,{"v":"University Club"},null,null,null,{"v":"complete"},{"v":"9"},{"v":15},{"v":1919},{"v":5},{"v":15},{"v":"1919-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31996"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1919-0045_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1919},{"v":5},{"v":17},{"v":"1919-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31997"},{"v":"Broadway Central Hotel"},{"v":"Broadway Central Hotel"},null,null,null,{"v":"17.5x14cm folded; 17.5x28cm open"},null,{"v":"St. Alphonsus Club"},{"v":"1919-0046_wotm"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"10"},{"v":14},{"v":1919},{"v":5},{"v":22},{"v":"1919-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31998"},{"v":"Lake Placid Club"},{"v":"Lake Placid Club"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1919-0047_wotm"},null,null,null,{"v":"Lake Placid Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":32},{"v":1919},{"v":5},{"v":24},{"v":"1919-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"31999"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"26.5x17cm"},null,{"v":"luncheon"},{"v":"1919-0048_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1919},{"v":5},{"v":25},{"v":"1919-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32000"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"26.5x17cm"},null,{"v":"luncheon"},{"v":"1919-0049_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":124},{"v":1919},{"v":5},{"v":26},{"v":"1919-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32001"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"26.5x17cm"},null,{"v":"luncheon"},{"v":"1919-0050_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1919},{"v":5},{"v":27},{"v":"1919-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32002"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"26.5x17cm"},null,{"v":"luncheon"},{"v":"1919-0051_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":123},{"v":1919},{"v":5},{"v":28},{"v":"1919-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32003"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"26.5x17cm"},null,{"v":"luncheon"},{"v":"1919-0052_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":129},{"v":1919},{"v":5},{"v":29},{"v":"1919-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32004"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"26.5x17cm"},null,{"v":"luncheon"},{"v":"1919-0053_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":125},{"v":1919},{"v":5},{"v":30},{"v":"1919-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32005"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"26.5x17cm"},null,{"v":"luncheon"},{"v":"1919-0054_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":132},{"v":1919},{"v":5},{"v":31},{"v":"1919-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32006"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm"},null,null,{"v":"1919-0055_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":145},{"v":1919},{"v":5},{"v":17},{"v":"1919-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32007"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm"},null,null,{"v":"1919-0056_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":115},{"v":1919},{"v":5},{"v":19},{"v":"1919-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32008"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm"},null,null,{"v":"1919-0057_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":95},{"v":1919},{"v":5},{"v":24},{"v":"1919-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32009"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm"},null,{"v":"menu is printed in French on reverse"},{"v":"1919-0058_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":279},{"v":1919},{"v":5},{"v":26},{"v":"1919-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32010"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm"},null,{"v":"menu is printed in French on reverse"},{"v":"1919-0059_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":275},{"v":1919},{"v":5},{"v":27},{"v":"1919-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32011"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm"},null,{"v":"menu is printed in French on reverse"},{"v":"1919-0060_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":275},{"v":1919},{"v":5},{"v":28},{"v":"1919-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32012"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm"},null,{"v":"menu is printed in French on reverse"},{"v":"1919-0061_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":267},{"v":1919},{"v":5},{"v":30},{"v":"1919-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32013"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"21.5x16cm folded; 21.5x32cm open"},null,{"v":"Dinner to Mr. Frank A. Vanderlip"},{"v":"1919-0062_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1919},{"v":5},{"v":26},{"v":"1919-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32014"},{"v":"The Receiving Ship at New York"},{"v":"The Receiving Ship at New York"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Decoration Day"},{"v":"1919-0063_wotm"},null,null,null,{"v":"The Receiving Ship at New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1919},{"v":1},{"v":1},{"v":"1919-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32015"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"23x15.5cm folded; 23x30.5cm open"},null,{"v":"U.S.S. Kentuckian"},{"v":"1919-0064_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":12},{"v":1919},{"v":6},{"v":12},{"v":"1919-6-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32016"},{"v":"Hotel Somerset"},{"v":"Hotel Somerset"},null,null,null,{"v":"24x14.5cm"},null,{"v":"Harvard"},{"v":"1919-0065_wotm"},null,null,null,{"v":"Hotel Somerset"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1919},{"v":6},{"v":18},{"v":"1919-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32017"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"Dinner tendered to….President-Elect of the United States of Brazil"},{"v":"1919-0066_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1919},{"v":6},{"v":25},{"v":"1919-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32018"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,{"v":"The Pan American Society of the United States"},{"v":"1919-0067_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1919},{"v":6},{"v":26},{"v":"1919-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32019"},{"v":"Hotel Commodore"},{"v":"Hotel Commodore"},null,null,null,{"v":"part B contains a map"},null,{"v":"American Flying Club"},{"v":"1919-0068_wotm"},null,null,null,{"v":"Hotel Commodore"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1919},{"v":7},{"v":2},{"v":"1919-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32020"},{"v":"Restaurant de la Villa des Fleurs"},{"v":"Restaurant de la Villa des Fleurs"},null,null,null,{"v":"18x12.5cm"},null,null,{"v":"1919-0069_wotm"},null,null,null,{"v":"Restaurant de la Villa des Fleurs"},null,null,null,{"v":"complete"},{"v":"1"},{"v":7},{"v":1919},{"v":7},{"v":4},{"v":"1919-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32021"},{"v":"Hotel Bevan"},{"v":"Hotel Bevan"},null,null,null,{"v":"25x18cm folded; 25x36cm open"},null,null,{"v":"1919-0070_wotm"},null,null,null,{"v":"Hotel Bevan"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1919},{"v":7},{"v":4},{"v":"1919-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32022"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"The Pennsylvania Society in the City of New York"},{"v":"1919-0104_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1919},{"v":12},{"v":13},{"v":"1919-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32023"},{"v":"The Ambassador"},{"v":"The Ambassador"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"Citizens of Atlantic City; menu is bundled with news clippings about Conz"},{"v":"1919-0105_wotm"},null,null,null,{"v":"The Ambassador"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1919},{"v":10},{"v":14},{"v":"1919-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32024"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"20x15.5cm folded; 20x31cm open"},null,{"v":"Ernst and Ernst"},{"v":"1919-0106_wotm"},null,null,null,{"v":"Hotel Traymore"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1919},{"v":10},{"v":17},{"v":"1919-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32025"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"11.5x9cm folded; 11.5x18cm open"},null,{"v":"Real Estate Association of the State of New York"},{"v":"1919-0107_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1919},{"v":10},{"v":18},{"v":"1919-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32027"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"20.5x13cm folded; 20.5x26cm open"},null,{"v":"American Institute of Banking"},{"v":"1919-0109_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1919},{"v":10},{"v":22},{"v":"1919-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32028"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"24.5x18cm folded; 24.5x36cm open"},null,{"v":"The Chamber of Commerce of the United States of America"},{"v":"1919-0110_wotm"},null,null,null,{"v":"Hotel Traymore"},null,null,null,{"v":"complete"},{"v":"6"},{"v":15},{"v":1919},{"v":10},{"v":18},{"v":"1919-10-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32029"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x20cm folded; 25.5x40cm open"},null,{"v":"Rocky Mountain Club"},{"v":"1919-0111_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1919},{"v":10},{"v":27},{"v":"1919-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32030"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"Chas. E. Hires Company"},{"v":"1919-0112_wotm"},null,null,null,{"v":"Hotel Traymore"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1919},{"v":9},{"v":4},{"v":"1919-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32031"},{"v":"Michigan Central Railroad"},{"v":"Michigan Central Railroad"},null,null,null,{"v":"23.5x14.5cm"},null,null,{"v":"1919-0113_wotm"},null,null,null,{"v":"Michigan Central Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":62},{"v":1919},{"v":9},{"v":3},{"v":"1919-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32032"},{"v":"Joe's Restaurant"},{"v":"Joe's Restaurant"},null,null,null,{"v":"37x19cm folded; 37x38cm open"},null,{"v":"menu is ripped"},{"v":"1919-0114_wotm"},null,null,null,{"v":"Joe's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":415},{"v":1919},{"v":8},{"v":24},{"v":"1919-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32033"},{"v":"The Wedgewood Room"},{"v":"The Wedgewood Room"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1919-0115_wotm"},null,null,null,{"v":"The Wedgewood Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"21"},{"v":379},{"v":1919},{"v":8},{"v":11},{"v":"1919-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32034"},{"v":"Narcissus Fountain Tea Room"},{"v":"Narcissus Fountain Tea Room"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,null,{"v":"1919-0116_wotm"},null,null,null,{"v":"Narcissus Fountain Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"19"},{"v":271},{"v":1919},{"v":8},{"v":11},{"v":"1919-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32035"},{"v":"South Grill Room"},{"v":"South Grill Room"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,null,{"v":"1919-0117_wotm"},null,null,null,{"v":"South Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"19"},{"v":481},{"v":1919},{"v":8},{"v":11},{"v":"1919-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32036"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"26.5x19cm folded; 26.5x38cm open"},null,{"v":"The Aero Club of America"},{"v":"1919-0118_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1919},{"v":7},{"v":10},{"v":"1919-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32037"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"35.5x26cm folded; 35.5x52cm open"},null,{"v":"Dinner in honor of General John J. Pershing"},{"v":"1919-0119_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1919},{"v":9},{"v":10},{"v":"1919-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32038"},{"v":"Orpheum Restaurant"},{"v":"Orpheum Restaurant"},null,null,null,{"v":"30.5x20cm folded; 30.5x40cm open"},null,null,{"v":"1919-0120_wotm"},null,null,null,{"v":"Orpheum Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":421},{"v":1919},{"v":9},{"v":14},{"v":"1919-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32039"},{"v":"Hotel LaSalle"},{"v":"Hotel LaSalle"},null,null,null,{"v":"30.5x20cm"},null,null,{"v":"1919-0121_wotm"},null,null,null,{"v":"Hotel LaSalle"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":269},{"v":1919},{"v":9},{"v":15},{"v":"1919-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32040"},{"v":"Joe's Restaurant"},{"v":"Joe's Restaurant"},null,null,null,{"v":"37x19cm folded; 37x38cm open"},null,{"v":"menu is ripped"},{"v":"1919-0122_wotm"},null,null,null,{"v":"Joe's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":420},{"v":1919},{"v":9},{"v":20},{"v":"1919-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32041"},{"v":"Teco Inn"},{"v":"Teco Inn"},null,null,null,{"v":"14x8cm"},null,null,{"v":"1919-0123_wotm"},null,null,null,{"v":"Teco Inn"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1919},{"v":9},{"v":16},{"v":"1919-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32042"},{"v":"Hotel Dyckman"},{"v":"Hotel Dyckman"},null,null,null,{"v":"15x9cm"},null,null,{"v":"1919-0124_wotm"},null,null,null,{"v":"Hotel Dyckman"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":17},{"v":1919},{"v":9},{"v":17},{"v":"1919-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32043"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,{"v":"St. Andrew's Society"},{"v":"1919-0125_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"under review"},{"v":"3"},{"v":16},{"v":1919},{"v":9},{"v":23},{"v":"1919-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32044"},{"v":"Hotel Fort des Moines"},{"v":"Hotel Fort des Moines"},null,null,null,{"v":"20x15cm"},null,null,{"v":"1919-0126_wotm"},null,null,null,{"v":"Hotel Fort des Moines"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":69},{"v":1919},{"v":9},{"v":18},{"v":"1919-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32045"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"17x13cm folded; 17x25cm open"},null,{"v":"Belgian Colony of New York"},{"v":"1919-0127_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1919},{"v":9},{"v":19},{"v":"1919-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32046"},{"v":"Hotel Severin/Hotel Miami"},{"v":"Hotel Severin/Hotel Miami"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1919-0128_wotm"},null,null,null,{"v":"Hotel Severin/Hotel Miami"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1919},{"v":9},{"v":1},{"v":"1919-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32047"},{"v":"The Bellvue-Stratford"},{"v":"The Bellvue-Stratford"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,{"v":"in honor of Cardinal Merrier; newsclippings in back of menu"},{"v":"1919-0129_wotm"},null,null,null,{"v":"The Bellvue-Stratford"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1919},{"v":9},{"v":26},{"v":"1919-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32048"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"18x12.5cm folded; 18x25cm open"},null,{"v":"Union Benefica Espanola"},{"v":"1919-0130_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1919},{"v":10},{"v":12},{"v":"1919-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32049"},{"v":"Hotel Pennsylvania"},{"v":"Hotel Pennsylvania"},null,null,null,{"v":"24x16cm"},null,null,{"v":"1919-0131_wotm"},null,null,null,{"v":"Hotel Pennsylvania"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":106},{"v":1919},{"v":10},{"v":3},{"v":"1919-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32050"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"15x9.5cm folded; 15x27cm open"},null,null,{"v":"1919-0132_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1919},{"v":10},{"v":10},{"v":"1919-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32051"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16x22cm"},null,{"v":"National Ice Association of America"},{"v":"1919-0133_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1919},{"v":10},{"v":29},{"v":"1919-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32052"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"The Insurance Society of New York"},{"v":"1919-0134_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1919},{"v":10},{"v":1},{"v":"1919-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32053"},{"v":"Parker's"},{"v":"Parker's"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1919-0071_wotm"},null,null,null,{"v":"Parker's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":119},{"v":1919},{"v":11},{"v":6},{"v":"1919-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32054"},{"v":"Regal"},{"v":"Regal"},null,null,null,{"v":"28x19.5cm folded; 28x39cm open"},null,null,{"v":"1919-0072_wotm"},null,null,null,{"v":"Regal"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":279},{"v":1919},{"v":11},{"v":8},{"v":"1919-11-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32055"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"19x12cm folded; 19x24cm open"},null,{"v":"Chamber of Commerce of the State of New York"},{"v":"1919-0073_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"5"},{"v":16},{"v":1919},{"v":11},{"v":13},{"v":"1919-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32056"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1919-0074_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":68},{"v":1919},{"v":11},{"v":13},{"v":"1919-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32057"},{"v":"Abbey Inn"},{"v":"Abbey Inn"},null,null,null,{"v":"31.5x17cm"},null,null,{"v":"1919-0075_wotm"},null,null,null,{"v":"Abbey Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":155},{"v":1919},{"v":11},{"v":16},{"v":"1919-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32058"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"Associated Retail Credit Men of New York City, Inc."},{"v":"1919-0076_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1919},{"v":11},{"v":15},{"v":"1919-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32059"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"23x14cm"},null,{"v":"National Founders' Association"},{"v":"1919-0077_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1919},{"v":11},{"v":18},{"v":"1919-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32060"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"20.5x16cm folded; 20.5x32cm open"},null,{"v":"American Red Cross"},{"v":"1919-0078_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1919},{"v":11},{"v":18},{"v":"1919-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32061"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16.5x10.5cm"},null,{"v":"Guatemalan Diplomatic Mission"},{"v":"1919-0079_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1919},{"v":12},{"v":6},{"v":"1919-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32062"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Citizens Union of the City of New York"},{"v":"1919-0080_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1919},{"v":12},{"v":6},{"v":"1919-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32063"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,{"v":"School Art League of New York City"},{"v":"1919-0081_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"8"},{"v":11},{"v":1919},{"v":12},{"v":6},{"v":"1919-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32064"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16.5x11.5cm folded; 16.5x23cm open"},null,{"v":"The Swedish Chamber of Commerce"},{"v":"1919-0082_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":14},{"v":1919},{"v":12},{"v":6},{"v":"1919-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32065"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"The Republic Women's Executive Committee"},{"v":"1919-0083_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":14},{"v":1919},{"v":12},{"v":3},{"v":"1919-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32066"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"21.5x14cm"},null,{"v":"Congregation Sheerith Judah"},{"v":"1919-0084_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"under review"},{"v":"4"},{"v":13},{"v":1919},{"v":12},{"v":2},{"v":"1919-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32067"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"30x17cm folded; 30x34cm open"},null,null,{"v":"1919-0085_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":4},{"v":1919},{"v":12},{"v":1},{"v":"1919-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32068"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"19.5x13.5cm folded; 19.5x27cm open"},null,{"v":"National Founders' Association"},{"v":"1919-0086_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1919},{"v":11},{"v":19},{"v":"1919-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32069"},{"v":"Home of Dr. Edgar Starr Barney and his sister Miss M. Eleanor Mills"},{"v":"Home of Dr. Edgar Starr Barney and his sister Miss M. Eleanor Mills"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,{"v":"48 S. 8 St. Brooklyn, New York"},{"v":"1919-0087_wotm"},null,null,null,{"v":"Home of Dr. Edgar Starr Barney and his sister Miss M. Eleanor Mills"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1919},{"v":11},{"v":27},{"v":"1919-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32070"},{"v":"Hotel Judson"},{"v":"Hotel Judson"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,null,{"v":"1919-0088_wotm"},null,null,null,{"v":"Hotel Judson"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1919},{"v":11},{"v":27},{"v":"1919-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32072"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"14x18cm"},null,{"v":"American Bankers Association"},{"v":"1919-0090_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1919},{"v":11},{"v":22},{"v":"1919-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32073"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"15x10cm folded; 15x20cm open"},null,{"v":"The Academy of Political Science"},{"v":"1919-0091_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"12"},{"v":16},{"v":1919},{"v":11},{"v":21},{"v":"1919-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32074"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"35.5x27cm folded; 35.5x54"},null,{"v":"Dinner in Honour of H.R.H. Edward, Prince of Wales"},{"v":"1919-0092_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":13},{"v":1919},{"v":11},{"v":19},{"v":"1919-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32075"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"19x12cm folded; 19x24cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1919-0093_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1919},{"v":12},{"v":20},{"v":"1919-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32076"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"20.5x13.5cm folded; 20.5x27cm open"},null,{"v":"The Economic Club of New York"},{"v":"1919-0094_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1919},{"v":12},{"v":10},{"v":"1919-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32077"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"18x11cm"},null,null,{"v":"1919-0095_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1919},{"v":12},{"v":13},{"v":"1919-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32078"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16.5x22"},null,{"v":"Club Ibero Americano"},{"v":"1919-0096_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1919},{"v":12},{"v":28},{"v":"1919-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32079"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"21.5x12.5cm folded; 21.5x28cm open"},null,{"v":"Actor's Equity Association"},{"v":"1919-0097_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1919},{"v":12},{"v":20},{"v":"1919-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32080"},{"v":"Murray's Roman Gardens"},{"v":"Murray's Roman Gardens"},null,null,null,{"v":"25x18cm folded; 25x36cm open"},null,null,{"v":"1919-0098_wotm"},null,null,null,{"v":"Murray's Roman Gardens"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1919},{"v":12},{"v":25},{"v":"1919-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32081"},{"v":"Phelps' Tavern"},{"v":"Phelps' Tavern"},null,null,null,{"v":"22x11.5cm"},null,null,{"v":"1919-0099_wotm"},null,null,null,{"v":"Phelps' Tavern"},null,null,null,{"v":"complete"},{"v":"1"},{"v":36},{"v":1919},{"v":12},{"v":25},{"v":"1919-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32082"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Metal & Thermit Corporation"},{"v":"1919-0100_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1919},{"v":12},{"v":27},{"v":"1919-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32083"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"15x18cm"},null,null,{"v":"1919-0101_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1919},{"v":12},{"v":30},{"v":"1919-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32084"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"25.5x20cm folded; 25.5x40cm open"},null,{"v":"menu is ripped"},{"v":"1919-0102_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":11},{"v":1919},{"v":12},{"v":30},{"v":"1919-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32085"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,{"v":"Friedens Verein No. 1"},{"v":"1919-0103_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":14},{"v":1919},{"v":12},{"v":7},{"v":"1919-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32086"},{"v":"The New Willard Hotel."},{"v":"The New Willard Hotel."},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"The Second PanAmerican Scientific Congress"},{"v":"1916-0007_wotm"},null,null,null,{"v":"The New Willard Hotel."},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1916},{"v":1},{"v":8},{"v":"1916-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32087"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"18x20.5cm folded; 18x41cm open"},null,null,{"v":"1916-0001_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":397},{"v":1916},{"v":1},{"v":1},{"v":"1916-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32088"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"18x20.5cm folded; 18x41cm open"},null,null,{"v":"1916-0002_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":405},{"v":1916},{"v":1},{"v":2},{"v":"1916-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32089"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"18x20.5cm folded; 18x41cm open"},null,null,{"v":"1916-0003_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":342},{"v":1916},{"v":1},{"v":3},{"v":"1916-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32090"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"American Alpine Club"},{"v":"1916-0004_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1916},{"v":1},{"v":8},{"v":"1916-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32091"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"33x21cm folded; 33x58.5cm open"},null,{"v":"The Bohemians - New York Musicians Club"},{"v":"1916-0005_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1916},{"v":1},{"v":8},{"v":"1916-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32092"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"the Metropolitan"},{"v":"1916-0006_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1917},{"v":1},{"v":11},{"v":"1917-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32093"},{"v":"St. Anthony Hotel"},{"v":"St. Anthony Hotel"},null,null,null,{"v":"23x10cm folded; 23x20cm open"},null,{"v":"Southern Pacific"},{"v":"1916-0008_wotm"},null,null,null,{"v":"St. Anthony Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":13},{"v":1916},{"v":1},{"v":12},{"v":"1916-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32094"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"19x12cm folded; 19x24cm open"},null,{"v":"The Dinner given by the Pan American Society of the United States"},{"v":"1916-0009_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"13"},{"v":20},{"v":1916},{"v":1},{"v":12},{"v":"1916-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32095"},{"v":"Albany Club"},{"v":"Albany Club"},null,null,null,{"v":"20.5x14cm folded; 20.5x28cm opened"},null,{"v":"Old Gurad Albany Zouave Cadets"},{"v":"1916-0010_wotm"},null,null,null,{"v":"Albany Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1916},{"v":1},{"v":13},{"v":"1916-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32096"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"18x13.5cm folded; 18x27cm open"},null,{"v":"The Explorers Club"},{"v":"1916-0011_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"5"},{"v":20},{"v":1916},{"v":1},{"v":14},{"v":"1916-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32097"},{"v":"Hotel Biltmore"},{"v":"Hotel Biltmore"},null,null,null,{"v":"16.5x11.5cm folded; 16.5x23cm open"},null,{"v":"Columbia County Association"},{"v":"1916-0012_wotm"},null,null,null,{"v":"Hotel Biltmore"},null,null,null,{"v":"complete"},{"v":"13"},{"v":16},{"v":1916},{"v":1},{"v":15},{"v":"1916-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32098"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"The Ohio Society of New York"},{"v":"1916-0013_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"20"},{"v":24},{"v":1916},{"v":1},{"v":15},{"v":"1916-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32099"},{"v":"Lincoln Restaurant"},{"v":"Lincoln Restaurant"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"North Hudson Lawyers' Club"},{"v":"1916-0014_wotm"},null,null,null,{"v":"Lincoln Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1916},{"v":1},{"v":19},{"v":"1916-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32100"},{"v":"Hotel Majestic"},{"v":"Hotel Majestic"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"Ye Olde Settlers' Association of Ye West Side"},{"v":"1916-0015_wotm"},null,null,null,{"v":"Hotel Majestic"},null,null,null,{"v":"complete"},{"v":"12"},{"v":23},{"v":1916},{"v":1},{"v":20},{"v":"1916-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32101"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"12x10cm folded; 12x20cm open"},null,{"v":"Admiral's Menu"},{"v":"1916-0016_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1916},{"v":1},{"v":25},{"v":"1916-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32102"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"16x11cm folded; 16x22cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1916-0017_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1916},{"v":1},{"v":27},{"v":"1916-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32103"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1916-0018_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1916},{"v":1},{"v":29},{"v":"1916-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32104"},{"v":"69th Infantry Armory"},{"v":"69th Infantry Armory"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Young Women's Christian Association"},{"v":"1916-0019_wotm"},null,null,null,{"v":"69th Infantry Armory"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1916},{"v":2},{"v":1},{"v":"1916-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32105"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x10.5cm folded; 23x21cm open"},null,null,{"v":"1916-0020_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":120},{"v":1916},{"v":2},{"v":4},{"v":"1916-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32106"},{"v":"Flagship Florida"},{"v":"Flagship Florida"},null,null,null,{"v":"17x11cm"},null,null,{"v":"1916-0021_wotm"},null,null,null,{"v":"Flagship Florida"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1916},{"v":2},{"v":6},{"v":"1916-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32107"},{"v":"The St. Charles"},{"v":"The St. Charles"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1916-0022_wotm"},null,null,null,{"v":"The St. Charles"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":114},{"v":1916},{"v":2},{"v":11},{"v":"1916-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32108"},{"v":"The St. Charles"},{"v":"The St. Charles"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1916-0023_wotm"},null,null,null,{"v":"The St. Charles"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":108},{"v":1916},{"v":2},{"v":12},{"v":"1916-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32109"},{"v":"Café Lafayette"},{"v":"Café Lafayette"},null,null,null,{"v":"32x23cm"},null,null,{"v":"1916-0024_wotm"},null,null,null,{"v":"Café Lafayette"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":212},{"v":1916},{"v":2},{"v":12},{"v":"1916-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32110"},{"v":"Young's Hotel"},{"v":"Young's Hotel"},null,null,null,{"v":"18x12cm folded; 18x24cm open"},null,null,{"v":"1916-0025_wotm"},null,null,null,{"v":"Young's Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1916},{"v":2},{"v":12},{"v":"1916-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32111"},{"v":"Long Island Business College Hall"},{"v":"Long Island Business College Hall"},null,null,null,{"v":"15x12cm folded; 15x24cm open"},null,{"v":"Kings County Prohibition Party"},{"v":"1916-0026_wotm"},null,null,null,{"v":"Long Island Business College Hall"},null,null,null,{"v":"complete"},{"v":"5"},{"v":20},{"v":1916},{"v":2},{"v":12},{"v":"1916-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32112"},{"v":"Murray Hill Hotel"},{"v":"Murray Hill Hotel"},null,null,null,{"v":"17x8.5cm"},null,null,{"v":"1916-0027_wotm"},null,null,null,{"v":"Murray Hill Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1916},{"v":2},{"v":15},{"v":"1916-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32113"},{"v":"Hotel Taft"},{"v":"Hotel Taft"},null,null,null,{"v":"18.5x13cm folded; 18.5x26cm open"},null,{"v":"Chambers of Commerce of New Haven"},{"v":"1916-0028_wotm"},null,null,null,{"v":"Hotel Taft"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":25},{"v":1916},{"v":2},{"v":17},{"v":"1916-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32114"},{"v":"Metropolitan Club"},{"v":"Metropolitan Club"},null,null,null,{"v":"18x11cm"},null,{"v":"New York Genealogical and Biographical Society"},{"v":"1916-0029_wotm"},null,null,null,{"v":"Metropolitan Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1916},{"v":2},{"v":17},{"v":"1916-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32115"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21x13.5cm folded; 21x17cm open"},null,{"v":"Traffic Club of New York"},{"v":"1916-0030_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":20},{"v":1916},{"v":2},{"v":21},{"v":"1916-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32116"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,{"v":"Canadian Camp"},{"v":"1916-0031_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":15},{"v":1916},{"v":2},{"v":21},{"v":"1916-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32117"},{"v":"University Club"},{"v":"University Club"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Oregon Society Sons of the American Revolution"},{"v":"1916-0032_wotm"},null,null,null,{"v":"University Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1916},{"v":2},{"v":22},{"v":"1916-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32118"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"27x20cm folded; 27x40cm open"},null,{"v":"Sons of the Revolution in the State of New York"},{"v":"1916-0033_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"10"},{"v":19},{"v":1916},{"v":2},{"v":22},{"v":"1916-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32119"},{"v":"United States Ship Wyoming"},{"v":"United States Ship Wyoming"},null,null,null,{"v":"16x10cm"},null,null,{"v":"1916-0034_wotm"},null,null,null,{"v":"United States Ship Wyoming"},null,null,null,{"v":"under review"},{"v":"2"},{"v":18},{"v":1916},{"v":2},{"v":22},{"v":"1916-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32120"},{"v":"Willard's Tavern"},{"v":"Willard's Tavern"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"fragile"},{"v":"1916-0035_wotm"},null,null,null,{"v":"Willard's Tavern"},null,null,null,{"v":"complete"},{"v":"3"},{"v":26},{"v":1916},{"v":2},{"v":26},{"v":"1916-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32121"},{"v":"The New Willard Hotel"},{"v":"The New Willard Hotel"},null,null,null,{"v":"23x11.5cm folded; 23x23cm open"},null,null,{"v":"1916-0036_wotm"},null,null,null,{"v":"The New Willard Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":24},{"v":1916},{"v":2},{"v":26},{"v":"1916-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32122"},{"v":"The St. Anthony"},{"v":"The St. Anthony"},null,null,null,{"v":"29x18cm"},null,null,{"v":"1916-0037_wotm"},null,null,null,{"v":"The St. Anthony"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":100},{"v":1916},{"v":2},{"v":29},{"v":"1916-2-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32123"},{"v":"Old Heidelberg"},{"v":"Old Heidelberg"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"North Hudson Pharmaceutical Association"},{"v":"1916-0038_wotm"},null,null,null,{"v":"Old Heidelberg"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1916},{"v":3},{"v":2},{"v":"1916-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32124"},{"v":"St. Charles Hotel"},{"v":"St. Charles Hotel"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,{"v":"Mardi-Gras"},{"v":"1916-0039_wotm"},null,null,null,{"v":"St. Charles Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"3"},{"v":133},{"v":1916},{"v":3},{"v":3},{"v":"1916-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32125"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"28.5x24.5cm folded; 28.5x29cm open"},null,{"v":"Dinner tendered to Colonel Daniel Appleton by the Grey Jackets of the Seventh Regiment"},{"v":"1916-0040_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"10"},{"v":20},{"v":1916},{"v":3},{"v":10},{"v":"1916-3-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32126"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"35x28cm"},null,{"v":"Musicians Club of New York"},{"v":"1916-0041_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1916},{"v":3},{"v":11},{"v":"1916-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32127"},{"v":"Carnegie Hall"},{"v":"Carnegie Hall"},null,null,null,{"v":"8.5x14.5cm"},null,{"v":"Amity Chapter, Royal Arch Masons"},{"v":"1916-0042_wotm"},null,null,null,{"v":"Carnegie Hall"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1916},{"v":3},{"v":16},{"v":"1916-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32128"},{"v":"Hofbrau Haus"},{"v":"Hofbrau Haus"},null,null,null,{"v":"14x15.5cm folded; 36x15.5cm open"},null,null,{"v":"1916-0043_wotm"},null,null,null,{"v":"Hofbrau Haus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":47},{"v":1916},{"v":3},{"v":17},{"v":"1916-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32129"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0044_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1916},{"v":3},{"v":19},{"v":"1916-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32130"},{"v":"United States Ship Wyoming"},{"v":"United States Ship Wyoming"},null,null,null,{"v":"16x10cm"},null,null,{"v":"1916-0045_wotm"},null,null,null,{"v":"United States Ship Wyoming"},null,null,null,{"v":"under review"},{"v":"2"},{"v":21},{"v":1916},{"v":3},{"v":21},{"v":"1916-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32131"},{"v":"U.S.S. Arkansas"},{"v":"U.S.S. Arkansas"},null,null,null,{"v":"17x11cm"},null,null,{"v":"1916-0046_wotm"},null,null,null,{"v":"U.S.S. Arkansas"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1916},{"v":3},{"v":25},{"v":"1916-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32132"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"14.5x9.5cm"},null,{"v":"Luncheon by the Mikado of Japan on the occasion of the Imperial Buck Hunt"},{"v":"1916-0047_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1916},{"v":3},{"v":25},{"v":"1916-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32133"},{"v":"United States Ship Wyoming"},{"v":"United States Ship Wyoming"},null,null,null,{"v":"16x10.5cm"},null,null,{"v":"1916-0048_wotm"},null,null,null,{"v":"United States Ship Wyoming"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1916},{"v":3},{"v":26},{"v":"1916-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32134"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"14.5x9.5cm"},null,{"v":"Luncheon by the Mikado of Japan on the occasion of the Imperial Buck Hunt"},{"v":"1916-0049_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1916},{"v":3},{"v":28},{"v":"1916-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32135"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"14.5x9.5cm"},null,null,{"v":"1916-0050_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1916},{"v":3},{"v":28},{"v":"1916-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32136"},{"v":"United States Ship Wyoming"},{"v":"United States Ship Wyoming"},null,null,null,{"v":"14x10cm"},null,null,{"v":"1916-0051_wotm"},null,null,null,{"v":"United States Ship Wyoming"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1916},{"v":3},{"v":20},{"v":"1916-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32137"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"14.5x9.5cm"},null,null,{"v":"1916-0052_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1916},{"v":3},{"v":31},{"v":"1916-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32138"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0053_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1916},{"v":3},{"v":26},{"v":"1916-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32139"},{"v":"United States Ship Wyoming"},{"v":"United States Ship Wyoming"},null,null,null,{"v":"14x10cm"},null,null,{"v":"1916-0054_wotm"},null,null,null,{"v":"United States Ship Wyoming"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1916},{"v":4},{"v":2},{"v":"1916-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32140"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18.5cm folded; 25.5x37cm open"},null,null,{"v":"1916-0055_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1916},{"v":4},{"v":2},{"v":"1916-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32141"},{"v":"U. S. S. Florida"},{"v":"U. S. S. Florida"},null,null,null,{"v":"14x9cm"},null,null,{"v":"1916-0056_wotm"},null,null,null,{"v":"U. S. S. Florida"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1916},{"v":4},{"v":5},{"v":"1916-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32142"},{"v":"U. S. S. Texas"},{"v":"U. S. S. Texas"},null,null,null,{"v":"16.5x13cm folded; 16.5x26cm open"},null,null,{"v":"1916-0057_wotm"},null,null,null,{"v":"U. S. S. Texas"},null,null,null,{"v":"complete"},{"v":"5"},{"v":12},{"v":1916},{"v":4},{"v":7},{"v":"1916-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32143"},{"v":"The Brooklyn Club"},{"v":"The Brooklyn Club"},null,null,null,{"v":"28x21cm folded; 28x42cm open"},null,null,{"v":"1916-0058_wotm"},null,null,null,{"v":"The Brooklyn Club"},null,null,null,{"v":"complete"},{"v":"7"},{"v":9},{"v":1916},{"v":4},{"v":7},{"v":"1916-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32144"},{"v":"N.Y. Lunch"},{"v":"N.Y. Lunch"},null,null,null,{"v":"18.5x11.5cm folded; 18.5x23cm open"},null,{"v":"menu ripped in half"},{"v":"1916-0059_wotm"},null,null,null,{"v":"N.Y. Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":94},{"v":1916},{"v":4},{"v":8},{"v":"1916-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32145"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18.5cm folded; 25.5x37cm open"},null,null,{"v":"1916-0060_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1916},{"v":4},{"v":9},{"v":"1916-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32146"},{"v":"Keen's English Chop House"},{"v":"Keen's English Chop House"},null,null,null,{"v":"17.5x11cm folded; 17.5x22cm open"},null,{"v":"New York University"},{"v":"1916-0061_wotm"},null,null,null,{"v":"Keen's English Chop House"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1916},{"v":4},{"v":11},{"v":"1916-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32147"},{"v":"United States Ship Wyoming"},{"v":"United States Ship Wyoming"},null,null,null,{"v":"14x10.5cm"},null,{"v":"Admiral's Menu"},{"v":"1916-0062_wotm"},null,null,null,{"v":"United States Ship Wyoming"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1916},{"v":4},{"v":11},{"v":"1916-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32148"},{"v":"Tokyo Club"},{"v":"Tokyo Club"},null,null,null,{"v":"15.5x10.5cm folded; 15.5x21cm open"},null,null,{"v":"1916-0063_wotm"},null,null,null,{"v":"Tokyo Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1916},{"v":4},{"v":12},{"v":"1916-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32149"},{"v":"St. Denis Hotel"},{"v":"St. Denis Hotel"},null,null,null,{"v":"20x12.5cm folded; 20x25cm open"},null,null,{"v":"1916-0064_wotm"},null,null,null,{"v":"St. Denis Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1916},{"v":4},{"v":14},{"v":"1916-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32150"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18.5cm folded; 25.5x37cm open"},null,null,{"v":"1916-0065_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1916},{"v":4},{"v":16},{"v":"1916-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32151"},{"v":"Laurel in the Pines"},{"v":"Laurel in the Pines"},null,null,null,{"v":"21x14cm"},null,null,{"v":"1916-0066_wotm"},null,null,null,{"v":"Laurel in the Pines"},null,null,null,{"v":"complete"},{"v":"1"},{"v":60},{"v":1916},{"v":4},{"v":16},{"v":"1916-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32152"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"15.5x10.5cm"},null,null,{"v":"1916-0067_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1916},{"v":4},{"v":20},{"v":"1916-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32153"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"21.5x16cm folded; 21.5x32cm open"},null,null,{"v":"1916-0068_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1916},{"v":4},{"v":24},{"v":"1916-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32154"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"22x14.5cm folded; 22x29cm open"},null,{"v":"American Newspaper Publishers' Association"},{"v":"1916-0069_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":23},{"v":1916},{"v":4},{"v":27},{"v":"1916-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32155"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0070_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1916},{"v":4},{"v":30},{"v":"1916-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32156"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0071_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1916},{"v":5},{"v":7},{"v":"1916-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32157"},{"v":"Daylight Luncheon"},{"v":"Daylight Luncheon"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1916-0072_wotm"},null,null,null,{"v":"Daylight Luncheon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":117},{"v":1916},{"v":5},{"v":1},{"v":"1916-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32158"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0073_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1916},{"v":5},{"v":14},{"v":"1916-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32160"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0075_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1916},{"v":5},{"v":21},{"v":"1916-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32161"},{"v":"McAlpin Lunch Co."},{"v":"McAlpin Lunch Co."},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,{"v":"menu ripped in half"},{"v":"1916-0076_wotm"},null,null,null,{"v":"McAlpin Lunch Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":85},{"v":1916},{"v":5},{"v":27},{"v":"1916-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32162"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0077_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1916},{"v":5},{"v":28},{"v":"1916-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32163"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"16x11cm folded; 32x22cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1916-0078_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1916},{"v":5},{"v":31},{"v":"1916-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32164"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0079_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1916},{"v":6},{"v":4},{"v":"1916-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32165"},{"v":"N.Y. Lunch"},{"v":"N.Y. Lunch"},null,null,null,{"v":"18.5x12cm folded; 18.5x24cm open"},null,null,{"v":"1916-0080_wotm"},null,null,null,{"v":"N.Y. Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":94},{"v":1916},{"v":6},{"v":9},{"v":"1916-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32166"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"30.5x25.5cm folded; 30.5x51cm open"},null,null,{"v":"1916-0081_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"9"},{"v":23},{"v":1916},{"v":1},{"v":1},{"v":"1916-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32167"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0082_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1916},{"v":6},{"v":11},{"v":"1916-6-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32168"},{"v":"Allied Bazaar"},{"v":"Allied Bazaar"},null,null,null,{"v":"15.5x10cm"},null,{"v":"Wine List"},{"v":"1916-0083_wotm"},null,null,null,{"v":"Allied Bazaar"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":14},{"v":1916},{"v":6},{"v":14},{"v":"1916-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32169"},{"v":"U.S.S. Arkansas"},{"v":"U.S.S. Arkansas"},null,null,null,{"v":"17x11cm"},null,null,{"v":"1916-0084_wotm"},null,null,null,{"v":"U.S.S. Arkansas"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1916},{"v":6},{"v":17},{"v":"1916-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32170"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0085_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1916},{"v":6},{"v":18},{"v":"1916-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32171"},{"v":"Harvard Club"},{"v":"Harvard Club"},null,null,null,{"v":"18.5x14.5cm folded; 18.5x29cm open"},null,null,{"v":"1916-0086_wotm"},null,null,null,{"v":"Harvard Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1916},{"v":6},{"v":21},{"v":"1916-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32172"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0087_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1916},{"v":6},{"v":25},{"v":"1916-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32173"},{"v":"Hotel Columbia and Cottages"},{"v":"Hotel Columbia and Cottages"},null,null,null,{"v":"20x13.5cm"},null,null,{"v":"1916-0088_wotm"},null,null,null,{"v":"Hotel Columbia and Cottages"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":53},{"v":1916},{"v":6},{"v":26},{"v":"1916-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32174"},{"v":"Hotel Columbia and Cottages"},{"v":"Hotel Columbia and Cottages"},null,null,null,{"v":"20x13.5cm"},null,null,{"v":"1916-0089_wotm"},null,null,null,{"v":"Hotel Columbia and Cottages"},null,null,null,{"v":"complete"},{"v":"1"},{"v":49},{"v":1916},{"v":6},{"v":27},{"v":"1916-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32175"},{"v":"The New Monterey"},{"v":"The New Monterey"},null,null,null,{"v":"20.5x14.5cm"},null,null,{"v":"1916-0090_wotm"},null,null,null,{"v":"The New Monterey"},null,null,null,{"v":"complete"},{"v":"1"},{"v":41},{"v":1916},{"v":6},{"v":27},{"v":"1916-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32176"},{"v":"Hotel Columbia and Cottages"},{"v":"Hotel Columbia and Cottages"},null,null,null,{"v":"20x13.5cm"},null,null,{"v":"1916-0091_wotm"},null,null,null,{"v":"Hotel Columbia and Cottages"},null,null,null,{"v":"complete"},{"v":"1"},{"v":53},{"v":1916},{"v":6},{"v":28},{"v":"1916-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32177"},{"v":"Hotel Columbia and Cottages"},{"v":"Hotel Columbia and Cottages"},null,null,null,{"v":"20x13.5cm"},null,null,{"v":"1916-0092_wotm"},null,null,null,{"v":"Hotel Columbia and Cottages"},null,null,null,{"v":"complete"},{"v":"1"},{"v":45},{"v":1916},{"v":6},{"v":28},{"v":"1916-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32178"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"18x11cm"},null,null,{"v":"1916-0093_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1916},{"v":6},{"v":28},{"v":"1916-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32179"},{"v":"The Brooklyn University Club"},{"v":"The Brooklyn University Club"},null,null,null,{"v":"19x24cm folded; 19x48cm open"},null,null,{"v":"1916-0094_wotm"},null,null,null,{"v":"The Brooklyn University Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1916},{"v":6},{"v":28},{"v":"1916-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32180"},{"v":"Hotel Columbia and Cottages"},{"v":"Hotel Columbia and Cottages"},null,null,null,{"v":"20x13.5cm"},null,null,{"v":"1916-0095_wotm"},null,null,null,{"v":"Hotel Columbia and Cottages"},null,null,null,{"v":"complete"},{"v":"1"},{"v":48},{"v":1916},{"v":6},{"v":29},{"v":"1916-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32181"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0096_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1916},{"v":7},{"v":2},{"v":"1916-7-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32182"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0097_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1916},{"v":7},{"v":9},{"v":"1916-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32183"},{"v":"The Pennsylvania Lunch"},{"v":"The Pennsylvania Lunch"},null,null,null,{"v":"24x15.5cm"},null,null,{"v":"1916-0098_wotm"},null,null,null,{"v":"The Pennsylvania Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":39},{"v":1916},{"v":1},{"v":1},{"v":"1916-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32184"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"19x12.5cm"},null,null,{"v":"1916-0099_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":25},{"v":1916},{"v":7},{"v":10},{"v":"1916-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32185"},{"v":"private residence of Mayor Jas. H. Preston"},{"v":"private residence of Mayor Jas. H. Preston"},null,null,null,{"v":"15x10cm"},null,null,{"v":"1916-0100_wotm"},null,null,null,{"v":"private residence of Mayor Jas. H. Preston"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1916},{"v":7},{"v":13},{"v":"1916-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32186"},{"v":"Pennsylvania Lunch"},{"v":"Pennsylvania Lunch"},null,null,null,{"v":"24x15.5cm"},null,null,{"v":"1916-0101_wotm"},null,null,null,{"v":"Pennsylvania Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":35},{"v":1916},{"v":7},{"v":15},{"v":"1916-7-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32187"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0102_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1916},{"v":7},{"v":16},{"v":"1916-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32188"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm folded; 24x30cm open"},null,null,{"v":"1916-0103_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":288},{"v":1916},{"v":7},{"v":18},{"v":"1916-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32189"},{"v":"Hotel Belvedere"},{"v":"Hotel Belvedere"},null,null,null,{"v":"16.5x13.5cm folded; 16.5x27cm open"},null,{"v":"Apres l'opera Souper"},{"v":"1916-0104_wotm"},null,null,null,{"v":"Hotel Belvedere"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":178},{"v":1916},{"v":7},{"v":10},{"v":"1916-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32190"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0105_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1916},{"v":7},{"v":23},{"v":"1916-7-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32191"},{"v":"S.S. \"Frederik VIII\""},{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"18x11cm folded; 18x22cm open"},null,{"v":"menu also printed in Swedish"},{"v":"1916-0106_wotm"},null,null,null,{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1916},{"v":7},{"v":27},{"v":"1916-7-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32192"},{"v":"Pennsylvania Lunch"},{"v":"Pennsylvania Lunch"},null,null,null,{"v":"24x15.5cm"},null,null,{"v":"1916-0107_wotm"},null,null,null,{"v":"Pennsylvania Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":39},{"v":1916},{"v":7},{"v":28},{"v":"1916-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32193"},{"v":"S.S. \"Frederik VIII\""},{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"18x11cm folded; 18x22cm open"},null,{"v":"menu also printed in Swedish"},{"v":"1916-0108_wotm"},null,null,null,{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":62},{"v":1916},{"v":7},{"v":28},{"v":"1916-7-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32194"},{"v":"S.S. \"Frederik VIII\""},{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"18x11cm folded; 18x22cm open"},null,{"v":"menu also printed in Swedish"},{"v":"1916-0109_wotm"},null,null,null,{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":62},{"v":1916},{"v":7},{"v":29},{"v":"1916-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32195"},{"v":"Pennsylvania Lunch"},{"v":"Pennsylvania Lunch"},null,null,null,{"v":"24x15.5cm"},null,null,{"v":"1916-0110_wotm"},null,null,null,{"v":"Pennsylvania Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":24},{"v":1916},{"v":7},{"v":29},{"v":"1916-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32196"},{"v":"Pennsylvania Lunch"},{"v":"Pennsylvania Lunch"},null,null,null,{"v":"24x15.5cm"},null,null,{"v":"1916-0111_wotm"},null,null,null,{"v":"Pennsylvania Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":36},{"v":1916},{"v":7},{"v":29},{"v":"1916-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32197"},{"v":"Port-au-Peck"},{"v":"Port-au-Peck"},null,null,null,{"v":"30x25.5cm"},null,{"v":"17th Annual Clam Bake of The Hot Air Club"},{"v":"1916-0112_wotm"},null,null,null,{"v":"Port-au-Peck"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1916},{"v":7},{"v":29},{"v":"1916-7-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32198"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1916-0113_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":231},{"v":1916},{"v":7},{"v":30},{"v":"1916-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32199"},{"v":"Walton's Old Homestead Oyster and Chop House"},{"v":"Walton's Old Homestead Oyster and Chop House"},null,null,null,{"v":"28.5x18cm folded; 28.5x36cm open"},null,null,{"v":"1916-0114_wotm"},null,null,null,{"v":"Walton's Old Homestead Oyster and Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":535},{"v":1916},{"v":7},{"v":30},{"v":"1916-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32200"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0115_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1916},{"v":7},{"v":30},{"v":"1916-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32201"},{"v":"U.S.S. Arkansas"},{"v":"U.S.S. Arkansas"},null,null,null,{"v":"10x15cm"},null,null,{"v":"1916-0116_wotm"},null,null,null,{"v":"U.S.S. Arkansas"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1916},{"v":7},{"v":31},{"v":"1916-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32202"},{"v":"S.S. \"Frederik VIII\""},{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"18x11cm folded; 18x22cm open"},null,{"v":"menu also printed in Swedish"},{"v":"1916-0117_wotm"},null,null,null,{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1916},{"v":7},{"v":31},{"v":"1916-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32203"},{"v":"S.S. \"Frederik VIII\""},{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"18x11cm folded; 18x22cm open"},null,{"v":"menu also printed in Swedish"},{"v":"1916-0118_wotm"},null,null,null,{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":65},{"v":1916},{"v":7},{"v":31},{"v":"1916-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32204"},{"v":"U.S.S. Wyoming"},{"v":"U.S.S. Wyoming"},null,null,null,{"v":"17x11cm"},null,null,{"v":"1916-0119_wotm"},null,null,null,{"v":"U.S.S. Wyoming"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1916},{"v":8},{"v":1},{"v":"1916-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32205"},{"v":"S.S. \"Frederik VIII\""},{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"18x11cm folded; 18x22cm open"},null,{"v":"menu also printed in Swedish"},{"v":"1916-0120_wotm"},null,null,null,{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":68},{"v":1916},{"v":8},{"v":1},{"v":"1916-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32206"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1916-0121_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":231},{"v":1916},{"v":8},{"v":2},{"v":"1916-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32207"},{"v":"U.S.S. Minnesota"},{"v":"U.S.S. Minnesota"},null,null,null,{"v":"10.5x12.5cm"},null,null,{"v":"1916-0122_wotm"},null,null,null,{"v":"U.S.S. Minnesota"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1916},{"v":8},{"v":2},{"v":"1916-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32208"},{"v":"S.S. \"Frederik VIII\""},{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"20x12.5cm folded; 20x25cm open"},null,{"v":"menu also printed in Swedish"},{"v":"1916-0123_wotm"},null,null,null,{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"under review"},{"v":"4"},{"v":19},{"v":1916},{"v":8},{"v":5},{"v":"1916-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32209"},{"v":"S.S. \"Frederik VIII\""},{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"18x11cm folded; 18x22cm open"},null,{"v":"menu also printed in Swedish"},{"v":"1916-0124_wotm"},null,null,null,{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"under review"},{"v":"3"},{"v":19},{"v":1916},{"v":8},{"v":6},{"v":"1916-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32210"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0125_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1916},{"v":8},{"v":6},{"v":"1916-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32211"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0126_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1916},{"v":8},{"v":13},{"v":"1916-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32212"},{"v":"Hotel Adelphia"},{"v":"Hotel Adelphia"},null,null,null,{"v":"14x18cm"},null,{"v":"National Shorthand Reporters' Association"},{"v":"1916-0127_wotm"},null,null,null,{"v":"Hotel Adelphia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1916},{"v":8},{"v":17},{"v":"1916-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32213"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1916-0128_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":246},{"v":1916},{"v":8},{"v":19},{"v":"1916-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32214"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1916-0129_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":234},{"v":1916},{"v":8},{"v":20},{"v":"1916-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32215"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0130_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1916},{"v":8},{"v":20},{"v":"1916-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32216"},{"v":"S.S. \"Frederik VIII\""},{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"19.5x14cm folded; 19.5x28cm open"},null,{"v":"menu also printed in Swedish"},{"v":"1916-0131_wotm"},null,null,null,{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1916},{"v":8},{"v":27},{"v":"1916-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32217"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0132_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1916},{"v":8},{"v":27},{"v":"1916-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32218"},{"v":"S.S. \"Frederik VIII\""},{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"18x11cm folded; 18x22cm open"},null,{"v":"menu also printed in Swedish"},{"v":"1916-0133_wotm"},null,null,null,{"v":"S.S. \"Frederik VIII\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1916},{"v":8},{"v":28},{"v":"1916-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32219"},{"v":"Congress Hotel"},{"v":"Congress Hotel"},null,null,null,{"v":"20.5x13cm folded; 20.5x26cm open"},null,{"v":"American Bar Association"},{"v":"1916-0134_wotm"},null,null,null,{"v":"Congress Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1916},{"v":9},{"v":1},{"v":"1916-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32220"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0135_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1916},{"v":9},{"v":3},{"v":"1916-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32221"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"France-America Society"},{"v":"1916-0136_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":18},{"v":1916},{"v":9},{"v":6},{"v":"1916-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32222"},{"v":"Eagle Bay Hotel"},{"v":"Eagle Bay Hotel"},null,null,null,{"v":"21x13.5cm"},null,null,{"v":"1916-0137_wotm"},null,null,null,{"v":"Eagle Bay Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1916},{"v":9},{"v":6},{"v":"1916-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32223"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0138_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1916},{"v":9},{"v":10},{"v":"1916-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32225"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0140_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1916},{"v":9},{"v":17},{"v":"1916-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32226"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1916-0141_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1916},{"v":9},{"v":24},{"v":"1916-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32227"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"19x10cm folded; 19x20cm open"},null,null,{"v":"1916-0142_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1916},{"v":10},{"v":26},{"v":"1916-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32228"},{"v":"Metropolitan Club"},{"v":"Metropolitan Club"},null,null,null,{"v":"30.5x25.5cm folded; 30.5x51cm open"},null,{"v":"The Metropolitan Life Insurance Company"},{"v":"1916-0143_wotm"},null,null,null,{"v":"Metropolitan Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1916},{"v":10},{"v":23},{"v":"1916-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32229"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1916-0144_wotm"},null,null,null,{"v":"Hotel Traymore"},null,null,null,{"v":"complete"},{"v":"1"},{"v":57},{"v":1916},{"v":4},{"v":23},{"v":"1916-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32230"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"18x9.5cm"},null,null,{"v":"1916-0145_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1916},{"v":11},{"v":4},{"v":"1916-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32231"},{"v":"Metropolitan Club"},{"v":"Metropolitan Club"},null,null,null,{"v":"32x25cm"},null,{"v":"Ye Hobbie Clube"},{"v":"1916-0146_wotm"},null,null,null,{"v":"Metropolitan Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1916},{"v":11},{"v":9},{"v":"1916-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32232"},{"v":"Guildhall"},{"v":"Guildhall"},null,null,null,{"v":"24.5x18.5cm folded; 24.5x37cm open"},null,{"v":"Lord Mayor's Day"},{"v":"1916-0147_wotm"},null,null,null,{"v":"Guildhall"},null,null,null,{"v":"complete"},{"v":"5"},{"v":4},{"v":1916},{"v":11},{"v":9},{"v":"1916-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32233"},{"v":"S.S. \"Yokohama Maru\""},{"v":"S.S. \"Yokohama Maru\""},null,null,null,{"v":"19x26cm"},null,null,{"v":"1916-0148_wotm"},null,null,null,{"v":"S.S. \"Yokohama Maru\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1916},{"v":11},{"v":12},{"v":"1916-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32234"},{"v":"R.H. Macy & Co."},{"v":"R.H. Macy & Co."},null,null,null,{"v":"22.5x36cm"},null,null,{"v":"1916-0149_wotm"},null,null,null,{"v":"R.H. Macy & Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":168},{"v":1916},{"v":11},{"v":6},{"v":"1916-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32235"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16x10.5cm"},null,{"v":"Chamber of Commerce"},{"v":"1916-0150_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":49},{"v":1916},{"v":11},{"v":16},{"v":"1916-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32236"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"14x8cm folded; 14x16cm open"},null,{"v":"Yale"},{"v":"1916-0151_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1916},{"v":1},{"v":1},{"v":"1916-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32237"},{"v":"Lawyers Club"},{"v":"Lawyers Club"},null,null,null,{"v":"17.5x11cm"},null,{"v":"The Lawyers Club"},{"v":"1916-0152_wotm"},null,null,null,{"v":"Lawyers Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1916},{"v":11},{"v":18},{"v":"1916-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32238"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1916-0153_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":17},{"v":1916},{"v":11},{"v":18},{"v":"1916-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32239"},{"v":"Urbana"},{"v":"Urbana"},null,null,null,{"v":"16.5x8.5cm folded; 16.5x17cm open"},null,{"v":"MIT/Harvard"},{"v":"1916-0154_wotm"},null,null,null,{"v":"Urbana"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1916},{"v":11},{"v":25},{"v":"1916-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32240"},{"v":"U.S.S. New York"},{"v":"U.S.S. New York"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Thanksgiving"},{"v":"1916-0155_wotm"},null,null,null,{"v":"U.S.S. New York"},null,null,null,{"v":"under review"},{"v":"3"},{"v":16},{"v":1916},{"v":11},{"v":30},{"v":"1916-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32241"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,{"v":"specialties are in French"},{"v":"1916-0156_wotm"},null,null,null,{"v":"Hotel Traymore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":252},{"v":1916},{"v":11},{"v":30},{"v":"1916-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32242"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"26.5x33cm folded; 26.5x66cm open"},null,{"v":"The St. Andrew's Society"},{"v":"1916-0157_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1916},{"v":11},{"v":29},{"v":"1916-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32243"},{"v":"U. S. S. New York"},{"v":"U. S. S. New York"},null,null,null,{"v":"23x17.5cm folded; 23x35cm open"},null,null,{"v":"1916-0158_wotm"},null,null,null,{"v":"U. S. S. New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":5},{"v":1916},{"v":12},{"v":1},{"v":"1916-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32244"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,null,{"v":"1916-0159_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1916},{"v":12},{"v":2},{"v":"1916-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32245"},{"v":"Hotel Majestic"},{"v":"Hotel Majestic"},null,null,null,{"v":"16.5x11cm folded; 33x11cm open"},null,null,{"v":"1916-0160_wotm"},null,null,null,{"v":"Hotel Majestic"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1916},{"v":12},{"v":2},{"v":"1916-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32246"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"18x11.5cm"},null,null,{"v":"1916-0161_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1916},{"v":12},{"v":6},{"v":"1916-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32247"},{"v":"Café des Beaux Arts"},{"v":"Café des Beaux Arts"},null,null,null,{"v":"18x12cm"},null,null,{"v":"1916-0162_wotm"},null,null,null,{"v":"Café des Beaux Arts"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":23},{"v":1916},{"v":12},{"v":8},{"v":"1916-12-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32248"},{"v":"The New Willard"},{"v":"The New Willard"},null,null,null,{"v":"18x11.5cm"},null,null,{"v":"1916-0163_wotm"},null,null,null,{"v":"The New Willard"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1916},{"v":12},{"v":9},{"v":"1916-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32249"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"23x15cm"},null,null,{"v":"1916-0164_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1916},{"v":12},{"v":9},{"v":"1916-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32250"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"17.5x9cm"},null,null,{"v":"1916-0165_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1916},{"v":12},{"v":15},{"v":"1916-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32251"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"22x19cm folded; 22x38cm open"},null,null,{"v":"1916-0166_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":4},{"v":1916},{"v":12},{"v":15},{"v":"1916-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32252"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"menu also written in French"},{"v":"1916-0167_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"12"},{"v":19},{"v":1916},{"v":12},{"v":19},{"v":"1916-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32253"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"20x13.5cm"},null,{"v":"Hunters' Fraternity of America"},{"v":"1916-0168_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1916},{"v":12},{"v":19},{"v":"1916-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32254"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"23x17.5cm folded; 23x35cm open"},null,{"v":"Ye New England Society in ye City of New Yorke"},{"v":"1916-0169_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"under review"},{"v":"4"},{"v":19},{"v":1916},{"v":12},{"v":22},{"v":"1916-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32255"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"23x13cm folded; 23x26cm open"},null,null,{"v":"1916-0170_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":25},{"v":1916},{"v":12},{"v":25},{"v":"1916-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32256"},{"v":"Camp Stewart"},{"v":"Camp Stewart"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,null,{"v":"1916-0171_wotm"},null,null,null,{"v":"Camp Stewart"},null,null,null,{"v":"complete"},{"v":"6"},{"v":30},{"v":1916},{"v":12},{"v":25},{"v":"1916-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32257"},{"v":"Joe's Restaurant"},{"v":"Joe's Restaurant"},null,null,null,{"v":"36x24.5cm folded; 36x49cm open"},null,{"v":"menu ripped in half"},{"v":"1916-0172_wotm"},null,null,null,{"v":"Joe's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":198},{"v":1916},{"v":12},{"v":25},{"v":"1916-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32258"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,null,{"v":"1916-0173_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1916},{"v":12},{"v":25},{"v":"1916-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32259"},{"v":"U. S. S. New York"},{"v":"U. S. S. New York"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,null,{"v":"1916-0174_wotm"},null,null,null,{"v":"U. S. S. New York"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1916},{"v":12},{"v":25},{"v":"1916-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32260"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,null,{"v":"1916-0175_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1916},{"v":12},{"v":30},{"v":"1916-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32261"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0383_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":107},{"v":1918},{"v":3},{"v":23},{"v":"1918-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32262"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0384_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":70},{"v":1918},{"v":3},{"v":25},{"v":"1918-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32263"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0385_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":175},{"v":1918},{"v":3},{"v":25},{"v":"1918-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32264"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0386_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":163},{"v":1918},{"v":3},{"v":26},{"v":"1918-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32265"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0387_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":333},{"v":1928},{"v":3},{"v":26},{"v":"1928-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32266"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0388_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":189},{"v":1918},{"v":3},{"v":27},{"v":"1918-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32268"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"breakfast"},{"v":"1918-0135_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":120},{"v":1918},{"v":1},{"v":24},{"v":"1918-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32269"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"luncheon"},{"v":"1918-0136_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":191},{"v":1918},{"v":1},{"v":24},{"v":"1918-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32270"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"supper"},{"v":"1918-0137_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":603},{"v":1918},{"v":1},{"v":24},{"v":"1918-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32271"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"dinner"},{"v":"1918-0138_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":346},{"v":1918},{"v":1},{"v":24},{"v":"1918-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32272"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"breakfast"},{"v":"1918-0139_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":126},{"v":1918},{"v":1},{"v":25},{"v":"1918-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32273"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"supper"},{"v":"1918-0149_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":291},{"v":1918},{"v":1},{"v":27},{"v":"1918-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32274"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"dinner"},{"v":"1918-0150_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":153},{"v":1918},{"v":1},{"v":27},{"v":"1918-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32275"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"breakfast"},{"v":"1918-0151_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":105},{"v":1918},{"v":1},{"v":28},{"v":"1918-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32276"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"luncheon"},{"v":"1918-0152_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":211},{"v":1918},{"v":1},{"v":28},{"v":"1918-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32277"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"supper"},{"v":"1918-0153_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":252},{"v":1918},{"v":1},{"v":28},{"v":"1918-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32278"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"dinner"},{"v":"1918-0154_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":53},{"v":1918},{"v":1},{"v":28},{"v":"1918-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32279"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"breakfast"},{"v":"1918-0155_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":134},{"v":1918},{"v":1},{"v":29},{"v":"1918-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32280"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"luncheon"},{"v":"1918-0156_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":76},{"v":1918},{"v":1},{"v":29},{"v":"1918-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32281"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"supper"},{"v":"1918-0157_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":199},{"v":1918},{"v":1},{"v":29},{"v":"1918-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32282"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"dinner"},{"v":"1918-0158_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":298},{"v":1918},{"v":1},{"v":29},{"v":"1918-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32283"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"18.5x12cm folded; 18.5x24cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1918-0159_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1918},{"v":1},{"v":24},{"v":"1918-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32284"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1918-0160_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1918},{"v":1},{"v":26},{"v":"1918-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32285"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"27x30.5cm"},null,{"v":"right hand side of menu is printed in French"},{"v":"1918-0161_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":120},{"v":1918},{"v":1},{"v":22},{"v":"1918-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32286"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0162_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":22},{"v":"1918-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32287"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0163_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":23},{"v":"1918-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32288"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0164_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":24},{"v":"1918-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32289"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0165_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":25},{"v":"1918-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32290"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0166_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":26},{"v":"1918-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32291"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0167_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":20},{"v":1918},{"v":1},{"v":28},{"v":"1918-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32292"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0168_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":29},{"v":"1918-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32293"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0169_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":30},{"v":"1918-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32294"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0170_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":31},{"v":"1918-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32295"},{"v":"Cavanagh's"},{"v":"Cavanagh's"},null,null,null,{"v":"35.5x23.5cm folded; 35.5x27cm open"},null,null,{"v":"1918-0171_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":541},{"v":1918},{"v":1},{"v":22},{"v":"1918-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32296"},{"v":"Cavanagh's"},{"v":"Cavanagh's"},null,null,null,{"v":"35.5x23.5cm folded; 35.5x27cm open"},null,null,{"v":"1918-0172_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":513},{"v":1918},{"v":1},{"v":23},{"v":"1918-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32297"},{"v":"Cavanagh's"},{"v":"Cavanagh's"},null,null,null,{"v":"35.5x23.5cm folded; 35.5x27cm open"},null,null,{"v":"1918-0173_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":431},{"v":1918},{"v":1},{"v":24},{"v":"1918-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32298"},{"v":"Cavanagh's"},{"v":"Cavanagh's"},null,null,null,{"v":"35.5x23.5cm folded; 35.5x27cm open"},null,null,{"v":"1918-0174_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":521},{"v":1918},{"v":1},{"v":25},{"v":"1918-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32299"},{"v":"Cavanagh's"},{"v":"Cavanagh's"},null,null,null,{"v":"35.5x23.5cm folded; 35.5x27cm open"},null,null,{"v":"1918-0175_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":318},{"v":1918},{"v":1},{"v":26},{"v":"1918-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32300"},{"v":"Cavanagh's"},{"v":"Cavanagh's"},null,null,null,{"v":"35.5x23.5cm folded; 35.5x27cm open"},null,null,{"v":"1918-0176_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":530},{"v":1918},{"v":1},{"v":27},{"v":"1918-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32301"},{"v":"Cavanagh's"},{"v":"Cavanagh's"},null,null,null,{"v":"35.5x23.5cm folded; 35.5x27cm open"},null,null,{"v":"1918-0177_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":507},{"v":1918},{"v":1},{"v":28},{"v":"1918-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32302"},{"v":"Cavanagh's"},{"v":"Cavanagh's"},null,null,null,{"v":"35.5x23.5cm folded; 35.5x27cm open"},null,null,{"v":"1918-0178_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":447},{"v":1918},{"v":1},{"v":29},{"v":"1918-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32303"},{"v":"Cavanagh's"},{"v":"Cavanagh's"},null,null,null,{"v":"35.5x23.5cm folded; 35.5x27cm open"},null,null,{"v":"1918-0179_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":495},{"v":1918},{"v":1},{"v":30},{"v":"1918-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32304"},{"v":"Cavanagh's"},{"v":"Cavanagh's"},null,null,null,{"v":"35.5x23.5cm folded; 35.5x27cm open"},null,null,{"v":"1918-0180_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":528},{"v":1918},{"v":1},{"v":31},{"v":"1918-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32305"},{"v":"Hotel Kaskasia"},{"v":"Hotel Kaskasia"},null,null,null,{"v":"23.5x14cm"},null,null,{"v":"1918-0181_wotm"},null,null,null,{"v":"Hotel Kaskasia"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":58},{"v":1918},{"v":1},{"v":29},{"v":"1918-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32306"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"28x20.5cm"},null,null,{"v":"1918-0182_wotm"},null,null,null,{"v":"Hotel Traymore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":136},{"v":1918},{"v":1},{"v":1},{"v":"1918-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32307"},{"v":"Café New York Restaurant"},{"v":"Café New York Restaurant"},null,null,null,{"v":"33x21cm"},null,null,{"v":"1918-0183_wotm"},null,null,null,{"v":"Café New York Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":232},{"v":1918},{"v":1},{"v":27},{"v":"1918-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32308"},{"v":"Café New York Restaurant"},{"v":"Café New York Restaurant"},null,null,null,{"v":"33x21cm"},null,null,{"v":"1918-0184_wotm"},null,null,null,{"v":"Café New York Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":235},{"v":1918},{"v":1},{"v":26},{"v":"1918-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32309"},{"v":"Café New York Restaurant"},{"v":"Café New York Restaurant"},null,null,null,{"v":"33x21cm"},null,null,{"v":"1918-0185_wotm"},null,null,null,{"v":"Café New York Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":402},{"v":1918},{"v":1},{"v":26},{"v":"1918-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32310"},{"v":"Café New York Restaurant"},{"v":"Café New York Restaurant"},null,null,null,{"v":"33x21cm"},null,null,{"v":"1918-0186_wotm"},null,null,null,{"v":"Café New York Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":258},{"v":1918},{"v":1},{"v":25},{"v":"1918-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32311"},{"v":"Café New York Restaurant"},{"v":"Café New York Restaurant"},null,null,null,{"v":"33x21cm"},null,null,{"v":"1918-0187_wotm"},null,null,null,{"v":"Café New York Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":249},{"v":1918},{"v":1},{"v":25},{"v":"1918-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32312"},{"v":"Café New York Restaurant"},{"v":"Café New York Restaurant"},null,null,null,{"v":"33x21cm"},null,null,{"v":"1918-0188_wotm"},null,null,null,{"v":"Café New York Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":322},{"v":1918},{"v":1},{"v":24},{"v":"1918-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32313"},{"v":"Café New York Restaurant"},{"v":"Café New York Restaurant"},null,null,null,{"v":"33x21cm"},null,null,{"v":"1918-0189_wotm"},null,null,null,{"v":"Café New York Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":329},{"v":1918},{"v":1},{"v":24},{"v":"1918-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32314"},{"v":"Café New York Restaurant"},{"v":"Café New York Restaurant"},null,null,null,{"v":"33x21cm"},null,null,{"v":"1918-0190_wotm"},null,null,null,{"v":"Café New York Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":201},{"v":1918},{"v":1},{"v":23},{"v":"1918-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32315"},{"v":"Café New York Restaurant"},{"v":"Café New York Restaurant"},null,null,null,{"v":"33x21cm"},null,null,{"v":"1918-0191_wotm"},null,null,null,{"v":"Café New York Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":157},{"v":1918},{"v":1},{"v":23},{"v":"1918-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32316"},{"v":"Café New York Restaurant"},{"v":"Café New York Restaurant"},null,null,null,{"v":"33x21cm"},null,null,{"v":"1918-0192_wotm"},null,null,null,{"v":"Café New York Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":408},{"v":1918},{"v":1},{"v":22},{"v":"1918-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32317"},{"v":"Café New York Restaurant"},{"v":"Café New York Restaurant"},null,null,null,{"v":"33x21cm"},null,null,{"v":"1918-0193_wotm"},null,null,null,{"v":"Café New York Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":226},{"v":1918},{"v":1},{"v":22},{"v":"1918-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32318"},{"v":"Aztec Restaurant"},{"v":"Aztec Restaurant"},null,null,null,{"v":"18x25.5cm"},null,{"v":"Abbé Haüy Celebration Committee"},{"v":"1918-0194_wotm"},null,null,null,{"v":"Aztec Restaurant"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1918},{"v":2},{"v":28},{"v":"1918-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32319"},{"v":"Aldine Club Rooms"},{"v":"Aldine Club Rooms"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"Cortland County Society"},{"v":"1918-0195_wotm"},null,null,null,{"v":"Aldine Club Rooms"},null,null,null,{"v":"complete"},{"v":"5"},{"v":10},{"v":1918},{"v":2},{"v":14},{"v":"1918-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32320"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,{"v":"Canadian Camp"},{"v":"1918-0196_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":18},{"v":1918},{"v":2},{"v":15},{"v":"1918-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32321"},{"v":"The Breakers"},{"v":"The Breakers"},null,null,null,{"v":"25x17.5cm folded; 25x35cm open"},null,null,{"v":"1918-0197_wotm"},null,null,null,{"v":"The Breakers"},null,null,null,{"v":"complete"},{"v":"3"},{"v":51},{"v":1918},{"v":2},{"v":22},{"v":"1918-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32322"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1918-0198_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":70},{"v":1918},{"v":2},{"v":10},{"v":"1918-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32323"},{"v":"Congress Square Hotel"},{"v":"Congress Square Hotel"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"Sons of the American Revolution - Maine Society"},{"v":"1918-0199_wotm"},null,null,null,{"v":"Congress Square Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1918},{"v":2},{"v":22},{"v":"1918-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32324"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0200_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":1},{"v":"1918-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32325"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0201_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":2},{"v":"1918-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32326"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0202_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":4},{"v":"1918-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32327"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0203_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":5},{"v":"1918-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32328"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0204_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":6},{"v":"1918-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32329"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0205_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":7},{"v":"1918-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32330"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0206_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":8},{"v":"1918-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32331"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0207_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":9},{"v":"1918-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32332"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0208_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":11},{"v":"1918-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32333"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0209_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1918},{"v":2},{"v":12},{"v":"1918-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32334"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0210_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":13},{"v":"1918-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32335"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0211_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":14},{"v":"1918-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32336"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0212_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":15},{"v":"1918-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32337"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0213_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":16},{"v":"1918-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32338"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0214_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":18},{"v":"1918-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32339"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0215_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":19},{"v":"1918-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32340"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0216_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":20},{"v":"1918-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32341"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0217_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":21},{"v":"1918-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32342"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0218_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1918},{"v":2},{"v":22},{"v":"1918-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32343"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0219_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":2},{"v":23},{"v":"1918-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32344"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0220_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":19},{"v":1918},{"v":2},{"v":25},{"v":"1918-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32345"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0221_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":2},{"v":26},{"v":"1918-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32346"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0222_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1918},{"v":2},{"v":27},{"v":"1918-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32347"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0223_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":19},{"v":1918},{"v":2},{"v":28},{"v":"1918-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32348"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0224_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1918},{"v":3},{"v":5},{"v":"1918-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32349"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0225_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":6},{"v":"1918-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32350"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0226_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1918},{"v":3},{"v":6},{"v":"1918-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32351"},{"v":"Ye Peg Woffington Coffee House"},{"v":"Ye Peg Woffington Coffee House"},null,null,null,{"v":"22.5x18cm folded; 22.5x36cm open"},null,null,{"v":"1918-0227_wotm"},null,null,null,{"v":"Ye Peg Woffington Coffee House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":49},{"v":1918},{"v":2},{"v":4},{"v":"1918-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32352"},{"v":"The American Museum of Natural History"},{"v":"The American Museum of Natural History"},null,null,null,{"v":"19x13.5cm folded; 19x27cm open"},null,{"v":"Whale Steak Luncheon"},{"v":"1918-0228_wotm"},null,null,null,{"v":"The American Museum of Natural History"},null,null,null,{"v":"complete"},{"v":"3"},{"v":25},{"v":1918},{"v":2},{"v":8},{"v":"1918-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32353"},{"v":"All Souls Church"},{"v":"All Souls Church"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Annual Dinner Men's Club"},{"v":"1918-0229_wotm"},null,null,null,{"v":"All Souls Church"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1918},{"v":2},{"v":8},{"v":"1918-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32354"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0230_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":95},{"v":1918},{"v":2},{"v":7},{"v":"1918-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32355"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0231_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":169},{"v":1918},{"v":2},{"v":7},{"v":"1918-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32356"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0232_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":331},{"v":1918},{"v":2},{"v":8},{"v":"1918-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32357"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0233_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":118},{"v":1918},{"v":2},{"v":8},{"v":"1918-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32358"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0234_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":77},{"v":1918},{"v":2},{"v":9},{"v":"1918-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32359"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0235_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":326},{"v":1918},{"v":2},{"v":9},{"v":"1918-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32360"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0236_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":112},{"v":1918},{"v":2},{"v":11},{"v":"1918-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32361"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0237_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1918},{"v":2},{"v":11},{"v":"1918-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32362"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0238_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":316},{"v":1918},{"v":2},{"v":12},{"v":"1918-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32363"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0239_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":234},{"v":1918},{"v":2},{"v":12},{"v":"1918-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32364"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0240_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":327},{"v":1918},{"v":2},{"v":13},{"v":"1918-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32365"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0241_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":120},{"v":1918},{"v":2},{"v":13},{"v":"1918-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32366"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0242_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":98},{"v":1918},{"v":2},{"v":14},{"v":"1918-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32367"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0243_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":225},{"v":1918},{"v":2},{"v":14},{"v":"1918-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32368"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0244_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":330},{"v":1918},{"v":2},{"v":15},{"v":"1918-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32369"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0245_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":191},{"v":1918},{"v":2},{"v":15},{"v":"1918-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32370"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0246_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":316},{"v":1918},{"v":2},{"v":16},{"v":"1918-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32371"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0247_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":139},{"v":1918},{"v":2},{"v":16},{"v":"1918-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32372"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0248_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":213},{"v":1918},{"v":2},{"v":18},{"v":"1918-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32373"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0249_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":213},{"v":1918},{"v":2},{"v":18},{"v":"1918-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32374"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0250_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":37},{"v":1918},{"v":2},{"v":19},{"v":"1918-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32375"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0251_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":311},{"v":1918},{"v":2},{"v":19},{"v":"1918-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32376"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0252_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":166},{"v":1918},{"v":2},{"v":20},{"v":"1918-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32377"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0253_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":222},{"v":1918},{"v":2},{"v":20},{"v":"1918-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32378"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0254_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":328},{"v":1918},{"v":2},{"v":21},{"v":"1918-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32379"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0255_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":314},{"v":1918},{"v":2},{"v":21},{"v":"1918-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32380"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0256_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":167},{"v":1918},{"v":2},{"v":22},{"v":"1918-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32381"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0257_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":132},{"v":1918},{"v":2},{"v":22},{"v":"1918-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32382"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0258_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":176},{"v":1918},{"v":2},{"v":23},{"v":"1918-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32383"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0259_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":318},{"v":1918},{"v":2},{"v":23},{"v":"1918-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32384"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0260_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":333},{"v":1918},{"v":2},{"v":25},{"v":"1918-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32385"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0261_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":318},{"v":1918},{"v":2},{"v":25},{"v":"1918-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32386"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0262_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":315},{"v":1918},{"v":2},{"v":26},{"v":"1918-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32387"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0263_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":142},{"v":1918},{"v":2},{"v":26},{"v":"1918-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32388"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0264_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":240},{"v":1918},{"v":2},{"v":27},{"v":"1918-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32389"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0265_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":80},{"v":1918},{"v":2},{"v":27},{"v":"1918-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32390"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0266_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1918},{"v":2},{"v":28},{"v":"1918-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32391"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0267_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":129},{"v":1918},{"v":2},{"v":28},{"v":"1918-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32392"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30x22cm"},null,null,{"v":"1918-0268_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":224},{"v":1918},{"v":4},{"v":19},{"v":"1918-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32393"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,{"v":"to Hon. Thomas D. McCarthy"},{"v":"1918-0269_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":21},{"v":1918},{"v":12},{"v":28},{"v":"1918-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32394"},{"v":"Joe's Restaurant"},{"v":"Joe's Restaurant"},null,null,null,{"v":"36.5x19cm folded; 36.5x38cm open"},null,{"v":"menu is ripped"},{"v":"1918-0270_wotm"},null,null,null,{"v":"Joe's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":361},{"v":1918},{"v":12},{"v":29},{"v":"1918-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32395"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1918-0001_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1918},{"v":1},{"v":1},{"v":"1918-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32396"},{"v":"The Hannaberry & Moran Dining Room"},{"v":"The Hannaberry & Moran Dining Room"},null,null,null,{"v":"28.5x18cm folded; 28.5x36cm open"},null,{"v":"menu is ripped in half"},{"v":"1918-0002_wotm"},null,null,null,{"v":"The Hannaberry & Moran Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":99},{"v":1918},{"v":1},{"v":1},{"v":"1918-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32397"},{"v":"The New York Central Railroad Company"},{"v":"The New York Central Railroad Company"},null,null,null,{"v":"21x32.5cm"},null,null,{"v":"1918-0003_wotm"},null,null,null,{"v":"The New York Central Railroad Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1918},{"v":1},{"v":1},{"v":"1918-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32398"},{"v":"U.S.S. Oklahoma"},{"v":"U.S.S. Oklahoma"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,null,{"v":"1918-0004_wotm"},null,null,null,{"v":"U.S.S. Oklahoma"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1918},{"v":1},{"v":1},{"v":"1918-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32399"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0005_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":153},{"v":1918},{"v":1},{"v":1},{"v":"1918-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32400"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0006_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":153},{"v":1918},{"v":1},{"v":1},{"v":"1918-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32401"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0007_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":163},{"v":1918},{"v":1},{"v":2},{"v":"1918-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32402"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0008_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":168},{"v":1918},{"v":1},{"v":3},{"v":"1918-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32403"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0009_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":164},{"v":1918},{"v":1},{"v":3},{"v":"1918-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32404"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0010_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"4"},{"v":161},{"v":1918},{"v":1},{"v":4},{"v":"1918-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32405"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0011_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":159},{"v":1918},{"v":1},{"v":5},{"v":"1918-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32406"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0012_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":160},{"v":1918},{"v":1},{"v":5},{"v":"1918-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32407"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0013_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":167},{"v":1918},{"v":1},{"v":6},{"v":"1918-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32408"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0014_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":169},{"v":1918},{"v":1},{"v":6},{"v":"1918-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32409"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0015_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":169},{"v":1918},{"v":1},{"v":7},{"v":"1918-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32410"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0016_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":158},{"v":1918},{"v":1},{"v":8},{"v":"1918-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32411"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0017_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":167},{"v":1918},{"v":1},{"v":9},{"v":"1918-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32412"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0018_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":171},{"v":1918},{"v":1},{"v":9},{"v":"1918-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32413"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"US Food Administration rationing suggestions"},{"v":"1918-0019_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":172},{"v":1918},{"v":1},{"v":10},{"v":"1918-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32414"},{"v":"Hannaberry & Moran"},{"v":"Hannaberry & Moran"},null,null,null,{"v":"28.5x16cm"},null,null,{"v":"1918-0020_wotm"},null,null,null,{"v":"Hannaberry & Moran"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":44},{"v":1918},{"v":1},{"v":2},{"v":"1918-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32415"},{"v":"Hannaberry & Moran"},{"v":"Hannaberry & Moran"},null,null,null,{"v":"28.5x16cm"},null,null,{"v":"1918-0021_wotm"},null,null,null,{"v":"Hannaberry & Moran"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":43},{"v":1918},{"v":1},{"v":3},{"v":"1918-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32416"},{"v":"Hannaberry & Moran"},{"v":"Hannaberry & Moran"},null,null,null,{"v":"28.5x16cm"},null,null,{"v":"1918-0022_wotm"},null,null,null,{"v":"Hannaberry & Moran"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":44},{"v":1918},{"v":1},{"v":5},{"v":"1918-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32417"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1918-0023_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":249},{"v":1918},{"v":1},{"v":2},{"v":"1918-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32418"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,{"v":"wheat conservation day"},{"v":"1918-0024_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"2"},{"v":48},{"v":1918},{"v":1},{"v":2},{"v":"1918-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32419"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,{"v":"wheat conservation day"},{"v":"1918-0025_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":95},{"v":1918},{"v":1},{"v":2},{"v":"1918-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32420"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0026_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":331},{"v":1918},{"v":1},{"v":3},{"v":"1918-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32421"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0027_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":269},{"v":1918},{"v":1},{"v":3},{"v":"1918-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32422"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0028_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":327},{"v":1918},{"v":1},{"v":4},{"v":"1918-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32423"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0029_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":236},{"v":1918},{"v":1},{"v":4},{"v":"1918-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32424"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0030_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":243},{"v":1918},{"v":1},{"v":5},{"v":"1918-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32425"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0031_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":139},{"v":1918},{"v":1},{"v":5},{"v":"1918-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32426"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0032_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":70},{"v":1918},{"v":1},{"v":7},{"v":"1918-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32427"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0033_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":215},{"v":1918},{"v":1},{"v":7},{"v":"1918-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32428"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0034_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1918},{"v":1},{"v":8},{"v":"1918-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32429"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0035_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":68},{"v":1918},{"v":1},{"v":8},{"v":"1918-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32430"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0036_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":124},{"v":1918},{"v":1},{"v":9},{"v":"1918-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32431"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0037_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":229},{"v":1918},{"v":1},{"v":9},{"v":"1918-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32432"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0038_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":323},{"v":1918},{"v":1},{"v":10},{"v":"1918-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32433"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1918-0039_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":75},{"v":1918},{"v":1},{"v":10},{"v":"1918-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32434"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1918-0040_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":2},{"v":"1918-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32435"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1918-0041_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"under review"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":3},{"v":"1918-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32436"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1918-0042_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":4},{"v":"1918-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32437"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1918-0043_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":5},{"v":"1918-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32438"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1918-0044_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":7},{"v":"1918-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32439"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1918-0045_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":8},{"v":"1918-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32440"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1918-0046_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":9},{"v":"1918-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32441"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1918-0047_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":10},{"v":"1918-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32442"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"27x30.5cm"},null,{"v":"right hand side of menu is printed in French"},{"v":"1918-0048_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":113},{"v":1918},{"v":1},{"v":3},{"v":"1918-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32443"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"27x30.5cm"},null,{"v":"right hand side of menu is printed in French"},{"v":"1918-0049_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":114},{"v":1918},{"v":1},{"v":5},{"v":"1918-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32444"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"32.5x14.5cm"},null,null,{"v":"1918-0050_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":123},{"v":1918},{"v":1},{"v":4},{"v":"1918-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32445"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"32.5x14.5cm"},null,null,{"v":"1918-0051_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":119},{"v":1918},{"v":1},{"v":9},{"v":"1918-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32446"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"32.5x14.5cm"},null,null,{"v":"1918-0052_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":114},{"v":1918},{"v":1},{"v":10},{"v":"1918-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32447"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"29.5x22cm folded; 29.5x43cm open"},null,null,{"v":"1918-0053_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":531},{"v":1918},{"v":1},{"v":5},{"v":"1918-1-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32448"},{"v":"Stratford Inn at Del Mar"},{"v":"Stratford Inn at Del Mar"},null,null,null,{"v":"18x12.5cm"},null,null,{"v":"1918-0054_wotm"},null,null,null,{"v":"Stratford Inn at Del Mar"},null,null,null,{"v":"complete"},{"v":"1"},{"v":30},{"v":1918},{"v":1},{"v":9},{"v":"1918-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32449"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0055_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":11},{"v":"1918-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32450"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0056_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":12},{"v":"1918-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32451"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0057_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":15},{"v":"1918-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32452"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0058_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":16},{"v":"1918-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32453"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0059_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1918},{"v":1},{"v":17},{"v":"1918-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32454"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0060_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":19},{"v":"1918-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32455"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0061_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32456"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0062_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":71},{"v":1918},{"v":1},{"v":11},{"v":"1918-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32457"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0063_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":163},{"v":1918},{"v":1},{"v":11},{"v":"1918-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32458"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0064_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":280},{"v":1918},{"v":1},{"v":12},{"v":"1918-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32459"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0065_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":38},{"v":1918},{"v":1},{"v":12},{"v":"1918-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32460"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0066_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":287},{"v":1918},{"v":1},{"v":14},{"v":"1918-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32461"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0067_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":227},{"v":1918},{"v":1},{"v":14},{"v":"1918-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32462"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0068_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":124},{"v":1918},{"v":1},{"v":15},{"v":"1918-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32463"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0069_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":226},{"v":1918},{"v":1},{"v":15},{"v":"1918-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32464"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0070_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1918},{"v":1},{"v":16},{"v":"1918-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32465"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0071_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":260},{"v":1918},{"v":1},{"v":16},{"v":"1918-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32466"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0072_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":322},{"v":1918},{"v":1},{"v":17},{"v":"1918-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32467"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0073_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":317},{"v":1918},{"v":1},{"v":17},{"v":"1918-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32468"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0074_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":316},{"v":1918},{"v":1},{"v":18},{"v":"1918-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32469"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0075_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":192},{"v":1918},{"v":1},{"v":18},{"v":"1918-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32470"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0076_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":181},{"v":1918},{"v":1},{"v":19},{"v":"1918-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32471"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0077_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":98},{"v":1918},{"v":1},{"v":19},{"v":"1918-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32472"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0078_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":114},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32473"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0079_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":321},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32474"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1918-0080_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":149},{"v":1918},{"v":1},{"v":14},{"v":"1918-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32475"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1918-0081_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":156},{"v":1918},{"v":1},{"v":14},{"v":"1918-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32476"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1918-0082_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":158},{"v":1918},{"v":1},{"v":13},{"v":"1918-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32477"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1918-0083_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":166},{"v":1918},{"v":1},{"v":13},{"v":"1918-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32478"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1918-0084_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":168},{"v":1918},{"v":1},{"v":12},{"v":"1918-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32479"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1918-0085_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":163},{"v":1918},{"v":1},{"v":12},{"v":"1918-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32480"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1918-0086_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":163},{"v":1918},{"v":1},{"v":11},{"v":"1918-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32481"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0087_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1918},{"v":1},{"v":14},{"v":"1918-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32482"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20x13cm"},null,{"v":"breakfast"},{"v":"1918-0088_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":48},{"v":1918},{"v":1},{"v":15},{"v":"1918-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32483"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20x13cm"},null,{"v":"luncheon"},{"v":"1918-0089_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":55},{"v":1918},{"v":1},{"v":15},{"v":"1918-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32484"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20x13cm"},null,{"v":"dinner"},{"v":"1918-0090_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":49},{"v":1918},{"v":1},{"v":15},{"v":"1918-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32485"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20x13cm"},null,{"v":"breakfast"},{"v":"1918-0091_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":37},{"v":1918},{"v":1},{"v":16},{"v":"1918-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32486"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20x13cm"},null,{"v":"luncheon"},{"v":"1918-0092_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":73},{"v":1918},{"v":1},{"v":16},{"v":"1918-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32487"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20x13cm"},null,{"v":"dinner"},{"v":"1918-0093_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":49},{"v":1918},{"v":1},{"v":16},{"v":"1918-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32488"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20x13cm"},null,{"v":"breakfast"},{"v":"1918-0094_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":43},{"v":1918},{"v":1},{"v":18},{"v":"1918-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32489"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20x13cm"},null,{"v":"luncheon"},{"v":"1918-0095_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":58},{"v":1918},{"v":1},{"v":18},{"v":"1918-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32490"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20x13cm"},null,{"v":"dinner"},{"v":"1918-0096_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":54},{"v":1918},{"v":1},{"v":18},{"v":"1918-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32491"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20x13cm"},null,{"v":"Restaurant Car Service"},{"v":"1918-0097_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":37},{"v":1918},{"v":1},{"v":18},{"v":"1918-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32492"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"29.5x22cm folded; 29.5x43cm open"},null,null,{"v":"1918-0098_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":513},{"v":1918},{"v":1},{"v":12},{"v":"1918-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32493"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"37.5x18cm"},null,{"v":"menu is tattered"},{"v":"1918-0099_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":75},{"v":1918},{"v":1},{"v":11},{"v":"1918-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32494"},{"v":"Theodore Muller Ladies' and Gentlemen's Oyster and Chop House"},{"v":"Theodore Muller Ladies' and Gentlemen's Oyster and Chop House"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1918-0100_wotm"},null,null,null,{"v":"Theodore Muller Ladies' and Gentlemen's Oyster and Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":312},{"v":1918},{"v":1},{"v":17},{"v":"1918-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32495"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"luncheon"},{"v":"1918-0140_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":150},{"v":1918},{"v":1},{"v":25},{"v":"1918-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32496"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"supper"},{"v":"1918-0141_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":89},{"v":1918},{"v":1},{"v":25},{"v":"1918-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32497"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"dinner"},{"v":"1918-0142_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":40},{"v":1918},{"v":1},{"v":25},{"v":"1918-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32498"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"breakfast"},{"v":"1918-0143_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":52},{"v":1918},{"v":1},{"v":26},{"v":"1918-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32499"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"luncheon"},{"v":"1918-0144_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":192},{"v":1918},{"v":1},{"v":26},{"v":"1918-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32500"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"supper"},{"v":"1918-0145_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":218},{"v":1918},{"v":1},{"v":26},{"v":"1918-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32501"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"dinner"},{"v":"1918-0146_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":154},{"v":1918},{"v":1},{"v":26},{"v":"1918-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32502"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"breakfast"},{"v":"1918-0147_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":62},{"v":1918},{"v":1},{"v":27},{"v":"1918-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32503"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"luncheon"},{"v":"1918-0148_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":166},{"v":1918},{"v":1},{"v":27},{"v":"1918-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32504"},{"v":"The Pullman Company"},{"v":"The Pullman Company"},null,null,null,{"v":"16.5x11cm"},null,null,{"v":"1918-0101_wotm"},null,null,null,{"v":"The Pullman Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":32},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32505"},{"v":"The Pullman Company"},{"v":"The Pullman Company"},null,null,null,{"v":"17x12cm"},null,{"v":"beverages and tobacco"},{"v":"1918-0102_wotm"},null,null,null,{"v":"The Pullman Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":20},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32506"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1918-0103_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":172},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32507"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1918-0104_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32508"},{"v":"Café New York Restaurant"},{"v":"Café New York Restaurant"},null,null,null,{"v":"33x21cm"},null,{"v":"dinner"},{"v":"1918-0105_wotm"},null,null,null,{"v":"Café New York Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":386},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32509"},{"v":"Café New York Restaurant"},{"v":"Café New York Restaurant"},null,null,null,{"v":"33x21cm"},null,{"v":"luncheon"},{"v":"1918-0106_wotm"},null,null,null,{"v":"Café New York Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":280},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32510"},{"v":"Hotel Majestic"},{"v":"Hotel Majestic"},null,null,null,{"v":"24x15.5cm folded; 24x31cm open"},null,{"v":"Ye Olde Settlers' Association of Ye West Side"},{"v":"1918-0107_wotm"},null,null,null,{"v":"Hotel Majestic"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"12"},{"v":23},{"v":1918},{"v":1},{"v":17},{"v":"1918-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32511"},{"v":"Cavanagh's"},{"v":"Cavanagh's"},null,null,null,{"v":"35.5x23.5cm folded; 35.5x27cm open"},null,null,{"v":"1918-0108_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":525},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32512"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"supper"},{"v":"1918-0109_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":267},{"v":1918},{"v":1},{"v":17},{"v":"1918-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32513"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"dinner"},{"v":"1918-0110_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":626},{"v":1918},{"v":1},{"v":17},{"v":"1918-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32514"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"breakfast"},{"v":"1918-0111_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":121},{"v":1918},{"v":1},{"v":18},{"v":"1918-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32515"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"luncheon"},{"v":"1918-0112_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":109},{"v":1918},{"v":1},{"v":18},{"v":"1918-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32516"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"supper"},{"v":"1918-0113_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":269},{"v":1918},{"v":1},{"v":18},{"v":"1918-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32517"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"dinner"},{"v":"1918-0114_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":288},{"v":1918},{"v":1},{"v":18},{"v":"1918-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32518"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"breakfast"},{"v":"1918-0115_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":162},{"v":1918},{"v":1},{"v":19},{"v":"1918-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32519"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"luncheon"},{"v":"1918-0116_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":225},{"v":1918},{"v":1},{"v":19},{"v":"1918-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32520"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"supper"},{"v":"1918-0117_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":287},{"v":1918},{"v":1},{"v":19},{"v":"1918-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32521"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"dinner"},{"v":"1918-0118_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":198},{"v":1918},{"v":1},{"v":19},{"v":"1918-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32522"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"breakfast"},{"v":"1918-0119_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":172},{"v":1918},{"v":1},{"v":20},{"v":"1918-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32523"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"luncheon"},{"v":"1918-0120_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":81},{"v":1918},{"v":1},{"v":20},{"v":"1918-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32524"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"supper"},{"v":"1918-0121_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":134},{"v":1918},{"v":1},{"v":20},{"v":"1918-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32525"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"dinner"},{"v":"1918-0122_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":325},{"v":1918},{"v":1},{"v":20},{"v":"1918-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32526"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"breakfast"},{"v":"1918-0123_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":128},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32527"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"luncheon"},{"v":"1918-0124_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":296},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32528"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"supper"},{"v":"1918-0125_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":97},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32529"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"dinner"},{"v":"1918-0126_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":278},{"v":1918},{"v":1},{"v":21},{"v":"1918-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32530"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"breakfast"},{"v":"1918-0127_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":124},{"v":1918},{"v":1},{"v":22},{"v":"1918-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32531"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"luncheon"},{"v":"1918-0128_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":254},{"v":1918},{"v":1},{"v":22},{"v":"1918-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32532"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"supper"},{"v":"1918-0129_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":251},{"v":1918},{"v":1},{"v":22},{"v":"1918-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32533"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"dinner"},{"v":"1918-0130_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":125},{"v":1918},{"v":1},{"v":22},{"v":"1918-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32534"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"breakfast"},{"v":"1918-0131_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":145},{"v":1918},{"v":1},{"v":23},{"v":"1918-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32535"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"luncheon"},{"v":"1918-0132_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":212},{"v":1918},{"v":1},{"v":23},{"v":"1918-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32536"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"supper"},{"v":"1918-0133_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":260},{"v":1918},{"v":1},{"v":23},{"v":"1918-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32537"},{"v":"The Mouquin Restaurant and Wine Co."},{"v":"The Mouquin Restaurant and Wine Co."},null,null,null,{"v":"35.5x19.5cm folded; 35.5x39cm open"},null,{"v":"dinner"},{"v":"1918-0134_wotm"},null,null,null,{"v":"The Mouquin Restaurant and Wine Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":95},{"v":1918},{"v":1},{"v":23},{"v":"1918-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32538"},{"v":"Hotel Judson"},{"v":"Hotel Judson"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1918-0271_wotm"},null,null,null,{"v":"Hotel Judson"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1918},{"v":12},{"v":1},{"v":"1918-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32539"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1918-0272_wotm"},null,null,null,{"v":"Hotel Traymore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":90},{"v":1918},{"v":7},{"v":13},{"v":"1918-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32540"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"25.5x19cm"},null,null,{"v":"1918-0273_wotm"},null,null,null,{"v":"Hotel Traymore"},null,null,null,{"v":"complete"},{"v":"1"},{"v":63},{"v":1918},{"v":4},{"v":6},{"v":"1918-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32541"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"21.5x13cm folded; 21.5x26cm open"},null,{"v":"Society of American Magician's 14th Annual Dinner"},{"v":"1918-0274_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1918},{"v":5},{"v":31},{"v":"1918-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32542"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"26.5x17cm folded; 26.5x34cm open"},null,{"v":"menu is ripped"},{"v":"1918-0275_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":262},{"v":1918},{"v":6},{"v":1},{"v":"1918-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32543"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"127x17cm"},null,null,{"v":"1918-0276_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":137},{"v":1918},{"v":6},{"v":17},{"v":"1918-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32544"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0277_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":4},{"v":1},{"v":"1918-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32545"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0278_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":15},{"v":1918},{"v":4},{"v":1},{"v":"1918-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32546"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0279_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":203},{"v":1918},{"v":4},{"v":1},{"v":"1918-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32547"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0280_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":317},{"v":1918},{"v":4},{"v":2},{"v":"1918-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32548"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1918-0281_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":222},{"v":1918},{"v":4},{"v":2},{"v":"1918-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32549"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"37x27cm folded; 37x54cm open"},null,{"v":"New York Athletic Club"},{"v":"1918-0282_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"9"},{"v":15},{"v":1918},{"v":9},{"v":30},{"v":"1918-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32550"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1918-0283_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1918},{"v":4},{"v":2},{"v":"1918-4-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32551"},{"v":"Hotel Chamberlin"},{"v":"Hotel Chamberlin"},null,null,null,{"v":"23x14cm"},null,null,{"v":"1918-0284_wotm"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":47},{"v":1918},{"v":4},{"v":6},{"v":"1918-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32552"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,{"v":"The Associated Press"},{"v":"1918-0285_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1918},{"v":4},{"v":23},{"v":"1918-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32553"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1918-0286_wotm"},null,null,null,{"v":"Hotel Traymore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":254},{"v":1918},{"v":4},{"v":6},{"v":"1918-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32554"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"25.5x19cm"},null,null,{"v":"1918-0287_wotm"},null,null,null,{"v":"Hotel Traymore"},null,null,null,{"v":"complete"},{"v":"1"},{"v":55},{"v":1918},{"v":4},{"v":16},{"v":"1918-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32555"},{"v":"The Homestead"},{"v":"The Homestead"},null,null,null,{"v":"16.5x12cm folded; 16.5x24cm open"},null,null,{"v":"1918-0288_wotm"},null,null,null,{"v":"The Homestead"},null,null,null,{"v":"complete"},{"v":"2"},{"v":90},{"v":1918},{"v":4},{"v":23},{"v":"1918-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32556"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,{"v":"one side of menu is printed in French"},{"v":"1918-0289_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":274},{"v":1918},{"v":4},{"v":19},{"v":"1918-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32557"},{"v":"Grand Hotel - Rome"},{"v":"Grand Hotel - Rome"},null,null,null,{"v":"16.5x12cm folded; 16.5x24cm open"},null,{"v":"American University Union Inauguration of the Italian Branch in Rome"},{"v":"1918-0290_wotm"},null,null,null,{"v":"Grand Hotel - Rome"},null,null,null,{"v":"complete"},{"v":"2"},{"v":4},{"v":1918},{"v":5},{"v":28},{"v":"1918-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32558"},{"v":"Hotel Gibson"},{"v":"Hotel Gibson"},null,null,null,{"v":"21x14.5cm folded; 21x29cm open"},null,{"v":"Military Order of the Loyal Legion of the United States Commandrey of the State of Ohio"},{"v":"1918-0291_wotm"},null,null,null,{"v":"Hotel Gibson"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1918},{"v":5},{"v":1},{"v":"1918-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32559"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm folded; 27x34cm open"},null,null,{"v":"1918-0292_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1918},{"v":6},{"v":1},{"v":"1918-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32560"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"28x20.5cm"},null,null,{"v":"1918-0293_wotm"},null,null,null,{"v":"Hotel Traymore"},null,null,null,{"v":"complete"},{"v":"1"},{"v":55},{"v":1918},{"v":6},{"v":6},{"v":"1918-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32561"},{"v":"Ships Operating in Atlantic and Gulf Service"},{"v":"Ships Operating in Atlantic and Gulf Service"},null,null,null,{"v":"35.5x25.5cm"},null,{"v":"US Food Administration"},{"v":"1918-0294_wotm"},null,null,null,{"v":"Ships Operating in Atlantic and Gulf Service"},null,null,null,{"v":"complete"},{"v":"1"},{"v":119},{"v":1918},{"v":2},{"v":1},{"v":"1918-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32562"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"31x21cm folded; 31x42cm open"},null,{"v":"menu is ripped"},{"v":"1918-0295_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":367},{"v":1918},{"v":2},{"v":1},{"v":"1918-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32563"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm"},null,{"v":"one side of menu is printed in French"},{"v":"1918-0296_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":280},{"v":1918},{"v":6},{"v":13},{"v":"1918-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32564"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm"},null,null,{"v":"1918-0297_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":139},{"v":1918},{"v":6},{"v":10},{"v":"1918-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32565"},{"v":"Hotel Palais D'orsay"},{"v":"Hotel Palais D'orsay"},null,null,null,{"v":"19.5x13cm folded; 19.5x26cm open"},null,{"v":"American Chamber of Commerce in Paris"},{"v":"1918-0298_wotm"},null,null,null,{"v":"Hotel Palais D'orsay"},null,null,null,{"v":"complete"},{"v":"5"},{"v":12},{"v":1918},{"v":7},{"v":4},{"v":"1918-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32566"},{"v":"The Walpole Inn"},{"v":"The Walpole Inn"},null,null,null,{"v":"23.5x15cm"},null,null,{"v":"1918-0299_wotm"},null,null,null,{"v":"The Walpole Inn"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1918},{"v":7},{"v":3},{"v":"1918-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32567"},{"v":"The Walpole Inn"},{"v":"The Walpole Inn"},null,null,null,{"v":"20.5x14cm"},null,null,{"v":"1918-0300_wotm"},null,null,null,{"v":"The Walpole Inn"},null,null,null,{"v":"complete"},{"v":"1"},{"v":29},{"v":1918},{"v":7},{"v":8},{"v":"1918-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32568"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x16cm folded; 21.5x32cm open"},null,{"v":"The Mayor's Committee on National Defense"},{"v":"1918-0301_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":32},{"v":1918},{"v":8},{"v":21},{"v":"1918-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32569"},{"v":"The Windosr"},{"v":"The Windosr"},null,null,null,{"v":"24x14cm"},null,null,{"v":"1918-0302_wotm"},null,null,null,{"v":"The Windosr"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":78},{"v":1918},{"v":9},{"v":3},{"v":"1918-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32570"},{"v":"Rivadavia"},{"v":"Rivadavia"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"A Bordo del Acorazado Argentino"},{"v":"1918-0303_wotm"},null,null,null,{"v":"Rivadavia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1918},{"v":9},{"v":5},{"v":"1918-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32571"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"18x13.5cm folded; 18x27cm open"},null,{"v":"France-America Society"},{"v":"1918-0304_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"14"},{"v":17},{"v":1918},{"v":9},{"v":6},{"v":"1918-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32572"},{"v":"Joe's Restaurant"},{"v":"Joe's Restaurant"},null,null,null,{"v":"36x19cm folded; 36x38cm open"},null,null,{"v":"1918-0305_wotm"},null,null,null,{"v":"Joe's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":387},{"v":1918},{"v":9},{"v":10},{"v":"1918-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32574"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"28x16.5cm"},null,{"v":"Garde Republicaine of France"},{"v":"1918-0307_wotm"},null,null,null,{"v":"Hotel Traymore"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1918},{"v":11},{"v":9},{"v":"1918-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32575"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x17cm folded; 25.5x34cm open"},null,{"v":"Society of Arts and Sciences dinner in honor of Charles M. Schwab"},{"v":"1918-0308_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1918},{"v":11},{"v":13},{"v":"1918-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32576"},{"v":"Hotel Royal - Rome"},{"v":"Hotel Royal - Rome"},null,null,null,{"v":"16x12cm folded; 16x24cm open"},null,{"v":"American University Union in Europe. Opening of Club Rooms of the Italian Branch."},{"v":"1918-0309_wotm"},null,null,null,{"v":"Hotel Royal - Rome"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1918},{"v":11},{"v":16},{"v":"1918-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32577"},{"v":"Abbey Inn"},{"v":"Abbey Inn"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1918-0310_wotm"},null,null,null,{"v":"Abbey Inn"},null,{"v":"Drachmas"},{"v":"Drs."},{"v":"complete"},{"v":"2"},{"v":188},{"v":1918},{"v":11},{"v":25},{"v":"1918-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32578"},{"v":"Chalfonte"},{"v":"Chalfonte"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1918-0311_wotm"},null,null,null,{"v":"Chalfonte"},null,null,null,{"v":"complete"},{"v":"1"},{"v":62},{"v":1918},{"v":11},{"v":27},{"v":"1918-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32579"},{"v":"Union Club"},{"v":"Union Club"},null,null,null,{"v":"17x14.5cm folded; 17x29cm open"},null,null,{"v":"1918-0312_wotm"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1918},{"v":11},{"v":27},{"v":"1918-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32580"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1918-0313_wotm"},null,null,null,{"v":"Hotel Traymore"},null,null,null,{"v":"complete"},{"v":"2"},{"v":54},{"v":1918},{"v":11},{"v":1},{"v":"1918-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32581"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"22x16.5cm folded; 22x33cm open"},null,{"v":"St. Andrew's Society"},{"v":"1918-0314_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1918},{"v":11},{"v":30},{"v":"1918-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32582"},{"v":"Riverside Dining Room"},{"v":"Riverside Dining Room"},null,null,null,{"v":"26.5x18cm folded; 26.5x36cm open"},null,{"v":"menu ripped in half"},{"v":"1918-0315_wotm"},null,null,null,{"v":"Riverside Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":118},{"v":1918},{"v":9},{"v":14},{"v":"1918-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32583"},{"v":"Hotel Judson"},{"v":"Hotel Judson"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1918-0316_wotm"},null,null,null,{"v":"Hotel Judson"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1918},{"v":12},{"v":25},{"v":"1918-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32584"},{"v":"Salmagundi Club"},{"v":"Salmagundi Club"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,{"v":"The Explorers Club"},{"v":"1918-0317_wotm"},null,null,null,{"v":"Salmagundi Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1918},{"v":12},{"v":14},{"v":"1918-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32585"},{"v":"Hotel Davenport"},{"v":"Hotel Davenport"},null,null,null,{"v":"25x18cm folded; 25x36cm open"},null,null,{"v":"1918-0318_wotm"},null,null,null,{"v":"Hotel Davenport"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1918},{"v":11},{"v":28},{"v":"1918-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32586"},{"v":"Hotel Breevort"},{"v":"Hotel Breevort"},null,null,null,{"v":"12.5x19cm folded; 38x25cm open"},null,{"v":"The American Fund for French Wounded"},{"v":"1918-0319_wotm"},null,null,null,{"v":"Hotel Breevort"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1918},{"v":11},{"v":28},{"v":"1918-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32588"},{"v":"Chalfonte"},{"v":"Chalfonte"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1918-0321_wotm"},null,null,null,{"v":"Chalfonte"},null,null,null,{"v":"complete"},{"v":"3"},{"v":60},{"v":1918},{"v":11},{"v":1},{"v":"1918-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32589"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0322_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1918},{"v":3},{"v":8},{"v":"1918-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32590"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0323_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1918},{"v":3},{"v":9},{"v":"1918-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32591"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0324_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1918},{"v":3},{"v":11},{"v":"1918-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32592"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0325_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":12},{"v":"1918-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32593"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0326_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"under review"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":13},{"v":"1918-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32594"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0327_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":14},{"v":"1918-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32595"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0328_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":15},{"v":"1918-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32596"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0329_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":18},{"v":"1918-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32597"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0330_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":19},{"v":"1918-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32598"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0331_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":20},{"v":"1918-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32599"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0332_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":21},{"v":"1918-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32600"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0333_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":22},{"v":"1918-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32601"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0334_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":23},{"v":"1918-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32602"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0335_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":25},{"v":"1918-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32603"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0336_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1918},{"v":3},{"v":26},{"v":"1918-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32604"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0337_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1918},{"v":3},{"v":27},{"v":"1918-3-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32605"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0338_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":28},{"v":"1918-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32606"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0339_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":29},{"v":"1918-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32607"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0340_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1918},{"v":3},{"v":30},{"v":"1918-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32608"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0341_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1918},{"v":3},{"v":1},{"v":"1918-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32609"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0342_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1918},{"v":3},{"v":2},{"v":"1918-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32610"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"19.5x13cm"},null,null,{"v":"1918-0343_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1918},{"v":3},{"v":4},{"v":"1918-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32611"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0344_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1918},{"v":3},{"v":1},{"v":"1918-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32612"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0345_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":197},{"v":1918},{"v":3},{"v":1},{"v":"1918-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32613"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0346_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":184},{"v":1918},{"v":3},{"v":2},{"v":"1918-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32614"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0347_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":246},{"v":1918},{"v":3},{"v":2},{"v":"1918-3-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32615"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0348_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":315},{"v":1918},{"v":3},{"v":4},{"v":"1918-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32616"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0349_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":320},{"v":1918},{"v":3},{"v":4},{"v":"1918-3-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32617"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0350_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1918},{"v":3},{"v":5},{"v":"1918-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32618"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0351_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":130},{"v":1918},{"v":3},{"v":5},{"v":"1918-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32619"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0352_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":224},{"v":1918},{"v":3},{"v":6},{"v":"1918-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32620"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0353_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":310},{"v":1918},{"v":3},{"v":6},{"v":"1918-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32621"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0354_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":254},{"v":1918},{"v":3},{"v":7},{"v":"1918-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32622"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0355_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":319},{"v":1918},{"v":3},{"v":7},{"v":"1918-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32623"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0356_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":147},{"v":1918},{"v":3},{"v":8},{"v":"1918-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32624"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0357_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":311},{"v":1918},{"v":3},{"v":8},{"v":"1918-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32625"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0358_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":310},{"v":1918},{"v":3},{"v":9},{"v":"1918-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32626"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0359_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":324},{"v":1918},{"v":3},{"v":9},{"v":"1918-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32627"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0360_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":318},{"v":1918},{"v":3},{"v":11},{"v":"1918-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32628"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0361_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":46},{"v":1918},{"v":3},{"v":11},{"v":"1918-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32629"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0390_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":258},{"v":1918},{"v":3},{"v":28},{"v":"1918-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32630"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0391_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":317},{"v":1918},{"v":3},{"v":28},{"v":"1918-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32631"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0392_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":245},{"v":1918},{"v":3},{"v":29},{"v":"1918-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32632"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0393_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":213},{"v":1918},{"v":3},{"v":29},{"v":"1918-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32633"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0394_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":316},{"v":1918},{"v":3},{"v":30},{"v":"1918-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32634"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0395_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"2"},{"v":322},{"v":1918},{"v":3},{"v":30},{"v":"1918-3-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32635"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"25.5x15cm"},null,null,{"v":"1918-0396_wotm"},null,null,null,{"v":"Hotel Traymore"},null,null,null,{"v":"complete"},{"v":"1"},{"v":76},{"v":1918},{"v":3},{"v":9},{"v":"1918-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32636"},{"v":"Union Club"},{"v":"Union Club"},null,null,null,{"v":"22x16.5cm folded; 22x33cm open"},null,null,{"v":"1918-0397_wotm"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"7"},{"v":21},{"v":1918},{"v":3},{"v":21},{"v":"1918-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32637"},{"v":"Hotel Traymore"},{"v":"Hotel Traymore"},null,null,null,{"v":"28.5x20.5cm folded; 28.5x41cm open"},null,null,{"v":"1918-0398_wotm"},null,null,null,{"v":"Hotel Traymore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":141},{"v":1918},{"v":3},{"v":24},{"v":"1918-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32640"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"26x19cm"},null,{"v":"The Pilgrims of the United States"},{"v":"1918-0401_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1918},{"v":3},{"v":5},{"v":"1918-3-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32641"},{"v":"Hotel Chelsea"},{"v":"Hotel Chelsea"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1918-0402_wotm"},null,null,null,{"v":"Hotel Chelsea"},null,null,null,{"v":"complete"},{"v":"2"},{"v":61},{"v":1918},{"v":3},{"v":31},{"v":"1918-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32642"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0362_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":322},{"v":1918},{"v":3},{"v":12},{"v":"1918-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32643"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0363_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":241},{"v":1918},{"v":3},{"v":12},{"v":"1918-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32644"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0364_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":170},{"v":1918},{"v":3},{"v":13},{"v":"1918-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32645"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0365_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":135},{"v":1918},{"v":3},{"v":13},{"v":"1918-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32646"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0366_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":315},{"v":1918},{"v":3},{"v":14},{"v":"1918-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32647"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0367_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":218},{"v":1918},{"v":3},{"v":14},{"v":"1918-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32648"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0368_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":42},{"v":1918},{"v":3},{"v":15},{"v":"1918-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32649"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0369_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":215},{"v":1918},{"v":3},{"v":15},{"v":"1918-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32650"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0370_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":96},{"v":1918},{"v":3},{"v":16},{"v":"1918-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32651"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0371_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":195},{"v":1918},{"v":3},{"v":16},{"v":"1918-3-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32652"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0372_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":205},{"v":1918},{"v":3},{"v":18},{"v":"1918-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32653"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0373_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":200},{"v":1918},{"v":3},{"v":18},{"v":"1918-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32654"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0374_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":125},{"v":1918},{"v":3},{"v":19},{"v":"1918-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32655"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0375_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":318},{"v":1918},{"v":3},{"v":19},{"v":"1918-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32656"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0376_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":198},{"v":1918},{"v":3},{"v":20},{"v":"1918-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32657"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0377_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":194},{"v":1918},{"v":3},{"v":20},{"v":"1918-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32658"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0378_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":321},{"v":1918},{"v":3},{"v":21},{"v":"1918-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32659"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0379_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":309},{"v":1918},{"v":3},{"v":21},{"v":"1918-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32660"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0380_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":168},{"v":1918},{"v":3},{"v":22},{"v":"1918-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32661"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"dinner"},{"v":"1918-0381_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":194},{"v":1918},{"v":3},{"v":22},{"v":"1918-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32662"},{"v":"Healy's Forty-second Street restaurant"},{"v":"Healy's Forty-second Street restaurant"},null,null,null,{"v":"33x18cm"},null,{"v":"luncheon"},{"v":"1918-0382_wotm"},null,null,null,{"v":"Healy's Forty-second Street restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":212},{"v":1918},{"v":3},{"v":23},{"v":"1918-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32663"},{"v":"Churchill's"},{"v":"Churchill's"},null,null,null,{"v":"24x13cm"},null,{"v":"Wine list with prices on reverse side of the menu."},{"v":"1917-0019_wotm"},null,null,null,{"v":"Churchill's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":62},{"v":1917},{"v":2},{"v":8},{"v":"1917-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32664"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"24x21.5cm"},null,null,{"v":"1917-0401_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":337},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32665"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"24x21.5cm"},null,null,{"v":"1917-0402_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":36},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32666"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"20x24cm"},null,null,{"v":"1917-0403_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":215},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32667"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,{"v":"menu also printed in French"},{"v":"1917-0404_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":252},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32668"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0405_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":212},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32669"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0406_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":224},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32670"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"32x19.5cm"},null,null,{"v":"1917-0407_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":120},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32671"},{"v":"Reformed Church of Harlem"},{"v":"Reformed Church of Harlem"},null,null,null,{"v":"17.5x10cm folded; 17.5x20cm opened"},null,{"v":"Collegiate Club of New York"},{"v":"1917-0408_wotm"},null,null,null,{"v":"Reformed Church of Harlem"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":16},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32672"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0409_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":88},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32673"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0410_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":128},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32674"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0411_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":140},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32675"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"31x21cm folded; 31x42cm opened"},null,null,{"v":"1917-0412_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":85},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32676"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15cm folded; 26.5x30cm opened"},null,{"v":"menu also printed in French"},{"v":"1917-0413_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":208},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32677"},{"v":"Fleischmann's"},{"v":"Fleischmann's"},null,null,null,{"v":"26x14cm"},null,null,{"v":"1917-0414_wotm"},null,null,null,{"v":"Fleischmann's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":127},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32678"},{"v":"Adams' Dining Room"},{"v":"Adams' Dining Room"},null,null,null,{"v":"28x17.5cm folded; 28x35cm opened"},null,null,{"v":"1917-0415_wotm"},null,null,null,{"v":"Adams' Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":257},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32679"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm opened"},null,null,{"v":"1917-0416_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":199},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32680"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0417_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26},{"v":1917},{"v":11},{"v":12},{"v":"1917-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32681"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,null,{"v":"1917-0418_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":157},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32682"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x17.5cm folded; 28x35cm opened"},null,null,{"v":"1917-0419_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":154},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32683"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,null,{"v":"1917-0420_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":153},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32684"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x17.5cm folded; 28x35cm opened"},null,null,{"v":"1917-0421_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":41},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32685"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x17.5cm folded; 28x35cm opened"},null,null,{"v":"1917-0422_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":95},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32687"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"17x11.5cm folded; 17x23cm opened"},null,null,{"v":"1917-0424_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32688"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x19.5cm folded; 31x39cm opened"},null,null,{"v":"1917-0425_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":298},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32689"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0426_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32690"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0427_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32691"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15cm folded; 26.5x30cm opened"},null,{"v":"menu also printed in French"},{"v":"1917-0428_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":466},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32692"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1917-0429_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":138},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32693"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1917-0430_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":149},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32694"},{"v":"Adams' Dining Room"},{"v":"Adams' Dining Room"},null,null,null,{"v":"27.5x17cm folded; 27.5x34cm opened"},null,null,{"v":"1917-0431_wotm"},null,null,null,{"v":"Adams' Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":263},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32695"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm opened"},null,null,{"v":"1917-0432_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":368},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32696"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1917-0433_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":46},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32697"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1917-0434_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":46},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32698"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm opened"},null,null,{"v":"1917-0435_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":192},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32699"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"24x19cm folded; 24x38cm opened"},null,null,{"v":"1917-0436_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":177},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32700"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"26x16cm"},null,null,{"v":"1917-0437_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":86},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32701"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0438_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":70},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32702"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0440_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":131},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32703"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,{"v":"menu also printed in French"},{"v":"1917-0441_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":254},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32704"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0442_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":30},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32705"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,{"v":"menu also printed in French"},{"v":"1917-0443_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":273},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32706"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0444_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":76},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32707"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0445_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":71},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32708"},{"v":"Hotel Marlborough Grill"},{"v":"Hotel Marlborough Grill"},null,null,null,{"v":"37x22cm"},null,null,{"v":"1917-0446_wotm"},null,null,null,{"v":"Hotel Marlborough Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":214},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32709"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0447_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":40},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32710"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,null,{"v":"1917-0448_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":67},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32711"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,null,{"v":"1917-0449_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":168},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32712"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,null,{"v":"1917-0450_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":158},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32713"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,null,{"v":"1917-0451_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":171},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32714"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0452_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32715"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0453_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32716"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0454_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":211},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32717"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1917-0455_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":181},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32718"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15cm folded; 26.5x30cm opened"},null,{"v":"menu also printed in French"},{"v":"1917-0456_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":114},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32719"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"15.5x21.5cm"},null,null,{"v":"1917-0439_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":161},{"v":1917},{"v":11},{"v":13},{"v":"1917-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32720"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1917-0457_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":60},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32721"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1917-0458_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":48},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32722"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1917-0459_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":53},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32723"},{"v":"The New Mills Hotel"},{"v":"The New Mills Hotel"},null,null,null,{"v":"16x11.5cm folded; 16x23cm opened"},null,null,{"v":"1917-0460_wotm"},null,null,null,{"v":"The New Mills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":69},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32724"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1917-0461_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":76},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32725"},{"v":"Adams' Dining Room"},{"v":"Adams' Dining Room"},null,null,null,{"v":"27.5x17.5cm folded; 27.5x35cm opened"},null,null,{"v":"1917-0462_wotm"},null,null,null,{"v":"Adams' Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":233},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32726"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm opened"},null,null,{"v":"1917-0463_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":195},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32727"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"24x19cm folded; 24x38cm opened"},null,{"v":"American Horse Show Association"},{"v":"1917-0464_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":197},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32728"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0465_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1917},{"v":11},{"v":14},{"v":"1917-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32729"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20.5x13cm"},null,null,{"v":"1917-0466_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":187},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32730"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"21.5x11cm"},null,null,{"v":"1917-0467_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":43},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32731"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5cmx15.5cm"},null,null,{"v":"1917-0468_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":265},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32732"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x19.5cm folded; 31x39cm opened"},null,null,{"v":"1917-0469_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":388},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32733"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,{"v":"National Hotel Men's Exposition"},{"v":"1917-0470_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":171},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32734"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,{"v":"National Hotel Men's Exposition"},{"v":"1917-0471_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":168},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32735"},{"v":"Hotel Marlborough Grill"},{"v":"Hotel Marlborough Grill"},null,null,null,{"v":"37x22.5cm"},null,null,{"v":"1917-0472_wotm"},null,null,null,{"v":"Hotel Marlborough Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":237},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32736"},{"v":"Hotel Marlborough Grill"},{"v":"Hotel Marlborough Grill"},null,null,null,{"v":"33x13cm"},null,null,{"v":"1917-0473_wotm"},null,null,null,{"v":"Hotel Marlborough Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":146},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32737"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,{"v":"Horse Show Week"},{"v":"1917-0474_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":244},{"v":1917},{"v":11},{"v":1},{"v":"1917-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32738"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm folded; 26.5x31cm open"},null,null,{"v":"1917-0475_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":482},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32739"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0476_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":138},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32740"},{"v":"Restaurant and Lunch Room M. Patzold"},{"v":"Restaurant and Lunch Room M. Patzold"},null,null,null,{"v":"22.5x14.5cm"},null,null,{"v":"1917-0477_wotm"},null,null,null,{"v":"Restaurant and Lunch Room M. Patzold"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":43},{"v":1917},{"v":11},{"v":1},{"v":"1917-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32741"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0478_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":40},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32742"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"26x15.5cm"},null,null,{"v":"1917-0479_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":93},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32743"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,null,{"v":"1917-0480_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":183},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32744"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"25.5x15cm"},null,null,{"v":"1917-0481_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":82},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32745"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,null,{"v":"1917-0482_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":257},{"v":1917},{"v":11},{"v":1},{"v":"1917-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32746"},{"v":"Adams' Dining Room"},{"v":"Adams' Dining Room"},null,null,null,{"v":"27.5x17.5cm folded; 27.5x35cm opened"},null,null,{"v":"1917-0483_wotm"},null,null,null,{"v":"Adams' Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":273},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32747"},{"v":"Hotel Imperial"},{"v":"Hotel Imperial"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0484_wotm"},null,null,null,{"v":"Hotel Imperial"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":113},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32748"},{"v":"The New Mills Hotel"},{"v":"The New Mills Hotel"},null,null,null,{"v":"16x11.5cm folded; 16x23cm opened"},null,null,{"v":"1917-0485_wotm"},null,null,null,{"v":"The New Mills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":69},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32749"},{"v":"Conrad's"},{"v":"Conrad's"},null,null,null,{"v":"28.5x17.5cm"},null,null,{"v":"1917-0486_wotm"},null,null,null,{"v":"Conrad's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":147},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32750"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0487_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":69},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32751"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0488_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":270},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32752"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0489_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":285},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32753"},{"v":"Flatiron Restaurant"},{"v":"Flatiron Restaurant"},null,null,null,{"v":"20x10.5cm folded; 20x21cm open"},null,null,{"v":"1917-0490_wotm"},null,null,null,{"v":"Flatiron Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":179},{"v":1917},{"v":11},{"v":15},{"v":"1917-11-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32754"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0491_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":275},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32755"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0492_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":134},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32756"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x19.5cm folded; 31x39cm opened"},null,null,{"v":"1917-0493_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":446},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32757"},{"v":"Hotel Athens"},{"v":"Hotel Athens"},null,null,null,{"v":"28.5x18cm folded; 28.5x36cm open"},null,null,{"v":"1917-0494_wotm"},null,null,null,{"v":"Hotel Athens"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":388},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32758"},{"v":"Codington Restaurant"},{"v":"Codington Restaurant"},null,null,null,{"v":"23x15.5cm"},null,null,{"v":"1917-0495_wotm"},null,null,null,{"v":"Codington Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":72},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32759"},{"v":"Adams' Dining Room"},{"v":"Adams' Dining Room"},null,null,null,{"v":"27.5x17cm folded; 27.5x34cm opened"},null,null,{"v":"1917-0496_wotm"},null,null,null,{"v":"Adams' Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":277},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32760"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,{"v":"Horse Show Week"},{"v":"1917-0497_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"3"},{"v":226},{"v":1917},{"v":11},{"v":1},{"v":"1917-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32761"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,null,{"v":"1917-0498_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":187},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32762"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15.5cm"},null,null,{"v":"1917-0499_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":39},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32763"},{"v":"Shanley's"},{"v":"Shanley's"},null,null,null,{"v":"29x18cm"},null,null,{"v":"1917-0500_wotm"},null,null,null,{"v":"Shanley's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":301},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32764"},{"v":"Shanley's"},{"v":"Shanley's"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0501_wotm"},null,null,null,{"v":"Shanley's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":178},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32765"},{"v":"Shanley's"},{"v":"Shanley's"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1917-0502_wotm"},null,null,null,{"v":"Shanley's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":34},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32766"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0503_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":74},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32767"},{"v":"The New Mills Hotel"},{"v":"The New Mills Hotel"},null,null,null,{"v":"16x12cm folded; 16x24cm open"},null,null,{"v":"1917-0504_wotm"},null,null,null,{"v":"The New Mills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":70},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32768"},{"v":"Hotel Marlborough"},{"v":"Hotel Marlborough"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1917-0505_wotm"},null,null,null,{"v":"Hotel Marlborough"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":141},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32769"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0506_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":70},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32770"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0507_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":130},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32771"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0508_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":107},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32772"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,{"v":"National Hotel Men's Exposition"},{"v":"1917-0509_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":174},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32773"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,{"v":"National Hotel Men's Exposition"},{"v":"1917-0510_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":166},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32774"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,{"v":"National Hotel Men's Exposition"},{"v":"1917-0511_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":19},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32775"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"23.5x21.5cm"},null,null,{"v":"1917-0512_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":304},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32776"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm folded; 26.5x31cm open"},null,null,{"v":"1917-0513_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":222},{"v":1917},{"v":11},{"v":16},{"v":"1917-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32777"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,{"v":"National Hotel Men's Exposition"},{"v":"1917-0514_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":164},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32778"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,{"v":"National Hotel Men's Exposition"},{"v":"1917-0515_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":165},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32779"},{"v":"Hotel Marlborough Grill"},{"v":"Hotel Marlborough Grill"},null,null,null,{"v":"37x22cm"},null,null,{"v":"1917-0516_wotm"},null,null,null,{"v":"Hotel Marlborough Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":218},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32780"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x19.5cm folded; 31x39cm opened"},null,null,{"v":"1917-0517_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":260},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32781"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"24x21.5cm"},null,null,{"v":"1917-0518_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":66},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32782"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"24x21.5cm"},null,null,{"v":"1917-0519_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":339},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32783"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"20x24cm"},null,null,{"v":"1917-0520_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":216},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32784"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0521_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":113},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32785"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0522_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":274},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32786"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0523_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":162},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32787"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1917-0524_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":48},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32788"},{"v":"Schrafft's"},{"v":"Schrafft's"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1917-0525_wotm"},null,null,null,{"v":"Schrafft's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":95},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32789"},{"v":"Adams' Dining Room"},{"v":"Adams' Dining Room"},null,null,null,{"v":"27.5x17cm folded; 27.5x34cm open"},null,null,{"v":"1917-0088_wotm"},null,null,null,{"v":"Adams' Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":281},{"v":1917},{"v":6},{"v":20},{"v":"1917-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32790"},{"v":"The Grand Hotel Ltd."},{"v":"The Grand Hotel Ltd."},null,null,null,{"v":"24.5x22cm folded; 24.5x44cm open"},null,null,{"v":"1917-0089_wotm"},null,null,null,{"v":"The Grand Hotel Ltd."},null,null,null,{"v":"complete"},{"v":"4"},{"v":37},{"v":1917},{"v":6},{"v":27},{"v":"1917-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32791"},{"v":"St. Denis Hotel"},{"v":"St. Denis Hotel"},null,null,null,{"v":"28x16.5cm"},null,null,{"v":"1917-0090_wotm"},null,null,null,{"v":"St. Denis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":131},{"v":1917},{"v":6},{"v":28},{"v":"1917-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32792"},{"v":"St. Denis Hotel"},{"v":"St. Denis Hotel"},null,null,null,{"v":"28x16.5cm"},null,null,{"v":"1917-0091_wotm"},null,null,null,{"v":"St. Denis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":139},{"v":1917},{"v":6},{"v":29},{"v":"1917-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32793"},{"v":"Hotel Chelsea"},{"v":"Hotel Chelsea"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1917-0094_wotm"},null,null,null,{"v":"Hotel Chelsea"},null,null,null,{"v":"complete"},{"v":"2"},{"v":51},{"v":1917},{"v":7},{"v":4},{"v":"1917-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32794"},{"v":"Cape Cottage Casino"},{"v":"Cape Cottage Casino"},null,null,null,{"v":"21x16cm folded; 21x32cm open"},null,null,{"v":"1917-0095_wotm"},null,null,null,{"v":"Cape Cottage Casino"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":80},{"v":1917},{"v":1},{"v":1},{"v":"1917-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32795"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x20cm folded; 31x40cm open"},null,null,{"v":"1917-0096_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":224},{"v":1917},{"v":7},{"v":10},{"v":"1917-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32796"},{"v":"The New Mills Hotel Restaurant and Lunch Counter"},{"v":"The New Mills Hotel Restaurant and Lunch Counter"},null,null,null,{"v":"16x11.5cm folded; 16x23cm open"},null,null,{"v":"1917-0097_wotm"},null,null,null,{"v":"The New Mills Hotel Restaurant and Lunch Counter"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":66},{"v":1917},{"v":10},{"v":21},{"v":"1917-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32797"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x20cm folded; 31x40cm open"},null,null,{"v":"1917-0098_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":30},{"v":1917},{"v":7},{"v":26},{"v":"1917-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32798"},{"v":"Adams' Dining Room"},{"v":"Adams' Dining Room"},null,null,null,{"v":"27.5x17cm folded; 27.5x34cm open"},null,null,{"v":"1917-0099_wotm"},null,null,null,{"v":"Adams' Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":281},{"v":1917},{"v":7},{"v":14},{"v":"1917-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32799"},{"v":"Adams' Dining Room"},{"v":"Adams' Dining Room"},null,null,null,{"v":"27.5x17cm folded; 27.5x34cm open"},null,null,{"v":"1917-0100_wotm"},null,null,null,{"v":"Adams' Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":281},{"v":1917},{"v":7},{"v":20},{"v":"1917-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32800"},{"v":"Adams' Dining Room"},{"v":"Adams' Dining Room"},null,null,null,{"v":"27.5x17cm folded; 27.5x34cm open"},null,null,{"v":"1917-0101_wotm"},null,null,null,{"v":"Adams' Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":291},{"v":1917},{"v":7},{"v":31},{"v":"1917-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32802"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0103_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":41},{"v":1917},{"v":8},{"v":12},{"v":"1917-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32803"},{"v":"Lake Tarleton Club"},{"v":"Lake Tarleton Club"},null,null,null,{"v":"21x13cm"},null,null,{"v":"1917-0104_wotm"},null,null,null,{"v":"Lake Tarleton Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":53},{"v":1917},{"v":8},{"v":14},{"v":"1917-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32804"},{"v":"The Balsams"},{"v":"The Balsams"},null,null,null,{"v":"17x10cm"},null,null,{"v":"1917-0105_wotm"},null,null,null,{"v":"The Balsams"},null,null,null,{"v":"complete"},{"v":"1"},{"v":40},{"v":1917},{"v":8},{"v":20},{"v":"1917-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32805"},{"v":"Thayer's Hotel"},{"v":"Thayer's Hotel"},null,null,null,{"v":"18.5x12.5cm"},null,null,{"v":"1917-0106_wotm"},null,null,null,{"v":"Thayer's Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":32},{"v":1917},{"v":8},{"v":12},{"v":"1917-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32806"},{"v":"Mount Madison House"},{"v":"Mount Madison House"},null,null,null,{"v":"24x14cm"},null,null,{"v":"1917-0107_wotm"},null,null,null,{"v":"Mount Madison House"},null,null,null,{"v":"complete"},{"v":"1"},{"v":46},{"v":1917},{"v":8},{"v":20},{"v":"1917-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32807"},{"v":"Strand Roof"},{"v":"Strand Roof"},null,null,null,{"v":"18x11.5cm"},null,null,{"v":"1917-0108_wotm"},null,null,null,{"v":"Strand Roof"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":31},{"v":1917},{"v":8},{"v":23},{"v":"1917-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32808"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0109_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":36},{"v":1917},{"v":8},{"v":24},{"v":"1917-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32810"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"27.5x18cm folded; 27.5x36cm open"},null,null,{"v":"1917-0111_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":218},{"v":1917},{"v":9},{"v":1},{"v":"1917-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32811"},{"v":"Heuther & Steffens"},{"v":"Heuther & Steffens"},null,null,null,{"v":"28x15.5cm"},null,null,{"v":"1917-0112_wotm"},null,null,null,{"v":"Heuther & Steffens"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":40},{"v":1917},{"v":9},{"v":1},{"v":"1917-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32812"},{"v":"Receiving Ship, City Park Barracks"},{"v":"Receiving Ship, City Park Barracks"},null,null,null,{"v":"35.5x20.5"},null,{"v":"Bill of Fare for the General Mess"},{"v":"1917-0113_wotm"},null,null,null,{"v":"Receiving Ship, City Park Barracks"},null,null,null,{"v":"complete"},{"v":"2"},{"v":116},{"v":1917},{"v":9},{"v":3},{"v":"1917-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32813"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x20cm folded; 31x40cm open"},null,null,{"v":"1917-0114_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":80},{"v":1917},{"v":9},{"v":4},{"v":"1917-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32814"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x20cm folded; 31x40cm open"},null,null,{"v":"1917-0115_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":518},{"v":1917},{"v":9},{"v":19},{"v":"1917-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32815"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x20cm folded; 31x40cm open"},null,null,{"v":"1917-0116_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":395},{"v":1917},{"v":9},{"v":21},{"v":"1917-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32816"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"France-America Society"},{"v":"1917-0117_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"13"},{"v":17},{"v":1917},{"v":9},{"v":6},{"v":"1917-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32817"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"17.5x9cm"},null,null,{"v":"1917-0118_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1917},{"v":9},{"v":9},{"v":"1917-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32818"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1917-0119_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":112},{"v":1917},{"v":9},{"v":11},{"v":"1917-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32819"},{"v":"The New Mills Hotel Restaurant and Lunch Counter"},{"v":"The New Mills Hotel Restaurant and Lunch Counter"},null,null,null,{"v":"16x11.5cm folded; 16x23cm open"},null,null,{"v":"1917-0120_wotm"},null,null,null,{"v":"The New Mills Hotel Restaurant and Lunch Counter"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":70},{"v":1917},{"v":9},{"v":13},{"v":"1917-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32820"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x17.5cm folded; 25.5x35"},null,{"v":"The American Defense Society"},{"v":"1917-0121_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1917},{"v":9},{"v":19},{"v":"1917-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32821"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0122_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":41},{"v":1917},{"v":9},{"v":21},{"v":"1917-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32822"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0123_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":43},{"v":1917},{"v":9},{"v":22},{"v":"1917-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32823"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0124_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":43},{"v":1917},{"v":9},{"v":23},{"v":"1917-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32824"},{"v":"The New Mills Hotel Restaurant and Lunch Counter"},{"v":"The New Mills Hotel Restaurant and Lunch Counter"},null,null,null,{"v":"16x11.5cm folded; 16x23cm open"},null,null,{"v":"1917-0125_wotm"},null,null,null,{"v":"The New Mills Hotel Restaurant and Lunch Counter"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":67},{"v":1917},{"v":9},{"v":26},{"v":"1917-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32825"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"16.5x9cm"},null,{"v":"Imperial Japanese mission to the United States"},{"v":"1917-0126_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1917},{"v":9},{"v":28},{"v":"1917-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32826"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,{"v":"Imperial Japanese mission to the United States"},{"v":"1917-0127_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":14},{"v":1917},{"v":9},{"v":29},{"v":"1917-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32827"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x20cm folded; 31x40cm open"},null,null,{"v":"1917-0128_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":150},{"v":1917},{"v":10},{"v":1},{"v":"1917-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32828"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1917-0129_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":116},{"v":1917},{"v":10},{"v":2},{"v":"1917-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32829"},{"v":"Congress Hotel"},{"v":"Congress Hotel"},null,null,null,{"v":"27x21cm folded; 27x42cm open"},null,{"v":"The National Wholesale Druggists Association"},{"v":"1917-0130_wotm"},null,null,null,{"v":"Congress Hotel"},null,null,null,{"v":"complete"},{"v":"7"},{"v":15},{"v":1917},{"v":10},{"v":4},{"v":"1917-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32830"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"20.5x14cm"},null,{"v":"private party"},{"v":"1917-0131_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1917},{"v":10},{"v":9},{"v":"1917-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32831"},{"v":"R.H. Macy and Co."},{"v":"R.H. Macy and Co."},null,null,null,{"v":"22.5x14.5cm folded; 22.5x36cm open"},null,null,{"v":"1917-0132_wotm"},null,null,null,{"v":"R.H. Macy and Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":137},{"v":1917},{"v":10},{"v":29},{"v":"1917-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32832"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1917-0133_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":10},{"v":1917},{"v":10},{"v":21},{"v":"1917-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32833"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0134_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":35},{"v":1917},{"v":10},{"v":13},{"v":"1917-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32834"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"18x11cm folded; 18x22cm open"},null,{"v":"The Press of the Allies"},{"v":"1917-0135_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":9},{"v":1917},{"v":10},{"v":15},{"v":"1917-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32835"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x20cm folded; 31x40cm open"},null,null,{"v":"1917-0136_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":340},{"v":1917},{"v":10},{"v":15},{"v":"1917-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32836"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x20cm folded; 31x40cm open"},null,null,{"v":"1917-0137_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":390},{"v":1917},{"v":10},{"v":16},{"v":"1917-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32837"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0138_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":130},{"v":1917},{"v":10},{"v":16},{"v":"1917-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32838"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"21.5x15cm folded; 21.5x30cm open"},null,{"v":"Diplomatic Representatives of the Allies"},{"v":"1917-0139_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":20},{"v":1917},{"v":10},{"v":16},{"v":"1917-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32839"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1917-0140_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":94},{"v":1917},{"v":10},{"v":17},{"v":"1917-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32840"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,null,{"v":"1917-0141_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":163},{"v":1917},{"v":10},{"v":19},{"v":"1917-10-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32841"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"20x25.5cm"},null,null,{"v":"1917-0142_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1917},{"v":10},{"v":20},{"v":"1917-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32842"},{"v":"The Apthorpe"},{"v":"The Apthorpe"},null,null,null,{"v":"17.5x9.5cm"},null,null,{"v":"1917-0143_wotm"},null,null,null,{"v":"The Apthorpe"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1917},{"v":10},{"v":20},{"v":"1917-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32843"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1917-0144_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":154},{"v":1917},{"v":10},{"v":21},{"v":"1917-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32844"},{"v":"Hanover Lunch Co."},{"v":"Hanover Lunch Co."},null,null,null,{"v":"18.5x12cm folded; 18.5x24cm open"},null,null,{"v":"1917-0145_wotm"},null,null,null,{"v":"Hanover Lunch Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":100},{"v":1917},{"v":10},{"v":22},{"v":"1917-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32845"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,null,{"v":"1917-0146_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":134},{"v":1917},{"v":10},{"v":23},{"v":"1917-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32846"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"27x20.5cm folded; 27x41cm open"},null,null,{"v":"1917-0147_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":57},{"v":1917},{"v":10},{"v":23},{"v":"1917-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32847"},{"v":"Hanover Lunch Co."},{"v":"Hanover Lunch Co."},null,null,null,{"v":"24x14cm"},null,null,{"v":"1917-0148_wotm"},null,null,null,{"v":"Hanover Lunch Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":28},{"v":1917},{"v":10},{"v":23},{"v":"1917-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32848"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x20cm folded; 31x40cm open"},null,null,{"v":"1917-0149_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":345},{"v":1917},{"v":10},{"v":23},{"v":"1917-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32849"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0150_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":228},{"v":1917},{"v":10},{"v":23},{"v":"1917-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32850"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0151_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":203},{"v":1917},{"v":10},{"v":23},{"v":"1917-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32851"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0152_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":247},{"v":1917},{"v":10},{"v":23},{"v":"1917-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32852"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0153_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":162},{"v":1917},{"v":10},{"v":24},{"v":"1917-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32853"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,null,{"v":"1917-0154_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":151},{"v":1917},{"v":10},{"v":24},{"v":"1917-10-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32854"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0155_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":42},{"v":1917},{"v":10},{"v":25},{"v":"1917-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32855"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"26x20.5cm folded; 26x41cm open"},null,null,{"v":"1917-0156_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":212},{"v":1917},{"v":10},{"v":25},{"v":"1917-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32856"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0157_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":193},{"v":1917},{"v":10},{"v":25},{"v":"1917-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32857"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0158_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":193},{"v":1917},{"v":10},{"v":25},{"v":"1917-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32858"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0159_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":206},{"v":1917},{"v":10},{"v":25},{"v":"1917-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32859"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0160_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":160},{"v":1917},{"v":10},{"v":25},{"v":"1917-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32860"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0161_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":157},{"v":1917},{"v":10},{"v":25},{"v":"1917-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32861"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0162_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":162},{"v":1917},{"v":10},{"v":25},{"v":"1917-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32862"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0163_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":155},{"v":1917},{"v":10},{"v":26},{"v":"1917-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32863"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0164_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":154},{"v":1917},{"v":10},{"v":26},{"v":"1917-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32864"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"26x20.5cm folded; 26x41cm open"},null,null,{"v":"1917-0165_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":138},{"v":1917},{"v":10},{"v":26},{"v":"1917-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32865"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1917-0166_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":106},{"v":1917},{"v":10},{"v":26},{"v":"1917-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32866"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0167_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":41},{"v":1917},{"v":10},{"v":26},{"v":"1917-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32867"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0168_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":196},{"v":1917},{"v":10},{"v":26},{"v":"1917-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32868"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0169_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":252},{"v":1917},{"v":10},{"v":26},{"v":"1917-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32869"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0170_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":194},{"v":1917},{"v":10},{"v":26},{"v":"1917-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32870"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0171_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":194},{"v":1917},{"v":10},{"v":26},{"v":"1917-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32871"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"18x12.5cm"},null,null,{"v":"1917-0172_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":64},{"v":1917},{"v":10},{"v":27},{"v":"1917-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32872"},{"v":"Grand Central Terminal Restaurant"},{"v":"Grand Central Terminal Restaurant"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1917-0173_wotm"},null,null,null,{"v":"Grand Central Terminal Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":126},{"v":1917},{"v":10},{"v":27},{"v":"1917-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32873"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x17cm folded; 25.5x34cm open"},null,null,{"v":"1917-0174_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":114},{"v":1917},{"v":10},{"v":27},{"v":"1917-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32874"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"26.5x20cm folded; 26.5x40cm open"},null,null,{"v":"1917-0175_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":251},{"v":1917},{"v":10},{"v":27},{"v":"1917-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32875"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0176_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":194},{"v":1917},{"v":10},{"v":27},{"v":"1917-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32876"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0177_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":378},{"v":1917},{"v":10},{"v":28},{"v":"1917-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32877"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0179_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":451},{"v":1917},{"v":10},{"v":27},{"v":"1917-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32878"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0180_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":212},{"v":1917},{"v":10},{"v":27},{"v":"1917-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32879"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0181_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":250},{"v":1917},{"v":10},{"v":27},{"v":"1917-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32880"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1917-0182_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":166},{"v":1917},{"v":10},{"v":28},{"v":"1917-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32881"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1917-0183_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":0},{"v":1917},{"v":10},{"v":28},{"v":"1917-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32882"},{"v":"Thomases Bakery and Lunch Room"},{"v":"Thomases Bakery and Lunch Room"},null,null,null,{"v":"23x14cm"},null,null,{"v":"1917-0184_wotm"},null,null,null,{"v":"Thomases Bakery and Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":157},{"v":1917},{"v":10},{"v":28},{"v":"1917-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32883"},{"v":"Thomases Bakery and Lunch Room"},{"v":"Thomases Bakery and Lunch Room"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0185_wotm"},null,null,null,{"v":"Thomases Bakery and Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":49},{"v":1917},{"v":10},{"v":28},{"v":"1917-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32884"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0186_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":30},{"v":1917},{"v":10},{"v":28},{"v":"1917-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32885"},{"v":"Delmonicos."},{"v":"Delmonicos."},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0187_wotm"},null,null,null,{"v":"Delmonicos."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":175},{"v":1917},{"v":10},{"v":28},{"v":"1917-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32886"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0188_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":254},{"v":1917},{"v":10},{"v":28},{"v":"1917-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32887"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0189_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":210},{"v":1917},{"v":10},{"v":29},{"v":"1917-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32888"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0190_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":261},{"v":1917},{"v":10},{"v":29},{"v":"1917-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32889"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0191_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":224},{"v":1917},{"v":10},{"v":29},{"v":"1917-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32890"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0192_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":40},{"v":1917},{"v":10},{"v":29},{"v":"1917-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32891"},{"v":"Adams' Dining Room"},{"v":"Adams' Dining Room"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1917-0193_wotm"},null,null,null,{"v":"Adams' Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":268},{"v":1917},{"v":10},{"v":29},{"v":"1917-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32892"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x21.5cm"},null,null,{"v":"1917-0194_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":180},{"v":1917},{"v":10},{"v":29},{"v":"1917-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32893"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0195_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":224},{"v":1917},{"v":10},{"v":29},{"v":"1917-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32894"},{"v":"Macy's"},{"v":"Macy's"},null,null,null,{"v":"7.5x11cm"},null,null,{"v":"1917-0196_wotm"},null,null,null,{"v":"Macy's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":11},{"v":1917},{"v":10},{"v":29},{"v":"1917-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32895"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,null,{"v":"1917-0197_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":286},{"v":1917},{"v":10},{"v":29},{"v":"1917-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32896"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"32x19.5cm"},null,null,{"v":"1917-0198_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":112},{"v":1917},{"v":10},{"v":29},{"v":"1917-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32897"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1917-0199_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":162},{"v":1917},{"v":10},{"v":29},{"v":"1917-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32898"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0200_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":39},{"v":1917},{"v":10},{"v":30},{"v":"1917-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32899"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1917-0201_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":88},{"v":1917},{"v":10},{"v":30},{"v":"1917-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32900"},{"v":"Hotel Marlborough Grill"},{"v":"Hotel Marlborough Grill"},null,null,null,{"v":"34x17cm"},null,null,{"v":"1917-0639_wotm"},null,null,null,{"v":"Hotel Marlborough Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32901"},{"v":"Hotel Marlborough Grill"},{"v":"Hotel Marlborough Grill"},null,null,null,{"v":"37x22.5cm"},null,null,{"v":"1917-0640_wotm"},null,null,null,{"v":"Hotel Marlborough Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":34},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32902"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"menu ripped in half"},{"v":"1917-0642_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":158},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32903"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0643_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":101},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32904"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0644_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":78},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32905"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0645_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":70},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32906"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0646_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":174},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32907"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0647_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":52},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32908"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0648_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":172},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32909"},{"v":"Wolpin's Restaurant"},{"v":"Wolpin's Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0649_wotm"},null,null,null,{"v":"Wolpin's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":174},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32910"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1917-0650_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32911"},{"v":"The Yale Club"},{"v":"The Yale Club"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1917-0651_wotm"},null,null,null,{"v":"The Yale Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":144},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32912"},{"v":"The New Mills Hotel"},{"v":"The New Mills Hotel"},null,null,null,{"v":"16x12cm folded; 16x24cm open"},null,null,{"v":"1917-0652_wotm"},null,null,null,{"v":"The New Mills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":67},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32913"},{"v":"The London Lounge"},{"v":"The London Lounge"},null,null,null,{"v":"12.5x10cm folded; 12.5x20cm open"},null,null,{"v":"1917-0653_wotm"},null,null,null,{"v":"The London Lounge"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32914"},{"v":"John Wanamaker"},{"v":"John Wanamaker"},null,null,null,{"v":"25.5x18cm"},null,null,{"v":"1917-0654_wotm"},null,null,null,{"v":"John Wanamaker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":36},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32915"},{"v":"New York Hospital"},{"v":"New York Hospital"},null,null,null,{"v":"43x29cm"},null,{"v":"Diet List"},{"v":"1917-0655_wotm"},null,null,null,{"v":"New York Hospital"},null,null,null,{"v":"complete"},{"v":"1"},{"v":126},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32916"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0656_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":26},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32917"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"24x21.5cm"},null,null,{"v":"1917-0657_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":336},{"v":1917},{"v":11},{"v":24},{"v":"1917-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32918"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"24x21.5cm"},null,null,{"v":"1917-0658_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":329},{"v":1917},{"v":11},{"v":24},{"v":"1917-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32919"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"20x24cm"},null,null,{"v":"1917-0659_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":204},{"v":1917},{"v":11},{"v":24},{"v":"1917-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32920"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0660_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26},{"v":1917},{"v":11},{"v":24},{"v":"1917-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32921"},{"v":"Hotel Marlborough"},{"v":"Hotel Marlborough"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1917-0661_wotm"},null,null,null,{"v":"Hotel Marlborough"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":143},{"v":1917},{"v":11},{"v":24},{"v":"1917-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32922"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"31.5x13.5cm"},null,null,{"v":"1917-0662_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":111},{"v":1917},{"v":11},{"v":24},{"v":"1917-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32923"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"29x21.5cm folded; 29x43cm open"},null,null,{"v":"1917-0663_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":304},{"v":1917},{"v":11},{"v":24},{"v":"1917-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32924"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1917-0664_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":151},{"v":1917},{"v":11},{"v":24},{"v":"1917-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32925"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0665_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":51},{"v":1917},{"v":11},{"v":24},{"v":"1917-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32926"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0666_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":133},{"v":1917},{"v":11},{"v":24},{"v":"1917-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32927"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"16.5x21.5cm"},null,null,{"v":"1917-0667_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":207},{"v":1917},{"v":11},{"v":25},{"v":"1917-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32928"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0668_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1917},{"v":11},{"v":25},{"v":"1917-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32929"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0669_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":173},{"v":1917},{"v":11},{"v":25},{"v":"1917-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32930"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0670_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":173},{"v":1917},{"v":11},{"v":25},{"v":"1917-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32931"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"27.5x18cm"},null,null,{"v":"1917-0671_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":151},{"v":1917},{"v":11},{"v":25},{"v":"1917-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32932"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1917-0672_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":205},{"v":1917},{"v":11},{"v":25},{"v":"1917-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32933"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1917-0673_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":197},{"v":1917},{"v":11},{"v":25},{"v":"1917-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32934"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0674_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":72},{"v":1917},{"v":11},{"v":25},{"v":"1917-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32935"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"31x20.5cm"},null,null,{"v":"1917-0675_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":141},{"v":1917},{"v":11},{"v":25},{"v":"1917-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32936"},{"v":"Grand Central Terminal Restaurant"},{"v":"Grand Central Terminal Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0676_wotm"},null,null,null,{"v":"Grand Central Terminal Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":163},{"v":1917},{"v":11},{"v":25},{"v":"1917-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32937"},{"v":"Grand Central Terminal Restaurant"},{"v":"Grand Central Terminal Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0677_wotm"},null,null,null,{"v":"Grand Central Terminal Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":209},{"v":1917},{"v":11},{"v":25},{"v":"1917-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32939"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0679_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32940"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0680_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":120},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32941"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0681_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":103},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32942"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0682_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":28},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32943"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm folded; 26.5x31cm open"},null,{"v":"menu also printed in French"},{"v":"1917-0683_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":453},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32944"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0684_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":37},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32945"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0685_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":73},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32946"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0686_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":173},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32947"},{"v":"Hotel Marlborough"},{"v":"Hotel Marlborough"},null,null,null,{"v":"33.5x17.5cm"},null,null,{"v":"1917-0687_wotm"},null,null,null,{"v":"Hotel Marlborough"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":146},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32948"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1917-0688_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":201},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32949"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1917-0689_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":196},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32950"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"31.5x13.5cm"},null,null,{"v":"1917-0690_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":97},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32951"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x16.5cm"},null,null,{"v":"1917-0691_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":258},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32952"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"30.5x19.5cm"},null,null,{"v":"1917-0692_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":20},{"v":1917},{"v":11},{"v":26},{"v":"1917-11-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32953"},{"v":"Horn & Hardart Company"},{"v":"Horn & Hardart Company"},null,null,null,{"v":"22.5x14cm folded; 22.5x28cm opened"},null,null,{"v":"1917-0693_wotm"},null,null,null,{"v":"Horn & Hardart Company"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":126},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32954"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"26.5x20.5cm"},null,null,{"v":"1917-0694_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32955"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"26.5x20.5cm"},null,null,{"v":"1917-0695_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32956"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0696_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":112},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32957"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0697_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":62},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32958"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0698_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":155},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32959"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0699_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":155},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32960"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0700_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":156},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32961"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0701_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":79},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32962"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0702_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":169},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32963"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0703_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":12},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32964"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"menu ripped in half"},{"v":"1917-0704_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":92},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32965"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0705_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":160},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32966"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0706_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":12},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32967"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15cm folded; 26.5x30cm opened"},null,{"v":"menu also printed in French"},{"v":"1917-0707_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":221},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32968"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15cm folded; 26.5x30cm opened"},null,{"v":"menu also printed in French"},{"v":"1917-0708_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":117},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32969"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15cm folded; 26.5x30cm opened"},null,{"v":"menu also printed in French"},{"v":"1917-0709_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":209},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32970"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0710_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32971"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0711_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32972"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0712_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32973"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0713_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":31},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32974"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0714_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":49},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32976"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0716_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32977"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0717_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32978"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0718_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":50},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32979"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0719_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":106},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32980"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0720_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":125},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32981"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0721_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32982"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0722_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":133},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32983"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0723_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":134},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32984"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0724_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":65},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32985"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x19.5cm folded; 31x39cm open"},null,null,{"v":"1917-0725_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":77},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32986"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x19.5cm folded; 31x39cm open"},null,null,{"v":"1917-0726_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":419},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32987"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x19.5cm folded; 31x39cm open"},null,null,{"v":"1917-0727_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":423},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32988"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1917-0728_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":243},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32989"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1917-0729_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":212},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32990"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1917-0730_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":261},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32991"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"29x21.5cm folded; 29x43cm open"},null,null,{"v":"1917-0731_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":109},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32992"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"29x21.5cm folded; 29x43cm open"},null,null,{"v":"1917-0732_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":163},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32993"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"29x21.5cm folded; 29x43cm open"},null,null,{"v":"1917-0733_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":154},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32994"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"29x21.5cm folded; 29x43cm open"},null,null,{"v":"1917-0734_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":85},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32995"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"31x13.5cm"},null,null,{"v":"1917-0735_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":106},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32996"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"31x13.5cm"},null,null,{"v":"1917-0736_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":121},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32997"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"31x13.5cm"},null,null,{"v":"1917-0737_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":119},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32998"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"28.5x13.5cm folded; 28.5x33cm open"},null,null,{"v":"1917-0738_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":188},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"32999"},{"v":"Café des Beaux Arts"},{"v":"Café des Beaux Arts"},null,null,null,{"v":"27x18.5cm folded; 27x37cm open"},null,null,{"v":"1917-0739_wotm"},null,null,null,{"v":"Café des Beaux Arts"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":178},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33000"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"26.5x20.5cm folded; 26.6x41cm opened"},null,null,{"v":"1917-0740_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":73},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33001"},{"v":"Hotel Marlborough"},{"v":"Hotel Marlborough"},null,null,null,{"v":"33x17.5cm"},null,null,{"v":"1917-0741_wotm"},null,null,null,{"v":"Hotel Marlborough"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":131},{"v":1917},{"v":11},{"v":27},{"v":"1917-11-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33002"},{"v":"Hotel Marlborough"},{"v":"Hotel Marlborough"},null,null,null,{"v":"33x17.5cm"},null,null,{"v":"1917-0742_wotm"},null,null,null,{"v":"Hotel Marlborough"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":145},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33003"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x16.5cm folded; 26.5x33cm opened"},null,{"v":"menu also printed in French"},{"v":"1917-0743_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":74},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33004"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x16.5cm folded; 26.5x33cm opened"},null,{"v":"menu also printed in French"},{"v":"1917-0744_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":141},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33005"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0745_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":133},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33006"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0746_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":143},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33007"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0747_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":133},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33008"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0748_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":156},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33009"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0749_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":149},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33010"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0750_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":151},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33011"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0751_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":130},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33012"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0752_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":26},{"v":1917},{"v":11},{"v":28},{"v":"1917-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33013"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0753_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":25},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33014"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0754_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":203},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33015"},{"v":"Camp Wadsworth"},{"v":"Camp Wadsworth"},null,null,null,{"v":"16.5x10cm folded; 16.5x20cm open"},null,{"v":"Troop A, 102nd Military Police"},{"v":"1917-0755_wotm"},null,null,null,{"v":"Camp Wadsworth"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33016"},{"v":"U.S. Naval Training Station"},{"v":"U.S. Naval Training Station"},null,null,null,{"v":"17.5x14cm folded; 17.5x28cm open"},null,{"v":"Thanksgiving"},{"v":"1917-0756_wotm"},null,null,null,{"v":"U.S. Naval Training Station"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33017"},{"v":"Grand Central Terminal Restaurant"},{"v":"Grand Central Terminal Restaurant"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"Thanksgiving"},{"v":"1917-0757_wotm"},null,null,null,{"v":"Grand Central Terminal Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":125},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33018"},{"v":"U.S.S. Oklahoma"},{"v":"U.S.S. Oklahoma"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Thanksgiving"},{"v":"1917-0758_wotm"},null,null,null,{"v":"U.S.S. Oklahoma"},null,null,null,{"v":"complete"},{"v":"3"},{"v":35},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33019"},{"v":"The New Mills Hotel"},{"v":"The New Mills Hotel"},null,null,null,{"v":"16x12cm folded; 16x24cm open"},null,{"v":"Thanksgiving"},{"v":"1917-0759_wotm"},null,null,null,{"v":"The New Mills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":63},{"v":1917},{"v":11},{"v":29},{"v":"1917-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33020"},{"v":"The New Mills Hotel"},{"v":"The New Mills Hotel"},null,null,null,{"v":"16x12cm folded; 16x24cm open"},null,null,{"v":"1917-0760_wotm"},null,null,null,{"v":"The New Mills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":68},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33021"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1917-0761_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":358},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33022"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"21.5x11cm"},null,null,{"v":"1917-0762_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":45},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33023"},{"v":"The London Lounge"},{"v":"The London Lounge"},null,null,null,{"v":"13x10.5cm folded; 13x21cm open"},null,null,{"v":"1917-0763_wotm"},null,null,null,{"v":"The London Lounge"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1917},{"v":11},{"v":30},{"v":"1917-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33024"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"53x21.5cm"},null,null,{"v":"1917-0764_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":97},{"v":1917},{"v":12},{"v":1},{"v":"1917-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33025"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"54x21.5cm"},null,null,{"v":"1917-0765_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":99},{"v":1917},{"v":12},{"v":4},{"v":"1917-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33026"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0766_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":72},{"v":1917},{"v":12},{"v":1},{"v":"1917-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33027"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0767_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":130},{"v":1917},{"v":12},{"v":1},{"v":"1917-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33028"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0768_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1917},{"v":12},{"v":1},{"v":"1917-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33029"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0769_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":23},{"v":1917},{"v":12},{"v":1},{"v":"1917-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33030"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0770_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":25},{"v":1917},{"v":12},{"v":2},{"v":"1917-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33031"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0771_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":28},{"v":1917},{"v":12},{"v":3},{"v":"1917-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33032"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0772_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":28},{"v":1917},{"v":12},{"v":4},{"v":"1917-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33033"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0526_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":40},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33034"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm folded; 26.5x31cm open"},null,null,{"v":"1917-0527_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":236},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33035"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm folded; 26.5x31cm open"},null,null,{"v":"1917-0528_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":252},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33036"},{"v":"Codington Restaurant"},{"v":"Codington Restaurant"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1917-0529_wotm"},null,null,null,{"v":"Codington Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":87},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33037"},{"v":"The New Mills Hotel"},{"v":"The New Mills Hotel"},null,null,null,{"v":"16.5x12cm folded; 16.5x24cm open"},null,null,{"v":"1917-0530_wotm"},null,null,null,{"v":"The New Mills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":69},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33038"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0531_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":72},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33039"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0532_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":136},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33040"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1917-0533_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":130},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33041"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0534_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":151},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33042"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm opened"},null,{"v":"National Hotel Men's Exposition"},{"v":"1917-0535_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":160},{"v":1917},{"v":11},{"v":17},{"v":"1917-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33043"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"16.5x21.5cm"},null,null,{"v":"1917-0536_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":204},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33044"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0537_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33045"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0538_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":175},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33046"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0539_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":164},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33047"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0540_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":41},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33048"},{"v":"The Syrian Restaurant for Ladies' & Gents"},{"v":"The Syrian Restaurant for Ladies' & Gents"},null,null,null,{"v":"27.5x22"},null,{"v":"menu also printed in Arabic"},{"v":"1917-0541_wotm"},null,null,null,{"v":"The Syrian Restaurant for Ladies' & Gents"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":13},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33049"},{"v":"Hotel Marlborough Grill"},{"v":"Hotel Marlborough Grill"},null,null,null,{"v":"37x22cm"},null,null,{"v":"1917-0542_wotm"},null,null,null,{"v":"Hotel Marlborough Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":228},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33050"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm"},null,null,{"v":"1917-0543_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":310},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33051"},{"v":"Hotel Athens"},{"v":"Hotel Athens"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0544_wotm"},null,null,null,{"v":"Hotel Athens"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":274},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33052"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1917-0545_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":89},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33053"},{"v":"Adams' Dining Room"},{"v":"Adams' Dining Room"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1917-0546_wotm"},null,null,null,{"v":"Adams' Dining Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":269},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33054"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1917-0547_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":303},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33055"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"31x20.5cm folded; 31x41cm open"},null,null,{"v":"1917-0548_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":55},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33056"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0549_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":198},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33057"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0550_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":195},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33058"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0551_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":83},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33059"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0552_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":148},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33060"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0553_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":270},{"v":1917},{"v":11},{"v":18},{"v":"1917-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33061"},{"v":"Bun Hurn"},{"v":"Bun Hurn"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,null,{"v":"1917-0554_wotm"},null,null,null,{"v":"Bun Hurn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":135},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33062"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"24x21.5cm"},null,null,{"v":"1917-0555_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":335},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33063"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"24x21.5cm"},null,null,{"v":"1917-0556_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":256},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33064"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"20x24cm"},null,null,{"v":"1917-0557_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":221},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33065"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0558_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33066"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm folded; 27x34cm open"},null,null,{"v":"1917-0559_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":320},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33067"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27.5x17cm"},null,null,{"v":"1917-0560_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":246},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33068"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"26.5x17cm"},null,null,{"v":"1917-0561_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":139},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33069"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,null,{"v":"1917-0562_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":38},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33070"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,null,{"v":"1917-0563_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":137},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33071"},{"v":"Donahue's Lunch"},{"v":"Donahue's Lunch"},null,null,null,{"v":"22.5x17cm folded; 22.5x34cm open"},null,null,{"v":"1917-0564_wotm"},null,null,null,{"v":"Donahue's Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":174},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33072"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm folded; 26.5x31cm open"},null,null,{"v":"1917-0565_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":74},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33073"},{"v":"Hotel Marlborough Grill"},{"v":"Hotel Marlborough Grill"},null,null,null,{"v":"33x17.5cm"},null,null,{"v":"1917-0566_wotm"},null,null,null,{"v":"Hotel Marlborough Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":94},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33074"},{"v":"The New Mills Hotel"},{"v":"The New Mills Hotel"},null,null,null,{"v":"16x12.5cm folded; 16x25cm open"},null,null,{"v":"1917-0567_wotm"},null,null,null,{"v":"The New Mills Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":69},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33075"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0568_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":163},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33076"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0569_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":81},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33077"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0570_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":172},{"v":1917},{"v":11},{"v":19},{"v":"1917-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33078"},{"v":"Donahue's Lunch"},{"v":"Donahue's Lunch"},null,null,null,{"v":"27.5x21.5cm"},null,null,{"v":"1917-0571_wotm"},null,null,null,{"v":"Donahue's Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":14},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33079"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x19.5cm folded; 31x39cm open"},null,null,{"v":"1917-0572_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":249},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33080"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"26x14cm"},null,null,{"v":"1917-0573_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":133},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33081"},{"v":"The London Lounge"},{"v":"The London Lounge"},null,null,null,{"v":"13x10.5cm folded; 13x21cm open"},null,null,{"v":"1917-0574_wotm"},null,null,null,{"v":"The London Lounge"},null,null,null,{"v":"complete"},{"v":"3"},{"v":8},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33082"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"28.5x13.5cm folded; 28.5x33cm open"},null,null,{"v":"1917-0575_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":181},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33083"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"31x13.5cm"},null,null,{"v":"1917-0576_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":112},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33084"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,null,{"v":"1917-0577_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":175},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33085"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,null,{"v":"1917-0578_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":125},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33086"},{"v":"Mary Elizabeth"},{"v":"Mary Elizabeth"},null,null,null,{"v":"24x10cm folded; 24x20cm open"},null,null,{"v":"1917-0579_wotm"},null,null,null,{"v":"Mary Elizabeth"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":78},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33087"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0580_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":143},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33088"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0581_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":192},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33089"},{"v":"Lord & Taylor"},{"v":"Lord & Taylor"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0582_wotm"},null,null,null,{"v":"Lord & Taylor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":263},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33090"},{"v":"Lord & Taylor"},{"v":"Lord & Taylor"},null,null,null,{"v":"17.5x12cm folded; 17.5x24cm open"},null,{"v":"Tea Rooms"},{"v":"1917-0583_wotm"},null,null,null,{"v":"Lord & Taylor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":85},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33091"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"27.5x15.5cm folded; 27.5x31cm open"},null,null,{"v":"1917-0584_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":174},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33092"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"30.5x22cm"},null,null,{"v":"1917-0585_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":148},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33093"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"24x21.5cm"},null,null,{"v":"1917-0586_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":186},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33094"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1917-0587_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":178},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33095"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1917-0588_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":179},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33096"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0589_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":157},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33097"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0590_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":159},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33098"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0591_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":160},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33099"},{"v":"Hotel Marlborough Grill"},{"v":"Hotel Marlborough Grill"},null,null,null,{"v":"33x17.5cm"},null,null,{"v":"1917-0592_wotm"},null,null,null,{"v":"Hotel Marlborough Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":220},{"v":1917},{"v":11},{"v":20},{"v":"1917-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33100"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"27.5x15.5cm folded; 27.5x31cm open"},null,null,{"v":"1917-0593_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":233},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33101"},{"v":"The London Lounge"},{"v":"The London Lounge"},null,null,null,{"v":"13x10.5cm folded; 13x21cm open"},null,null,{"v":"1917-0594_wotm"},null,null,null,{"v":"The London Lounge"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33102"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"31x13.5cm"},null,null,{"v":"1917-0595_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":119},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33103"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,null,{"v":"1917-0596_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":168},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33104"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0597_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":70},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33105"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x20.5cm folded; 28x41cm open"},null,null,{"v":"1917-0598_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":196},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33106"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"16.5x21.5cm"},null,null,{"v":"1917-0599_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":188},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33107"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"24x21.5cm"},null,null,{"v":"1917-0600_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":280},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33108"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"23.5x21.5cm"},null,null,{"v":"1917-0601_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":315},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33109"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"20x24cm"},null,null,{"v":"1917-0602_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":214},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33110"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0603_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":28},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33111"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"21.5x11cm"},null,null,{"v":"1917-0604_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":44},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33112"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1917-0605_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":94},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33113"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1917-0606_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":59},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33114"},{"v":"Hotel Marlborough Grill"},{"v":"Hotel Marlborough Grill"},null,null,null,{"v":"34x17cm"},null,null,{"v":"1917-0607_wotm"},null,null,null,{"v":"Hotel Marlborough Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":148},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33115"},{"v":"Hotel Biltmore"},{"v":"Hotel Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0608_wotm"},null,null,null,{"v":"Hotel Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":159},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33116"},{"v":"Hotel Biltmore"},{"v":"Hotel Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0609_wotm"},null,null,null,{"v":"Hotel Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":168},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33117"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"27.5x21.5cm"},null,null,{"v":"1917-0610_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":57},{"v":1917},{"v":11},{"v":21},{"v":"1917-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33118"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1917-0611_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":154},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33119"},{"v":"The London Lounge"},{"v":"The London Lounge"},null,null,null,{"v":"12.5x10cm folded; 12.5x20cm open"},null,null,{"v":"1917-0612_wotm"},null,null,null,{"v":"The London Lounge"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33120"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x19.5cm folded; 31x39cm open"},null,null,{"v":"1917-0613_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":439},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33122"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"26.5x18cm"},null,null,{"v":"1917-0615_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33123"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"29x21.5cm folded; 29x43cm open"},null,null,{"v":"1917-0616_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":18},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33125"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"31x13.5cm"},null,null,{"v":"1917-0618_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":121},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33127"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"25x15cm"},null,null,{"v":"1917-0620_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":61},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33128"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,null,{"v":"1917-0621_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":140},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33129"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,null,{"v":"1917-0622_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":35},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33130"},{"v":"Hotel Marlborough Grill"},{"v":"Hotel Marlborough Grill"},null,null,null,{"v":"37x22.5cm"},null,null,{"v":"1917-0641_wotm"},null,null,null,{"v":"Hotel Marlborough Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":65},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33131"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,null,{"v":"1917-0623_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":133},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33132"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,null,{"v":"1917-0624_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":175},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33133"},{"v":"Café des Beaux Arts"},{"v":"Café des Beaux Arts"},null,null,null,{"v":"27x18.5cm folded; 27x37cm open"},null,null,{"v":"1917-0625_wotm"},null,null,null,{"v":"Café des Beaux Arts"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":166},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33134"},{"v":"Café des Beaux Arts"},{"v":"Café des Beaux Arts"},null,null,null,{"v":"27x18.5cm folded; 27x37cm open"},null,null,{"v":"1917-0626_wotm"},null,null,null,{"v":"Café des Beaux Arts"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":187},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33135"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"28x18cm"},null,{"v":"interesting sketch on the back of menu"},{"v":"1917-0627_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":69},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33136"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0628_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":72},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33137"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm"},null,{"v":"menu also printed in French"},{"v":"1917-0629_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":111},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33138"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm"},null,{"v":"menu also printed in French"},{"v":"1917-0630_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":280},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33139"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"16.5x21.5cm"},null,null,{"v":"1917-0631_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":206},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33140"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"16.5x21.5cm"},null,null,{"v":"1917-0632_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":200},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33141"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"20x24cm"},null,null,{"v":"1917-0633_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":221},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33142"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"23.5x21.5cm"},null,null,{"v":"1917-0634_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":339},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33143"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"23.5x21.5cm"},null,null,{"v":"1917-0635_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":325},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33144"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0636_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":28},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33145"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0637_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":32},{"v":1917},{"v":11},{"v":23},{"v":"1917-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33146"},{"v":"Hotel Marlborough Grill"},{"v":"Hotel Marlborough Grill"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1917-0638_wotm"},null,null,null,{"v":"Hotel Marlborough Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":139},{"v":1917},{"v":11},{"v":22},{"v":"1917-11-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33147"},{"v":"John Wanamaker"},{"v":"John Wanamaker"},null,null,null,{"v":"25.5x17.5cm"},null,null,{"v":"1917-0897_wotm"},null,null,null,{"v":"John Wanamaker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":43},{"v":1917},{"v":12},{"v":11},{"v":"1917-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33148"},{"v":"John Wanamaker"},{"v":"John Wanamaker"},null,null,null,{"v":"27x17cm folded; 27x34cm opened"},null,null,{"v":"1917-0898_wotm"},null,null,null,{"v":"John Wanamaker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":107},{"v":1917},{"v":12},{"v":11},{"v":"1917-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33149"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0899_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":142},{"v":1917},{"v":12},{"v":11},{"v":"1917-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33150"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm folded; 26.5x31cm open"},null,null,{"v":"1917-0900_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":215},{"v":1917},{"v":12},{"v":11},{"v":"1917-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33151"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"29x21cm folded; 29x42cm opened"},null,null,{"v":"1917-0901_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":173},{"v":1917},{"v":12},{"v":11},{"v":"1917-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33152"},{"v":"Fleischmann's Vienna Restaurant"},{"v":"Fleischmann's Vienna Restaurant"},null,null,null,{"v":"31x20cm folded; 31x40cm opened"},null,null,{"v":"1917-0902_wotm"},null,null,null,{"v":"Fleischmann's Vienna Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":70},{"v":1917},{"v":12},{"v":11},{"v":"1917-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33153"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0903_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":156},{"v":1917},{"v":12},{"v":11},{"v":"1917-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33154"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0904_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":160},{"v":1917},{"v":12},{"v":11},{"v":"1917-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33155"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0905_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":158},{"v":1917},{"v":12},{"v":11},{"v":"1917-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33156"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1917-0906_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":187},{"v":1917},{"v":12},{"v":12},{"v":"1917-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33157"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"54.5x21.5cm"},null,null,{"v":"1917-0907_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":100},{"v":1917},{"v":12},{"v":12},{"v":"1917-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33158"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x17.5cm folded; 23x35cm opened"},null,null,{"v":"1917-0908_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":170},{"v":1917},{"v":12},{"v":12},{"v":"1917-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33159"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x17.5cm folded; 23x35cm opened"},null,null,{"v":"1917-0909_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":186},{"v":1917},{"v":12},{"v":12},{"v":"1917-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33160"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0910_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":27},{"v":1917},{"v":12},{"v":12},{"v":"1917-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33161"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm folded; 26.5x31cm open"},null,null,{"v":"1917-0911_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":488},{"v":1917},{"v":12},{"v":12},{"v":"1917-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33162"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0912_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":107},{"v":1917},{"v":12},{"v":12},{"v":"1917-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33163"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0913_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":144},{"v":1917},{"v":12},{"v":12},{"v":"1917-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33164"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16x12cm folded; 16x24cm opened"},null,null,{"v":"1917-0914_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":16},{"v":1917},{"v":12},{"v":12},{"v":"1917-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33165"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm folded; 26.5x31cm open"},null,null,{"v":"1917-0915_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":484},{"v":1917},{"v":12},{"v":13},{"v":"1917-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33166"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"22.5x17.5cm folded; 22.5x35cm open"},null,null,{"v":"1917-0916_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":182},{"v":1917},{"v":12},{"v":13},{"v":"1917-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33167"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0917_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":174},{"v":1917},{"v":12},{"v":13},{"v":"1917-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33168"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0918_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":177},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33169"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0919_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":75},{"v":1917},{"v":12},{"v":15},{"v":"1917-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33170"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0920_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":163},{"v":1917},{"v":12},{"v":16},{"v":"1917-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33171"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0921_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":162},{"v":1917},{"v":12},{"v":13},{"v":"1917-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33172"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0922_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":171},{"v":1917},{"v":12},{"v":13},{"v":"1917-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33173"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0923_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":170},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33174"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0924_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":172},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33175"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0925_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":59},{"v":1917},{"v":12},{"v":15},{"v":"1917-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33176"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0926_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":92},{"v":1917},{"v":12},{"v":15},{"v":"1917-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33177"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0927_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":169},{"v":1917},{"v":12},{"v":16},{"v":"1917-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33178"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0928_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":44},{"v":1917},{"v":12},{"v":16},{"v":"1917-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33179"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"54x21.5cm"},null,null,{"v":"1917-0929_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":93},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33180"},{"v":"Grand Central Terminal Restaurant"},{"v":"Grand Central Terminal Restaurant"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0930_wotm"},null,null,null,{"v":"Grand Central Terminal Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":295},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33181"},{"v":"Grand Central Terminal Restaurant"},{"v":"Grand Central Terminal Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0931_wotm"},null,null,null,{"v":"Grand Central Terminal Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":409},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33182"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1917-0932_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33183"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1917-0933_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1917},{"v":12},{"v":15},{"v":"1917-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33184"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1917-0934_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":679},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33185"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18cm"},null,null,{"v":"1917-0935_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":311},{"v":1917},{"v":12},{"v":15},{"v":"1917-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33186"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"29x21.5cm folded; 29x43cm opened"},null,null,{"v":"1917-0936_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":53},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33187"},{"v":"Guffanti's Table d'Hôte"},{"v":"Guffanti's Table d'Hôte"},null,null,null,{"v":"23x14cm"},null,null,{"v":"1917-0937_wotm"},null,null,null,{"v":"Guffanti's Table d'Hôte"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":94},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33188"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm folded; 26.5x31cm open"},null,null,{"v":"1917-0938_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":98},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33189"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm folded; 26.5x31cm open"},null,null,{"v":"1917-0939_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":201},{"v":1917},{"v":12},{"v":15},{"v":"1917-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33190"},{"v":"Guffanti's Table d'Hôte"},{"v":"Guffanti's Table d'Hôte"},null,null,null,{"v":"23x14cm"},null,null,{"v":"1917-0940_wotm"},null,null,null,{"v":"Guffanti's Table d'Hôte"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":95},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33191"},{"v":"Huether & Steffens"},{"v":"Huether & Steffens"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1917-0941_wotm"},null,null,null,{"v":"Huether & Steffens"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":27},{"v":1917},{"v":12},{"v":15},{"v":"1917-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33192"},{"v":"Huether & Steffens"},{"v":"Huether & Steffens"},null,null,null,{"v":"24x15cm"},null,{"v":"restaurant name not confirmed"},{"v":"1917-0942_wotm"},null,null,null,{"v":"Huether & Steffens"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":33},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33193"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24.5x16cm"},null,null,{"v":"1917-0943_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":71},{"v":1917},{"v":12},{"v":16},{"v":"1917-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33194"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"24x21.5cm"},null,null,{"v":"1917-0944_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":324},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33195"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"20x24cm"},null,null,{"v":"1917-0945_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":218},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33196"},{"v":"Hotel Belmont"},{"v":"Hotel Belmont"},null,null,null,{"v":"24x21.5cm"},null,null,{"v":"1917-0946_wotm"},null,null,null,{"v":"Hotel Belmont"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":314},{"v":1917},{"v":12},{"v":14},{"v":"1917-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33197"},{"v":"Huether & Steffens"},{"v":"Huether & Steffens"},null,null,null,{"v":"28x15.5cm"},null,null,{"v":"1917-0947_wotm"},null,null,null,{"v":"Huether & Steffens"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":87},{"v":1917},{"v":12},{"v":15},{"v":"1917-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33198"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,null,{"v":"1917-0948_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":211},{"v":1917},{"v":12},{"v":16},{"v":"1917-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33199"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"31x21.5cm folded; 31x43cm open"},null,null,{"v":"1917-0949_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":298},{"v":1917},{"v":12},{"v":16},{"v":"1917-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33200"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0950_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":72},{"v":1917},{"v":12},{"v":16},{"v":"1917-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33201"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1917-0951_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":266},{"v":1917},{"v":12},{"v":16},{"v":"1917-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33202"},{"v":"Cavanagh's"},{"v":"Cavanagh's"},null,null,null,{"v":"35.5x23.5cm folded; 35.5x47cm open"},null,null,{"v":"1917-0952_wotm"},null,null,null,{"v":"Cavanagh's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":530},{"v":1917},{"v":12},{"v":16},{"v":"1917-12-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33203"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0953_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":139},{"v":1917},{"v":10},{"v":9},{"v":"1917-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33204"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"24.5x16cm"},null,null,{"v":"1917-0954_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":29},{"v":1917},{"v":11},{"v":6},{"v":"1917-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33205"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0955_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":172},{"v":1917},{"v":12},{"v":17},{"v":"1917-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33206"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0956_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":177},{"v":1917},{"v":12},{"v":17},{"v":"1917-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33207"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0957_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":159},{"v":1917},{"v":12},{"v":17},{"v":"1917-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33208"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1917-0958_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1917},{"v":12},{"v":17},{"v":"1917-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33209"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15cm folded; 26.5x30cm open"},null,null,{"v":"1917-0959_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":180},{"v":1917},{"v":12},{"v":17},{"v":"1917-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33210"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1917-0960_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":337},{"v":1917},{"v":12},{"v":17},{"v":"1917-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33211"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1917-0961_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":251},{"v":1917},{"v":12},{"v":17},{"v":"1917-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33212"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1917-0962_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":265},{"v":1917},{"v":12},{"v":17},{"v":"1917-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33213"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0963_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":74},{"v":1917},{"v":12},{"v":18},{"v":"1917-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33214"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0964_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":173},{"v":1917},{"v":12},{"v":18},{"v":"1917-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33215"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0965_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":156},{"v":1917},{"v":12},{"v":18},{"v":"1917-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33216"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1917-0966_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":168},{"v":1917},{"v":12},{"v":18},{"v":"1917-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33217"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1917-0967_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":323},{"v":1917},{"v":12},{"v":18},{"v":"1917-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33218"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1917-0968_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1917},{"v":12},{"v":18},{"v":"1917-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33219"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1917-0969_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":58},{"v":1917},{"v":12},{"v":18},{"v":"1917-12-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33220"},{"v":"J.J. Lussier Commissary Contractor"},{"v":"J.J. Lussier Commissary Contractor"},null,null,null,{"v":"21.5x16cm"},null,null,{"v":"1917-0970_wotm"},null,null,null,{"v":"J.J. Lussier Commissary Contractor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":30},{"v":1917},{"v":12},{"v":21},{"v":"1917-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33221"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"54x21.5cm"},null,null,{"v":"1917-0971_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":99},{"v":1917},{"v":12},{"v":21},{"v":"1917-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33223"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1917-0973_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":182},{"v":1917},{"v":12},{"v":21},{"v":"1917-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33224"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0974_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":102},{"v":1917},{"v":12},{"v":21},{"v":"1917-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33225"},{"v":"Hotel Wallick"},{"v":"Hotel Wallick"},null,null,null,{"v":"34x27cm folded; 34x54cm open"},null,{"v":"dinner in honor of Lou C. and London I. Wallick"},{"v":"1917-0975_wotm"},null,null,null,{"v":"Hotel Wallick"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1917},{"v":12},{"v":21},{"v":"1917-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33226"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0976_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":24},{"v":1917},{"v":12},{"v":20},{"v":"1917-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33227"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1917-0977_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":574},{"v":1917},{"v":12},{"v":21},{"v":"1917-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33228"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1917-0978_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":75},{"v":1917},{"v":12},{"v":21},{"v":"1917-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33229"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1917-0979_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":271},{"v":1917},{"v":12},{"v":21},{"v":"1917-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33230"},{"v":"Herald Square Hotel"},{"v":"Herald Square Hotel"},null,null,null,{"v":"30x21.5cm folded; 30x43cm open"},null,null,{"v":"1917-0980_wotm"},null,null,null,{"v":"Herald Square Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":539},{"v":1917},{"v":12},{"v":1},{"v":"1917-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33231"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15cm folded; 26.5x30cm open"},null,null,{"v":"1917-0981_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":481},{"v":1917},{"v":12},{"v":21},{"v":"1917-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33232"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1917-0982_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":21},{"v":1917},{"v":12},{"v":21},{"v":"1917-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33233"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1917-0983_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":261},{"v":1917},{"v":12},{"v":21},{"v":"1917-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33234"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"35.5x18cm"},null,{"v":"bottom of menu is torn off/missing"},{"v":"1917-0984_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":279},{"v":1917},{"v":12},{"v":20},{"v":"1917-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33235"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"54x21.5cm"},null,null,{"v":"1917-0985_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":96},{"v":1917},{"v":12},{"v":20},{"v":"1917-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33236"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15cm folded; 26.5x30cm open"},null,null,{"v":"1917-0986_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":251},{"v":1917},{"v":12},{"v":20},{"v":"1917-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33237"},{"v":"J.J. Lussier Commissary Contractor"},{"v":"J.J. Lussier Commissary Contractor"},null,null,null,{"v":"21.5x16cm"},null,null,{"v":"1917-0987_wotm"},null,null,null,{"v":"J.J. Lussier Commissary Contractor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":29},{"v":1917},{"v":12},{"v":20},{"v":"1917-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33238"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"26.5x15.5cm"},null,null,{"v":"1917-0988_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":194},{"v":1917},{"v":12},{"v":20},{"v":"1917-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33239"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,null,{"v":"1917-0989_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":176},{"v":1917},{"v":12},{"v":20},{"v":"1917-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33240"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1917-0990_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":256},{"v":1917},{"v":12},{"v":20},{"v":"1917-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33241"},{"v":"Healy's Forty-second Street Restaurant"},{"v":"Healy's Forty-second Street Restaurant"},null,null,null,{"v":"33x18.5cm"},null,null,{"v":"1917-0991_wotm"},null,null,null,{"v":"Healy's Forty-second Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":75},{"v":1917},{"v":12},{"v":20},{"v":"1917-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33242"},{"v":"Wm. F. Healy's 42nd St. Grill"},{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1917-0992_wotm"},null,null,null,{"v":"Wm. F. Healy's 42nd St. Grill"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1917},{"v":12},{"v":20},{"v":"1917-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33243"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1917-0993_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":62},{"v":1917},{"v":12},{"v":20},{"v":"1917-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33244"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0994_wotm"},null,null,null,{"v":"The Biltmore"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":32},{"v":1917},{"v":12},{"v":20},{"v":"1917-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33245"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1917-0995_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":174},{"v":1917},{"v":12},{"v":20},{"v":"1917-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33246"},{"v":"J.J. Lussier Commissary Contractor"},{"v":"J.J. Lussier Commissary Contractor"},null,null,null,{"v":"21.5x16cm"},null,null,{"v":"1917-0996_wotm"},null,null,null,{"v":"J.J. Lussier Commissary Contractor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1917},{"v":12},{"v":19},{"v":"1917-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33247"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1917-0997_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":61},{"v":1917},{"v":12},{"v":19},{"v":"1917-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33248"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1917-0998_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":55},{"v":1917},{"v":12},{"v":19},{"v":"1917-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33249"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"25.5x15cm"},null,null,{"v":"1917-0999_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":79},{"v":1917},{"v":12},{"v":19},{"v":"1917-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33250"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15cm folded; 26.5x30cm open"},null,null,{"v":"1917-1000_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":479},{"v":1917},{"v":12},{"v":19},{"v":"1917-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33251"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1917-1001_wotm"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":255},{"v":1917},{"v":12},{"v":19},{"v":"1917-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33252"},{"v":"Donahue's Lunch"},{"v":"Donahue's Lunch"},null,null,null,{"v":"27.5x21.5cm"},null,null,{"v":"1917-1002_wotm"},null,null,null,{"v":"Donahue's Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":55},{"v":1917},{"v":12},{"v":19},{"v":"1917-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33253"},{"v":"The London Lounge"},{"v":"The London Lounge"},null,null,null,{"v":"13x20.5cm"},null,null,{"v":"1917-0773_wotm"},null,null,null,{"v":"The London Lounge"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1917},{"v":12},{"v":1},{"v":"1917-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33254"},{"v":"The London Lounge"},{"v":"The London Lounge"},null,null,null,{"v":"13x20.5cm"},null,null,{"v":"1917-0774_wotm"},null,null,null,{"v":"The London Lounge"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1917},{"v":12},{"v":3},{"v":"1917-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33255"},{"v":"The London Lounge"},{"v":"The London Lounge"},null,null,null,{"v":"13x20.5cm"},null,null,{"v":"1917-0775_wotm"},null,null,null,{"v":"The London Lounge"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1917},{"v":12},{"v":4},{"v":"1917-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33256"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm"},null,{"v":"menu also printed in French"},{"v":"1917-0776_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":487},{"v":1917},{"v":12},{"v":1},{"v":"1917-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33257"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm"},null,{"v":"menu also printed in French"},{"v":"1917-0777_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":493},{"v":1917},{"v":12},{"v":3},{"v":"1917-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33258"},{"v":"Louis Sherry"},{"v":"Louis Sherry"},null,null,null,{"v":"26.5x15.5cm"},null,{"v":"menu also printed in French"},{"v":"1917-0778_wotm"},null,null,null,{"v":"Louis Sherry"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":455},{"v":1917},{"v":12},{"v":4},{"v":"1917-12-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33259"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1917-0779_wotm"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":300},{"v":1917},{"v":12},{"v":1},{"v":"1917-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33260"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,null,{"v":"1917-0780_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":230},{"v":1917},{"v":12},{"v":1},{"v":"1917-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33261"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,null,{"v":"1917-0781_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":247},{"v":1917},{"v":12},{"v":3},{"v":"1917-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33262"},{"v":"The Pekin Resraurant"},{"v":"The Pekin Resraurant"},null,null,null,null,null,null,{"v":"1915-0001"},null,null,null,{"v":"The Pekin Resraurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":58},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33263"},{"v":"College Inn Chicago"},{"v":"College Inn Chicago"},null,null,null,null,null,null,{"v":"1915-0002"},null,null,null,{"v":"College Inn Chicago"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33264"},{"v":"Thomas Healy"},{"v":"Thomas Healy"},null,null,null,null,null,null,{"v":"1915-0003"},null,null,null,{"v":"Thomas Healy"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33265"},{"v":"The Marquise"},{"v":"The Marquise"},null,null,null,null,null,null,{"v":"1915-0004"},null,null,null,{"v":"The Marquise"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33266"},{"v":"Manhattan Club"},{"v":"Manhattan Club"},null,null,null,null,null,null,{"v":"1915-0005"},null,null,null,{"v":"Manhattan Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33267"},{"v":"Restaurant name and/or location not given"},{"v":"Restaurant name and/or location not given"},null,null,null,null,null,null,{"v":"1915-0006"},null,null,null,{"v":"Restaurant name and/or location not given"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":51},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33268"},{"v":"Pennsylvania Railroad Restaurants"},{"v":"Pennsylvania Railroad Restaurants"},null,null,null,null,null,null,{"v":"1915-0007"},null,null,null,{"v":"Pennsylvania Railroad Restaurants"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":181},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33269"},{"v":"Pennsylvania Railroad Restaurants"},{"v":"Pennsylvania Railroad Restaurants"},null,null,null,null,null,null,{"v":"1915-0008"},null,null,null,{"v":"Pennsylvania Railroad Restaurants"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":96},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33270"},{"v":"Bellevue - Stratford"},{"v":"Bellevue - Stratford"},null,null,null,null,null,null,{"v":"1915-0009"},null,null,null,{"v":"Bellevue - Stratford"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33271"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0010"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33272"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0011"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33273"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,null,null,null,{"v":"1915-0012"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33274"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0013"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33275"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0014"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33276"},{"v":"U. S. S. NY"},{"v":"U. S. S. NY"},null,null,null,null,null,null,{"v":"1915-0015"},null,null,null,{"v":"U. S. S. NY"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33277"},{"v":"Sphinx Club"},{"v":"Sphinx Club"},null,null,null,null,null,null,{"v":"1915-0016"},null,null,null,{"v":"Sphinx Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":23},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33278"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,null,null,null,{"v":"1915-0017"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":36},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33279"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,null,{"v":"1915-0018"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33280"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0019"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33281"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0020"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":15},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33282"},{"v":"Hof Brau Haus"},{"v":"Hof Brau Haus"},null,null,null,null,null,null,{"v":"1915-0021"},null,null,null,{"v":"Hof Brau Haus"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33283"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0022"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"21"},{"v":23},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33284"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0023"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33285"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0024"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":23},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33286"},{"v":"Knickerbocker Field Club"},{"v":"Knickerbocker Field Club"},null,null,null,null,null,null,{"v":"1915-0025"},null,null,null,{"v":"Knickerbocker Field Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33287"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0026"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33288"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0027"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33289"},{"v":"Metropolitan Life Insurance Company"},{"v":"Metropolitan Life Insurance Company"},null,null,null,null,null,null,{"v":"1915-0028"},null,null,null,{"v":"Metropolitan Life Insurance Company"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33290"},{"v":"Hotel Majestic"},{"v":"Hotel Majestic"},null,null,null,null,null,null,{"v":"1915-0029"},null,null,null,{"v":"Hotel Majestic"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33291"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0030"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"14"},{"v":25},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33292"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0031"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33293"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,null,null,null,{"v":"1915-0032"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"10"},{"v":18},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33294"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,null,{"v":"1915-0033"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33295"},{"v":"Harvard Club"},{"v":"Harvard Club"},null,null,null,null,null,null,{"v":"1915-0034"},null,null,null,{"v":"Harvard Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33296"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0035"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":71},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33297"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,null,null,null,{"v":"1915-0036"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":35},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33298"},{"v":"Fraunces Tavern"},{"v":"Fraunces Tavern"},null,null,null,null,null,null,{"v":"1915-0037"},null,null,null,{"v":"Fraunces Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":270},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33299"},{"v":"Harvard Hall"},{"v":"Harvard Hall"},null,null,null,null,null,null,{"v":"1915-0038"},null,null,null,{"v":"Harvard Hall"},null,null,null,{"v":"complete"},{"v":"17"},{"v":17},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33300"},{"v":"Metropolitan Club"},{"v":"Metropolitan Club"},null,null,null,null,null,null,{"v":"1915-0039"},null,null,null,{"v":"Metropolitan Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33301"},{"v":"The New Willard"},{"v":"The New Willard"},null,null,null,null,null,null,{"v":"1915-0040"},null,null,null,{"v":"The New Willard"},null,null,null,{"v":"complete"},{"v":"23"},{"v":23},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33302"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0041"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":39},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33303"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0042"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":24},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33304"},{"v":"Rector's"},{"v":"Rector's"},null,null,null,null,null,null,{"v":"1915-0043"},null,null,null,{"v":"Rector's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":73},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33305"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0044"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33306"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0045"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":36},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33307"},{"v":"Restaurant name and/or location not given]"},{"v":"Restaurant name and/or location not given]"},null,null,null,null,null,null,{"v":"1915-0046"},null,null,null,{"v":"Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33308"},{"v":"Sherry's"},{"v":"Sherry's"},null,null,null,null,null,null,{"v":"1915-0047"},null,null,null,{"v":"Sherry's"},null,null,null,{"v":"complete"},{"v":"9"},{"v":10},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33309"},{"v":"The Plaza"},{"v":"The Plaza"},null,null,null,null,null,null,{"v":"1915-0048"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33310"},{"v":"Long Island Business College"},{"v":"Long Island Business College"},null,null,null,null,null,null,{"v":"1915-0049"},null,null,null,{"v":"Long Island Business College"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33311"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0050"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33314"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0053"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33315"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0054"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33316"},{"v":"Bensonhurst Yacht Club"},{"v":"Bensonhurst Yacht Club"},null,null,null,null,null,null,{"v":"1915-0055"},null,null,null,{"v":"Bensonhurst Yacht Club"},null,null,null,{"v":"complete"},{"v":"7"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33318"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0057"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":17},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33319"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0058"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33322"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0061"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":66},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33323"},{"v":"McKee's Restaurant"},{"v":"McKee's Restaurant"},null,null,null,null,null,null,{"v":"1915-0062"},null,null,null,{"v":"McKee's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":7},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33324"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,null,null,null,{"v":"1915-0063"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33325"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0064"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33326"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0065"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":13},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33327"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0066"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":24},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33328"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0067"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33329"},{"v":"Union Club"},{"v":"Union Club"},null,null,null,null,null,null,{"v":"1915-0068"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33330"},{"v":"J.B. Greenhut Co."},{"v":"J.B. Greenhut Co."},null,null,null,null,null,null,{"v":"1915-0069"},null,null,null,{"v":"J.B. Greenhut Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":150},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33331"},{"v":"J.B. Greenhut Co."},{"v":"J.B. Greenhut Co."},null,null,null,null,null,null,{"v":"1915-0070"},null,null,null,{"v":"J.B. Greenhut Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":17},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33332"},{"v":"Keen's English Chop House"},{"v":"Keen's English Chop House"},null,null,null,null,null,null,{"v":"1915-0071"},null,null,null,{"v":"Keen's English Chop House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33333"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0072"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33334"},{"v":"Hotel LaSalle"},{"v":"Hotel LaSalle"},null,null,null,null,null,null,{"v":"1915-0073"},null,null,null,{"v":"Hotel LaSalle"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33335"},{"v":"U.S.S. Wyoming"},{"v":"U.S.S. Wyoming"},null,null,null,null,null,null,{"v":"1915-0074"},null,null,null,{"v":"U.S.S. Wyoming"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33336"},{"v":"Hotel Savoy"},{"v":"Hotel Savoy"},null,null,null,null,null,null,{"v":"1915-0075"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"5"},{"v":19},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33337"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0076"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33338"},{"v":"Hotel Chamberlin"},{"v":"Hotel Chamberlin"},null,null,null,null,null,null,{"v":"1915-0077"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":45},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33339"},{"v":"Hotel Chamberlin"},{"v":"Hotel Chamberlin"},null,null,null,null,null,null,{"v":"1915-0078"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":52},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33340"},{"v":"J.B. Greenhut Co."},{"v":"J.B. Greenhut Co."},null,null,null,null,null,null,{"v":"1915-0079"},null,null,null,{"v":"J.B. Greenhut Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":134},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33342"},{"v":"J.B. Greenhut Co."},{"v":"J.B. Greenhut Co."},null,null,null,null,null,null,{"v":"1915-0081"},null,null,null,{"v":"J.B. Greenhut Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":285},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33343"},{"v":"Hotel Martinique"},{"v":"Hotel Martinique"},null,null,null,null,null,null,{"v":"1915-0082"},null,null,null,{"v":"Hotel Martinique"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33346"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0085"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"18"},{"v":12},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33348"},{"v":"Mercantile lunch Co."},{"v":"Mercantile lunch Co."},null,null,null,null,null,null,{"v":"1915-0087"},null,null,null,{"v":"Mercantile lunch Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":33},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33349"},{"v":"Mission Inn"},{"v":"Mission Inn"},null,null,null,null,null,null,{"v":"1915-0088"},null,null,null,{"v":"Mission Inn"},null,null,null,{"v":"complete"},{"v":"3"},{"v":40},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33350"},{"v":"Seaboard Air Line Railway"},{"v":"Seaboard Air Line Railway"},null,null,null,null,null,null,{"v":"1915-0089"},null,null,null,{"v":"Seaboard Air Line Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":116},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33351"},{"v":"Astor Hotel"},{"v":"Astor Hotel"},null,null,null,null,null,null,{"v":"1915-0090"},null,null,null,{"v":"Astor Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33352"},{"v":"Astor Hotel"},{"v":"Astor Hotel"},null,null,null,null,null,null,{"v":"1915-0091"},null,null,null,{"v":"Astor Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33353"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0092"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":23},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33354"},{"v":"Astor Hotel"},{"v":"Astor Hotel"},null,null,null,null,null,null,{"v":"1915-0093"},null,null,null,{"v":"Astor Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33355"},{"v":"Astor Hotel"},{"v":"Astor Hotel"},null,null,null,null,null,null,{"v":"1915-0094"},null,null,null,{"v":"Astor Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33356"},{"v":"Astor Hotel"},{"v":"Astor Hotel"},null,null,null,null,null,null,{"v":"1915-0095"},null,null,null,{"v":"Astor Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33357"},{"v":"Restaurant name and/or location not given]"},{"v":"Restaurant name and/or location not given]"},null,null,null,null,null,null,{"v":"1915-0096"},null,null,null,{"v":"Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33358"},{"v":"Hotel Marie Antoinette"},{"v":"Hotel Marie Antoinette"},null,null,null,null,null,null,{"v":"1915-0097"},null,null,null,{"v":"Hotel Marie Antoinette"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33359"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,null,null,null,{"v":"1915-0098"},null,null,null,{"v":"Pennsylvania Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":70},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33360"},{"v":"Masonic Building"},{"v":"Masonic Building"},null,null,null,null,null,null,{"v":"1915-0099"},null,null,null,{"v":"Masonic Building"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33361"},{"v":"Broadway Central Hotel"},{"v":"Broadway Central Hotel"},null,null,null,null,null,null,{"v":"1915-0100"},null,null,null,{"v":"Broadway Central Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":338},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33362"},{"v":"Palmetto Limited"},{"v":"Palmetto Limited"},null,null,null,null,null,null,{"v":"1915-0101"},null,null,null,{"v":"Palmetto Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":89},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33363"},{"v":"Palmetto Limited"},{"v":"Palmetto Limited"},null,null,null,null,null,null,{"v":"1915-0102"},null,null,null,{"v":"Palmetto Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":88},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33364"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0103"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33365"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0104"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33366"},{"v":"The Gregorian"},{"v":"The Gregorian"},null,null,null,null,null,null,{"v":"1915-0105"},null,null,null,{"v":"The Gregorian"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33367"},{"v":"Union Club"},{"v":"Union Club"},null,null,null,null,null,null,{"v":"1915-0106"},null,null,null,{"v":"Union Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33369"},{"v":"Hotel St. Andrew"},{"v":"Hotel St. Andrew"},null,null,null,null,null,null,{"v":"1915-0108"},null,null,null,{"v":"Hotel St. Andrew"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":195},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33370"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0109"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33371"},{"v":"Hotel St. Andrew"},{"v":"Hotel St. Andrew"},null,null,null,null,null,null,{"v":"1915-0110"},null,null,null,{"v":"Hotel St. Andrew"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":12},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33372"},{"v":"Park Avenue Hotel"},{"v":"Park Avenue Hotel"},null,null,null,null,null,null,{"v":"1915-0111"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33373"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,null,{"v":"1915-0112"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33374"},{"v":"Broadway Central Hotel"},{"v":"Broadway Central Hotel"},null,null,null,null,null,null,{"v":"1915-0113"},null,null,null,{"v":"Broadway Central Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":31},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33375"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0114"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"10"},{"v":12},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33377"},{"v":"Broadway Central Hotel"},{"v":"Broadway Central Hotel"},null,null,null,null,null,null,{"v":"1915-0116"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":28},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33378"},{"v":"Broadway Central Hotel"},{"v":"Broadway Central Hotel"},null,null,null,null,null,null,{"v":"1915-0117"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":33},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33379"},{"v":"Broadway Central Hotel"},{"v":"Broadway Central Hotel"},null,null,null,null,null,null,{"v":"1915-0118"},null,null,null,{"v":"Broadway Central Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":94},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33380"},{"v":"Broadway Central Hotel"},{"v":"Broadway Central Hotel"},null,null,null,null,null,null,{"v":"1915-0119"},null,null,null,{"v":"Broadway Central Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":253},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33381"},{"v":"Restaurant name and/or location not given]"},{"v":"Restaurant name and/or location not given]"},null,null,null,null,null,null,{"v":"1915-0120"},null,null,null,{"v":"Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":45},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33382"},{"v":"Broadway Central Hotel"},{"v":"Broadway Central Hotel"},null,null,null,null,null,null,{"v":"1915-0121"},null,null,null,{"v":"Broadway Central Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":41},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33383"},{"v":"Broadway Central Hotel"},{"v":"Broadway Central Hotel"},null,null,null,null,null,null,{"v":"1915-0122"},null,null,null,{"v":"Broadway Central Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33384"},{"v":"Broadway Central Hotel"},{"v":"Broadway Central Hotel"},null,null,null,null,null,null,{"v":"1915-0123"},null,null,null,{"v":"Broadway Central Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":222},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33385"},{"v":"Restaurant name and/or location not given]"},{"v":"Restaurant name and/or location not given]"},null,null,null,null,null,null,{"v":"1915-0124"},null,null,null,{"v":"Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33386"},{"v":"Restaurant name and/or location not given]"},{"v":"Restaurant name and/or location not given]"},null,null,null,null,null,null,{"v":"1915-0125"},null,null,null,{"v":"Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":33},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33387"},{"v":"Hotel Chamberlin"},{"v":"Hotel Chamberlin"},null,null,null,null,null,null,{"v":"1915-0126"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33388"},{"v":"Restaurant name and/or location not given]"},{"v":"Restaurant name and/or location not given]"},null,null,null,null,null,null,{"v":"1915-0127"},null,null,null,{"v":"Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":65},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33389"},{"v":"Restaurant name and/or location not given]"},{"v":"Restaurant name and/or location not given]"},null,null,null,null,null,null,{"v":"1915-0128"},null,null,null,{"v":"Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33390"},{"v":"Restaurant name and/or location not given]"},{"v":"Restaurant name and/or location not given]"},null,null,null,null,null,null,{"v":"1915-0129"},null,null,null,{"v":"Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":31},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33391"},{"v":"Restaurant name and/or location not given]"},{"v":"Restaurant name and/or location not given]"},null,null,null,null,null,null,{"v":"1915-0130"},null,null,null,{"v":"Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33392"},{"v":"Hotel Biltmore"},{"v":"Hotel Biltmore"},null,null,null,null,null,null,{"v":"1915-0131"},null,null,null,{"v":"Hotel Biltmore"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33393"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0132"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33394"},{"v":"The Union League Club"},{"v":"The Union League Club"},null,null,null,null,null,null,{"v":"1915-0133"},null,null,null,{"v":"The Union League Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33395"},{"v":"Commercial Club"},{"v":"Commercial Club"},null,null,null,null,null,null,{"v":"1915-0134"},null,null,null,{"v":"Commercial Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":14},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33396"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0135"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33397"},{"v":"Hotel Ansonia"},{"v":"Hotel Ansonia"},null,null,null,null,null,null,{"v":"1915-0136"},null,null,null,{"v":"Hotel Ansonia"},null,null,null,{"v":"complete"},{"v":"5"},{"v":24},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33398"},{"v":"Restaurant name and/or location not given]"},{"v":"Restaurant name and/or location not given]"},null,null,null,null,null,null,{"v":"1915-0137"},null,null,null,{"v":"Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":31},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33399"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,null,null,null,{"v":"1915-0138"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"under review"},{"v":"5"},{"v":9},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33400"},{"v":"Restaurant name and/or location not given]"},{"v":"Restaurant name and/or location not given]"},null,null,null,null,null,null,{"v":"1915-0139"},null,null,null,{"v":"Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"5"},{"v":26},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33401"},{"v":"The National Arts Club"},{"v":"The National Arts Club"},null,null,null,null,null,null,{"v":"1915-0140"},null,null,null,{"v":"The National Arts Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":11},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33402"},{"v":"Pennsylvania Railroad"},{"v":"Pennsylvania Railroad"},null,null,null,null,null,null,{"v":"1915-0141"},null,null,null,{"v":"Pennsylvania Railroad"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33403"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0142"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33404"},{"v":"Restaurant name and/or location not given]"},{"v":"Restaurant name and/or location not given]"},null,null,null,null,null,null,{"v":"1915-0143"},null,null,null,{"v":"Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33405"},{"v":"Pennsylvania Lines"},{"v":"Pennsylvania Lines"},null,null,null,null,null,null,{"v":"1915-0144"},null,null,null,{"v":"Pennsylvania Lines"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":15},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33406"},{"v":"Union Pacific Overland"},{"v":"Union Pacific Overland"},null,null,null,null,null,null,{"v":"1915-0145"},null,null,null,{"v":"Union Pacific Overland"},null,null,null,{"v":"complete"},{"v":"2"},{"v":39},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33407"},{"v":"Denver & Rio Grande Railroad"},{"v":"Denver & Rio Grande Railroad"},null,null,null,null,null,null,{"v":"1915-0146"},null,null,null,{"v":"Denver & Rio Grande Railroad"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":84},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33409"},{"v":"Hotel Colorado"},{"v":"Hotel Colorado"},null,null,null,null,null,null,{"v":"1915-0148"},null,null,null,{"v":"Hotel Colorado"},null,null,null,{"v":"complete"},{"v":"3"},{"v":43},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33410"},{"v":"Lake Mohonk Mountain House"},{"v":"Lake Mohonk Mountain House"},null,null,null,null,null,null,{"v":"1915-0149"},null,null,null,{"v":"Lake Mohonk Mountain House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":51},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33411"},{"v":"The New Washington Hotel"},{"v":"The New Washington Hotel"},null,null,null,null,null,null,{"v":"1915-0150"},null,null,null,{"v":"The New Washington Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33412"},{"v":"National Park Inn"},{"v":"National Park Inn"},null,null,null,null,null,null,{"v":"1915-0151"},null,null,null,{"v":"National Park Inn"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33413"},{"v":"New American House"},{"v":"New American House"},null,null,null,null,null,null,{"v":"1915-0152"},null,null,null,{"v":"New American House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33414"},{"v":"Hotel Shattuck"},{"v":"Hotel Shattuck"},null,null,null,null,null,null,{"v":"1915-0153"},null,null,null,{"v":"Hotel Shattuck"},null,null,null,{"v":"complete"},{"v":"1"},{"v":36},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33415"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0154"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":111},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33416"},{"v":"Yale Club"},{"v":"Yale Club"},null,null,null,null,null,null,{"v":"1915-0155"},null,null,null,{"v":"Yale Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":7},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33417"},{"v":"Old Faithful Inn"},{"v":"Old Faithful Inn"},null,null,null,null,null,null,{"v":"1915-0156"},null,null,null,{"v":"Old Faithful Inn"},null,null,null,{"v":"complete"},{"v":"3"},{"v":52},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33418"},{"v":"Canyon Hotel"},{"v":"Canyon Hotel"},null,null,null,null,null,null,{"v":"1915-0157"},null,null,null,{"v":"Canyon Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33419"},{"v":"Canyon Hotel"},{"v":"Canyon Hotel"},null,null,null,null,null,null,{"v":"1915-0158"},null,null,null,{"v":"Canyon Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33420"},{"v":"Canyon Hotel"},{"v":"Canyon Hotel"},null,null,null,null,null,null,{"v":"1915-0159"},null,null,null,{"v":"Canyon Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33421"},{"v":"Canyon Hotel"},{"v":"Canyon Hotel"},null,null,null,null,null,null,{"v":"1915-0160"},null,null,null,{"v":"Canyon Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33422"},{"v":"Hotel Vancouver"},{"v":"Hotel Vancouver"},null,null,null,null,null,null,{"v":"1915-0161"},null,null,null,{"v":"Hotel Vancouver"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33423"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0162"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33424"},{"v":"S.S. Frederik VIII"},{"v":"S.S. Frederik VIII"},null,null,null,null,null,null,{"v":"1915-0163"},null,null,null,{"v":"S.S. Frederik VIII"},null,null,null,{"v":"complete"},{"v":"7"},{"v":81},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33425"},{"v":"Grand Central Terminal Restaurant"},{"v":"Grand Central Terminal Restaurant"},null,null,null,null,null,null,{"v":"1915-0164"},null,null,null,{"v":"Grand Central Terminal Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":148},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33426"},{"v":"Mendel"},{"v":"Mendel"},null,null,null,null,null,null,{"v":"1915-0165"},null,null,null,{"v":"Mendel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":105},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33427"},{"v":"Fraunces' Tavern"},{"v":"Fraunces' Tavern"},null,null,null,null,null,null,{"v":"1915-0166"},null,null,null,{"v":"Fraunces' Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":272},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33428"},{"v":"S.S. Frederik VIII"},{"v":"S.S. Frederik VIII"},null,null,null,null,null,null,{"v":"1915-0167"},null,null,null,{"v":"S.S. Frederik VIII"},null,null,null,{"v":"complete"},{"v":"7"},{"v":89},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33429"},{"v":"S.S. Frederik VIII"},{"v":"S.S. Frederik VIII"},null,null,null,null,null,null,{"v":"1915-0168"},null,null,null,{"v":"S.S. Frederik VIII"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33430"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0169"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":185},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33431"},{"v":"Beaconcrest Hotel"},{"v":"Beaconcrest Hotel"},null,null,null,null,null,null,{"v":"1915-0170"},null,null,null,{"v":"Beaconcrest Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":37},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33432"},{"v":"Holland Hall"},{"v":"Holland Hall"},null,null,null,null,null,null,{"v":"1915-0171"},null,null,null,{"v":"Holland Hall"},null,null,null,{"v":"complete"},{"v":"3"},{"v":33},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33433"},{"v":"S.S. Frederik VIII"},{"v":"S.S. Frederik VIII"},null,null,null,null,null,null,{"v":"1915-0172"},null,null,null,{"v":"S.S. Frederik VIII"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33434"},{"v":"S.S. Frederik VIII"},{"v":"S.S. Frederik VIII"},null,null,null,null,null,null,{"v":"1915-0173"},null,null,null,{"v":"S.S. Frederik VIII"},null,null,null,{"v":"complete"},{"v":"4"},{"v":68},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33435"},{"v":"S.S. Frederik VIII"},{"v":"S.S. Frederik VIII"},null,null,null,null,null,null,{"v":"1915-0174"},null,null,null,{"v":"S.S. Frederik VIII"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33436"},{"v":"S.S. Frederik VIII"},{"v":"S.S. Frederik VIII"},null,null,null,null,null,null,{"v":"1915-0175"},null,null,null,{"v":"S.S. Frederik VIII"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33437"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0176"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":239},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33438"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0177"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":238},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33439"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0178"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":108},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33440"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0179"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":236},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33441"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0180"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":233},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33442"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0181"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":202},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33443"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0182"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":232},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33444"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0183"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":233},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33445"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0184"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":234},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33446"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0185"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":232},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33447"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0186"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":150},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33448"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0187"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":136},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33449"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0188"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":71},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33451"},{"v":"S.S. Frederik VIII"},{"v":"S.S. Frederik VIII"},null,null,null,null,null,null,{"v":"1915-0190"},null,null,null,{"v":"S.S. Frederik VIII"},null,null,null,{"v":"complete"},{"v":"4"},{"v":67},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33452"},{"v":"S.S. Frederik VIII"},{"v":"S.S. Frederik VIII"},null,null,null,null,null,null,{"v":"1915-0191"},null,null,null,{"v":"S.S. Frederik VIII"},null,null,null,{"v":"complete"},{"v":"3"},{"v":37},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33453"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0192"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33454"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0193"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":29},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33455"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0194"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":153},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33456"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0195"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":234},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33457"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0196"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":231},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33458"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0197"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":170},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33459"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0198"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":107},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33460"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0199"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":136},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33461"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0200"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":234},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33462"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0201"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":114},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33463"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0202"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":90},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33464"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0203"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":233},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33465"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0204"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":235},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33466"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0205"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":101},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33467"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0206"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":234},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33468"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0207"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":84},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33469"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0208"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":228},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33470"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0209"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":230},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33471"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0210"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":145},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33472"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0211"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":234},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33473"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0212"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":118},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33474"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0213"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":234},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33475"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0214"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":221},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33476"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0215"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":163},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33477"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0216"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":237},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33478"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0217"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":126},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33479"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0218"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":237},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33480"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0219"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":102},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33481"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0220"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":235},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33482"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0221"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":135},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33483"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0222"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":86},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33484"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0223"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":239},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33485"},{"v":"U.S.S. New York (?)"},{"v":"U.S.S. New York (?)"},null,null,null,null,null,null,{"v":"1915-0224"},null,null,null,{"v":"U.S.S. New York (?)"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33486"},{"v":"Great Northern Railway"},{"v":"Great Northern Railway"},null,null,null,null,null,null,{"v":"1915-0225"},null,null,null,{"v":"Great Northern Railway"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":82},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33487"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0226"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":241},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33488"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0227"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":232},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33489"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0228"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":39},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33490"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0229"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":234},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33491"},{"v":"U. S. S. Wyoming"},{"v":"U. S. S. Wyoming"},null,null,null,null,null,null,{"v":"1915-0230"},null,null,null,{"v":"U. S. S. Wyoming"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33492"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0231"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":77},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33493"},{"v":"S. S. United States"},{"v":"S. S. United States"},null,null,null,null,null,null,{"v":"1915-0232"},null,null,null,{"v":"S. S. United States"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33494"},{"v":"S. S. United States"},{"v":"S. S. United States"},null,null,null,null,null,null,{"v":"1915-0233"},null,null,null,{"v":"S. S. United States"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33495"},{"v":"S. S. United States"},{"v":"S. S. United States"},null,null,null,null,null,null,{"v":"1915-0234"},null,null,null,{"v":"S. S. United States"},null,null,null,{"v":"complete"},{"v":"3"},{"v":24},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33496"},{"v":"S. S. United States"},{"v":"S. S. United States"},null,null,null,null,null,null,{"v":"1915-0235"},null,null,null,{"v":"S. S. United States"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33497"},{"v":"S. S. United States"},{"v":"S. S. United States"},null,null,null,null,null,null,{"v":"1915-0236"},null,null,null,{"v":"S. S. United States"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33498"},{"v":"Chateau Lake Louise"},{"v":"Chateau Lake Louise"},null,null,null,null,null,null,{"v":"1915-0237"},null,null,null,{"v":"Chateau Lake Louise"},null,null,null,{"v":"complete"},{"v":"4"},{"v":38},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33499"},{"v":"Lake Louise Chalet"},{"v":"Lake Louise Chalet"},null,null,null,null,null,null,{"v":"1915-0238"},null,null,null,{"v":"Lake Louise Chalet"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33500"},{"v":"Hotel St. Francis"},{"v":"Hotel St. Francis"},null,null,null,null,null,null,{"v":"1915-0239"},null,null,null,{"v":"Hotel St. Francis"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33501"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,null,null,null,{"v":"1915-0240"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":42},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33502"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,null,null,null,{"v":"1915-0241"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":41},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33503"},{"v":"S. S. United States"},{"v":"S. S. United States"},null,null,null,null,null,null,{"v":"1915-0242"},null,null,null,{"v":"S. S. United States"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33504"},{"v":"S. S. United States"},{"v":"S. S. United States"},null,null,null,null,null,null,{"v":"1915-0243"},null,null,null,{"v":"S. S. United States"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33505"},{"v":"Thayer's Hotel"},{"v":"Thayer's Hotel"},null,null,null,null,null,null,{"v":"1915-0244"},null,null,null,{"v":"Thayer's Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":38},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33506"},{"v":"U. S. S. Virginia"},{"v":"U. S. S. Virginia"},null,null,null,null,null,null,{"v":"1915-0245"},null,null,null,{"v":"U. S. S. Virginia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33507"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0246"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":199},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33508"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0247"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":235},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33509"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0248"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":221},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33510"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0249"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":236},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33511"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0250"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":213},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33512"},{"v":"Café Savarin"},{"v":"Café Savarin"},null,null,null,null,null,null,{"v":"1915-0251"},null,null,null,{"v":"Café Savarin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":260},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33513"},{"v":"Royal Blue Line"},{"v":"Royal Blue Line"},null,null,null,null,null,null,{"v":"1915-0252"},null,null,null,{"v":"Royal Blue Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33516"},{"v":"Terrace Garden"},{"v":"Terrace Garden"},null,null,null,null,null,null,{"v":"1915-0255"},null,null,null,{"v":"Terrace Garden"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33517"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0256"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":51},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33518"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0257"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":19},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33519"},{"v":"The Homestead"},{"v":"The Homestead"},null,null,null,null,null,null,{"v":"1915-0258"},null,null,null,{"v":"The Homestead"},null,null,null,{"v":"complete"},{"v":"3"},{"v":104},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33520"},{"v":"The Homestead"},{"v":"The Homestead"},null,null,null,null,null,null,{"v":"1915-0259"},null,null,null,{"v":"The Homestead"},null,null,null,{"v":"complete"},{"v":"3"},{"v":66},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33521"},{"v":"The Homestead"},{"v":"The Homestead"},null,null,null,null,null,null,{"v":"1915-0260"},null,null,null,{"v":"The Homestead"},null,null,null,{"v":"complete"},{"v":"3"},{"v":92},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33522"},{"v":"The Homestead"},{"v":"The Homestead"},null,null,null,null,null,null,{"v":"1915-0261"},null,null,null,{"v":"The Homestead"},null,null,null,{"v":"complete"},{"v":"1"},{"v":64},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33523"},{"v":"The Homestead"},{"v":"The Homestead"},null,null,null,null,null,null,{"v":"1915-0262"},null,null,null,{"v":"The Homestead"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":64},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33524"},{"v":"National Home for Disabled Volunteer Soldiers"},{"v":"National Home for Disabled Volunteer Soldiers"},null,null,null,null,null,null,{"v":"1915-0263"},null,null,null,{"v":"National Home for Disabled Volunteer Soldiers"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33525"},{"v":"The Homestead"},{"v":"The Homestead"},null,null,null,null,null,null,{"v":"1915-0264"},null,null,null,{"v":"The Homestead"},null,null,null,{"v":"complete"},{"v":"3"},{"v":54},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33526"},{"v":"Hotel St. Denis"},{"v":"Hotel St. Denis"},null,null,null,null,null,null,{"v":"1915-0265"},null,null,null,{"v":"Hotel St. Denis"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33527"},{"v":"Hotel Bossert"},{"v":"Hotel Bossert"},null,null,null,null,null,null,{"v":"1915-0266"},null,null,null,{"v":"Hotel Bossert"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33528"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,null,null,null,{"v":"1915-0267"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":23},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33529"},{"v":"Delmonico's"},{"v":"Delmonico's"},null,null,null,null,null,null,{"v":"1915-0268"},null,null,null,{"v":"Delmonico's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":32},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33530"},{"v":"St. Anthony Hotel"},{"v":"St. Anthony Hotel"},null,null,null,null,null,null,{"v":"1915-0269"},null,null,null,{"v":"St. Anthony Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33532"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0271"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33534"},{"v":"The New Willard"},{"v":"The New Willard"},null,null,null,null,null,null,{"v":"1915-0273"},null,null,null,{"v":"The New Willard"},null,null,null,{"v":"complete"},{"v":"9"},{"v":24},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33535"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0274"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":156},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33536"},{"v":"Healey's"},{"v":"Healey's"},null,null,null,null,null,null,{"v":"1915-0275"},null,null,null,{"v":"Healey's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33537"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1915-0276"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":166},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33538"},{"v":"The Oriental Palace Hotel"},{"v":"The Oriental Palace Hotel"},null,null,null,null,null,null,{"v":"1915-0277"},null,null,null,{"v":"The Oriental Palace Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33539"},{"v":"The Mansion House"},{"v":"The Mansion House"},null,null,null,null,null,null,{"v":"1915-0278"},null,null,null,{"v":"The Mansion House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33540"},{"v":"Restaurant name and/or location not given]"},{"v":"Restaurant name and/or location not given]"},null,null,null,null,null,null,{"v":"1915-0279"},null,null,null,{"v":"Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33541"},{"v":"Hofbräu Haus"},{"v":"Hofbräu Haus"},null,null,null,null,null,null,{"v":"1915-0280"},null,null,null,{"v":"Hofbräu Haus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":44},{"v":1915},{"v":1},{"v":1},{"v":"1915-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33542"},{"v":"Little Hungary"},{"v":"Little Hungary"},null,null,null,{"v":"20.5x16cm folded; 20.5x32cm open"},null,{"v":"The Public Bank of New York City"},{"v":"1914-0001_wotm"},null,null,null,{"v":"Little Hungary"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1914},{"v":1},{"v":1},{"v":"1914-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33543"},{"v":"Pennsylvania Railroad Restaurants"},{"v":"Pennsylvania Railroad Restaurants"},null,null,null,{"v":"27x15.5cm"},null,null,{"v":"1914-0002_wotm"},null,null,null,{"v":"Pennsylvania Railroad Restaurants"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":295},{"v":1914},{"v":1},{"v":1},{"v":"1914-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33544"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0003_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":144},{"v":1914},{"v":1},{"v":1},{"v":"1914-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33545"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0004_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":148},{"v":1914},{"v":1},{"v":1},{"v":"1914-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33546"},{"v":"The Pierrepont Inn"},{"v":"The Pierrepont Inn"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,null,{"v":"1914-0005_wotm"},null,null,null,{"v":"The Pierrepont Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":27},{"v":1914},{"v":1},{"v":1},{"v":"1914-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33547"},{"v":"Café Boulevard"},{"v":"Café Boulevard"},null,null,null,{"v":"20.5x12.5cm"},null,null,{"v":"1914-0006_wotm"},null,null,null,{"v":"Café Boulevard"},null,null,null,{"v":"complete"},{"v":"1"},{"v":28},{"v":1914},{"v":1},{"v":1},{"v":"1914-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33548"},{"v":"The Bellevue-Stratford"},{"v":"The Bellevue-Stratford"},null,null,null,{"v":"11x9cm"},null,null,{"v":"1914-0007_wotm"},null,null,null,{"v":"The Bellevue-Stratford"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1914},{"v":1},{"v":2},{"v":"1914-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33549"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,{"v":"23x11.5cm folded; 23x23cm open"},null,{"v":"City Planning Commission"},{"v":"1914-0008_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1914},{"v":1},{"v":3},{"v":"1914-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33550"},{"v":"Greenhut-Siegel Cooper Co."},{"v":"Greenhut-Siegel Cooper Co."},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1914-0009_wotm"},null,null,null,{"v":"Greenhut-Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":303},{"v":1914},{"v":1},{"v":3},{"v":"1914-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33551"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1914-0010_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1914},{"v":1},{"v":3},{"v":"1914-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33553"},{"v":"The Blackstone"},{"v":"The Blackstone"},null,null,null,{"v":"14.5x7cm"},null,null,{"v":"1914-0012_wotm"},null,null,null,{"v":"The Blackstone"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1914},{"v":1},{"v":3},{"v":"1914-1-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33554"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"23.5x14cm"},null,{"v":"International K.U.V."},{"v":"1914-0013_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1914},{"v":1},{"v":4},{"v":"1914-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33555"},{"v":"The Bancroft"},{"v":"The Bancroft"},null,null,null,{"v":"31.5x28cm fre"},null,{"v":"Annual Massachusetts Hotel Association"},{"v":"1914-0014_wotm"},null,null,null,{"v":"The Bancroft"},null,null,null,{"v":"complete"},{"v":"7"},{"v":25},{"v":1914},{"v":1},{"v":6},{"v":"1914-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33556"},{"v":"Great Northern Hotel"},{"v":"Great Northern Hotel"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Illinois Commercial Hotel Association"},{"v":"1914-0015_wotm"},null,null,null,{"v":"Great Northern Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1914},{"v":1},{"v":6},{"v":"1914-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33557"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"13.5x8cm"},null,{"v":"Drug Trade Section - N.Y. Board of Trade and Transportation"},{"v":"1914-0016_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1914},{"v":1},{"v":7},{"v":"1914-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33558"},{"v":"Meyer's Hotel"},{"v":"Meyer's Hotel"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"wedding of Henrietta E. Kuper and George H. Hallanan"},{"v":"1914-0017_wotm"},null,null,null,{"v":"Meyer's Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1914},{"v":1},{"v":7},{"v":"1914-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33559"},{"v":"Stock Yard Inn"},{"v":"Stock Yard Inn"},null,null,null,{"v":"18x12.5cm"},null,{"v":"Chicago Branch of the I.S.A."},{"v":"1914-0018_wotm"},null,null,null,{"v":"Stock Yard Inn"},null,null,null,{"v":"complete"},{"v":"1"},{"v":8},{"v":1914},{"v":1},{"v":7},{"v":"1914-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33560"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,{"v":"21x13cm folded; 21x26cm open"},null,{"v":"The Shoe and Leather Ass'n of Chicago"},{"v":"1914-0019_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1914},{"v":1},{"v":8},{"v":"1914-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33561"},{"v":"The Plaza"},{"v":"The Plaza"},null,null,null,{"v":"17.5x13cm"},null,{"v":"Society of Automobile Engineers - New York City"},{"v":"1914-0020_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1914},{"v":1},{"v":8},{"v":"1914-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33562"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,{"v":"Hotel Association of New York City"},{"v":"1914-0021_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1914},{"v":1},{"v":8},{"v":"1914-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33563"},{"v":"Café des Beaux-Arts"},{"v":"Café des Beaux-Arts"},null,null,null,{"v":"16x10cm folded; 16x20cm open"},null,{"v":"Cranford Company"},{"v":"1914-0022_wotm"},null,null,null,{"v":"Café des Beaux-Arts"},null,null,null,{"v":"complete"},{"v":"3"},{"v":23},{"v":1914},{"v":1},{"v":8},{"v":"1914-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33564"},{"v":"The Krueger Auditorium"},{"v":"The Krueger Auditorium"},null,null,null,{"v":"23x13cm"},null,{"v":"Hebrew Benevolent and Orphan Asylum Society"},{"v":"1914-0023_wotm"},null,null,null,{"v":"The Krueger Auditorium"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1914},{"v":1},{"v":8},{"v":"1914-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33565"},{"v":"Terrace Garden"},{"v":"Terrace Garden"},null,null,null,{"v":"28x13cm"},null,{"v":"Société L'Amitié"},{"v":"1914-0024_wotm"},null,null,null,{"v":"Terrace Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":45},{"v":1914},{"v":1},{"v":8},{"v":"1914-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33566"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x15.5cm folded; 21.5x31cm open"},null,{"v":"United States Golf Association"},{"v":"1914-0025_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1914},{"v":1},{"v":9},{"v":"1914-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33567"},{"v":"Café L'Etoil"},{"v":"Café L'Etoil"},null,null,null,{"v":"18x12.5cm"},null,{"v":"Bal-Fête D'Artist"},{"v":"1914-0026_wotm"},null,null,null,{"v":"Café L'Etoil"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":11},{"v":1914},{"v":1},{"v":9},{"v":"1914-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33568"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"Complimentary Dinner by New York Press Club to the Officers of the \"Gregory\""},{"v":"1914-0027_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1914},{"v":1},{"v":9},{"v":"1914-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33570"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"Cornell University"},{"v":"1914-0029_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1914},{"v":1},{"v":10},{"v":"1914-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33571"},{"v":"The Ormonde"},{"v":"The Ormonde"},null,null,null,{"v":"15.5x7.5cm"},null,{"v":"The Booth Dramatic Society"},{"v":"1914-0030_wotm"},null,null,null,{"v":"The Ormonde"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1914},{"v":1},{"v":10},{"v":"1914-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33573"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"16.5x9.5cm folded; 16.5x19cm open"},null,{"v":"The Boot and Shoe Travelers Association of New York"},{"v":"1914-0032_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1914},{"v":1},{"v":10},{"v":"1914-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33574"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"The Rensselaer County Society"},{"v":"1914-0033_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"20"},{"v":21},{"v":1914},{"v":1},{"v":10},{"v":"1914-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33575"},{"v":"Hotel Sinton"},{"v":"Hotel Sinton"},null,null,null,{"v":"18x10cm"},null,{"v":"The Cincinnati Wholesale Jewelers and Manufacturers Association"},{"v":"1914-0034_wotm"},null,null,null,{"v":"Hotel Sinton"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1914},{"v":1},{"v":10},{"v":"1914-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33576"},{"v":"Knickerbocker Hotel"},{"v":"Knickerbocker Hotel"},null,null,null,{"v":"16x12cm folded; 16x24cm open"},null,{"v":"Bradford County Society of New York City"},{"v":"1914-0035_wotm"},null,null,null,{"v":"Knickerbocker Hotel"},null,null,null,{"v":"complete"},{"v":"16"},{"v":15},{"v":1914},{"v":1},{"v":10},{"v":"1914-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33577"},{"v":"Hotel Brevoort"},{"v":"Hotel Brevoort"},null,null,null,{"v":"18x12cm folded; 18x24cm open"},null,null,{"v":"1914-0036_wotm"},null,null,null,{"v":"Hotel Brevoort"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1914},{"v":1},{"v":10},{"v":"1914-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33578"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"33x22cm folded; 33x44cm open"},null,{"v":"American Irish Historical Society"},{"v":"1914-0037_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1914},{"v":1},{"v":10},{"v":"1914-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33580"},{"v":"The Plaza"},{"v":"The Plaza"},null,null,null,{"v":"18x12.5cm folded; 18x25cm open"},null,null,{"v":"1914-0039_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1914},{"v":1},{"v":12},{"v":"1914-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33581"},{"v":"Drug and Chemical Club"},{"v":"Drug and Chemical Club"},null,null,null,{"v":"18x12cm folded; 18x24cm open"},null,{"v":"The Marine Society of the City of New York"},{"v":"1914-0040_wotm"},null,null,null,{"v":"Drug and Chemical Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1914},{"v":1},{"v":12},{"v":"1914-1-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33582"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"20x13.5cm folded; 20x27cm open"},null,{"v":"Cherry Circle Tankers"},{"v":"1914-0041_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"15"},{"v":16},{"v":1914},{"v":1},{"v":13},{"v":"1914-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33583"},{"v":"Terrace Garden"},{"v":"Terrace Garden"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Republican captains of the Twenty-ninth Assembly District"},{"v":"1914-0042_wotm"},null,null,null,{"v":"Terrace Garden"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1914},{"v":1},{"v":13},{"v":"1914-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33584"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"23x13.5cm"},null,{"v":"Governors of the Queen City Club"},{"v":"1914-0043_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1914},{"v":1},{"v":13},{"v":"1914-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33586"},{"v":"Hotel Knickerbocker"},{"v":"Hotel Knickerbocker"},null,null,null,{"v":"17x20cm folded; 17x40cm open"},null,{"v":"First Panel Sheriff's Jury"},{"v":"1914-0045_wotm"},null,null,null,{"v":"Hotel Knickerbocker"},null,null,null,{"v":"complete"},{"v":"4"},{"v":34},{"v":1914},{"v":1},{"v":14},{"v":"1914-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33587"},{"v":"Hotel Adlon"},{"v":"Hotel Adlon"},null,null,null,{"v":"18x13.5cm folded; 18x27cm open"},null,{"v":"American Association of Commerce and Trade in Berlin"},{"v":"1914-0046_wotm"},null,null,null,{"v":"Hotel Adlon"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1914},{"v":1},{"v":14},{"v":"1914-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33588"},{"v":"Parker Studio"},{"v":"Parker Studio"},null,null,null,{"v":"22x16cm"},null,{"v":"Disciples of Pantagruel"},{"v":"1914-0047_wotm"},null,null,null,{"v":"Parker Studio"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1914},{"v":1},{"v":14},{"v":"1914-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33589"},{"v":"The University Club"},{"v":"The University Club"},null,null,null,{"v":"18x11.5cm"},null,{"v":"Columbia University"},{"v":"1914-0048_wotm"},null,null,null,{"v":"The University Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1914},{"v":1},{"v":14},{"v":"1914-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33590"},{"v":"Hotel Bristol"},{"v":"Hotel Bristol"},null,null,null,{"v":"20x14cm"},null,null,{"v":"1914-0049_wotm"},null,null,null,{"v":"Hotel Bristol"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1914},{"v":1},{"v":14},{"v":"1914-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33591"},{"v":"The Club House"},{"v":"The Club House"},null,null,null,{"v":"15x12cm folded; 15x24cm open"},null,{"v":"The Republican Club of New Rochelle"},{"v":"1914-0050_wotm"},null,null,null,{"v":"The Club House"},null,null,null,{"v":"complete"},{"v":"5"},{"v":24},{"v":1914},{"v":1},{"v":14},{"v":"1914-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33592"},{"v":"Greenhut-Siegel Cooper Co."},{"v":"Greenhut-Siegel Cooper Co."},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1914-0051_wotm"},null,null,null,{"v":"Greenhut-Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":146},{"v":1914},{"v":1},{"v":14},{"v":"1914-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33593"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,{"v":"The Holland Society of New York"},{"v":"1914-0052_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1914},{"v":1},{"v":15},{"v":"1914-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33594"},{"v":"The New Willard"},{"v":"The New Willard"},null,null,null,{"v":"16x11cm"},null,null,{"v":"1914-0053_wotm"},null,null,null,{"v":"The New Willard"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1914},{"v":1},{"v":15},{"v":"1914-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33595"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"20.5x13cm folded; 20.5x26cm open"},null,{"v":"New York credit Man's Association"},{"v":"1914-0054_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1914},{"v":1},{"v":15},{"v":"1914-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33597"},{"v":"Hotel Plaza"},{"v":"Hotel Plaza"},null,null,null,{"v":"23x15.5cm"},null,{"v":"The Kentuckians"},{"v":"1914-0056_wotm"},null,null,null,{"v":"Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1914},{"v":1},{"v":16},{"v":"1914-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33598"},{"v":"Hotel Biltmore"},{"v":"Hotel Biltmore"},null,null,null,{"v":"23.5x10cm folded; 23.5x20cm open"},null,{"v":"Blooming Grove Hunting & Fishing Club"},{"v":"1914-0057_wotm"},null,null,null,{"v":"Hotel Biltmore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1914},{"v":1},{"v":16},{"v":"1914-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33599"},{"v":"Café Boheme"},{"v":"Café Boheme"},null,null,null,{"v":"12.5x9cm folded; 12.5x18cm open"},null,null,{"v":"1914-0058_wotm"},null,null,null,{"v":"Café Boheme"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1914},{"v":1},{"v":17},{"v":"1914-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33600"},{"v":"Lexington Opera House"},{"v":"Lexington Opera House"},null,null,null,{"v":"27x14cm"},null,{"v":"Cooks and Pastry Cooks Association of New York"},{"v":"1914-0059_wotm"},null,null,null,{"v":"Lexington Opera House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":43},{"v":1914},{"v":1},{"v":17},{"v":"1914-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33601"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"The Typothetae of the City of New York"},{"v":"1914-0060_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":18},{"v":1914},{"v":1},{"v":17},{"v":"1914-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33602"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"14x8.5cm folded; 14x17cm open"},null,{"v":"Columbia County Association"},{"v":"1914-0061_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"11"},{"v":17},{"v":1914},{"v":1},{"v":17},{"v":"1914-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33603"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"19x9.5cm folded; 19x19cm open"},null,{"v":"The Dutchess County Society of the City of New York"},{"v":"1914-0062_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"17"},{"v":24},{"v":1914},{"v":1},{"v":17},{"v":"1914-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33604"},{"v":"Greenhut-Siegel Cooper Co."},{"v":"Greenhut-Siegel Cooper Co."},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1914-0063_wotm"},null,null,null,{"v":"Greenhut-Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":146},{"v":1914},{"v":1},{"v":17},{"v":"1914-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33605"},{"v":"Hotel Biltmore"},{"v":"Hotel Biltmore"},null,null,null,{"v":"14.5x10.5cm folded; 14.5x21cm open"},null,{"v":"The Society of the Genesee"},{"v":"1914-0064_wotm"},null,null,null,{"v":"Hotel Biltmore"},null,null,null,{"v":"complete"},{"v":"9"},{"v":23},{"v":1914},{"v":1},{"v":17},{"v":"1914-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33606"},{"v":"League Building"},{"v":"League Building"},null,null,null,{"v":"19.5x10cm folded; 19.5x20cm open"},null,{"v":"Business Men's Association"},{"v":"1914-0065_wotm"},null,null,null,{"v":"League Building"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1914},{"v":1},{"v":18},{"v":"1914-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33607"},{"v":"Business Men's Club"},{"v":"Business Men's Club"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,{"v":"Cincinnati Chamber of Commerce/Merchants' Exchange"},{"v":"1914-0066_wotm"},null,null,null,{"v":"Business Men's Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1914},{"v":1},{"v":19},{"v":"1914-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33608"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"14.5x12cm folded; 14.5x24cm open"},null,{"v":"New York State Bankers' Association"},{"v":"1914-0067_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1914},{"v":1},{"v":19},{"v":"1914-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33609"},{"v":"Progress Casino"},{"v":"Progress Casino"},null,null,null,{"v":"17.5x14cm folded; 17.5x28cm open"},null,{"v":"Sam Brenner Association"},{"v":"1914-0068_wotm"},null,null,null,{"v":"Progress Casino"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1914},{"v":1},{"v":19},{"v":"1914-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33610"},{"v":"Hotel Alexandria"},{"v":"Hotel Alexandria"},null,null,null,{"v":"17x11cm folded; 17x22cm open"},null,{"v":"Merchants and Manufacturers Association of Los Angeles"},{"v":"1914-0069_wotm"},null,null,null,{"v":"Hotel Alexandria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1914},{"v":1},{"v":19},{"v":"1914-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33611"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"20.5x13.5cm folded; 20.5x27cm open"},null,{"v":"The Economic Club of New York"},{"v":"1914-0070_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1914},{"v":1},{"v":19},{"v":"1914-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33612"},{"v":"Hotel La Salle"},{"v":"Hotel La Salle"},null,null,null,{"v":"23.5x15cm folded; 23.5x30cm open"},null,{"v":"The Bankers' Club of Chicago"},{"v":"1914-0071_wotm"},null,null,null,{"v":"Hotel La Salle"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1914},{"v":1},{"v":20},{"v":"1914-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33613"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Metropolitan Hardware Dealers Association"},{"v":"1914-0072_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1914},{"v":1},{"v":20},{"v":"1914-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33614"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"19x14cm folded; 19x28cm open"},null,{"v":"Chamber of Commerce of the Borough of Queens"},{"v":"1914-0073_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":39},{"v":1914},{"v":1},{"v":20},{"v":"1914-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33615"},{"v":"Hotel Pfister"},{"v":"Hotel Pfister"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"The Milwaukee Traffic Club"},{"v":"1914-0074_wotm"},null,null,null,{"v":"Hotel Pfister"},null,null,null,{"v":"complete"},{"v":"5"},{"v":20},{"v":1914},{"v":1},{"v":20},{"v":"1914-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33616"},{"v":"Hotel La Salle"},{"v":"Hotel La Salle"},null,null,null,{"v":"8x11cm folded; 16x11cm open"},null,{"v":"Paint, Oil and Varnish Club of Chicago"},{"v":"1914-0075_wotm"},null,null,null,{"v":"Hotel La Salle"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1914},{"v":1},{"v":21},{"v":"1914-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33617"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"Building Trades Employers' Association"},{"v":"1914-0076_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":23},{"v":1914},{"v":1},{"v":21},{"v":"1914-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33618"},{"v":"Antoine's"},{"v":"Antoine's"},null,null,null,{"v":"18.5x11cm folded; 18.5x25cm open"},null,{"v":"American Wood Preservers Association"},{"v":"1914-0077_wotm"},null,null,null,{"v":"Antoine's"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1914},{"v":1},{"v":21},{"v":"1914-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33619"},{"v":"Hotel Bristol"},{"v":"Hotel Bristol"},null,null,null,{"v":"20.5x14cm"},null,null,{"v":"1914-0078_wotm"},null,null,null,{"v":"Hotel Bristol"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1914},{"v":1},{"v":21},{"v":"1914-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33620"},{"v":"Greenhut-Siegel Cooper Co."},{"v":"Greenhut-Siegel Cooper Co."},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1914-0079_wotm"},null,null,null,{"v":"Greenhut-Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":149},{"v":1914},{"v":1},{"v":21},{"v":"1914-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33621"},{"v":"The Blackstone"},{"v":"The Blackstone"},null,null,null,{"v":"15x9.5cm"},null,{"v":"The Tavern Club of Chicago"},{"v":"1914-0080_wotm"},null,null,null,{"v":"The Blackstone"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1914},{"v":1},{"v":21},{"v":"1914-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33622"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"14x8.5cm folded; 14x17cm open"},null,{"v":"North Side Board of Trade"},{"v":"1914-0081_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1914},{"v":1},{"v":21},{"v":"1914-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33623"},{"v":"The Plaza"},{"v":"The Plaza"},null,null,null,{"v":"17x8.5cm"},null,null,{"v":"1914-0082_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1914},{"v":1},{"v":22},{"v":"1914-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33624"},{"v":"The Union League Club"},{"v":"The Union League Club"},null,null,null,{"v":"17x9cm"},null,null,{"v":"1914-0083_wotm"},null,null,null,{"v":"The Union League Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1914},{"v":1},{"v":22},{"v":"1914-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33625"},{"v":"The Union League Club House"},{"v":"The Union League Club House"},null,null,null,{"v":"18x13.5cm folded; 18x27cm open"},null,{"v":"Manufacturers' and Business Men's Association"},{"v":"1914-0084_wotm"},null,null,null,{"v":"The Union League Club House"},null,null,null,{"v":"complete"},{"v":"5"},{"v":12},{"v":1914},{"v":1},{"v":22},{"v":"1914-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33626"},{"v":"The Hotel Ten Eyck"},{"v":"The Hotel Ten Eyck"},null,null,null,{"v":"17.5x14cm folded; 17.5x28cm open"},null,{"v":"Master Plumbers Association of Albany, N.Y."},{"v":"1914-0085_wotm"},null,null,null,{"v":"The Hotel Ten Eyck"},null,null,null,{"v":"complete"},{"v":"19"},{"v":23},{"v":1914},{"v":1},{"v":22},{"v":"1914-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33627"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"21x13.5cm folded; 21x27cm open"},null,{"v":"Traveling Hat Salesmen's Association"},{"v":"1914-0086_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"8"},{"v":26},{"v":1914},{"v":1},{"v":22},{"v":"1914-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33628"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"16x11cm"},null,{"v":"The Union Society of the Civil War"},{"v":"1914-0087_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1914},{"v":1},{"v":22},{"v":"1914-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33629"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"16x11cm folded; 16x22cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1914-0088_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":13},{"v":1914},{"v":1},{"v":22},{"v":"1914-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33630"},{"v":"Glenn Bros. Restaurant"},{"v":"Glenn Bros. Restaurant"},null,null,null,{"v":"21x10.5cm folded; 21x52cm open"},null,{"v":"Protection Hose Co. No.1"},{"v":"1914-0089_wotm"},null,null,null,{"v":"Glenn Bros. Restaurant"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1914},{"v":1},{"v":22},{"v":"1914-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33632"},{"v":"Jersey City Club"},{"v":"Jersey City Club"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"Jersey City Chamber of Commerce"},{"v":"1914-0091_wotm"},null,null,null,{"v":"Jersey City Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1914},{"v":1},{"v":22},{"v":"1914-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33633"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16.5x11cm"},null,{"v":"German Charity Ball"},{"v":"1914-0092_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":47},{"v":1914},{"v":1},{"v":22},{"v":"1914-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33634"},{"v":"Planters Hotel"},{"v":"Planters Hotel"},null,null,null,{"v":"25.5x20cm folded; 25.5x40cm open"},null,{"v":"The Business Men's League of Saint Louis"},{"v":"1914-0093_wotm"},null,null,null,{"v":"Planters Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1914},{"v":1},{"v":22},{"v":"1914-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33635"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"24x20.5cm folded; 24x41cm open"},null,{"v":"Honor Leigon of the Police Department"},{"v":"1914-0094_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1914},{"v":1},{"v":22},{"v":"1914-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33636"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"11.5x9cm"},null,{"v":"Palestine Commandery No. 18"},{"v":"1914-0096_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":13},{"v":1914},{"v":1},{"v":23},{"v":"1914-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33637"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16x11cm"},null,{"v":"Palestine Commandery No. 18"},{"v":"1914-0097_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":34},{"v":1914},{"v":1},{"v":23},{"v":"1914-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33639"},{"v":"Drake's"},{"v":"Drake's"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1914-0099_wotm"},null,null,null,{"v":"Drake's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":388},{"v":1914},{"v":1},{"v":23},{"v":"1914-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33640"},{"v":"The Washington"},{"v":"The Washington"},null,null,null,{"v":"13x7.5cm folded; 13x15cm open"},null,{"v":"The Traffic Club of Newark"},{"v":"1914-0100_wotm"},null,null,null,{"v":"The Washington"},null,null,null,{"v":"complete"},{"v":"17"},{"v":22},{"v":1914},{"v":1},{"v":24},{"v":"1914-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33641"},{"v":"Arion"},{"v":"Arion"},null,null,null,{"v":"20x13cm folded; 20x26cm open"},null,{"v":"Bankett zur feier des 60 stiftungsfestes"},{"v":"1914-0101_wotm"},null,null,null,{"v":"Arion"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1914},{"v":1},{"v":24},{"v":"1914-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33643"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"15.5x10cm folded; 15.5x20cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1914-0103_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1914},{"v":1},{"v":24},{"v":"1914-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33644"},{"v":"The Hotel Ten Eyck"},{"v":"The Hotel Ten Eyck"},null,null,null,{"v":"18x10.5cm folded; 18x21cm open"},null,{"v":"New York State Bankers' Association"},{"v":"1914-0104_wotm"},null,null,null,{"v":"The Hotel Ten Eyck"},null,null,null,{"v":"complete"},{"v":"18"},{"v":17},{"v":1914},{"v":1},{"v":24},{"v":"1914-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33645"},{"v":"Bergmann's"},{"v":"Bergmann's"},null,null,null,{"v":"16x10cm"},null,{"v":"Masters' Association of 1909"},{"v":"1914-0105_wotm"},null,null,null,{"v":"Bergmann's"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1914},{"v":1},{"v":24},{"v":"1914-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33646"},{"v":"The New Willard"},{"v":"The New Willard"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,{"v":"Bankers Association of the District of Columbia"},{"v":"1914-0106_wotm"},null,null,null,{"v":"The New Willard"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1914},{"v":1},{"v":24},{"v":"1914-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33647"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"Tammany Hall Speakers' Bureau"},{"v":"1914-0107_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1914},{"v":1},{"v":24},{"v":"1914-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33648"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,{"v":"Includes menu, trip itinerary, team members on tour, and speakers from the evening. Table plan includes roster of names at Speaker's Table and an alphabetical list of guests and what table they are assigned to."},{"v":"1914-0315_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"26"},{"v":31},{"v":1914},{"v":3},{"v":7},{"v":"1914-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33649"},{"v":"Greenhut's Lunch Room at 18th and 19th Streets."},{"v":"Greenhut's Lunch Room at 18th and 19th Streets."},null,null,null,{"v":"Folder; 28.5 x 18 cm.; 23 x 14 cm. (insert)"},null,{"v":"Priced menu; illustration of waitress; separate insert of daily specials."},{"v":"1914-0689A;1914-0689B_wotm"},null,null,null,{"v":"Greenhut's Lunch Room at 18th and 19th Streets."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":280},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33650"},{"v":"Delmonico's"},{"v":"Delmonico's"},null,null,null,null,null,{"v":"Annual Dinner of the Williams College Alumni Association of New York"},{"v":"1914-0199_wotm"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33651"},{"v":"Horn & Hardart Company Dining Rooms"},{"v":"Horn & Hardart Company Dining Rooms"},null,null,null,{"v":"Folder; col.; 22 x 13.5 cm."},null,{"v":"\"Visit the automat\""},{"v":"1914-0095_wotm"},null,null,null,{"v":"Horn & Hardart Company Dining Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":316},{"v":1914},{"v":1},{"v":23},{"v":"1914-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33652"},{"v":"Hotel Biltmore"},{"v":"Hotel Biltmore"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,{"v":"Association of Theatre Managers of Greater New York"},{"v":"1914-0108_wotm"},null,null,null,{"v":"Hotel Biltmore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1914},{"v":1},{"v":25},{"v":"1914-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33653"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"23.5x14cm"},null,{"v":"Kaiser Friedrich Lodge No. 10"},{"v":"1914-0109_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":30},{"v":1914},{"v":1},{"v":25},{"v":"1914-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33655"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28c, open"},null,{"v":"Atlantic Yacht Club"},{"v":"1914-0111_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1914},{"v":1},{"v":26},{"v":"1914-1-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33656"},{"v":"Hotel Knickerbocker"},{"v":"Hotel Knickerbocker"},null,null,null,{"v":"30.5x18.5cm folded; 30.5x37cm open"},null,{"v":"Second Panel Sheriffs Jury"},{"v":"1914-0112_wotm"},null,null,null,{"v":"Hotel Knickerbocker"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1914},{"v":1},{"v":28},{"v":"1914-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33657"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x10cm"},null,null,{"v":"1914-0113_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1914},{"v":1},{"v":16},{"v":"1914-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33658"},{"v":"Hotel Wendell"},{"v":"Hotel Wendell"},null,null,null,{"v":"27x20cm folded; 27x40cm open"},null,null,{"v":"1914-0114_wotm"},null,null,null,{"v":"Hotel Wendell"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1914},{"v":1},{"v":1},{"v":"1914-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33659"},{"v":"Tokio Restaurant"},{"v":"Tokio Restaurant"},null,null,null,{"v":"36.5x23cm folded; 36.5x46cm open"},null,null,{"v":"1914-0115_wotm"},null,null,null,{"v":"Tokio Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":584},{"v":1914},{"v":1},{"v":29},{"v":"1914-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33660"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"17.5x10.5cm"},null,{"v":"Morton Commandery No. 4 Kinghts Templar"},{"v":"1914-0116_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1914},{"v":1},{"v":27},{"v":"1914-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33661"},{"v":"The Rendez-Vous"},{"v":"The Rendez-Vous"},null,null,null,{"v":"21x10.5cm"},null,{"v":"Manhattan Grocers Association"},{"v":"1914-0117_wotm"},null,null,null,{"v":"The Rendez-Vous"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1914},{"v":1},{"v":27},{"v":"1914-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33662"},{"v":"Hotel Adelphia"},{"v":"Hotel Adelphia"},null,null,null,{"v":"27x17cm folded; 27x34cm open"},null,{"v":"Banquet to the Owners and Architect of the new Hotel Adelphia"},{"v":"1914-0118_wotm"},null,null,null,{"v":"Hotel Adelphia"},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1914},{"v":1},{"v":27},{"v":"1914-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33663"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"30.5x23cm folded; 30.5x40cm open"},null,null,{"v":"1914-0119_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1914},{"v":1},{"v":27},{"v":"1914-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33664"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"20x12.5cm"},null,{"v":"Veterans Association of the Republican Club"},{"v":"1914-0120_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1914},{"v":1},{"v":28},{"v":"1914-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33665"},{"v":"Hotel Sterling"},{"v":"Hotel Sterling"},null,null,null,{"v":"16.5x11cm"},null,{"v":"Wholesale Liquor Dealers' Association of New Jersey"},{"v":"1914-0121_wotm"},null,null,null,{"v":"Hotel Sterling"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1914},{"v":1},{"v":28},{"v":"1914-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33666"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"13.5x9cm"},null,null,{"v":"1914-0122_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1914},{"v":1},{"v":28},{"v":"1914-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33667"},{"v":"Mid Day Club"},{"v":"Mid Day Club"},null,null,null,{"v":"20x13cm"},null,null,{"v":"1914-0123_wotm"},null,null,null,{"v":"Mid Day Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1914},{"v":1},{"v":28},{"v":"1914-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33668"},{"v":"Cortelyou Club"},{"v":"Cortelyou Club"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1914-0124_wotm"},null,null,null,{"v":"Cortelyou Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1914},{"v":1},{"v":28},{"v":"1914-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33669"},{"v":"Hotel Pfister"},{"v":"Hotel Pfister"},null,null,null,{"v":"18.5x11cm folded; 18.5x22cm open"},null,null,{"v":"1914-0125_wotm"},null,null,null,{"v":"Hotel Pfister"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1914},{"v":1},{"v":29},{"v":"1914-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33670"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,{"v":"American Electric Railway Association"},{"v":"1914-0126_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1914},{"v":1},{"v":29},{"v":"1914-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33671"},{"v":"The Imperial"},{"v":"The Imperial"},null,null,null,{"v":"29x20cm"},null,{"v":"Mason Material Dealers' Exchange"},{"v":"1914-0127_wotm"},null,null,null,{"v":"The Imperial"},null,null,null,{"v":"complete"},{"v":"1"},{"v":34},{"v":1914},{"v":1},{"v":29},{"v":"1914-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33672"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16.5x11.5cm folded; 16.5x23cm open"},null,{"v":"Contractors' Protective Association"},{"v":"1914-0128_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":23},{"v":1914},{"v":1},{"v":29},{"v":"1914-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33673"},{"v":"Leathersellers' Hall"},{"v":"Leathersellers' Hall"},null,null,null,{"v":"20x14cm folded; 20x28cm open"},null,{"v":"Worshipful Company of Horners"},{"v":"1914-0129_wotm"},null,null,null,{"v":"Leathersellers' Hall"},null,null,null,{"v":"complete"},{"v":"6"},{"v":25},{"v":1914},{"v":1},{"v":29},{"v":"1914-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33674"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x21cm folded; 16.5x42cm open"},null,{"v":"Kansas Society of New York"},{"v":"1914-0130_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1914},{"v":1},{"v":29},{"v":"1914-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33675"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"23.5x17cm folded; 23.5x34cm open"},null,{"v":"University of Michigan Club of New York"},{"v":"1914-0131_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"16"},{"v":21},{"v":1914},{"v":1},{"v":29},{"v":"1914-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33676"},{"v":"Brooklyn Club"},{"v":"Brooklyn Club"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,{"v":"Anvil Chorus"},{"v":"1914-0132_wotm"},null,null,null,{"v":"Brooklyn Club"},null,null,null,{"v":"complete"},{"v":"9"},{"v":22},{"v":1914},{"v":1},{"v":29},{"v":"1914-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33677"},{"v":"Hotel Rennert"},{"v":"Hotel Rennert"},null,null,null,{"v":"25x31.5cm folded; 25x63cm open"},null,{"v":"Merchants and Manufacturers Association of Baltimore"},{"v":"1914-0133_wotm"},null,null,null,{"v":"Hotel Rennert"},null,null,null,{"v":"complete"},{"v":"7"},{"v":25},{"v":1914},{"v":1},{"v":29},{"v":"1914-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33678"},{"v":"Harvard Hall"},{"v":"Harvard Hall"},null,null,null,{"v":"16.5x11.5cm folded; 16.5x23cm open"},null,{"v":"Harvard Club of New York City"},{"v":"1914-0134_wotm"},null,null,null,{"v":"Harvard Hall"},null,null,null,{"v":"complete"},{"v":"13"},{"v":18},{"v":1914},{"v":1},{"v":30},{"v":"1914-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33679"},{"v":"Great Northern Hotel"},{"v":"Great Northern Hotel"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"American Hotel Protective Association"},{"v":"1914-0135_wotm"},null,null,null,{"v":"Great Northern Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1914},{"v":1},{"v":30},{"v":"1914-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33680"},{"v":"Hotel Belleclaire"},{"v":"Hotel Belleclaire"},null,null,null,{"v":"22x16.5cm folded; 22x33cm open"},null,{"v":"Arctic Club of America"},{"v":"1914-0136_wotm"},null,null,null,{"v":"Hotel Belleclaire"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1914},{"v":1},{"v":31},{"v":"1914-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33681"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1914-0137_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":21},{"v":1914},{"v":1},{"v":31},{"v":"1914-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33682"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"16x12.5cm folded; 15x25cm open"},null,{"v":"Union League Club"},{"v":"1914-0138_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1914},{"v":1},{"v":31},{"v":"1914-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33683"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"16x13cm folded; 16x26cm open"},null,{"v":"Delaware Society of New York City and Vicinity"},{"v":"1914-0139_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1914},{"v":1},{"v":31},{"v":"1914-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33684"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"13.5x9.5cm"},null,{"v":"New York State Bar Association"},{"v":"1914-0140_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1914},{"v":1},{"v":31},{"v":"1914-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33686"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"20x13.5cm folded; 20x27cm open"},null,{"v":"New York State Bar Association"},{"v":"1914-0142_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"21"},{"v":16},{"v":1914},{"v":1},{"v":31},{"v":"1914-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33688"},{"v":"Café Lafayette"},{"v":"Café Lafayette"},null,null,null,{"v":"28x21.5cm"},null,{"v":"fragile"},{"v":"1914-0144_wotm"},null,null,null,{"v":"Café Lafayette"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":157},{"v":1914},{"v":2},{"v":1},{"v":"1914-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33689"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"20.5x15.5cm"},null,{"v":"Yipsali Club Banquet"},{"v":"1914-0145_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1914},{"v":2},{"v":2},{"v":"1914-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33690"},{"v":"Harmonie Hall"},{"v":"Harmonie Hall"},null,null,null,{"v":"15x12cm"},null,{"v":"James A. Howarth Banquet"},{"v":"1914-0146_wotm"},null,null,null,{"v":"Harmonie Hall"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1914},{"v":2},{"v":2},{"v":"1914-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33691"},{"v":"Taverne Pousset"},{"v":"Taverne Pousset"},null,null,null,{"v":"28x19cm folded; 28x38cm open"},null,null,{"v":"1914-0147_wotm"},null,null,null,{"v":"Taverne Pousset"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"2"},{"v":118},{"v":1914},{"v":2},{"v":3},{"v":"1914-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33692"},{"v":"Café Lafayette"},{"v":"Café Lafayette"},null,null,null,{"v":"23x14.5cm folded; 23x29cm open"},null,null,{"v":"1914-0148_wotm"},null,null,null,{"v":"Café Lafayette"},null,null,null,{"v":"complete"},{"v":"3"},{"v":34},{"v":1914},{"v":2},{"v":1},{"v":"1914-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33693"},{"v":"Terrace Garden"},{"v":"Terrace Garden"},null,null,null,{"v":"15.5x11cm"},null,{"v":"Central Wine, Beer and Liquor Dealers Association"},{"v":"1914-0149_wotm"},null,null,null,{"v":"Terrace Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":11},{"v":1914},{"v":2},{"v":2},{"v":"1914-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33694"},{"v":"Hotel Bossert"},{"v":"Hotel Bossert"},null,null,null,{"v":"21.5x15.5cm folded; 21.5x31cm open"},null,{"v":"The Technical Society of the Brooklyn Union Gas Company"},{"v":"1914-0150_wotm"},null,null,null,{"v":"Hotel Bossert"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1914},{"v":2},{"v":2},{"v":"1914-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33695"},{"v":"Café Mellone"},{"v":"Café Mellone"},null,null,null,{"v":"15x12cm folded; and 15x24cm open"},null,{"v":"Connecticut Postmaster's Banquet"},{"v":"1914-0151_wotm"},null,null,null,{"v":"Café Mellone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1914},{"v":2},{"v":2},{"v":"1914-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33696"},{"v":"Mohican Hotel"},{"v":"Mohican Hotel"},null,null,null,{"v":"15x13.5cm folded; 15x37cm open"},null,{"v":"State Bar Association of Connecticut"},{"v":"1914-0152_wotm"},null,null,null,{"v":"Mohican Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":20},{"v":1914},{"v":2},{"v":2},{"v":"1914-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33697"},{"v":"Imperial Hotel"},{"v":"Imperial Hotel"},null,null,null,{"v":"17.5x14cm folded; 17.5x28cm open"},null,{"v":"Imperial Club"},{"v":"1914-0153_wotm"},null,null,null,{"v":"Imperial Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":19},{"v":1914},{"v":2},{"v":3},{"v":"1914-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33698"},{"v":"Hunts Point Palace"},{"v":"Hunts Point Palace"},null,null,null,{"v":"19x9.5cm folded; 19x19cm open"},null,{"v":"Manhattan Commandery No. 31, K.C."},{"v":"1914-0154_wotm"},null,null,null,{"v":"Hunts Point Palace"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1914},{"v":2},{"v":3},{"v":"1914-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33699"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"13.5x7.5cm"},null,{"v":"Georgia Society"},{"v":"1914-0155_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1914},{"v":2},{"v":3},{"v":"1914-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33700"},{"v":"The Plaza"},{"v":"The Plaza"},null,null,null,{"v":"8.5x6cm"},null,{"v":"The Virginians"},{"v":"1914-0156_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1914},{"v":2},{"v":3},{"v":"1914-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33701"},{"v":"The Ten Eyck"},{"v":"The Ten Eyck"},null,null,null,{"v":"19x13cm"},null,{"v":"The Grand Chapter, R.A.M."},{"v":"1914-0157_wotm"},null,null,null,{"v":"The Ten Eyck"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1914},{"v":2},{"v":3},{"v":"1914-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33702"},{"v":"Teutonia Assembly Rooms"},{"v":"Teutonia Assembly Rooms"},null,null,null,{"v":"20x12.5cm"},null,{"v":"Amity Club"},{"v":"1914-0158_wotm"},null,null,null,{"v":"Teutonia Assembly Rooms"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1914},{"v":2},{"v":4},{"v":"1914-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33703"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x10cm"},null,{"v":"Charity Ball"},{"v":"1914-0159_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":19},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33704"},{"v":"Crystal Palace"},{"v":"Crystal Palace"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1914-0160_wotm"},null,null,null,{"v":"Crystal Palace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":64},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33705"},{"v":"The Beekman Café Co."},{"v":"The Beekman Café Co."},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1914-0161_wotm"},null,null,null,{"v":"The Beekman Café Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":270},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33706"},{"v":"Mills Building Restaurant"},{"v":"Mills Building Restaurant"},null,null,null,{"v":"26x18cm folded; 26x36cm open"},null,null,{"v":"1914-0162_wotm"},null,null,null,{"v":"Mills Building Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":243},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33707"},{"v":"Gutmann's Café and Restaurant"},{"v":"Gutmann's Café and Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0163_wotm"},null,null,null,{"v":"Gutmann's Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":203},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33708"},{"v":"Henry J. Wollenhaupt"},{"v":"Henry J. Wollenhaupt"},null,null,null,{"v":"34x22cm folded; 34x44cm open"},null,null,{"v":"1914-0164_wotm"},null,null,null,{"v":"Henry J. Wollenhaupt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":390},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33709"},{"v":"Henry J. Wollenhaupt"},{"v":"Henry J. Wollenhaupt"},null,null,null,{"v":"34x22cm folded; 34x44cm open"},null,null,{"v":"1914-0165_wotm"},null,null,null,{"v":"Henry J. Wollenhaupt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":290},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33710"},{"v":"Riggs"},{"v":"Riggs"},null,null,null,{"v":"27.5x17.5cm folded; 27.5x35cm open"},null,null,{"v":"1914-0166_wotm"},null,null,null,{"v":"Riggs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":337},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33711"},{"v":"Churchill's"},{"v":"Churchill's"},null,null,null,{"v":"21x12.5cm folded; 21x25cm open"},null,{"v":"The Army Club"},{"v":"1914-0167_wotm"},null,null,null,{"v":"Churchill's"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33712"},{"v":"Ye Olde Dutch Tavern"},{"v":"Ye Olde Dutch Tavern"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0168_wotm"},null,null,null,{"v":"Ye Olde Dutch Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":123},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33713"},{"v":"Jeo's Restaurant"},{"v":"Jeo's Restaurant"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1914-0169_wotm"},null,null,null,{"v":"Jeo's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":294},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33714"},{"v":"E. Ettinger Café and Restaurant"},{"v":"E. Ettinger Café and Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0170_wotm"},null,null,null,{"v":"E. Ettinger Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":267},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33715"},{"v":"Abraham and Straus"},{"v":"Abraham and Straus"},null,null,null,{"v":"20.5x16cm"},null,null,{"v":"1914-0171_wotm"},null,null,null,{"v":"Abraham and Straus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":85},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33716"},{"v":"A.H. Meyer Rathskeller"},{"v":"A.H. Meyer Rathskeller"},null,null,null,{"v":"36x18.5cm"},null,null,{"v":"1914-0172_wotm"},null,null,null,{"v":"A.H. Meyer Rathskeller"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":219},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33717"},{"v":"Clarendon Hotel"},{"v":"Clarendon Hotel"},null,null,null,{"v":"29x17.5cm"},null,{"v":"fragile!!"},{"v":"1914-0173_wotm"},null,null,null,{"v":"Clarendon Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":399},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33718"},{"v":"Mercantile Lunch Co."},{"v":"Mercantile Lunch Co."},null,null,null,{"v":"29x17.5cm"},null,null,{"v":"1914-0174_wotm"},null,null,null,{"v":"Mercantile Lunch Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":93},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33719"},{"v":"Sinclair Café and Restaurant"},{"v":"Sinclair Café and Restaurant"},null,null,null,{"v":"29x17.5cm"},null,null,{"v":"1914-0175_wotm"},null,null,null,{"v":"Sinclair Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":149},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33720"},{"v":"The Westchester Restaurant"},{"v":"The Westchester Restaurant"},null,null,null,{"v":"29x17.5cm"},null,{"v":"fragile!!"},{"v":"1914-0176_wotm"},null,null,null,{"v":"The Westchester Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":131},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33721"},{"v":"Conrad's Bakery and Restaurant"},{"v":"Conrad's Bakery and Restaurant"},null,null,null,{"v":"24.5x15.5cm folded; 24.5x31cm open"},null,null,{"v":"1914-0177_wotm"},null,null,null,{"v":"Conrad's Bakery and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":139},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33722"},{"v":"Hazeltine's"},{"v":"Hazeltine's"},null,null,null,{"v":"28x36cm"},null,{"v":"menu is ripped"},{"v":"1914-0178_wotm"},null,null,null,{"v":"Hazeltine's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":375},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33723"},{"v":"The New Broadway Restaurant and Lunch Room"},{"v":"The New Broadway Restaurant and Lunch Room"},null,null,null,{"v":"25.5x14cm"},null,null,{"v":"1914-0179_wotm"},null,null,null,{"v":"The New Broadway Restaurant and Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":55},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33724"},{"v":"Garret Restaurant"},{"v":"Garret Restaurant"},null,null,null,{"v":"27x16.5cm folded; 27x33cm open"},null,null,{"v":"1914-0180_wotm"},null,null,null,{"v":"Garret Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":372},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33725"},{"v":"Spilker's Restaurant and Café"},{"v":"Spilker's Restaurant and Café"},null,null,null,{"v":"31x19.5cm folded; 31x39cm open"},null,null,{"v":"1914-0181_wotm"},null,null,null,{"v":"Spilker's Restaurant and Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":459},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33726"},{"v":"Spilker's Restaurant and Café"},{"v":"Spilker's Restaurant and Café"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1914-0182_wotm"},null,null,null,{"v":"Spilker's Restaurant and Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":269},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33727"},{"v":"Wiehl & Widmann"},{"v":"Wiehl & Widmann"},null,null,null,{"v":"43.5x23cm"},null,{"v":"fragile"},{"v":"1914-0183_wotm"},null,null,null,{"v":"Wiehl & Widmann"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":234},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33728"},{"v":"The Annex"},{"v":"The Annex"},null,null,null,{"v":"36x18.5cm"},null,null,{"v":"1914-0184_wotm"},null,null,null,{"v":"The Annex"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":349},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33729"},{"v":"Viemeister's"},{"v":"Viemeister's"},null,null,null,{"v":"28.5x15cm"},null,null,{"v":"1914-0185_wotm"},null,null,null,{"v":"Viemeister's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":97},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33730"},{"v":"Drake's"},{"v":"Drake's"},null,null,null,{"v":"28.5x17.5cm folded; 28.5x35cm open"},null,null,{"v":"1914-0186_wotm"},null,null,null,{"v":"Drake's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":375},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33731"},{"v":"City Midday Club"},{"v":"City Midday Club"},null,null,null,{"v":"23.5x14cm"},null,null,{"v":"1914-0187_wotm"},null,null,null,{"v":"City Midday Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":74},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33732"},{"v":"Pabst 23rd Street"},{"v":"Pabst 23rd Street"},null,null,null,{"v":"35.5x17cm"},null,null,{"v":"1914-0188_wotm"},null,null,null,{"v":"Pabst 23rd Street"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":266},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33733"},{"v":"The Cortland"},{"v":"The Cortland"},null,null,null,{"v":"31.5x14cm"},null,null,{"v":"1914-0189_wotm"},null,null,null,{"v":"The Cortland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":120},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33734"},{"v":"Whites"},{"v":"Whites"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1914-0190_wotm"},null,null,null,{"v":"Whites"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":315},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33735"},{"v":"Barron's Buffet"},{"v":"Barron's Buffet"},null,null,null,{"v":"24x13.5cm"},null,null,{"v":"1914-0191_wotm"},null,null,null,{"v":"Barron's Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":143},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33736"},{"v":"Post's Restaurant and Lunch Room"},{"v":"Post's Restaurant and Lunch Room"},null,null,null,{"v":"25x14cm"},null,null,{"v":"1914-0192_wotm"},null,null,null,{"v":"Post's Restaurant and Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":43},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33737"},{"v":"Roma Restaurant"},{"v":"Roma Restaurant"},null,null,null,{"v":"36x18.5cm"},null,null,{"v":"1914-0193_wotm"},null,null,null,{"v":"Roma Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":438},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33738"},{"v":"Jacob Reiss"},{"v":"Jacob Reiss"},null,null,null,{"v":"36x18.5cm"},null,null,{"v":"1914-0194_wotm"},null,null,null,{"v":"Jacob Reiss"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":146},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33739"},{"v":"The Garret Café"},{"v":"The Garret Café"},null,null,null,{"v":"16.5x11.5cm"},null,null,{"v":"1914-0195_wotm"},null,null,null,{"v":"The Garret Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":37},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33740"},{"v":"Gibson's Restaurant"},{"v":"Gibson's Restaurant"},null,null,null,{"v":"25x15cm folded; 25x30cm open"},null,null,{"v":"1914-0196_wotm"},null,null,null,{"v":"Gibson's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":202},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33741"},{"v":"Degenhardt's Chop House"},{"v":"Degenhardt's Chop House"},null,null,null,{"v":"35.5x22.5cm"},null,null,{"v":"1914-0197_wotm"},null,null,null,{"v":"Degenhardt's Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":381},{"v":1914},{"v":2},{"v":5},{"v":"1914-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33742"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"18.5x13cm folded; 18.5x26cm open"},null,null,{"v":"1914-0198_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"6"},{"v":43},{"v":1914},{"v":2},{"v":6},{"v":"1914-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33743"},{"v":"Aldine Club"},{"v":"Aldine Club"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"The Delta Upsilon Club of New York"},{"v":"1914-0200_wotm"},null,null,null,{"v":"Aldine Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1914},{"v":2},{"v":6},{"v":"1914-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33744"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28x22cm folded; 28x44cm open"},null,{"v":"The Rensselaer Polytechnic Institute"},{"v":"1914-0201_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"6"},{"v":19},{"v":1914},{"v":2},{"v":6},{"v":"1914-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33745"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"Real Estate Board of New York"},{"v":"1914-0202_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":20},{"v":1914},{"v":2},{"v":7},{"v":"1914-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33746"},{"v":"The Blackstone"},{"v":"The Blackstone"},null,null,null,{"v":"21x16cm folded; 21x32cm open"},null,{"v":"Michigan Society of Chicago"},{"v":"1914-0203_wotm"},null,null,null,{"v":"The Blackstone"},null,null,null,{"v":"complete"},{"v":"27"},{"v":16},{"v":1914},{"v":2},{"v":7},{"v":"1914-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33747"},{"v":"Café Mellone"},{"v":"Café Mellone"},null,null,null,{"v":"15x11.5cm folded; 15x23cm open"},null,{"v":"New Haven Police Mutual Aid Society"},{"v":"1914-0204_wotm"},null,null,null,{"v":"Café Mellone"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1914},{"v":2},{"v":7},{"v":"1914-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33748"},{"v":"Kaiserhof Hotel"},{"v":"Kaiserhof Hotel"},null,null,null,{"v":"18x12cm folded; 18x26.5cm open"},null,{"v":"Denver Hotel and restaurant Keepers' Association"},{"v":"1914-0205_wotm"},null,null,null,{"v":"Kaiserhof Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":26},{"v":1914},{"v":2},{"v":7},{"v":"1914-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33749"},{"v":"The Blackstone"},{"v":"The Blackstone"},null,null,null,{"v":"14.5x7cm"},null,null,{"v":"1914-0206_wotm"},null,null,null,{"v":"The Blackstone"},null,null,null,{"v":"complete"},{"v":"1"},{"v":27},{"v":1914},{"v":2},{"v":7},{"v":"1914-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33750"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"27x20.5cm folded; 27x41cm open"},null,{"v":"The Camp Fire Club of America"},{"v":"1914-0207_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"6"},{"v":20},{"v":1914},{"v":2},{"v":7},{"v":"1914-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33751"},{"v":"Lafayette Hotel"},{"v":"Lafayette Hotel"},null,null,null,{"v":"17.5x15cm folded; 17.5x30cm open"},null,{"v":"The Buffalo Hotel Association"},{"v":"1914-0208_wotm"},null,null,null,{"v":"Lafayette Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1914},{"v":2},{"v":7},{"v":"1914-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33752"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"28.5x22cm folded; 28.5x44cm open"},null,{"v":"New York Health Department"},{"v":"1914-0209_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1914},{"v":2},{"v":7},{"v":"1914-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33753"},{"v":"Bergmann's"},{"v":"Bergmann's"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"Bay Ridge Fellowcraft Club"},{"v":"1914-0210_wotm"},null,null,null,{"v":"Bergmann's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1914},{"v":2},{"v":7},{"v":"1914-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33754"},{"v":"Terrace Garden"},{"v":"Terrace Garden"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,{"v":"Noah Widows and Orphans Benevolent Society"},{"v":"1914-0211_wotm"},null,null,null,{"v":"Terrace Garden"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1914},{"v":2},{"v":8},{"v":"1914-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33755"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,{"v":"Muhlenberg College"},{"v":"1914-0212_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"10"},{"v":20},{"v":1914},{"v":2},{"v":9},{"v":"1914-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33756"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"15x10cm"},null,{"v":"luncheon in honour of The Earl of Kintore"},{"v":"1914-0213_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1914},{"v":2},{"v":9},{"v":"1914-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33757"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21x13cm folded;21x26cm open"},null,{"v":"The Haberdashers' League"},{"v":"1914-0214_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":17},{"v":1914},{"v":2},{"v":9},{"v":"1914-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33758"},{"v":"West End Hall"},{"v":"West End Hall"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Samuel J. Tilden Democratic Club"},{"v":"1914-0215_wotm"},null,null,null,{"v":"West End Hall"},null,null,null,{"v":"complete"},{"v":"5"},{"v":29},{"v":1914},{"v":2},{"v":9},{"v":"1914-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33759"},{"v":"Palm Garden"},{"v":"Palm Garden"},null,null,null,{"v":"18x11cm"},null,{"v":"Stewards Association"},{"v":"1914-0216_wotm"},null,null,null,{"v":"Palm Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":43},{"v":1914},{"v":2},{"v":9},{"v":"1914-2-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33760"},{"v":"Odd Fellows Hall"},{"v":"Odd Fellows Hall"},null,null,null,{"v":"22x13.5cm"},null,{"v":"Albany County Republican Organization"},{"v":"1914-0217_wotm"},null,null,null,{"v":"Odd Fellows Hall"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1914},{"v":2},{"v":10},{"v":"1914-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33761"},{"v":"Hotel Martin"},{"v":"Hotel Martin"},null,null,null,{"v":"13.5x10cm folded; 13.5x20cm open"},null,{"v":"Milwaukee Hotel Men's Association"},{"v":"1914-0218_wotm"},null,null,null,{"v":"Hotel Martin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1914},{"v":2},{"v":10},{"v":"1914-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33762"},{"v":"Hotel Karldon"},{"v":"Hotel Karldon"},null,null,null,{"v":"17.5x13cm folded; 17.5x26cm open"},null,{"v":"Easton Board of Trade"},{"v":"1914-0219_wotm"},null,null,null,{"v":"Hotel Karldon"},null,null,null,{"v":"complete"},{"v":"5"},{"v":20},{"v":1914},{"v":2},{"v":10},{"v":"1914-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33763"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x16.5cm"},null,{"v":"National Retail Dry Goods Association"},{"v":"1914-0220_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1914},{"v":2},{"v":10},{"v":"1914-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33764"},{"v":"Hotel Martinique"},{"v":"Hotel Martinique"},null,null,null,{"v":"21x15.5cm folded; 21x31cm open"},null,{"v":"New York Association of Manufacturers' Representatives"},{"v":"1914-0221_wotm"},null,null,null,{"v":"Hotel Martinique"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1914},{"v":2},{"v":10},{"v":"1914-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33765"},{"v":"Elks' Home"},{"v":"Elks' Home"},null,null,null,{"v":"20.5x13cm folded; 20.5x26cm open"},null,{"v":"Order of Elks"},{"v":"1914-0222_wotm"},null,null,null,{"v":"Elks' Home"},null,null,null,{"v":"complete"},{"v":"10"},{"v":0},{"v":1914},{"v":2},{"v":11},{"v":"1914-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33766"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,{"v":"27x17.5cm folded; 27x35cm open"},null,{"v":"dinner to Hon. Henry M. Edwards"},{"v":"1914-0223_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1914},{"v":2},{"v":11},{"v":"1914-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33767"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x17cm folded; 21.5x34cm open"},null,{"v":"The Traffic Club of New York"},{"v":"1914-0224_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":23},{"v":1914},{"v":2},{"v":11},{"v":"1914-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33768"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"17x10.5cm"},null,{"v":"Columbia Commandery No. 1"},{"v":"1914-0225_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1914},{"v":2},{"v":11},{"v":"1914-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33769"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"20x12.5cm"},null,{"v":"Sheriff's Jury"},{"v":"1914-0226_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"1"},{"v":27},{"v":1914},{"v":2},{"v":11},{"v":"1914-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33770"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"13.5x9.5cm"},null,{"v":"Silk Association of America"},{"v":"1914-0227_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":15},{"v":1914},{"v":2},{"v":11},{"v":"1914-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33771"},{"v":"Sherry's"},{"v":"Sherry's"},null,null,null,{"v":"28x20cm folded; 28x40cm open"},null,{"v":"New York Life Insurance Company"},{"v":"1914-0228_wotm"},null,null,null,{"v":"Sherry's"},null,null,null,{"v":"complete"},{"v":"9"},{"v":13},{"v":1914},{"v":2},{"v":11},{"v":"1914-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33772"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"17.5x21cm folded; 17.5x42cm open"},null,{"v":"The Republican Club of the City of New York"},{"v":"1914-0229_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":46},{"v":1914},{"v":2},{"v":12},{"v":"1914-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33773"},{"v":"The Lincoln Club"},{"v":"The Lincoln Club"},null,null,null,{"v":"20.5x13cm folded; 20.5x26cm open"},null,null,{"v":"1914-0230_wotm"},null,null,null,{"v":"The Lincoln Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1914},{"v":2},{"v":12},{"v":"1914-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33774"},{"v":"The Illinois State Armory"},{"v":"The Illinois State Armory"},null,null,null,{"v":"19.5x12.5cm"},null,{"v":"Lincoln Centennial Association"},{"v":"1914-0231_wotm"},null,null,null,{"v":"The Illinois State Armory"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1914},{"v":2},{"v":12},{"v":"1914-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33775"},{"v":"Sherman Square Hotel"},{"v":"Sherman Square Hotel"},null,null,null,{"v":"18x10.5cm folded; 18x21cm open"},null,{"v":"Graduates Club of New York City"},{"v":"1914-0232_wotm"},null,null,null,{"v":"Sherman Square Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":16},{"v":1914},{"v":2},{"v":12},{"v":"1914-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33776"},{"v":"Hotel DuPont"},{"v":"Hotel DuPont"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"Order of Elks"},{"v":"1914-0233_wotm"},null,null,null,{"v":"Hotel DuPont"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1914},{"v":2},{"v":12},{"v":"1914-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33777"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,{"v":"The Far Western Travelers Association Incorporated"},{"v":"1914-0234_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1914},{"v":2},{"v":12},{"v":"1914-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33778"},{"v":"Long Island Business College"},{"v":"Long Island Business College"},null,null,null,{"v":"12.5x9cm folded; 12.5x18cm open"},null,{"v":"The Kings County Prohibition Committee"},{"v":"1914-0235_wotm"},null,null,null,{"v":"Long Island Business College"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1914},{"v":2},{"v":12},{"v":"1914-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33779"},{"v":"Hotel Fairmont"},{"v":"Hotel Fairmont"},null,null,null,{"v":"14.5x10cm"},null,null,{"v":"1914-0236_wotm"},null,null,null,{"v":"Hotel Fairmont"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1914},{"v":1},{"v":9},{"v":"1914-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33780"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"National Jewelers Board of Trade"},{"v":"1914-0237_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1914},{"v":2},{"v":13},{"v":"1914-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33781"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 41x14 open"},null,{"v":"The Sun Alumni Association"},{"v":"1914-0238_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1914},{"v":2},{"v":13},{"v":"1914-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33782"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"20.5x13cm"},null,{"v":"Indoor Yacht Club Ball"},{"v":"1914-0239_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":31},{"v":1914},{"v":2},{"v":14},{"v":"1914-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33783"},{"v":"Building Trades Club"},{"v":"Building Trades Club"},null,null,null,{"v":"22x15cm folded; 22x30cm open"},null,{"v":"Employers' Association of Architechtural Iron Workers"},{"v":"1914-0240_wotm"},null,null,null,{"v":"Building Trades Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1914},{"v":2},{"v":14},{"v":"1914-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33784"},{"v":"The Blackstone"},{"v":"The Blackstone"},null,null,null,{"v":"20.5x15.5cm folded; 20.5x31cm open"},null,{"v":"Commercial Club of Chicago"},{"v":"1914-0241_wotm"},null,null,null,{"v":"The Blackstone"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1914},{"v":2},{"v":14},{"v":"1914-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33785"},{"v":"The New Willard"},{"v":"The New Willard"},null,null,null,{"v":"28x21.5cm"},null,{"v":"Gridiron Club of Washington"},{"v":"1914-0242_wotm"},null,null,null,{"v":"The New Willard"},null,null,null,{"v":"complete"},{"v":"27"},{"v":24},{"v":1914},{"v":2},{"v":14},{"v":"1914-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33786"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x10cm"},null,{"v":"Benevolent and Protective Order of Elks"},{"v":"1914-0243_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1914},{"v":2},{"v":16},{"v":"1914-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33787"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"30.5x24cm folded; 30.5x48cm open"},null,{"v":"New York Lodge No. 1. B.P.O. Elks"},{"v":"1914-0244_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":24},{"v":1914},{"v":2},{"v":16},{"v":"1914-2-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33788"},{"v":"Hotel Martinique"},{"v":"Hotel Martinique"},null,null,null,{"v":"13.5x18cm folded; 13.5x36cm open"},null,{"v":"Casualty and Surety Club of New York"},{"v":"1914-0245_wotm"},null,null,null,{"v":"Hotel Martinique"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1914},{"v":2},{"v":17},{"v":"1914-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33789"},{"v":"Sphinx Club"},{"v":"Sphinx Club"},null,null,null,{"v":"25.5x19cm folded; 25.5x28cm open"},null,null,{"v":"1914-0246_wotm"},null,null,null,{"v":"Sphinx Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1914},{"v":2},{"v":17},{"v":"1914-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33790"},{"v":"Hotel Belvedere"},{"v":"Hotel Belvedere"},null,null,null,{"v":"18x12.5 cm folded; 18x25cm open"},null,{"v":"Traffic Club of Baltimore"},{"v":"1914-0247_wotm"},null,null,null,{"v":"Hotel Belvedere"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1914},{"v":2},{"v":17},{"v":"1914-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33791"},{"v":"Los Angeles Athletic Club"},{"v":"Los Angeles Athletic Club"},null,null,null,{"v":"21.5x16cm folded; 21.5x32cm open"},null,{"v":"700,000 Boosters' Club of Southern California"},{"v":"1914-0248_wotm"},null,null,null,{"v":"Los Angeles Athletic Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":20},{"v":1914},{"v":2},{"v":17},{"v":"1914-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33792"},{"v":"Hotel Majestic"},{"v":"Hotel Majestic"},null,null,null,{"v":"18x11.5cm"},null,null,{"v":"1914-0249_wotm"},null,null,null,{"v":"Hotel Majestic"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1914},{"v":2},{"v":18},{"v":"1914-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33793"},{"v":"Hotel Adelphia"},{"v":"Hotel Adelphia"},null,null,null,{"v":"26.5x18cm folded; 26.5x36cm open"},null,{"v":"Pjiladelphia Sporting Writers' Association"},{"v":"1914-0250_wotm"},null,null,null,{"v":"Hotel Adelphia"},null,null,null,{"v":"complete"},{"v":"14"},{"v":21},{"v":1914},{"v":2},{"v":18},{"v":"1914-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33794"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,{"v":"National Paper Trade Association"},{"v":"1914-0251_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":17},{"v":1914},{"v":2},{"v":18},{"v":"1914-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33796"},{"v":"Bellevue-Stratford Hotel"},{"v":"Bellevue-Stratford Hotel"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"Metal Manufacturers Association of Philadelphia"},{"v":"1914-0253_wotm"},null,null,null,{"v":"Bellevue-Stratford Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":28},{"v":1914},{"v":2},{"v":18},{"v":"1914-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33797"},{"v":"Terrace Garden"},{"v":"Terrace Garden"},null,null,null,{"v":"26x16cm folded; 26x32 cm open"},null,{"v":"Amsterdam Grocery Company, Inc."},{"v":"1914-0254_wotm"},null,null,null,{"v":"Terrace Garden"},null,null,null,{"v":"complete"},{"v":"10"},{"v":19},{"v":1914},{"v":2},{"v":18},{"v":"1914-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33798"},{"v":"Hotel Schenley"},{"v":"Hotel Schenley"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1914-0255_wotm"},null,null,null,{"v":"Hotel Schenley"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1914},{"v":2},{"v":19},{"v":"1914-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33799"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"American Paper and Pulp Association; menu also written in French"},{"v":"1914-0256_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"10"},{"v":43},{"v":1914},{"v":2},{"v":19},{"v":"1914-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33800"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"26.5x16.5cm folded; 26.5x33cm open"},null,{"v":"Rice Leaders of the World Association"},{"v":"1914-0257_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1914},{"v":2},{"v":20},{"v":"1914-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33801"},{"v":"Terrace Garden"},{"v":"Terrace Garden"},null,null,null,{"v":"23x13cm folded; 23x26cm open"},null,{"v":"International Geneva Association"},{"v":"1914-0258_wotm"},null,null,null,{"v":"Terrace Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":65},{"v":1914},{"v":2},{"v":17},{"v":"1914-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33802"},{"v":"Harrison Town Hall"},{"v":"Harrison Town Hall"},null,null,null,{"v":"19.5x9cm folded; 19.5x18cm open"},null,{"v":"West Hudson County Board of Trade"},{"v":"1914-0259_wotm"},null,null,null,{"v":"Harrison Town Hall"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1914},{"v":2},{"v":14},{"v":"1914-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33803"},{"v":"Hotel Oakland"},{"v":"Hotel Oakland"},null,null,null,{"v":"19x15cm folded; 38x15cm open"},null,{"v":"Alameda County Medical Association"},{"v":"1914-0260_wotm"},null,null,null,{"v":"Hotel Oakland"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1914},{"v":2},{"v":21},{"v":"1914-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33804"},{"v":"The Lawrence"},{"v":"The Lawrence"},null,null,null,{"v":"26.5x20cm folded; 26.5x40cm open"},null,{"v":"Erie County Bar Association"},{"v":"1914-0261_wotm"},null,null,null,{"v":"The Lawrence"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1914},{"v":2},{"v":21},{"v":"1914-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33805"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"25.5x21cm folded; 25.5x42cm open"},null,null,{"v":"1914-0262_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1914},{"v":2},{"v":21},{"v":"1914-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33806"},{"v":"The Plaza"},{"v":"The Plaza"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Evening High School Teachers' Association"},{"v":"1914-0263_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1914},{"v":2},{"v":21},{"v":"1914-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33807"},{"v":"Hotel Knickerbocker"},{"v":"Hotel Knickerbocker"},null,null,null,{"v":"17x11cm folded; 17x22cm open"},null,{"v":"Morse Electric Club"},{"v":"1914-0264_wotm"},null,null,null,{"v":"Hotel Knickerbocker"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1914},{"v":2},{"v":21},{"v":"1914-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33808"},{"v":"The Blackstone"},{"v":"The Blackstone"},null,null,null,{"v":"24x18cm folded; 24x36cm open"},null,{"v":"Massachusetts Institute of Technology"},{"v":"1914-0265_wotm"},null,null,null,{"v":"The Blackstone"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1914},{"v":2},{"v":21},{"v":"1914-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33809"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"15.5x23cm folded; 15.5x46cm open"},null,{"v":"Police Department of the City of New York"},{"v":"1914-0266_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":23},{"v":1914},{"v":2},{"v":21},{"v":"1914-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33810"},{"v":"The Adolphus"},{"v":"The Adolphus"},null,null,null,{"v":"18x12cm folded; 18x24cm open"},null,null,{"v":"1914-0267_wotm"},null,null,null,{"v":"The Adolphus"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1914},{"v":2},{"v":21},{"v":"1914-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33811"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,{"v":"New York Lehigh Club"},{"v":"1914-0268_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1914},{"v":2},{"v":21},{"v":"1914-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33812"},{"v":"Thwaite's Shore House"},{"v":"Thwaite's Shore House"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"City Island Board of Trade"},{"v":"1914-0269_wotm"},null,null,null,{"v":"Thwaite's Shore House"},null,null,null,{"v":"complete"},{"v":"5"},{"v":19},{"v":1914},{"v":2},{"v":21},{"v":"1914-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33813"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,{"v":"Mount Sinai Hospital"},{"v":"1914-0270_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1914},{"v":2},{"v":21},{"v":"1914-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33814"},{"v":"Hotel Martinique"},{"v":"Hotel Martinique"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Chemung-Tioga Society of Greater New York"},{"v":"1914-0271_wotm"},null,null,null,{"v":"Hotel Martinique"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1914},{"v":2},{"v":21},{"v":"1914-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33815"},{"v":"Hotel Adelphia"},{"v":"Hotel Adelphia"},null,null,null,{"v":"19x15cm folded; 38x15cm open"},null,null,{"v":"1914-0272_wotm"},null,null,null,{"v":"Hotel Adelphia"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1914},{"v":2},{"v":21},{"v":"1914-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33816"},{"v":"Friars' Club"},{"v":"Friars' Club"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1914-0273_wotm"},null,null,null,{"v":"Friars' Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1914},{"v":2},{"v":22},{"v":"1914-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33817"},{"v":"The Plaza"},{"v":"The Plaza"},null,null,null,{"v":"15x12cm folded; 15x24cm open"},null,null,{"v":"1914-0274_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1914},{"v":2},{"v":22},{"v":"1914-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33818"},{"v":"Creve Coeur Club"},{"v":"Creve Coeur Club"},null,null,null,{"v":"17.5x13cm folded; 17.5x26cm open"},null,null,{"v":"1914-0275_wotm"},null,null,null,{"v":"Creve Coeur Club"},null,null,null,{"v":"complete"},{"v":"7"},{"v":24},{"v":1914},{"v":2},{"v":22},{"v":"1914-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33819"},{"v":"Florence Villa"},{"v":"Florence Villa"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0276_wotm"},null,null,null,{"v":"Florence Villa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":36},{"v":1914},{"v":2},{"v":22},{"v":"1914-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33820"},{"v":"Isaac Lodge No. 43"},{"v":"Isaac Lodge No. 43"},null,null,null,{"v":"23.5x14cm"},null,null,{"v":"1914-0277_wotm"},null,null,null,{"v":"Isaac Lodge No. 43"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1914},{"v":2},{"v":22},{"v":"1914-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33821"},{"v":"Magdalene College"},{"v":"Magdalene College"},null,null,null,{"v":"15.5x10.5cm folded; 15.5x21cm open"},null,null,{"v":"1914-0278_wotm"},null,null,null,{"v":"Magdalene College"},null,null,null,{"v":"complete"},{"v":"7"},{"v":16},{"v":1914},{"v":2},{"v":23},{"v":"1914-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33822"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"27x20cm folded; 27x40cm open"},null,{"v":"Sons of the Revolution of the State of New York"},{"v":"1914-0279_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"9"},{"v":18},{"v":1914},{"v":2},{"v":23},{"v":"1914-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33823"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"25x21cm folded; 25x42cm open"},null,{"v":"New York State Society of the Cincinnati"},{"v":"1914-0280_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1914},{"v":2},{"v":23},{"v":"1914-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33824"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,{"v":"22x11.5cm folded; 22x23cm open"},null,{"v":"Knights of Columbus"},{"v":"1914-0281_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1914},{"v":2},{"v":23},{"v":"1914-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33826"},{"v":"Broadway Auditorium"},{"v":"Broadway Auditorium"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Buffalo Orpheus Carnival Masquerade"},{"v":"1914-0283_wotm"},null,null,null,{"v":"Broadway Auditorium"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":45},{"v":1914},{"v":2},{"v":23},{"v":"1914-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33827"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"23x18cm folded; 23x36cm open"},null,{"v":"Canadian Camp"},{"v":"1914-0284_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":34},{"v":1914},{"v":2},{"v":23},{"v":"1914-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33828"},{"v":"Elk's Hall"},{"v":"Elk's Hall"},null,null,null,{"v":"17.5x13cm folded; 17.5x26cm open"},null,null,{"v":"1914-0285_wotm"},null,null,null,{"v":"Elk's Hall"},null,null,null,{"v":"complete"},{"v":"5"},{"v":19},{"v":1914},{"v":2},{"v":23},{"v":"1914-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33829"},{"v":"U.S.S. Florida"},{"v":"U.S.S. Florida"},null,null,null,{"v":"14x9cm"},null,null,{"v":"1914-0286_wotm"},null,null,null,{"v":"U.S.S. Florida"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1914},{"v":2},{"v":23},{"v":"1914-2-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33830"},{"v":"Hotel Baltimore"},{"v":"Hotel Baltimore"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Kansas City Bar Association"},{"v":"1914-0287_wotm"},null,null,null,{"v":"Hotel Baltimore"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1914},{"v":2},{"v":24},{"v":"1914-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33831"},{"v":"Union League Club"},{"v":"Union League Club"},null,null,null,{"v":"25.5x19cm folded; 25.5x38cm open"},null,{"v":"\"Mr Cornelius Vanderbilt\" written on cover"},{"v":"1914-0288_wotm"},null,null,null,{"v":"Union League Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":23},{"v":1914},{"v":2},{"v":24},{"v":"1914-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33832"},{"v":"The Washington"},{"v":"The Washington"},null,null,null,{"v":"22x16.5cm folded; 22x33cm open"},null,{"v":"New Jersey Lumbermen's Protective Association"},{"v":"1914-0289_wotm"},null,null,null,{"v":"The Washington"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1914},{"v":2},{"v":24},{"v":"1914-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33833"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"19x13cm folded; 19x26cm open"},null,{"v":"The Life Underwriters Association of New York"},{"v":"1914-0290_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1914},{"v":2},{"v":24},{"v":"1914-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33834"},{"v":"Grocers' Hall"},{"v":"Grocers' Hall"},null,null,null,{"v":"20x14cm folded; 20x28cm folded"},null,{"v":"The Worshipful Company of Gardeners"},{"v":"1914-0291_wotm"},null,null,null,{"v":"Grocers' Hall"},null,null,null,{"v":"complete"},{"v":"21"},{"v":23},{"v":1914},{"v":2},{"v":26},{"v":"1914-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33835"},{"v":"Hotel Victoria"},{"v":"Hotel Victoria"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1914-0292_wotm"},null,null,null,{"v":"Hotel Victoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1914},{"v":2},{"v":26},{"v":"1914-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33836"},{"v":"Auditorium Hotel"},{"v":"Auditorium Hotel"},null,null,null,{"v":"16.5x13.5cm folded; 16.5x27cm open"},null,{"v":"Chicago Piano and Organ Association"},{"v":"1914-0293_wotm"},null,null,null,{"v":"Auditorium Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1914},{"v":2},{"v":26},{"v":"1914-2-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33837"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"22.5x15.5cm folded; 22.5x31cm open"},null,{"v":"Amherst Association of New York"},{"v":"1914-0294_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":19},{"v":1914},{"v":2},{"v":27},{"v":"1914-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33838"},{"v":"The Buffalo Club"},{"v":"The Buffalo Club"},null,null,null,{"v":"22x13cm"},null,{"v":"Yale Association of Buffalo"},{"v":"1914-0295_wotm"},null,null,null,{"v":"The Buffalo Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1914},{"v":2},{"v":27},{"v":"1914-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33839"},{"v":"Twin Falls High School Auditorium"},{"v":"Twin Falls High School Auditorium"},null,null,null,{"v":"19.5x15cm folded; 19.5x30cm open"},null,{"v":"Twin Falls Commercial Club"},{"v":"1914-0296_wotm"},null,null,null,{"v":"Twin Falls High School Auditorium"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1914},{"v":2},{"v":27},{"v":"1914-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33840"},{"v":"Deagons' Den"},{"v":"Deagons' Den"},null,null,null,{"v":"19.5x14cm folded; 19.5x28cm open"},null,{"v":"Order of Dragons"},{"v":"1914-0297_wotm"},null,null,null,{"v":"Deagons' Den"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1914},{"v":2},{"v":28},{"v":"1914-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33841"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"22.5x15.5cm folded; 22.5x31cm open"},null,{"v":"The Brethren of the Amen Corner"},{"v":"1914-0298_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"11"},{"v":24},{"v":1914},{"v":2},{"v":28},{"v":"1914-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33842"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"17x11cm folded; 17x22cm open"},null,{"v":"Ancient Lodge 724 Free and Accepted Masons"},{"v":"1914-0299_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":75},{"v":1914},{"v":2},{"v":28},{"v":"1914-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33843"},{"v":"Maryland Club"},{"v":"Maryland Club"},null,null,null,{"v":"22x14.5cm folded; 22x29cm open"},null,{"v":"Dinner to W. Taft/W. Welch"},{"v":"1914-0300_wotm"},null,null,null,{"v":"Maryland Club"},null,null,null,{"v":"complete"},{"v":"9"},{"v":23},{"v":1914},{"v":2},{"v":28},{"v":"1914-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33844"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1914-0545_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":319},{"v":1914},{"v":5},{"v":26},{"v":"1914-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33845"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,{"v":"The Merchants' Association of New York"},{"v":"1914-0546_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"12"},{"v":19},{"v":1914},{"v":5},{"v":26},{"v":"1914-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33847"},{"v":"Copley-Plaza"},{"v":"Copley-Plaza"},null,null,null,{"v":"16x10.5cm"},null,null,{"v":"1914-0548_wotm"},null,null,null,{"v":"Copley-Plaza"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1914},{"v":5},{"v":27},{"v":"1914-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33848"},{"v":"Grocers Hall"},{"v":"Grocers Hall"},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,null,{"v":"1914-0549_wotm"},null,null,null,{"v":"Grocers Hall"},null,null,null,{"v":"complete"},{"v":"14"},{"v":21},{"v":1914},{"v":5},{"v":28},{"v":"1914-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33849"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"22x16cm folded; 22x32cm open"},null,{"v":"New York Homeopathic Medical College and Flower Hospital"},{"v":"1914-0550_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1914},{"v":5},{"v":28},{"v":"1914-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33850"},{"v":"Flower Garden Shelter"},{"v":"Flower Garden Shelter"},null,null,null,{"v":"15x10cm folded; 15x20cm open"},null,{"v":"St. Patrick Society of Brooklyn"},{"v":"1914-0551_wotm"},null,null,null,{"v":"Flower Garden Shelter"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1914},{"v":5},{"v":28},{"v":"1914-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33851"},{"v":"Hollenden Hotel"},{"v":"Hollenden Hotel"},null,null,null,{"v":"23.5x19cm folded; 23.5x38cm open"},null,{"v":"American Iron, Steel and Heavy Hardware Association"},{"v":"1914-0552_wotm"},null,null,null,{"v":"Hollenden Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1914},{"v":5},{"v":28},{"v":"1914-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33852"},{"v":"Terrace Garden"},{"v":"Terrace Garden"},null,null,null,{"v":"27x21.5cm folded; 27x43cm open"},null,{"v":"Regina Coeli Council"},{"v":"1914-0553_wotm"},null,null,null,{"v":"Terrace Garden"},null,null,null,{"v":"complete"},{"v":"7"},{"v":14},{"v":1914},{"v":5},{"v":28},{"v":"1914-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33853"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"15.5x11cm folded; 31x11cm open"},null,{"v":"School of Mines - Columbia University"},{"v":"1914-0554_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1914},{"v":5},{"v":29},{"v":"1914-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33854"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x10cm"},null,{"v":"National Erectors' Association"},{"v":"1914-0555_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1914},{"v":5},{"v":29},{"v":"1914-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33855"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1914-0556_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":376},{"v":1914},{"v":5},{"v":29},{"v":"1914-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33856"},{"v":"Hotel Chamberlin"},{"v":"Hotel Chamberlin"},null,null,null,{"v":"21.5x17cm folded; 21.5x34cm open"},null,{"v":"Millers' National Federation"},{"v":"1914-0557_wotm"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1914},{"v":5},{"v":29},{"v":"1914-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33857"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1914-0558_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":352},{"v":1914},{"v":5},{"v":30},{"v":"1914-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33858"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0559_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":141},{"v":1914},{"v":5},{"v":30},{"v":"1914-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33859"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1914-0560_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":353},{"v":1914},{"v":5},{"v":31},{"v":"1914-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33860"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0561_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":283},{"v":1914},{"v":5},{"v":31},{"v":"1914-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33861"},{"v":"[Restaurant name and/or location not given"},{"v":"[Restaurant name and/or location not given"},null,null,null,{"v":"19.5x15.5cm folded; 19.5x31cm open"},null,null,{"v":"1914-0562_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given"},null,null,null,{"v":"complete"},{"v":"2"},{"v":32},{"v":1914},{"v":5},{"v":1},{"v":"1914-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33862"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1914-0563_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":352},{"v":1914},{"v":6},{"v":1},{"v":"1914-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33863"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16x10.5cm"},null,null,{"v":"1914-0564_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1914},{"v":6},{"v":1},{"v":"1914-6-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33864"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,null,{"v":"1914-0565_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":386},{"v":1914},{"v":6},{"v":2},{"v":"1914-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33865"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1914-0566_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":313},{"v":1914},{"v":6},{"v":2},{"v":"1914-6-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33866"},{"v":"Walton's Old Homestead Oyster and Chop House"},{"v":"Walton's Old Homestead Oyster and Chop House"},null,null,null,{"v":"28.5x18cm folded; 28.5x36cm open"},null,{"v":"menu is ripped in half"},{"v":"1914-0567_wotm"},null,null,null,{"v":"Walton's Old Homestead Oyster and Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":502},{"v":1914},{"v":6},{"v":3},{"v":"1914-6-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33867"},{"v":"Elks' Club House"},{"v":"Elks' Club House"},null,null,null,{"v":"23x14.5cm folded; 23x29cm open"},null,{"v":"Mount Vernon Lodge of Elks"},{"v":"1914-0568_wotm"},null,null,null,{"v":"Elks' Club House"},null,null,null,{"v":"complete"},{"v":"3"},{"v":25},{"v":1914},{"v":6},{"v":4},{"v":"1914-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33868"},{"v":"The Imperial"},{"v":"The Imperial"},null,null,null,{"v":"20x12.5cm folded; 20x25cm open"},null,{"v":"The Brooklyn Young Republican Club"},{"v":"1914-0569_wotm"},null,null,null,{"v":"The Imperial"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1914},{"v":6},{"v":4},{"v":"1914-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33869"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"19x12cm"},null,{"v":"Flavoring Extract Manufacturers' Association"},{"v":"1914-0570_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":20},{"v":1914},{"v":6},{"v":4},{"v":"1914-6-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33870"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"22.5x14cm folded; 22.5x28cm open"},null,null,{"v":"1914-0571_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":196},{"v":1914},{"v":6},{"v":5},{"v":"1914-6-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33871"},{"v":"Castle Stevens"},{"v":"Castle Stevens"},null,null,null,{"v":"13.5x8cm"},null,{"v":"Stevens Alumni Day"},{"v":"1914-0572_wotm"},null,null,null,{"v":"Castle Stevens"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1914},{"v":6},{"v":6},{"v":"1914-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33872"},{"v":"Auditorium Hotel"},{"v":"Auditorium Hotel"},null,null,null,{"v":"18.5x14cm folded; 18.5x28cm open"},null,null,{"v":"1914-0573_wotm"},null,null,null,{"v":"Auditorium Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":35},{"v":1914},{"v":6},{"v":6},{"v":"1914-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33873"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0574_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":148},{"v":1914},{"v":6},{"v":6},{"v":"1914-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33874"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0575_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":139},{"v":1914},{"v":6},{"v":6},{"v":"1914-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33875"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16x11.5cm folded; 16x23cm open"},null,{"v":"National Piano Manufacturers Association of America"},{"v":"1914-0576_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1914},{"v":6},{"v":6},{"v":"1914-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33876"},{"v":"Huether and Steffens"},{"v":"Huether and Steffens"},null,null,null,{"v":"28x15cm"},null,null,{"v":"1914-0577_wotm"},null,null,null,{"v":"Huether and Steffens"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":34},{"v":1914},{"v":6},{"v":7},{"v":"1914-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33877"},{"v":"Wiehl & Widman"},{"v":"Wiehl & Widman"},null,null,null,{"v":"43x23cm"},null,{"v":"fragile"},{"v":"1914-0578_wotm"},null,null,null,{"v":"Wiehl & Widman"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":227},{"v":1914},{"v":6},{"v":8},{"v":"1914-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33878"},{"v":"Gibson's"},{"v":"Gibson's"},null,null,null,{"v":"25x18.5cm folded; 25x37cm open"},null,null,{"v":"1914-0579_wotm"},null,null,null,{"v":"Gibson's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":378},{"v":1914},{"v":6},{"v":8},{"v":"1914-6-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33879"},{"v":"R.M.S. \"Noordam\""},{"v":"R.M.S. \"Noordam\""},null,null,null,{"v":"21x13cm"},null,null,{"v":"1914-0580_wotm"},null,null,null,{"v":"R.M.S. \"Noordam\""},null,null,null,{"v":"complete"},{"v":"1"},{"v":50},{"v":1914},{"v":6},{"v":7},{"v":"1914-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33880"},{"v":"Pabst 23rd Street"},{"v":"Pabst 23rd Street"},null,null,null,{"v":"35.5x17cm"},null,null,{"v":"1914-0581_wotm"},null,null,null,{"v":"Pabst 23rd Street"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":132},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33881"},{"v":"Drake's"},{"v":"Drake's"},null,null,null,{"v":"28.5x17.5cm folded; 28.5x35cm open"},null,null,{"v":"1914-0582_wotm"},null,null,null,{"v":"Drake's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":295},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33882"},{"v":"Riggs' Twentieth Street Restaurant"},{"v":"Riggs' Twentieth Street Restaurant"},null,null,null,{"v":"28.5x17.5cm folded; 28.5x35cm open"},null,null,{"v":"1914-0583_wotm"},null,null,null,{"v":"Riggs' Twentieth Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":356},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33883"},{"v":"Viemeister's Café and Restaurant"},{"v":"Viemeister's Café and Restaurant"},null,null,null,{"v":"28x15cm"},null,null,{"v":"1914-0584_wotm"},null,null,null,{"v":"Viemeister's Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":121},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33884"},{"v":"The Garret Café"},{"v":"The Garret Café"},null,null,null,{"v":"17x11.5cm"},null,null,{"v":"1914-0585_wotm"},null,null,null,{"v":"The Garret Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":49},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33885"},{"v":"The Annex"},{"v":"The Annex"},null,null,null,{"v":"36x19cm"},null,null,{"v":"1914-0586_wotm"},null,null,null,{"v":"The Annex"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":369},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33886"},{"v":"Ye Olde Dutch Tavern"},{"v":"Ye Olde Dutch Tavern"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0587_wotm"},null,null,null,{"v":"Ye Olde Dutch Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":212},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33887"},{"v":"The Cortland"},{"v":"The Cortland"},null,null,null,{"v":"34x14cm"},null,null,{"v":"1914-0588_wotm"},null,null,null,{"v":"The Cortland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":100},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33888"},{"v":"Henry J. Wollenhaupt"},{"v":"Henry J. Wollenhaupt"},null,null,null,{"v":"34.5x22cm folded; 34.5x44cm open"},null,null,{"v":"1914-0589_wotm"},null,null,null,{"v":"Henry J. Wollenhaupt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":332},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33889"},{"v":"A.H.Meyer Rathskeller"},{"v":"A.H.Meyer Rathskeller"},null,null,null,{"v":"35.5x18.5cm"},null,null,{"v":"1914-0590_wotm"},null,null,null,{"v":"A.H.Meyer Rathskeller"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":207},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33890"},{"v":"City Midday Club"},{"v":"City Midday Club"},null,null,null,{"v":"23x13.5cm"},null,null,{"v":"1914-0591_wotm"},null,null,null,{"v":"City Midday Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":74},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33891"},{"v":"Jeo's Restaurant"},{"v":"Jeo's Restaurant"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1914-0592_wotm"},null,null,null,{"v":"Jeo's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":273},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33892"},{"v":"Meridian Club"},{"v":"Meridian Club"},null,null,null,{"v":"27x16.5cm folded; 27x33cm open"},null,null,{"v":"1914-0593_wotm"},null,null,null,{"v":"Meridian Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":348},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33893"},{"v":"The Merchant's Club"},{"v":"The Merchant's Club"},null,null,null,{"v":"25.5x15.5cm folded; 25.5x31cm open"},null,null,{"v":"1914-0594_wotm"},null,null,null,{"v":"The Merchant's Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":217},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33894"},{"v":"Smith's Restaurant and Lunch Room"},{"v":"Smith's Restaurant and Lunch Room"},null,null,null,{"v":"25.5x14cm"},null,null,{"v":"1914-0595_wotm"},null,null,null,{"v":"Smith's Restaurant and Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":55},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33895"},{"v":"Gutmann's Café and Restaurant Luncheon"},{"v":"Gutmann's Café and Restaurant Luncheon"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1914-0596_wotm"},null,null,null,{"v":"Gutmann's Café and Restaurant Luncheon"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":216},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33896"},{"v":"Mills Building Restaurant"},{"v":"Mills Building Restaurant"},null,null,null,{"v":"26x18cm folded; 26x36cm open"},null,null,{"v":"1914-0597_wotm"},null,null,null,{"v":"Mills Building Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":241},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33897"},{"v":"Crystal Palace"},{"v":"Crystal Palace"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0598_wotm"},null,null,null,{"v":"Crystal Palace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":71},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33898"},{"v":"The Beekman Café Co."},{"v":"The Beekman Café Co."},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1914-0599_wotm"},null,null,null,{"v":"The Beekman Café Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":270},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33899"},{"v":"Westchester Restaurant"},{"v":"Westchester Restaurant"},null,null,null,{"v":"18x13.5cm folded; 18x27cm open"},null,null,{"v":"1914-0600_wotm"},null,null,null,{"v":"Westchester Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":162},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33900"},{"v":"Little Roma Restaurant"},{"v":"Little Roma Restaurant"},null,null,null,{"v":"35.5x18.5cm"},null,null,{"v":"1914-0601_wotm"},null,null,null,{"v":"Little Roma Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":221},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33901"},{"v":"Richmond Restaurant"},{"v":"Richmond Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0602_wotm"},null,null,null,{"v":"Richmond Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":68},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33902"},{"v":"Jacob Reiss"},{"v":"Jacob Reiss"},null,null,null,{"v":"36x19cm"},null,null,{"v":"1914-0603_wotm"},null,null,null,{"v":"Jacob Reiss"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":155},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33903"},{"v":"Walton's Old Homestead Oyster and Chop House"},{"v":"Walton's Old Homestead Oyster and Chop House"},null,null,null,{"v":"28.5x18cm folded; 28.5x36cm open"},null,null,{"v":"1914-0604_wotm"},null,null,null,{"v":"Walton's Old Homestead Oyster and Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":523},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33904"},{"v":"The New Broadway Restaurant and Lunch Room"},{"v":"The New Broadway Restaurant and Lunch Room"},null,null,null,{"v":"25.5x14cm"},null,null,{"v":"1914-0605_wotm"},null,null,null,{"v":"The New Broadway Restaurant and Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":73},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33905"},{"v":"Spilker's Restaurant and Grill Room"},{"v":"Spilker's Restaurant and Grill Room"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1914-0606_wotm"},null,null,null,{"v":"Spilker's Restaurant and Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":383},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33906"},{"v":"Pilgrim's Bakery and Restaurant"},{"v":"Pilgrim's Bakery and Restaurant"},null,null,null,{"v":"26x16cm folded; 26x32cm open"},null,null,{"v":"1914-0607_wotm"},null,null,null,{"v":"Pilgrim's Bakery and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":180},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33907"},{"v":"Hazeltine's"},{"v":"Hazeltine's"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1914-0608_wotm"},null,null,null,{"v":"Hazeltine's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":350},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33908"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1914-0609_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":327},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33909"},{"v":"Sinclair Café and Restaurant"},{"v":"Sinclair Café and Restaurant"},null,null,null,{"v":"27.5x17cm"},null,null,{"v":"1914-0610_wotm"},null,null,null,{"v":"Sinclair Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":171},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33910"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"28x11cm folded; 28x22cm open"},null,{"v":"National Association of Piano Merchants of America"},{"v":"1914-0611_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"29"},{"v":18},{"v":1914},{"v":6},{"v":9},{"v":"1914-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33911"},{"v":"Hotel Alexandria"},{"v":"Hotel Alexandria"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,{"v":"Greeters of America"},{"v":"1914-0612_wotm"},null,null,null,{"v":"Hotel Alexandria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1914},{"v":6},{"v":10},{"v":"1914-6-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33912"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13cm"},null,null,{"v":"1914-0613_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":458},{"v":1914},{"v":6},{"v":13},{"v":"1914-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33913"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"22.5x15cm folded; 22.5x30cm open"},null,null,{"v":"1914-0614_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":29},{"v":1914},{"v":6},{"v":13},{"v":"1914-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33914"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,{"v":"16.5x10cm folded; 16.5x20cm open"},null,{"v":"American Surgical Trade Association"},{"v":"1914-0615_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1914},{"v":6},{"v":16},{"v":"1914-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33915"},{"v":"Hotel Cape May"},{"v":"Hotel Cape May"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,{"v":"Maryland Bankers Association"},{"v":"1914-0616_wotm"},null,null,null,{"v":"Hotel Cape May"},null,null,null,{"v":"complete"},{"v":"8"},{"v":24},{"v":1914},{"v":6},{"v":18},{"v":"1914-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33916"},{"v":"Masonic Temple"},{"v":"Masonic Temple"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,{"v":"National Wholesale Grocers' Association of the United States"},{"v":"1914-0617_wotm"},null,null,null,{"v":"Masonic Temple"},null,null,null,{"v":"complete"},{"v":"6"},{"v":26},{"v":1914},{"v":6},{"v":18},{"v":"1914-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33917"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0618_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":207},{"v":1914},{"v":6},{"v":18},{"v":"1914-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33918"},{"v":"Banquet Hotel Statler"},{"v":"Banquet Hotel Statler"},null,null,null,{"v":"26x13cm folded; 26x26cm open"},null,null,{"v":"1914-0619_wotm"},null,null,null,{"v":"Banquet Hotel Statler"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1914},{"v":6},{"v":19},{"v":"1914-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33919"},{"v":"Hotel Chamberlin"},{"v":"Hotel Chamberlin"},null,null,null,{"v":"23x17cm folded; 23x34cm open"},null,{"v":"Virginia Bankers Association"},{"v":"1914-0620_wotm"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"10"},{"v":17},{"v":1914},{"v":6},{"v":19},{"v":"1914-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33920"},{"v":"Mansion House"},{"v":"Mansion House"},null,null,null,{"v":"28x13.5cm folded; 28x66cm open"},null,{"v":"Banquet to His Majesty's Judges"},{"v":"1914-0621_wotm"},null,null,null,{"v":"Mansion House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1914},{"v":6},{"v":19},{"v":"1914-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33921"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"14x10cm folded; 14x20cm open"},null,null,{"v":"1914-0622_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":89},{"v":1914},{"v":6},{"v":19},{"v":"1914-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33922"},{"v":"Met-Life Building"},{"v":"Met-Life Building"},null,null,null,{"v":"21x14.5cm folded; 21x29cm open"},null,{"v":"Metropolitan Life Insurance Representatives Dedication of the Tuberculosis Sanitarium for Employees"},{"v":"1914-0623_wotm"},null,null,null,{"v":"Met-Life Building"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1914},{"v":6},{"v":19},{"v":"1914-6-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33923"},{"v":"Metropolitan Life Insurance Company Tuberculosis Sanatorium for Employees"},{"v":"Metropolitan Life Insurance Company Tuberculosis Sanatorium for Employees"},null,null,null,{"v":"16x10cm"},null,{"v":"Dedication Metropolitan Life Insurance Company Tuberculosis Sanatorium for Employees"},{"v":"1914-0624_wotm"},null,null,null,{"v":"Metropolitan Life Insurance Company Tuberculosis Sanatorium for Employees"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1914},{"v":6},{"v":20},{"v":"1914-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33924"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0625_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":453},{"v":1914},{"v":6},{"v":20},{"v":"1914-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33925"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,{"v":"menu also in French"},{"v":"1914-0626_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":390},{"v":1914},{"v":6},{"v":20},{"v":"1914-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33926"},{"v":"Hotel Sacramento"},{"v":"Hotel Sacramento"},null,null,null,{"v":"21x14.5cm folded; 21x29cm open"},null,{"v":"Laundrymen's Association of California"},{"v":"1914-0627_wotm"},null,null,null,{"v":"Hotel Sacramento"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1914},{"v":6},{"v":20},{"v":"1914-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33927"},{"v":"Little Hungary"},{"v":"Little Hungary"},null,null,null,{"v":"17x12cm folded; 17x24cm open"},null,null,{"v":"1914-0628_wotm"},null,null,null,{"v":"Little Hungary"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1914},{"v":6},{"v":21},{"v":"1914-6-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33928"},{"v":"Greenhut's"},{"v":"Greenhut's"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,null,{"v":"1914-0629_wotm"},null,null,null,{"v":"Greenhut's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"11"},{"v":571},{"v":1914},{"v":6},{"v":22},{"v":"1914-6-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33929"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,{"v":"26.5x17.5cm folded; 26.5x35cm open"},null,null,{"v":"1914-0630_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1914},{"v":6},{"v":25},{"v":"1914-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33930"},{"v":"Hotel Cape May"},{"v":"Hotel Cape May"},null,null,null,{"v":"16.5x11.5cm"},null,{"v":"Society of Automobile Engineers"},{"v":"1914-0631_wotm"},null,null,null,{"v":"Hotel Cape May"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1914},{"v":6},{"v":25},{"v":"1914-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33931"},{"v":"Hofbrau Haus"},{"v":"Hofbrau Haus"},null,null,null,{"v":"16.5x11cm"},null,null,{"v":"1914-0632_wotm"},null,null,null,{"v":"Hofbrau Haus"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1914},{"v":6},{"v":25},{"v":"1914-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33932"},{"v":"The Forest Grill"},{"v":"The Forest Grill"},null,null,null,{"v":"26x20cm folded; 26x40cm open"},null,null,{"v":"1914-0633_wotm"},null,null,null,{"v":"The Forest Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":265},{"v":1914},{"v":6},{"v":27},{"v":"1914-6-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33933"},{"v":"The Forest Grill"},{"v":"The Forest Grill"},null,null,null,{"v":"26x20cm folded; 26x40cm open"},null,null,{"v":"1914-0634_wotm"},null,null,null,{"v":"The Forest Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":334},{"v":1914},{"v":6},{"v":28},{"v":"1914-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33934"},{"v":"The Forest Grill"},{"v":"The Forest Grill"},null,null,null,{"v":"24.5x16cm folded; 24.5x32cm open"},null,null,{"v":"1914-0635_wotm"},null,null,null,{"v":"The Forest Grill"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":154},{"v":1914},{"v":6},{"v":28},{"v":"1914-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33935"},{"v":"The Grunewald"},{"v":"The Grunewald"},null,null,null,{"v":"31.5x25cm folded; 31.5x50cm open"},null,null,{"v":"1914-0636_wotm"},null,null,null,{"v":"The Grunewald"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":38},{"v":1914},{"v":6},{"v":28},{"v":"1914-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33936"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"16.5x11.5cm"},null,null,{"v":"1914-0637_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1914},{"v":6},{"v":29},{"v":"1914-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33937"},{"v":"Mansion House"},{"v":"Mansion House"},null,null,null,{"v":"28x13.5cm folded; 28x66cm open"},null,null,{"v":"1914-0638_wotm"},null,null,null,{"v":"Mansion House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":9},{"v":1914},{"v":6},{"v":30},{"v":"1914-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33938"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"26x18cm folded; 26x36cm open"},null,null,{"v":"1914-0639_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1914},{"v":6},{"v":30},{"v":"1914-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33939"},{"v":"Fraunces' Tavern"},{"v":"Fraunces' Tavern"},null,null,null,{"v":"30.5x17cm"},null,null,{"v":"1914-0640_wotm"},null,null,null,{"v":"Fraunces' Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":277},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33940"},{"v":"Garret Restaurant"},{"v":"Garret Restaurant"},null,null,null,{"v":"27x16.5cm folded; 27x33cm open"},null,null,{"v":"1914-0641_wotm"},null,null,null,{"v":"Garret Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":371},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33941"},{"v":"Rathskeller"},{"v":"Rathskeller"},null,null,null,{"v":"46x33cm folded; 46x66cm open"},null,null,{"v":"1914-0642_wotm"},null,null,null,{"v":"Rathskeller"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":491},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33942"},{"v":"Rathskeller"},{"v":"Rathskeller"},null,null,null,{"v":"35.5x18.5cm"},null,null,{"v":"1914-0643_wotm"},null,null,null,{"v":"Rathskeller"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":236},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33943"},{"v":"Henry J. Wollenhaupt"},{"v":"Henry J. Wollenhaupt"},null,null,null,{"v":"34.5x22cm folded; 34.5x44cm open"},null,null,{"v":"1914-0644_wotm"},null,null,null,{"v":"Henry J. Wollenhaupt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":400},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33944"},{"v":"Ye Olde Dutch Tavern"},{"v":"Ye Olde Dutch Tavern"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0645_wotm"},null,null,null,{"v":"Ye Olde Dutch Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":217},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33945"},{"v":"Degenhardt's Chop House"},{"v":"Degenhardt's Chop House"},null,null,null,{"v":"35x22.5cm"},null,null,{"v":"1914-0646_wotm"},null,null,null,{"v":"Degenhardt's Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":408},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33946"},{"v":"The Annex"},{"v":"The Annex"},null,null,null,{"v":"36x19cm"},null,null,{"v":"1914-0647_wotm"},null,null,null,{"v":"The Annex"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":372},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33947"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"32x18cm"},null,null,{"v":"1914-0648_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":108},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33948"},{"v":"Nadal's Café and Restaurant"},{"v":"Nadal's Café and Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0649_wotm"},null,null,null,{"v":"Nadal's Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":339},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33949"},{"v":"Pabst"},{"v":"Pabst"},null,null,null,{"v":"36x17cm"},null,null,{"v":"1914-0650_wotm"},null,null,null,{"v":"Pabst"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":275},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33950"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,{"v":"28x17cm"},null,null,{"v":"1914-0651_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":370},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33951"},{"v":"Viemeister's Café and Restaurant"},{"v":"Viemeister's Café and Restaurant"},null,null,null,{"v":"28x15cm"},null,null,{"v":"1914-0652_wotm"},null,null,null,{"v":"Viemeister's Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":116},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33952"},{"v":"William Ross Café and Restaurant"},{"v":"William Ross Café and Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0653_wotm"},null,null,null,{"v":"William Ross Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":281},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33954"},{"v":"Richmond Restaurant"},{"v":"Richmond Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0655_wotm"},null,null,null,{"v":"Richmond Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":73},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33955"},{"v":"Westchester Restaurant"},{"v":"Westchester Restaurant"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,null,{"v":"1914-0656_wotm"},null,null,null,{"v":"Westchester Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":154},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33956"},{"v":"Crystal Palace"},{"v":"Crystal Palace"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0657_wotm"},null,null,null,{"v":"Crystal Palace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":72},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33957"},{"v":"Gutmann's Café and Restaurant"},{"v":"Gutmann's Café and Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0658_wotm"},null,null,null,{"v":"Gutmann's Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":228},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33958"},{"v":"Pontin's Restaurant"},{"v":"Pontin's Restaurant"},null,null,null,{"v":"26x16.5cm folded; 26x33cm open"},null,null,{"v":"1914-0659_wotm"},null,null,null,{"v":"Pontin's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":452},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33959"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0660_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":106},{"v":1914},{"v":7},{"v":3},{"v":"1914-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33960"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0661_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":84},{"v":1914},{"v":7},{"v":3},{"v":"1914-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33961"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20.5cm"},null,null,{"v":"1914-0662_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":53},{"v":1914},{"v":7},{"v":3},{"v":"1914-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33962"},{"v":"Fraunces' Tavern"},{"v":"Fraunces' Tavern"},null,null,null,{"v":"30.5x17cm"},null,null,{"v":"1914-0663_wotm"},null,null,null,{"v":"Fraunces' Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":285},{"v":1914},{"v":7},{"v":3},{"v":"1914-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33963"},{"v":"Hotel Cape May"},{"v":"Hotel Cape May"},null,null,null,{"v":"25.5x31.5cm folded; 25.5x63cm open"},null,null,{"v":"1914-0664_wotm"},null,null,null,{"v":"Hotel Cape May"},null,null,null,{"v":"complete"},{"v":"6"},{"v":20},{"v":1914},{"v":7},{"v":3},{"v":"1914-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33964"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"15x10cm"},null,null,{"v":"1914-0665_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1914},{"v":7},{"v":3},{"v":"1914-7-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33965"},{"v":"Jeo's Restaurant"},{"v":"Jeo's Restaurant"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1914-0666_wotm"},null,null,null,{"v":"Jeo's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":256},{"v":1914},{"v":7},{"v":4},{"v":"1914-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33966"},{"v":"The Bancroft"},{"v":"The Bancroft"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1914-0667_wotm"},null,null,null,{"v":"The Bancroft"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1914},{"v":7},{"v":4},{"v":"1914-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33967"},{"v":"Hathaway Inn"},{"v":"Hathaway Inn"},null,null,null,{"v":"27x20cm folded; 27x40cm open"},null,null,{"v":"1914-0668_wotm"},null,null,null,{"v":"Hathaway Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":59},{"v":1914},{"v":7},{"v":4},{"v":"1914-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33968"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0669_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1914},{"v":7},{"v":4},{"v":"1914-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33969"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0670_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":79},{"v":1914},{"v":7},{"v":4},{"v":"1914-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33970"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0671_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1914},{"v":7},{"v":4},{"v":"1914-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33971"},{"v":"Lane Bros. Café and Restaurant"},{"v":"Lane Bros. Café and Restaurant"},null,null,null,{"v":"27x14cm"},null,null,{"v":"1914-0672_wotm"},null,null,null,{"v":"Lane Bros. Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":111},{"v":1914},{"v":7},{"v":4},{"v":"1914-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33972"},{"v":"Hotel Adelphia"},{"v":"Hotel Adelphia"},null,null,null,{"v":"22.5x15cm folded; 22.5x30cm open"},null,{"v":"Councilmanic Committee of the City pf Piladelphia"},{"v":"1914-0673_wotm"},null,null,null,{"v":"Hotel Adelphia"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1914},{"v":7},{"v":4},{"v":"1914-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33973"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"21x15cm folded; 21x30cm open"},null,{"v":"Leipziger Bibliophilen Abend"},{"v":"1914-0674_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1914},{"v":7},{"v":5},{"v":"1914-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33974"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0675_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":107},{"v":1914},{"v":7},{"v":5},{"v":"1914-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33975"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0676_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":109},{"v":1914},{"v":7},{"v":5},{"v":"1914-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33976"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0677_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1914},{"v":7},{"v":5},{"v":"1914-7-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33977"},{"v":"Garret Restaurant"},{"v":"Garret Restaurant"},null,null,null,{"v":"27x16.5cm folded; 27x33cm open"},null,null,{"v":"1914-0678_wotm"},null,null,null,{"v":"Garret Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":446},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33978"},{"v":"The Merchants' Club"},{"v":"The Merchants' Club"},null,null,null,{"v":"15x11.5cm"},null,null,{"v":"1914-0679_wotm"},null,null,null,{"v":"The Merchants' Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33979"},{"v":"City Midday Club"},{"v":"City Midday Club"},null,null,null,{"v":"23.5x13.5cm"},null,null,{"v":"1914-0680_wotm"},null,null,null,{"v":"City Midday Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":75},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33980"},{"v":"Smith's Restaurant and Lunch Room"},{"v":"Smith's Restaurant and Lunch Room"},null,null,null,{"v":"26x14cm"},null,null,{"v":"1914-0681_wotm"},null,null,null,{"v":"Smith's Restaurant and Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":57},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33981"},{"v":"Barron's Buffet"},{"v":"Barron's Buffet"},null,null,null,{"v":"24x14cm"},null,null,{"v":"1914-0682_wotm"},null,null,null,{"v":"Barron's Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":150},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33982"},{"v":"Gutmann's Café and Restaurant"},{"v":"Gutmann's Café and Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0683_wotm"},null,null,null,{"v":"Gutmann's Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":228},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33983"},{"v":"Mills Building Restaurant"},{"v":"Mills Building Restaurant"},null,null,null,{"v":"26x18cm folded; 26x36cm open"},null,null,{"v":"1914-0684_wotm"},null,null,null,{"v":"Mills Building Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":242},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33984"},{"v":"Sinclair Café and Restaurant"},{"v":"Sinclair Café and Restaurant"},null,null,null,{"v":"27.5x17 cm"},null,null,{"v":"1914-0685_wotm"},null,null,null,{"v":"Sinclair Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":168},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33985"},{"v":"Westchester Restaurant"},{"v":"Westchester Restaurant"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,null,{"v":"1914-0686_wotm"},null,null,null,{"v":"Westchester Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":149},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33986"},{"v":"Greehut-Siegel Cooper Co."},{"v":"Greehut-Siegel Cooper Co."},null,null,null,{"v":"23x14cm"},null,null,{"v":"1914-0688_wotm"},null,null,null,{"v":"Greehut-Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":135},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33987"},{"v":"Gibson's"},{"v":"Gibson's"},null,null,null,{"v":"25x18cm folded; 25x36cm open"},null,null,{"v":"1914-0690_wotm"},null,null,null,{"v":"Gibson's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":197},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33988"},{"v":"Little Roma Restaurant"},{"v":"Little Roma Restaurant"},null,null,null,{"v":"36x18.5cm"},null,null,{"v":"1914-0691_wotm"},null,null,null,{"v":"Little Roma Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":430},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33989"},{"v":"Richmond Restaurant"},{"v":"Richmond Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0692_wotm"},null,null,null,{"v":"Richmond Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":70},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33990"},{"v":"Jacob Reiss"},{"v":"Jacob Reiss"},null,null,null,{"v":"36x18.5cm"},null,null,{"v":"1914-0693_wotm"},null,null,null,{"v":"Jacob Reiss"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":160},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33991"},{"v":"Spilker's Restaurant and Grill Room"},{"v":"Spilker's Restaurant and Grill Room"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1914-0694_wotm"},null,null,null,{"v":"Spilker's Restaurant and Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":442},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33992"},{"v":"The New Broadway Restaurant and Lunch Room"},{"v":"The New Broadway Restaurant and Lunch Room"},null,null,null,{"v":"25.5x14cm"},null,null,{"v":"1914-0695_wotm"},null,null,null,{"v":"The New Broadway Restaurant and Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":69},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33993"},{"v":"Pontin's Restaurant"},{"v":"Pontin's Restaurant"},null,null,null,{"v":"25.5x16.5cm folded; 25.5x33cm open"},null,null,{"v":"1914-0696_wotm"},null,null,null,{"v":"Pontin's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":429},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33994"},{"v":"Drake's Restaurant"},{"v":"Drake's Restaurant"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1914-0697_wotm"},null,null,null,{"v":"Drake's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":295},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33995"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,{"v":"27.5x17cm folded; 27.5x34cm open"},null,null,{"v":"1914-0698_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":350},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33996"},{"v":"Nadal's Café and Restaurant"},{"v":"Nadal's Café and Restaurant"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0699_wotm"},null,null,null,{"v":"Nadal's Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":225},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33997"},{"v":"Hazeltine's Inc."},{"v":"Hazeltine's Inc."},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1914-0700_wotm"},null,null,null,{"v":"Hazeltine's Inc."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":384},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33998"},{"v":"Wiehl & Widmann"},{"v":"Wiehl & Widmann"},null,null,null,{"v":"43x23cm"},null,null,{"v":"1914-0701_wotm"},null,null,null,{"v":"Wiehl & Widmann"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":346},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"33999"},{"v":"Degenhardt's Chop House"},{"v":"Degenhardt's Chop House"},null,null,null,{"v":"35x22.5cm"},null,null,{"v":"1914-0702_wotm"},null,null,null,{"v":"Degenhardt's Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":386},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34000"},{"v":"A.H.Meyer Rathskeller"},{"v":"A.H.Meyer Rathskeller"},null,null,null,{"v":"35.5x18.5cm"},null,null,{"v":"1914-0703_wotm"},null,null,null,{"v":"A.H.Meyer Rathskeller"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":219},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34001"},{"v":"Ye Olde Dutch Tavern"},{"v":"Ye Olde Dutch Tavern"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0704_wotm"},null,null,null,{"v":"Ye Olde Dutch Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":205},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34002"},{"v":"The Annex"},{"v":"The Annex"},null,null,null,{"v":"36x18.5cm"},null,null,{"v":"1914-0705_wotm"},null,null,null,{"v":"The Annex"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":372},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34003"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0706_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34004"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0707_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":90},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34005"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0708_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":81},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34006"},{"v":"Henry J. Wollenhaupt"},{"v":"Henry J. Wollenhaupt"},null,null,null,{"v":"34x22cm folded; 34x44cm open"},null,null,{"v":"1914-0709_wotm"},null,null,null,{"v":"Henry J. Wollenhaupt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":413},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34007"},{"v":"A. Wollenhaupt, Jr."},{"v":"A. Wollenhaupt, Jr."},null,null,null,{"v":"34x22cm folded; 34x44cm open"},null,null,{"v":"1914-0710_wotm"},null,null,null,{"v":"A. Wollenhaupt, Jr."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":378},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34008"},{"v":"Barnay's"},{"v":"Barnay's"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,{"v":"National Association of Talking Machine jobbers"},{"v":"1914-0711_wotm"},null,null,null,{"v":"Barnay's"},null,null,null,{"v":"complete"},{"v":"5"},{"v":24},{"v":1914},{"v":7},{"v":7},{"v":"1914-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34009"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"16x10cm folded; 16x20cm open"},null,{"v":"National Leather and Shoe Finders Association"},{"v":"1914-0712_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1914},{"v":7},{"v":7},{"v":"1914-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34010"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0713_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1914},{"v":7},{"v":7},{"v":"1914-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34011"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0714_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":59},{"v":1914},{"v":7},{"v":7},{"v":"1914-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34012"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0715_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":107},{"v":1914},{"v":7},{"v":7},{"v":"1914-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34013"},{"v":"Mills Building Restaurant"},{"v":"Mills Building Restaurant"},null,null,null,{"v":"26x18cm folded; 26x36cm open"},null,null,{"v":"1914-0716_wotm"},null,null,null,{"v":"Mills Building Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":243},{"v":1914},{"v":7},{"v":7},{"v":"1914-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34014"},{"v":"Steamer Rosedale"},{"v":"Steamer Rosedale"},null,null,null,{"v":"12.5x16.5cm folded; 12.5x33cm open"},null,{"v":"National Leather and Shoe Finders Association"},{"v":"1914-0717_wotm"},null,null,null,{"v":"Steamer Rosedale"},null,null,null,{"v":"complete"},{"v":"8"},{"v":29},{"v":1914},{"v":7},{"v":8},{"v":"1914-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34015"},{"v":"Drake's Restaurant"},{"v":"Drake's Restaurant"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1914-0718_wotm"},null,null,null,{"v":"Drake's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":318},{"v":1914},{"v":7},{"v":7},{"v":"1914-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34016"},{"v":"The Cortland"},{"v":"The Cortland"},null,null,null,{"v":"34x14cm"},null,null,{"v":"1914-0719_wotm"},null,null,null,{"v":"The Cortland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":114},{"v":1914},{"v":7},{"v":7},{"v":"1914-7-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34017"},{"v":"The Mansion House"},{"v":"The Mansion House"},null,null,null,{"v":"28x13.5cm folded;28x66cm open"},null,{"v":"Banquet to the Archbishops and Bishops"},{"v":"1914-0720_wotm"},null,null,null,{"v":"The Mansion House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1914},{"v":7},{"v":6},{"v":"1914-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34018"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0721_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":78},{"v":1914},{"v":7},{"v":8},{"v":"1914-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34019"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0722_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":87},{"v":1914},{"v":7},{"v":8},{"v":"1914-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34020"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0723_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1914},{"v":7},{"v":8},{"v":"1914-7-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34021"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"20x30.5cm folded; 20x61cm open"},null,{"v":"National Leather and Shoe Finders Association"},{"v":"1914-0724_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":20},{"v":1914},{"v":7},{"v":9},{"v":"1914-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34022"},{"v":"The Lafayette Baths and Hotel"},{"v":"The Lafayette Baths and Hotel"},null,null,null,{"v":"31.5x17cm"},null,null,{"v":"1914-0725_wotm"},null,null,null,{"v":"The Lafayette Baths and Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":41},{"v":1914},{"v":7},{"v":9},{"v":"1914-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34023"},{"v":"Henderson's Restaurant"},{"v":"Henderson's Restaurant"},null,null,null,{"v":"26.5x13.5cm"},null,null,{"v":"1914-0726_wotm"},null,null,null,{"v":"Henderson's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":62},{"v":1914},{"v":7},{"v":9},{"v":"1914-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34024"},{"v":"A.H.Meyer Rathskeller"},{"v":"A.H.Meyer Rathskeller"},null,null,null,{"v":"35.5x18.5cm"},null,null,{"v":"1914-0727_wotm"},null,null,null,{"v":"A.H.Meyer Rathskeller"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":223},{"v":1914},{"v":7},{"v":9},{"v":"1914-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34025"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x10cm"},null,{"v":"National Leather and Shoe Finders Association"},{"v":"1914-0728_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1914},{"v":7},{"v":9},{"v":"1914-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34026"},{"v":"Eastern Hotel"},{"v":"Eastern Hotel"},null,null,null,{"v":"30.5x20.5cm folded; 30.5x41cm open"},null,null,{"v":"1914-0729_wotm"},null,null,null,{"v":"Eastern Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":560},{"v":1914},{"v":7},{"v":9},{"v":"1914-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34027"},{"v":"Fraunces' Tavern"},{"v":"Fraunces' Tavern"},null,null,null,{"v":"30.5x17cm"},null,null,{"v":"1914-0730_wotm"},null,null,null,{"v":"Fraunces' Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":281},{"v":1914},{"v":7},{"v":9},{"v":"1914-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34028"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,{"v":"28x19.5cm"},null,null,{"v":"1914-0731_wotm"},null,null,null,{"v":"Delmonicos"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":247},{"v":1914},{"v":7},{"v":9},{"v":"1914-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34029"},{"v":"John Wanamaker"},{"v":"John Wanamaker"},null,null,null,{"v":"26.5x21cm folded; 26.5x42cm open"},null,null,{"v":"1914-0732_wotm"},null,null,null,{"v":"John Wanamaker"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":210},{"v":1914},{"v":7},{"v":9},{"v":"1914-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34030"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"27.5x18cm folded; 27.5x36cm open"},null,null,{"v":"1914-0733_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":351},{"v":1914},{"v":7},{"v":9},{"v":"1914-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34031"},{"v":"Childs"},{"v":"Childs"},null,null,null,{"v":"23x20cm"},null,null,{"v":"1914-0734_wotm"},null,null,null,{"v":"Childs"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":105},{"v":1914},{"v":7},{"v":9},{"v":"1914-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34032"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0735_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":144},{"v":1914},{"v":7},{"v":10},{"v":"1914-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34033"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0736_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":147},{"v":1914},{"v":7},{"v":10},{"v":"1914-7-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34034"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0737_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1914},{"v":7},{"v":11},{"v":"1914-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34035"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0738_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":139},{"v":1914},{"v":7},{"v":11},{"v":"1914-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34036"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0739_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":139},{"v":1914},{"v":7},{"v":11},{"v":"1914-7-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34037"},{"v":"Pennsylvania Railroad Restaurants"},{"v":"Pennsylvania Railroad Restaurants"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1914-0740_wotm"},null,null,null,{"v":"Pennsylvania Railroad Restaurants"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":403},{"v":1914},{"v":7},{"v":12},{"v":"1914-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34038"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"22x11cm"},null,null,{"v":"1914-0741_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":47},{"v":1914},{"v":7},{"v":12},{"v":"1914-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34039"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"22x11cm"},null,null,{"v":"1914-0742_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":35},{"v":1914},{"v":7},{"v":12},{"v":"1914-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34040"},{"v":"Pennsylvania Railroad Restaurants"},{"v":"Pennsylvania Railroad Restaurants"},null,null,null,{"v":"27x16cm"},null,null,{"v":"1914-0743_wotm"},null,null,null,{"v":"Pennsylvania Railroad Restaurants"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":289},{"v":1914},{"v":7},{"v":12},{"v":"1914-7-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34041"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"18x13cm folded; 18x26cm open"},null,null,{"v":"1914-0744_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1914},{"v":7},{"v":13},{"v":"1914-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34042"},{"v":"J.B. Greenhut Co."},{"v":"J.B. Greenhut Co."},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1914-0745_wotm"},null,null,null,{"v":"J.B. Greenhut Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":147},{"v":1914},{"v":7},{"v":13},{"v":"1914-7-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34043"},{"v":"Pennsylvania Railroad Restaurants"},{"v":"Pennsylvania Railroad Restaurants"},null,null,null,{"v":"24x16.5cm folded; 24x33cm open"},null,null,{"v":"1914-0746_wotm"},null,null,null,{"v":"Pennsylvania Railroad Restaurants"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":389},{"v":1914},{"v":7},{"v":14},{"v":"1914-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34044"},{"v":"Pennsylvania Railroad Restaurants"},{"v":"Pennsylvania Railroad Restaurants"},null,null,null,{"v":"27x16cm"},null,null,{"v":"1914-0747_wotm"},null,null,null,{"v":"Pennsylvania Railroad Restaurants"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":307},{"v":1914},{"v":7},{"v":14},{"v":"1914-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34045"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"22x11cm"},null,null,{"v":"1914-0748_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":50},{"v":1914},{"v":7},{"v":14},{"v":"1914-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34046"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"22x11cm"},null,null,{"v":"1914-0749_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":38},{"v":1914},{"v":7},{"v":14},{"v":"1914-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34047"},{"v":"Je Chante Clair"},{"v":"Je Chante Clair"},null,null,null,{"v":"12.5x10cm folded; 12.5x20cm open"},null,null,{"v":"1914-0750_wotm"},null,null,null,{"v":"Je Chante Clair"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1914},{"v":7},{"v":14},{"v":"1914-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34048"},{"v":"The Brown Palace Hotel"},{"v":"The Brown Palace Hotel"},null,null,null,{"v":"18x11.5cm"},null,{"v":"Arizona Delegation to the Grand Lodge Session"},{"v":"1914-0751_wotm"},null,null,null,{"v":"The Brown Palace Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1914},{"v":7},{"v":14},{"v":"1914-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34049"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"26.5x16cm folded; 26.5x32cm open"},null,{"v":"The National Fertilizer Association"},{"v":"1914-0752_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34050"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x12.5cm"},null,{"v":"The Prudential Insurance Company of America"},{"v":"1914-0753_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1914},{"v":7},{"v":16},{"v":"1914-7-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34051"},{"v":"The Mansion House"},{"v":"The Mansion House"},null,null,null,{"v":"28x13.5cm folded;28x66cm open"},null,{"v":"Banquet to the Chancellor of the Exchequer and Bankers and Merchants of the City of London"},{"v":"1914-0754_wotm"},null,null,null,{"v":"The Mansion House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1914},{"v":7},{"v":17},{"v":"1914-7-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34052"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0755_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":134},{"v":1914},{"v":7},{"v":18},{"v":"1914-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34053"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0756_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":134},{"v":1914},{"v":7},{"v":18},{"v":"1914-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34054"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"14x10cm folded; 14x20cm open"},null,null,{"v":"1914-0757_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":98},{"v":1914},{"v":7},{"v":18},{"v":"1914-7-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34055"},{"v":"Oneco Hotel"},{"v":"Oneco Hotel"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,{"v":"Fraternal Order of Eagles"},{"v":"1914-0758_wotm"},null,null,null,{"v":"Oneco Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1914},{"v":7},{"v":19},{"v":"1914-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34056"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0759_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":135},{"v":1914},{"v":7},{"v":19},{"v":"1914-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34057"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0760_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":153},{"v":1914},{"v":7},{"v":19},{"v":"1914-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34058"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0761_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":138},{"v":1914},{"v":7},{"v":20},{"v":"1914-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34059"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0762_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":138},{"v":1914},{"v":7},{"v":20},{"v":"1914-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34060"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0763_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":195},{"v":1914},{"v":7},{"v":14},{"v":"1914-7-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34061"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,null,{"v":"1914-0764_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":359},{"v":1914},{"v":7},{"v":20},{"v":"1914-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34062"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0765_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":130},{"v":1914},{"v":7},{"v":20},{"v":"1914-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34063"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0766_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":431},{"v":1914},{"v":7},{"v":21},{"v":"1914-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34064"},{"v":"Hotel Vendig"},{"v":"Hotel Vendig"},null,null,null,{"v":"35.5x24cm"},null,null,{"v":"1914-0767_wotm"},null,null,null,{"v":"Hotel Vendig"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":182},{"v":1914},{"v":7},{"v":21},{"v":"1914-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34065"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0768_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":287},{"v":1914},{"v":7},{"v":22},{"v":"1914-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34066"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"14x20cm"},null,null,{"v":"1914-0769_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":78},{"v":1914},{"v":7},{"v":22},{"v":"1914-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34067"},{"v":"Friars' Club House"},{"v":"Friars' Club House"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,{"v":"Indignation Dinner"},{"v":"1914-0770_wotm"},null,null,null,{"v":"Friars' Club House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1914},{"v":7},{"v":22},{"v":"1914-7-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34068"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0771_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":432},{"v":1914},{"v":7},{"v":24},{"v":"1914-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34069"},{"v":"West End Shore Club"},{"v":"West End Shore Club"},null,null,null,{"v":"17x11.5cm"},null,{"v":"Monmouth County Horse Show"},{"v":"1914-0772_wotm"},null,null,null,{"v":"West End Shore Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1914},{"v":7},{"v":24},{"v":"1914-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34070"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,null,{"v":"1914-0773_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":367},{"v":1914},{"v":7},{"v":24},{"v":"1914-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34072"},{"v":"Pine Terrace Inn"},{"v":"Pine Terrace Inn"},null,null,null,{"v":"28x21.5cm folded; 28x43cm open"},null,{"v":"Annual Shore Dinner of the Pica Club"},{"v":"1914-0775_wotm"},null,null,null,{"v":"Pine Terrace Inn"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1914},{"v":7},{"v":25},{"v":"1914-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34073"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,null,{"v":"1914-0776_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":377},{"v":1914},{"v":7},{"v":25},{"v":"1914-7-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34074"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0777_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"9"},{"v":1284},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34075"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,null,{"v":"1914-0778_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":369},{"v":1914},{"v":7},{"v":24},{"v":"1914-7-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34076"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0779_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":410},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34077"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0780_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"7"},{"v":868},{"v":1914},{"v":7},{"v":1},{"v":"1914-7-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34078"},{"v":"The Restaurants, De Luxe"},{"v":"The Restaurants, De Luxe"},null,null,null,{"v":"24x9.5cm folded; 24x19cm open"},null,null,{"v":"1914-0781_wotm"},null,null,null,{"v":"The Restaurants, De Luxe"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":239},{"v":1914},{"v":7},{"v":30},{"v":"1914-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34079"},{"v":"New Map of Brooklyn and vicinity, for the Brooklyn City Directory."},{"v":"New Map of Brooklyn and vicinity, for the Brooklyn City Directory."},null,null,null,{"v":"1 map ; 56 x 69 cm."},null,null,{"v":"wotm"},null,null,null,{"v":"New Map of Brooklyn and vicinity, for the Brooklyn City Directory."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"19"},{"v":110},{"v":1880},{"v":1},{"v":1},{"v":"1880-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34080"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0782_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":431},{"v":1914},{"v":8},{"v":1},{"v":"1914-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34081"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0783_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":204},{"v":1914},{"v":8},{"v":1},{"v":"1914-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34082"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1914-0784_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":371},{"v":1914},{"v":8},{"v":1},{"v":"1914-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34083"},{"v":"Hotel Pontchartrain"},{"v":"Hotel Pontchartrain"},null,null,null,{"v":"28x18cm folded; 28x36cm open"},null,{"v":"Hupmobile Dealers Convention"},{"v":"1914-0785_wotm"},null,null,null,{"v":"Hotel Pontchartrain"},null,null,null,{"v":"complete"},{"v":"9"},{"v":30},{"v":1914},{"v":8},{"v":1},{"v":"1914-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34084"},{"v":"Boylston Café"},{"v":"Boylston Café"},null,null,null,{"v":"28x18.5cm folded; 28x37cm open"},null,null,{"v":"1914-0786_wotm"},null,null,null,{"v":"Boylston Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":499},{"v":1914},{"v":8},{"v":1},{"v":"1914-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34085"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0787_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":304},{"v":1914},{"v":8},{"v":2},{"v":"1914-8-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34086"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0788_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":273},{"v":1914},{"v":8},{"v":3},{"v":"1914-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34087"},{"v":"Silvermere Inn"},{"v":"Silvermere Inn"},null,null,null,{"v":"17x11cm folded; 17x22cm open"},null,null,{"v":"1914-0789_wotm"},null,null,null,{"v":"Silvermere Inn"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1914},{"v":8},{"v":4},{"v":"1914-8-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34088"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0790_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":272},{"v":1914},{"v":8},{"v":5},{"v":"1914-8-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34089"},{"v":"Hotel Pfister"},{"v":"Hotel Pfister"},null,null,null,{"v":"20.5x14cm folded; 20.5x28cm open"},null,null,{"v":"1914-0791_wotm"},null,null,null,{"v":"Hotel Pfister"},null,null,null,{"v":"complete"},{"v":"7"},{"v":17},{"v":1914},{"v":8},{"v":6},{"v":"1914-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34090"},{"v":"The Homestead"},{"v":"The Homestead"},null,null,null,{"v":"16x9cm"},null,null,{"v":"1914-0792_wotm"},null,null,null,{"v":"The Homestead"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1914},{"v":8},{"v":6},{"v":"1914-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34091"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"24x16cm folded; 24x32cm open"},null,null,{"v":"1914-0793_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":367},{"v":1914},{"v":8},{"v":6},{"v":"1914-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34092"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0794_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":186},{"v":1914},{"v":8},{"v":6},{"v":"1914-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34093"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0795_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":1120},{"v":1914},{"v":8},{"v":6},{"v":"1914-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34094"},{"v":"Piedmont Hotel"},{"v":"Piedmont Hotel"},null,null,null,{"v":"28x23.5cm"},null,null,{"v":"1914-0796_wotm"},null,null,null,{"v":"Piedmont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":196},{"v":1914},{"v":8},{"v":9},{"v":"1914-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34095"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,{"v":"Menu also in French"},{"v":"1914-0797_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":372},{"v":1914},{"v":8},{"v":9},{"v":"1914-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34096"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0798_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":167},{"v":1914},{"v":8},{"v":9},{"v":"1914-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34097"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0799_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":810},{"v":1914},{"v":8},{"v":9},{"v":"1914-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34098"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0800_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":276},{"v":1914},{"v":8},{"v":10},{"v":"1914-8-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34099"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0801_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":275},{"v":1914},{"v":8},{"v":11},{"v":"1914-8-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34100"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0802_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":280},{"v":1914},{"v":8},{"v":12},{"v":"1914-8-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34102"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"25.5x18cm folded; 25.5x36cm open"},null,null,{"v":"1914-0804_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"11"},{"v":14},{"v":1914},{"v":8},{"v":13},{"v":"1914-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34103"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"Menu also in French"},{"v":"1914-0805_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":373},{"v":1914},{"v":8},{"v":13},{"v":"1914-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34104"},{"v":"Hotel La Salle"},{"v":"Hotel La Salle"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,{"v":"Barbers' Supply Dealers Association of America"},{"v":"1914-0806_wotm"},null,null,null,{"v":"Hotel La Salle"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1914},{"v":8},{"v":13},{"v":"1914-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34105"},{"v":"Copley Plaza"},{"v":"Copley Plaza"},null,null,null,{"v":"16x12.5cm folded; 16x25cm open"},null,{"v":"Revere Salesmen"},{"v":"1914-0807_wotm"},null,null,null,{"v":"Copley Plaza"},null,null,null,{"v":"complete"},{"v":"8"},{"v":13},{"v":1914},{"v":8},{"v":13},{"v":"1914-8-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34106"},{"v":"Lord & Taylor Restaurant and Tea Rooms"},{"v":"Lord & Taylor Restaurant and Tea Rooms"},null,null,null,{"v":"28x19cm folded; 28x38cm open"},null,null,{"v":"1914-0808_wotm"},null,null,null,{"v":"Lord & Taylor Restaurant and Tea Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":259},{"v":1914},{"v":8},{"v":14},{"v":"1914-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34107"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0809_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":205},{"v":1914},{"v":8},{"v":14},{"v":"1914-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34108"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0810_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":285},{"v":1914},{"v":8},{"v":14},{"v":"1914-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34109"},{"v":"Lord & Taylor Tea Rooms"},{"v":"Lord & Taylor Tea Rooms"},null,null,null,{"v":"17x23cm"},null,null,{"v":"1914-0811_wotm"},null,null,null,{"v":"Lord & Taylor Tea Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":91},{"v":1914},{"v":8},{"v":14},{"v":"1914-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34110"},{"v":"Cliff House"},{"v":"Cliff House"},null,null,null,{"v":"18x11.5cm folded; 18x23cm open"},null,null,{"v":"1914-0812_wotm"},null,null,null,{"v":"Cliff House"},null,null,null,{"v":"under review"},{"v":"5"},{"v":7},{"v":1914},{"v":8},{"v":6},{"v":"1914-8-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34111"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0813_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":143},{"v":1914},{"v":8},{"v":15},{"v":"1914-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34112"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0814_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":141},{"v":1914},{"v":8},{"v":15},{"v":"1914-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34118"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0820_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":141},{"v":1914},{"v":8},{"v":18},{"v":"1914-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34119"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0821_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":144},{"v":1914},{"v":8},{"v":18},{"v":"1914-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34120"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0822_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":150},{"v":1914},{"v":8},{"v":18},{"v":"1914-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34121"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,null,{"v":"1914-0823_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":376},{"v":1914},{"v":8},{"v":18},{"v":"1914-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34122"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"22.5x14cm folded; 22.5x28cm open"},null,null,{"v":"1914-0824_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":166},{"v":1914},{"v":8},{"v":19},{"v":"1914-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34124"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0826_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":146},{"v":1914},{"v":8},{"v":19},{"v":"1914-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34125"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0827_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":132},{"v":1914},{"v":8},{"v":20},{"v":"1914-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34126"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0828_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":139},{"v":1914},{"v":8},{"v":20},{"v":"1914-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34127"},{"v":"Ye Olde Cheshire Cheese"},{"v":"Ye Olde Cheshire Cheese"},null,null,null,{"v":"25.5x19cm folded; 25.5x38cm open"},null,null,{"v":"1914-0829_wotm"},null,null,null,{"v":"Ye Olde Cheshire Cheese"},null,null,null,{"v":"complete"},{"v":"3"},{"v":92},{"v":1914},{"v":8},{"v":21},{"v":"1914-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34128"},{"v":"Piedmont Hotel"},{"v":"Piedmont Hotel"},null,null,null,{"v":"24x13.5cm"},null,{"v":"Oyster Bill"},{"v":"1914-0830_wotm"},null,null,null,{"v":"Piedmont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":37},{"v":1914},{"v":8},{"v":21},{"v":"1914-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34129"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"22.5x14cm folded; 22.5x28cm open"},null,null,{"v":"1914-0831_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":202},{"v":1914},{"v":8},{"v":19},{"v":"1914-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34130"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0832_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":136},{"v":1914},{"v":8},{"v":21},{"v":"1914-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34131"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0833_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":141},{"v":1914},{"v":8},{"v":21},{"v":"1914-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34132"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0834_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":129},{"v":1914},{"v":8},{"v":22},{"v":"1914-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34133"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0835_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1914},{"v":8},{"v":22},{"v":"1914-8-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34134"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0836_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":128},{"v":1914},{"v":8},{"v":23},{"v":"1914-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34135"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0837_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":142},{"v":1914},{"v":8},{"v":23},{"v":"1914-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34136"},{"v":"Piedmont Hotel"},{"v":"Piedmont Hotel"},null,null,null,{"v":"28x23.5cm"},null,null,{"v":"1914-0838_wotm"},null,null,null,{"v":"Piedmont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":142},{"v":1914},{"v":8},{"v":24},{"v":"1914-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34137"},{"v":"Piedmont Hotel"},{"v":"Piedmont Hotel"},null,null,null,{"v":"26.5x18cm"},null,null,{"v":"1914-0839_wotm"},null,null,null,{"v":"Piedmont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":131},{"v":1914},{"v":8},{"v":24},{"v":"1914-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34138"},{"v":"Piedmont Hotel"},{"v":"Piedmont Hotel"},null,null,null,{"v":"30x15.5cm folded; 30x31cm open"},null,null,{"v":"1914-0840_wotm"},null,null,null,{"v":"Piedmont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":333},{"v":1914},{"v":8},{"v":24},{"v":"1914-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34139"},{"v":"Piedmont Hotel"},{"v":"Piedmont Hotel"},null,null,null,{"v":"21.5x14cm folded; 21.5x28cm open"},null,null,{"v":"1914-0841_wotm"},null,null,null,{"v":"Piedmont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":44},{"v":1914},{"v":8},{"v":24},{"v":"1914-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34140"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0842_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":131},{"v":1914},{"v":8},{"v":24},{"v":"1914-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34141"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0843_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1914},{"v":8},{"v":24},{"v":"1914-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34142"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0844_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":150},{"v":1914},{"v":8},{"v":24},{"v":"1914-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34143"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"22.5x14cm folded; 22.5x28cm open"},null,null,{"v":"1914-0845_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":207},{"v":1914},{"v":8},{"v":25},{"v":"1914-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34144"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,null,{"v":"1914-0846_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":364},{"v":1914},{"v":8},{"v":25},{"v":"1914-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34146"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0848_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":133},{"v":1914},{"v":8},{"v":25},{"v":"1914-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34147"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0849_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":133},{"v":1914},{"v":8},{"v":26},{"v":"1914-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34148"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0850_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":139},{"v":1914},{"v":8},{"v":26},{"v":"1914-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34149"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"15x10cm"},null,null,{"v":"1914-0851_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":20},{"v":1914},{"v":8},{"v":27},{"v":"1914-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34150"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0852_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":129},{"v":1914},{"v":8},{"v":27},{"v":"1914-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34151"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0853_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":138},{"v":1914},{"v":8},{"v":27},{"v":"1914-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34152"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0854_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":130},{"v":1914},{"v":8},{"v":30},{"v":"1914-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34153"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0855_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":139},{"v":1914},{"v":8},{"v":30},{"v":"1914-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34154"},{"v":"Sinclair Café and Restaurant"},{"v":"Sinclair Café and Restaurant"},null,null,null,{"v":"27.5x17.5cm"},null,null,{"v":"1914-0856_wotm"},null,null,null,{"v":"Sinclair Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":176},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34155"},{"v":"Gutmann's Café and Restaurant"},{"v":"Gutmann's Café and Restaurant"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1914-0857_wotm"},null,null,null,{"v":"Gutmann's Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":228},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34156"},{"v":"Piedmont Hotel"},{"v":"Piedmont Hotel"},null,null,null,{"v":"26.5x14cm"},null,{"v":"Special Egg Bill"},{"v":"1914-0858_wotm"},null,null,null,{"v":"Piedmont Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":29},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34157"},{"v":"The Merchant's Club"},{"v":"The Merchant's Club"},null,null,null,{"v":"25.5x15.5cm folded; 25.5x31cm open"},null,null,{"v":"1914-0859_wotm"},null,null,null,{"v":"The Merchant's Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":342},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34158"},{"v":"A.H. Meyer Rathskeller"},{"v":"A.H. Meyer Rathskeller"},null,null,null,{"v":"28x17cm"},null,null,{"v":"1914-0860_wotm"},null,null,null,{"v":"A.H. Meyer Rathskeller"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":51},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34159"},{"v":"A.H. Meyer Rathskeller"},{"v":"A.H. Meyer Rathskeller"},null,null,null,{"v":"35.5x18.5cm"},null,null,{"v":"1914-0861_wotm"},null,null,null,{"v":"A.H. Meyer Rathskeller"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":224},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34160"},{"v":"Westchester Restaurant"},{"v":"Westchester Restaurant"},null,null,null,{"v":"18x13.5cm folded; 18x27cm open"},null,null,{"v":"1914-0862_wotm"},null,null,null,{"v":"Westchester Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":142},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34161"},{"v":"Crystal Palace"},{"v":"Crystal Palace"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1914-0863_wotm"},null,null,null,{"v":"Crystal Palace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":77},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34162"},{"v":"Gibson's"},{"v":"Gibson's"},null,null,null,{"v":"25x18.5cm folded; 25x37cm open"},null,null,{"v":"1914-0864_wotm"},null,null,null,{"v":"Gibson's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":184},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34163"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0865_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":138},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34164"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0866_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":125},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34165"},{"v":"Hazeltine's"},{"v":"Hazeltine's"},null,null,null,{"v":"28x35cm"},null,null,{"v":"1914-0867_wotm"},null,null,null,{"v":"Hazeltine's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":433},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34166"},{"v":"Nadal's Café and Restaurant"},{"v":"Nadal's Café and Restaurant"},null,null,null,{"v":"28x17.5cm"},null,null,{"v":"1914-0868_wotm"},null,null,null,{"v":"Nadal's Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":327},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34167"},{"v":"Spilker's Restaurant and Grill Room"},{"v":"Spilker's Restaurant and Grill Room"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1914-0869_wotm"},null,null,null,{"v":"Spilker's Restaurant and Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":926},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34168"},{"v":"Little Roma Restaurant"},{"v":"Little Roma Restaurant"},null,null,null,{"v":"36x18.5cm"},null,null,{"v":"1914-0870_wotm"},null,null,null,{"v":"Little Roma Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":351},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34169"},{"v":"Henry J. Wollenhaupt"},{"v":"Henry J. Wollenhaupt"},null,null,null,{"v":"34x22cm folded; 34x44cm open"},null,null,{"v":"1914-0871_wotm"},null,null,null,{"v":"Henry J. Wollenhaupt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":411},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34170"},{"v":"Pabst 23rd Street"},{"v":"Pabst 23rd Street"},null,null,null,{"v":"36x17.5cm"},null,null,{"v":"1914-0872_wotm"},null,null,null,{"v":"Pabst 23rd Street"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":272},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34171"},{"v":"Stadt-Keller"},{"v":"Stadt-Keller"},null,null,null,{"v":"35x23cm folded; 35x46cm open"},null,null,{"v":"1914-0873_wotm"},null,null,null,{"v":"Stadt-Keller"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":400},{"v":1914},{"v":8},{"v":31},{"v":"1914-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34172"},{"v":"The Annex"},{"v":"The Annex"},null,null,null,{"v":"36x18.5cm"},null,null,{"v":"1914-0874_wotm"},null,null,null,{"v":"The Annex"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":370},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34173"},{"v":"Reiss's Restaurant"},{"v":"Reiss's Restaurant"},null,null,null,{"v":"36x18.5cm"},null,{"v":"menu is ripped"},{"v":"1914-0875_wotm"},null,null,null,{"v":"Reiss's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":148},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34174"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1914-0876_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":370},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34175"},{"v":"Abraham and Straus"},{"v":"Abraham and Straus"},null,null,null,{"v":"20.5x16cm"},null,null,{"v":"1914-0877_wotm"},null,null,null,{"v":"Abraham and Straus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":89},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34176"},{"v":"Jeo's Restaurant"},{"v":"Jeo's Restaurant"},null,null,null,{"v":"28x17cm folded; 28x34cm open"},null,null,{"v":"1914-0878_wotm"},null,null,null,{"v":"Jeo's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":263},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34177"},{"v":"The Cortlandt"},{"v":"The Cortlandt"},null,null,null,{"v":"30x14cm"},null,null,{"v":"1914-0879_wotm"},null,null,null,{"v":"The Cortlandt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":106},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34178"},{"v":"Pilgrim's Bakery and Restaurant"},{"v":"Pilgrim's Bakery and Restaurant"},null,null,null,{"v":"27x16cm folded; 27x32cm open"},null,null,{"v":"1914-0880_wotm"},null,null,null,{"v":"Pilgrim's Bakery and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":176},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34179"},{"v":"The Beekman Café Co."},{"v":"The Beekman Café Co."},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1914-0881_wotm"},null,null,null,{"v":"The Beekman Café Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":284},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34180"},{"v":"Drake's"},{"v":"Drake's"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1914-0882_wotm"},null,null,null,{"v":"Drake's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":361},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34181"},{"v":"Pontin's Restaurant"},{"v":"Pontin's Restaurant"},null,null,null,{"v":"26x16.5cm folded; 26x33cm open"},null,null,{"v":"1914-0883_wotm"},null,null,null,{"v":"Pontin's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":427},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34182"},{"v":"The Garret Café"},{"v":"The Garret Café"},null,null,null,{"v":"24x11.5cm"},null,null,{"v":"1914-0884_wotm"},null,null,null,{"v":"The Garret Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":87},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34183"},{"v":"Rigg's"},{"v":"Rigg's"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,null,{"v":"1914-0885_wotm"},null,null,null,{"v":"Rigg's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":374},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34184"},{"v":"The Garret Café"},{"v":"The Garret Café"},null,null,null,{"v":"17x11.5cm"},null,null,{"v":"1914-0886_wotm"},null,null,null,{"v":"The Garret Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":43},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34185"},{"v":"Garret Restaurant"},{"v":"Garret Restaurant"},null,null,null,{"v":"27x16cm folded; 27x32cm open"},null,null,{"v":"1914-0887_wotm"},null,null,null,{"v":"Garret Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":370},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34186"},{"v":"M. Lorenzo Café"},{"v":"M. Lorenzo Café"},null,null,null,{"v":"22x14cm"},null,null,{"v":"1914-0888_wotm"},null,null,null,{"v":"M. Lorenzo Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":34},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34187"},{"v":"Barron's Buffet"},{"v":"Barron's Buffet"},null,null,null,{"v":"24x14cm"},null,null,{"v":"1914-0889_wotm"},null,null,null,{"v":"Barron's Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":140},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34188"},{"v":"Smith's Restaurant and Lunch Room"},{"v":"Smith's Restaurant and Lunch Room"},null,null,null,{"v":"26x14cm"},null,null,{"v":"1914-0890_wotm"},null,null,null,{"v":"Smith's Restaurant and Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":49},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34189"},{"v":"Ye Olde Dutch Tavern"},{"v":"Ye Olde Dutch Tavern"},null,null,null,{"v":"28x18cm"},null,null,{"v":"1914-0891_wotm"},null,null,null,{"v":"Ye Olde Dutch Tavern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":218},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34190"},{"v":"Hotel Princesa Café and Restaurant"},{"v":"Hotel Princesa Café and Restaurant"},null,null,null,{"v":"28x35.5cm"},null,null,{"v":"1914-0892_wotm"},null,null,null,{"v":"Hotel Princesa Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":220},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34191"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0893_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":130},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34192"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0894_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34193"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0895_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":147},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34194"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0896_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":205},{"v":1914},{"v":9},{"v":2},{"v":"1914-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34195"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0897_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":133},{"v":1914},{"v":9},{"v":2},{"v":"1914-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34196"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0898_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":135},{"v":1914},{"v":9},{"v":2},{"v":"1914-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34197"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"15x10cm"},null,null,{"v":"1914-0899_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":20},{"v":1914},{"v":9},{"v":2},{"v":"1914-9-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34198"},{"v":"Masonic Temple"},{"v":"Masonic Temple"},null,null,null,{"v":"20.5x12.5cm folded; 20.5x25cm open"},null,null,{"v":"1914-0900_wotm"},null,null,null,{"v":"Masonic Temple"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1914},{"v":9},{"v":3},{"v":"1914-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34199"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0901_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":392},{"v":1914},{"v":9},{"v":3},{"v":"1914-9-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34200"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,{"v":"27.5x17cm folded; 27.5x34cm open"},null,null,{"v":"1914-0902_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":409},{"v":1914},{"v":9},{"v":4},{"v":"1914-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34201"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0903_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":1360},{"v":1914},{"v":9},{"v":4},{"v":"1914-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34202"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0904_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":195},{"v":1914},{"v":9},{"v":4},{"v":"1914-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34203"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"15x10cm"},null,null,{"v":"1914-0905_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":41},{"v":1914},{"v":9},{"v":13},{"v":"1914-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34204"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0906_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":257},{"v":1914},{"v":9},{"v":9},{"v":"1914-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34205"},{"v":"United States Hotel"},{"v":"United States Hotel"},null,null,null,{"v":"23.5x14cm"},null,null,{"v":"1914-0907_wotm"},null,null,null,{"v":"United States Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":51},{"v":1914},{"v":9},{"v":10},{"v":"1914-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34206"},{"v":"S.S. \"Bruce\""},{"v":"S.S. \"Bruce\""},null,null,null,{"v":"21x13.5cm"},null,null,{"v":"1914-0908_wotm"},null,null,null,{"v":"S.S. \"Bruce\""},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":72},{"v":1914},{"v":9},{"v":10},{"v":"1914-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34207"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0909_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":285},{"v":1914},{"v":9},{"v":10},{"v":"1914-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34208"},{"v":"Hotel Champlain"},{"v":"Hotel Champlain"},null,null,null,{"v":"23.5x14.5cm folded; 23.5x29cm open"},null,{"v":"Plattsburg Centenary Celebration"},{"v":"1914-0910_wotm"},null,null,null,{"v":"Hotel Champlain"},null,null,null,{"v":"complete"},{"v":"17"},{"v":19},{"v":1914},{"v":9},{"v":11},{"v":"1914-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34209"},{"v":"Fifth Regiment Armory"},{"v":"Fifth Regiment Armory"},null,null,null,{"v":"23x10cm folded; 23x20cm open"},null,{"v":"Star Spangled Banner Centennial Military and Naval Ball"},{"v":"1914-0911_wotm"},null,null,null,{"v":"Fifth Regiment Armory"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1914},{"v":9},{"v":11},{"v":"1914-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34210"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0912_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":502},{"v":1914},{"v":9},{"v":11},{"v":"1914-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34211"},{"v":"The Bancroft"},{"v":"The Bancroft"},null,null,null,{"v":"15.5x10cm"},null,{"v":"Masonic Temple"},{"v":"1914-0913_wotm"},null,null,null,{"v":"The Bancroft"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1914},{"v":9},{"v":12},{"v":"1914-9-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34212"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0914_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":265},{"v":1914},{"v":9},{"v":13},{"v":"1914-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34213"},{"v":"S. S. \"Kyle\""},{"v":"S. S. \"Kyle\""},null,null,null,{"v":"17.5x13cm"},null,null,{"v":"1914-0915_wotm"},null,null,null,{"v":"S. S. \"Kyle\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":26},{"v":1914},{"v":9},{"v":13},{"v":"1914-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34214"},{"v":"Hotel La Salle"},{"v":"Hotel La Salle"},null,null,null,{"v":"22.5x14.5cm folded; 22.5x29cm open"},null,{"v":"Royal Order of Scotland"},{"v":"1914-0916_wotm"},null,null,null,{"v":"Hotel La Salle"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1914},{"v":9},{"v":14},{"v":"1914-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34215"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0917_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":685},{"v":1914},{"v":9},{"v":14},{"v":"1914-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34216"},{"v":"Hotel La Salle"},{"v":"Hotel La Salle"},null,null,null,{"v":"16x9.5cm"},null,{"v":"Ancient Accepted Scottish Rite of Freemasonry"},{"v":"1914-0918_wotm"},null,null,null,{"v":"Hotel La Salle"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1914},{"v":9},{"v":15},{"v":"1914-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34217"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0919_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":207},{"v":1914},{"v":9},{"v":16},{"v":"1914-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34218"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,{"v":"Menu also written in French"},{"v":"1914-0920_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":350},{"v":1914},{"v":9},{"v":16},{"v":"1914-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34219"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0921_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":798},{"v":1914},{"v":9},{"v":16},{"v":"1914-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34220"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"26.5x19cm"},null,null,{"v":"1914-0922_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1914},{"v":9},{"v":19},{"v":"1914-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34221"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0923_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":720},{"v":1914},{"v":9},{"v":19},{"v":"1914-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34222"},{"v":"Intercolonial Railway"},{"v":"Intercolonial Railway"},null,null,null,{"v":"23x14cm"},null,null,{"v":"1914-0924_wotm"},null,null,null,{"v":"Intercolonial Railway"},null,{"v":"Canadian Dollars"},{"v":"C$"},{"v":"complete"},{"v":"4"},{"v":251},{"v":1914},{"v":9},{"v":21},{"v":"1914-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34223"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0925_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":261},{"v":1914},{"v":9},{"v":22},{"v":"1914-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34224"},{"v":"Café des Beaux-Arts"},{"v":"Café des Beaux-Arts"},null,null,null,{"v":"32x19cm folded; 32x38cm open"},null,null,{"v":"1914-0926_wotm"},null,null,null,{"v":"Café des Beaux-Arts"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":274},{"v":1914},{"v":9},{"v":23},{"v":"1914-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34225"},{"v":"The Hollenden"},{"v":"The Hollenden"},null,null,null,{"v":"18.5x15.5cm folded; 18.5x31cm open"},null,null,{"v":"1914-0927_wotm"},null,null,null,{"v":"The Hollenden"},null,null,null,{"v":"complete"},{"v":"16"},{"v":20},{"v":1914},{"v":9},{"v":23},{"v":"1914-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34226"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,{"v":"Menu also written in French"},{"v":"1914-0928_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":377},{"v":1914},{"v":9},{"v":23},{"v":"1914-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34227"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0929_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":156},{"v":1914},{"v":9},{"v":23},{"v":"1914-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34228"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0930_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":376},{"v":1914},{"v":9},{"v":24},{"v":"1914-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34229"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x15cm folded; 23x30cm open"},null,null,{"v":"1914-0931_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":190},{"v":1914},{"v":9},{"v":25},{"v":"1914-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34230"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0932_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":271},{"v":1914},{"v":9},{"v":25},{"v":"1914-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34231"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0933_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":256},{"v":1914},{"v":9},{"v":26},{"v":"1914-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34232"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0934_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":265},{"v":1914},{"v":9},{"v":27},{"v":"1914-9-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34233"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17.5cm folded; 27x35cm open"},null,null,{"v":"1914-0935_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":297},{"v":1914},{"v":9},{"v":28},{"v":"1914-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34234"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm"},null,null,{"v":"1914-0936_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":113},{"v":1914},{"v":9},{"v":28},{"v":"1914-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34235"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm"},null,null,{"v":"1914-0937_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":286},{"v":1914},{"v":9},{"v":28},{"v":"1914-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34236"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27.5x17cm"},null,null,{"v":"1914-0938_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":104},{"v":1914},{"v":9},{"v":28},{"v":"1914-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34237"},{"v":"Hotel Seneca"},{"v":"Hotel Seneca"},null,null,null,{"v":"16x10.5cm"},null,null,{"v":"1914-0939_wotm"},null,null,null,{"v":"Hotel Seneca"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1914},{"v":9},{"v":28},{"v":"1914-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34238"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0940_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":261},{"v":1914},{"v":9},{"v":28},{"v":"1914-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34239"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16x13.5cm"},null,null,{"v":"1914-0941_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":64},{"v":1914},{"v":9},{"v":28},{"v":"1914-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34240"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"27x17cm"},null,null,{"v":"1914-0942_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":142},{"v":1914},{"v":9},{"v":29},{"v":"1914-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34241"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0943_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":258},{"v":1914},{"v":9},{"v":29},{"v":"1914-9-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34242"},{"v":"Jonathan Club"},{"v":"Jonathan Club"},null,null,null,{"v":"15.5x12cm"},null,null,{"v":"1914-0944_wotm"},null,null,null,{"v":"Jonathan Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1914},{"v":9},{"v":30},{"v":"1914-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34243"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0945_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":290},{"v":1914},{"v":9},{"v":30},{"v":"1914-9-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34244"},{"v":"Marlborough Blenheim"},{"v":"Marlborough Blenheim"},null,null,null,{"v":"26.5x20cm folded; 26.5x40cm open"},null,{"v":"Carriage Builders' National Association"},{"v":"1914-0946_wotm"},null,null,null,{"v":"Marlborough Blenheim"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1914},{"v":10},{"v":1},{"v":"1914-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34245"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0947_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":275},{"v":1914},{"v":10},{"v":1},{"v":"1914-10-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34246"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0948_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":270},{"v":1914},{"v":10},{"v":2},{"v":"1914-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34247"},{"v":"Hotel Albemarle Hoffman"},{"v":"Hotel Albemarle Hoffman"},null,null,null,{"v":"21.5x14cm"},null,null,{"v":"1914-0949_wotm"},null,null,null,{"v":"Hotel Albemarle Hoffman"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":40},{"v":1914},{"v":10},{"v":2},{"v":"1914-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34248"},{"v":"Pennsylvania Railroad Restaurants"},{"v":"Pennsylvania Railroad Restaurants"},null,null,null,{"v":"27x16cm"},null,null,{"v":"1914-0950_wotm"},null,null,null,{"v":"Pennsylvania Railroad Restaurants"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":317},{"v":1914},{"v":10},{"v":3},{"v":"1914-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34249"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0951_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":273},{"v":1914},{"v":10},{"v":4},{"v":"1914-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34250"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0952_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":267},{"v":1914},{"v":10},{"v":5},{"v":"1914-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34251"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0953_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":258},{"v":1914},{"v":10},{"v":6},{"v":"1914-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34252"},{"v":"Hotel Somerset"},{"v":"Hotel Somerset"},null,null,null,{"v":"16x11cm"},null,null,{"v":"1914-0954_wotm"},null,null,null,{"v":"Hotel Somerset"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1914},{"v":10},{"v":6},{"v":"1914-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34253"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0955_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":264},{"v":1914},{"v":10},{"v":7},{"v":"1914-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34254"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,{"v":"Menu also printed in French"},{"v":"1914-0956_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":180},{"v":1914},{"v":10},{"v":7},{"v":"1914-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34255"},{"v":"Preston's Coffee House"},{"v":"Preston's Coffee House"},null,null,null,{"v":"23.5x14cm folded; 23.5x28cm open"},null,null,{"v":"1914-0957_wotm"},null,null,null,{"v":"Preston's Coffee House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":178},{"v":1914},{"v":10},{"v":7},{"v":"1914-10-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34256"},{"v":"Seelbach Hotel"},{"v":"Seelbach Hotel"},null,null,null,{"v":"20x15.5cm"},null,null,{"v":"1914-0958_wotm"},null,null,null,{"v":"Seelbach Hotel"},null,null,null,{"v":"complete"},{"v":"9"},{"v":23},{"v":1914},{"v":10},{"v":8},{"v":"1914-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34257"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0959_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":267},{"v":1914},{"v":10},{"v":8},{"v":"1914-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34258"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,{"v":"Menu also printed in French"},{"v":"1914-0960_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":223},{"v":1914},{"v":10},{"v":8},{"v":"1914-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34259"},{"v":"Cafre Club"},{"v":"Cafre Club"},null,null,null,{"v":"20.5x14.5cm folded; 20.5x29cm open"},null,null,{"v":"1914-0961_wotm"},null,null,null,{"v":"Cafre Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1914},{"v":10},{"v":8},{"v":"1914-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34260"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0962_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":364},{"v":1914},{"v":10},{"v":9},{"v":"1914-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34261"},{"v":"Carlton Terrace"},{"v":"Carlton Terrace"},null,null,null,{"v":"26x19.5cm folded; 26x36.5cm open"},null,null,{"v":"1914-0963_wotm"},null,null,null,{"v":"Carlton Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":346},{"v":1914},{"v":10},{"v":9},{"v":"1914-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34262"},{"v":"Lord & Taylor Restaurant and Tea Rooms"},{"v":"Lord & Taylor Restaurant and Tea Rooms"},null,null,null,{"v":"28x19cm folded; 28x38cm open"},null,null,{"v":"1914-0964_wotm"},null,null,null,{"v":"Lord & Taylor Restaurant and Tea Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":268},{"v":1914},{"v":10},{"v":9},{"v":"1914-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34263"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0965_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":264},{"v":1914},{"v":10},{"v":10},{"v":"1914-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34264"},{"v":"Hotel Statler"},{"v":"Hotel Statler"},null,null,null,{"v":"19x12cm folded; 19x24cm open"},null,null,{"v":"1914-0966_wotm"},null,null,null,{"v":"Hotel Statler"},null,null,null,{"v":"complete"},{"v":"6"},{"v":10},{"v":1914},{"v":10},{"v":10},{"v":"1914-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34265"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0967_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":502},{"v":1914},{"v":10},{"v":11},{"v":"1914-10-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34266"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"18x14cm"},null,null,{"v":"1914-0968_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1914},{"v":10},{"v":12},{"v":"1914-10-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34267"},{"v":"Sphinx Club"},{"v":"Sphinx Club"},null,null,null,{"v":"23.5x14cm folded; 23.5x28cm open"},null,null,{"v":"1914-0969_wotm"},null,null,null,{"v":"Sphinx Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1914},{"v":10},{"v":13},{"v":"1914-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34268"},{"v":"Ebling's Casino"},{"v":"Ebling's Casino"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,null,{"v":"1914-0970_wotm"},null,null,null,{"v":"Ebling's Casino"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":20},{"v":1914},{"v":10},{"v":13},{"v":"1914-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34269"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0971_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":266},{"v":1914},{"v":10},{"v":13},{"v":"1914-10-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34270"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,{"v":"Menu also printed in French"},{"v":"1914-0972_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":301},{"v":1914},{"v":10},{"v":14},{"v":"1914-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34271"},{"v":"Terrace Garden"},{"v":"Terrace Garden"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,null,{"v":"1914-0973_wotm"},null,null,null,{"v":"Terrace Garden"},null,null,null,{"v":"complete"},{"v":"3"},{"v":26},{"v":1914},{"v":10},{"v":14},{"v":"1914-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34272"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0974_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":520},{"v":1914},{"v":10},{"v":14},{"v":"1914-10-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34273"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"17.5x11cm folded; 17.5x22cm open"},null,{"v":"New York Credit Men's Association"},{"v":"1914-0975_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":23},{"v":1914},{"v":10},{"v":15},{"v":"1914-10-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34275"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0977_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":207},{"v":1914},{"v":10},{"v":16},{"v":"1914-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34276"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0978_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":255},{"v":1914},{"v":10},{"v":16},{"v":"1914-10-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34278"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0980_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":804},{"v":1914},{"v":10},{"v":17},{"v":"1914-10-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34279"},{"v":"Hotel Deming"},{"v":"Hotel Deming"},null,null,null,{"v":"18.5x15.5cm folded; 18.5x31cm open"},null,null,{"v":"1914-0981_wotm"},null,null,null,{"v":"Hotel Deming"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1914},{"v":10},{"v":20},{"v":"1914-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34280"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0982_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":417},{"v":1914},{"v":10},{"v":20},{"v":"1914-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34281"},{"v":"Lord & Taylor Restaurant and Tea Rooms"},{"v":"Lord & Taylor Restaurant and Tea Rooms"},null,null,null,{"v":"28x19cm folded; 28x38cm open"},null,null,{"v":"1914-0983_wotm"},null,null,null,{"v":"Lord & Taylor Restaurant and Tea Rooms"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":271},{"v":1914},{"v":10},{"v":21},{"v":"1914-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34282"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,{"v":"Menu also printed in French"},{"v":"1914-0984_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":249},{"v":1914},{"v":10},{"v":21},{"v":"1914-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34283"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0985_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":499},{"v":1914},{"v":10},{"v":21},{"v":"1914-10-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34284"},{"v":"The New Willard"},{"v":"The New Willard"},null,null,null,{"v":"18x12.5cm folded; 18x25cm open"},null,{"v":"American Bar Association"},{"v":"1914-0986_wotm"},null,null,null,{"v":"The New Willard"},null,null,null,{"v":"complete"},{"v":"6"},{"v":12},{"v":1914},{"v":10},{"v":22},{"v":"1914-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34285"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0987_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":206},{"v":1914},{"v":10},{"v":22},{"v":"1914-10-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34286"},{"v":"The Adolphus"},{"v":"The Adolphus"},null,null,null,{"v":"20x18.5cm folded; 20x37cm open"},null,null,{"v":"1914-0988_wotm"},null,null,null,{"v":"The Adolphus"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1914},{"v":10},{"v":23},{"v":"1914-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34287"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0989_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":772},{"v":1914},{"v":10},{"v":23},{"v":"1914-10-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34288"},{"v":"Bismark Garden"},{"v":"Bismark Garden"},null,null,null,{"v":"18.5x11cm folded; 18.5x22cm open"},null,null,{"v":"1914-0990_wotm"},null,null,null,{"v":"Bismark Garden"},null,null,null,{"v":"complete"},{"v":"10"},{"v":15},{"v":1914},{"v":10},{"v":10},{"v":"1914-10-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34289"},{"v":"Hotel St. Andrew"},{"v":"Hotel St. Andrew"},null,null,null,{"v":"20x12.5cm"},null,null,{"v":"1914-0991_wotm"},null,null,null,{"v":"Hotel St. Andrew"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":20},{"v":1914},{"v":10},{"v":25},{"v":"1914-10-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34290"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0992_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":57},{"v":1914},{"v":10},{"v":26},{"v":"1914-10-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34291"},{"v":"The Adolphus Hotel"},{"v":"The Adolphus Hotel"},null,null,null,{"v":"24x17cm folded; 24x34cm open"},null,null,{"v":"1914-0993_wotm"},null,null,null,{"v":"The Adolphus Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":17},{"v":1914},{"v":10},{"v":27},{"v":"1914-10-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34293"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0995_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":538},{"v":1914},{"v":10},{"v":28},{"v":"1914-10-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34294"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,{"v":"Menu also printed in French"},{"v":"1914-0996_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":368},{"v":1914},{"v":10},{"v":29},{"v":"1914-10-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34295"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-0997_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":207},{"v":1914},{"v":10},{"v":30},{"v":"1914-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34296"},{"v":"St. Anthony Hotel"},{"v":"St. Anthony Hotel"},null,null,null,{"v":"15x10cm"},null,{"v":"Rotary Club of San Antonio, Texas"},{"v":"1914-0998_wotm"},null,null,null,{"v":"St. Anthony Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1914},{"v":10},{"v":30},{"v":"1914-10-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34297"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-0999_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":194},{"v":1914},{"v":10},{"v":20},{"v":"1914-10-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34298"},{"v":"Emil Kuehn"},{"v":"Emil Kuehn"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,null,{"v":"1914-1000_wotm"},null,null,null,{"v":"Emil Kuehn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":185},{"v":1914},{"v":10},{"v":31},{"v":"1914-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34299"},{"v":"Great Northern"},{"v":"Great Northern"},null,null,null,{"v":"18x13.5cm folded; 18x27cm open"},null,null,{"v":"1914-1001_wotm"},null,null,null,{"v":"Great Northern"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":156},{"v":1914},{"v":10},{"v":31},{"v":"1914-10-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34300"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-1002_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":262},{"v":1914},{"v":11},{"v":1},{"v":"1914-11-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34301"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-1003_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":265},{"v":1914},{"v":11},{"v":2},{"v":"1914-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34302"},{"v":"Metropolitan Club"},{"v":"Metropolitan Club"},null,null,null,{"v":"17.5x11cm"},null,null,{"v":"1914-1004_wotm"},null,null,null,{"v":"Metropolitan Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1914},{"v":11},{"v":2},{"v":"1914-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34303"},{"v":"Ellicott Club"},{"v":"Ellicott Club"},null,null,null,{"v":"16x10cm"},null,null,{"v":"1914-1005_wotm"},null,null,null,{"v":"Ellicott Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1914},{"v":11},{"v":3},{"v":"1914-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34304"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-1006_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":406},{"v":1914},{"v":11},{"v":3},{"v":"1914-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34305"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-1007_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":272},{"v":1914},{"v":11},{"v":4},{"v":"1914-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34306"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-1008_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":274},{"v":1914},{"v":11},{"v":5},{"v":"1914-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34307"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-1009_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":265},{"v":1914},{"v":11},{"v":6},{"v":"1914-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34308"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x14cm folded; 23x28cm open"},null,null,{"v":"1914-1010_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":214},{"v":1914},{"v":11},{"v":6},{"v":"1914-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34309"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23.5x16cm folded; 23.5x32cm open"},null,{"v":"Menu also printed in French"},{"v":"1914-1011_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":387},{"v":1914},{"v":11},{"v":6},{"v":"1914-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34310"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"14.5x20cm"},null,null,{"v":"1914-1012_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":80},{"v":1914},{"v":11},{"v":6},{"v":"1914-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34311"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"14x9cm"},null,null,{"v":"1914-1013_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1914},{"v":11},{"v":7},{"v":"1914-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34312"},{"v":"The Pioneer Limited"},{"v":"The Pioneer Limited"},null,null,null,{"v":"21x14cm"},null,null,{"v":"1914-1014_wotm"},null,null,null,{"v":"The Pioneer Limited"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":90},{"v":1914},{"v":11},{"v":7},{"v":"1914-11-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34313"},{"v":"Guildhall"},{"v":"Guildhall"},null,null,null,{"v":"24x18.5cm folded; 24x37cm open"},null,null,{"v":"1914-1015_wotm"},null,null,null,{"v":"Guildhall"},null,null,null,{"v":"complete"},{"v":"5"},{"v":31},{"v":1914},{"v":11},{"v":9},{"v":"1914-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34314"},{"v":"Hotel Westminster"},{"v":"Hotel Westminster"},null,null,null,{"v":"15.5x9cm folded; 15.5x18cm open"},null,null,{"v":"1914-1016_wotm"},null,null,null,{"v":"Hotel Westminster"},null,null,null,{"v":"complete"},{"v":"5"},{"v":15},{"v":1914},{"v":11},{"v":9},{"v":"1914-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34315"},{"v":"Sphinx Club"},{"v":"Sphinx Club"},null,null,null,{"v":"13.5x14cm folded; 13.5x28cm open"},null,null,{"v":"1914-1017_wotm"},null,null,null,{"v":"Sphinx Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1914},{"v":11},{"v":10},{"v":"1914-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34316"},{"v":"Val. Schmitt's Hofbrau Haus"},{"v":"Val. Schmitt's Hofbrau Haus"},null,null,null,{"v":"14x10.5cm folded; 14x21cm open"},null,null,{"v":"1914-1018_wotm"},null,null,null,{"v":"Val. Schmitt's Hofbrau Haus"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1914},{"v":11},{"v":13},{"v":"1914-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34318"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"20x13.5cm folded; 20x27cm open"},null,{"v":"Royal Arch Masons of the State of New York"},{"v":"1914-1020_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1914},{"v":11},{"v":17},{"v":"1914-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34319"},{"v":"The Toltec Club"},{"v":"The Toltec Club"},null,null,null,{"v":"19x12.5cm folded; 19x25cm open"},null,null,{"v":"1914-1021_wotm"},null,null,null,{"v":"The Toltec Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1914},{"v":11},{"v":18},{"v":"1914-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34320"},{"v":"Ritz-Carlton"},{"v":"Ritz-Carlton"},null,null,null,{"v":"23x16cm folded; 23x32cm open"},null,null,{"v":"1914-1022_wotm"},null,null,null,{"v":"Ritz-Carlton"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1914},{"v":11},{"v":19},{"v":"1914-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34321"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16.5x11cm"},null,{"v":"The Thomas Hunter Association of Grammar School No. 35"},{"v":"1914-1023_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1914},{"v":11},{"v":21},{"v":"1914-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34322"},{"v":"Delmonico's"},{"v":"Delmonico's"},null,null,null,{"v":"17.5x13cm folded; 17.5x26cm open"},null,{"v":"Square Club - Seventh Masonic District"},{"v":"1914-1024_wotm"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1914},{"v":11},{"v":21},{"v":"1914-11-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34323"},{"v":"Hotel Bossert"},{"v":"Hotel Bossert"},null,null,null,{"v":"19.5x14cm folded; 19.5x28cm open"},null,{"v":"Chiropean Dinner to Gentlemen"},{"v":"1914-1025_wotm"},null,null,null,{"v":"Hotel Bossert"},null,null,null,{"v":"complete"},{"v":"5"},{"v":19},{"v":1914},{"v":11},{"v":23},{"v":"1914-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34324"},{"v":"Bohemian Club"},{"v":"Bohemian Club"},null,null,null,{"v":"17.5x11cm"},null,null,{"v":"1914-1026_wotm"},null,null,null,{"v":"Bohemian Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1914},{"v":11},{"v":23},{"v":"1914-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34325"},{"v":"The New York Athletic Club of the City of New York"},{"v":"The New York Athletic Club of the City of New York"},null,null,null,{"v":"18.5x11.5cm"},null,null,{"v":"1914-1027_wotm"},null,null,null,{"v":"The New York Athletic Club of the City of New York"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1914},{"v":11},{"v":24},{"v":"1914-11-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34326"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"13.5x8.5cm"},null,{"v":"Farewell to bachelor days dinner tendered to his friends by Hugo Hoffstadter"},{"v":"1914-1028_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1914},{"v":11},{"v":28},{"v":"1914-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34327"},{"v":"The Bellevue-Stratford"},{"v":"The Bellevue-Stratford"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"St. Andrew's Society of Philadelphia"},{"v":"1914-1029_wotm"},null,null,null,{"v":"The Bellevue-Stratford"},null,null,null,{"v":"complete"},{"v":"14"},{"v":25},{"v":1914},{"v":11},{"v":30},{"v":"1914-11-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34328"},{"v":"Hotel Brevoort"},{"v":"Hotel Brevoort"},null,null,null,{"v":"17.5x8.5cm"},null,{"v":"Club des Jeunes"},{"v":"1914-1030_wotm"},null,null,null,{"v":"Hotel Brevoort"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1914},{"v":12},{"v":1},{"v":"1914-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34329"},{"v":"Child's"},{"v":"Child's"},null,null,null,{"v":"21x13cm folded; 21x26cm open"},null,null,{"v":"1914-1031_wotm"},null,null,null,{"v":"Child's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":152},{"v":1914},{"v":12},{"v":1},{"v":"1914-12-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34330"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"20x13.5cm folded; 20x27cm open"},null,{"v":"The Economic Club of New York"},{"v":"1914-1032_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1914},{"v":12},{"v":2},{"v":"1914-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34331"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16x10cm"},null,{"v":"The Larchmont Yacht Club"},{"v":"1914-1033_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":22},{"v":1914},{"v":12},{"v":2},{"v":"1914-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34332"},{"v":"Hotel Pontchartrain"},{"v":"Hotel Pontchartrain"},null,null,null,{"v":"18x12cm folded; 36x12cm open"},null,{"v":"Bankers Club of Detroit"},{"v":"1914-1034_wotm"},null,null,null,{"v":"Hotel Pontchartrain"},null,null,null,{"v":"complete"},{"v":"7"},{"v":25},{"v":1914},{"v":12},{"v":3},{"v":"1914-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34333"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"17x11.5cm folded; 17x23cm open"},null,{"v":"New York State Hotel Association"},{"v":"1914-1035_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1914},{"v":12},{"v":3},{"v":"1914-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34334"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16x10cm folded; 16x20cm open"},null,{"v":"American Society of Mechanical Engineers"},{"v":"1914-1036_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1914},{"v":12},{"v":3},{"v":"1914-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34335"},{"v":"Congress Hotel"},{"v":"Congress Hotel"},null,null,null,{"v":"20x14.5cm folded; 20x29cm open"},null,{"v":"Catalogue of Books and The Rules of The Library of The Indiana Society of Chicago"},{"v":"1914-1037_wotm"},null,null,null,{"v":"Congress Hotel"},null,null,null,{"v":"complete"},{"v":"18"},{"v":23},{"v":1914},{"v":12},{"v":5},{"v":"1914-12-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34336"},{"v":"The Merchants Club"},{"v":"The Merchants Club"},null,null,null,{"v":"24x13cm folded; 24x26cm open"},null,{"v":"The Lumber Exchange"},{"v":"1914-1038_wotm"},null,null,null,{"v":"The Merchants Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1914},{"v":12},{"v":7},{"v":"1914-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34338"},{"v":"Hotel duPont"},{"v":"Hotel duPont"},null,null,null,{"v":"16x11cm"},null,{"v":"Hercules Powder Co."},{"v":"1914-1040_wotm"},null,null,null,{"v":"Hotel duPont"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1914},{"v":12},{"v":9},{"v":"1914-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34339"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"18x13cm"},null,{"v":"Mark Rock Club"},{"v":"1914-1041_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1914},{"v":12},{"v":9},{"v":"1914-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34341"},{"v":"The Bancroft Hotel"},{"v":"The Bancroft Hotel"},null,null,null,{"v":"14x9cm"},null,{"v":"New England Hotel Association"},{"v":"1914-1043_wotm"},null,null,null,{"v":"The Bancroft Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1914},{"v":12},{"v":10},{"v":"1914-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34342"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x8.5cm"},null,{"v":"Railway Business Association"},{"v":"1914-1044_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1914},{"v":12},{"v":10},{"v":"1914-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34343"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"23x15.5cm folded; 23x31cm open"},null,{"v":"Railway Business Association"},{"v":"1914-1045_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":23},{"v":1914},{"v":12},{"v":10},{"v":"1914-12-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34344"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"14x10cm"},null,null,{"v":"1914-1046_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1914},{"v":12},{"v":11},{"v":"1914-12-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34345"},{"v":"The New Willard"},{"v":"The New Willard"},null,null,null,{"v":"22x13.5cm"},null,{"v":"The Gridiron Club"},{"v":"1914-1047_wotm"},null,null,null,{"v":"The New Willard"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1914},{"v":12},{"v":12},{"v":"1914-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34346"},{"v":"Congress Hotel"},{"v":"Congress Hotel"},null,null,null,{"v":"22x14cm"},null,{"v":"The Bankers Club of Chicago"},{"v":"1914-1048_wotm"},null,null,null,{"v":"Congress Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1914},{"v":12},{"v":12},{"v":"1914-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34347"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"31x23cm folded; 31x46cm open"},null,{"v":"The Pennsylvania Society"},{"v":"1914-1049_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"5"},{"v":27},{"v":1914},{"v":12},{"v":12},{"v":"1914-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34348"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"30.5x23cm folded; 30.5x46cm open"},null,{"v":"The Friar's complimentary dinner to His Honor the Mayor of New York City"},{"v":"1914-1050_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1914},{"v":12},{"v":13},{"v":"1914-12-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34349"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"19x11.5cm folded; 19x23cm open"},null,{"v":"Officers of the Republican State Committee"},{"v":"1914-1051_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1914},{"v":12},{"v":17},{"v":"1914-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34350"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"18.5x12cm folded; 18.5x24cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1914-1052_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1914},{"v":12},{"v":17},{"v":"1914-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34351"},{"v":"Brooklyn Engineers' Club - Club House"},{"v":"Brooklyn Engineers' Club - Club House"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,null,{"v":"1914-1053_wotm"},null,null,null,{"v":"Brooklyn Engineers' Club - Club House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":26},{"v":1914},{"v":12},{"v":17},{"v":"1914-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34352"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"16.5x10cm"},null,{"v":"39th Annual Dinner \"Class 78\" C.C.N.Y."},{"v":"1914-1054_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1914},{"v":12},{"v":19},{"v":"1914-12-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34353"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"25x19cm folded; 25x38cm open"},null,{"v":"The New England Society in the City of New York"},{"v":"1914-1055_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1914},{"v":12},{"v":22},{"v":"1914-12-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34354"},{"v":"Chin Lee Co. First Class Chop Sooey and American Restaurant"},{"v":"Chin Lee Co. First Class Chop Sooey and American Restaurant"},null,null,null,{"v":"23x15cm"},null,null,{"v":"1914-1056_wotm"},null,null,null,{"v":"Chin Lee Co. First Class Chop Sooey and American Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":25},{"v":1914},{"v":12},{"v":28},{"v":"1914-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34355"},{"v":"The Copley-Plaza"},{"v":"The Copley-Plaza"},null,null,null,{"v":"19.5x12.5cm folded; 19.5x25cm open"},null,{"v":"The Bar Association of the City of Boston"},{"v":"1914-1057_wotm"},null,null,null,{"v":"The Copley-Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1914},{"v":12},{"v":28},{"v":"1914-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34356"},{"v":"The New Morrison Hotel"},{"v":"The New Morrison Hotel"},null,null,null,{"v":"22x12cm folded; 35x22cm open"},null,{"v":"The Tavern Club"},{"v":"1914-1058_wotm"},null,null,null,{"v":"The New Morrison Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1914},{"v":12},{"v":29},{"v":"1914-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34357"},{"v":"Pennsylvania Railroad Restaurants"},{"v":"Pennsylvania Railroad Restaurants"},null,null,null,{"v":"23.5x16.5cm folded; 23.5x33cm open"},null,null,{"v":"1914-1059_wotm"},null,null,null,{"v":"Pennsylvania Railroad Restaurants"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":435},{"v":1914},{"v":12},{"v":29},{"v":"1914-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34358"},{"v":"Hotel La Salle"},{"v":"Hotel La Salle"},null,null,null,{"v":"13.5x10cm"},null,null,{"v":"1914-1060_wotm"},null,null,null,{"v":"Hotel La Salle"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1914},{"v":12},{"v":30},{"v":"1914-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34359"},{"v":"Franklin Hall"},{"v":"Franklin Hall"},null,null,null,{"v":"25x16cm folded; 25x32cm open"},null,{"v":"Ye Honorable Boarde"},{"v":"1914-1061_wotm"},null,null,null,{"v":"Franklin Hall"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1914},{"v":12},{"v":30},{"v":"1914-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34360"},{"v":"The Vanderbilt Hotel"},{"v":"The Vanderbilt Hotel"},null,null,null,{"v":"15.5x11cm folded; 15.5x22cm open"},null,null,{"v":"1914-1062_wotm"},null,null,null,{"v":"The Vanderbilt Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":26},{"v":1914},{"v":12},{"v":31},{"v":"1914-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34361"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21x12cm folded; 21x24cm open"},null,{"v":"B.C.T."},{"v":"1914-1063_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":20},{"v":1914},{"v":12},{"v":29},{"v":"1914-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34362"},{"v":"The Buffalo Orpheus"},{"v":"The Buffalo Orpheus"},null,null,null,{"v":"21.5x14.5cm"},null,null,{"v":"1914-1064_wotm"},null,null,null,{"v":"The Buffalo Orpheus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":41},{"v":1914},{"v":12},{"v":31},{"v":"1914-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34363"},{"v":"The West End"},{"v":"The West End"},null,null,null,{"v":"15.5x9cm"},null,null,{"v":"1914-1065_wotm"},null,null,null,{"v":"The West End"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1914},{"v":12},{"v":31},{"v":"1914-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34364"},{"v":"The Cathedral Club"},{"v":"The Cathedral Club"},null,null,null,{"v":"17x10.5cm"},null,null,{"v":"1914-1066_wotm"},null,null,null,{"v":"The Cathedral Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1914},{"v":12},{"v":31},{"v":"1914-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34365"},{"v":"Harmony Club of Brooklyn"},{"v":"Harmony Club of Brooklyn"},null,null,null,{"v":"18x11cm"},null,null,{"v":"1914-1067_wotm"},null,null,null,{"v":"Harmony Club of Brooklyn"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1914},{"v":12},{"v":31},{"v":"1914-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34366"},{"v":"Narragansett Hotel"},{"v":"Narragansett Hotel"},null,null,null,{"v":"26.5x20.5cm folded; 26.5x41cm open"},null,null,{"v":"1914-1068_wotm"},null,null,null,{"v":"Narragansett Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1914},{"v":12},{"v":31},{"v":"1914-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34367"},{"v":"The St. Charles"},{"v":"The St. Charles"},null,null,null,{"v":"20x13.5cm"},null,null,{"v":"1914-1069_wotm"},null,null,null,{"v":"The St. Charles"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1914},{"v":12},{"v":31},{"v":"1914-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34368"},{"v":"The Biltmore"},{"v":"The Biltmore"},null,null,null,{"v":"17.5x8cm folded; 17.5x16cm open"},null,{"v":"The Staff of the District Attorney of New York County"},{"v":"1914-1070_wotm"},null,null,null,{"v":"The Biltmore"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1914},{"v":12},{"v":12},{"v":"1914-12-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34369"},{"v":"Antoine's"},{"v":"Antoine's"},null,null,null,{"v":"12.5x10cm folded; 12.5x20cm open"},null,{"v":"The Assembly Subscription Masked Ball"},{"v":"1914-1071_wotm"},null,null,null,{"v":"Antoine's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1914},{"v":12},{"v":31},{"v":"1914-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34370"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"17.5x14cm folded; 17.5x28cm open"},null,{"v":"Hudson County Bar Association"},{"v":"1914-1072_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1914},{"v":2},{"v":14},{"v":"1914-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34371"},{"v":"Hotel Montclair"},{"v":"Hotel Montclair"},null,null,null,{"v":"26x17cm"},null,null,{"v":"1914-1073_wotm"},null,null,null,{"v":"Hotel Montclair"},null,null,null,{"v":"complete"},{"v":"1"},{"v":42},{"v":1914},{"v":7},{"v":4},{"v":"1914-7-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34372"},{"v":"Palace Hotel"},{"v":"Palace Hotel"},null,null,null,{"v":"17x11.5cm"},null,{"v":"The Florida Commission"},{"v":"1914-1074_wotm"},null,null,null,{"v":"Palace Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1914},{"v":7},{"v":21},{"v":"1914-7-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34373"},{"v":"South Ferry Hotel"},{"v":"South Ferry Hotel"},null,null,null,{"v":"24x15cm"},null,null,{"v":"1914-1075_wotm"},null,null,null,{"v":"South Ferry Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":44},{"v":1914},{"v":9},{"v":22},{"v":"1914-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34374"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-1076_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":133},{"v":1914},{"v":10},{"v":3},{"v":"1914-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34375"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1914-1077_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":131},{"v":1914},{"v":10},{"v":3},{"v":"1914-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34376"},{"v":"Steamer Berksire"},{"v":"Steamer Berksire"},null,null,null,{"v":"18x11.5cm"},null,{"v":"Atlantic Deeper Waterways Ass'n"},{"v":"1914-1078_wotm"},null,null,null,{"v":"Steamer Berksire"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":19},{"v":1914},{"v":9},{"v":1},{"v":"1914-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34377"},{"v":"New Grand Central Palace"},{"v":"New Grand Central Palace"},null,null,null,{"v":"15x10cm"},null,{"v":"Motion Picture Exhibitors' Ball"},{"v":"1914-1079_wotm"},null,null,null,{"v":"New Grand Central Palace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26},{"v":1914},{"v":12},{"v":7},{"v":"1914-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34381"},{"v":"The Valencia"},{"v":"The Valencia"},null,null,null,{"v":"23x13cm"},null,null,{"v":"1913-0004_wotm"},null,null,null,{"v":"The Valencia"},null,null,null,{"v":"complete"},{"v":"2"},{"v":35},{"v":1913},{"v":1},{"v":1},{"v":"1913-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34382"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,{"v":"23x12cm folded; 23x24cm open"},null,null,{"v":"1913-0005_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"6"},{"v":59},{"v":1913},{"v":1},{"v":1},{"v":"1913-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34383"},{"v":"The Crown Hotel"},{"v":"The Crown Hotel"},null,null,null,{"v":"14.5x8cm"},null,null,{"v":"1913-0006_wotm"},null,null,null,{"v":"The Crown Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1913},{"v":1},{"v":1},{"v":"1913-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34384"},{"v":"Phoenix Hotel"},{"v":"Phoenix Hotel"},null,null,null,{"v":"16x9cm"},null,null,{"v":"1913-0007_wotm"},null,null,null,{"v":"Phoenix Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1913},{"v":1},{"v":1},{"v":"1913-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34385"},{"v":"Lion D'or Table D'Hote"},{"v":"Lion D'or Table D'Hote"},null,null,null,{"v":"21.5x15cm"},null,null,{"v":"1913-0008_wotm"},null,null,null,{"v":"Lion D'or Table D'Hote"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1913},{"v":1},{"v":1},{"v":"1913-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34386"},{"v":"Hotel Belleclaire"},{"v":"Hotel Belleclaire"},null,null,null,{"v":"19.5x14cm folded; 19.5x28cm open"},null,{"v":"Explorers Club"},{"v":"1913-0009_wotm"},null,null,null,{"v":"Hotel Belleclaire"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1913},{"v":1},{"v":2},{"v":"1913-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34387"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"21.5x13.5cm"},null,null,{"v":"1913-0010_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":140},{"v":1913},{"v":1},{"v":2},{"v":"1913-1-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34389"},{"v":"Holland House"},{"v":"Holland House"},null,null,null,{"v":"23x13.5cm folded; 23x21cm open"},null,{"v":"Huntington Yacht Club"},{"v":"1913-0012_wotm"},null,null,null,{"v":"Holland House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1913},{"v":1},{"v":4},{"v":"1913-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34390"},{"v":"Hotel Knickerbocker"},{"v":"Hotel Knickerbocker"},null,null,null,{"v":"32x24cm folded; 32x48cm open"},null,{"v":"Camp-fire Club of America"},{"v":"1913-0013_wotm"},null,null,null,{"v":"Hotel Knickerbocker"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1913},{"v":1},{"v":4},{"v":"1913-1-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34391"},{"v":"Palace Hotel"},{"v":"Palace Hotel"},null,null,null,{"v":"14.5x17cm folded; 14.5x34cm open"},null,{"v":"Fire Underwriters Association of the Pacific"},{"v":"1913-0014_wotm"},null,null,null,{"v":"Palace Hotel"},null,null,null,{"v":"complete"},{"v":"7"},{"v":18},{"v":1913},{"v":1},{"v":15},{"v":"1913-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34392"},{"v":"Great Northern Hotel"},{"v":"Great Northern Hotel"},null,null,null,{"v":"19x12cm folded; 19x24cm open"},null,{"v":"Illinois Commercial Hotel"},{"v":"1913-0015_wotm"},null,null,null,{"v":"Great Northern Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":22},{"v":1913},{"v":1},{"v":7},{"v":"1913-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34393"},{"v":"The Russian Inn"},{"v":"The Russian Inn"},null,null,null,{"v":"24x18.5cm folded; 24x36.5cm open"},null,null,{"v":"1913-0016_wotm"},null,null,null,{"v":"The Russian Inn"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":124},{"v":1913},{"v":1},{"v":7},{"v":"1913-1-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34396"},{"v":"Café des Beaux-Arts"},{"v":"Café des Beaux-Arts"},null,null,null,{"v":"24x18cm folded; 24x36cm open"},null,{"v":"Cranford Company"},{"v":"1913-0019_wotm"},null,null,null,{"v":"Café des Beaux-Arts"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1913},{"v":1},{"v":8},{"v":"1913-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34397"},{"v":"Aurora Grata Cathedral"},{"v":"Aurora Grata Cathedral"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,null,{"v":"1913-0020_wotm"},null,null,null,{"v":"Aurora Grata Cathedral"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1913},{"v":1},{"v":8},{"v":"1913-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34398"},{"v":"Copley Plaza"},{"v":"Copley Plaza"},null,null,null,{"v":"20.5x12.5cm folded; 20.5x25cm open"},null,{"v":"Massachusetts Bankers Association"},{"v":"1913-0021_wotm"},null,null,null,{"v":"Copley Plaza"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1913},{"v":1},{"v":8},{"v":"1913-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34399"},{"v":"University Club"},{"v":"University Club"},null,null,null,{"v":"18x12cm"},null,{"v":"Columbia Society of Older Graduates"},{"v":"1913-0022_wotm"},null,null,null,{"v":"University Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1913},{"v":1},{"v":8},{"v":"1913-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34400"},{"v":"Café Boulevard"},{"v":"Café Boulevard"},null,null,null,{"v":"13x9.5cm folded; 13x19cm open"},null,{"v":"Eastern Medical Society"},{"v":"1913-0023_wotm"},null,null,null,{"v":"Café Boulevard"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1913},{"v":1},{"v":8},{"v":"1913-1-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34401"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"26.5x17cm folded; 16.5x34cm open"},null,{"v":"Hotel Association of New York City"},{"v":"1913-0024_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"7"},{"v":24},{"v":1913},{"v":1},{"v":9},{"v":"1913-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34403"},{"v":"Copley Plaza"},{"v":"Copley Plaza"},null,null,null,{"v":"20.5x14.5cm folded; 20.5x29cm open"},null,{"v":"Boston Wool Trade Association"},{"v":"1913-0026_wotm"},null,null,null,{"v":"Copley Plaza"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1913},{"v":1},{"v":11},{"v":"1913-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34404"},{"v":"Albany Hotel"},{"v":"Albany Hotel"},null,null,null,{"v":"15.5x11cm folded; 15.5x22cm open"},null,{"v":"Denver Hotel and Restaurant Keepers' Association"},{"v":"1913-0027_wotm"},null,null,null,{"v":"Albany Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1913},{"v":1},{"v":11},{"v":"1913-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34405"},{"v":"The Blackstone"},{"v":"The Blackstone"},null,null,null,{"v":"20x15.5cm folded; 20x31cm open"},null,{"v":"Commercial Club of Chicago"},{"v":"1913-0028_wotm"},null,null,null,{"v":"The Blackstone"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1913},{"v":1},{"v":11},{"v":"1913-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34406"},{"v":"Hotel Knickerbocker"},{"v":"Hotel Knickerbocker"},null,null,null,{"v":"25.5x20.5cm folded; 25.5x41cm open"},null,{"v":"Columbia County Association in the City of New York"},{"v":"1913-0029_wotm"},null,null,null,{"v":"Hotel Knickerbocker"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1913},{"v":1},{"v":11},{"v":"1913-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34408"},{"v":"Hotel St. Regis"},{"v":"Hotel St. Regis"},null,null,null,{"v":"15.5x10.5cm"},null,null,{"v":"1913-0031_wotm"},null,null,null,{"v":"Hotel St. Regis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1913},{"v":1},{"v":11},{"v":"1913-1-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34410"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"17.5x9cm"},null,{"v":"Jobbers Association of Knit Goods Buyers"},{"v":"1913-0033_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1913},{"v":1},{"v":13},{"v":"1913-1-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34411"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"17.5x9cm"},null,{"v":"Jobbers Association of Dreaa Fabric Buyers"},{"v":"1913-0034_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1913},{"v":1},{"v":14},{"v":"1913-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34412"},{"v":"The Pabst"},{"v":"The Pabst"},null,null,null,{"v":"17.5x14cm folded; 17.5x28cm open"},null,{"v":"Harlem Board of Commerce"},{"v":"1913-0035_wotm"},null,null,null,{"v":"The Pabst"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":19},{"v":1913},{"v":1},{"v":14},{"v":"1913-1-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34413"},{"v":"Hotel Knickerbocker"},{"v":"Hotel Knickerbocker"},null,null,null,{"v":"17.5x20.5cm folded; 17.5x41cm open"},null,{"v":"First Panel Sheriff's Jury"},{"v":"1913-0036_wotm"},null,null,null,{"v":"Hotel Knickerbocker"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1913},{"v":1},{"v":15},{"v":"1913-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34414"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,{"v":"21.5x13.5cm folded; 21.5x27cm open"},null,{"v":"American Refrigerator Manufacturers Association"},{"v":"1913-0037_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1913},{"v":1},{"v":15},{"v":"1913-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34416"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"20x11cm folded; 20x22cm open"},null,{"v":"Motor & Accessory Manufacturers"},{"v":"1913-0039_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1913},{"v":1},{"v":15},{"v":"1913-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34417"},{"v":"The Plaza"},{"v":"The Plaza"},null,null,null,{"v":"18x10.5cm folded; 18x21cm open"},null,{"v":"Old Guard - Evacuation Day"},{"v":"1913-0040_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1913},{"v":1},{"v":15},{"v":"1913-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34418"},{"v":"The St. Charles"},{"v":"The St. Charles"},null,null,null,{"v":"16.5x10cm"},null,{"v":"Western Fruit Jobbers Association"},{"v":"1913-0041_wotm"},null,null,null,{"v":"The St. Charles"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1913},{"v":1},{"v":15},{"v":"1913-1-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34419"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"17x11.5cm"},null,{"v":"National wholesale Dry Goods Association"},{"v":"1913-0042_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1913},{"v":1},{"v":16},{"v":"1913-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34420"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"28x17.5cm folded; 28x35cm open"},null,{"v":"Holland Society of New York"},{"v":"1913-0043_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":35},{"v":1913},{"v":1},{"v":16},{"v":"1913-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34422"},{"v":"The Blackstone"},{"v":"The Blackstone"},null,null,null,{"v":"15.5x9.5cm"},null,null,{"v":"1913-0045_wotm"},null,null,null,{"v":"The Blackstone"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1913},{"v":1},{"v":17},{"v":"1913-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34423"},{"v":"Lyceum Club"},{"v":"Lyceum Club"},null,null,null,{"v":"23x16cm"},null,{"v":"American Circle of the Lyceum Club in London"},{"v":"1913-0046_wotm"},null,null,null,{"v":"Lyceum Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1913},{"v":1},{"v":17},{"v":"1913-1-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34425"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"20.5x21cm folded; 20.5x42cm open"},null,{"v":"Ohio Society of New York"},{"v":"1913-0048_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"21"},{"v":25},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34426"},{"v":"The New Willard"},{"v":"The New Willard"},null,null,null,{"v":"17.5x11.5cm"},null,{"v":"Society of Alumni of Georgetown University"},{"v":"1913-0049_wotm"},null,null,null,{"v":"The New Willard"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34427"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"16.5x10cm folded; 16.5x20cm open"},null,{"v":"Boot and Shoe Travelers Association of New York"},{"v":"1913-0050_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34428"},{"v":"Hotel Plaza"},{"v":"Hotel Plaza"},null,null,null,{"v":"21x13.5cm folded; 21x27cm open"},null,{"v":"Massachusetts Institute Association Annual Banquet"},{"v":"1913-0051_wotm"},null,null,null,{"v":"Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"9"},{"v":16},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34429"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,{"v":"Contractors' Protective Association of the City of New York"},{"v":"1913-0052_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34430"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"14x10cm folded; 14x20cm open"},null,{"v":"Dutchess County Society in the City of New York"},{"v":"1913-0053_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"7"},{"v":19},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34431"},{"v":"The Plaza"},{"v":"The Plaza"},null,null,null,{"v":"20x12cm folded; 20x24cm open"},null,null,{"v":"1913-0054_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34432"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"15.5x22cm folded; 15.5x44cm open"},null,{"v":"Board of Trustees, Cornell University"},{"v":"1913-0055_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":26},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34433"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,{"v":"14.5x9.5cm folded; 14.5x19cm open"},null,{"v":"Hope Fishing Club"},{"v":"1913-0056_wotm"},null,null,null,{"v":"Astor House"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34434"},{"v":"The Plaza"},{"v":"The Plaza"},null,null,null,{"v":"17x9cm"},null,null,{"v":"1913-0057_wotm"},null,null,null,{"v":"The Plaza"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34436"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16x11.5cm folded; 16x23cm open"},null,{"v":"First District Dental Society"},{"v":"1913-0059_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34437"},{"v":"Hammonds Popular Price Restaurant"},{"v":"Hammonds Popular Price Restaurant"},null,null,null,{"v":"27.5x17.5cm folded; 27.5x35cm open"},null,null,{"v":"1913-0060_wotm"},null,null,null,{"v":"Hammonds Popular Price Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":205},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34438"},{"v":"The Guaranty Club"},{"v":"The Guaranty Club"},null,null,null,{"v":"22x17cm folded; 22x34cm open"},null,{"v":"Good Fellowship Power Company"},{"v":"1913-0061_wotm"},null,null,null,{"v":"The Guaranty Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34439"},{"v":"The Washington"},{"v":"The Washington"},null,null,null,{"v":"25x16.5cm folded; 26x33cm open"},null,{"v":"The Traffic Club of Newark"},{"v":"1913-0062_wotm"},null,null,null,{"v":"The Washington"},null,null,null,{"v":"complete"},{"v":"9"},{"v":19},{"v":1913},{"v":1},{"v":18},{"v":"1913-1-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34441"},{"v":"Broadway Central Hotel New York"},{"v":"Broadway Central Hotel New York"},null,null,null,{"v":"21x14cm"},null,null,{"v":"1913-0064_wotm"},null,null,null,{"v":"Broadway Central Hotel New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":41},{"v":1913},{"v":1},{"v":19},{"v":"1913-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34442"},{"v":"Broadway Central Hotel New York"},{"v":"Broadway Central Hotel New York"},null,null,null,{"v":"21x14cm"},null,null,{"v":"1913-0065_wotm"},null,null,null,{"v":"Broadway Central Hotel New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":112},{"v":1913},{"v":1},{"v":19},{"v":"1913-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34443"},{"v":"Broadway Central Hotel New York"},{"v":"Broadway Central Hotel New York"},null,null,null,{"v":"23.5x14cm"},null,null,{"v":"1913-0066_wotm"},null,null,null,{"v":"Broadway Central Hotel New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":51},{"v":1913},{"v":1},{"v":19},{"v":"1913-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34444"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"25x13.5cm folded; 25x27cm open"},null,{"v":"The Question Club"},{"v":"1913-0067_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1913},{"v":1},{"v":19},{"v":"1913-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34445"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"16.5x10cm folded; 33x10cm open"},null,{"v":"Ambrose Channel Yacht Club"},{"v":"1913-0068_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1913},{"v":1},{"v":19},{"v":"1913-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34446"},{"v":"Gemeinde Haus Restaurant"},{"v":"Gemeinde Haus Restaurant"},null,null,null,{"v":"25x14cm"},null,null,{"v":"1913-0069_wotm"},null,null,null,{"v":"Gemeinde Haus Restaurant"},null,{"v":"Austro-Hungarian Kronen"},{"v":"K"},{"v":"complete"},{"v":"1"},{"v":17},{"v":1913},{"v":1},{"v":19},{"v":"1913-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34447"},{"v":"Broadway Central Hotel New York"},{"v":"Broadway Central Hotel New York"},null,null,null,{"v":"17.5x13.5cm"},null,null,{"v":"1913-0070_wotm"},null,null,null,{"v":"Broadway Central Hotel New York"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":42},{"v":1913},{"v":1},{"v":19},{"v":"1913-1-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34449"},{"v":"Hotel Pfister"},{"v":"Hotel Pfister"},null,null,null,{"v":"10x6.5cm"},null,{"v":"Milwaukee Traffic Club"},{"v":"1913-0072_wotm"},null,null,null,{"v":"Hotel Pfister"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1913},{"v":1},{"v":20},{"v":"1913-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34450"},{"v":"Delmonico's"},{"v":"Delmonico's"},null,null,null,{"v":"11.5x7.5cm folded; 11.5x15cm open"},null,{"v":"The Stationers Association of New York"},{"v":"1913-0073_wotm"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1913},{"v":1},{"v":20},{"v":"1913-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34451"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"15x11.5cm folded; 15x23cm open"},null,{"v":"Group VIII New York State Bankers Association"},{"v":"1913-0074_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1913},{"v":1},{"v":20},{"v":"1913-1-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34452"},{"v":"The Cortlandt"},{"v":"The Cortlandt"},null,null,null,{"v":"28x14cm"},null,null,{"v":"1913-0075_wotm"},null,null,null,{"v":"The Cortlandt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1913},{"v":1},{"v":21},{"v":"1913-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34453"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"17.5x9cm"},null,{"v":"American Yacht Club"},{"v":"1913-0076_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1913},{"v":1},{"v":21},{"v":"1913-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34454"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"17.5x10cm"},null,{"v":"Pan-American States Association"},{"v":"1913-0077_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1913},{"v":1},{"v":22},{"v":"1913-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34455"},{"v":"Jefferson Hotel"},{"v":"Jefferson Hotel"},null,null,null,{"v":"25.5x20cm folded; 25.5x40cm open"},null,{"v":"Business Men's League of Saint Louis"},{"v":"1913-0078_wotm"},null,null,null,{"v":"Jefferson Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":26},{"v":1913},{"v":1},{"v":21},{"v":"1913-1-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34456"},{"v":"Hotel Sterling"},{"v":"Hotel Sterling"},null,null,null,{"v":"27x15.5cm folded; 54x15.5cm"},null,{"v":"Wholesale Liquor Dealers' Association of New Jersey"},{"v":"1913-0079_wotm"},null,null,null,{"v":"Hotel Sterling"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1913},{"v":1},{"v":22},{"v":"1913-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34458"},{"v":"New Willard Hotel"},{"v":"New Willard Hotel"},null,null,null,{"v":"17.5x14cm folded; 17.5x28cm open"},null,null,{"v":"1913-0081_wotm"},null,null,null,{"v":"New Willard Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":23},{"v":1913},{"v":1},{"v":22},{"v":"1913-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34461"},{"v":"The Blackstone"},{"v":"The Blackstone"},null,null,null,{"v":"15.5x10cm"},null,{"v":"The Bachelors' and Benedicts' Annual Ball"},{"v":"1913-0084_wotm"},null,null,null,{"v":"The Blackstone"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1913},{"v":1},{"v":22},{"v":"1913-1-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34462"},{"v":"The Ten Eyck"},{"v":"The Ten Eyck"},null,null,null,{"v":"17.5x14cm folded; 17.5x28cm open"},null,{"v":"Master Plumbers Association of Albany, N.Y."},{"v":"1913-0085_wotm"},null,null,null,{"v":"The Ten Eyck"},null,null,null,{"v":"complete"},{"v":"19"},{"v":24},{"v":1913},{"v":1},{"v":23},{"v":"1913-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34463"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"19x13cm"},null,{"v":"Veterans' Association of the Republican Club of the City of New York"},{"v":"1913-0086_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1913},{"v":1},{"v":23},{"v":"1913-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34464"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"17x9cm folded; 17x18cm open"},null,{"v":"Progress Club"},{"v":"1913-0087_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1913},{"v":1},{"v":23},{"v":"1913-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34465"},{"v":"Hotel La Salle"},{"v":"Hotel La Salle"},null,null,null,{"v":"20.5x11.5cm folded; 20.5x23cm open"},null,{"v":"Chicago Jewellers' Association"},{"v":"1913-0088_wotm"},null,null,null,{"v":"Hotel La Salle"},null,null,null,{"v":"complete"},{"v":"12"},{"v":27},{"v":1913},{"v":1},{"v":23},{"v":"1913-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34467"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"20.5x13cm folded; 20.5x26cm open"},null,{"v":"New York Credit Men's Association"},{"v":"1913-0090_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1913},{"v":1},{"v":23},{"v":"1913-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34468"},{"v":"Marie Antoinette Hotel"},{"v":"Marie Antoinette Hotel"},null,null,null,{"v":"17x10cm folded; 17x20cm open"},null,{"v":"Veterans' Association of the Metropolitan Life Insurance Company"},{"v":"1913-0091_wotm"},null,null,null,{"v":"Marie Antoinette Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1913},{"v":1},{"v":23},{"v":"1913-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34469"},{"v":"MetLife Building"},{"v":"MetLife Building"},null,null,null,{"v":"16x11cm folded; 16x22cm open"},null,{"v":"Convention of Superintendents"},{"v":"1913-0092_wotm"},null,null,null,{"v":"MetLife Building"},null,null,null,{"v":"complete"},{"v":"3"},{"v":10},{"v":1913},{"v":1},{"v":23},{"v":"1913-1-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34470"},{"v":"Yipsali Club"},{"v":"Yipsali Club"},null,null,null,{"v":"18x14cm folded; 18x28cm open"},null,null,{"v":"1913-0093_wotm"},null,null,null,{"v":"Yipsali Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1913},{"v":1},{"v":24},{"v":"1913-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34471"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"23.5x17.5cm folded; 23.5x35cm open"},null,{"v":"University of Michigan Club of New York"},{"v":"1913-0094_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"15"},{"v":22},{"v":1913},{"v":1},{"v":24},{"v":"1913-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34472"},{"v":"American Houe"},{"v":"American Houe"},null,null,null,{"v":"23x14.5cm folded; 23x29cm open"},null,{"v":"Hiram Lodge"},{"v":"1913-0095_wotm"},null,null,null,{"v":"American Houe"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1913},{"v":1},{"v":24},{"v":"1913-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34473"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,{"v":"22x14cm folded; 22x28cm open"},null,{"v":"The Delaware Valley Society of the State of New York, New York City"},{"v":"1913-0096_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1913},{"v":1},{"v":25},{"v":"1913-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34474"},{"v":"Brooklyn Club"},{"v":"Brooklyn Club"},null,null,null,{"v":"15x12cm folded; 15x24cm open"},null,{"v":"Board of Real Estate Brokers"},{"v":"1913-0097_wotm"},null,null,null,{"v":"Brooklyn Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1913},{"v":1},{"v":25},{"v":"1913-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34475"},{"v":"Liederkranz Club"},{"v":"Liederkranz Club"},null,null,null,{"v":"20x15cm folded; 20x30cm open"},null,{"v":"Liederkranz Club"},{"v":"1913-0098_wotm"},null,null,null,{"v":"Liederkranz Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":56},{"v":1913},{"v":1},{"v":25},{"v":"1913-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34476"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"16x10cm folded; 16x20cm open"},null,{"v":"Metropolitan Life Insurance Company"},{"v":"1913-0099_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1913},{"v":1},{"v":25},{"v":"1913-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34477"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"20.5x16cm folded; 20.5x32cm open"},null,{"v":"Bayside Yacht Club"},{"v":"1913-0100_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"7"},{"v":15},{"v":1913},{"v":1},{"v":25},{"v":"1913-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34480"},{"v":"Hotel Belleclaire"},{"v":"Hotel Belleclaire"},null,null,null,{"v":"30x23cm folded; 30x46cm open"},null,{"v":"Arctic Club of America"},{"v":"1913-0103_wotm"},null,null,null,{"v":"Hotel Belleclaire"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1913},{"v":1},{"v":25},{"v":"1913-1-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34481"},{"v":"Mohican Hotel"},{"v":"Mohican Hotel"},null,null,null,{"v":"15.5x13cm folded; 15.5x26cm open"},null,{"v":"State Bar Association of Connecticut"},{"v":"1913-0104_wotm"},null,null,null,{"v":"Mohican Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":24},{"v":1913},{"v":1},{"v":27},{"v":"1913-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34482"},{"v":"League Building"},{"v":"League Building"},null,null,null,{"v":"15x12cm folded; 15x24cm open"},null,{"v":"Business Men's Association"},{"v":"1913-0105_wotm"},null,null,null,{"v":"League Building"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1913},{"v":1},{"v":27},{"v":"1913-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34483"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"21.5x15cm"},null,null,{"v":"1913-0106_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1913},{"v":1},{"v":27},{"v":"1913-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34484"},{"v":"Fleischmann's"},{"v":"Fleischmann's"},null,null,null,{"v":"16.5x11cm folded; 16.5x22cm open"},null,null,{"v":"1913-0107_wotm"},null,null,null,{"v":"Fleischmann's"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1913},{"v":1},{"v":27},{"v":"1913-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34485"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"22x15.5cm folded; 22x31cm open"},null,{"v":"New York Lehigh Club"},{"v":"1913-0108_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1913},{"v":1},{"v":27},{"v":"1913-1-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34488"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"23x17cm folded; 23x34cm open"},null,{"v":"The Explorers' Club"},{"v":"1913-0111_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1913},{"v":1},{"v":28},{"v":"1913-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34490"},{"v":"Leathersellers' Hall"},{"v":"Leathersellers' Hall"},null,null,null,{"v":"20x14.5cm folded; 20x29cm open"},null,{"v":"Worshipful Company of Horners"},{"v":"1913-0113_wotm"},null,null,null,{"v":"Leathersellers' Hall"},null,null,null,{"v":"complete"},{"v":"17"},{"v":27},{"v":1913},{"v":1},{"v":29},{"v":"1913-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34491"},{"v":"Club House"},{"v":"Club House"},null,null,null,{"v":"22x14.5cm folded; 22x29cm open"},null,{"v":"Cortelyou Club"},{"v":"1913-0114_wotm"},null,null,null,{"v":"Club House"},null,null,null,{"v":"complete"},{"v":"5"},{"v":23},{"v":1913},{"v":1},{"v":29},{"v":"1913-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34492"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"23x16.5cm folded; 23x33cm open"},null,{"v":"Men's Club of Washington Heights"},{"v":"1913-0115_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"9"},{"v":16},{"v":1913},{"v":1},{"v":29},{"v":"1913-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34493"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,{"v":"25.5x16cm folded; 25.5x32cm open"},null,null,{"v":"1913-0116_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":104},{"v":1913},{"v":1},{"v":29},{"v":"1913-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34494"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,{"v":"18x13.5cm folded; 18x27cm open"},null,{"v":"The Explorers' Club"},{"v":"1913-0117_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":16},{"v":1913},{"v":1},{"v":29},{"v":"1913-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34496"},{"v":"St. Charles Hotel"},{"v":"St. Charles Hotel"},null,null,null,{"v":"26.5x17.5cm"},null,null,{"v":"1913-0119_wotm"},null,null,null,{"v":"St. Charles Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":103},{"v":1913},{"v":1},{"v":29},{"v":"1913-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34497"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,{"v":"25x15cm folded; 25x30cm open"},null,{"v":"Kansas Society of New York"},{"v":"1913-0120_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1913},{"v":1},{"v":29},{"v":"1913-1-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34498"},{"v":"Madison Square Garden"},{"v":"Madison Square Garden"},null,null,null,{"v":"18x15.5cm folded; 18x31cm open"},null,{"v":"Old Guard Ball"},{"v":"1913-0121_wotm"},null,null,null,{"v":"Madison Square Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":23},{"v":1913},{"v":1},{"v":30},{"v":"1913-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34500"},{"v":"Hotel Plaza"},{"v":"Hotel Plaza"},null,null,null,{"v":"21.5x16cm folded; 21.5x32cm open"},null,{"v":"Shoe Manufacturers' Association of New York City"},{"v":"1913-0123_wotm"},null,null,null,{"v":"Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1913},{"v":1},{"v":30},{"v":"1913-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34501"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"20.5x13.5cm folded; 20.5x27cm open"},null,{"v":"Societe Archeologique Historique & Artistique Le Vieux Papier"},{"v":"1913-0124_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1913},{"v":1},{"v":28},{"v":"1913-1-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34502"},{"v":"Hobby Club"},{"v":"Hobby Club"},null,null,null,{"v":"19.5x14cm folded; 19.5x42cm open"},null,{"v":"Hobby Club of New York"},{"v":"1913-0125_wotm"},null,null,null,{"v":"Hobby Club"},null,null,null,{"v":"complete"},{"v":"6"},{"v":9},{"v":1913},{"v":1},{"v":30},{"v":"1913-1-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34503"},{"v":"St. Charles Hotel"},{"v":"St. Charles Hotel"},null,null,null,{"v":"19.5x11.5cm"},null,null,{"v":"1913-0126_wotm"},null,null,null,{"v":"St. Charles Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":49},{"v":1913},{"v":1},{"v":31},{"v":"1913-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34504"},{"v":"Copley Plaza Hotel"},{"v":"Copley Plaza Hotel"},null,null,null,{"v":"12.5x7.5cm"},null,{"v":"Assembly Ball"},{"v":"1913-0127_wotm"},null,null,null,{"v":"Copley Plaza Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1913},{"v":1},{"v":31},{"v":"1913-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34505"},{"v":"Aldine Club"},{"v":"Aldine Club"},null,null,null,{"v":"23x16.5cm folded; 23x33cm open"},null,{"v":"Delta Upsilon Club of New York"},{"v":"1913-0128_wotm"},null,null,null,{"v":"Aldine Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1913},{"v":1},{"v":31},{"v":"1913-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34506"},{"v":"University Club"},{"v":"University Club"},null,null,null,{"v":"19.5x13cm folded; 19.5x26cm open"},null,{"v":"Patent Law Association"},{"v":"1913-0129_wotm"},null,null,null,{"v":"University Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1913},{"v":1},{"v":31},{"v":"1913-1-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34509"},{"v":"New York New Haven & Hartford Lines: New York Central Lines"},{"v":"New York New Haven & Hartford Lines: New York Central Lines"},null,null,null,null,null,{"v":"Bureau of National Industries"},{"v":"1912-0693_wotm"},null,null,null,{"v":"New York New Haven & Hartford Lines: New York Central Lines"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34511"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Bureau of National Industries"},{"v":"1912-0695_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1912},{"v":11},{"v":9},{"v":"1912-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34512"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Bureau of National Industries"},{"v":"1912-0696_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":133},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34513"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Bureau of National Industries"},{"v":"1912-0697_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":131},{"v":1912},{"v":11},{"v":10},{"v":"1912-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34514"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Bureau of National Industries"},{"v":"1912-0698_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1912},{"v":11},{"v":10},{"v":"1912-11-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34515"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Bureau of National Industries"},{"v":"1912-0699_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":136},{"v":1912},{"v":11},{"v":11},{"v":"1912-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34516"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Bureau of National Industries"},{"v":"1912-0700_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":134},{"v":1912},{"v":11},{"v":11},{"v":"1912-11-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34521"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Corinthian Chapter No. 159"},{"v":"1912-0705_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":135},{"v":1912},{"v":11},{"v":12},{"v":"1912-11-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34522"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Corinthian Chapter No. 159"},{"v":"1912-0706_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":136},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34523"},{"v":"Hotel Imperial"},{"v":"Hotel Imperial"},null,null,null,null,null,{"v":"Rotary Club of New York"},{"v":"1912-0707_wotm"},null,null,null,{"v":"Hotel Imperial"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":17},{"v":1912},{"v":11},{"v":13},{"v":"1912-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34525"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Rotary Club of New York"},{"v":"1912-0709_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":133},{"v":1912},{"v":11},{"v":13},{"v":"1912-11-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34526"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Rotary Club of New York"},{"v":"1912-0710_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34531"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Merchants' Association of New York"},{"v":"1912-0715_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34532"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Merchants' Association of New York"},{"v":"1912-0716_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":136},{"v":1912},{"v":11},{"v":14},{"v":"1912-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34533"},{"v":"Waldorf-Astoria: South Gate"},{"v":"Waldorf-Astoria: South Gate"},null,null,null,null,null,{"v":"The Merchants' Association of New York"},{"v":"1912-0717_wotm"},null,null,null,{"v":"Waldorf-Astoria: South Gate"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1912},{"v":11},{"v":14},{"v":"1912-11-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34538"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"American Association of Freight Traffic Officers"},{"v":"1912-0722_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":133},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34540"},{"v":"Madison Square Garden"},{"v":"Madison Square Garden"},null,null,null,null,null,{"v":"The National Horse Show Association of America"},{"v":"1912-0724_wotm"},null,null,null,{"v":"Madison Square Garden"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1912},{"v":11},{"v":16},{"v":"1912-11-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34547"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Seventh Annual Possum Dinner"},{"v":"1912-0731_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":129},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34549"},{"v":"Waldorf-Astoria: South Gate"},{"v":"Waldorf-Astoria: South Gate"},null,null,null,null,null,{"v":"Seventh Annual Possum Dinner"},{"v":"1912-0733_wotm"},null,null,null,{"v":"Waldorf-Astoria: South Gate"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1912},{"v":11},{"v":17},{"v":"1912-11-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34550"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Seventh Annual Possum Dinner"},{"v":"1912-0734_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":144},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34552"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Grand Sword Bearer of the Grand Commandery of the State of New York"},{"v":"1912-0736_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":126},{"v":1912},{"v":11},{"v":18},{"v":"1912-11-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34559"},{"v":"Madison Square Garden"},{"v":"Madison Square Garden"},null,null,null,null,null,{"v":"National Horse Show Association of America"},{"v":"1912-0743_wotm"},null,null,null,{"v":"Madison Square Garden"},null,null,null,{"v":"complete"},{"v":"1"},{"v":6},{"v":1912},{"v":11},{"v":19},{"v":"1912-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34560"},{"v":"New York Press Club"},{"v":"New York Press Club"},null,null,null,null,null,{"v":"National Horse Show Association of America"},{"v":"1912-0744_wotm"},null,null,null,{"v":"New York Press Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1912},{"v":11},{"v":19},{"v":"1912-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34562"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Society of Colonial Wars in the State of New York"},{"v":"1912-0746_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":136},{"v":1912},{"v":11},{"v":19},{"v":"1912-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34569"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Ninth Annual Dinner"},{"v":"1912-0753_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":133},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34573"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Colonial Society of Massachusetts"},{"v":"1912-0757_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34582"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Square Club - Seventh Masonic District"},{"v":"1912-0765_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":139},{"v":1912},{"v":11},{"v":20},{"v":"1912-11-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34583"},{"v":"Waldorf-Astoria: South Gate"},{"v":"Waldorf-Astoria: South Gate"},null,null,null,null,null,{"v":"The Square Club - Seventh Masonic District"},{"v":"1912-0766_wotm"},null,null,null,{"v":"Waldorf-Astoria: South Gate"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34584"},{"v":"Hotel Martinique"},{"v":"Hotel Martinique"},null,null,null,null,null,{"v":"The Maine Society of New York"},{"v":"1912-0768_wotm"},null,null,null,{"v":"Hotel Martinique"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1912},{"v":11},{"v":23},{"v":"1912-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34585"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"The Thomas Hunter Association of Grammar School No. 35"},{"v":"1912-0769_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1912},{"v":11},{"v":23},{"v":"1912-11-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34592"},{"v":"Folies Bergères"},{"v":"Folies Bergères"},null,null,null,null,null,{"v":"Evacuation Day - Old Guard"},{"v":"1912-0776_wotm"},null,null,null,{"v":"Folies Bergères"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1912},{"v":11},{"v":25},{"v":"1912-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34593"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Evacuation Day - Old Guard"},{"v":"1912-0777_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":141},{"v":1912},{"v":11},{"v":25},{"v":"1912-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34594"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Evacuation Day - Old Guard"},{"v":"1912-0778_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":142},{"v":1912},{"v":11},{"v":25},{"v":"1912-11-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34598"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Youngstown Chamber of Commerce"},{"v":"1912-0782_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":142},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34599"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Youngstown Chamber of Commerce"},{"v":"1912-0783_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":141},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34602"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Dinner of Passaic County Grand Jury"},{"v":"1912-0786_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":288},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34605"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Dinner given to the President of the United States his Cabinet and the officers of the Atlantic fleet"},{"v":"1912-0789_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":140},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34606"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Dinner given to the President of the United States his Cabinet and the officers of the Atlantic fleet"},{"v":"1912-0790_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":160},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34608"},{"v":"Waldorf-Astoria: South Gate"},{"v":"Waldorf-Astoria: South Gate"},null,null,null,null,null,{"v":"Dinner given to the President of the United States his Cabinet and the officers of the Atlantic fleet"},{"v":"1912-0792_wotm"},null,null,null,{"v":"Waldorf-Astoria: South Gate"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":58},{"v":1912},{"v":11},{"v":28},{"v":"1912-11-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34609"},{"v":"Hutchins Hotel"},{"v":"Hutchins Hotel"},null,null,null,null,null,{"v":"Dinner given to the President of the United States his Cabinet and the officers of the Atlantic fleet"},{"v":"1912-0793_wotm"},null,null,null,{"v":"Hutchins Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":31},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34611"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Dinner given to the President of the United States his Cabinet and the officers of the Atlantic fleet"},{"v":"1912-0795_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":140},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34612"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Dinner given to the President of the United States his Cabinet and the officers of the Atlantic fleet"},{"v":"1912-0796_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":138},{"v":1912},{"v":11},{"v":29},{"v":"1912-11-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34613"},{"v":"Healy's"},{"v":"Healy's"},null,null,null,null,null,{"v":"Empire City Lodge No. 206 F. and A. M."},{"v":"1912-0797_wotm"},null,null,null,{"v":"Healy's"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34614"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Empire City Lodge No. 206 F. and A. M."},{"v":"1912-0798_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":139},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34615"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Empire City Lodge No. 206 F. and A. M."},{"v":"1912-0799_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":144},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34620"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"St. Andrew's Society of the State of New York"},{"v":"1912-0804_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":140},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34621"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"St. Andrew's Society of the State of New York"},{"v":"1912-0805_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":141},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34622"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"St. Andrew's Society of the State of New York"},{"v":"1912-0806_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":15},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34624"},{"v":"Merchants Club"},{"v":"Merchants Club"},null,null,null,null,null,{"v":"The Lumber Exchange of Baltimore"},{"v":"1912-0808_wotm"},null,null,null,{"v":"Merchants Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1912},{"v":12},{"v":2},{"v":"1912-12-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34628"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Texas Cotton Palace Exposition"},{"v":"1912-0812_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1912},{"v":12},{"v":3},{"v":"1912-12-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34630"},{"v":"Louis Martin's"},{"v":"Louis Martin's"},null,null,null,null,null,{"v":"The American Society of Refrigerating Engineers"},{"v":"1912-0814_wotm"},null,null,null,{"v":"Louis Martin's"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34631"},{"v":"Saengerbund Hall"},{"v":"Saengerbund Hall"},null,null,null,null,null,{"v":"Golden Jubilee of Brooklyn Saengerbund"},{"v":"1912-0815_wotm"},null,null,null,{"v":"Saengerbund Hall"},null,null,null,{"v":"under review"},{"v":"1"},{"v":20},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34640"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"New York State Hotel Association"},{"v":"1912-0824_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34643"},{"v":"Copley-Plaza Hotel"},{"v":"Copley-Plaza Hotel"},null,null,null,null,null,{"v":"The Harvard Club of Boston - Football Club"},{"v":"1912-0827_wotm"},null,null,null,{"v":"Copley-Plaza Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34645"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Saint Nicholas Society"},{"v":"1912-0829_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":143},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34646"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Saint Nicholas Society"},{"v":"1912-0830_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":143},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34651"},{"v":"New Willard"},{"v":"New Willard"},null,null,null,null,null,{"v":"The Gridiron Club"},{"v":"1912-083_wotm"},null,null,null,{"v":"New Willard"},null,null,null,{"v":"complete"},{"v":"11"},{"v":21},{"v":1912},{"v":12},{"v":7},{"v":"1912-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34653"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Silver wedding of Mr. and Mrs. H. Merz"},{"v":"1912-0836_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34654"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Silver wedding of Mr. and Mrs. H. Merz"},{"v":"1912-0837_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":145},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34655"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Silver wedding of Mr. and Mrs. H. Merz"},{"v":"1912-0838_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":145},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34656"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Silver wedding of Mr. and Mrs. H. Merz"},{"v":"1912-0839_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1912},{"v":12},{"v":7},{"v":"1912-12-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34658"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Brooklyn Bar Association"},{"v":"1912-0841_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":147},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34661"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Brooklyn Bar Association"},{"v":"1912-0844_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":142},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34662"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Brooklyn Bar Association"},{"v":"1912-0845_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":141},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34664"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The New York Peace Society"},{"v":"1912-0847_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":143},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34669"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Bolt, Nut and Rivet Association"},{"v":"1912-0852_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34670"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,null,null,{"v":"Bolt, Nut and Rivet Association"},{"v":"1912-0853_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34671"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Dinner party by Mr. W.S. Ballou"},{"v":"1912-0854_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34673"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"ninth Annual Dinner of the Association of American Portland Cement Manufacturers"},{"v":"1912-0856_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34675"},{"v":"Terrace Garden"},{"v":"Terrace Garden"},null,null,null,null,null,{"v":"Theatre Party - Gotham lodge No. 901, F.& A.M."},{"v":"1912-0858_wotm"},null,null,null,{"v":"Terrace Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":16},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34677"},{"v":"Manhattan Casino"},{"v":"Manhattan Casino"},null,null,null,null,null,{"v":"Dinner and Reception of the William L. Marcy Tammany Association"},{"v":"1912-0860_wotm"},null,null,null,{"v":"Manhattan Casino"},null,null,null,{"v":"complete"},{"v":"7"},{"v":21},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34678"},{"v":"Queen City Club"},{"v":"Queen City Club"},null,null,null,null,null,{"v":"R.C. Anderson"},{"v":"1912-0861_wotm"},null,null,null,{"v":"Queen City Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":16},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34683"},{"v":"Kismet Temple"},{"v":"Kismet Temple"},null,null,null,null,null,{"v":"Second Masonic District - Ladies Night"},{"v":"1912-0866_wotm"},null,null,null,{"v":"Kismet Temple"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":43},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34684"},{"v":"Blackstone"},{"v":"Blackstone"},null,null,null,null,null,{"v":"Assembly Ball"},{"v":"1912-0867_wotm"},null,null,null,{"v":"Blackstone"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34686"},{"v":"Bellevue Hotel"},{"v":"Bellevue Hotel"},null,null,null,null,null,{"v":"Stewards Association Banquet"},{"v":"1912-0625_wotm"},null,null,null,{"v":"Bellevue Hotel"},null,null,null,{"v":"complete"},{"v":"27"},{"v":77},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34687"},{"v":"Hotel Plaza"},{"v":"Hotel Plaza"},null,null,null,null,null,{"v":"le Conseil d'Administration de l'Alliance Francaise de New York"},{"v":"1912-0626_wotm"},null,null,null,{"v":"Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34689"},{"v":"New York Athletic Club"},{"v":"New York Athletic Club"},null,null,null,null,null,{"v":"Dinner given to Rear Admiral Hugo Osterhaus, U.S.N."},{"v":"1912-0628_wotm"},null,null,null,{"v":"New York Athletic Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34690"},{"v":"[Not given]"},{"v":"[Not given]"},null,null,null,null,null,{"v":"Brazilian Commission to the Third International Rubber Exposition"},{"v":"1912-0629_wotm"},null,null,null,{"v":"[Not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34693"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"Dinner given to the President of the United States His Cabinet and the Officers of the Atlantic Fleet by the Mayor of the City of New York"},{"v":"1912-0632_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":27},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34694"},{"v":"[Not given]"},{"v":"[Not given]"},null,null,null,null,null,{"v":"Commemorative Dinner to the Ordo N and Professor Henry Fairfield Osborn"},{"v":"1912-0633_wotm"},null,null,null,{"v":"[Not given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34695"},{"v":"New York Press Club"},{"v":"New York Press Club"},null,null,null,null,null,{"v":"Dinner to our fellow member William Sulzer"},{"v":"1912-0634_wotm"},null,null,null,{"v":"New York Press Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34697"},{"v":"Guildhall"},{"v":"Guildhall"},null,null,null,null,null,{"v":"Banquet to Members of the Municipalities of Vienna Prague and Ischl"},{"v":"1912-0636_wotm"},null,null,null,{"v":"Guildhall"},null,null,null,{"v":"under review"},{"v":"9"},{"v":35},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34698"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Banquet of the International Tailoring Co."},{"v":"1912-0637_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"9"},{"v":26},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34699"},{"v":"Brown Palace Hotel"},{"v":"Brown Palace Hotel"},null,null,null,null,null,{"v":"American Association Superintendents of Dining Cars"},{"v":"1912-0639_wotm"},null,null,null,{"v":"Brown Palace Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":27},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34701"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,null,null,{"v":"Title Guaranty & Surety Company"},{"v":"1912-0641_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34702"},{"v":"Albany Hotel"},{"v":"Albany Hotel"},null,null,null,null,null,{"v":"American Association of Dining Car Superintendents"},{"v":"1912-0642_wotm"},null,null,null,{"v":"Albany Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34703"},{"v":"Albany Hotel"},{"v":"Albany Hotel"},null,null,null,null,null,{"v":"The American Association of Dining Car Superintendents"},{"v":"1912-0643_wotm"},null,null,null,{"v":"Albany Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34704"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Italian Chamber of Commerce in New York"},{"v":"1912-0644_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":27},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34705"},{"v":"Brooklyn Masonic Temple"},{"v":"Brooklyn Masonic Temple"},null,null,null,null,null,{"v":"Masonic Fraternity of the Borough of Brooklyn"},{"v":"1912-0645_wotm"},null,null,null,{"v":"Brooklyn Masonic Temple"},null,null,null,{"v":"complete"},{"v":"6"},{"v":34},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34706"},{"v":"Brown Palace Hotel"},{"v":"Brown Palace Hotel"},null,null,null,null,null,{"v":"American Association Superintendents of Dining Cars"},{"v":"1912-0646_wotm"},null,null,null,{"v":"Brown Palace Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34707"},{"v":"Albany Hotel"},{"v":"Albany Hotel"},null,null,null,null,null,{"v":"American Association of Dining Car Superintendents"},{"v":"1912-0647_wotm"},null,null,null,{"v":"Albany Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34708"},{"v":"Blackstone"},{"v":"Blackstone"},null,null,null,null,null,{"v":"The Bankers' Club of Chicago"},{"v":"1912-0648_wotm"},null,null,null,{"v":"Blackstone"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34709"},{"v":"Pontchartrain Hotel"},{"v":"Pontchartrain Hotel"},null,null,null,null,null,{"v":"Lake Carriers' Association"},{"v":"1912-0649_wotm"},null,null,null,{"v":"Pontchartrain Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":24},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34710"},{"v":"Larchmont Yacht Club House"},{"v":"Larchmont Yacht Club House"},null,null,null,null,null,{"v":"Lake Carriers' Association"},{"v":"1912-0650_wotm"},null,null,null,{"v":"Larchmont Yacht Club House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34711"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"The Japan Society"},{"v":"1912-0651_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34712"},{"v":"El Kalah Temple"},{"v":"El Kalah Temple"},null,null,null,null,null,{"v":"A.A.O.N.M.S. (Ancient Arabic Order of the Nobles of the Mystic Shrine)"},{"v":"1912-0652_wotm"},null,null,null,{"v":"El Kalah Temple"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34715"},{"v":"Cafe Boulevard"},{"v":"Cafe Boulevard"},null,null,null,null,null,{"v":"The Steamshipmen of America"},{"v":"1912-0655_wotm"},null,null,null,{"v":"Cafe Boulevard"},null,null,null,{"v":"complete"},{"v":"12"},{"v":23},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34716"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"digitize copy 1"},{"v":"1912-0656_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":144},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34717"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"New York Credit Men's Association"},{"v":"1912-0657_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34719"},{"v":"Statler Hotel"},{"v":"Statler Hotel"},null,null,null,null,null,{"v":"The National Implement and Vehicle Association"},{"v":"1912-0659_wotm"},null,null,null,{"v":"Statler Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":24},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34720"},{"v":"Blackstone Hotel"},{"v":"Blackstone Hotel"},null,null,null,null,null,{"v":"Dozen Club"},{"v":"1912-0660_wotm"},null,null,null,{"v":"Blackstone Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34723"},{"v":"St. Regis"},{"v":"St. Regis"},null,null,null,null,null,{"v":"Dinner to General Director Ballin of the H. A. S/S Line"},{"v":"1912-0663_wotm"},null,null,null,{"v":"St. Regis"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34724"},{"v":"Navy Yard"},{"v":"Navy Yard"},null,null,null,null,null,{"v":"Launching of the United States Battleship \"New York\""},{"v":"1912-0664_wotm"},null,null,null,{"v":"Navy Yard"},null,null,null,{"v":"complete"},{"v":"2"},{"v":10},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34726"},{"v":"Narragansett Hotel"},{"v":"Narragansett Hotel"},null,null,null,null,null,{"v":"Indoor Yacht Club S. F."},{"v":"1912-0666_wotm"},null,null,null,{"v":"Narragansett Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34727"},{"v":"Hofbraü Restaurant"},{"v":"Hofbraü Restaurant"},null,null,null,null,null,{"v":"Dinner of the Explorers Club"},{"v":"1912-0667_wotm"},null,null,null,{"v":"Hofbraü Restaurant"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1521},{"v":1},{"v":1},{"v":"1521-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34728"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Dinner of the Explorers Club"},{"v":"1912-0668_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":194},{"v":1931},{"v":1},{"v":1},{"v":"1931-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34729"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Dinner of the Explorers Club"},{"v":"1912-0669_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":133},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34730"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Dinner of the Explorers Club"},{"v":"1912-0670_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":130},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34732"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"The Criterion Club Luncheon"},{"v":"1912-0672_wotm"},null,null,null,{"v":"Plaza"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34733"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Criterion Club Luncheon"},{"v":"1912-0673_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":131},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34734"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Criterion Club Luncheon"},{"v":"1912-0674_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":125},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34735"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Criterion Club Luncheon"},{"v":"1912-0675_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34736"},{"v":"Delmonico's"},{"v":"Delmonico's"},null,null,null,null,null,{"v":"Fourteenth Annual Dinner of the American-Asiatic Association"},{"v":"1912-0676_wotm"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1912},{"v":11},{"v":2},{"v":"1912-11-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34737"},{"v":"Metropolitan Club"},{"v":"Metropolitan Club"},null,null,null,null,null,{"v":"Fourteenth Annual Dinner of the American-Asiatic Association"},{"v":"1912-0677_wotm"},null,null,null,{"v":"Metropolitan Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34738"},{"v":"Healy's Restaurant"},{"v":"Healy's Restaurant"},null,null,null,null,null,{"v":"The Camp-fire Club of America"},{"v":"1912-0678_wotm"},null,null,null,{"v":"Healy's Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34739"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Camp-fire Club of America"},{"v":"1912-0679_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":132},{"v":1912},{"v":11},{"v":3},{"v":"1912-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34740"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Camp-fire Club of America"},{"v":"1912-0680_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":132},{"v":1912},{"v":11},{"v":3},{"v":"1912-11-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34741"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Camp-fire Club of America"},{"v":"1912-0681_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":137},{"v":1912},{"v":11},{"v":4},{"v":"1912-11-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34742"},{"v":"Waldorf-Astoria: Grand Ball Room"},{"v":"Waldorf-Astoria: Grand Ball Room"},null,null,null,null,null,{"v":"The Camp-fire Club of America"},{"v":"1912-0682_wotm"},null,null,null,{"v":"Waldorf-Astoria: Grand Ball Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":74},{"v":1912},{"v":11},{"v":5},{"v":"1912-11-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34743"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Camp-fire Club of America"},{"v":"1912-0683_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":57},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34744"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Camp-fire Club of America"},{"v":"1912-0684_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":58},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34745"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Camp-fire Club of America"},{"v":"1912-0685_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":274},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34746"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Camp-fire Club of America"},{"v":"1912-0686_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":111},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34747"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Camp-fire Club of America"},{"v":"1912-0687_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":273},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34748"},{"v":"Park Avenue Hotel"},{"v":"Park Avenue Hotel"},null,null,null,null,null,{"v":"Eastern Ice Association"},{"v":"1912-0688_wotm"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34749"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Eastern Ice Association"},{"v":"1912-0689_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":54},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34750"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Eastern Ice Association"},{"v":"1912-0690_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":275},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34752"},{"v":"Arion Hotel"},{"v":"Arion Hotel"},null,null,null,null,null,{"v":"Celebrating the Commencement of Work at Jamaica Bay, N.Y."},{"v":"1912-0870_wotm"},null,null,null,{"v":"Arion Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34753"},{"v":"Crescent Athletic Club"},{"v":"Crescent Athletic Club"},null,null,null,null,null,{"v":"Reunion Dinner Troop C New York Volunteer Cavalry"},{"v":"1912-0871_wotm"},null,null,null,{"v":"Crescent Athletic Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34754"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"Indiana Society of New York"},{"v":"1912-0872_wotm"},null,null,null,{"v":"Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34755"},{"v":"Manhattan Club"},{"v":"Manhattan Club"},null,null,null,null,null,{"v":"Dinner in honor of Senator Guggenheim of Colorado"},{"v":"1912-0873_wotm"},null,null,null,{"v":"Manhattan Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1912},{"v":12},{"v":14},{"v":"1912-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34756"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"Complimentary Dinner Given To Mr. Wililam P. Ahnelt"},{"v":"1912-0874_wotm"},null,null,null,{"v":"Plaza"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34757"},{"v":"Fifth Avenue Restaurant"},{"v":"Fifth Avenue Restaurant"},null,null,null,null,null,{"v":"Complimentary Dinner Given To Mr. Wililam P. Ahnelt"},{"v":"1912-0875_wotm"},null,null,null,{"v":"Fifth Avenue Restaurant"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1912},{"v":12},{"v":14},{"v":"1912-12-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34758"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Pennsylvania Society...to commemorate the one hundred twenty-fifth anniversary of the framing of the Constitution of the United States"},{"v":"1912-0876_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"10"},{"v":28},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34759"},{"v":"St. Denis Hotel"},{"v":"St. Denis Hotel"},null,null,null,null,null,{"v":"The Pennsylvania Society...to commemorate the one hundred twenty-fifth anniversary of the framing of the Constitution of the United States"},{"v":"1912-0877_wotm"},null,null,null,{"v":"St. Denis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":31},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34760"},{"v":"St. Denis Hotel"},{"v":"St. Denis Hotel"},null,null,null,null,null,{"v":"The Pennsylvania Society...to commemorate the one hundred twenty-fifth anniversary of the framing of the Constitution of the United States"},{"v":"1912-0878_wotm"},null,null,null,{"v":"St. Denis Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":120},{"v":1912},{"v":12},{"v":15},{"v":"1912-12-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34761"},{"v":"St. Denis Hotel"},{"v":"St. Denis Hotel"},null,null,null,null,null,{"v":"The Pennsylvania Society...to commemorate the one hundred twenty-fifth anniversary of the framing of the Constitution of the United States"},{"v":"1912-0879_wotm"},null,null,null,{"v":"St. Denis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":426},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34763"},{"v":"Waldorf-Astoria: South Gate"},{"v":"Waldorf-Astoria: South Gate"},null,null,null,null,null,{"v":"Complimentary Dinner to Sir Thomas J. Lipton by Mayor John F. Fitzgerald"},{"v":"1912-0881_wotm"},null,null,null,{"v":"Waldorf-Astoria: South Gate"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":55},{"v":1912},{"v":11},{"v":19},{"v":"1912-11-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34764"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"New York Southern Society"},{"v":"1912-0882_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"11"},{"v":20},{"v":1912},{"v":12},{"v":17},{"v":"1912-12-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34765"},{"v":"Park Avenue Hotel"},{"v":"Park Avenue Hotel"},null,null,null,null,null,{"v":"Lafayette Post, No. 140 Department of New York, G.A.R."},{"v":"1912-0883_wotm"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":47},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34769"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"Tammany Hall Speakers' Bureau"},{"v":"1912-0887_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34770"},{"v":"Daylight Luncheon: Third Floor"},{"v":"Daylight Luncheon: Third Floor"},null,null,null,null,null,{"v":"Tammany Hall Speakers' Bureau"},{"v":"1912-0888_wotm"},null,null,null,{"v":"Daylight Luncheon: Third Floor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":119},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34771"},{"v":"Greenhut-Siegel Cooper Co. Tea Room"},{"v":"Greenhut-Siegel Cooper Co. Tea Room"},null,null,null,null,null,{"v":"Tammany Hall Speakers' Bureau"},{"v":"1912-0889_wotm"},null,null,null,{"v":"Greenhut-Siegel Cooper Co. Tea Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":303},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34773"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,null,null,{"v":"New England Society of Northeastern Pennsylvania"},{"v":"1912-0891_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"15"},{"v":36},{"v":1912},{"v":12},{"v":20},{"v":"1912-12-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34775"},{"v":"Stock Yard Inn"},{"v":"Stock Yard Inn"},null,null,null,null,null,{"v":"The Bankers' Club of Chicago"},{"v":"1912-0893_wotm"},null,null,null,{"v":"Stock Yard Inn"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1912},{"v":12},{"v":21},{"v":"1912-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34776"},{"v":"Elks' Home"},{"v":"Elks' Home"},null,null,null,null,null,{"v":"Uncle Dan Wheeler's Turkey Dinner - Complimentary to Reno Lodge No. 597 B.P.O.E."},{"v":"1912-0894_wotm"},null,null,null,{"v":"Elks' Home"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34777"},{"v":"Brooklyn Academy of Music"},{"v":"Brooklyn Academy of Music"},null,null,null,null,null,{"v":"New England Society in Brooklyn"},{"v":"1912-0895_wotm"},null,null,null,{"v":"Brooklyn Academy of Music"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":35},{"v":1912},{"v":12},{"v":21},{"v":"1912-12-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34778"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Dinner to the Honorable William Sulzer"},{"v":"1912-0896_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":24},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34780"},{"v":"Cotillion Club"},{"v":"Cotillion Club"},null,null,null,null,null,{"v":"Piedmont Driving Club"},{"v":"1912-0898_wotm"},null,null,null,{"v":"Cotillion Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34781"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"New England Society in the City of New York"},{"v":"1912-0899_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34782"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,null,null,{"v":"New England Society in the City of New York"},{"v":"1912-0900_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"6"},{"v":55},{"v":1912},{"v":12},{"v":25},{"v":"1912-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34783"},{"v":"Pennsylvania Lines: West of Pittsburgh"},{"v":"Pennsylvania Lines: West of Pittsburgh"},null,null,null,null,null,{"v":"Dining Car Service"},{"v":"1912-0901_wotm"},null,null,null,{"v":"Pennsylvania Lines: West of Pittsburgh"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":98},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34784"},{"v":"Joe's Restaurant"},{"v":"Joe's Restaurant"},null,null,null,null,null,{"v":"Dining Car Service"},{"v":"1912-0902_wotm"},null,null,null,{"v":"Joe's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":340},{"v":1912},{"v":12},{"v":25},{"v":"1912-12-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34785"},{"v":"Hofbrau Restaurant: Würzburger Hofbrau"},{"v":"Hofbrau Restaurant: Würzburger Hofbrau"},null,null,null,null,null,{"v":"Dinner tendered by Mr. Algot Lange to his friends on the eve of his departure for The Amazon with the expedition of The University of Pennsylvania."},{"v":"1912-0903_wotm"},null,null,null,{"v":"Hofbrau Restaurant: Würzburger Hofbrau"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34786"},{"v":"Terrace Garden"},{"v":"Terrace Garden"},null,null,null,null,null,{"v":"Installation, Banquet and Reception of Ionic Lodge, No. 486, F. & A. M."},{"v":"1912-0904_wotm"},null,null,null,{"v":"Terrace Garden"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":18},{"v":1912},{"v":12},{"v":26},{"v":"1912-12-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34787"},{"v":"[Not Given]"},{"v":"[Not Given]"},null,null,null,null,null,{"v":"The Benedicks"},{"v":"1912-0905_wotm"},null,null,null,{"v":"[Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1912},{"v":12},{"v":27},{"v":"1912-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34788"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,null,null,{"v":"11th Annual Dinner of the American Alpine Club"},{"v":"1912-0906_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"5"},{"v":13},{"v":1912},{"v":12},{"v":27},{"v":"1912-12-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34789"},{"v":"Kaiser-Hof Restaurant"},{"v":"Kaiser-Hof Restaurant"},null,null,null,null,null,{"v":"New York Piano Fraternity"},{"v":"1912-0907_wotm"},null,null,null,{"v":"Kaiser-Hof Restaurant"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1912},{"v":12},{"v":28},{"v":"1912-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34790"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,null,null,{"v":"opening of hotel"},{"v":"1912-0908_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":12},{"v":1912},{"v":12},{"v":28},{"v":"1912-12-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34791"},{"v":"St. Denis Hotel"},{"v":"St. Denis Hotel"},null,null,null,null,null,{"v":"opening of hotel"},{"v":"1912-0909_wotm"},null,null,null,{"v":"St. Denis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":29},{"v":1912},{"v":12},{"v":29},{"v":"1912-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34792"},{"v":"Fairmont Hotel"},{"v":"Fairmont Hotel"},null,null,null,null,null,{"v":"Dansk Frimurer Klub af California"},{"v":"1912-0910_wotm"},null,null,null,{"v":"Fairmont Hotel"},null,null,null,{"v":"under review"},{"v":"1"},{"v":20},{"v":1912},{"v":12},{"v":29},{"v":"1912-12-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34793"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"Dansk Frimurer Klub af California"},{"v":"1912-0911_wotm"},null,null,null,{"v":"Plaza"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1912},{"v":12},{"v":31},{"v":"1912-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34794"},{"v":"Doyle's Gardens"},{"v":"Doyle's Gardens"},null,null,null,null,null,{"v":"Dansk Frimurer Klub af California"},{"v":"1912-0912_wotm"},null,null,null,{"v":"Doyle's Gardens"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":13},{"v":1912},{"v":12},{"v":31},{"v":"1912-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34795"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Dansk Frimurer Klub af California"},{"v":"1912-0913_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1912},{"v":12},{"v":31},{"v":"1912-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34797"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,null,null,{"v":"The Harmony Club"},{"v":"1912-0915_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"1"},{"v":12},{"v":1912},{"v":12},{"v":31},{"v":"1912-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34799"},{"v":"Barker's Restaurant and Lunch Room"},{"v":"Barker's Restaurant and Lunch Room"},null,null,null,null,null,{"v":"The Harmony Club"},{"v":"1912-0917_wotm"},null,null,null,{"v":"Barker's Restaurant and Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":85},{"v":1912},{"v":12},{"v":31},{"v":"1912-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34800"},{"v":"Barker's Restaurant and Lunch Room"},{"v":"Barker's Restaurant and Lunch Room"},null,null,null,null,null,{"v":"The Harmony Club"},{"v":"1912-0918_wotm"},null,null,null,{"v":"Barker's Restaurant and Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":87},{"v":1912},{"v":12},{"v":31},{"v":"1912-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34801"},{"v":"[Not Given]"},{"v":"[Not Given]"},null,null,null,null,null,{"v":"The Harmony Club of Brooklyn"},{"v":"1912-0919_wotm"},null,null,null,{"v":"[Not Given]"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1912},{"v":12},{"v":31},{"v":"1912-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34802"},{"v":"Touro Club"},{"v":"Touro Club"},null,null,null,null,null,{"v":"The Harmony Club of Brooklyn"},{"v":"1912-0920_wotm"},null,null,null,{"v":"Touro Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1912},{"v":12},{"v":31},{"v":"1912-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34803"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Harmony Club of Brooklyn"},{"v":"1912-0921_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":147},{"v":1912},{"v":12},{"v":31},{"v":"1912-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34804"},{"v":"Hotel Griswold"},{"v":"Hotel Griswold"},null,null,null,null,null,{"v":"The Harmony Club of Brooklyn"},{"v":"1912-0922_wotm"},null,null,null,{"v":"Hotel Griswold"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1912},{"v":12},{"v":31},{"v":"1912-12-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34805"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"New York Public Lecture Corps"},{"v":"1912-0923_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1912},{"v":5},{"v":2},{"v":"1912-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34806"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,null,null,{"v":"Dinner of the Seldom Inn Club"},{"v":"1912-0924_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1912},{"v":5},{"v":4},{"v":"1912-5-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34807"},{"v":"Hotel St. George"},{"v":"Hotel St. George"},null,null,null,null,null,{"v":"Annual Ladies' Dinner Richmond County Automobile Club"},{"v":"1912-0925_wotm"},null,null,null,{"v":"Hotel St. George"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1912},{"v":4},{"v":20},{"v":"1912-4-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34808"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"National Association of Manufacturers"},{"v":"1912-0926_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":26},{"v":1912},{"v":5},{"v":22},{"v":"1912-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34809"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,null,null,{"v":"Dinner given by Mr. and Mrs. Louis Labowitch"},{"v":"1912-0927_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1912},{"v":5},{"v":12},{"v":"1912-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34810"},{"v":"Royal Alexandra Hotel"},{"v":"Royal Alexandra Hotel"},null,null,null,null,null,{"v":"Complimentary Banquet to the Hon. R.P. Roblin - Greater Manitoba's Premier"},{"v":"1912-0928_wotm"},null,null,null,{"v":"Royal Alexandra Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1912},{"v":4},{"v":11},{"v":"1912-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34811"},{"v":"Building Trades Club"},{"v":"Building Trades Club"},null,null,null,null,null,{"v":"Masters' League of Cement Workers"},{"v":"1912-0929_wotm"},null,null,null,{"v":"Building Trades Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1912},{"v":4},{"v":13},{"v":"1912-4-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34812"},{"v":"[Not Given]"},{"v":"[Not Given]"},null,null,null,null,null,{"v":"The Bohemians"},{"v":"1912-0930_wotm"},null,null,null,{"v":"[Not Given]"},null,null,null,{"v":"complete"},{"v":"8"},{"v":8},{"v":1912},{"v":4},{"v":6},{"v":"1912-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34813"},{"v":"Park Avenue Hotel"},{"v":"Park Avenue Hotel"},null,null,null,null,null,{"v":"John Ericsson Memorial Association & United Swedish Societies of N.Y."},{"v":"1912-0931_wotm"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1912},{"v":3},{"v":9},{"v":"1912-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34814"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,null,null,{"v":"John Ericsson Memorial Association & United Swedish Societies of N.Y."},{"v":"1912-0932_wotm"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":555},{"v":1912},{"v":1},{"v":24},{"v":"1912-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34815"},{"v":"St. Denis Hotel: Taylor's Restaurant"},{"v":"St. Denis Hotel: Taylor's Restaurant"},null,null,null,null,null,{"v":"John Ericsson Memorial Association & United Swedish Societies of N.Y."},{"v":"1912-0933_wotm"},null,null,null,{"v":"St. Denis Hotel: Taylor's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":643},{"v":1912},{"v":1},{"v":24},{"v":"1912-1-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34816"},{"v":"West Side Club"},{"v":"West Side Club"},null,null,null,null,null,{"v":"Municipal Dinner of the City Council of the City of Providence"},{"v":"1912-0934_wotm"},null,null,null,{"v":"West Side Club"},null,null,null,{"v":"complete"},{"v":"17"},{"v":24},{"v":1912},{"v":12},{"v":30},{"v":"1912-12-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34817"},{"v":"American Seamen's Friend Society"},{"v":"American Seamen's Friend Society"},null,null,null,null,null,{"v":"Municipal Dinner of the City Council of the City of Providence"},{"v":"1912-0935_wotm"},null,null,null,{"v":"American Seamen's Friend Society"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":26},{"v":1912},{"v":4},{"v":14},{"v":"1912-4-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34818"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,null,{"v":"1912-0539_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":134},{"v":1912},{"v":2},{"v":8},{"v":"1912-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34819"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Investment Bankers Ass'n."},{"v":"1912-0540_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1912},{"v":2},{"v":8},{"v":"1912-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34820"},{"v":"Hotel Chamberlin"},{"v":"Hotel Chamberlin"},null,null,null,null,null,{"v":"Virginia State Bar Association"},{"v":"1912-0541_wotm"},null,null,null,{"v":"Hotel Chamberlin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1912},{"v":8},{"v":8},{"v":"1912-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34821"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Virginia State Bar Association"},{"v":"1912-0542_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":88},{"v":1912},{"v":9},{"v":8},{"v":"1912-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34822"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Virginia State Bar Association"},{"v":"1912-0543_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":126},{"v":1912},{"v":9},{"v":8},{"v":"1912-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34823"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Virginia State Bar Association"},{"v":"1912-0544_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":140},{"v":1912},{"v":9},{"v":8},{"v":"1912-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34824"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Virginia State Bar Association"},{"v":"1912-0545_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":122},{"v":1912},{"v":10},{"v":8},{"v":"1912-10-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34825"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,null,null,{"v":"Barbers' Supply Dealers' Association of America"},{"v":"1912-0546_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1912},{"v":8},{"v":15},{"v":"1912-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34826"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Barbers' Supply Dealers' Association of America"},{"v":"1912-0547_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":265},{"v":1912},{"v":8},{"v":16},{"v":"1912-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34827"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Barbers' Supply Dealers' Association of America"},{"v":"1912-0548_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":122},{"v":1912},{"v":8},{"v":23},{"v":"1912-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34829"},{"v":"Onondaga"},{"v":"Onondaga"},null,null,null,null,null,{"v":"122 Regiment New York Volunteer Infantry"},{"v":"1912-0550_wotm"},null,null,null,{"v":"Onondaga"},null,null,null,{"v":"complete"},{"v":"5"},{"v":12},{"v":1912},{"v":8},{"v":28},{"v":"1912-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34830"},{"v":"Union League Club"},{"v":"Union League Club"},null,null,null,null,null,{"v":"122 Regiment New York Volunteer Infantry"},{"v":"1912-0551_wotm"},null,null,null,{"v":"Union League Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":22},{"v":1912},{"v":8},{"v":28},{"v":"1912-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34831"},{"v":"Plankinton House"},{"v":"Plankinton House"},null,null,null,null,null,{"v":"American Bar Association"},{"v":"1912-0552_wotm"},null,null,null,{"v":"Plankinton House"},null,null,null,{"v":"complete"},{"v":"5"},{"v":19},{"v":1912},{"v":8},{"v":29},{"v":"1912-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34832"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"American Bar Association"},{"v":"1912-0553_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":139},{"v":1912},{"v":8},{"v":30},{"v":"1912-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34833"},{"v":"Grand Hotel Hungaria"},{"v":"Grand Hotel Hungaria"},null,null,null,null,null,{"v":"part B printed in Czech"},{"v":"1912-0554_wotm"},null,null,null,{"v":"Grand Hotel Hungaria"},null,{"v":"Austro-Hungarian Kronen"},{"v":"K"},{"v":"complete"},{"v":"4"},{"v":400},{"v":1912},{"v":8},{"v":31},{"v":"1912-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34834"},{"v":"Grand Hotel Hungaria"},{"v":"Grand Hotel Hungaria"},null,null,null,null,null,{"v":"part B printed in Czech"},{"v":"1912-0555_wotm"},null,null,null,{"v":"Grand Hotel Hungaria"},null,{"v":"Austro-Hungarian Kronen"},{"v":"K"},{"v":"complete"},{"v":"4"},{"v":400},{"v":1912},{"v":8},{"v":31},{"v":"1912-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34835"},{"v":"Guilford Point House"},{"v":"Guilford Point House"},null,null,null,null,null,{"v":"part B printed in Czech"},{"v":"1912-0556_wotm"},null,null,null,{"v":"Guilford Point House"},null,null,null,{"v":"complete"},{"v":"1"},{"v":24},{"v":1912},{"v":1},{"v":9},{"v":"1912-1-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34836"},{"v":"H?tel de l'Ath?n?e"},{"v":"H?tel de l'Ath?n?e"},null,null,null,null,null,{"v":"part B printed in Czech"},{"v":"1912-0557_wotm"},null,null,null,{"v":"H?tel de l'Ath?n?e"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1912},{"v":4},{"v":9},{"v":"1912-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34837"},{"v":"Yorkville Casino"},{"v":"Yorkville Casino"},null,null,null,null,null,{"v":"Workingmen's Dollar Dinner"},{"v":"1912-0558_wotm"},null,null,null,{"v":"Yorkville Casino"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1912},{"v":4},{"v":9},{"v":"1912-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34838"},{"v":"New Park Hotel"},{"v":"New Park Hotel"},null,null,null,null,null,{"v":"State Hotel Men's Association of Wisconsin"},{"v":"1912-0559_wotm"},null,null,null,{"v":"New Park Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1912},{"v":4},{"v":9},{"v":"1912-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34839"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"State Hotel Men's Association of Wisconsin"},{"v":"1912-0560_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":140},{"v":1912},{"v":4},{"v":9},{"v":"1912-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34840"},{"v":"Hotel Rudolf"},{"v":"Hotel Rudolf"},null,null,null,null,null,{"v":"New Jersey State Association of Presidential Postmasters"},{"v":"1912-0561_wotm"},null,null,null,{"v":"Hotel Rudolf"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1912},{"v":4},{"v":9},{"v":"1912-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34841"},{"v":"Bellevue-Stratford"},{"v":"Bellevue-Stratford"},null,null,null,null,null,{"v":"New Jersey State Association of Presidential Postmasters"},{"v":"1912-0562_wotm"},null,null,null,{"v":"Bellevue-Stratford"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":166},{"v":1912},{"v":5},{"v":9},{"v":"1912-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34842"},{"v":"Trenton House"},{"v":"Trenton House"},null,null,null,null,null,{"v":"New Jersey State Association of Presidential Postmasters"},{"v":"1912-0563_wotm"},null,null,null,{"v":"Trenton House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":289},{"v":1912},{"v":5},{"v":9},{"v":"1912-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34843"},{"v":"Hotel St. Andrew"},{"v":"Hotel St. Andrew"},null,null,null,null,null,{"v":"New Jersey State Association of Presidential Postmasters"},{"v":"1912-0564_wotm"},null,null,null,{"v":"Hotel St. Andrew"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":134},{"v":1912},{"v":8},{"v":9},{"v":"1912-8-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34844"},{"v":"Chemists' Club"},{"v":"Chemists' Club"},null,null,null,null,null,{"v":"American Institute of Chemical Engineers"},{"v":"1912-0565_wotm"},null,null,null,{"v":"Chemists' Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1912},{"v":5},{"v":9},{"v":"1912-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34845"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"American Institute of Chemical Engineers"},{"v":"1912-0566_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"under review"},{"v":"1"},{"v":137},{"v":1912},{"v":5},{"v":9},{"v":"1912-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34846"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"American Institute of Chemical Engineers"},{"v":"1912-0567_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":135},{"v":1912},{"v":6},{"v":9},{"v":"1912-6-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34847"},{"v":"Deutsche Eisenbahn Speiswagen Gesellschaft"},{"v":"Deutsche Eisenbahn Speiswagen Gesellschaft"},null,null,null,null,null,{"v":"American Institute of Chemical Engineers"},{"v":"1912-0568_wotm"},null,null,null,{"v":"Deutsche Eisenbahn Speiswagen Gesellschaft"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1912},{"v":7},{"v":9},{"v":"1912-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34848"},{"v":"Hotel Chelsea"},{"v":"Hotel Chelsea"},null,null,null,null,null,{"v":"American Peat Society"},{"v":"1912-0569_wotm"},null,null,null,{"v":"Hotel Chelsea"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1912},{"v":7},{"v":9},{"v":"1912-7-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34849"},{"v":"Press Club"},{"v":"Press Club"},null,null,null,null,null,{"v":"New York Press Club Dinner to Governor Woodrow Wilson"},{"v":"1912-0570_wotm"},null,null,null,{"v":"Press Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1912},{"v":9},{"v":9},{"v":"1912-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34850"},{"v":"H?tel de l'Ath?n?e"},{"v":"H?tel de l'Ath?n?e"},null,null,null,null,null,{"v":"New York Press Club Dinner to Governor Woodrow Wilson"},{"v":"1912-0571_wotm"},null,null,null,{"v":"H?tel de l'Ath?n?e"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1912},{"v":9},{"v":9},{"v":"1912-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34851"},{"v":"Pschorrbr?u-Bierhallen"},{"v":"Pschorrbr?u-Bierhallen"},null,null,null,null,null,{"v":"New York Press Club Dinner to Governor Woodrow Wilson"},{"v":"1912-0572_wotm"},null,null,null,{"v":"Pschorrbr?u-Bierhallen"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"3"},{"v":81},{"v":1912},{"v":9},{"v":9},{"v":"1912-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34852"},{"v":"Hauptre?taurant Au??tellung?park"},{"v":"Hauptre?taurant Au??tellung?park"},null,null,null,null,null,{"v":"New York Press Club Dinner to Governor Woodrow Wilson"},{"v":"1912-0573_wotm"},null,null,null,{"v":"Hauptre?taurant Au??tellung?park"},null,{"v":"Deutsche Marks"},{"v":"DM"},{"v":"complete"},{"v":"4"},{"v":261},{"v":1912},{"v":10},{"v":9},{"v":"1912-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34853"},{"v":"H?tel de l'Ath?n?e"},{"v":"H?tel de l'Ath?n?e"},null,null,null,null,null,{"v":"New York Press Club Dinner to Governor Woodrow Wilson"},{"v":"1912-0574_wotm"},null,null,null,{"v":"H?tel de l'Ath?n?e"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1912},{"v":10},{"v":9},{"v":"1912-10-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34854"},{"v":"Union League Club"},{"v":"Union League Club"},null,null,null,null,null,{"v":"Dinner in remembrance of the great French Chemist M. Edmond Fremy"},{"v":"1912-0575_wotm"},null,null,null,{"v":"Union League Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1912},{"v":11},{"v":9},{"v":"1912-11-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34855"},{"v":"Olde Shoreham"},{"v":"Olde Shoreham"},null,null,null,null,null,{"v":"Dinner in remembrance of the great French Chemist M. Edmond Fremy"},{"v":"1912-0576_wotm"},null,null,null,{"v":"Olde Shoreham"},null,null,null,{"v":"complete"},{"v":"6"},{"v":25},{"v":1912},{"v":12},{"v":9},{"v":"1912-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34857"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"Extension Course Dinner - Fordham University"},{"v":"1912-0578_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"under review"},{"v":"1"},{"v":18},{"v":1912},{"v":12},{"v":9},{"v":"1912-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34858"},{"v":"Lexington Hotel"},{"v":"Lexington Hotel"},null,null,null,null,null,{"v":"Greeters of Chicago"},{"v":"1912-0579_wotm"},null,null,null,{"v":"Lexington Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1912},{"v":12},{"v":9},{"v":"1912-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34859"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Eighth International Congress of Applied Chemistry"},{"v":"1912-0580_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1912},{"v":12},{"v":9},{"v":"1912-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34860"},{"v":"H?tel de l'Ath?n?e"},{"v":"H?tel de l'Ath?n?e"},null,null,null,null,null,{"v":"Eighth International Congress of Applied Chemistry"},{"v":"1912-0581_wotm"},null,null,null,{"v":"H?tel de l'Ath?n?e"},null,null,null,{"v":"under review"},{"v":"1"},{"v":10},{"v":1912},{"v":12},{"v":9},{"v":"1912-12-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34861"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Eighth International Congress of Applied Chemistry"},{"v":"1912-0582_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":133},{"v":1912},{"v":9},{"v":13},{"v":"1912-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34862"},{"v":"H?tel de l'Ath?n?e"},{"v":"H?tel de l'Ath?n?e"},null,null,null,null,null,{"v":"Eighth International Congress of Applied Chemistry"},{"v":"1912-0583_wotm"},null,null,null,{"v":"H?tel de l'Ath?n?e"},null,null,null,{"v":"complete"},{"v":"1"},{"v":8},{"v":1912},{"v":9},{"v":13},{"v":"1912-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34863"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Society Chemical Industry"},{"v":"1912-0584_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":24},{"v":1912},{"v":9},{"v":13},{"v":"1912-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34864"},{"v":"Deal Golf and Country Club"},{"v":"Deal Golf and Country Club"},null,null,null,null,null,{"v":"Annual Harvest Dinner"},{"v":"1912-0586_wotm"},null,null,null,{"v":"Deal Golf and Country Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1912},{"v":9},{"v":14},{"v":"1912-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34865"},{"v":"Larchmont Yacht Club House"},{"v":"Larchmont Yacht Club House"},null,null,null,null,null,{"v":"Annual Harvest Dinner"},{"v":"1912-0587_wotm"},null,null,null,{"v":"Larchmont Yacht Club House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":28},{"v":1912},{"v":9},{"v":14},{"v":"1912-9-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34866"},{"v":"Dean House and Cottages"},{"v":"Dean House and Cottages"},null,null,null,null,null,{"v":"Annual Harvest Dinner"},{"v":"1912-0588_wotm"},null,null,null,{"v":"Dean House and Cottages"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1912},{"v":9},{"v":15},{"v":"1912-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34867"},{"v":"Allyn House"},{"v":"Allyn House"},null,null,null,null,null,{"v":"State Liquor Dealers Association"},{"v":"1912-0589_wotm"},null,null,null,{"v":"Allyn House"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1912},{"v":9},{"v":16},{"v":"1912-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34868"},{"v":"Terrace Garden"},{"v":"Terrace Garden"},null,null,null,null,null,{"v":"Mr. & Mrs Ernst Rambow - Silver Anniversary"},{"v":"1912-0590_wotm"},null,null,null,{"v":"Terrace Garden"},null,null,null,{"v":"complete"},{"v":"1"},{"v":25},{"v":1912},{"v":9},{"v":17},{"v":"1912-9-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34869"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,null,null,{"v":"Dinner of the Prickley Heat Club and Ladies"},{"v":"1912-0591_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"under review"},{"v":"2"},{"v":17},{"v":1912},{"v":9},{"v":18},{"v":"1912-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34870"},{"v":"Crawford House"},{"v":"Crawford House"},null,null,null,null,null,{"v":"Dinner of the Prickley Heat Club and Ladies"},{"v":"1912-0592_wotm"},null,null,null,{"v":"Crawford House"},null,null,null,{"v":"complete"},{"v":"1"},{"v":55},{"v":1912},{"v":9},{"v":19},{"v":"1912-9-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34871"},{"v":"Ulmer Park"},{"v":"Ulmer Park"},null,null,null,null,null,{"v":"Lundy's 25th Annual Clam Bake"},{"v":"1912-0593_wotm"},null,null,null,{"v":"Ulmer Park"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":31},{"v":1912},{"v":9},{"v":25},{"v":"1912-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34872"},{"v":"Copley-Plaza Hotel"},{"v":"Copley-Plaza Hotel"},null,null,null,null,null,{"v":"Pan-American Congress"},{"v":"1912-0594_wotm"},null,null,null,{"v":"Copley-Plaza Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1912},{"v":9},{"v":25},{"v":"1912-9-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34873"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,null,null,{"v":"Lackawanna County Democracy"},{"v":"1912-0595_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1912},{"v":9},{"v":23},{"v":"1912-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34874"},{"v":"South Shore Country Club"},{"v":"South Shore Country Club"},null,null,null,null,null,{"v":"Eighth International Congress of Applied Chemistry"},{"v":"1912-0596_wotm"},null,null,null,{"v":"South Shore Country Club"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1912},{"v":1},{"v":1},{"v":"1912-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34875"},{"v":"14th Regiment Armory"},{"v":"14th Regiment Armory"},null,null,null,null,null,{"v":"War Veterans and Sons' Association"},{"v":"1912-0597_wotm"},null,null,null,{"v":"14th Regiment Armory"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1912},{"v":9},{"v":21},{"v":"1912-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34876"},{"v":"Maplewood Hotel"},{"v":"Maplewood Hotel"},null,null,null,null,null,{"v":"War Veterans and Sons' Association"},{"v":"1912-0598_wotm"},null,null,null,{"v":"Maplewood Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":42},{"v":1912},{"v":9},{"v":22},{"v":"1912-9-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34877"},{"v":"Turn Verein"},{"v":"Turn Verein"},null,null,null,null,null,{"v":"Allied Boards of Trade and Taxpayers' Association"},{"v":"1912-0599_wotm"},null,null,null,{"v":"Turn Verein"},null,null,null,{"v":"complete"},{"v":"6"},{"v":28},{"v":1912},{"v":9},{"v":26},{"v":"1912-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34878"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,null,null,{"v":"Allied Boards of Trade and Taxpayers' Association"},{"v":"1912-0600_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1912},{"v":9},{"v":26},{"v":"1912-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34879"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,null,null,{"v":"Pennsylvania State Medical Society"},{"v":"1912-0601_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"1"},{"v":27},{"v":1912},{"v":9},{"v":26},{"v":"1912-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34880"},{"v":"Copley-Plaza Hotel"},{"v":"Copley-Plaza Hotel"},null,null,null,null,null,{"v":"Fifth International Congress of Chambers of Commerce and Industrial and Commercial Associations"},{"v":"1912-0602_wotm"},null,null,null,{"v":"Copley-Plaza Hotel"},null,null,null,{"v":"complete"},{"v":"13"},{"v":18},{"v":1912},{"v":9},{"v":26},{"v":"1912-9-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34881"},{"v":"U.S. Grant Hotel"},{"v":"U.S. Grant Hotel"},null,null,null,null,null,{"v":"First Ceremonial Session - Oasis of San Diego"},{"v":"1912-0603_wotm"},null,null,null,{"v":"U.S. Grant Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1912},{"v":9},{"v":28},{"v":"1912-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34882"},{"v":"N.C.R. Officers Club"},{"v":"N.C.R. Officers Club"},null,null,null,null,null,{"v":"N.C.R. Officers Club"},{"v":"1912-0604_wotm"},null,null,null,{"v":"N.C.R. Officers Club"},null,null,null,{"v":"complete"},{"v":"5"},{"v":18},{"v":1912},{"v":9},{"v":28},{"v":"1912-9-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34883"},{"v":"Blackstone"},{"v":"Blackstone"},null,null,null,null,null,{"v":"Chicago Hotel Men"},{"v":"1912-0605_wotm"},null,null,null,{"v":"Blackstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1912},{"v":1},{"v":10},{"v":"1912-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34884"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Chicago Hotel Men"},{"v":"1912-0606_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":310},{"v":1912},{"v":1},{"v":10},{"v":"1912-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34885"},{"v":"Lafayette Hotel"},{"v":"Lafayette Hotel"},null,null,null,null,null,{"v":"Fifth International Congress of Chambers of Commerce"},{"v":"1912-0607_wotm"},null,null,null,{"v":"Lafayette Hotel"},null,null,null,{"v":"complete"},{"v":"9"},{"v":16},{"v":1912},{"v":1},{"v":10},{"v":"1912-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34886"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"rightside of menu is printed in French"},{"v":"1912-0608_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":388},{"v":1912},{"v":1},{"v":10},{"v":"1912-1-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34887"},{"v":"Copley-Plaza Hotel"},{"v":"Copley-Plaza Hotel"},null,null,null,null,null,{"v":"rightside of menu is printed in French"},{"v":"1912-0609_wotm"},null,null,null,{"v":"Copley-Plaza Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1912},{"v":2},{"v":10},{"v":"1912-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34888"},{"v":"Savoy Hotel"},{"v":"Savoy Hotel"},null,null,null,null,null,{"v":"The Denver Base Ball Association"},{"v":"1912-0610_wotm"},null,null,null,{"v":"Savoy Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1912},{"v":2},{"v":10},{"v":"1912-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34889"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,null,null,{"v":"Commandery of the State of New York"},{"v":"1912-0611_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"1"},{"v":18},{"v":1912},{"v":10},{"v":2},{"v":"1912-10-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34890"},{"v":"Hotel Ponchartrain"},{"v":"Hotel Ponchartrain"},null,null,null,null,null,{"v":"The Detroit Board of Commerce"},{"v":"1912-0612_wotm"},null,null,null,{"v":"Hotel Ponchartrain"},null,null,null,{"v":"complete"},{"v":"2"},{"v":26},{"v":1912},{"v":10},{"v":3},{"v":"1912-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34891"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"The Detroit Board of Commerce"},{"v":"1912-0613_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":131},{"v":1912},{"v":10},{"v":3},{"v":"1912-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34892"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"National Paint, Oil and Varnish Association"},{"v":"1912-0614_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":26},{"v":1912},{"v":10},{"v":3},{"v":"1912-10-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34893"},{"v":"Café de Paris"},{"v":"Café de Paris"},null,null,null,null,null,{"v":"National Paint, Oil and Varnish Association"},{"v":"1912-0615_wotm"},null,null,null,{"v":"Café de Paris"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":88},{"v":1912},{"v":10},{"v":4},{"v":"1912-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34895"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"National Paint, Oil and Varnish Association"},{"v":"1912-0617_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":142},{"v":1912},{"v":10},{"v":4},{"v":"1912-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34896"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"Sixth International Association of Testing Material"},{"v":"1912-0618_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":55},{"v":1912},{"v":10},{"v":4},{"v":"1912-10-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34898"},{"v":"Waldorf-Astoria"},{"v":"Waldorf-Astoria"},null,null,null,null,null,{"v":"digitize part A (c.1) and B"},{"v":"1912-0620_wotm"},null,null,null,{"v":"Waldorf-Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":256},{"v":1912},{"v":10},{"v":5},{"v":"1912-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34899"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,null,null,{"v":"8th International Congress of Applied Chemistry"},{"v":"1912-0621_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":15},{"v":1912},{"v":10},{"v":5},{"v":"1912-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34900"},{"v":"Impérial Hotel"},{"v":"Impérial Hotel"},null,null,null,null,null,{"v":"8th International Congress of Applied Chemistry"},{"v":"1912-0622_wotm"},null,null,null,{"v":"Impérial Hotel"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1912},{"v":10},{"v":5},{"v":"1912-10-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34901"},{"v":"Martin's"},{"v":"Martin's"},null,null,null,null,null,{"v":"Association of Railway Telegraph Superintendents"},{"v":"1912-0623_wotm"},null,null,null,{"v":"Martin's"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1912},{"v":6},{"v":7},{"v":"1912-6-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34902"},{"v":"South Shore Country Club"},{"v":"South Shore Country Club"},null,null,null,null,null,{"v":"Fifth International Congress of Chambers of Commerce and Commercial and Industrial Associations"},{"v":"1912-0624_wotm"},null,null,null,{"v":"South Shore Country Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1912},{"v":10},{"v":6},{"v":"1912-10-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34903"},{"v":"Souper de Luxe"},{"v":"Souper de Luxe"},null,null,null,null,null,null,{"v":"1913-0130_wotm"},null,null,null,{"v":"Souper de Luxe"},null,null,null,{"v":"under review"},{"v":"1"},{"v":10},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34905"},{"v":"New Willard"},{"v":"New Willard"},null,null,null,null,null,{"v":"The Gridiron Club of Washington, D.C."},{"v":"1913-0132_wotm"},null,null,null,{"v":"New Willard"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34906"},{"v":"Hotel Iroquois"},{"v":"Hotel Iroquois"},null,null,null,null,null,{"v":"Buffalo Hotel Association"},{"v":"1913-0133_wotm"},null,null,null,{"v":"Hotel Iroquois"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34907"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"Chemung-Tioga Society"},{"v":"1913-0134_wotm"},null,null,null,{"v":"Plaza"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34908"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Steuben County Society"},{"v":"1913-0135_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"under review"},{"v":"5"},{"v":21},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34909"},{"v":"Park Avenue Hotel"},{"v":"Park Avenue Hotel"},null,null,null,null,null,{"v":"Ancient Lodge, No. 724"},{"v":"1913-0136_wotm"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34910"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,null,null,{"v":"Grand Central Terminal"},{"v":"1913-0137_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34911"},{"v":"Hotel Adlon"},{"v":"Hotel Adlon"},null,null,null,null,null,{"v":"American Association of Commerce and Trade in Berlin"},{"v":"1913-0138_wotm"},null,null,null,{"v":"Hotel Adlon"},null,null,null,{"v":"under review"},{"v":"4"},{"v":11},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34912"},{"v":"Ritz Carlton New York"},{"v":"Ritz Carlton New York"},null,null,null,null,null,{"v":"American Association of Commerce and Trade in Berlin"},{"v":"1913-0139_wotm"},null,null,null,{"v":"Ritz Carlton New York"},null,null,null,{"v":"complete"},{"v":"4"},{"v":11},{"v":1913},{"v":1},{"v":16},{"v":"1913-1-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34913"},{"v":"Ten Eyck Hotel"},{"v":"Ten Eyck Hotel"},null,null,null,null,null,{"v":"Albany Chamber of Commerce"},{"v":"1913-0140_wotm"},null,null,null,{"v":"Ten Eyck Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34914"},{"v":"Buffalo Club"},{"v":"Buffalo Club"},null,null,null,null,null,{"v":"Yale Association of Buffalo"},{"v":"1913-0141_wotm"},null,null,null,{"v":"Buffalo Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":20},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34915"},{"v":"Hotel Savoy"},{"v":"Hotel Savoy"},null,null,null,null,null,{"v":"Morse Electric Club"},{"v":"1913-0142_wotm"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"3"},{"v":24},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34916"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"Hudson County Bar Association"},{"v":"1913-0143_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34917"},{"v":"St. Charles Hotel"},{"v":"St. Charles Hotel"},null,null,null,null,null,{"v":"Hudson County Bar Association"},{"v":"1913-0144_wotm"},null,null,null,{"v":"St. Charles Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":154},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34918"},{"v":"Souper de Luxe"},{"v":"Souper de Luxe"},null,null,null,null,null,{"v":"Hudson County Bar Association"},{"v":"1913-0145_wotm"},null,null,null,{"v":"Souper de Luxe"},null,null,null,{"v":"under review"},{"v":"1"},{"v":8},{"v":1913},{"v":2},{"v":2},{"v":"1913-2-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34919"},{"v":"St. Charles Hotel"},{"v":"St. Charles Hotel"},null,null,null,null,null,{"v":"Hudson County Bar Association"},{"v":"1913-0146_wotm"},null,null,null,{"v":"St. Charles Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":128},{"v":1913},{"v":2},{"v":3},{"v":"1913-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34920"},{"v":"Hotel Bossert"},{"v":"Hotel Bossert"},null,null,null,null,null,{"v":"Technical Society of the Brooklyn Union Gas Company"},{"v":"1913-0147_wotm"},null,null,null,{"v":"Hotel Bossert"},null,null,null,{"v":"complete"},{"v":"6"},{"v":19},{"v":1913},{"v":2},{"v":3},{"v":"1913-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34921"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Emerald Ball"},{"v":"1913-0148_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1913},{"v":2},{"v":3},{"v":"1913-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34922"},{"v":"Broadway Auditorium"},{"v":"Broadway Auditorium"},null,null,null,null,null,{"v":"Buffalo Orpheus Carnival Masquerade"},{"v":"1913-0149_wotm"},null,null,null,{"v":"Broadway Auditorium"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":116},{"v":1913},{"v":2},{"v":3},{"v":"1913-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34923"},{"v":"Souper de Luxe"},{"v":"Souper de Luxe"},null,null,null,null,null,{"v":"Buffalo Orpheus Carnival Masquerade"},{"v":"1913-0150_wotm"},null,null,null,{"v":"Souper de Luxe"},null,null,null,{"v":"under review"},{"v":"1"},{"v":8},{"v":1913},{"v":2},{"v":3},{"v":"1913-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34924"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,null,null,{"v":"Bachelor Circle of the Deutscher Club"},{"v":"1913-0151_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"3"},{"v":14},{"v":1913},{"v":2},{"v":3},{"v":"1913-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34925"},{"v":"Imperial Hotel"},{"v":"Imperial Hotel"},null,null,null,null,null,{"v":"Imperial Club"},{"v":"1913-0152_wotm"},null,null,null,{"v":"Imperial Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":14},{"v":1913},{"v":2},{"v":3},{"v":"1913-2-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34926"},{"v":"Imperial"},{"v":"Imperial"},null,null,null,null,null,{"v":"South Brooklyn Board of Trade"},{"v":"1913-0153_wotm"},null,null,null,{"v":"Imperial"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1913},{"v":2},{"v":4},{"v":"1913-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34928"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"National Retail Dry Goods Association"},{"v":"1913-0155_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"3"},{"v":23},{"v":1913},{"v":2},{"v":4},{"v":"1913-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34929"},{"v":"Pouch Mansion"},{"v":"Pouch Mansion"},null,null,null,null,null,{"v":"Brooklyn Democratic Club"},{"v":"1913-0156_wotm"},null,null,null,{"v":"Pouch Mansion"},null,null,null,{"v":"complete"},{"v":"9"},{"v":33},{"v":1913},{"v":2},{"v":4},{"v":"1913-2-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34930"},{"v":"Hotel Lafayette"},{"v":"Hotel Lafayette"},null,null,null,null,null,{"v":"Daily Ad Men's Club"},{"v":"1913-0157_wotm"},null,null,null,{"v":"Hotel Lafayette"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1913},{"v":2},{"v":5},{"v":"1913-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34931"},{"v":"Blackstone"},{"v":"Blackstone"},null,null,null,null,null,{"v":"Daily Ad Men's Club"},{"v":"1913-0158_wotm"},null,null,null,{"v":"Blackstone"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1913},{"v":2},{"v":5},{"v":"1913-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34932"},{"v":"St. Charles Hotel"},{"v":"St. Charles Hotel"},null,null,null,null,null,{"v":"Daily Ad Men's Club"},{"v":"1913-0159_wotm"},null,null,null,{"v":"St. Charles Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":119},{"v":1913},{"v":2},{"v":5},{"v":"1913-2-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34933"},{"v":"St. Charles Hotel"},{"v":"St. Charles Hotel"},null,null,null,null,null,{"v":"Daily Ad Men's Club"},{"v":"1913-0160_wotm"},null,null,null,{"v":"St. Charles Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":263},{"v":1913},{"v":2},{"v":6},{"v":"1913-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34934"},{"v":"Club House"},{"v":"Club House"},null,null,null,null,null,{"v":"Union League Club"},{"v":"1913-0161_wotm"},null,null,null,{"v":"Club House"},null,null,null,{"v":"complete"},{"v":"3"},{"v":11},{"v":1913},{"v":2},{"v":6},{"v":"1913-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34935"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,null,null,{"v":"Pennsylvania Bankers Association"},{"v":"1913-0162_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"5"},{"v":30},{"v":1913},{"v":2},{"v":6},{"v":"1913-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34936"},{"v":"Hotel Walson"},{"v":"Hotel Walson"},null,null,null,null,null,{"v":"International Custom Cutters Association of America"},{"v":"1913-0163_wotm"},null,null,null,{"v":"Hotel Walson"},null,null,null,{"v":"complete"},{"v":"6"},{"v":24},{"v":1913},{"v":2},{"v":6},{"v":"1913-2-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34937"},{"v":"Broadway Tabernacle Church"},{"v":"Broadway Tabernacle Church"},null,null,null,null,null,{"v":"International Custom Cutters Association of America"},{"v":"1913-0164_wotm"},null,null,null,{"v":"Broadway Tabernacle Church"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1913},{"v":2},{"v":7},{"v":"1913-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34938"},{"v":"Hotel Worthy"},{"v":"Hotel Worthy"},null,null,null,null,null,{"v":"New England Hotel Association"},{"v":"1913-0165_wotm"},null,null,null,{"v":"Hotel Worthy"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1913},{"v":2},{"v":7},{"v":"1913-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34939"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Anti-Boycott Society"},{"v":"1913-0166_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1913},{"v":2},{"v":7},{"v":"1913-2-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34940"},{"v":"Brooklyn Masonic Temple"},{"v":"Brooklyn Masonic Temple"},null,null,null,null,null,{"v":"Clinton Commandery, Knights Templar"},{"v":"1913-0167_wotm"},null,null,null,{"v":"Brooklyn Masonic Temple"},null,null,null,{"v":"complete"},{"v":"2"},{"v":31},{"v":1913},{"v":2},{"v":8},{"v":"1913-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34941"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,null,null,{"v":"Logan Club"},{"v":"1913-0168_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1913},{"v":2},{"v":8},{"v":"1913-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34942"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Unqua Corinthian Yacht Club"},{"v":"1913-0169_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":17},{"v":1913},{"v":2},{"v":8},{"v":"1913-2-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34944"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"National Freight Traffic Golf Association"},{"v":"1913-0171_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1913},{"v":2},{"v":10},{"v":"1913-2-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34946"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"York Lodge F. & A.M."},{"v":"1913-0173_wotm"},null,null,null,{"v":"Plaza"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1913},{"v":2},{"v":11},{"v":"1913-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34948"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"The Traffic Club of New York"},{"v":"1913-0175_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"12"},{"v":19},{"v":1913},{"v":2},{"v":11},{"v":"1913-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34949"},{"v":"Hotel Pontchartrain"},{"v":"Hotel Pontchartrain"},null,null,null,null,null,{"v":"Inter-State Mantel and Tile Dealers Association of the United States"},{"v":"1913-0176_wotm"},null,null,null,{"v":"Hotel Pontchartrain"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1913},{"v":2},{"v":11},{"v":"1913-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34951"},{"v":"Foreningens Klubbhus"},{"v":"Foreningens Klubbhus"},null,null,null,null,null,{"v":"American Society of Swedish Engineers"},{"v":"1913-0178_wotm"},null,null,null,{"v":"Foreningens Klubbhus"},null,null,null,{"v":"complete"},{"v":"4"},{"v":49},{"v":1913},{"v":2},{"v":11},{"v":"1913-2-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34952"},{"v":"Hotel Plaza"},{"v":"Hotel Plaza"},null,null,null,null,null,{"v":"The Kentuckians"},{"v":"1913-0179_wotm"},null,null,null,{"v":"Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1913},{"v":2},{"v":12},{"v":"1913-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34953"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,null,null,{"v":"Union League of Maryland"},{"v":"1913-0180_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"5"},{"v":29},{"v":1913},{"v":2},{"v":12},{"v":"1913-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34954"},{"v":"Long Island Business College South"},{"v":"Long Island Business College South"},null,null,null,null,null,{"v":"Kings County Prohibition Party Committee"},{"v":"1913-0181_wotm"},null,null,null,{"v":"Long Island Business College South"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1913},{"v":2},{"v":12},{"v":"1913-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34955"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"The Republican Club of the City of New York"},{"v":"1913-0182_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":25},{"v":1913},{"v":2},{"v":12},{"v":"1913-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34956"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,null,null,{"v":"B.P.O. of Elks - Scranton Lodge, No. 23"},{"v":"1913-0183_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"9"},{"v":27},{"v":1913},{"v":2},{"v":12},{"v":"1913-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34957"},{"v":"City Club"},{"v":"City Club"},null,null,null,null,null,{"v":"The Graduates Club"},{"v":"1913-0184_wotm"},null,null,null,{"v":"City Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1913},{"v":2},{"v":12},{"v":"1913-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34958"},{"v":"Hotel Karldon"},{"v":"Hotel Karldon"},null,null,null,null,null,{"v":"Easton Board of Trade"},{"v":"1913-0185_wotm"},null,null,null,{"v":"Hotel Karldon"},null,null,null,{"v":"under review"},{"v":"5"},{"v":20},{"v":1913},{"v":2},{"v":12},{"v":"1913-2-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34959"},{"v":"Hotel Plaza"},{"v":"Hotel Plaza"},null,null,null,null,null,{"v":"Association of Theatre Managers"},{"v":"1913-0186_wotm"},null,null,null,{"v":"Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"6"},{"v":46},{"v":1913},{"v":2},{"v":13},{"v":"1913-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34960"},{"v":"Roman Catholic Orphan Asylum"},{"v":"Roman Catholic Orphan Asylum"},null,null,null,null,null,{"v":"Solemn Dedication of St. John's Hospital"},{"v":"1913-0187_wotm"},null,null,null,{"v":"Roman Catholic Orphan Asylum"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1913},{"v":2},{"v":13},{"v":"1913-2-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34962"},{"v":"Delmonico's"},{"v":"Delmonico's"},null,null,null,null,null,{"v":"Williams College Alumni Association of New York"},{"v":"1913-0189_wotm"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1913},{"v":2},{"v":14},{"v":"1913-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34963"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"Alumni of Stevens Institute of Technology"},{"v":"1913-0190_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"25"},{"v":18},{"v":1913},{"v":2},{"v":14},{"v":"1913-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34965"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"Sussex Society of New York"},{"v":"1913-0192_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1913},{"v":2},{"v":14},{"v":"1913-2-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34967"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"The Central Dental Association of Northern New Jersey"},{"v":"1913-0194_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1913},{"v":2},{"v":15},{"v":"1913-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34968"},{"v":"Little Hungary"},{"v":"Little Hungary"},null,null,null,null,null,{"v":"Ravenswood Glass Workers"},{"v":"1913-0195_wotm"},null,null,null,{"v":"Little Hungary"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1913},{"v":2},{"v":15},{"v":"1913-2-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34970"},{"v":"Burland Casino"},{"v":"Burland Casino"},null,null,null,null,null,{"v":"The Republican Captains"},{"v":"1913-0197_wotm"},null,null,null,{"v":"Burland Casino"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1913},{"v":2},{"v":17},{"v":"1913-2-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34971"},{"v":"Hotel Pfister"},{"v":"Hotel Pfister"},null,null,null,null,null,{"v":"The Milwaukee Baseball Club"},{"v":"1913-0198_wotm"},null,null,null,{"v":"Hotel Pfister"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1913},{"v":2},{"v":18},{"v":"1913-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34972"},{"v":"Burland Casino"},{"v":"Burland Casino"},null,null,null,null,null,{"v":"Bronx Lodge 860, F. & A.M."},{"v":"1913-0199_wotm"},null,null,null,{"v":"Burland Casino"},null,null,null,{"v":"complete"},{"v":"2"},{"v":27},{"v":1913},{"v":2},{"v":18},{"v":"1913-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34973"},{"v":"Hotel Copley-Plaza"},{"v":"Hotel Copley-Plaza"},null,null,null,null,null,{"v":"Association of Massachusetts Elks"},{"v":"1913-0200_wotm"},null,null,null,{"v":"Hotel Copley-Plaza"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1913},{"v":2},{"v":18},{"v":"1913-2-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34974"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"International Association of Brokers"},{"v":"1913-0201_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1913},{"v":2},{"v":19},{"v":"1913-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34975"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"American Institute of Mining Engineers"},{"v":"1913-0202_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1913},{"v":2},{"v":19},{"v":"1913-2-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34978"},{"v":"Hotel Schenley"},{"v":"Hotel Schenley"},null,null,null,null,null,{"v":"Pittsburgh Lodge No. 11 - B.P.O. Elks"},{"v":"1913-0205_wotm"},null,null,null,{"v":"Hotel Schenley"},null,null,null,{"v":"complete"},{"v":"9"},{"v":18},{"v":1913},{"v":2},{"v":20},{"v":"1913-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34979"},{"v":"Burland Casino"},{"v":"Burland Casino"},null,null,null,null,null,{"v":"North Side Board of Trade in the City of New York"},{"v":"1913-0206_wotm"},null,null,null,{"v":"Burland Casino"},null,null,null,{"v":"complete"},{"v":"7"},{"v":22},{"v":1913},{"v":2},{"v":20},{"v":"1913-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34980"},{"v":"Hotel Martinique"},{"v":"Hotel Martinique"},null,null,null,null,null,{"v":"The Pottery Glass and Brass Salesmens Dinner"},{"v":"1913-0207_wotm"},null,null,null,{"v":"Hotel Martinique"},null,null,null,{"v":"complete"},{"v":"1"},{"v":17},{"v":1913},{"v":2},{"v":20},{"v":"1913-2-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34982"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"University of Pennsylvania"},{"v":"1913-0209_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1913},{"v":2},{"v":21},{"v":"1913-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34983"},{"v":"Bay Shore House"},{"v":"Bay Shore House"},null,null,null,null,null,{"v":"City Island Board of Trade"},{"v":"1913-0210_wotm"},null,null,null,{"v":"Bay Shore House"},null,null,null,{"v":"complete"},{"v":"7"},{"v":16},{"v":1913},{"v":2},{"v":21},{"v":"1913-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34984"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Amherst Association of New York"},{"v":"1913-0211_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"5"},{"v":21},{"v":1913},{"v":2},{"v":21},{"v":"1913-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34985"},{"v":"Park Avenue Hotel"},{"v":"Park Avenue Hotel"},null,null,null,null,null,{"v":"Syracuse University"},{"v":"1913-0212_wotm"},null,null,null,{"v":"Park Avenue Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":21},{"v":1913},{"v":2},{"v":21},{"v":"1913-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34986"},{"v":"Hotel Martinique"},{"v":"Hotel Martinique"},null,null,null,null,null,{"v":"Casualty and Surety Social Club"},{"v":"1913-0213_wotm"},null,null,null,{"v":"Hotel Martinique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1913},{"v":2},{"v":21},{"v":"1913-2-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34987"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Lieutenants' Benevolent Association - Police Department of the City of New York"},{"v":"1913-0214_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"56"},{"v":25},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34989"},{"v":"St. Charles"},{"v":"St. Charles"},null,null,null,null,null,{"v":"Theta Xi Fraternity"},{"v":"1913-0216_wotm"},null,null,null,{"v":"St. Charles"},null,null,null,{"v":"complete"},{"v":"1"},{"v":62},{"v":1913},{"v":2},{"v":1},{"v":"1913-2-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34990"},{"v":"Seaside House"},{"v":"Seaside House"},null,null,null,null,null,{"v":"Theta Xi Fraternity"},{"v":"1913-0217_wotm"},null,null,null,{"v":"Seaside House"},null,null,null,{"v":"under review"},{"v":"8"},{"v":71},{"v":1913},{"v":2},{"v":22},{"v":"1913-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34993"},{"v":"Delmonico's"},{"v":"Delmonico's"},null,null,null,null,null,{"v":"Sons of the Revolution"},{"v":"1913-0220_wotm"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"12"},{"v":13},{"v":1913},{"v":2},{"v":22},{"v":"1913-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34994"},{"v":"Rauscher's"},{"v":"Rauscher's"},null,null,null,null,null,{"v":"American Society of Naval Engineers"},{"v":"1913-0221_wotm"},null,null,null,{"v":"Rauscher's"},null,null,null,{"v":"complete"},{"v":"12"},{"v":25},{"v":1913},{"v":2},{"v":22},{"v":"1913-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34995"},{"v":"Hotel  Baltimore"},{"v":"Hotel  Baltimore"},null,null,null,null,null,{"v":"Sons of the Revolution"},{"v":"1913-0222_wotm"},null,null,null,{"v":"Hotel  Baltimore"},null,null,null,{"v":"complete"},{"v":"12"},{"v":17},{"v":1913},{"v":2},{"v":22},{"v":"1913-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34996"},{"v":"\"Victoria Luise\""},{"v":"\"Victoria Luise\""},null,null,null,null,null,{"v":"menu als printed in German"},{"v":"1913-0223_wotm"},null,null,null,{"v":"\"Victoria Luise\""},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1913},{"v":2},{"v":22},{"v":"1913-2-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"34997"},{"v":"Salle Hotel"},{"v":"Salle Hotel"},null,null,null,null,null,{"v":"The Industrial Club of Chicago"},{"v":"1913-0224_wotm"},null,null,null,{"v":"Salle Hotel"},null,null,null,{"v":"complete"},{"v":"12"},{"v":23},{"v":1913},{"v":2},{"v":24},{"v":"1913-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35001"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"The Economic Club of New York"},{"v":"1913-0228_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"8"},{"v":18},{"v":1913},{"v":2},{"v":24},{"v":"1913-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35002"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"Canadian Camp"},{"v":"1913-0229_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"8"},{"v":25},{"v":1913},{"v":2},{"v":24},{"v":"1913-2-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35003"},{"v":"Aldine Club"},{"v":"Aldine Club"},null,null,null,null,null,{"v":"Dinner of Alexander Wilson Drake and his friends"},{"v":"1913-0230_wotm"},null,null,null,{"v":"Aldine Club"},null,null,null,{"v":"complete"},{"v":"64"},{"v":19},{"v":1913},{"v":2},{"v":25},{"v":"1913-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35004"},{"v":"Hotel Savoy"},{"v":"Hotel Savoy"},null,null,null,null,null,{"v":"Life Underwriters Association of New York"},{"v":"1913-0231_wotm"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1913},{"v":2},{"v":25},{"v":"1913-2-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35006"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"American Wine Growers' Association"},{"v":"1913-0233_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":53},{"v":1913},{"v":2},{"v":27},{"v":"1913-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35007"},{"v":"Crawford's"},{"v":"Crawford's"},null,null,null,null,null,{"v":"Passaic County Grand Jury"},{"v":"1913-0234_wotm"},null,null,null,{"v":"Crawford's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1913},{"v":2},{"v":27},{"v":"1913-2-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35008"},{"v":"Waverly Hotel"},{"v":"Waverly Hotel"},null,null,null,null,null,{"v":"menu is also printed in Afrikaans (?)"},{"v":"1913-0235_wotm"},null,null,null,{"v":"Waverly Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":28},{"v":1913},{"v":2},{"v":28},{"v":"1913-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35009"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"The Delaware Society"},{"v":"1913-0236_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1913},{"v":2},{"v":28},{"v":"1913-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35010"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Allied Real Estate Interests of the State of New York"},{"v":"1913-0237_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1913},{"v":2},{"v":28},{"v":"1913-2-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35011"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"menu also printed in Welsh"},{"v":"1913-0238_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"12"},{"v":48},{"v":1913},{"v":3},{"v":1},{"v":"1913-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35012"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,null,null,{"v":"Book and Play Club of Chicago"},{"v":"1913-0239_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1913},{"v":3},{"v":1},{"v":"1913-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35013"},{"v":"Onondaga"},{"v":"Onondaga"},null,null,null,null,null,{"v":"Onondaga County Bar Association"},{"v":"1913-0240_wotm"},null,null,null,{"v":"Onondaga"},null,null,null,{"v":"complete"},{"v":"12"},{"v":15},{"v":1913},{"v":3},{"v":1},{"v":"1913-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35014"},{"v":"Eureka Restaurant"},{"v":"Eureka Restaurant"},null,null,null,null,null,{"v":"Onondaga County Bar Association"},{"v":"1913-0241_wotm"},null,null,null,{"v":"Eureka Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":191},{"v":1913},{"v":3},{"v":1},{"v":"1913-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35015"},{"v":"Hotel Marseilles"},{"v":"Hotel Marseilles"},null,null,null,null,null,{"v":"Hudson River Motor Boat Club"},{"v":"1913-0242_wotm"},null,null,null,{"v":"Hotel Marseilles"},null,null,null,{"v":"complete"},{"v":"38"},{"v":29},{"v":1913},{"v":3},{"v":1},{"v":"1913-3-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35017"},{"v":"New York Press Club"},{"v":"New York Press Club"},null,null,null,null,null,{"v":"British-American Peace Centenary"},{"v":"1913-0244_wotm"},null,null,null,{"v":"New York Press Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1913},{"v":3},{"v":3},{"v":"1913-3-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35021"},{"v":"New York Athletic Club"},{"v":"New York Athletic Club"},null,null,null,null,null,{"v":"Olympic Committee"},{"v":"1913-0248_wotm"},null,null,null,{"v":"New York Athletic Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1913},{"v":3},{"v":7},{"v":"1913-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35022"},{"v":"Copley-Plaza"},{"v":"Copley-Plaza"},null,null,null,null,null,{"v":"The Traffic Club"},{"v":"1913-0249_wotm"},null,null,null,{"v":"Copley-Plaza"},null,null,null,{"v":"under review"},{"v":"36"},{"v":15},{"v":1913},{"v":3},{"v":7},{"v":"1913-3-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35023"},{"v":"Sagamore Restaurant and Lunch Room"},{"v":"Sagamore Restaurant and Lunch Room"},null,null,null,null,null,{"v":"The Traffic Club"},{"v":"1913-0250_wotm"},null,null,null,{"v":"Sagamore Restaurant and Lunch Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":162},{"v":1913},{"v":3},{"v":9},{"v":"1913-3-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35024"},{"v":"Saint Paul"},{"v":"Saint Paul"},null,null,null,null,null,{"v":"White Bear Yacht Club"},{"v":"1913-0251_wotm"},null,null,null,{"v":"Saint Paul"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1913},{"v":3},{"v":8},{"v":"1913-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35025"},{"v":"Brooklyn Club"},{"v":"Brooklyn Club"},null,null,null,null,null,{"v":"White Bear Yacht Club"},{"v":"1913-0252_wotm"},null,null,null,{"v":"Brooklyn Club"},null,null,null,{"v":"under review"},{"v":"4"},{"v":22},{"v":1913},{"v":3},{"v":8},{"v":"1913-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35026"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,null,null,{"v":"Company I, 7th Regiment"},{"v":"1913-0253_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1913},{"v":3},{"v":8},{"v":"1913-3-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35027"},{"v":"Revere House"},{"v":"Revere House"},null,null,null,null,null,{"v":"Boston Retail Furniture Bowling League"},{"v":"1913-0254_wotm"},null,null,null,{"v":"Revere House"},null,null,null,{"v":"complete"},{"v":"7"},{"v":23},{"v":1913},{"v":3},{"v":11},{"v":"1913-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35028"},{"v":"Gardner & Smith"},{"v":"Gerdner & Smith"},null,null,null,null,null,{"v":"Boston Retail Furniture Bowling League"},{"v":"1913-0255_wotm"},null,null,null,{"v":"Gerdner & Smith"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":294},{"v":1913},{"v":3},{"v":11},{"v":"1913-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35029"},{"v":"Louis Martin's"},{"v":"Louis Martin's"},null,null,null,null,null,{"v":"Boston Retail Furniture Bowling League"},{"v":"1913-0256_wotm"},null,null,null,{"v":"Louis Martin's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":142},{"v":1913},{"v":3},{"v":11},{"v":"1913-3-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35030"},{"v":"Sherry's"},{"v":"Sherry's"},null,null,null,null,null,{"v":"New York Life Insurance Company"},{"v":"1913-0257_wotm"},null,null,null,{"v":"Sherry's"},null,null,null,{"v":"complete"},{"v":"12"},{"v":13},{"v":1913},{"v":3},{"v":12},{"v":"1913-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35031"},{"v":"Town Hall"},{"v":"Town Hall"},null,null,null,null,null,{"v":"New York Life Insurance Company"},{"v":"1913-0258_wotm"},null,null,null,{"v":"Town Hall"},null,null,null,{"v":"complete"},{"v":"4"},{"v":32},{"v":1913},{"v":3},{"v":12},{"v":"1913-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35032"},{"v":"Michaud's"},{"v":"Michaud's"},null,null,null,null,null,{"v":"New York Life Insurance Company"},{"v":"1913-0259_wotm"},null,null,null,{"v":"Michaud's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":45},{"v":1913},{"v":3},{"v":12},{"v":"1913-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35033"},{"v":"Hotel McAlpin"},{"v":"Hotel McAlpin"},null,null,null,null,null,{"v":"Telegraphers' Mutual Benefit Association"},{"v":"1913-0260_wotm"},null,null,null,{"v":"Hotel McAlpin"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1913},{"v":3},{"v":12},{"v":"1913-3-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35035"},{"v":"Café Safran"},{"v":"Café Safran"},null,null,null,null,null,{"v":"Maon Material Dealers' Association"},{"v":"1913-0262_wotm"},null,null,null,{"v":"Café Safran"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1913},{"v":3},{"v":13},{"v":"1913-3-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35038"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"New York Alumni of Lafayette College"},{"v":"1913-0265_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35039"},{"v":"West Point Army Mess"},{"v":"West Point Army Mess"},null,null,null,null,null,{"v":"New York Alumni of Lafayette College"},{"v":"1913-0266_wotm"},null,null,null,{"v":"West Point Army Mess"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35040"},{"v":"Cortland"},{"v":"Cortland"},null,null,null,null,null,{"v":"New York Alumni of Lafayette College"},{"v":"1913-0267_wotm"},null,null,null,{"v":"Cortland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":66},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35041"},{"v":"Sprague Restaurant and Café"},{"v":"Sprague Restaurant and Café"},null,null,null,null,null,{"v":"New York Alumni of Lafayette College"},{"v":"1913-0268_wotm"},null,null,null,{"v":"Sprague Restaurant and Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"8"},{"v":1173},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35042"},{"v":"Henry J. Wollenhaupt"},{"v":"Henry J. Wollenhaupt"},null,null,null,null,null,{"v":"New York Alumni of Lafayette College"},{"v":"1913-0269_wotm"},null,null,null,{"v":"Henry J. Wollenhaupt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":433},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35043"},{"v":"Beekman Café Co."},{"v":"Beekman Café Co."},null,null,null,null,null,{"v":"New York Alumni of Lafayette College"},{"v":"1913-0270_wotm"},null,null,null,{"v":"Beekman Café Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":281},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35044"},{"v":"Mills Building Restaurant"},{"v":"Mills Building Restaurant"},null,null,null,null,null,{"v":"New York Alumni of Lafayette College"},{"v":"1913-0271_wotm"},null,null,null,{"v":"Mills Building Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":229},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35045"},{"v":"Gibson's Restaurant"},{"v":"Gibson's Restaurant"},null,null,null,null,null,{"v":"New York Alumni of Lafayette College"},{"v":"1913-0273_wotm"},null,null,null,{"v":"Gibson's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":8},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35046"},{"v":"Jansen's Restaurant"},{"v":"Jansen's Restaurant"},null,null,null,null,null,{"v":"New York Alumni of Lafayette College"},{"v":"1913-0274_wotm"},null,null,null,{"v":"Jansen's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":75},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35047"},{"v":"Barron's Buffet"},{"v":"Barron's Buffet"},null,null,null,null,null,{"v":"New York Alumni of Lafayette College"},{"v":"1913-0275_wotm"},null,null,null,{"v":"Barron's Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":61},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35048"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Senate of the State of New Jersey"},{"v":"1913-0276_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35049"},{"v":"City Midday Club"},{"v":"City Midday Club"},null,null,null,null,null,{"v":"Senate of the State of New Jersey"},{"v":"1913-0277_wotm"},null,null,null,{"v":"City Midday Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":70},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35050"},{"v":"Merchant's Club"},{"v":"Merchant's Club"},null,null,null,null,null,{"v":"Senate of the State of New Jersey"},{"v":"1913-0278_wotm"},null,null,null,{"v":"Merchant's Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":362},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35052"},{"v":"Mercantile Lunch Co."},{"v":"Mercantile Lunch Co."},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0280_wotm"},null,null,null,{"v":"Mercantile Lunch Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":152},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35053"},{"v":"Pabst"},{"v":"Pabst"},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0281_wotm"},null,null,null,{"v":"Pabst"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":56},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35054"},{"v":"Café Safran"},{"v":"Café Safran"},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0282_wotm"},null,null,null,{"v":"Café Safran"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":321},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35055"},{"v":"Pontin's Restaurant"},{"v":"Pontin's Restaurant"},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0283_wotm"},null,null,null,{"v":"Pontin's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":394},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35056"},{"v":"Rigg's Twentieth Street Restaurant"},{"v":"Rigg's Twentieth Street Restaurant"},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0284_wotm"},null,null,null,{"v":"Rigg's Twentieth Street Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":356},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35057"},{"v":"Ambrose Restaurant"},{"v":"Ambrose Restaurant"},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0285_wotm"},null,null,null,{"v":"Ambrose Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":69},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35058"},{"v":"C.F. Wetzel"},{"v":"C.F. Wetzel"},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0286_wotm"},null,null,null,{"v":"C.F. Wetzel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":49},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35059"},{"v":"E. Ettinger Café and Restaurant"},{"v":"E. Ettinger Café and Restaurant"},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0287_wotm"},null,null,null,{"v":"E. Ettinger Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":272},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35060"},{"v":"Gardner & Smith"},{"v":"Gardner & Smith"},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0288_wotm"},null,null,null,{"v":"Gardner & Smith"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":298},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35061"},{"v":"Hazeltine's"},{"v":"Hazeltine's"},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0289_wotm"},null,null,null,{"v":"Hazeltine's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":175},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35062"},{"v":"Gregory's Restaurant"},{"v":"Gregory's Restaurant"},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0290_wotm"},null,null,null,{"v":"Gregory's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":95},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35063"},{"v":"Kemm's Café and Restaurant"},{"v":"Kemm's Café and Restaurant"},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0291_wotm"},null,null,null,{"v":"Kemm's Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":199},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35064"},{"v":"Smith & Post's Restaurant"},{"v":"Smith & Post's Restaurant"},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0292_wotm"},null,null,null,{"v":"Smith & Post's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":42},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35065"},{"v":"Herman Loeffler's Café and Restaurant"},{"v":"Herman Loeffler's Café and Restaurant"},null,null,null,null,null,{"v":"The Mendelssohn Glee Club"},{"v":"1913-0293_wotm"},null,null,null,{"v":"Herman Loeffler's Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":154},{"v":1913},{"v":3},{"v":14},{"v":"1913-3-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35066"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,null,null,{"v":"Phi Sigma Kappa"},{"v":"1913-0294_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1913},{"v":3},{"v":15},{"v":"1913-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35067"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,null,null,{"v":"Order of Myths"},{"v":"1913-0295_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1913},{"v":3},{"v":15},{"v":"1913-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35068"},{"v":"Hotel La Salle"},{"v":"Hotel La Salle"},null,null,null,null,null,{"v":"The Bankers' Club of Chicago"},{"v":"1913-0296_wotm"},null,null,null,{"v":"Hotel La Salle"},null,null,null,{"v":"complete"},{"v":"6"},{"v":32},{"v":1913},{"v":3},{"v":15},{"v":"1913-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35069"},{"v":"Kirkwood"},{"v":"Kirkwood"},null,null,null,null,null,{"v":"Dinner to Polo Team of the Eleventh Cavalry"},{"v":"1913-0297_wotm"},null,null,null,{"v":"Kirkwood"},null,null,null,{"v":"under review"},{"v":"2"},{"v":18},{"v":1913},{"v":3},{"v":15},{"v":"1913-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35070"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"Campfire Club of America"},{"v":"1913-0298_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1913},{"v":3},{"v":15},{"v":"1913-3-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35071"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,null,null,{"v":"Illinois Laundrymen's Ass'n"},{"v":"1913-0299_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1913},{"v":3},{"v":17},{"v":"1913-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35073"},{"v":"Washington"},{"v":"Washington"},null,null,null,null,null,{"v":"The Society of the Friendly Sons of St. Patrick - Newark, NJ"},{"v":"1913-0301_wotm"},null,null,null,{"v":"Washington"},null,null,null,{"v":"complete"},{"v":"14"},{"v":22},{"v":1913},{"v":3},{"v":17},{"v":"1913-3-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35074"},{"v":"Café Boulevard"},{"v":"Café Boulevard"},null,null,null,null,null,{"v":"Dinner tendered to William Sulzer"},{"v":"1913-0302_wotm"},null,null,null,{"v":"Café Boulevard"},null,null,null,{"v":"complete"},{"v":"8"},{"v":20},{"v":1913},{"v":3},{"v":18},{"v":"1913-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35075"},{"v":"Cortland"},{"v":"Cortland"},null,null,null,null,null,{"v":"Dinner tendered to William Sulzer"},{"v":"1913-0303_wotm"},null,null,null,{"v":"Cortland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":91},{"v":1913},{"v":3},{"v":19},{"v":"1913-3-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35076"},{"v":"Cortland"},{"v":"Cortland"},null,null,null,null,null,{"v":"Dinner tendered to William Sulzer"},{"v":"1913-0304_wotm"},null,null,null,{"v":"Cortland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":100},{"v":1913},{"v":3},{"v":20},{"v":"1913-3-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35077"},{"v":"Cortland"},{"v":"Cortland"},null,null,null,null,null,{"v":"Dinner tendered to William Sulzer"},{"v":"1913-0305_wotm"},null,null,null,{"v":"Cortland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":122},{"v":1913},{"v":3},{"v":21},{"v":"1913-3-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35078"},{"v":"German Liederkranz"},{"v":"German Liederkranz"},null,null,null,null,null,{"v":"dinner tendered to Walter Damrosch"},{"v":"1913-0306_wotm"},null,null,null,{"v":"German Liederkranz"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1913},{"v":3},{"v":22},{"v":"1913-3-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35079"},{"v":"The Cortland"},{"v":"The Cortland"},null,null,null,null,null,{"v":"dinner tendered to Walter Damrosch"},{"v":"1913-0307_wotm"},null,null,null,{"v":"The Cortland"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":89},{"v":1913},{"v":3},{"v":18},{"v":"1913-3-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35081"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"The Friar's Club"},{"v":"1913-0309_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"12"},{"v":23},{"v":1913},{"v":3},{"v":23},{"v":"1913-3-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35083"},{"v":"Republican Club of the City of New York"},{"v":"Republican Club of the City of New York"},null,null,null,null,null,{"v":"Columbia College and Mines"},{"v":"1913-0311_wotm"},null,null,null,{"v":"Republican Club of the City of New York"},null,null,null,{"v":"complete"},{"v":"2"},{"v":23},{"v":1913},{"v":3},{"v":25},{"v":"1913-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35084"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"New York Metal Merchants"},{"v":"1913-0312_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1913},{"v":3},{"v":25},{"v":"1913-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35085"},{"v":"Planters Hotel"},{"v":"Planters Hotel"},null,null,null,null,null,{"v":"Citizens of St. Louis"},{"v":"1913-0313_wotm"},null,null,null,{"v":"Planters Hotel"},null,null,null,{"v":"complete"},{"v":"5"},{"v":20},{"v":1913},{"v":3},{"v":25},{"v":"1913-3-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35086"},{"v":"Hotel Manhattan"},{"v":"Hotel Manhattan"},null,null,null,null,null,{"v":"American Hard Rubber Company"},{"v":"1913-0314_wotm"},null,null,null,{"v":"Hotel Manhattan"},null,null,null,{"v":"complete"},{"v":"6"},{"v":22},{"v":1913},{"v":3},{"v":26},{"v":"1913-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35088"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,null,null,{"v":"Advertising Men's League of New York"},{"v":"1913-0316_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":28},{"v":1913},{"v":3},{"v":26},{"v":"1913-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35089"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"The West Virginia Society of the City of New York"},{"v":"1913-0317_wotm"},null,null,null,{"v":"Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1913},{"v":3},{"v":26},{"v":"1913-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35090"},{"v":"University Club of Brooklyn"},{"v":"University Club of Brooklyn"},null,null,null,null,null,{"v":"Central Citizens' League"},{"v":"1913-0318_wotm"},null,null,null,{"v":"University Club of Brooklyn"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1913},{"v":3},{"v":26},{"v":"1913-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35092"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"New York University"},{"v":"1913-0320_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1913},{"v":3},{"v":26},{"v":"1913-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35093"},{"v":"Gaertner's German Restaurant"},{"v":"Gaertner's German Restaurant"},null,null,null,null,null,{"v":"Mercer County Board of Chosen Freeholders"},{"v":"1913-0321_wotm"},null,null,null,{"v":"Gaertner's German Restaurant"},null,null,null,{"v":"complete"},{"v":"3"},{"v":19},{"v":1913},{"v":3},{"v":26},{"v":"1913-3-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35096"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"\"The Virginians\""},{"v":"1913-0324_wotm"},null,null,null,{"v":"Plaza"},null,null,null,{"v":"complete"},{"v":"1"},{"v":13},{"v":1913},{"v":3},{"v":28},{"v":"1913-3-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35097"},{"v":"Hotel Earlington"},{"v":"Hotel Earlington"},null,null,null,null,null,{"v":"New York Nautical School"},{"v":"1913-0325_wotm"},null,null,null,{"v":"Hotel Earlington"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1913},{"v":3},{"v":29},{"v":"1913-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35099"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Missouri Society of the City of New York"},{"v":"1913-0327_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":19},{"v":1913},{"v":3},{"v":29},{"v":"1913-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35102"},{"v":"Palace Hotel"},{"v":"Palace Hotel"},null,null,null,null,null,{"v":"Northern California Hotel Association"},{"v":"1913-0330_wotm"},null,null,null,{"v":"Palace Hotel"},null,null,null,{"v":"complete"},{"v":"3"},{"v":21},{"v":1913},{"v":3},{"v":29},{"v":"1913-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35103"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Wall Paper Manufacturers Association"},{"v":"1913-0331_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"11"},{"v":22},{"v":1913},{"v":3},{"v":29},{"v":"1913-3-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35104"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,null,null,{"v":"The Keystone Bank"},{"v":"1913-0332_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1913},{"v":3},{"v":31},{"v":"1913-3-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35105"},{"v":"Whites"},{"v":"Whites"},null,null,null,null,null,null,{"v":"1913-0333_wotm"},null,null,null,{"v":"Whites"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":278},{"v":1913},{"v":4},{"v":1},{"v":"1913-4-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35106"},{"v":"Delmonico's"},{"v":"Delmonico's"},null,null,null,null,null,{"v":"Associates of the Engineer Corps and Company K"},{"v":"1913-0334_wotm"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":19},{"v":1913},{"v":4},{"v":3},{"v":"1913-4-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35109"},{"v":"Club House - St. Marks Square"},{"v":"Club House - St. Marks Square"},null,null,null,null,null,{"v":"The Cathedral Club of Brooklyn"},{"v":"1913-0337_wotm"},null,null,null,{"v":"Club House - St. Marks Square"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1913},{"v":4},{"v":5},{"v":"1913-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35110"},{"v":"Hotel Savoy"},{"v":"Hotel Savoy"},null,null,null,null,null,{"v":"United States Customs Inspector's Association"},{"v":"1913-0338_wotm"},null,null,null,{"v":"Hotel Savoy"},null,null,null,{"v":"complete"},{"v":"10"},{"v":11},{"v":1913},{"v":4},{"v":5},{"v":"1913-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35111"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"New York Iron and Steel Association"},{"v":"1913-0339_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1913},{"v":4},{"v":5},{"v":"1913-4-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35112"},{"v":"Claremont"},{"v":"Claremont"},null,null,null,null,null,{"v":"Eduational Alliance"},{"v":"1913-0340_wotm"},null,null,null,{"v":"Claremont"},null,null,null,{"v":"complete"},{"v":"14"},{"v":13},{"v":1913},{"v":4},{"v":6},{"v":"1913-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35113"},{"v":"Hotel Oakland"},{"v":"Hotel Oakland"},null,null,null,null,null,{"v":"Commercial and Industrial Interests of San Francisco Bay"},{"v":"1913-0341_wotm"},null,null,null,{"v":"Hotel Oakland"},null,null,null,{"v":"complete"},{"v":"24"},{"v":21},{"v":1913},{"v":4},{"v":7},{"v":"1913-4-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35115"},{"v":"S. S. Zacapa"},{"v":"S. S. Zacapa"},null,null,null,null,null,{"v":"United Food Company"},{"v":"1913-0343_wotm"},null,null,null,{"v":"S. S. Zacapa"},null,null,null,{"v":"complete"},{"v":"2"},{"v":37},{"v":1913},{"v":4},{"v":8},{"v":"1913-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35116"},{"v":"Hotel Rennert"},{"v":"Hotel Rennert"},null,null,null,null,null,{"v":"Canned Goods Exchange"},{"v":"1913-0344_wotm"},null,null,null,{"v":"Hotel Rennert"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1913},{"v":4},{"v":8},{"v":"1913-4-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35117"},{"v":"Moderne Rotisserie"},{"v":"Moderne Rotisserie"},null,null,null,null,null,{"v":"Canned Goods Exchange"},{"v":"1913-0345_wotm"},null,null,null,{"v":"Moderne Rotisserie"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":93},{"v":1913},{"v":4},{"v":9},{"v":"1913-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35118"},{"v":"Hotel Washington"},{"v":"Hotel Washington"},null,null,null,null,null,{"v":"Canned Goods Exchange"},{"v":"1913-0346_wotm"},null,null,null,{"v":"Hotel Washington"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1913},{"v":4},{"v":9},{"v":"1913-4-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35119"},{"v":"Kernan's Avon Beach Hall"},{"v":"Kernan's Avon Beach Hall"},null,null,null,null,null,{"v":"Seven Civic Association of the West end Line of Brooklyn"},{"v":"1913-0347_wotm"},null,null,null,{"v":"Kernan's Avon Beach Hall"},null,null,null,{"v":"complete"},{"v":"8"},{"v":31},{"v":1913},{"v":4},{"v":10},{"v":"1913-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35120"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Collector of the Port of New York"},{"v":"1913-0348_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1913},{"v":4},{"v":10},{"v":"1913-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35121"},{"v":"Palace Hotel"},{"v":"Palace Hotel"},null,null,null,null,null,{"v":"The Cabinet"},{"v":"1913-0349_wotm"},null,null,null,{"v":"Palace Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1913},{"v":4},{"v":10},{"v":"1913-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35122"},{"v":"BPOE Racine Lodge 252"},{"v":"BPOE Racine Lodge 252"},null,null,null,null,null,{"v":"BPOE"},{"v":"1913-0350_wotm"},null,null,null,{"v":"BPOE Racine Lodge 252"},null,null,null,{"v":"complete"},{"v":"12"},{"v":16},{"v":1913},{"v":4},{"v":10},{"v":"1913-4-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35123"},{"v":"Yale University"},{"v":"Yale University"},null,null,null,null,null,{"v":"The Yale Courant"},{"v":"1913-0351_wotm"},null,null,null,{"v":"Yale University"},null,null,null,{"v":"complete"},{"v":"12"},{"v":24},{"v":1913},{"v":4},{"v":11},{"v":"1913-4-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35124"},{"v":"Hotel Knickerbocker"},{"v":"Hotel Knickerbocker"},null,null,null,null,null,{"v":"Dried Fruit Association of New York"},{"v":"1913-0352_wotm"},null,null,null,{"v":"Hotel Knickerbocker"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1913},{"v":4},{"v":12},{"v":"1913-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35126"},{"v":"Hotel Plaza"},{"v":"Hotel Plaza"},null,null,null,null,null,{"v":"Pacific Lodge No. 233, F. & A. M."},{"v":"1913-0354_wotm"},null,null,null,{"v":"Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"14"},{"v":14},{"v":1913},{"v":4},{"v":12},{"v":"1913-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35128"},{"v":"Teutonia Assembly Rooms"},{"v":"Teutonia Assembly Rooms"},null,null,null,null,null,{"v":"Frederik Lodge 857, F. & A. M."},{"v":"1913-0356_wotm"},null,null,null,{"v":"Teutonia Assembly Rooms"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1913},{"v":4},{"v":12},{"v":"1913-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35129"},{"v":"Ritz Carlton Hotel"},{"v":"Ritz Carlton Hotel"},null,null,null,null,null,{"v":"Westchester County Bar Association"},{"v":"1913-0357_wotm"},null,null,null,{"v":"Ritz Carlton Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1913},{"v":4},{"v":12},{"v":"1913-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35130"},{"v":"Republican Club"},{"v":"Republican Club"},null,null,null,null,null,{"v":"Westchester County Bar Association"},{"v":"1913-0358_wotm"},null,null,null,{"v":"Republican Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":27},{"v":1913},{"v":4},{"v":12},{"v":"1913-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35132"},{"v":"New Willard"},{"v":"New Willard"},null,null,null,null,null,{"v":"The Gridiron Club"},{"v":"1913-0360_wotm"},null,null,null,{"v":"New Willard"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1913},{"v":4},{"v":12},{"v":"1913-4-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35135"},{"v":"Hartford Club"},{"v":"Hartford Club"},null,null,null,null,null,{"v":"Charter Oak Ad Club"},{"v":"1913-0363_wotm"},null,null,null,{"v":"Hartford Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1913},{"v":4},{"v":15},{"v":"1913-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35136"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,null,null,{"v":"Societe Francaise du 14 Julliet"},{"v":"1913-0364_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1913},{"v":4},{"v":15},{"v":"1913-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35137"},{"v":"McKinley Square Casino"},{"v":"McKinley Square Casino"},null,null,null,null,null,{"v":"Jackson Democratic Club"},{"v":"1913-0365_wotm"},null,null,null,{"v":"McKinley Square Casino"},null,null,null,{"v":"complete"},{"v":"12"},{"v":18},{"v":1913},{"v":4},{"v":15},{"v":"1913-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35139"},{"v":"Trenton House"},{"v":"Trenton House"},null,null,null,null,null,{"v":"Washington Association of Masons"},{"v":"1913-0367_wotm"},null,null,null,{"v":"Trenton House"},null,null,null,{"v":"complete"},{"v":"2"},{"v":44},{"v":1913},{"v":4},{"v":15},{"v":"1913-4-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35142"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"The Alumni Association of St. Peter's College"},{"v":"1913-0370_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":18},{"v":1913},{"v":4},{"v":16},{"v":"1913-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35143"},{"v":"Hotel Majestic"},{"v":"Hotel Majestic"},null,null,null,null,null,{"v":"Eigth Masonic District Association"},{"v":"1913-0371_wotm"},null,null,null,{"v":"Hotel Majestic"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1913},{"v":4},{"v":16},{"v":"1913-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35144"},{"v":"Burland Casino"},{"v":"Burland Casino"},null,null,null,null,null,{"v":"Association of the Bar of the County of Bronx"},{"v":"1913-0372_wotm"},null,null,null,{"v":"Burland Casino"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1913},{"v":4},{"v":16},{"v":"1913-4-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35146"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,null,null,{"v":"The Camel Club"},{"v":"1913-0374_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1913},{"v":4},{"v":17},{"v":"1913-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35148"},{"v":"Hanover Lunch"},{"v":"Hanover Lunch"},null,null,null,null,null,{"v":"Brownsville Board of Trade"},{"v":"1913-0376_wotm"},null,null,null,{"v":"Hanover Lunch"},null,{"v":"Drachmas"},{"v":"Drs."},{"v":"complete"},{"v":"2"},{"v":69},{"v":1913},{"v":4},{"v":17},{"v":"1913-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35149"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"New York Credit Men's Association"},{"v":"1913-0377_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":31},{"v":1913},{"v":4},{"v":17},{"v":"1913-4-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35150"},{"v":"Blackstone"},{"v":"Blackstone"},null,null,null,null,null,{"v":"Indiana Society of Chicago"},{"v":"1913-0378_wotm"},null,null,null,{"v":"Blackstone"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1913},{"v":4},{"v":19},{"v":"1913-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35151"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"Indiana Society of Chicago"},{"v":"1913-0379_wotm"},null,null,null,{"v":"Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":269},{"v":1913},{"v":4},{"v":19},{"v":"1913-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35152"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"Indiana Society of Chicago"},{"v":"1913-0380_wotm"},null,null,null,{"v":"Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":185},{"v":1913},{"v":4},{"v":19},{"v":"1913-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35153"},{"v":"Hotel St. George"},{"v":"Hotel St. George"},null,null,null,null,null,{"v":"Richmond County Automobile Club"},{"v":"1913-0381_wotm"},null,null,null,{"v":"Hotel St. George"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1913},{"v":4},{"v":19},{"v":"1913-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35154"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"menu also printed in French"},{"v":"1913-0382_wotm"},null,null,null,{"v":"Plaza"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":247},{"v":1913},{"v":4},{"v":19},{"v":"1913-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35155"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"New York State Bankers' Association"},{"v":"1913-0383_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"2"},{"v":22},{"v":1913},{"v":4},{"v":19},{"v":"1913-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35156"},{"v":"New York Athletic Club"},{"v":"New York Athletic Club"},null,null,null,null,null,{"v":"Veterans of the 7th Regiment"},{"v":"1913-0384_wotm"},null,null,null,{"v":"New York Athletic Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1913},{"v":4},{"v":19},{"v":"1913-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35157"},{"v":"Palace Hotel"},{"v":"Palace Hotel"},null,null,null,null,null,{"v":"San Francisco Lodge, No. 3 B. P. O. E."},{"v":"1913-0385_wotm"},null,null,null,{"v":"Palace Hotel"},null,null,null,{"v":"complete"},{"v":"8"},{"v":21},{"v":1913},{"v":4},{"v":19},{"v":"1913-4-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35158"},{"v":"New York Dairy Lunch"},{"v":"New York Dairy Lunch"},null,null,null,null,null,{"v":"San Francisco Lodge, No. 3 B. P. O. E."},{"v":"1913-0386_wotm"},null,null,null,{"v":"New York Dairy Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":122},{"v":1913},{"v":4},{"v":21},{"v":"1913-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35159"},{"v":"Delmonicos"},{"v":"Delmonicos"},null,null,null,null,null,{"v":"Apollo Club of Brooklyn"},{"v":"1913-0387_wotm"},null,null,null,{"v":"Delmonicos"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1913},{"v":4},{"v":21},{"v":"1913-4-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35164"},{"v":"Imperial"},{"v":"Imperial"},null,null,null,null,null,{"v":"Efficient Citizenship Dinner"},{"v":"1913-0392_wotm"},null,null,null,{"v":"Imperial"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1913},{"v":4},{"v":22},{"v":"1913-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35166"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Daily Newspaper Association"},{"v":"1913-0394_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":14},{"v":1913},{"v":4},{"v":23},{"v":"1913-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35168"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"St. George's Society of New York"},{"v":"1913-0396_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":228},{"v":1913},{"v":4},{"v":22},{"v":"1913-4-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35169"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"St. George's Society of New York"},{"v":"1913-0397_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":390},{"v":1913},{"v":4},{"v":23},{"v":"1913-4-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35170"},{"v":"Woolworth Building"},{"v":"Woolworth Building"},null,null,null,null,null,{"v":"St. George's Society of New York"},{"v":"1913-0398_wotm"},null,null,null,{"v":"Woolworth Building"},null,null,null,{"v":"complete"},{"v":"74"},{"v":27},{"v":1913},{"v":4},{"v":24},{"v":"1913-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35171"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"St. George's Society of New York"},{"v":"1913-0399_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":298},{"v":1913},{"v":3},{"v":24},{"v":"1913-3-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35172"},{"v":"Delmonico's"},{"v":"Delmonico's"},null,null,null,null,null,{"v":"The Manufacturing Perfumers' Association"},{"v":"1913-0400_wotm"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1913},{"v":4},{"v":24},{"v":"1913-4-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35175"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Portol᠂anquet"},{"v":"1913-0403_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":187},{"v":1913},{"v":4},{"v":25},{"v":"1913-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35176"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"Portol᠂anquet"},{"v":"1913-0404_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":416},{"v":1913},{"v":4},{"v":25},{"v":"1913-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35177"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"The Pilgrims of the United States"},{"v":"1913-0405_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":31},{"v":1913},{"v":4},{"v":25},{"v":"1913-4-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35178"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"The Pilgrims of the United States"},{"v":"1913-0406_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":60},{"v":1913},{"v":4},{"v":26},{"v":"1913-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35179"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"The Interborough Association of Women Teachers"},{"v":"1913-0407_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"8"},{"v":15},{"v":1913},{"v":4},{"v":26},{"v":"1913-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35181"},{"v":"Congress Hotel"},{"v":"Congress Hotel"},null,null,null,null,null,{"v":"The Bankers' Club"},{"v":"1913-0409_wotm"},null,null,null,{"v":"Congress Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":29},{"v":1913},{"v":4},{"v":26},{"v":"1913-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35183"},{"v":"Model Restaurant"},{"v":"Model Restaurant"},null,null,null,null,null,{"v":"dinner to Martin Green"},{"v":"1913-0411_wotm"},null,null,null,{"v":"Model Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":160},{"v":1913},{"v":4},{"v":26},{"v":"1913-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35184"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,null,null,{"v":"dinner to Martin Green"},{"v":"1913-0412_wotm"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":11},{"v":1913},{"v":4},{"v":26},{"v":"1913-4-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35186"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,null,null,{"v":"Institutuional Charities"},{"v":"1913-0414_wotm"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":541},{"v":1913},{"v":4},{"v":27},{"v":"1913-4-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35187"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"Institutuional Charities"},{"v":"1913-0415_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":194},{"v":1913},{"v":4},{"v":28},{"v":"1913-4-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35188"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"The Economic Club of New York"},{"v":"1913-0416_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":19},{"v":1913},{"v":4},{"v":29},{"v":"1913-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35190"},{"v":"Delmonico's"},{"v":"Delmonico's"},null,null,null,null,null,{"v":"Cotton Goods Association of New York"},{"v":"1913-0418_wotm"},null,null,null,{"v":"Delmonico's"},null,null,null,{"v":"complete"},{"v":"4"},{"v":12},{"v":1913},{"v":4},{"v":29},{"v":"1913-4-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35193"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"Cotton Goods Association of New York"},{"v":"1913-0421_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":69},{"v":1913},{"v":4},{"v":30},{"v":"1913-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35194"},{"v":"Hotel Plaza"},{"v":"Hotel Plaza"},null,null,null,null,null,{"v":"Southern Society, Northwestern Society and Progressive Economic Club"},{"v":"1913-0422_wotm"},null,null,null,{"v":"Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":14},{"v":1913},{"v":4},{"v":30},{"v":"1913-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35196"},{"v":"Fairmont Hotel"},{"v":"Fairmont Hotel"},null,null,null,null,null,{"v":"Panama Pacific International Exposition"},{"v":"1913-0424_wotm"},null,null,null,{"v":"Fairmont Hotel"},null,null,null,{"v":"complete"},{"v":"4"},{"v":22},{"v":1913},{"v":4},{"v":30},{"v":"1913-4-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35197"},{"v":"Hugot's Crystal Garden"},{"v":"Hugot's Crystal Garden"},null,null,null,null,null,null,{"v":"1913-0425_wotm"},null,null,null,{"v":"Hugot's Crystal Garden"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1913},{"v":5},{"v":1},{"v":"1913-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35199"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"New York Public Lecture Corps"},{"v":"1913-0427_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"6"},{"v":19},{"v":1913},{"v":5},{"v":1},{"v":"1913-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35201"},{"v":"Terrace Garden"},{"v":"Terrace Garden"},null,null,null,null,null,{"v":"Copernicus Lodge No. 293"},{"v":"1913-0429_wotm"},null,null,null,{"v":"Terrace Garden"},null,null,null,{"v":"complete"},{"v":"2"},{"v":12},{"v":1913},{"v":5},{"v":1},{"v":"1913-5-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35205"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,null,null,{"v":"New Jersey Bankers Association"},{"v":"1913-0433_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1913},{"v":5},{"v":2},{"v":"1913-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35206"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"New Jersey Bankers Association"},{"v":"1913-0434_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"10"},{"v":221},{"v":1913},{"v":5},{"v":2},{"v":"1913-5-2"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35209"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Hereford Gunning and Fishing Association"},{"v":"1913-0437_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1913},{"v":5},{"v":5},{"v":"1913-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35210"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"International Conference relating to the Centenary of the Treaty of Ghent"},{"v":"1913-0438_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1913},{"v":5},{"v":5},{"v":"1913-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35211"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"International Conference relating to the Centenary of the Treaty of Ghent"},{"v":"1913-0439_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":289},{"v":1913},{"v":5},{"v":5},{"v":"1913-5-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35212"},{"v":"Yale Club"},{"v":"Yale Club"},null,null,null,null,null,{"v":"Second Company, 7th Regiment National Guard, New York"},{"v":"1913-0440_wotm"},null,null,null,{"v":"Yale Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1913},{"v":5},{"v":6},{"v":"1913-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35213"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"Second Company, 7th Regiment National Guard, New York"},{"v":"1913-0441_wotm"},null,null,null,{"v":"Plaza"},null,null,null,{"v":"complete"},{"v":"2"},{"v":13},{"v":1913},{"v":5},{"v":6},{"v":"1913-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35214"},{"v":"Briarcliff Manor"},{"v":"Briarcliff Manor"},null,null,null,null,null,{"v":"Briarcliff Lodge / American Bankers Association"},{"v":"1913-0442_wotm"},null,null,null,{"v":"Briarcliff Manor"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1913},{"v":5},{"v":6},{"v":"1913-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35215"},{"v":"Detroit Club"},{"v":"Detroit Club"},null,null,null,null,null,{"v":"Society of Colonial Wars in the State of Michigan"},{"v":"1913-0443_wotm"},null,null,null,{"v":"Detroit Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":24},{"v":1913},{"v":5},{"v":7},{"v":"1913-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35216"},{"v":"Elks Club House"},{"v":"Elks Club House"},null,null,null,null,null,{"v":"Mount Vernon Lodge of Elks"},{"v":"1913-0444_wotm"},null,null,null,{"v":"Elks Club House"},null,null,null,{"v":"complete"},{"v":"6"},{"v":24},{"v":1913},{"v":5},{"v":7},{"v":"1913-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35218"},{"v":"Hotel La Salle"},{"v":"Hotel La Salle"},null,null,null,null,null,{"v":"National Conference on City Planning"},{"v":"1913-0446_wotm"},null,null,null,{"v":"Hotel La Salle"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1913},{"v":5},{"v":7},{"v":"1913-5-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35219"},{"v":"Stauch's"},{"v":"Stauch's"},null,null,null,null,null,{"v":"The Citizens of Brooklyn"},{"v":"1913-0447_wotm"},null,null,null,{"v":"Stauch's"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1913},{"v":5},{"v":8},{"v":"1913-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35220"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Trust Company Section, American Bankers Association"},{"v":"1913-0448_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"6"},{"v":19},{"v":1913},{"v":5},{"v":8},{"v":"1913-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35221"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"Trust Company Section, American Bankers Association"},{"v":"1913-0449_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":296},{"v":1913},{"v":5},{"v":8},{"v":"1913-5-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35223"},{"v":"Hotel Plaza"},{"v":"Hotel Plaza"},null,null,null,null,null,{"v":"German Publication Society"},{"v":"1913-0451_wotm"},null,null,null,{"v":"Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"16"},{"v":27},{"v":1913},{"v":5},{"v":9},{"v":"1913-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35224"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"German Publication Society"},{"v":"1913-0452_wotm"},null,null,null,{"v":"Hotel Astor"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":211},{"v":1913},{"v":5},{"v":9},{"v":"1913-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35225"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"German Publication Society"},{"v":"1913-0453_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":221},{"v":1913},{"v":5},{"v":9},{"v":"1913-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35227"},{"v":"Mercantile Lunch Co."},{"v":"Mercantile Lunch Co."},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0455_wotm"},null,null,null,{"v":"Mercantile Lunch Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":74},{"v":1913},{"v":5},{"v":9},{"v":"1913-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35228"},{"v":"Garret Restaurant"},{"v":"Garret Restaurant"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0456_wotm"},null,null,null,{"v":"Garret Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":360},{"v":1913},{"v":5},{"v":9},{"v":"1913-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35229"},{"v":"Hazeltine's"},{"v":"Hazeltine's"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0457_wotm"},null,null,null,{"v":"Hazeltine's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":341},{"v":1913},{"v":5},{"v":9},{"v":"1913-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35230"},{"v":"Pabst"},{"v":"Pabst"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0458_wotm"},null,null,null,{"v":"Pabst"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":63},{"v":1913},{"v":5},{"v":9},{"v":"1913-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35231"},{"v":"Herman Loeffler's Café and Restaurant"},{"v":"Herman Loeffler's Café and Restaurant"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0459_wotm"},null,null,null,{"v":"Herman Loeffler's Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":248},{"v":1913},{"v":5},{"v":9},{"v":"1913-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35232"},{"v":"Spilker's Restaurant and Café"},{"v":"Spilker's Restaurant and Café"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0460_wotm"},null,null,null,{"v":"Spilker's Restaurant and Café"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":478},{"v":1913},{"v":5},{"v":9},{"v":"1913-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35233"},{"v":"E. Ettinger Café and Restaurant"},{"v":"E. Ettinger Café and Restaurant"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0461_wotm"},null,null,null,{"v":"E. Ettinger Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":274},{"v":1913},{"v":5},{"v":9},{"v":"1913-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35234"},{"v":"Henry J. Wollenhaupt"},{"v":"Henry J. Wollenhaupt"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0462_wotm"},null,null,null,{"v":"Henry J. Wollenhaupt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":391},{"v":1913},{"v":5},{"v":9},{"v":"1913-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35235"},{"v":"Cortlandt"},{"v":"Cortlandt"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0463_wotm"},null,null,null,{"v":"Cortlandt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1913},{"v":5},{"v":9},{"v":"1913-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35236"},{"v":"Whites"},{"v":"Whites"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0464_wotm"},null,null,null,{"v":"Whites"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":164},{"v":1913},{"v":5},{"v":9},{"v":"1913-5-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35237"},{"v":"Riggs'"},{"v":"Riggs'"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0465_wotm"},null,null,null,{"v":"Riggs'"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":153},{"v":1913},{"v":5},{"v":10},{"v":"1913-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35238"},{"v":"Richmond"},{"v":"Richmond"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0466_wotm"},null,null,null,{"v":"Richmond"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":129},{"v":1913},{"v":5},{"v":10},{"v":"1913-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35239"},{"v":"Gardner & Smith"},{"v":"Gardner & Smith"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0467_wotm"},null,null,null,{"v":"Gardner & Smith"},null,{"v":"Cents"},{"v":"c"},{"v":"complete"},{"v":"4"},{"v":261},{"v":1913},{"v":5},{"v":10},{"v":"1913-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35240"},{"v":"Gregory's Restaurant"},{"v":"Gregory's Restaurant"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0468_wotm"},null,null,null,{"v":"Gregory's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":329},{"v":1913},{"v":5},{"v":10},{"v":"1913-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35241"},{"v":"City Midday Club"},{"v":"City Midday Club"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0469_wotm"},null,null,null,{"v":"City Midday Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":67},{"v":1913},{"v":5},{"v":10},{"v":"1913-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35242"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0470_wotm"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":391},{"v":1913},{"v":5},{"v":10},{"v":"1913-5-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35243"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0471_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":275},{"v":1913},{"v":5},{"v":11},{"v":"1913-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35244"},{"v":"Hotel St. Andrew"},{"v":"Hotel St. Andrew"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0472_wotm"},null,null,null,{"v":"Hotel St. Andrew"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1913},{"v":5},{"v":11},{"v":"1913-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35245"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0473_wotm"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":538},{"v":1913},{"v":5},{"v":11},{"v":"1913-5-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35246"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0474_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":120},{"v":1913},{"v":5},{"v":12},{"v":"1913-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35247"},{"v":"Young Men's Christian Association"},{"v":"Young Men's Christian Association"},null,null,null,null,null,{"v":"The American Committee"},{"v":"1913-0475_wotm"},null,null,null,{"v":"Young Men's Christian Association"},null,null,null,{"v":"complete"},{"v":"4"},{"v":16},{"v":1913},{"v":5},{"v":12},{"v":"1913-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35248"},{"v":"Hotel Rector"},{"v":"Hotel Rector"},null,null,null,null,null,{"v":"North German Lloyd"},{"v":"1913-0476_wotm"},null,null,null,{"v":"Hotel Rector"},null,null,null,{"v":"complete"},{"v":"8"},{"v":17},{"v":1913},{"v":5},{"v":12},{"v":"1913-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35250"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,null,null,{"v":"Progressive Dinner Conference"},{"v":"1913-0478_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1913},{"v":5},{"v":12},{"v":"1913-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35251"},{"v":"New Willard"},{"v":"New Willard"},null,null,null,null,null,{"v":"The Carnegie Endowment for International Peace"},{"v":"1913-0479_wotm"},null,null,null,{"v":"New Willard"},null,null,null,{"v":"complete"},{"v":"8"},{"v":22},{"v":1913},{"v":5},{"v":12},{"v":"1913-5-12"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35252"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"The Carnegie Endowment for International Peace"},{"v":"1913-0480_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":328},{"v":1913},{"v":5},{"v":13},{"v":"1913-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35253"},{"v":"Palace Hôtel"},{"v":"Palace Hôtel"},null,null,null,null,null,{"v":"The Carnegie Endowment for International Peace"},{"v":"1913-0481_wotm"},null,null,null,{"v":"Palace Hôtel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1913},{"v":5},{"v":13},{"v":"1913-5-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35254"},{"v":"Blackstone"},{"v":"Blackstone"},null,null,null,null,null,{"v":"Association of American Portland Cement Manufacturers"},{"v":"1913-0482_wotm"},null,null,null,{"v":"Blackstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1913},{"v":5},{"v":14},{"v":"1913-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35255"},{"v":"Hofbräu Haus"},{"v":"Hofbräu Haus"},null,null,null,null,null,{"v":"Association of American Portland Cement Manufacturers"},{"v":"1913-0483_wotm"},null,null,null,{"v":"Hofbräu Haus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":6},{"v":1913},{"v":5},{"v":14},{"v":"1913-5-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35257"},{"v":"Blackstone"},{"v":"Blackstone"},null,null,null,null,null,{"v":"Dinner in Honour of the visiting delegates to the Peace Conference"},{"v":"1913-0485_wotm"},null,null,null,{"v":"Blackstone"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1913},{"v":5},{"v":15},{"v":"1913-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35258"},{"v":"Cafeteria Buffet"},{"v":"Cafeteria Buffet"},null,null,null,null,null,{"v":"Dinner in Honour of the visiting delegates to the Peace Conference"},{"v":"1913-0486_wotm"},null,null,null,{"v":"Cafeteria Buffet"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":128},{"v":1913},{"v":5},{"v":15},{"v":"1913-5-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35260"},{"v":"Deutsche Liederkranz"},{"v":"Deutsche Liederkranz"},null,null,null,null,null,{"v":"The Pan American Society"},{"v":"1913-0488_wotm"},null,null,null,{"v":"Deutsche Liederkranz"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1913},{"v":5},{"v":16},{"v":"1913-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35261"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"The Pan American Society"},{"v":"1913-0489_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":316},{"v":1913},{"v":5},{"v":16},{"v":"1913-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35262"},{"v":"Explorers Club"},{"v":"Explorers Club"},null,null,null,null,null,{"v":"The Pan American Society"},{"v":"1913-0490_wotm"},null,null,null,{"v":"Explorers Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1913},{"v":5},{"v":16},{"v":"1913-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35263"},{"v":"Congress Hotel"},{"v":"Congress Hotel"},null,null,null,null,null,{"v":"The Chicago Association of Commerce"},{"v":"1913-0491_wotm"},null,null,null,{"v":"Congress Hotel"},null,null,null,{"v":"complete"},{"v":"14"},{"v":25},{"v":1913},{"v":5},{"v":16},{"v":"1913-5-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35265"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"The Traffic Squad of the Police Department of the City of New York"},{"v":"1913-0493_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":20},{"v":1913},{"v":5},{"v":17},{"v":"1913-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35266"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"dinner to Mayor Gaynor"},{"v":"1913-0494_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1913},{"v":5},{"v":17},{"v":"1913-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35267"},{"v":"Seelbach"},{"v":"Seelbach"},null,null,null,null,null,{"v":"The Louisville Times"},{"v":"1913-0495_wotm"},null,null,null,{"v":"Seelbach"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1913},{"v":5},{"v":17},{"v":"1913-5-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35268"},{"v":"Hotel Pfister"},{"v":"Hotel Pfister"},null,null,null,null,null,{"v":"Wisconsin State Fair"},{"v":"1913-0496_wotm"},null,null,null,{"v":"Hotel Pfister"},null,null,null,{"v":"complete"},{"v":"2"},{"v":17},{"v":1913},{"v":5},{"v":19},{"v":"1913-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35269"},{"v":"Hotel Breevort"},{"v":"Hotel Breevort"},null,null,null,null,null,{"v":"Wisconsin State Fair"},{"v":"1913-0497_wotm"},null,null,null,{"v":"Hotel Breevort"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1913},{"v":5},{"v":19},{"v":"1913-5-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35272"},{"v":"Hotel Knickerbocker"},{"v":"Hotel Knickerbocker"},null,null,null,null,null,{"v":"The North Carolina Society"},{"v":"1913-0500_wotm"},null,null,null,{"v":"Hotel Knickerbocker"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1913},{"v":5},{"v":20},{"v":"1913-5-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35275"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,null,null,{"v":"National State Undertakers' Association"},{"v":"1913-0503_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1913},{"v":5},{"v":21},{"v":"1913-5-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35276"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Silver wedding of Mr. and Mrs. H. Rieb"},{"v":"1913-0504_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1913},{"v":5},{"v":22},{"v":"1913-5-22"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35278"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"Zeta Psi Banquet"},{"v":"1913-0506_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"20"},{"v":23},{"v":1913},{"v":5},{"v":23},{"v":"1913-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35280"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,null,null,{"v":"Zeta Psi Banquet"},{"v":"1913-0508_wotm"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":532},{"v":1913},{"v":5},{"v":23},{"v":"1913-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35281"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Dinner party by Miss A.F. Andrews"},{"v":"1913-0509_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"2"},{"v":19},{"v":1913},{"v":5},{"v":23},{"v":"1913-5-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35283"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,null,null,{"v":"Empire Dinner"},{"v":"1913-0511_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"4"},{"v":23},{"v":1913},{"v":5},{"v":24},{"v":"1913-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35287"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,null,null,{"v":"Bench and Bar of New Jersey"},{"v":"1913-0515_wotm"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":571},{"v":1913},{"v":5},{"v":24},{"v":"1913-5-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35288"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,null,null,{"v":"Bench and Bar of New Jersey"},{"v":"1913-0516_wotm"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":213},{"v":1913},{"v":5},{"v":25},{"v":"1913-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35289"},{"v":"Copley-Plaza"},{"v":"Copley-Plaza"},null,null,null,null,null,{"v":"Comision Naval Argentina"},{"v":"1913-0517_wotm"},null,null,null,{"v":"Copley-Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":21},{"v":1913},{"v":5},{"v":25},{"v":"1913-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35290"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,null,null,{"v":"Comision Naval Argentina"},{"v":"1913-0518_wotm"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":445},{"v":1913},{"v":5},{"v":25},{"v":"1913-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35291"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"Comision Naval Argentina"},{"v":"1913-0519_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":336},{"v":1913},{"v":5},{"v":25},{"v":"1913-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35292"},{"v":"Cosmopolitan Hotel"},{"v":"Cosmopolitan Hotel"},null,null,null,null,null,{"v":"Comision Naval Argentina"},{"v":"1913-0520_wotm"},null,null,null,{"v":"Cosmopolitan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":246},{"v":1913},{"v":5},{"v":25},{"v":"1913-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35293"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Comision Naval Argentina"},{"v":"1913-0521_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":131},{"v":1913},{"v":5},{"v":26},{"v":"1913-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35294"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,null,null,{"v":"Comision Naval Argentina"},{"v":"1913-0522_wotm"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":534},{"v":1913},{"v":5},{"v":26},{"v":"1913-5-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35295"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"Comision Naval Argentina"},{"v":"1913-0523_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":295},{"v":1913},{"v":5},{"v":27},{"v":"1913-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35296"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,null,null,{"v":"Comision Naval Argentina"},{"v":"1913-0524_wotm"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":161},{"v":1913},{"v":5},{"v":27},{"v":"1913-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35297"},{"v":"University Club"},{"v":"University Club"},null,null,null,null,null,{"v":"Comision Naval Argentina"},{"v":"1913-0525_wotm"},null,null,null,{"v":"University Club"},null,null,null,{"v":"complete"},{"v":"8"},{"v":11},{"v":1913},{"v":5},{"v":27},{"v":"1913-5-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35298"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,null,null,{"v":"Comision Naval Argentina"},{"v":"1913-0526_wotm"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":537},{"v":1913},{"v":5},{"v":28},{"v":"1913-5-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35300"},{"v":"Cosmopolitan... Hotel"},{"v":"Cosmopolitan... Hotel"},null,null,null,null,null,{"v":"South African Dinner"},{"v":"1913-0528_wotm"},null,null,null,{"v":"Cosmopolitan... Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":97},{"v":1913},{"v":5},{"v":29},{"v":"1913-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35301"},{"v":"St. Denis Hotel"},{"v":"St. Denis Hotel"},null,null,null,null,null,{"v":"South African Dinner"},{"v":"1913-0529_wotm"},null,null,null,{"v":"St. Denis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":397},{"v":1913},{"v":5},{"v":29},{"v":"1913-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35302"},{"v":"St. Denis Hotel"},{"v":"St. Denis Hotel"},null,null,null,null,null,{"v":"South African Dinner"},{"v":"1913-0530_wotm"},null,null,null,{"v":"St. Denis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":575},{"v":1913},{"v":5},{"v":29},{"v":"1913-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35303"},{"v":"St. Denis Hotel"},{"v":"St. Denis Hotel"},null,null,null,null,null,{"v":"South African Dinner"},{"v":"1913-0531_wotm"},null,null,null,{"v":"St. Denis Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":122},{"v":1913},{"v":5},{"v":29},{"v":"1913-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35304"},{"v":"Fleischmann's"},{"v":"Fleischmann's"},null,null,null,null,null,{"v":"South African Dinner"},{"v":"1913-0532_wotm"},null,null,null,{"v":"Fleischmann's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":86},{"v":1913},{"v":5},{"v":29},{"v":"1913-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35305"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"South African Dinner"},{"v":"1913-0533_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":149},{"v":1913},{"v":5},{"v":29},{"v":"1913-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35306"},{"v":"Astor House"},{"v":"Astor House"},null,null,null,null,null,{"v":"South African Dinner"},{"v":"1913-0534_wotm"},null,null,null,{"v":"Astor House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"12"},{"v":242},{"v":1913},{"v":5},{"v":29},{"v":"1913-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35307"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"The Chironian"},{"v":"1913-0535_wotm"},null,null,null,{"v":"Plaza"},null,null,null,{"v":"complete"},{"v":"8"},{"v":16},{"v":1913},{"v":5},{"v":29},{"v":"1913-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35309"},{"v":"Hotel Pfister"},{"v":"Hotel Pfister"},null,null,null,null,null,{"v":"Wisconsin Society Sons of the American Revolution"},{"v":"1913-0537_wotm"},null,null,null,{"v":"Hotel Pfister"},null,null,null,{"v":"complete"},{"v":"7"},{"v":22},{"v":1913},{"v":5},{"v":29},{"v":"1913-5-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35310"},{"v":"Adams' Restaurant"},{"v":"Adams' Restaurant"},null,null,null,null,null,{"v":"Wisconsin Society Sons of the American Revolution"},{"v":"1913-0538_wotm"},null,null,null,{"v":"Adams' Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":351},{"v":1913},{"v":5},{"v":30},{"v":"1913-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35311"},{"v":"Plaza"},{"v":"Plaza"},null,null,null,null,null,{"v":"Unveiling of the National Maine Monument - New York City"},{"v":"1913-0539_wotm"},null,null,null,{"v":"Plaza"},null,null,null,{"v":"complete"},{"v":"6"},{"v":16},{"v":1913},{"v":5},{"v":30},{"v":"1913-5-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35312"},{"v":"Farrish's Chop House"},{"v":"Farrish's Chop House"},null,null,null,null,null,{"v":"Unveiling of the National Maine Monument - New York City"},{"v":"1913-0540_wotm"},null,null,null,{"v":"Farrish's Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"6"},{"v":60},{"v":1913},{"v":5},{"v":31},{"v":"1913-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35313"},{"v":"Palace Hôtel"},{"v":"Palace Hôtel"},null,null,null,null,null,{"v":"Unveiling of the National Maine Monument - New York City"},{"v":"1913-0541_wotm"},null,null,null,{"v":"Palace Hôtel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1913},{"v":5},{"v":31},{"v":"1913-5-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35314"},{"v":"Cosmopolitan Hotel"},{"v":"Cosmopolitan Hotel"},null,null,null,null,null,null,{"v":"1913-0542_wotm"},null,null,null,{"v":"Cosmopolitan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":514},{"v":1913},{"v":1},{"v":6},{"v":"1913-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35315"},{"v":"Cosmopolitan Hotel"},{"v":"Cosmopolitan Hotel"},null,null,null,null,null,null,{"v":"1913-0543_wotm"},null,null,null,{"v":"Cosmopolitan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":252},{"v":1913},{"v":1},{"v":6},{"v":"1913-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35316"},{"v":"Cosmopolitan Hotel"},{"v":"Cosmopolitan Hotel"},null,null,null,null,null,null,{"v":"1913-0544_wotm"},null,null,null,{"v":"Cosmopolitan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":26},{"v":1913},{"v":1},{"v":6},{"v":"1913-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35317"},{"v":"Cosmopolitan Hotel"},{"v":"Cosmopolitan Hotel"},null,null,null,null,null,null,{"v":"1913-0545_wotm"},null,null,null,{"v":"Cosmopolitan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":24},{"v":1913},{"v":1},{"v":6},{"v":"1913-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35318"},{"v":"Cosmopolitan Hotel"},{"v":"Cosmopolitan Hotel"},null,null,null,null,null,null,{"v":"1913-0546_wotm"},null,null,null,{"v":"Cosmopolitan Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"9"},{"v":12},{"v":1913},{"v":1},{"v":6},{"v":"1913-1-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35319"},{"v":"American Line"},{"v":"American Line"},null,null,null,null,null,null,{"v":"1913-0547_wotm"},null,null,null,{"v":"American Line"},null,null,null,{"v":"complete"},{"v":"2"},{"v":171},{"v":1913},{"v":1},{"v":1},{"v":"1913-1-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35320"},{"v":"Copley Plaza"},{"v":"Copley Plaza"},null,null,null,null,null,null,{"v":"1913-0548_wotm"},null,null,null,{"v":"Copley Plaza"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1913},{"v":3},{"v":6},{"v":"1913-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35321"},{"v":"Hotel Statler"},{"v":"Hotel Statler"},null,null,null,null,null,{"v":"National Association of Piano Merchants of America"},{"v":"1913-0549_wotm"},null,null,null,{"v":"Hotel Statler"},null,null,null,{"v":"complete"},{"v":"12"},{"v":21},{"v":1913},{"v":3},{"v":6},{"v":"1913-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35323"},{"v":"Columbia University Club"},{"v":"Columbia University Club"},null,null,null,null,null,{"v":"25th Anniversary of Arts-Mines"},{"v":"1913-0551_wotm"},null,null,null,{"v":"Columbia University Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1913},{"v":3},{"v":6},{"v":"1913-3-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35324"},{"v":"Hutchins Hotel"},{"v":"Hutchins Hotel"},null,null,null,null,null,{"v":"Dinner tendered to the Publicity League"},{"v":"1913-0552_wotm"},null,null,null,{"v":"Hutchins Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":16},{"v":1913},{"v":4},{"v":6},{"v":"1913-4-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35325"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,null,null,{"v":"Lumbermen's Association of Chicago"},{"v":"1913-0553_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1913},{"v":5},{"v":6},{"v":"1913-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35326"},{"v":"Hotel Casey"},{"v":"Hotel Casey"},null,null,null,null,null,{"v":"American Institute of Banking"},{"v":"1913-0554_wotm"},null,null,null,{"v":"Hotel Casey"},null,null,null,{"v":"complete"},{"v":"5"},{"v":24},{"v":1913},{"v":5},{"v":6},{"v":"1913-5-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35328"},{"v":"Willowick Country Club"},{"v":"Willowick Country Club"},null,null,null,null,null,{"v":"Piano Trade Golf Association"},{"v":"1913-0556_wotm"},null,null,null,{"v":"Willowick Country Club"},null,null,null,{"v":"complete"},{"v":"1"},{"v":21},{"v":1913},{"v":6},{"v":6},{"v":"1913-6-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35329"},{"v":"Hotel Rennert"},{"v":"Hotel Rennert"},null,null,null,null,null,{"v":"Alumni Association of Rock Hill College"},{"v":"1913-0557_wotm"},null,null,null,{"v":"Hotel Rennert"},null,null,null,{"v":"complete"},{"v":"4"},{"v":25},{"v":1913},{"v":7},{"v":6},{"v":"1913-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35331"},{"v":"Castle Stevens"},{"v":"Castle Stevens"},null,null,null,null,null,{"v":"Stevens Institute of Technology"},{"v":"1913-0559_wotm"},null,null,null,{"v":"Castle Stevens"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1913},{"v":7},{"v":6},{"v":"1913-7-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35332"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"Stevens Institute of Technology"},{"v":"1913-0560_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":314},{"v":1913},{"v":11},{"v":6},{"v":"1913-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35333"},{"v":"Atlantic Yacht Club"},{"v":"Atlantic Yacht Club"},null,null,null,null,null,{"v":"Flag Officers"},{"v":"1913-0561_wotm"},null,null,null,{"v":"Atlantic Yacht Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1913},{"v":11},{"v":6},{"v":"1913-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35334"},{"v":"Hotel Martinique"},{"v":"Hotel Martinique"},null,null,null,null,null,{"v":"Princeton Baseball Team"},{"v":"1913-0562_wotm"},null,null,null,{"v":"Hotel Martinique"},null,null,null,{"v":"complete"},{"v":"2"},{"v":14},{"v":1913},{"v":11},{"v":6},{"v":"1913-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35335"},{"v":"Jersey City Club"},{"v":"Jersey City Club"},null,null,null,null,null,{"v":"Hudson County Grand Jury"},{"v":"1913-0563_wotm"},null,null,null,{"v":"Jersey City Club"},null,null,null,{"v":"complete"},{"v":"4"},{"v":26},{"v":1913},{"v":11},{"v":6},{"v":"1913-11-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35336"},{"v":"[Restaurant name and/or location not given]"},{"v":"[Restaurant name and/or location not given]"},null,null,null,null,null,{"v":"National Association of Sheet Metal Contractors"},{"v":"1913-0564_wotm"},null,null,null,{"v":"[Restaurant name and/or location not given]"},null,null,null,{"v":"complete"},{"v":"2"},{"v":25},{"v":1913},{"v":12},{"v":6},{"v":"1913-12-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35337"},{"v":"Hotel Chelsea"},{"v":"Hotel Chelsea"},null,null,null,null,null,{"v":"New Jersey State Bar Association"},{"v":"1913-0565_wotm"},null,null,null,{"v":"Hotel Chelsea"},null,null,null,{"v":"complete"},{"v":"12"},{"v":20},{"v":1913},{"v":6},{"v":13},{"v":"1913-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35338"},{"v":"Herald Lunch"},{"v":"Herald Lunch"},null,null,null,null,null,{"v":"New Jersey State Bar Association"},{"v":"1913-0566_wotm"},null,null,null,{"v":"Herald Lunch"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":73},{"v":1913},{"v":9},{"v":6},{"v":"1913-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35341"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"Philippine Society"},{"v":"1913-0569_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":345},{"v":1913},{"v":5},{"v":25},{"v":"1913-5-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35342"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"National Assembly of Civil Service Commissions"},{"v":"1913-0570_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"4"},{"v":24},{"v":1913},{"v":6},{"v":14},{"v":"1913-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35344"},{"v":"Travers Island"},{"v":"Travers Island"},null,null,null,null,null,{"v":"New York Athletic Club"},{"v":"1913-0572_wotm"},null,null,null,{"v":"Travers Island"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":90},{"v":1913},{"v":6},{"v":14},{"v":"1913-6-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35345"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"New York Athletic Club"},{"v":"1913-0573_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":188},{"v":1913},{"v":6},{"v":16},{"v":"1913-6-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35347"},{"v":"Hotel Plaza"},{"v":"Hotel Plaza"},null,null,null,null,null,{"v":"American Manufacturers Export Association"},{"v":"1913-0575_wotm"},null,null,null,{"v":"Hotel Plaza"},null,null,null,{"v":"complete"},{"v":"4"},{"v":10},{"v":1913},{"v":6},{"v":17},{"v":"1913-6-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35349"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"Chamber of Commerce of the State of New York"},{"v":"1913-0577_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":255},{"v":1913},{"v":6},{"v":18},{"v":"1913-6-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35350"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Chamber of Commerce of the State of New York"},{"v":"1913-0578_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":143},{"v":1913},{"v":6},{"v":20},{"v":"1913-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35351"},{"v":"Hampton Institute"},{"v":"Hampton Institute"},null,null,null,null,null,{"v":"Domestic Science at Hampton"},{"v":"1913-0579_wotm"},null,null,null,{"v":"Hampton Institute"},null,null,null,{"v":"complete"},{"v":"4"},{"v":13},{"v":1913},{"v":6},{"v":20},{"v":"1913-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35352"},{"v":"Hotel Knickerbocker"},{"v":"Hotel Knickerbocker"},null,null,null,null,null,{"v":"Domestic Science at Hampton"},{"v":"1913-0580_wotm"},null,null,null,{"v":"Hotel Knickerbocker"},null,null,null,{"v":"complete"},{"v":"4"},{"v":15},{"v":1913},{"v":6},{"v":20},{"v":"1913-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35353"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Domestic Science at Hampton"},{"v":"1913-0581_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":287},{"v":1913},{"v":6},{"v":20},{"v":"1913-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35354"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Domestic Science at Hampton"},{"v":"1913-0582_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":70},{"v":1913},{"v":6},{"v":20},{"v":"1913-6-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35356"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"Domestic Science at Hampton"},{"v":"1913-0584_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":22},{"v":1913},{"v":6},{"v":23},{"v":"1913-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35357"},{"v":"Hotel Kaaterskill"},{"v":"Hotel Kaaterskill"},null,null,null,null,null,{"v":"Domestic Science at Hampton"},{"v":"1913-0585_wotm"},null,null,null,{"v":"Hotel Kaaterskill"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1913},{"v":6},{"v":25},{"v":"1913-6-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35359"},{"v":"Chamber of Commerce"},{"v":"Chamber of Commerce"},null,null,null,null,null,{"v":"Cincinnati Chamber of Commerce"},{"v":"1913-0587_wotm"},null,null,null,{"v":"Chamber of Commerce"},null,null,null,{"v":"complete"},{"v":"16"},{"v":20},{"v":1913},{"v":6},{"v":26},{"v":"1913-6-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35362"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Gamma Eta Kappa Fraternity"},{"v":"1913-0593_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":140},{"v":1913},{"v":6},{"v":28},{"v":"1913-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35363"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Gamma Eta Kappa Fraternity"},{"v":"1913-0594_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":142},{"v":1913},{"v":6},{"v":28},{"v":"1913-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35364"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Gamma Eta Kappa Fraternity"},{"v":"1913-0595_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":149},{"v":1913},{"v":6},{"v":28},{"v":"1913-6-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35365"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Gamma Eta Kappa Fraternity"},{"v":"1913-0596_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":95},{"v":1913},{"v":6},{"v":23},{"v":"1913-6-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35366"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Gamma Eta Kappa Fraternity"},{"v":"1913-0597_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":153},{"v":1913},{"v":6},{"v":13},{"v":"1913-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35367"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"Gamma Eta Kappa Fraternity"},{"v":"1913-0598_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":382},{"v":1913},{"v":6},{"v":13},{"v":"1913-6-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35368"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"Gamma Eta Kappa Fraternity"},{"v":"1913-0599_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":331},{"v":1913},{"v":6},{"v":29},{"v":"1913-6-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35369"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"Gamma Eta Kappa Fraternity"},{"v":"1913-0600_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":331},{"v":1913},{"v":6},{"v":30},{"v":"1913-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35370"},{"v":"Ritz-Carlton Restaurant"},{"v":"Ritz-Carlton Restaurant"},null,null,null,null,null,{"v":"in honour of his Excellency Ambassador James W. Gerard"},{"v":"1913-0601_wotm"},null,null,null,{"v":"Ritz-Carlton Restaurant"},null,null,null,{"v":"complete"},{"v":"4"},{"v":17},{"v":1913},{"v":6},{"v":30},{"v":"1913-6-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35407"},{"v":"Hofbrau Haus"},{"v":"Hofbrau Haus"},null,null,null,null,null,{"v":"2 images; digitize parts A,B (c.1)"},{"v":"1913-0638_wotm"},null,null,null,{"v":"Hofbrau Haus"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":189},{"v":1913},{"v":7},{"v":19},{"v":"1913-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35408"},{"v":"Travers Island Club House"},{"v":"Travers Island Club House"},null,null,null,null,null,{"v":"3 images; digitize c.1"},{"v":"1913-0639_wotm"},null,null,null,{"v":"Travers Island Club House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":100},{"v":1913},{"v":7},{"v":19},{"v":"1913-7-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35410"},{"v":"Smith's"},{"v":"Smith's"},null,null,null,null,null,{"v":"5 images; digitize parts A,B"},{"v":"1913-0641_wotm"},null,null,null,{"v":"Smith's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"5"},{"v":304},{"v":1913},{"v":7},{"v":20},{"v":"1913-7-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35413"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"4 images; digitize parts A-D (c.1)"},{"v":"1913-0644_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":190},{"v":1913},{"v":7},{"v":30},{"v":"1913-7-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35415"},{"v":"Hotel Oakland"},{"v":"Hotel Oakland"},null,null,null,null,null,{"v":"Citizens of the City of Oakland"},{"v":"1913-0646_wotm"},null,null,null,{"v":"Hotel Oakland"},null,null,null,{"v":"complete"},{"v":"14"},{"v":24},{"v":1913},{"v":7},{"v":26},{"v":"1913-7-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35418"},{"v":"The Homestead"},{"v":"The Homestead"},null,null,null,null,null,{"v":"Virginia State Bar Association"},{"v":"1913-0649_wotm"},null,null,null,{"v":"The Homestead"},null,null,null,{"v":"complete"},{"v":"1"},{"v":23},{"v":1913},{"v":7},{"v":31},{"v":"1913-7-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35419"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"36 images; digitize parts A-L"},{"v":"1913-0650_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"36"},{"v":324},{"v":1913},{"v":8},{"v":17},{"v":"1913-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35420"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"3 images; digitize parts A,B,C (c.1)"},{"v":"1913-0651_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":18},{"v":1913},{"v":8},{"v":16},{"v":"1913-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35421"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"3 images; digitize parts A,B,C (c.1)"},{"v":"1913-0652_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":154},{"v":1913},{"v":8},{"v":16},{"v":"1913-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35422"},{"v":"Denver Country Club"},{"v":"Denver Country Club"},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0653_wotm"},null,null,null,{"v":"Denver Country Club"},null,null,null,{"v":"complete"},{"v":"2"},{"v":20},{"v":1913},{"v":8},{"v":1},{"v":"1913-8-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35423"},{"v":"Meyer's Hotel"},{"v":"Meyer's Hotel"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0654_wotm"},null,null,null,{"v":"Meyer's Hotel"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":19},{"v":1913},{"v":8},{"v":3},{"v":"1913-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35424"},{"v":"U. S. S. Wyoming"},{"v":"U. S. S. Wyoming"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0655_wotm"},null,null,null,{"v":"U. S. S. Wyoming"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1913},{"v":8},{"v":3},{"v":"1913-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35425"},{"v":"Hotel Kernan"},{"v":"Hotel Kernan"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0656_wotm"},null,null,null,{"v":"Hotel Kernan"},null,null,null,{"v":"complete"},{"v":"3"},{"v":18},{"v":1913},{"v":8},{"v":3},{"v":"1913-8-3"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35426"},{"v":"Anheuser-Busch Cafe Restaurant"},{"v":"Anheuser-Busch Cafe Restaurant"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0657_wotm"},null,null,null,{"v":"Anheuser-Busch Cafe Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":44},{"v":1913},{"v":8},{"v":7},{"v":"1913-8-7"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35427"},{"v":"The White"},{"v":"The White"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0658_wotm"},null,null,null,{"v":"The White"},null,null,null,{"v":"complete"},{"v":"1"},{"v":11},{"v":1913},{"v":8},{"v":8},{"v":"1913-8-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35429"},{"v":"The White"},{"v":"The White"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0660_wotm"},null,null,null,{"v":"The White"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1913},{"v":8},{"v":14},{"v":"1913-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35430"},{"v":"Hotel LaSalle"},{"v":"Hotel LaSalle"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0661_wotm"},null,null,null,{"v":"Hotel LaSalle"},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1913},{"v":8},{"v":14},{"v":"1913-8-14"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35431"},{"v":"The White"},{"v":"The White"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0662_wotm"},null,null,null,{"v":"The White"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1913},{"v":8},{"v":15},{"v":"1913-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35432"},{"v":"Au Chat Noir"},{"v":"Au Chat Noir"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0663_wotm"},null,null,null,{"v":"Au Chat Noir"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":36},{"v":1913},{"v":8},{"v":15},{"v":"1913-8-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35433"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0664_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":35},{"v":1913},{"v":8},{"v":16},{"v":"1913-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35434"},{"v":"The White"},{"v":"The White"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0665_wotm"},null,null,null,{"v":"The White"},null,null,null,{"v":"complete"},{"v":"1"},{"v":14},{"v":1913},{"v":8},{"v":16},{"v":"1913-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35435"},{"v":"Drake's Restaurant"},{"v":"Drake's Restaurant"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0666_wotm"},null,null,null,{"v":"Drake's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":339},{"v":1913},{"v":8},{"v":17},{"v":"1913-8-17"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35436"},{"v":"The White"},{"v":"The White"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0667_wotm"},null,null,null,{"v":"The White"},null,null,null,{"v":"complete"},{"v":"1"},{"v":7},{"v":1913},{"v":8},{"v":18},{"v":"1913-8-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35437"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0668_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":335},{"v":1913},{"v":8},{"v":19},{"v":"1913-8-19"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35438"},{"v":"The Spalding"},{"v":"The Spalding"},null,null,null,null,null,{"v":"9 images"},{"v":"1913-0669_wotm"},null,null,null,{"v":"The Spalding"},null,null,null,{"v":"complete"},{"v":"9"},{"v":21},{"v":1913},{"v":8},{"v":20},{"v":"1913-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35439"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0670_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":351},{"v":1913},{"v":8},{"v":20},{"v":"1913-8-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35440"},{"v":"The White"},{"v":"The White"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0671_wotm"},null,null,null,{"v":"The White"},null,null,null,{"v":"complete"},{"v":"1"},{"v":7},{"v":1913},{"v":8},{"v":21},{"v":"1913-8-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35441"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0672_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":284},{"v":1913},{"v":8},{"v":23},{"v":"1913-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35442"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0673_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":144},{"v":1913},{"v":8},{"v":23},{"v":"1913-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35443"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0674_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":15},{"v":1913},{"v":8},{"v":23},{"v":"1913-8-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35444"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0675_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":133},{"v":1913},{"v":8},{"v":25},{"v":"1913-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35445"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0676_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":147},{"v":1913},{"v":8},{"v":28},{"v":"1913-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35446"},{"v":"The White"},{"v":"The White"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0677_wotm"},null,null,null,{"v":"The White"},null,null,null,{"v":"complete"},{"v":"3"},{"v":16},{"v":1913},{"v":8},{"v":24},{"v":"1913-8-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35447"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0678_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":176},{"v":1913},{"v":8},{"v":25},{"v":"1913-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35448"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0679_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":355},{"v":1913},{"v":8},{"v":25},{"v":"1913-8-25"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35449"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0680_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":71},{"v":1913},{"v":8},{"v":26},{"v":"1913-8-26"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35450"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"4 images"},{"v":"1913-0681_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":429},{"v":1913},{"v":8},{"v":27},{"v":"1913-8-27"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35451"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0682_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":374},{"v":1913},{"v":8},{"v":28},{"v":"1913-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35452"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"2 images; digitize c.1"},{"v":"1913-0683_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":93},{"v":1913},{"v":8},{"v":16},{"v":"1913-8-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35453"},{"v":"Greenhut-Siegel Cooper Co."},{"v":"Greenhut-Siegel Cooper Co."},null,null,null,null,null,{"v":"9 images; digitize parts A,B"},{"v":"1913-0684_wotm"},null,null,null,{"v":"Greenhut-Siegel Cooper Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"9"},{"v":406},{"v":1913},{"v":8},{"v":28},{"v":"1913-8-28"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35454"},{"v":"Smith's"},{"v":"Smith's"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0685_wotm"},null,null,null,{"v":"Smith's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":196},{"v":1913},{"v":8},{"v":29},{"v":"1913-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35455"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"1 image; digitize c.1"},{"v":"1913-0686_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":150},{"v":1913},{"v":8},{"v":30},{"v":"1913-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35456"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"1 image; digitize c.1"},{"v":"1913-0687_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":144},{"v":1913},{"v":8},{"v":30},{"v":"1913-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35457"},{"v":"The Ten Eyck"},{"v":"The Ten Eyck"},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0688_wotm"},null,null,null,{"v":"The Ten Eyck"},null,null,null,{"v":"complete"},{"v":"2"},{"v":18},{"v":1913},{"v":8},{"v":30},{"v":"1913-8-30"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35458"},{"v":"Adam's Restaurant"},{"v":"Adam's Restaurant"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0689_wotm"},null,null,null,{"v":"Adam's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":370},{"v":1913},{"v":8},{"v":29},{"v":"1913-8-29"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35459"},{"v":"Smith's"},{"v":"Smith's"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0690_wotm"},null,null,null,{"v":"Smith's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":298},{"v":1913},{"v":8},{"v":31},{"v":"1913-8-31"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35460"},{"v":"Lorber's"},{"v":"Lorber's"},null,null,null,null,null,{"v":"4 images"},{"v":"1913-0691_wotm"},null,null,null,{"v":"Lorber's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":679},{"v":1913},{"v":9},{"v":1},{"v":"1913-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35461"},{"v":"Smith's"},{"v":"Smith's"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0692_wotm"},null,null,null,{"v":"Smith's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":292},{"v":1913},{"v":9},{"v":1},{"v":"1913-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35462"},{"v":"Windsor Hotel"},{"v":"Windsor Hotel"},null,null,null,null,null,{"v":"22 images; digitize c.1"},{"v":"1913-0693_wotm"},null,null,null,{"v":"Windsor Hotel"},null,null,null,{"v":"complete"},{"v":"24"},{"v":18},{"v":1913},{"v":9},{"v":1},{"v":"1913-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35463"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0694_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"1"},{"v":15},{"v":1913},{"v":9},{"v":1},{"v":"1913-9-1"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35464"},{"v":"Hotel Iroquois"},{"v":"Hotel Iroquois"},null,null,null,null,null,{"v":"5 images"},{"v":"1913-0695_wotm"},null,null,null,{"v":"Hotel Iroquois"},null,null,null,{"v":"complete"},{"v":"5"},{"v":19},{"v":1913},{"v":9},{"v":4},{"v":"1913-9-4"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35466"},{"v":"Jardin de Danse"},{"v":"Jardin de Danse"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0697_wotm"},null,null,null,{"v":"Jardin de Danse"},null,null,null,{"v":"complete"},{"v":"1"},{"v":10},{"v":1913},{"v":9},{"v":5},{"v":"1913-9-5"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35467"},{"v":"The White"},{"v":"The White"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0698_wotm"},null,null,null,{"v":"The White"},null,null,null,{"v":"complete"},{"v":"3"},{"v":15},{"v":1913},{"v":9},{"v":6},{"v":"1913-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35468"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,null,null,{"v":"4 images"},{"v":"1913-0699_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"4"},{"v":20},{"v":1913},{"v":9},{"v":6},{"v":"1913-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35469"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"2 images; digitize parts A, B (c.1)"},{"v":"1913-0700_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":302},{"v":1913},{"v":9},{"v":6},{"v":"1913-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35470"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"5 images"},{"v":"1913-0701_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"5"},{"v":24},{"v":1913},{"v":9},{"v":6},{"v":"1913-9-6"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35471"},{"v":"The White"},{"v":"The White"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0702_wotm"},null,null,null,{"v":"The White"},null,null,null,{"v":"complete"},{"v":"1"},{"v":9},{"v":1913},{"v":9},{"v":8},{"v":"1913-9-8"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35473"},{"v":"Restaurant Ch. Drouant"},{"v":"Restaurant Ch. Drouant"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0704_wotm"},null,null,null,{"v":"Restaurant Ch. Drouant"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":73},{"v":1913},{"v":9},{"v":9},{"v":"1913-9-9"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35474"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0705_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"2"},{"v":21},{"v":1913},{"v":9},{"v":10},{"v":"1913-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35475"},{"v":"S.S. \"Mongolia\""},{"v":"S.S. \"Mongolia\""},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0706_wotm"},null,null,null,{"v":"S.S. \"Mongolia\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":30},{"v":1913},{"v":9},{"v":10},{"v":"1913-9-10"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35476"},{"v":"Hotel LaSalle"},{"v":"Hotel LaSalle"},null,null,null,null,null,{"v":"4 images; digitize c.1"},{"v":"1913-0707_wotm"},null,null,null,{"v":"Hotel LaSalle"},null,null,null,{"v":"complete"},{"v":"4"},{"v":18},{"v":1913},{"v":9},{"v":11},{"v":"1913-9-11"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35477"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0708_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":149},{"v":1913},{"v":9},{"v":13},{"v":"1913-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35478"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"2 images; digitize c.1"},{"v":"1913-0709_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":144},{"v":1913},{"v":9},{"v":13},{"v":"1913-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35479"},{"v":"R.M.S. \"Lusitania\""},{"v":"R.M.S. \"Lusitania\""},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0710_wotm"},null,null,null,{"v":"R.M.S. \"Lusitania\""},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":82},{"v":1913},{"v":9},{"v":13},{"v":"1913-9-13"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35480"},{"v":"Winthrop Hotel"},{"v":"Winthrop Hotel"},null,null,null,null,null,{"v":"9 images; digitize c.1"},{"v":"1913-0711_wotm"},null,null,null,{"v":"Winthrop Hotel"},null,null,null,{"v":"complete"},{"v":"9"},{"v":18},{"v":1913},{"v":9},{"v":15},{"v":"1913-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35481"},{"v":"Brasserie Universelle"},{"v":"Brasserie Universelle"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0712_wotm"},null,null,null,{"v":"Brasserie Universelle"},null,{"v":"Francs"},{"v":"FF"},{"v":"complete"},{"v":"3"},{"v":188},{"v":1913},{"v":9},{"v":15},{"v":"1913-9-15"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35483"},{"v":"Norddeutscher Lloyd Bremen"},{"v":"Norddeutscher Lloyd Bremen"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0714_wotm"},null,null,null,{"v":"Norddeutscher Lloyd Bremen"},null,null,null,{"v":"complete"},{"v":"1"},{"v":120},{"v":1913},{"v":9},{"v":16},{"v":"1913-9-16"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35484"},{"v":"R.M.S. \"Lusitania\""},{"v":"R.M.S. \"Lusitania\""},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0715_wotm"},null,null,null,{"v":"R.M.S. \"Lusitania\""},null,null,null,{"v":"complete"},{"v":"2"},{"v":85},{"v":1913},{"v":9},{"v":18},{"v":"1913-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35485"},{"v":"Hotel Astor"},{"v":"Hotel Astor"},null,null,null,null,null,{"v":"8 images; digitize c.1"},{"v":"1913-0716_wotm"},null,null,null,{"v":"Hotel Astor"},null,null,null,{"v":"complete"},{"v":"8"},{"v":23},{"v":1913},{"v":9},{"v":18},{"v":"1913-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35486"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0717_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,null,null,{"v":"complete"},{"v":"3"},{"v":17},{"v":1913},{"v":9},{"v":18},{"v":"1913-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35487"},{"v":"Zentral Theater Terrace"},{"v":"Zentral Theater Terrace"},null,null,null,null,null,{"v":"4 images"},{"v":"1913-0718_wotm"},null,null,null,{"v":"Zentral Theater Terrace"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":212},{"v":1913},{"v":9},{"v":18},{"v":"1913-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35488"},{"v":"Schnelldampfer \"Kaiser Wilhelm der Grosse\""},{"v":"Schnelldampfer \"Kaiser Wilhelm der Grosse\""},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0719_wotm"},null,null,null,{"v":"Schnelldampfer \"Kaiser Wilhelm der Grosse\""},null,null,null,{"v":"complete"},{"v":"3"},{"v":20},{"v":1913},{"v":9},{"v":18},{"v":"1913-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35489"},{"v":"The Shelburne"},{"v":"The Shelburne"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0720_wotm"},null,null,null,{"v":"The Shelburne"},null,null,null,{"v":"complete"},{"v":"1"},{"v":19},{"v":1913},{"v":9},{"v":18},{"v":"1913-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35490"},{"v":"Schnelldampfer \"Kaiser Wilhelm der Grosse\""},{"v":"Schnelldampfer \"Kaiser Wilhelm der Grosse\""},null,null,null,null,null,{"v":"4 images"},{"v":"1913-0721_wotm"},null,null,null,{"v":"Schnelldampfer \"Kaiser Wilhelm der Grosse\""},null,null,null,{"v":"complete"},{"v":"4"},{"v":70},{"v":1913},{"v":9},{"v":18},{"v":"1913-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35491"},{"v":"Copley-Plaza Hotel"},{"v":"Copley-Plaza Hotel"},null,null,null,null,null,{"v":"7 images"},{"v":"1913-0722_wotm"},null,null,null,{"v":"Copley-Plaza Hotel"},null,null,null,{"v":"complete"},{"v":"6"},{"v":18},{"v":1913},{"v":9},{"v":18},{"v":"1913-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35492"},{"v":"Hotel Sherman"},{"v":"Hotel Sherman"},null,null,null,null,null,{"v":"5 images"},{"v":"1913-0723_wotm"},null,null,null,{"v":"Hotel Sherman"},null,null,null,{"v":"complete"},{"v":"5"},{"v":20},{"v":1913},{"v":9},{"v":18},{"v":"1913-9-18"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35493"},{"v":"Ritz Carlton"},{"v":"Ritz Carlton"},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0724_wotm"},null,null,null,{"v":"Ritz Carlton"},null,null,null,{"v":"complete"},{"v":"2"},{"v":9},{"v":1913},{"v":9},{"v":20},{"v":"1913-9-20"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35494"},{"v":"Waldorf Astoria"},{"v":"Waldorf Astoria"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0725_wotm"},null,null,null,{"v":"Waldorf Astoria"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":145},{"v":1913},{"v":9},{"v":21},{"v":"1913-9-21"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35495"},{"v":"Smith's"},{"v":"Smith's"},null,null,null,null,null,{"v":"3 images"},{"v":"1913-0726_wotm"},null,null,null,{"v":"Smith's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":294},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35496"},{"v":"Café Safran"},{"v":"Café Safran"},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0727_wotm"},null,null,null,{"v":"Café Safran"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":372},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35497"},{"v":"City Midday Club"},{"v":"City Midday Club"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0728_wotm"},null,null,null,{"v":"City Midday Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":74},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35498"},{"v":"Hazeltine's"},{"v":"Hazeltine's"},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0729_wotm"},null,null,null,{"v":"Hazeltine's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":517},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35499"},{"v":"Spilker's Restaurant and Grill Room"},{"v":"Spilker's Restaurant and Grill Room"},null,null,null,null,null,{"v":"4 images"},{"v":"1913-0730_wotm"},null,null,null,{"v":"Spilker's Restaurant and Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":133},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35500"},{"v":"Spilker's Restaurant and Grill Room"},{"v":"Spilker's Restaurant and Grill Room"},null,null,null,null,null,{"v":"4 images"},{"v":"1913-0731_wotm"},null,null,null,{"v":"Spilker's Restaurant and Grill Room"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":375},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35501"},{"v":"Hotel Pfister"},{"v":"Hotel Pfister"},null,null,null,null,null,{"v":"3 images; digitize c.1"},{"v":"1913-0732_wotm"},null,null,null,{"v":"Hotel Pfister"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"3"},{"v":23},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35502"},{"v":"Meridian Club"},{"v":"Meridian Club"},null,null,null,null,null,{"v":"4 images"},{"v":"1913-0733_wotm"},null,null,null,{"v":"Meridian Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":354},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35503"},{"v":"The Merchant's Club"},{"v":"The Merchant's Club"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0734_wotm"},null,null,null,{"v":"The Merchant's Club"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":18},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35504"},{"v":"The Richmond"},{"v":"The Richmond"},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0735_wotm"},null,null,null,{"v":"The Richmond"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":372},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35505"},{"v":"Degenhardt's Chop House"},{"v":"Degenhardt's Chop House"},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0736_wotm"},null,null,null,{"v":"Degenhardt's Chop House"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":387},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35506"},{"v":"Henry J. Wollenhaupt"},{"v":"Henry J. Wollenhaupt"},null,null,null,null,null,{"v":"4 images"},{"v":"1913-0737_wotm"},null,null,null,{"v":"Henry J. Wollenhaupt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":458},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35507"},{"v":"Mercantile Lunch Co."},{"v":"Mercantile Lunch Co."},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0738_wotm"},null,null,null,{"v":"Mercantile Lunch Co."},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":102},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35508"},{"v":"Pabst 14th Street"},{"v":"Pabst 14th Street"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0739_wotm"},null,null,null,{"v":"Pabst 14th Street"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":62},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35509"},{"v":"Herman Loeffler's Café and Restaurant"},{"v":"Herman Loeffler's Café and Restaurant"},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0740_wotm"},null,null,null,{"v":"Herman Loeffler's Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":238},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35510"},{"v":"Pontin's Restaurant"},{"v":"Pontin's Restaurant"},null,null,null,null,null,{"v":"4 images"},{"v":"1913-0741_wotm"},null,null,null,{"v":"Pontin's Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":488},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35511"},{"v":"E. Ettinger Café and Restaurant"},{"v":"E. Ettinger Café and Restaurant"},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0742_wotm"},null,null,null,{"v":"E. Ettinger Café and Restaurant"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"2"},{"v":64},{"v":1913},{"v":9},{"v":23},{"v":"1913-9-23"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35512"},{"v":"Whites"},{"v":"Whites"},null,null,null,null,null,{"v":"4 images"},{"v":"1913-0743_wotm"},null,null,null,{"v":"Whites"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":297},{"v":1913},{"v":9},{"v":24},{"v":"1913-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35513"},{"v":"Riggs'"},{"v":"Riggs'"},null,null,null,null,null,{"v":"4 images"},{"v":"1913-0744_wotm"},null,null,null,{"v":"Riggs'"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"4"},{"v":321},{"v":1913},{"v":9},{"v":24},{"v":"1913-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35514"},{"v":"Woolpack Hotel"},{"v":"Woolpack Hotel"},null,null,null,null,null,{"v":"2 images"},{"v":"1913-0745_wotm"},null,null,null,{"v":"Woolpack Hotel"},null,null,null,{"v":"complete"},{"v":"2"},{"v":8},{"v":1913},{"v":9},{"v":24},{"v":"1913-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35515"},{"v":"Hotel LaSalle"},{"v":"Hotel LaSalle"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0746_wotm"},null,null,null,{"v":"Hotel LaSalle"},null,null,null,{"v":"complete"},{"v":"1"},{"v":22},{"v":1913},{"v":9},{"v":24},{"v":"1913-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35516"},{"v":"Dennett's"},{"v":"Dennett's"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0747_wotm"},null,null,null,{"v":"Dennett's"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":125},{"v":1913},{"v":9},{"v":24},{"v":"1913-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35517"},{"v":"The Cortlandt"},{"v":"The Cortlandt"},null,null,null,null,null,{"v":"1 image"},{"v":"1913-0748_wotm"},null,null,null,{"v":"The Cortlandt"},null,{"v":"Dollars"},{"v":"$"},{"v":"complete"},{"v":"1"},{"v":101},{"v":1913},{"v":9},{"v":24},{"v":"1913-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35518"},{"v":"Hotel Schynige Platte und Hotel Bellevue"},{"v":"Hotel Schynige Platte und Hotel Bellevue"},null,null,null,null,null,{"v":"4 images"},{"v":"1913-0749_wotm"},null,null,null,{"v":"Hotel Schynige Platte und Hotel Bellevue"},null,{"v":"Swiss Francs"},{"v":"Fr"},{"v":"complete"},{"v":"4"},{"v":161},{"v":1913},{"v":9},{"v":24},{"v":"1913-9-24"}]}
{"starred":false,"flagged":false,"cells":[{"v":"35526"},{"v":"Christmas Dinner, Troop F 19: Fort Huachuca, Arizona, 10th Cavalry, Christmas"},{"v":"Christmas Dinner, Troop F 19: Fort Huachuca, Arizona, 10th Cavalry, Christmas"},null,null,null,null,null,{"v":"Fort Huachuca, Arizona"},{"v":"C.10_wotm"},null,null,null,{"v":"Christmas Dinner, Troop F 19: Fort Huachuca, Arizona, 10th Cavalry, Christmas"},null,null,null,{"v":"complete"},{"v":"10"},{"v":32},{"v":1920},{"v":12},{"v":25},{"v":"1920-12-25"}]}


==> usecase/0-OpenRefine/history/change.txt <==
3.4-beta2
com.google.refine.model.changes.MassCellChange
commonColumnName=event
updateRowContextDependencies=true
cellChangeCount=5597
row=0
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2
cell=3
old={"v":"FRUHSTUCK/BREAKFAST;"}
new={"v":"FRUHSTUCK-BREAKFAST"}
/ec/
row=3
cell=3
old={"v":"LUNCH;"}
new={"v":"LUNCH"}
/ec/
row=4
cell=3
old={"v":"DINNER;"}
new={"v":"DINNER"}
/ec/
row=5
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=6
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=7
cell=3
old={"v":"FRUHSTUCK/BREAKFAST"}
new={"v":"FRUHSTUCK-BREAKFAST"}
/ec/
row=8
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=9
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=12
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=14
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=16
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=17
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=18
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=19
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=20
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=22
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=23
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=24
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=27
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=29
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=30
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=33
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=35
cell=3
old={"v":"LUNCH;"}
new={"v":"LUNCH"}
/ec/
row=37
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=38
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=40
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=41
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=42
cell=3
old={"v":"LUNCH & DINNER"}
new={"v":"LUNCH & DINNER"}
/ec/
row=43
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=44
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=45
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=46
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=47
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=48
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=51
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=52
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=53
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=54
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=55
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=56
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=57
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=58
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=59
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=60
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=61
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=62
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=63
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=64
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=65
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=66
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=67
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=68
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=69
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=70
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=71
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=74
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=75
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=76
cell=3
old={"v":"SUPPER(?)"}
new={"v":"SUPPER"}
/ec/
row=77
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=78
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=79
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=81
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=82
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=83
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=84
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=85
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=86
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=87
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=89
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=90
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=91
cell=3
old={"v":"[LUNCH]"}
new={"v":"LUNCH"}
/ec/
row=92
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=93
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=94
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=95
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=96
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=98
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=99
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=100
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=192
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=193
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=195
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=196
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=197
cell=3
old={"v":"BREAKFAST;"}
new={"v":"BREAKFAST"}
/ec/
row=198
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=199
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=202
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=205
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=206
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=207
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=209
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=210
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=211
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=212
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=214
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=215
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=216
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=217
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=218
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=219
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=220
cell=3
old={"v":"DAILY"}
new={"v":"Daily"}
/ec/
row=221
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=222
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=223
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=224
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=225
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=226
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=227
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=228
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=230
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=231
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=235
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=236
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=237
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=238
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=239
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=240
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=241
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=242
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=243
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=244
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=246
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=247
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=248
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=249
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=250
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=251
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=253
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=254
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=259
cell=3
old={"v":"LUNCHEON MENU"}
new={"v":"LUNCHEON MENU"}
/ec/
row=260
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=262
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=263
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=264
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=265
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=266
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=267
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=269
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=270
cell=3
old={"v":"TABLE D'HOTE DINNER"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=271
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=273
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=274
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=275
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=276
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=278
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=279
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=282
cell=3
old={"v":"TABLE D'HOTE DINNER"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=283
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=288
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=289
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=290
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=291
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=292
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=293
cell=3
old={"v":"LUNCH OR DINNER"}
new={"v":"LUNCH OR DINNER"}
/ec/
row=295
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=296
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=297
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=298
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=299
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=301
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=302
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=303
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=304
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=305
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=306
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=307
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=308
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=309
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=310
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=311
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=312
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=313
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=314
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=315
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=316
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=318
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=319
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=320
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=321
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=322
cell=3
old={"v":"TABLE d'HOTE DINNER"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=324
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=325
cell=3
old={"v":"LUNCHEON TABLE D'HOTE"}
new={"v":"LUNCHEON TABLE D'HOTE"}
/ec/
row=326
cell=3
old={"v":"LUNCHEON A LA CARTE"}
new={"v":"LUNCHEON A LA CARTE"}
/ec/
row=327
cell=3
old={"v":"DINNER TABLE D'HOTE"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=329
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=330
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=331
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=332
cell=3
old={"v":"TABLE D'HOTE DINNER"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=333
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=334
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=335
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=336
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=337
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=338
cell=3
old={"v":"DAILY"}
new={"v":"Daily"}
/ec/
row=339
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=340
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=341
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=342
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=343
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=344
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=345
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=346
cell=3
old={"v":"LUNCHEON MENU"}
new={"v":"LUNCHEON MENU"}
/ec/
row=347
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=348
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=349
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=350
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=351
cell=3
old={"v":"LUNCH & DINNER"}
new={"v":"LUNCH & DINNER"}
/ec/
row=353
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=354
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=355
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=356
cell=3
old={"v":"[BREAKFAST]"}
new={"v":"BREAKFAST"}
/ec/
row=357
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=359
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=360
cell=3
old={"v":"ST. VALENTINES DAY DINNER"}
new={"v":"ST. VALENTINE'S DAY DINNER"}
/ec/
row=361
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=362
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=363
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=364
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=365
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=366
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=367
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=368
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=369
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=371
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=373
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=374
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=385
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=386
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=387
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=388
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=389
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=390
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=391
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=392
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=393
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=396
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=397
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=398
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=399
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=401
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=402
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=403
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=404
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=406
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=408
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=409
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=410
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=411
cell=3
old={"v":"[LUNCH]"}
new={"v":"LUNCH"}
/ec/
row=415
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=416
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=417
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=418
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=419
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=420
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=421
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=422
cell=3
old={"v":"FOURTH ANNUAL DINNER"}
new={"v":"FOURTH ANNUAL DINNER"}
/ec/
row=423
cell=3
old={"v":"DAILY"}
new={"v":"Daily"}
/ec/
row=425
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=427
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=428
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=429
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=430
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=435
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=436
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=437
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=438
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=440
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=441
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=443
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=444
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=445
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=446
cell=3
old={"v":"LUNCHEON;"}
new={"v":"LUNCHEON"}
/ec/
row=447
cell=3
old={"v":"WINE LIST;"}
new={"v":"WINE LIST"}
/ec/
row=448
cell=3
old={"v":"SUPPER;"}
new={"v":"SUPPER"}
/ec/
row=449
cell=3
old={"v":"LUNCHEON;"}
new={"v":"LUNCHEON"}
/ec/
row=450
cell=3
old={"v":"DINNER;"}
new={"v":"DINNER"}
/ec/
row=451
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=452
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=453
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=454
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=455
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=456
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=457
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=458
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=459
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=460
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=461
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=462
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=464
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=470
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=471
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=472
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=473
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=477
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=479
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=480
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=481
cell=3
old={"v":"[?DINNER?]"}
new={"v":"DINNER"}
/ec/
row=482
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=483
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=484
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=485
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=486
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=487
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=488
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=489
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=490
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=491
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=492
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=493
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=494
cell=3
old={"v":"WINE LIST"}
new={"v":"WINE LIST"}
/ec/
row=495
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=496
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=497
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=498
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=499
cell=3
old={"v":"[LUNCH]"}
new={"v":"LUNCH"}
/ec/
row=500
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=501
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=502
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=503
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=504
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=505
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=506
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=507
cell=3
old={"v":"LUNCHEON, A LA CARTE"}
new={"v":"LUNCHEON A LA CARTE"}
/ec/
row=510
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=512
cell=3
old={"v":"DINNER;"}
new={"v":"DINNER"}
/ec/
row=514
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=515
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=516
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=517
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=521
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=522
cell=3
old={"v":"TABLE D'HOTE DINNER"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=523
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=525
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=526
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=527
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=528
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=529
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=531
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=532
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=534
cell=3
old={"v":"LUNCH;"}
new={"v":"LUNCH"}
/ec/
row=535
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=536
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=538
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=539
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=540
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=541
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=542
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=543
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=544
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=545
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=546
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=547
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=548
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=549
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=550
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=551
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=552
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=554
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=556
cell=3
old={"v":"CARTE DU JOUR;"}
new={"v":"CARTE DU JOUR"}
/ec/
row=557
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=559
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=560
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=562
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=563
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=565
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=566
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=567
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=569
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=570
cell=3
old={"v":"[LUNCH]"}
new={"v":"LUNCH"}
/ec/
row=571
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=572
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=573
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=574
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=575
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=579
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=580
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=581
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=582
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=584
cell=3
old={"v":"WINE LIST"}
new={"v":"WINE LIST"}
/ec/
row=585
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=586
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=587
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=588
cell=3
old={"v":"LUNCH & DINNER"}
new={"v":"LUNCH & DINNER"}
/ec/
row=589
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=590
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=591
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=593
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=594
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=597
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=598
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=604
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=605
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=606
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=607
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=608
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=609
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=610
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=611
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=612
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=613
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=614
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=615
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=616
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=617
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=618
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=619
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=620
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=621
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=622
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=623
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=626
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=628
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=631
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=632
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=633
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=634
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=635
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=636
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=637
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=638
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=639
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=640
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=641
cell=3
old={"v":"LUNCHEON;"}
new={"v":"LUNCHEON"}
/ec/
row=642
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=644
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=645
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=646
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=647
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=648
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=649
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=650
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=651
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=652
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=653
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=654
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=655
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=656
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=658
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=659
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=660
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=661
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=662
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=663
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=664
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=665
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=666
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=667
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=668
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=669
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=671
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=672
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=675
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=678
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=683
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=686
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=698
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=699
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=700
cell=3
old={"v":"DAILY"}
new={"v":"Daily"}
/ec/
row=701
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=703
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=704
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=705
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=707
cell=3
old={"v":"DINNER - SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=708
cell=3
old={"v":"BREAKFAST(?)"}
new={"v":"BREAKFAST"}
/ec/
row=710
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=711
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=712
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=713
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=714
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=715
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=716
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=717
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=718
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=719
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=720
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=722
cell=3
old={"v":"DINNER - SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=723
cell=3
old={"v":"BREAKFAST (?)"}
new={"v":"BREAKFAST"}
/ec/
row=724
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=725
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=726
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=728
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=729
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=730
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=732
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=733
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=734
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=737
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=738
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=739
cell=3
old={"v":"MITTAGESSEN/DINNER"}
new={"v":"MITTAGESSEN/DINNER"}
/ec/
row=743
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=745
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=746
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=747
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=748
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=750
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=751
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=752
cell=3
old={"v":"[LUNCH]"}
new={"v":"LUNCH"}
/ec/
row=754
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=755
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=756
cell=3
old={"v":"[BREAKFAST]"}
new={"v":"BREAKFAST"}
/ec/
row=757
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=758
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=760
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=761
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=762
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=764
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=765
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=766
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=768
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=769
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=771
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=772
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=773
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=774
cell=3
old={"v":"LUNCHEON MENU"}
new={"v":"LUNCHEON MENU"}
/ec/
row=775
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=776
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=777
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=778
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=779
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=783
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=784
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=785
cell=3
old={"v":"[BREAKFAST]"}
new={"v":"BREAKFAST"}
/ec/
row=786
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=787
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=788
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=789
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=790
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=791
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=792
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=793
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=795
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=796
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=798
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=799
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=800
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=801
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=802
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=803
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=805
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=806
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=807
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=808
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=809
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=810
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=811
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=812
cell=3
old={"v":"DINNER,SECOND CABIN"}
new={"v":"DINNER,SECOND CABIN"}
/ec/
row=813
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=815
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=817
cell=3
old={"v":"DINNER - SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=819
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=820
cell=3
old={"v":"DAILY MENU, BREAKFAST"}
new={"v":"DAILY MENU, BREAKFAST"}
/ec/
row=821
cell=3
old={"v":"DAILY MENU; LUNCH"}
new={"v":"DAILY LUNCH MENU"}
/ec/
row=822
cell=3
old={"v":"DAILY MENU; DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=823
cell=3
old={"v":"WINE LIST"}
new={"v":"WINE LIST"}
/ec/
row=829
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=830
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=831
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=832
cell=3
old={"v":"LUNCH MENU"}
new={"v":"LUNCH MENU"}
/ec/
row=833
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=836
cell=3
old={"v":"TABLE D'HOTE LUNCHEON"}
new={"v":"LUNCHEON TABLE D'HOTE"}
/ec/
row=838
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=839
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=840
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=841
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=847
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=848
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=850
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=852
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=854
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=855
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=856
cell=3
old={"v":"LUNCH OR DINNER"}
new={"v":"LUNCH OR DINNER"}
/ec/
row=857
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=858
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=859
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=860
cell=3
old={"v":"TABLE D'HOTE DINNER"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=861
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=862
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=863
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=864
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=865
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=867
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=868
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=869
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=872
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=873
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=874
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=875
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=876
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=877
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=879
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=880
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=881
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=882
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=883
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=885
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=886
cell=3
old={"v":"WINE LIST"}
new={"v":"WINE LIST"}
/ec/
row=890
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=891
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=892
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=895
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=896
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=897
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=898
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=899
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=900
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=901
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=903
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=904
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=905
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=908
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=910
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=911
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=912
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=913
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=914
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=915
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=916
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=917
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=918
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=919
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=920
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=921
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=922
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=923
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=924
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=925
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=926
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=927
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=928
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=929
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=930
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=932
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=933
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=936
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=937
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=938
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=939
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=941
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=942
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=944
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=945
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=946
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=947
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=948
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=950
cell=3
old={"v":"DAILY BILL OF FARE"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=951
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=953
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=954
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=956
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=957
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=959
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=960
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=961
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=962
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=963
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=964
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=965
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=966
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=967
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=968
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=969
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=970
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=971
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=972
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=973
cell=3
old={"v":"ABENDESSEN"}
new={"v":"ABEND-ESSEN"}
/ec/
row=974
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=975
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=976
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=983
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=984
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=985
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=986
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=987
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=989
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=991
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=992
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=993
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=994
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=995
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=996
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=999
cell=3
old={"v":"DINNER - SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=1000
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1002
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1004
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1007
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1008
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1009
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1011
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1012
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1013
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1014
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=1015
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1016
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=1017
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1018
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1020
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1021
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1023
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1024
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1025
cell=3
old={"v":"DINNER A LA CARTE"}
new={"v":"DINNER A LA CARTE"}
/ec/
row=1026
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1027
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1028
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1029
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1030
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1032
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1033
cell=3
old={"v":"A LA CARTE"}
new={"v":"A LA CARTE"}
/ec/
row=1034
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1037
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1038
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=1039
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1041
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1042
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1044
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1045
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1046
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1047
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1048
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=1049
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1050
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1053
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1055
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=1056
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1057
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1058
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1060
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1063
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1064
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1065
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1066
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1067
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1068
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1069
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1071
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=1072
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1073
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1074
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1075
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=1076
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=1077
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1079
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=1082
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1084
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=1086
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1087
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1090
cell=3
old={"v":"DINNER-SECOND CABIN"}
new={"v":"DINNER,SECOND CABIN"}
/ec/
row=1093
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=1095
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=1098
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=1099
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1100
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1101
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1102
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1104
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1105
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1107
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1111
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1112
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1113
cell=3
old={"v":"MITTAGESSEN[DINNER]"}
new={"v":"MITTAGESSEN/DINNER"}
/ec/
row=1114
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1115
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1116
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1117
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1118
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1119
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1120
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1121
cell=3
old={"v":"MITTAGESSEN [DINNER]"}
new={"v":"MITTAGESSEN - DINNER"}
/ec/
row=1124
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=1127
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1128
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1129
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=1130
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1131
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1132
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=1135
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=1136
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1137
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1138
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1139
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1144
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1148
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1149
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1150
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1151
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1153
cell=3
old={"v":"MITTAGESSEN;"}
new={"v":"MITTAGESSEN"}
/ec/
row=1154
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1155
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=1156
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=1157
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1158
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1159
cell=3
old={"v":"SUPPER (?)"}
new={"v":"SUPPER"}
/ec/
row=1160
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1161
cell=3
old={"v":"SUPPER(?)"}
new={"v":"SUPPER"}
/ec/
row=1162
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=1163
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=1165
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1166
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1168
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1169
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1170
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1171
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1172
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1173
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1174
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=1177
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1179
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1180
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1182
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1183
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1184
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1185
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1186
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1187
cell=3
old={"v":"[LUNCH]"}
new={"v":"LUNCH"}
/ec/
row=1188
cell=3
old={"v":"LUNCH OR DINNER"}
new={"v":"LUNCH OR DINNER"}
/ec/
row=1189
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1190
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1191
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1192
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1193
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1194
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1195
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1196
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1197
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1199
cell=3
old={"v":"DAILY MENU, BREAKFAST"}
new={"v":"DAILY MENU, BREAKFAST"}
/ec/
row=1203
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1204
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1205
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1206
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1207
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1208
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1209
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1210
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1211
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1213
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=1214
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1215
cell=3
old={"v":"DINNER - SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=1216
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=1217
cell=3
old={"v":"SUPPER (?)"}
new={"v":"SUPPER"}
/ec/
row=1218
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1222
cell=3
old={"v":"LUNCH AND DINNER"}
new={"v":"LUNCH AND DINNER"}
/ec/
row=1223
cell=3
old={"v":"SUPPER  AND BREAKFAST"}
new={"v":"BREAKFAST AND SUPPER"}
/ec/
row=1225
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1227
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1228
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1229
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1230
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1231
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1232
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1233
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1234
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1235
cell=3
old={"v":"LUNCH & DINNER"}
new={"v":"LUNCH & DINNER"}
/ec/
row=1236
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1238
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1239
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1240
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1241
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1242
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1243
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1244
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1245
cell=3
old={"v":"[BREAKFAST]"}
new={"v":"BREAKFAST"}
/ec/
row=1246
cell=3
old={"v":"[LUNCH]"}
new={"v":"LUNCH"}
/ec/
row=1247
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1249
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1250
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1251
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1252
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1253
cell=3
old={"v":"WINE LIST"}
new={"v":"WINE LIST"}
/ec/
row=1254
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1255
cell=3
old={"v":"TABLE D'HOTE DINNER"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=1256
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=1257
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=1258
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1259
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=1260
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1261
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=1262
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1263
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=1264
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1265
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1266
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1267
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1268
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1269
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1270
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1271
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1272
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1273
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1274
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1275
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1276
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1277
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1278
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1279
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1280
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1281
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=1283
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1284
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1285
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1287
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=1288
cell=3
old={"v":"[LUNCH]"}
new={"v":"LUNCH"}
/ec/
row=1289
cell=3
old={"v":"MITTAGESSEN [DINNER]"}
new={"v":"MITTAGESSEN - DINNER"}
/ec/
row=1290
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1291
cell=3
old={"v":"FIFTH ANNUAL DINNER"}
new={"v":"FIFTH ANNUAL DINNER"}
/ec/
row=1292
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=1293
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1295
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1296
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1297
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1298
cell=3
old={"v":"LUNCH-DINNER"}
new={"v":"LUNCH-DINNER"}
/ec/
row=1299
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1300
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1301
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1302
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1303
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1304
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1305
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1306
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1307
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1308
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1309
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1310
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1311
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1312
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1313
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1314
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1316
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=1317
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1318
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=1319
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1321
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1322
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1323
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1324
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1325
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1326
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1327
cell=3
old={"v":"[LUNCH]"}
new={"v":"LUNCH"}
/ec/
row=1328
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1329
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1330
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=1331
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1332
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1333
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1334
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1335
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1336
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1337
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1338
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1339
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1340
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1343
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=1344
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1345
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1347
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=1350
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1353
cell=3
old={"v":"FRUHSTUCK-BREAKFAST"}
new={"v":"FRUHSTUCK-BREAKFAST"}
/ec/
row=1354
cell=3
old={"v":"FRUHSTUCK-LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=1356
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1357
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1358
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1359
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1360
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1362
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1363
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=1367
cell=3
old={"v":"DINNER (?)"}
new={"v":"DINNER"}
/ec/
row=1370
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1371
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1372
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1373
cell=3
old={"v":"ANNIVERSARY DINNER"}
new={"v":"ANNIVERSARY DINNER"}
/ec/
row=1374
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1375
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1376
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1377
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1378
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1379
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1380
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1381
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1383
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1384
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1385
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1386
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1387
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1388
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1389
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=1390
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=1391
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=1394
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1396
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1398
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=1399
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=1400
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=1401
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=1402
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=1405
cell=3
old={"v":"[ANNUAL DINNER?]"}
new={"v":"ANNUAL DINNER"}
/ec/
row=1407
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1408
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1409
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1410
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1411
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1415
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1417
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=1419
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=1420
cell=3
old={"v":"DAILY MENU, BREAKFAST"}
new={"v":"DAILY MENU, BREAKFAST"}
/ec/
row=1421
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=1422
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=1424
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1426
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1427
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1433
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1434
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1435
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1436
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1437
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1438
cell=3
old={"v":"FRUHSTUCK-BREAKFAST"}
new={"v":"FRUHSTUCK-BREAKFAST"}
/ec/
row=1439
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1440
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1441
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1442
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1443
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1444
cell=3
old={"v":"FRUHSTUCK-BREAKFAST"}
new={"v":"FRUHSTUCK-BREAKFAST"}
/ec/
row=1445
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1447
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1448
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1449
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=1450
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1451
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1452
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1453
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1454
cell=3
old={"v":"FRUHSTUCK-BREAKFAST"}
new={"v":"FRUHSTUCK-BREAKFAST"}
/ec/
row=1455
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1456
cell=3
old={"v":"FRUHSTUCK-BREAKFAST"}
new={"v":"FRUHSTUCK-BREAKFAST"}
/ec/
row=1457
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1458
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1459
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1460
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1461
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1462
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1463
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1464
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1465
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1466
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1467
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1468
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1469
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1470
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1471
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1472
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1473
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1475
cell=3
old={"v":"DINNER SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=1476
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=1477
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=1478
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=1480
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2398
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2399
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2400
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2401
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2402
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2403
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2404
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2405
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2406
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2407
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2408
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2409
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2410
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2411
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2412
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2413
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2414
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2415
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2416
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2417
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2418
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2420
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2421
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2422
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2423
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2424
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2425
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2426
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2427
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2428
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=2429
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2430
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2431
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2432
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2434
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2436
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2437
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2438
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2439
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2442
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2443
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2445
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2446
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2447
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2449
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2450
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2451
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2453
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2454
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2457
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2458
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2459
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2460
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2461
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2462
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2463
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2464
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2465
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2466
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2467
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2468
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2469
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2470
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2471
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2472
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2473
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=2474
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=2475
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2476
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2477
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2478
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2479
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2480
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2481
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2482
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2483
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2484
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2485
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2486
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2487
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2488
cell=3
old={"v":"[LUNCH?]"}
new={"v":"LUNCH"}
/ec/
row=2489
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2490
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2491
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2492
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2493
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=2494
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=2495
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2496
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2497
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2498
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2500
cell=3
old={"v":"DINNER - SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=2501
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2503
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2504
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2506
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2507
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2508
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2512
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2513
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2514
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2515
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2516
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2517
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2520
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2522
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2523
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2524
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2525
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=2526
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2527
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2528
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2529
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2530
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2531
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2532
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=2533
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2534
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2535
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2539
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2540
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2541
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2542
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2543
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2544
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2545
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2546
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2549
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2550
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2551
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2552
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2553
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2554
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2556
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2557
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2558
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2559
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2560
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2561
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2562
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2564
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2566
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2569
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2570
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2571
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2572
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2573
cell=3
old={"v":"DAILY"}
new={"v":"Daily"}
/ec/
row=2576
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2577
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2578
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=2579
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2580
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2581
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2582
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2583
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2584
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2585
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2586
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2587
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2588
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2589
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2590
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2591
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2593
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2595
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2596
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2597
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2598
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2599
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2600
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2601
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2602
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2603
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2604
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2605
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2607
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2608
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2609
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2610
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2612
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2613
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2615
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2616
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2617
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2618
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2619
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2621
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2622
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2623
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2626
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=2629
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=2630
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=2632
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2633
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2635
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2636
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=2637
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=2640
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2641
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2644
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2645
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2646
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2648
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2649
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2650
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2651
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2652
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2653
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2654
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2655
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2656
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2657
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2658
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2659
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2660
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2661
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2662
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2663
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2664
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2665
cell=3
old={"v":"[BREAKFAST]"}
new={"v":"BREAKFAST"}
/ec/
row=2666
cell=3
old={"v":"[LUNCHEON]"}
new={"v":"LUNCHEON"}
/ec/
row=2667
cell=3
old={"v":"[LUNCHEON]"}
new={"v":"LUNCHEON"}
/ec/
row=2668
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=2669
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2670
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2671
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2672
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2673
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2674
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2675
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2676
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2677
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2678
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2679
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2680
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2681
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2682
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2683
cell=3
old={"v":"A LA CARTE"}
new={"v":"A LA CARTE"}
/ec/
row=2685
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2686
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2687
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2688
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2689
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=2691
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2692
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2693
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2694
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2695
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2696
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2698
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2699
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2700
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2701
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=2702
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2704
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2705
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2706
cell=3
old={"v":"(?LUNCH?)"}
new={"v":"LUNCH"}
/ec/
row=2707
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2708
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2709
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2710
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2711
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2712
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2713
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2714
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2715
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2716
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2717
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2718
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2719
cell=3
old={"v":"SUPPER (?)"}
new={"v":"SUPPER"}
/ec/
row=2720
cell=3
old={"v":"FRUHSTUCK/BREAKFAST"}
new={"v":"FRUHSTUCK-BREAKFAST"}
/ec/
row=2721
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=2722
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2724
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=2725
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=2726
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=2729
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2731
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2732
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2733
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2734
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2735
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2736
cell=3
old={"v":"SUPPER(?)"}
new={"v":"SUPPER"}
/ec/
row=2737
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2739
cell=3
old={"v":"SUPPER(?)"}
new={"v":"SUPPER"}
/ec/
row=2740
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2741
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2742
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2743
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2744
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2745
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2746
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2747
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2748
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2749
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2750
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2751
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2752
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2753
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2754
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2755
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2756
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2757
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2759
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2760
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2761
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2762
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2763
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2764
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2765
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2768
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2769
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2770
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2771
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2772
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2773
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2774
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2775
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2776
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=2777
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2778
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=2779
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2780
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2781
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2783
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2784
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2785
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2786
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=2787
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=2788
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=2789
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=2790
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2791
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2792
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2793
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2794
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2795
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2796
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2797
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2798
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2799
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2800
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2801
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2802
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2803
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2804
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2805
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2806
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2807
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2808
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2809
cell=3
old={"v":"(?LUNCH?)"}
new={"v":"LUNCH"}
/ec/
row=2810
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2811
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2812
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2813
cell=3
old={"v":"(?LUNCH?)"}
new={"v":"LUNCH"}
/ec/
row=2814
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=2815
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2816
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2817
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2818
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=2819
cell=3
old={"v":"(?LUNCH?)"}
new={"v":"LUNCH"}
/ec/
row=2820
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2821
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2822
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2823
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2824
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2825
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2826
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2827
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2828
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2829
cell=3
old={"v":"LUNCH (?)"}
new={"v":"LUNCH"}
/ec/
row=2830
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2831
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2832
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2833
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2834
cell=3
old={"v":"[LUNCH]"}
new={"v":"LUNCH"}
/ec/
row=2835
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2836
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2837
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2838
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2839
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2840
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2841
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2842
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2843
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2844
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2845
cell=3
old={"v":"DINNER SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=2846
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2847
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2848
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2849
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2850
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2851
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2852
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2853
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2854
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2855
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2856
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2857
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=2858
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2859
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2860
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2861
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2862
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2863
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2864
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2865
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=2866
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2867
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=2868
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=2869
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3374
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3375
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3376
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3377
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3378
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3379
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3380
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3381
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3382
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3383
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3384
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3385
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=3386
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3387
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3388
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3389
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3390
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3391
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3392
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3393
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3394
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3395
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3396
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3397
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3398
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3399
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3400
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3401
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3402
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3403
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3404
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3405
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3406
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3407
cell=3
old={"v":"[LUNCH?]"}
new={"v":"LUNCH"}
/ec/
row=3408
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3409
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3410
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3411
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3412
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3413
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3414
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3415
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3416
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3417
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3418
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3419
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3420
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3421
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3422
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3423
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3424
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=3425
cell=3
old={"v":"(?LUNCH?)"}
new={"v":"LUNCH"}
/ec/
row=3426
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3428
cell=3
old={"v":"DINNER - SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=3429
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3430
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3431
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3432
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3433
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3434
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3435
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3437
cell=3
old={"v":"DINNER - SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=3438
cell=3
old={"v":"DINNER - SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=3439
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3440
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3441
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3442
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3443
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3444
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3445
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3446
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3447
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3449
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=3451
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3452
cell=3
old={"v":"MITTAGESSEN - DINNER"}
new={"v":"MITTAGESSEN - DINNER"}
/ec/
row=3453
cell=3
old={"v":"MITTAGESSEN - DINNER"}
new={"v":"MITTAGESSEN - DINNER"}
/ec/
row=3456
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3457
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3458
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3459
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3460
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3461
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3462
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3463
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3464
cell=3
old={"v":"FRUHSTUCK-LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=3465
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3467
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3468
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3469
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3470
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3471
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3472
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3473
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3474
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3475
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3476
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3477
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3478
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3479
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3480
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3481
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3482
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3483
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3484
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3485
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3486
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=3487
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3488
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3489
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3490
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=3491
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3492
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3493
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3494
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3495
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3496
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3497
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3498
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3499
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3500
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3501
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3502
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3503
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3504
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3505
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3506
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3507
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3508
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3509
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3510
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3511
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3512
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3513
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3514
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3515
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3516
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3517
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3518
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3519
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3520
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3521
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3522
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3523
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3524
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3525
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3526
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3527
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3528
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3530
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3531
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3532
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3534
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3536
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=3537
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=3538
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3539
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3541
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=3545
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3546
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3547
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3549
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3550
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3552
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3553
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3555
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3557
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3559
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3561
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3562
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3564
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3565
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=3566
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3567
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=3568
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3570
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3571
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3572
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3573
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3574
cell=3
old={"v":"(?LUNCH?)"}
new={"v":"LUNCH"}
/ec/
row=3575
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3576
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=3578
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3579
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3580
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3581
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3582
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3583
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3584
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3585
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3586
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3587
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3588
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=3589
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3590
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3591
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3592
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3593
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=3594
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=3595
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3596
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3597
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3598
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3599
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3600
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3601
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3602
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3603
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3604
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3605
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3606
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3607
cell=3
old={"v":"DINNER - SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=3608
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3609
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3610
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3611
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3612
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3613
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3614
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=3615
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3616
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3617
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=3618
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3619
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3620
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3621
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3622
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3623
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=3624
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=3626
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3628
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3629
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3630
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3634
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3635
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3636
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3637
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3638
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3639
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3640
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3641
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3642
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3643
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3644
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3645
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3646
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3647
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3649
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3650
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3651
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=3652
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3653
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3656
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3657
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3658
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=3659
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=3660
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3662
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3664
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3665
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=3666
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3667
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3668
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3669
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3670
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3671
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3672
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3674
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=3675
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3677
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=3679
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3680
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3682
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3683
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3684
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3685
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3686
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3687
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3688
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3689
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3690
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3691
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3692
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3693
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3694
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3695
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3696
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3697
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3698
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3699
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3701
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3702
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3703
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3704
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3705
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3706
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3707
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3708
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3709
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3710
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3711
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3712
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3713
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3714
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3715
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3716
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3717
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3718
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3719
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3720
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3721
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=3722
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3723
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3724
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3731
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3732
cell=3
old={"v":"[?DINNER? - LUNCH?]"}
new={"v":"LUNCH & DINNER"}
/ec/
row=3733
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3734
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3735
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3736
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3737
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3739
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3740
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3741
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3743
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3744
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3745
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3746
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3747
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3749
cell=3
old={"v":"DINNER SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=3750
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3751
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3752
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3753
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3754
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3756
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3757
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3758
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=3759
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3761
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3762
cell=3
old={"v":"MITTAGESSEN - DINNER"}
new={"v":"MITTAGESSEN - DINNER"}
/ec/
row=3764
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3765
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=3766
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=3767
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3768
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3769
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3770
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3771
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3772
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3773
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3774
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3775
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3776
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3777
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3778
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3779
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3780
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3781
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3782
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3783
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3784
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3785
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3786
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3787
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3788
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3789
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3790
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3791
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3792
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3793
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3794
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3795
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3796
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3798
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3799
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3800
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3801
cell=3
old={"v":"A LA CARTE"}
new={"v":"A LA CARTE"}
/ec/
row=3803
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3804
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3805
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3807
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3808
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3809
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3810
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3811
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3812
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3813
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3814
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3815
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3817
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3819
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3820
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3821
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3823
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3824
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3826
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3827
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3828
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3830
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3831
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3833
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3834
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3837
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3838
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3840
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3841
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3843
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3845
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3846
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3848
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3850
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3851
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3854
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3855
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3856
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3857
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3858
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3859
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3860
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3861
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3862
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3863
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3864
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3865
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3866
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3867
cell=3
old={"v":"FRUHSTUCK-LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=3868
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3869
cell=3
old={"v":"[?DINNER? - LUNCH?]"}
new={"v":"LUNCH & DINNER"}
/ec/
row=3870
cell=3
old={"v":"FRUHSTUCK-LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=3871
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3872
cell=3
old={"v":"[?DINNER? - LUNCH?]"}
new={"v":"LUNCH & DINNER"}
/ec/
row=3873
cell=3
old={"v":"FRUHSTUCK-LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=3874
cell=3
old={"v":"[?DINNER? - LUNCH?]"}
new={"v":"LUNCH & DINNER"}
/ec/
row=3875
cell=3
old={"v":"FRUHSTUCK-BREAKFAST"}
new={"v":"FRUHSTUCK-BREAKFAST"}
/ec/
row=3876
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3877
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3878
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3879
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3881
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=3882
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3883
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3884
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3885
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3886
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3888
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3889
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3890
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3891
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3892
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3893
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3894
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3896
cell=3
old={"v":"DINNER SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=3897
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3898
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3899
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3900
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3901
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3902
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3903
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3904
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3905
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3906
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3907
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3908
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3909
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3910
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3911
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3912
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3913
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3915
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3916
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3917
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=3918
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3919
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3920
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3921
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3922
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3923
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3924
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3925
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3926
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3927
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3928
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3929
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3931
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3932
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3933
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3934
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3935
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3936
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3937
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3938
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3939
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=3940
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3941
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3942
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=3943
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3944
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3947
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3948
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3950
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3951
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3952
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3953
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3954
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3955
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3956
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3957
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3958
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3959
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3960
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3961
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3962
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3963
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3964
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3965
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3966
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=3968
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3970
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=3971
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3972
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3973
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3975
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3976
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3978
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3979
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3981
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3983
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3984
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3986
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3988
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3990
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3991
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3992
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3995
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3996
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3997
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=3998
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=3999
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4001
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4003
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4004
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4005
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4006
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4007
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4008
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4009
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4010
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4011
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4012
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4013
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4014
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4015
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4016
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4017
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4018
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4019
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4020
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4021
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4022
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4023
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4024
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4025
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4026
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4027
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4028
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4029
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4030
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4031
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4032
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4033
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4034
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4035
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4036
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4037
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4038
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4040
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=4042
cell=3
old={"v":"FRUHSTUCK/BREAKFAST"}
new={"v":"FRUHSTUCK-BREAKFAST"}
/ec/
row=4043
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4044
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=4045
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4046
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4047
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4048
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4049
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4050
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4051
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4052
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4053
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4054
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4056
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4057
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=4058
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=4059
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4060
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4061
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4062
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4063
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4064
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4065
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4067
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4068
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4069
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4070
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4071
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4072
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=4073
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=4074
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4075
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4076
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=4077
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=4078
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=4079
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4082
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4083
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4085
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4088
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=4089
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4090
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4091
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4093
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4094
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4096
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4097
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4099
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4100
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4101
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4104
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4105
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4106
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4108
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4110
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4112
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4113
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4115
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4116
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4118
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4119
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4121
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4122
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4123
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4124
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4125
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4127
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4128
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4130
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4131
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4133
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4134
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4136
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4137
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4138
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4139
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4140
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4142
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4143
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4145
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4146
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4147
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4148
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4149
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4150
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4151
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4152
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4153
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4155
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4156
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4157
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4158
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4159
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4160
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4161
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4162
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4163
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4164
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4165
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4166
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4167
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4168
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4169
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4170
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4171
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4172
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4173
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4174
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4175
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4176
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4177
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4178
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4179
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4180
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4181
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4182
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4183
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4184
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4185
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4186
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4187
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4188
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4189
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4190
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4191
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4192
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4193
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4196
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=4197
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=4199
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4202
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=4203
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=4205
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4206
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4207
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4208
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4209
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4210
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4212
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4213
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4214
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4215
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4217
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4219
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4220
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4221
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4222
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4224
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=4225
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4226
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4227
cell=3
old={"v":"FRUHSTUCK/BREAKFAST"}
new={"v":"FRUHSTUCK-BREAKFAST"}
/ec/
row=4228
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4230
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4231
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4232
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4233
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4234
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4235
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4236
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4237
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4238
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4240
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4241
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4242
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4243
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4244
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4245
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4246
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4247
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4248
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4250
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4251
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4253
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4254
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4256
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4258
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4260
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4262
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4263
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4265
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4267
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4268
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4269
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4271
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4272
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4274
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4275
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4276
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4278
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4279
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4280
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4281
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4282
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4283
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4284
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4285
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4287
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4288
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4289
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4291
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4292
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4293
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4295
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4296
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4301
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4302
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4303
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4304
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4305
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4308
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4309
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4310
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4311
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4312
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4313
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4314
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4315
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4316
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4317
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4318
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4319
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4320
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4321
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4322
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4323
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4324
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4325
cell=3
old={"v":"FRUHSTUCK-BREAKFAST"}
new={"v":"FRUHSTUCK-BREAKFAST"}
/ec/
row=4326
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4327
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4328
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4329
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4330
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4331
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4332
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4333
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4334
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4335
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4336
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4337
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4338
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4339
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4340
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4341
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4342
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4343
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4345
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4346
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4347
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4348
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4349
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4350
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4351
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4352
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4353
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4354
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4355
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4356
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4357
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4358
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4359
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4360
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4361
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4362
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4363
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=4364
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4365
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4366
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4369
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4370
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4371
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4373
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4374
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4376
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4378
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4380
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4382
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4384
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4385
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4386
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4387
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=4389
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4391
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4392
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4393
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4395
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4396
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4398
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4401
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4403
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4405
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4408
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4409
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4410
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4411
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4412
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4414
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4416
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4417
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4419
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4420
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4421
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4423
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4425
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4426
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4427
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4428
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4430
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4433
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4434
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4435
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4436
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4437
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4438
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4439
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4440
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4441
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4442
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4443
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4444
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4445
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4446
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4447
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4448
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4449
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4450
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4451
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4452
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4453
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4454
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4455
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4456
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4457
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4458
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4459
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4460
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4461
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4462
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4463
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4464
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4465
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4466
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4467
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4468
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4469
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4470
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4471
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4472
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4473
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4474
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4475
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4476
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4477
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4478
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4479
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4480
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4481
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4482
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4483
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4484
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4485
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4486
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4487
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4488
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4489
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4490
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4491
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4492
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=4493
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=4494
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4495
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=4496
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=4497
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=4498
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4499
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=4500
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4501
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=4502
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=4503
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=4504
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4505
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4506
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4507
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4509
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4510
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4512
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=4513
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4514
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4515
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4516
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4517
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4518
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4519
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4520
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4521
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4522
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4523
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4524
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4525
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4526
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4527
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4528
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4529
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4530
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4531
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4532
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4533
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4536
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4538
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4539
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4540
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4541
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4543
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4545
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4546
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4548
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4549
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4552
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4553
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4555
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4557
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4559
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4561
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4563
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4565
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4566
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4567
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4568
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4569
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4571
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4572
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4574
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4576
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4577
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4579
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4580
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4582
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4583
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4584
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4585
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4586
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4587
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4588
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4589
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4590
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4591
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4592
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4593
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4594
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4595
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4596
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=4597
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=4600
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4601
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=4603
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4604
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=4605
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4608
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4609
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4610
cell=3
old={"v":"DAILY LUNCH;"}
new={"v":"DAILY LUNCH;"}
/ec/
row=4612
cell=3
old={"v":"NEW YEAR'S DINNER"}
new={"v":"NEW YEAR'S DINNER"}
/ec/
row=4615
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4617
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4623
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4625
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4628
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=4632
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4633
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4634
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4635
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4638
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4639
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=4640
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4641
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4643
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4645
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4646
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=4647
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4648
cell=3
old={"v":"DAILY MENU, BREAKFAST"}
new={"v":"DAILY MENU, BREAKFAST"}
/ec/
row=4650
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=4652
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4654
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4656
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4660
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4662
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4663
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=4664
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=4666
cell=3
old={"v":"DAILY MENU, BREAKFAST"}
new={"v":"DAILY MENU, BREAKFAST"}
/ec/
row=4667
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=4669
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=4671
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4672
cell=3
old={"v":"[LUNCH]"}
new={"v":"LUNCH"}
/ec/
row=4677
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4678
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4679
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4680
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4681
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=4682
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4683
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4684
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4685
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4686
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=4687
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4688
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=4690
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4691
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4692
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4695
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4696
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4697
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4700
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=4701
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4702
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4704
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4705
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4706
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4707
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4708
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4709
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=4714
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4716
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4718
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4719
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4724
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4725
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4726
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4728
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4729
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=4730
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4732
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=4737
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4738
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4739
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4742
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4744
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4747
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4750
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4752
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=4754
cell=3
old={"v":"(DINNER)"}
new={"v":"DINNER"}
/ec/
row=4755
cell=3
old={"v":"NEW YEAR'S DINNER"}
new={"v":"NEW YEAR'S DINNER"}
/ec/
row=4756
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4757
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4760
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4761
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4762
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4763
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4766
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4768
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4769
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4773
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4774
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=4776
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4779
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4781
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4782
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4789
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4791
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=4792
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4794
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4796
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4797
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4798
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4803
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4807
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4810
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4811
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4812
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=4813
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4816
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=4817
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=4819
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4820
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=4821
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4822
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4824
cell=3
old={"v":"BREAKFAST;"}
new={"v":"BREAKFAST"}
/ec/
row=4826
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4828
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4829
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=4830
cell=3
old={"v":"EIGHTH ANNUAL BANQUET'"}
new={"v":"EIGHTH ANNUAL BANQUET"}
/ec/
row=4831
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4832
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=4833
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=4835
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4836
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=4837
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4840
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=4842
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=4843
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=4844
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4845
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4847
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4849
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4850
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4851
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4852
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4854
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4855
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4856
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4860
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4862
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4863
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4866
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4868
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4869
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4871
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4872
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4873
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4875
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4876
cell=3
old={"v":"DINNER, LINCOLNS BIRTHDAY"}
new={"v":"LINCOLN'S BIRTHDAY DINNER"}
/ec/
row=4878
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4880
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=4885
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4887
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=4889
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4890
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4891
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4892
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4893
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4894
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4896
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=4898
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4899
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4900
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4901
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4911
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4912
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4913
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4914
cell=3
old={"v":"LADIES NIGHT"}
new={"v":"LADIES NIGHT"}
/ec/
row=4916
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4920
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4921
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4922
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=4925
cell=3
old={"v":"DAILY BILL OF FARE"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=4926
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=4927
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4928
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4929
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4930
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4931
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4933
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4934
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4935
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4936
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=4939
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4940
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4942
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4944
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4945
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4947
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4948
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4950
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=4951
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4952
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=4956
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4957
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4958
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=4960
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=4961
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4962
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4964
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4965
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4967
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4968
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4972
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4973
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=4974
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4975
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4977
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4979
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4980
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4982
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4983
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4984
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=4985
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4987
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=4991
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=4995
cell=3
old={"v":"ANNIVERSARY [DINNER]"}
new={"v":"ANNIVERSARY DINNER"}
/ec/
row=4996
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=4999
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5000
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5001
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5003
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5007
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5008
cell=3
old={"v":"BANQUET (WASHINGTON'S BIRTHDAY?)"}
new={"v":"WASHINGTON'S BIRTHDAY BANQUET"}
/ec/
row=5010
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5012
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5015
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5017
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5018
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5019
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5020
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5021
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5023
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5024
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5026
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5027
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=5029
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5031
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5032
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5035
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5037
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5038
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5040
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5042
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5043
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5044
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5047
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=5049
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5051
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5052
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5053
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5055
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5059
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5061
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5063
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5064
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5067
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5068
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5069
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5070
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5072
cell=3
old={"v":"NEW YEAR'S DINNER"}
new={"v":"NEW YEAR'S DINNER"}
/ec/
row=5073
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5077
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5078
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5079
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5080
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5081
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5082
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5083
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5085
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5086
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5091
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5093
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5094
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5096
cell=3
old={"v":"(?DINNER?)"}
new={"v":"DINNER"}
/ec/
row=5097
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5098
cell=3
old={"v":"NEW YEAR'S DAY DINNER"}
new={"v":"NEW YEAR'S DAY DINNER"}
/ec/
row=5099
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5100
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5102
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5104
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5105
cell=3
old={"v":"BANQUET AND RECEPTION"}
new={"v":"BANQUET AND RECEPTION"}
/ec/
row=5106
cell=3
old={"v":"FOURTH ANNUAL DINNER"}
new={"v":"FOURTH ANNUAL DINNER"}
/ec/
row=5108
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5109
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5110
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5113
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5114
cell=3
old={"v":"DAILY BILL OF FARE"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=5116
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5118
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5119
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5121
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5122
cell=3
old={"v":"NEW YEAR'S DAY DINNER"}
new={"v":"NEW YEAR'S DAY DINNER"}
/ec/
row=5123
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=5124
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5125
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5126
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5127
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=5128
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5129
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5131
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5132
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5133
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5135
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5139
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5140
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=5141
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5142
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5146
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5151
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5152
cell=3
old={"v":"EIGHTH ANNUAL BANQUET"}
new={"v":"EIGHTH ANNUAL BANQUET"}
/ec/
row=5154
cell=3
old={"v":"FIFTH ANNUAL DINNER"}
new={"v":"FIFTH ANNUAL DINNER"}
/ec/
row=5155
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5156
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5160
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5161
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5162
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5165
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5167
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5170
cell=3
old={"v":"FIFTH ANNUAL DINNER"}
new={"v":"FIFTH ANNUAL DINNER"}
/ec/
row=5172
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5173
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5176
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5179
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5180
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5184
cell=3
old={"v":"NEW YEAR'S DINNER"}
new={"v":"NEW YEAR'S DINNER"}
/ec/
row=5185
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5187
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5190
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5192
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5197
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5198
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5199
cell=3
old={"v":"RECEPTION"}
new={"v":"RECEPTION"}
/ec/
row=5201
cell=3
old={"v":"DINNER TO ABOVE;"}
new={"v":"DINNER TO ABOVE"}
/ec/
row=5204
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5205
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5206
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5207
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5211
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5213
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=5214
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5217
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5218
cell=3
old={"v":"DAILY BREAKFAST MENU"}
new={"v":"DAILY MENU, BREAKFAST"}
/ec/
row=5221
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5222
cell=3
old={"v":"DINNER TO ABOVE"}
new={"v":"DINNER TO ABOVE"}
/ec/
row=5223
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5224
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5227
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=5228
cell=3
old={"v":"FIFTH ANNUAL DINNER"}
new={"v":"FIFTH ANNUAL DINNER"}
/ec/
row=5229
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5230
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5232
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5234
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5235
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5237
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5239
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5240
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5241
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5242
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5243
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5248
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5251
cell=3
old={"v":"BREAKFAST MENU"}
new={"v":"BREAKFAST MENU"}
/ec/
row=5253
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5255
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5257
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5260
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5261
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5262
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5263
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5264
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5266
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5269
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5271
cell=3
old={"v":"DINNER, FIFTH ANNUAL"}
new={"v":"FIFTH ANNUAL DINNER"}
/ec/
row=5273
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5274
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5276
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5277
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5281
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5284
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5285
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5287
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5288
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5289
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5290
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5291
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5292
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5293
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5294
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5295
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5296
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5301
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5302
cell=3
old={"v":"DINNER;"}
new={"v":"DINNER"}
/ec/
row=5303
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5305
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5307
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5308
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5309
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5310
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5311
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5312
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5313
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5316
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5317
cell=3
old={"v":"DAILY MENU, BREAKFAST"}
new={"v":"DAILY MENU, BREAKFAST"}
/ec/
row=5318
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5322
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5323
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5324
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5325
cell=3
old={"v":"DAILY"}
new={"v":"Daily"}
/ec/
row=5326
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5327
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5328
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5330
cell=3
old={"v":"(?LUNCH?)"}
new={"v":"LUNCH"}
/ec/
row=5331
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5332
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5333
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5335
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5336
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5337
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5338
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5339
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5343
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5346
cell=3
old={"v":"DAILY BILL OF FARE"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=5348
cell=3
old={"v":"LUNCH."}
new={"v":"LUNCH"}
/ec/
row=5353
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5354
cell=3
old={"v":"(DINNER)"}
new={"v":"DINNER"}
/ec/
row=5357
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5358
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5361
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5365
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5366
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5367
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5370
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5371
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5372
cell=3
old={"v":"RECEPTION"}
new={"v":"RECEPTION"}
/ec/
row=5374
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5376
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5378
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5379
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5383
cell=3
old={"v":"LUNCH MENU"}
new={"v":"LUNCH MENU"}
/ec/
row=5385
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5386
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=5388
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5390
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=5394
cell=3
old={"v":"LINCOLN'S BIRTHDAY DINNER"}
new={"v":"LINCOLN'S BIRTHDAY DINNER"}
/ec/
row=5395
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5397
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5399
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5402
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5403
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5407
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5408
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5409
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5411
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5418
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5419
cell=3
old={"v":"DINNER;"}
new={"v":"DINNER"}
/ec/
row=5421
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5425
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5426
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5427
cell=3
old={"v":"DINNER;"}
new={"v":"DINNER"}
/ec/
row=5428
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5430
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5431
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5432
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5434
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5436
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5437
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5439
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5441
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5442
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5443
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5445
cell=3
old={"v":"(DINNER)"}
new={"v":"DINNER"}
/ec/
row=5446
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5449
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5450
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5451
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5452
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5453
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5455
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5456
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5458
cell=3
old={"v":"DAILY DINNER MENU"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5459
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5460
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5461
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5462
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5463
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5464
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5466
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5468
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5469
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=5471
cell=3
old={"v":"DINNER TO ABOVE"}
new={"v":"DINNER TO ABOVE"}
/ec/
row=5472
cell=3
old={"v":"ANNIVERSARY DINNER"}
new={"v":"ANNIVERSARY DINNER"}
/ec/
row=5473
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5475
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5476
cell=3
old={"v":"LUNCHEON MENU"}
new={"v":"LUNCHEON MENU"}
/ec/
row=5477
cell=3
old={"v":"[?REUNION?]"}
new={"v":"REUNION"}
/ec/
row=5480
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5483
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5485
cell=3
old={"v":"MITTAGESSEN - DINNER"}
new={"v":"MITTAGESSEN - DINNER"}
/ec/
row=5486
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5487
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5489
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5492
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5495
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5497
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5501
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5502
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5503
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5504
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5506
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5507
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5509
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5513
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5516
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5517
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5522
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5526
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5531
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5532
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5533
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5535
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5536
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5538
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5539
cell=3
old={"v":"DAILY BILL OF FARE;"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=5540
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5541
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5544
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5549
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5550
cell=3
old={"v":"LUNCH;DINNER"}
new={"v":"LUNCH-DINNER"}
/ec/
row=5551
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5555
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5557
cell=3
old={"v":"DAILY BILL OF FARE"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=5562
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5563
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5564
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5565
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5566
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5567
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5569
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5572
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5580
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5581
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5582
cell=3
old={"v":"BREAKFAST AND SUPPER"}
new={"v":"BREAKFAST AND SUPPER"}
/ec/
row=5586
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5588
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5589
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5590
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5591
cell=3
old={"v":"NEW YEARS DAY DINNER"}
new={"v":"NEW YEAR'S DAY DINNER"}
/ec/
row=5592
cell=3
old={"v":"EIGHTH ANNUAL BANQUET"}
new={"v":"EIGHTH ANNUAL BANQUET"}
/ec/
row=5594
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5595
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5596
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5597
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5598
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5600
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5602
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5603
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5604
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5605
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5611
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5612
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5616
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5617
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5618
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5621
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5624
cell=3
old={"v":"LUNCH &/OR DINNER"}
new={"v":"LUNCH OR DINNER"}
/ec/
row=5627
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5628
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5633
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5634
cell=3
old={"v":"TABLE D'HOTE DINNER"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=5635
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5636
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5637
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5638
cell=3
old={"v":"LUNCH AND DINNER"}
new={"v":"LUNCH AND DINNER"}
/ec/
row=5639
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=5643
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5645
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5646
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5647
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5648
cell=3
old={"v":"NEW YEAR'S DAY DINNER"}
new={"v":"NEW YEAR'S DAY DINNER"}
/ec/
row=5649
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5651
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5652
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5653
cell=3
old={"v":"BREAKFAST MENU"}
new={"v":"BREAKFAST MENU"}
/ec/
row=5654
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5655
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5656
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5658
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5659
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5660
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=5662
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5665
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5669
cell=3
old={"v":"LUNCHEON MENU"}
new={"v":"LUNCHEON MENU"}
/ec/
row=5672
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5673
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5676
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5679
cell=3
old={"v":"REUNION"}
new={"v":"REUNION"}
/ec/
row=5681
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5683
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5685
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5686
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5687
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5691
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5693
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5694
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5695
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5696
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5697
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5699
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5700
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5701
cell=3
old={"v":"BREAKFAST MENU"}
new={"v":"BREAKFAST MENU"}
/ec/
row=5702
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5704
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5705
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5706
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5709
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5712
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5713
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5714
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5715
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5716
cell=3
old={"v":"BREAKFAST MENU"}
new={"v":"BREAKFAST MENU"}
/ec/
row=5719
cell=3
old={"v":"MITTAG-ESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=5720
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5722
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5723
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5724
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5726
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5728
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5730
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=5732
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5734
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5736
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5737
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5738
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5742
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5743
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5744
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5745
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5746
cell=3
old={"v":"LUNCH OR DINNER"}
new={"v":"LUNCH OR DINNER"}
/ec/
row=5747
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5749
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5750
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5751
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=5752
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5754
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5760
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5761
cell=3
old={"v":"TABLE D'HOTE DINNER"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=5764
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5766
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5767
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5769
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5772
cell=3
old={"v":"ABEND-ESSEN"}
new={"v":"ABEND-ESSEN"}
/ec/
row=5773
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5780
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5781
cell=3
old={"v":"NEW YEARS DAY DINNER"}
new={"v":"NEW YEAR'S DAY DINNER"}
/ec/
row=5782
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5783
cell=3
old={"v":"NEW YEARS DAY DINNER"}
new={"v":"NEW YEAR'S DAY DINNER"}
/ec/
row=5784
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=5787
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5788
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5789
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5790
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5791
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5793
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5794
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5795
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5796
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5798
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5799
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5800
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5801
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5803
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5805
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5806
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5810
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5811
cell=3
old={"v":"LUNCHEON MENU"}
new={"v":"LUNCHEON MENU"}
/ec/
row=5812
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=5813
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5815
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5817
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5818
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5819
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5820
cell=3
old={"v":"BREAKFAST;"}
new={"v":"BREAKFAST"}
/ec/
row=5822
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5823
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5824
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5826
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5828
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5829
cell=3
old={"v":"ABEND-ESSEN"}
new={"v":"ABEND-ESSEN"}
/ec/
row=5832
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5833
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5834
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5837
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5838
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5844
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5846
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5851
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5852
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5853
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5855
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5857
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5858
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5859
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5860
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5861
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5863
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5868
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5869
cell=3
old={"v":"[DINNER ?]"}
new={"v":"DINNER"}
/ec/
row=5871
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5872
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5874
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5878
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5881
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5884
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5886
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5887
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5890
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5892
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5894
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5896
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5897
cell=3
old={"v":"MITTAGESSEN - DINNER"}
new={"v":"MITTAGESSEN - DINNER"}
/ec/
row=5900
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5901
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5902
cell=3
old={"v":"DAILY DINNER MENU"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5906
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5907
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5910
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5912
cell=3
old={"v":"DINNER(?)"}
new={"v":"DINNER"}
/ec/
row=5915
cell=3
old={"v":"DAILY DINNER MENU"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5916
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5918
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5919
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5920
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5922
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5923
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5924
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5925
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5927
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5928
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5929
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5931
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=5932
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5933
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5936
cell=3
old={"v":"TABLE D'HOTE DINNER"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=5938
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5939
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5940
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5941
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5942
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5944
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5946
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5950
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5951
cell=3
old={"v":"[DINNER?]"}
new={"v":"DINNER"}
/ec/
row=5952
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5954
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5955
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5956
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5958
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5959
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5961
cell=3
old={"v":"[BREAKFAST]"}
new={"v":"BREAKFAST"}
/ec/
row=5962
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5965
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5966
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5967
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=5968
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5969
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5972
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5973
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=5976
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5978
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5979
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5981
cell=3
old={"v":"INSPECTION TRIP - BREAKFAST"}
new={"v":"INSPECTION TRIP, BREAKFAST"}
/ec/
row=5982
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5984
cell=3
old={"v":"LUNCHEON;"}
new={"v":"LUNCHEON"}
/ec/
row=5987
cell=3
old={"v":"DAILY DINNER MENU"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=5989
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=5990
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=5993
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=5994
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=5995
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=5996
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=5998
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=5999
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6000
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6003
cell=3
old={"v":"(DAILY MENU)"}
new={"v":"DAILY MENU"}
/ec/
row=6004
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6008
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6009
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6011
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6016
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6017
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6022
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6023
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6024
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6026
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6027
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6032
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=6034
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6035
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6037
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6038
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6040
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6043
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6045
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=6048
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6052
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=6053
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=6054
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6055
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6056
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6057
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6060
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6061
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6063
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6064
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6065
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6067
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6068
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6071
cell=3
old={"v":"FOURTH ANNUAL DINNER"}
new={"v":"FOURTH ANNUAL DINNER"}
/ec/
row=6073
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6074
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6076
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6080
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6081
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6083
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6084
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6086
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6087
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6089
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6090
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6091
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6092
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6094
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=6097
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6098
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6101
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6102
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6104
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6106
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=6109
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6110
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6111
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6112
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6119
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6121
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6122
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6123
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6124
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6126
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6129
cell=3
old={"v":"LUNCHEON MENU"}
new={"v":"LUNCHEON MENU"}
/ec/
row=6130
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6131
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6132
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6133
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6134
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6135
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6136
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6139
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6140
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6142
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6143
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6144
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6147
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=6150
cell=3
old={"v":"SUPPER MENU"}
new={"v":"SUPPER MENU"}
/ec/
row=6152
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6154
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6155
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=6156
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6157
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6158
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6159
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6160
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6162
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6164
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6166
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=6167
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6169
cell=3
old={"v":"RECEPTION"}
new={"v":"RECEPTION"}
/ec/
row=6170
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6171
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6172
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6174
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6175
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6181
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6182
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6183
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6184
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6185
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6186
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6187
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6188
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6190
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6194
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=6195
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6196
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6197
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6200
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6201
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6202
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6205
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6208
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6209
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6210
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=6211
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6212
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6215
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6216
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6217
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6220
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6222
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6223
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6224
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6228
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6230
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6234
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6235
cell=3
old={"v":"BREAKFAST AND SUPPER"}
new={"v":"BREAKFAST AND SUPPER"}
/ec/
row=6236
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6237
cell=3
old={"v":"WINE LIST"}
new={"v":"WINE LIST"}
/ec/
row=6240
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6243
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6244
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6245
cell=3
old={"v":"DINNER;"}
new={"v":"DINNER"}
/ec/
row=6247
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6248
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6250
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6251
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6253
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6255
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6256
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6258
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6259
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6260
cell=3
old={"v":"LUNCHEON MENU"}
new={"v":"LUNCHEON MENU"}
/ec/
row=6261
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6262
cell=3
old={"v":"DINNER(?)"}
new={"v":"DINNER"}
/ec/
row=6264
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6266
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6269
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6277
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6280
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6282
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6287
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6288
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=6290
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6292
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6293
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6295
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6296
cell=3
old={"v":"FOURTH ANNUAL DINNER"}
new={"v":"FOURTH ANNUAL DINNER"}
/ec/
row=6297
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6298
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6299
cell=3
old={"v":"LUNCH MENU"}
new={"v":"LUNCH MENU"}
/ec/
row=6300
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6302
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6303
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6307
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6309
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6311
cell=3
old={"v":"BREAKFAST MENU"}
new={"v":"BREAKFAST MENU"}
/ec/
row=6312
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=6313
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6314
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6315
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6318
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6319
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6320
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6321
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6325
cell=3
old={"v":"(LUNCH)"}
new={"v":"LUNCH"}
/ec/
row=6326
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6328
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6329
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6330
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6332
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6333
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6334
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6335
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6336
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6337
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6338
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6340
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6343
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6344
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6346
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6348
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6351
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6352
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6355
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6359
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=6362
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6366
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6367
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6369
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6373
cell=3
old={"v":"[LUNCH]"}
new={"v":"LUNCH"}
/ec/
row=6374
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6375
cell=3
old={"v":"SUPPER MENU"}
new={"v":"SUPPER MENU"}
/ec/
row=6376
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6381
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=6385
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6386
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6389
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=6390
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6391
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6392
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6394
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6397
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=6398
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6399
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=6400
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6402
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6403
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6404
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6405
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6411
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6414
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6415
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6416
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=6417
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6419
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6420
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=6423
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6424
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6425
cell=3
old={"v":"DAILY MENU;"}
new={"v":"DAILY MENU"}
/ec/
row=6426
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6429
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6430
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6431
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6432
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6433
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6434
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6435
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6436
cell=3
old={"v":"BREAKFAST AND SUPPER"}
new={"v":"BREAKFAST AND SUPPER"}
/ec/
row=6438
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=6439
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6441
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6443
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6444
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6445
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6446
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6448
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6449
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6450
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6451
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6453
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6455
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6458
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6460
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=6461
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6463
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=6465
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=6466
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6467
cell=3
old={"v":"[LUNCH?]"}
new={"v":"LUNCH"}
/ec/
row=6468
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=6470
cell=3
old={"v":"LUNCHEON MENU"}
new={"v":"LUNCHEON MENU"}
/ec/
row=6471
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=6472
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6473
cell=3
old={"v":"SUPPER (?)"}
new={"v":"SUPPER"}
/ec/
row=6476
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6477
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6479
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6481
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6482
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=6483
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6484
cell=3
old={"v":"DAILY DINNER MENU"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=6485
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6488
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6489
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6491
cell=3
old={"v":"LUNCHEON MENU"}
new={"v":"LUNCHEON MENU"}
/ec/
row=6492
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6493
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6495
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=6497
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6499
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6500
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6502
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6503
cell=3
old={"v":"LADIES NIGHT"}
new={"v":"LADIES NIGHT"}
/ec/
row=6504
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6508
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=6511
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6514
cell=3
old={"v":"NEW YEARS DINNER"}
new={"v":"NEW YEAR'S DINNER"}
/ec/
row=6515
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6520
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6521
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6527
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6528
cell=3
old={"v":"SUPPER MENU"}
new={"v":"SUPPER MENU"}
/ec/
row=6531
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6541
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6542
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6543
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=6545
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6546
cell=3
old={"v":"Lunch menu"}
new={"v":"LUNCH MENU"}
/ec/
row=6547
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6548
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6549
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6553
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6555
cell=3
old={"v":"MITTAGESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=6557
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6559
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6560
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6561
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6562
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6563
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6566
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6569
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6571
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6572
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6574
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6575
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6577
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6578
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6579
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6582
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6584
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6585
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6588
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6590
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6591
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6592
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6593
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6594
cell=3
old={"v":"DAILY BILL OF FARE;"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=6597
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=6599
cell=3
old={"v":"PRIVATE DINNER"}
new={"v":"PRIVATE DINNER"}
/ec/
row=6602
cell=3
old={"v":"DAILY LUNCH;"}
new={"v":"DAILY LUNCH;"}
/ec/
row=6604
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6605
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6607
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6609
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6611
cell=3
old={"v":"[LUNCH]"}
new={"v":"LUNCH"}
/ec/
row=6614
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6615
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6616
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6618
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6619
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6621
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=6624
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6625
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6627
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6629
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=6631
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6632
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6637
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6640
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6644
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=6645
cell=3
old={"v":"(DINNER)"}
new={"v":"DINNER"}
/ec/
row=6649
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6650
cell=3
old={"v":"DAILY LUNCHEON MENU"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=6651
cell=3
old={"v":"(DINNER)"}
new={"v":"DINNER"}
/ec/
row=6655
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6661
cell=3
old={"v":"INSPECTION TRIP - BREAKFAST"}
new={"v":"INSPECTION TRIP, BREAKFAST"}
/ec/
row=6662
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6664
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=6665
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6666
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6668
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6673
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6675
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6676
cell=3
old={"v":"TABLE D'HOTE DINNER"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=6677
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=6679
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6680
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6681
cell=3
old={"v":"SUPPER MENU"}
new={"v":"SUPPER MENU"}
/ec/
row=6682
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6683
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6684
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6689
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6691
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6692
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6698
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6699
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6700
cell=3
old={"v":"EIGHTH ANNUAL BANQUET"}
new={"v":"EIGHTH ANNUAL BANQUET"}
/ec/
row=6701
cell=3
old={"v":"(DINNER)"}
new={"v":"DINNER"}
/ec/
row=6703
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6704
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6706
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6707
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6708
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6709
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=6710
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6711
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6714
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6715
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6716
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6722
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6725
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=6727
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=6728
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6729
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6730
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6732
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6733
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6734
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=6735
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6736
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6737
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6740
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6744
cell=3
old={"v":"INSPECTION TRIP, DINNER"}
new={"v":"INSPECTION TRIP, DINNER"}
/ec/
row=6746
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6747
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=6748
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6749
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=6750
cell=3
old={"v":"LUNCH MENU"}
new={"v":"LUNCH MENU"}
/ec/
row=6752
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6755
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6756
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6757
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=6758
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6760
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6762
cell=3
old={"v":"MITTAG-ESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=6763
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6765
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6766
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6767
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6768
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6770
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6771
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6772
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6773
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6775
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6777
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6779
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6782
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6783
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6785
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=6786
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6791
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6792
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6793
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6795
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6797
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6798
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6799
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6800
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6801
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6802
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6803
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6805
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6807
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6808
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=6809
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6810
cell=3
old={"v":"LUNCH &/OR DINNER"}
new={"v":"LUNCH OR DINNER"}
/ec/
row=6814
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6815
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6816
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6817
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=6820
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6821
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6822
cell=3
old={"v":"DAILY BILL OF FARE"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=6823
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6824
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6825
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6827
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6830
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6831
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6835
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6836
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6837
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6838
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6840
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6841
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=6846
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=6847
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6849
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6851
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=6853
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6856
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6857
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6859
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=6860
cell=3
old={"v":"LINCOLN'S BIRTHDAY DINNER"}
new={"v":"LINCOLN'S BIRTHDAY DINNER"}
/ec/
row=6862
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6864
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6874
cell=3
old={"v":"NEW YEAR'S DINNER"}
new={"v":"NEW YEAR'S DINNER"}
/ec/
row=6875
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6879
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6880
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6882
cell=3
old={"v":"BREAKFAST MENU"}
new={"v":"BREAKFAST MENU"}
/ec/
row=6885
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6886
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6887
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6890
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=6894
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6896
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6898
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6899
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6900
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6901
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6903
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6904
cell=3
old={"v":"LUNCH MENU"}
new={"v":"LUNCH MENU"}
/ec/
row=6905
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6906
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6908
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6910
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6911
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6912
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6915
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6916
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6917
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6920
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6922
cell=3
old={"v":"BREAKFAST MENU"}
new={"v":"BREAKFAST MENU"}
/ec/
row=6924
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=6927
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6928
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6929
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6931
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6933
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6934
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6935
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6937
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6939
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6940
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=6941
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6942
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6943
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6944
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6945
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6946
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6947
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=6948
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6950
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6951
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=6952
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=6954
cell=3
old={"v":"(DAILY MENU)"}
new={"v":"DAILY MENU"}
/ec/
row=6956
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6957
cell=3
old={"v":"MITTAGESSEN - DINNER"}
new={"v":"MITTAGESSEN - DINNER"}
/ec/
row=6958
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6959
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6962
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6968
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6969
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6970
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6972
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=6976
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=6977
cell=3
old={"v":"DAILY LUNCH;"}
new={"v":"DAILY LUNCH;"}
/ec/
row=6981
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6982
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=6984
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=6985
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6986
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6988
cell=3
old={"v":"[DAILY] MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6991
cell=3
old={"v":"MENU;"}
new={"v":"MENU"}
/ec/
row=6992
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=6993
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=6994
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6995
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=6998
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7000
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7001
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7003
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7004
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7007
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7009
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7010
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7011
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7013
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7014
cell=3
old={"v":"NEW YEAR'S DAY DINNER"}
new={"v":"NEW YEAR'S DAY DINNER"}
/ec/
row=7015
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7016
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=7017
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7018
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7024
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7025
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7028
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7031
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7033
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7034
cell=3
old={"v":"INSPECTION TRIP, LUNCHEON"}
new={"v":"INSPECTION TRIP - LUNCHEON"}
/ec/
row=7039
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7040
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7043
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7044
cell=3
old={"v":"DAILY BILL OF FARE"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=7045
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=7046
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7047
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7049
cell=3
old={"v":"MIDDAG/DINNER"}
new={"v":"MIDDAG/DINNER"}
/ec/
row=7050
cell=3
old={"v":"DAILY MENU, LUNCH"}
new={"v":"DAILY LUNCH MENU"}
/ec/
row=7051
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7053
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7054
cell=3
old={"v":"DINNER?"}
new={"v":"DINNER"}
/ec/
row=7057
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7059
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7060
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7064
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7065
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7067
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7069
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7071
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7072
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7076
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7079
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7080
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7082
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7084
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7085
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=7086
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=7087
cell=3
old={"v":"WEDDING(?)"}
new={"v":"WEDDING(?)"}
/ec/
row=7089
cell=3
old={"v":"FIFTH ANNUAL DINNER"}
new={"v":"FIFTH ANNUAL DINNER"}
/ec/
row=7090
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7092
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7093
cell=3
old={"v":"ABEND-ESSEN"}
new={"v":"ABEND-ESSEN"}
/ec/
row=7095
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7097
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7098
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7100
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=7101
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7102
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7104
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7106
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7108
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7109
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7111
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7113
cell=3
old={"v":"(DINNER)"}
new={"v":"DINNER"}
/ec/
row=7114
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=7118
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7119
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7121
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=7122
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7124
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7126
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7128
cell=3
old={"v":"DAILY LUNCH MENU"}
new={"v":"DAILY LUNCH MENU"}
/ec/
row=7130
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7135
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=7136
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7139
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7142
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7143
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7148
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7151
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7152
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7153
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7158
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7162
cell=3
old={"v":"BREAKFAST MENU"}
new={"v":"BREAKFAST MENU"}
/ec/
row=7164
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=7168
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7169
cell=3
old={"v":"DAILY MENU, BREAKFAST"}
new={"v":"DAILY MENU, BREAKFAST"}
/ec/
row=7170
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7174
cell=3
old={"v":"FOURTH ANNUAL DINNER"}
new={"v":"FOURTH ANNUAL DINNER"}
/ec/
row=7178
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7180
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7181
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7182
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7185
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7187
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7188
cell=3
old={"v":"DAILY MENU, LUNCH"}
new={"v":"DAILY LUNCH MENU"}
/ec/
row=7190
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7191
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7196
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7197
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7201
cell=3
old={"v":"WINE LIST"}
new={"v":"WINE LIST"}
/ec/
row=7203
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7206
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7207
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7208
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7210
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7212
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7213
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7214
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=7215
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7218
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7219
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7222
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7223
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7224
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7225
cell=3
old={"v":"INSPECTION TRIP, LUNCHEON;"}
new={"v":"INSPECTION TRIP - LUNCHEON"}
/ec/
row=7228
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7229
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=7230
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7231
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7234
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7236
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7237
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7239
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7241
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7242
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7243
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7246
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7247
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7249
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7250
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7251
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7252
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7253
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=7254
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=7256
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7257
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7260
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7262
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7265
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7267
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7268
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7270
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7273
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7276
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7279
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7280
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7281
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7282
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7286
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7287
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7288
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=7289
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7291
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7294
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7295
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7296
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7298
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7299
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7300
cell=3
old={"v":"FIFTH ANNUAL DINNER"}
new={"v":"FIFTH ANNUAL DINNER"}
/ec/
row=7301
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7302
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7303
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7304
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7305
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7307
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7311
cell=3
old={"v":"[DINER]"}
new={"v":"DINER"}
/ec/
row=7312
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7313
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7314
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7315
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=7316
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7317
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7319
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7322
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7323
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7326
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7327
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7336
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7337
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7339
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7340
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7342
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7343
cell=3
old={"v":"BREAKFAST MENU"}
new={"v":"BREAKFAST MENU"}
/ec/
row=7345
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7352
cell=3
old={"v":"MIDDAG/DINNER"}
new={"v":"MIDDAG/DINNER"}
/ec/
row=7357
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7360
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7361
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7367
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7369
cell=3
old={"v":"DINNER;"}
new={"v":"DINNER"}
/ec/
row=7370
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7371
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7373
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7374
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7375
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=7376
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7378
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7379
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7381
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7382
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7383
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7384
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7386
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7387
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7388
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7390
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7391
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7392
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7393
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7394
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7396
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7397
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7398
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7400
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7401
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7402
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7404
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7409
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7410
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7412
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7413
cell=3
old={"v":"DAILY LUNCH;"}
new={"v":"DAILY LUNCH;"}
/ec/
row=7414
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7415
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7418
cell=3
old={"v":"[LUNCHEON]"}
new={"v":"LUNCHEON"}
/ec/
row=7419
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7420
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7424
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=7425
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7426
cell=3
old={"v":"RECEPTION"}
new={"v":"RECEPTION"}
/ec/
row=7427
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7429
cell=3
old={"v":"LUNCH OR DINNER"}
new={"v":"LUNCH OR DINNER"}
/ec/
row=7431
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7432
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7433
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7435
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7439
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7440
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7441
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7444
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=7445
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7449
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7450
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7451
cell=3
old={"v":"DAILY BILL OF FARE"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=7452
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7453
cell=3
old={"v":"MENU;"}
new={"v":"MENU"}
/ec/
row=7457
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7458
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7459
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=7460
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7462
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7464
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7467
cell=3
old={"v":"FOURTH ANNUAL DINNER"}
new={"v":"FOURTH ANNUAL DINNER"}
/ec/
row=7469
cell=3
old={"v":"REUNION"}
new={"v":"REUNION"}
/ec/
row=7470
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7471
cell=3
old={"v":"BREAKFAST MENU"}
new={"v":"BREAKFAST MENU"}
/ec/
row=7473
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7474
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7476
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7481
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7482
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7483
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7486
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7487
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7491
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7493
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7494
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7496
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7498
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7501
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7503
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7505
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7507
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7509
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7513
cell=3
old={"v":"TABLE D'HOTE DINNER"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=7514
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7515
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7516
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7517
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7518
cell=3
old={"v":"MITTAGESSEN - DINNER"}
new={"v":"MITTAGESSEN - DINNER"}
/ec/
row=7519
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7520
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7521
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7522
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7525
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7526
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7527
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7528
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7531
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=7532
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7536
cell=3
old={"v":"MITTAG-ESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=7537
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=7539
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7544
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7545
cell=3
old={"v":"NEW YEARS DAY DINNER"}
new={"v":"NEW YEAR'S DAY DINNER"}
/ec/
row=7546
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7548
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7549
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7550
cell=3
old={"v":"DINNER OR LUNCH"}
new={"v":"LUNCH OR DINNER"}
/ec/
row=7551
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7553
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7554
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7555
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=7560
cell=3
old={"v":"FOURTH ANNUAL DINNER"}
new={"v":"FOURTH ANNUAL DINNER"}
/ec/
row=7561
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7562
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7564
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7567
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7568
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7570
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7571
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7572
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7575
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7576
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7578
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7579
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7580
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7581
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7582
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7583
cell=3
old={"v":"DAILY LUNCH"}
new={"v":"DAILY LUNCH;"}
/ec/
row=7584
cell=3
old={"v":"DINNER OR LUNCH"}
new={"v":"LUNCH OR DINNER"}
/ec/
row=7586
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7587
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7588
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7589
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7590
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7591
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7596
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7597
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=7599
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7600
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7602
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7603
cell=3
old={"v":"DAILY LUNCH"}
new={"v":"DAILY LUNCH;"}
/ec/
row=7605
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7611
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7613
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7614
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7615
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7616
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=7618
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7619
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7620
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=7623
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7625
cell=3
old={"v":"(DINNER)"}
new={"v":"DINNER"}
/ec/
row=7626
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7627
cell=3
old={"v":"[RECEPTION]"}
new={"v":"RECEPTION"}
/ec/
row=7628
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7630
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7634
cell=3
old={"v":"MITTAGESSEN - DINNER"}
new={"v":"MITTAGESSEN - DINNER"}
/ec/
row=7635
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7637
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7638
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7641
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7645
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=7646
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7649
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7650
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7651
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7652
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7654
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7655
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7656
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7658
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7659
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7660
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7662
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7664
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7666
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7669
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7670
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=7671
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=7672
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7673
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7675
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7678
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7680
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7683
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7684
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7685
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=7687
cell=3
old={"v":"INSPECTION TRIP, DINNER;"}
new={"v":"INSPECTION TRIP, DINNER"}
/ec/
row=7688
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7689
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7690
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=7691
cell=3
old={"v":"LUNCH MENU"}
new={"v":"LUNCH MENU"}
/ec/
row=7693
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7694
cell=3
old={"v":"[LUNCHEON]"}
new={"v":"LUNCHEON"}
/ec/
row=7696
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7697
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7701
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7702
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7704
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7705
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7706
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7709
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7711
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7712
cell=3
old={"v":"MITTAG-ESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=7713
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=7714
cell=3
old={"v":"TABLE D'HOTE DINNER"}
new={"v":"TABLE D'HOTE DINNER"}
/ec/
row=7715
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7716
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7717
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7718
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7719
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7723
cell=3
old={"v":"TESTIMONIAL DINNER"}
new={"v":"TESTIMONIAL DINNER"}
/ec/
row=7724
cell=3
old={"v":"EIGHTH ANNUAL BANQUET"}
new={"v":"EIGHTH ANNUAL BANQUET"}
/ec/
row=7725
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=7726
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7729
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=7734
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7737
cell=3
old={"v":"BANQUET AND RECEPTION"}
new={"v":"BANQUET AND RECEPTION"}
/ec/
row=7738
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7739
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7740
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7742
cell=3
old={"v":"[BREAKFAST ?]"}
new={"v":"BREAKFAST"}
/ec/
row=7744
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7747
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7749
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7750
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7751
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7753
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7755
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=7756
cell=3
old={"v":"NEW YEARS DAY DINNER"}
new={"v":"NEW YEAR'S DAY DINNER"}
/ec/
row=7757
cell=3
old={"v":"[DAILY MENU?]"}
new={"v":"DAILY MENU"}
/ec/
row=7758
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7762
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=7764
cell=3
old={"v":"DAILY DINNER MENU"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=7765
cell=3
old={"v":"(CARTE DU JOUR)"}
new={"v":"CARTE DU JOUR"}
/ec/
row=7766
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7770
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7771
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7772
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=7775
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7776
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7777
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=7778
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7779
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7781
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7782
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7786
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7787
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7788
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7789
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7791
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7792
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7793
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7799
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7801
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7803
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7806
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7807
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7809
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7810
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7811
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7814
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=7816
cell=3
old={"v":"MITTAGESSEN - DINNER"}
new={"v":"MITTAGESSEN - DINNER"}
/ec/
row=7817
cell=3
old={"v":"ST. VALENTINE'S DAY DINNER"}
new={"v":"ST. VALENTINE'S DAY DINNER"}
/ec/
row=7818
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7819
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7820
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=7821
cell=3
old={"v":"FOURTH ANNUAL DINNER"}
new={"v":"FOURTH ANNUAL DINNER"}
/ec/
row=7822
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7823
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7824
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7826
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=7832
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7833
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7834
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=7836
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7837
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7839
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7842
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7843
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7846
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7851
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7853
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7854
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7855
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7856
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7857
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7859
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7861
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7862
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7863
cell=3
old={"v":"DAILY BILL OF FARE"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=7864
cell=3
old={"v":"LUNCH MENU"}
new={"v":"LUNCH MENU"}
/ec/
row=7865
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7867
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7868
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7869
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7872
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7874
cell=3
old={"v":"DAILY DINNER MENU"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=7875
cell=3
old={"v":"LUNCH OR DINNER"}
new={"v":"LUNCH OR DINNER"}
/ec/
row=7878
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7879
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7881
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7882
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7885
cell=3
old={"v":"DAILY BILL OF FARE;"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=7886
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=7887
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=7890
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=7891
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7892
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7893
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7894
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7898
cell=3
old={"v":"DINNER TO ABOVE"}
new={"v":"DINNER TO ABOVE"}
/ec/
row=7899
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7900
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7902
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7903
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7904
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7905
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7906
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7907
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7909
cell=3
old={"v":"MITTAG-ESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=7912
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7914
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7916
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7920
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7921
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7923
cell=3
old={"v":"DINNER (?)"}
new={"v":"DINNER"}
/ec/
row=7924
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7925
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7927
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7930
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7931
cell=3
old={"v":"INSPECTION TRIP, BREAKFAST"}
new={"v":"INSPECTION TRIP, BREAKFAST"}
/ec/
row=7932
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7933
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7934
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7935
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7944
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7945
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7947
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=7949
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7950
cell=3
old={"v":"LUNCH MENU"}
new={"v":"LUNCH MENU"}
/ec/
row=7952
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7955
cell=3
old={"v":"LUNCH & DINNER"}
new={"v":"LUNCH & DINNER"}
/ec/
row=7957
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7959
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7960
cell=3
old={"v":"AFTERNOON TEA"}
new={"v":"Afternoon tea"}
/ec/
row=7961
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7964
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=7965
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7967
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7968
cell=3
old={"v":"WASHINGTON'S BIRTHDAY BANQUET"}
new={"v":"WASHINGTON'S BIRTHDAY BANQUET"}
/ec/
row=7969
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7970
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7971
cell=3
old={"v":"ABEND-ESSEN"}
new={"v":"ABEND-ESSEN"}
/ec/
row=7974
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=7975
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7976
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7977
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7980
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=7982
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=7983
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7984
cell=3
old={"v":"[LUNCHEON]"}
new={"v":"LUNCHEON"}
/ec/
row=7986
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7989
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=7990
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=7991
cell=3
old={"v":"[DINNER]"}
new={"v":"DINNER"}
/ec/
row=7993
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7996
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=7998
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=7999
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8001
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8002
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8003
cell=3
old={"v":"NEW YEAR'S DAY DINNER"}
new={"v":"NEW YEAR'S DAY DINNER"}
/ec/
row=8004
cell=3
old={"v":"NEW YEAR'S DAY DINNER"}
new={"v":"NEW YEAR'S DAY DINNER"}
/ec/
row=8006
cell=3
old={"v":"ABEND-ESSEN"}
new={"v":"ABEND-ESSEN"}
/ec/
row=8007
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8008
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8009
cell=3
old={"v":"FIFTH ANNUAL DINNER"}
new={"v":"FIFTH ANNUAL DINNER"}
/ec/
row=8012
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8014
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8015
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8016
cell=3
old={"v":"INSPECTION TRIP, BREAKFAST"}
new={"v":"INSPECTION TRIP, BREAKFAST"}
/ec/
row=8021
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8023
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8024
cell=3
old={"v":"INSPECTION TRIP - LUNCHEON"}
new={"v":"INSPECTION TRIP - LUNCHEON"}
/ec/
row=8025
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8027
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8028
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8031
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8032
cell=3
old={"v":"[PRIVATE DINNER?]"}
new={"v":"PRIVATE DINNER"}
/ec/
row=8034
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8036
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8037
cell=3
old={"v":"BREAKFAST MENU"}
new={"v":"BREAKFAST MENU"}
/ec/
row=8039
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8041
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=8042
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8043
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8045
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8047
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8048
cell=3
old={"v":"DINER"}
new={"v":"DINER"}
/ec/
row=8049
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8051
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8053
cell=3
old={"v":"BREAKFAST AND SUPPER"}
new={"v":"BREAKFAST AND SUPPER"}
/ec/
row=8054
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8056
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8057
cell=3
old={"v":"DAILY LUNCH"}
new={"v":"DAILY LUNCH;"}
/ec/
row=8058
cell=3
old={"v":"MIDDAG/DINNER"}
new={"v":"MIDDAG/DINNER"}
/ec/
row=8059
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8060
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8062
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8063
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8065
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8066
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8068
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8069
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8070
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8071
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8072
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8073
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8075
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8076
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8077
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8078
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8082
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=8083
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8088
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8089
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8090
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8091
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8092
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8093
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8095
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8097
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8098
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8099
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8100
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8102
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8103
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8105
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8107
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8108
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8109
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8110
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8111
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8112
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8116
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8119
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8120
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8121
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8122
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8125
cell=3
old={"v":"SUPPER MENU"}
new={"v":"SUPPER MENU"}
/ec/
row=8126
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8127
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8128
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8130
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8131
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8134
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8135
cell=3
old={"v":"FRUHSTUCK/LUNCH"}
new={"v":"FRUHSTUCK/LUNCH"}
/ec/
row=8136
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8137
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8139
cell=3
old={"v":"WASHINGTON'S BIRTHDAY BANQUET"}
new={"v":"WASHINGTON'S BIRTHDAY BANQUET"}
/ec/
row=8140
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8141
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8144
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8145
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8147
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8148
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8151
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8152
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8153
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8155
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8156
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8157
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8159
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8162
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8163
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8165
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8166
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8169
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8171
cell=3
old={"v":"DAILY LUNCH MENU"}
new={"v":"DAILY LUNCH MENU"}
/ec/
row=8172
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8174
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8175
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=8177
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8180
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=8181
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8182
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8183
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8184
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8187
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8190
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=8191
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8192
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8193
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=8198
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8199
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8200
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8201
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8202
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8203
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8205
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8207
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8210
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8213
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8214
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8216
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8218
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8223
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8226
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8227
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8228
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8229
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8230
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8235
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8236
cell=3
old={"v":"DAILY LUNCH MENU"}
new={"v":"DAILY LUNCH MENU"}
/ec/
row=8237
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8239
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8241
cell=3
old={"v":"BREAKFAST AND SUPPER"}
new={"v":"BREAKFAST AND SUPPER"}
/ec/
row=8244
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8245
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8247
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8248
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8250
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8251
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8252
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8254
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8255
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8258
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8259
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8262
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8263
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8265
cell=3
old={"v":"NEW YEAR'S DINNER"}
new={"v":"NEW YEAR'S DINNER"}
/ec/
row=8267
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8268
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8270
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8272
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8273
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8274
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8275
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8277
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8280
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8281
cell=3
old={"v":"[LUNCHEON]"}
new={"v":"LUNCHEON"}
/ec/
row=8282
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8283
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8289
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8290
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8292
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8293
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8294
cell=3
old={"v":"DAILY LUNCH;"}
new={"v":"DAILY LUNCH;"}
/ec/
row=8295
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8297
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8298
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=8300
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8302
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8308
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8310
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8314
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8315
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8317
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8319
cell=3
old={"v":"DAILY BILL OF FARE"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=8321
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8322
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8323
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8327
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8330
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8331
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8333
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8337
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8342
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8345
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=8347
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8348
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8350
cell=3
old={"v":"INSPECTION TRIP, BREAKFAST"}
new={"v":"INSPECTION TRIP, BREAKFAST"}
/ec/
row=8353
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8354
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8355
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8356
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=8357
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8358
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8360
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8361
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8363
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=8365
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=8366
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=8368
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8369
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8371
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8372
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8373
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8374
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8376
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8377
cell=3
old={"v":"DINNER;"}
new={"v":"DINNER"}
/ec/
row=8378
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8379
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8381
cell=3
old={"v":"LUNCHEON MENU"}
new={"v":"LUNCHEON MENU"}
/ec/
row=8382
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8383
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8384
cell=3
old={"v":"DINNER(?)"}
new={"v":"DINNER"}
/ec/
row=8386
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8387
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8389
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8391
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8392
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8394
cell=3
old={"v":"EIGHTH ANNUAL BANQUET"}
new={"v":"EIGHTH ANNUAL BANQUET"}
/ec/
row=8395
cell=3
old={"v":"FIFTH ANNUAL DINNER"}
new={"v":"FIFTH ANNUAL DINNER"}
/ec/
row=8397
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8399
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8400
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8402
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8403
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8407
cell=3
old={"v":"DINNER;"}
new={"v":"DINNER"}
/ec/
row=8408
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8411
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=8412
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8414
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8415
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8416
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8417
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8420
cell=3
old={"v":"ABEND-ESSEN"}
new={"v":"ABEND-ESSEN"}
/ec/
row=8424
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=8425
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8427
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8431
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8435
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8436
cell=3
old={"v":"FIFTH ANNUAL DINNER"}
new={"v":"FIFTH ANNUAL DINNER"}
/ec/
row=8439
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8440
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=8441
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8443
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8445
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=8447
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=8451
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8452
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8453
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8455
cell=3
old={"v":"MIDDAG/DINNER"}
new={"v":"MIDDAG/DINNER"}
/ec/
row=8457
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8458
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8459
cell=3
old={"v":"DINNER TO ABOVE"}
new={"v":"DINNER TO ABOVE"}
/ec/
row=8461
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8462
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8465
cell=3
old={"v":"SUPPER MENU"}
new={"v":"SUPPER MENU"}
/ec/
row=8467
cell=3
old={"v":"DINNER,"}
new={"v":"DINNER"}
/ec/
row=8468
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8469
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8471
cell=3
old={"v":"LUNCH OR DINNER"}
new={"v":"LUNCH OR DINNER"}
/ec/
row=8472
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8473
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8474
cell=3
old={"v":"DAILY MENU, BREAKFAST"}
new={"v":"DAILY MENU, BREAKFAST"}
/ec/
row=8475
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8476
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8477
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8478
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8480
cell=3
old={"v":"TESTIMONIAL DINNER"}
new={"v":"TESTIMONIAL DINNER"}
/ec/
row=8482
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8483
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8484
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8485
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8487
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8488
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8490
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8491
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=8492
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8495
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8496
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=8498
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8499
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=8500
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8502
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=8514
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=8517
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8518
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8519
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8521
cell=3
old={"v":"DAILY MENU, BREAKFAST"}
new={"v":"DAILY MENU, BREAKFAST"}
/ec/
row=8524
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8527
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8528
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8529
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8530
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8531
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8536
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8538
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8539
cell=3
old={"v":"DINNER - SECOND CABIN"}
new={"v":"DINNER - SECOND CABIN"}
/ec/
row=8540
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8541
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8543
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8544
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8545
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8546
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8550
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8551
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8556
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8557
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8558
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8559
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8560
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8564
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8565
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8566
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8567
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8568
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8569
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8572
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8573
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8574
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8575
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8576
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8578
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8579
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8582
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8584
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8585
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8586
cell=3
old={"v":"[DINNER?]"}
new={"v":"DINNER"}
/ec/
row=8587
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8588
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8589
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8590
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8591
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8592
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8594
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8595
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8597
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8599
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8601
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8602
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8605
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8608
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8611
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8612
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8613
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8615
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8616
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8618
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8619
cell=3
old={"v":"BREAKFAST MENU"}
new={"v":"BREAKFAST MENU"}
/ec/
row=8620
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8621
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8623
cell=3
old={"v":"ABEND-ESSEN"}
new={"v":"ABEND-ESSEN"}
/ec/
row=8624
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8630
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8633
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8635
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8636
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8637
cell=3
old={"v":"BREAKFAST MENU"}
new={"v":"BREAKFAST MENU"}
/ec/
row=8638
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8640
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=8641
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8642
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8643
cell=3
old={"v":"MIDDAG-DINNER"}
new={"v":"MIDDAG/DINNER"}
/ec/
row=8646
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8648
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8652
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8653
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8660
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8661
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8662
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8664
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8665
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8666
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8667
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8668
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8669
cell=3
old={"v":"FOURTH ANNUAL DINNER"}
new={"v":"FOURTH ANNUAL DINNER"}
/ec/
row=8670
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8671
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8672
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8673
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8674
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8675
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8676
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8677
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8679
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8682
cell=3
old={"v":"DAILY LUNCH"}
new={"v":"DAILY LUNCH;"}
/ec/
row=8683
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8684
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=8686
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8687
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8688
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8689
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8690
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8694
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8696
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8699
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8700
cell=3
old={"v":"BANQUET"}
new={"v":"BANQUET"}
/ec/
row=8701
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8706
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8707
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8710
cell=3
old={"v":"DAILY BILL OF FARE"}
new={"v":"DAILY BILL OF FARE"}
/ec/
row=8711
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8712
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8714
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8715
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8719
cell=3
old={"v":"INSPECTION TRIP, DINNER"}
new={"v":"INSPECTION TRIP, DINNER"}
/ec/
row=8720
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8723
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8725
cell=3
old={"v":"LADIES' NIGHT"}
new={"v":"LADIES NIGHT"}
/ec/
row=8726
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8727
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8728
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=8730
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=8731
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8735
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8737
cell=3
old={"v":"NEW YEAR'S DINNER"}
new={"v":"NEW YEAR'S DINNER"}
/ec/
row=8738
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8740
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8741
cell=3
old={"v":"MITTAG-ESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=8744
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8745
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8746
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8747
cell=3
old={"v":"DAILY MENU, DINNER"}
new={"v":"DAILY MENU, DINNER"}
/ec/
row=8748
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8750
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8752
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8754
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8755
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8756
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8757
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8759
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8760
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8761
cell=3
old={"v":"(DINNER)"}
new={"v":"DINNER"}
/ec/
row=8763
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8764
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8766
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8767
cell=3
old={"v":"MIDDAG/DINNER"}
new={"v":"MIDDAG/DINNER"}
/ec/
row=8768
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8771
cell=3
old={"v":"INSPECTION TRIP - LUNCHEON"}
new={"v":"INSPECTION TRIP - LUNCHEON"}
/ec/
row=8772
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8774
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8776
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8777
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8779
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8783
cell=3
old={"v":"FIFTH ANNUAL DINNER"}
new={"v":"FIFTH ANNUAL DINNER"}
/ec/
row=8784
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8786
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8787
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8789
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8790
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8792
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8793
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8795
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8797
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8798
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8801
cell=3
old={"v":"MITTAG-ESSEN"}
new={"v":"MITTAGESSEN"}
/ec/
row=8802
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8806
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8807
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8809
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8810
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8811
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=8813
cell=3
old={"v":"ANNIVERSARY DINNER?"}
new={"v":"ANNIVERSARY DINNER"}
/ec/
row=8815
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8817
cell=3
old={"v":"MENU"}
new={"v":"MENU"}
/ec/
row=8819
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8820
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8821
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8822
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8824
cell=3
old={"v":"ANNUAL DINNER"}
new={"v":"ANNUAL DINNER"}
/ec/
row=8826
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8827
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8828
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8829
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8831
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8832
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8833
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8839
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8840
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8841
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=8842
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8843
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8844
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8847
cell=3
old={"v":"DINNER MENU"}
new={"v":"DINNER MENU"}
/ec/
row=8848
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8850
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8851
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8852
cell=3
old={"v":"[BREAKFAST]"}
new={"v":"BREAKFAST"}
/ec/
row=8859
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8860
cell=3
old={"v":"DAILY MENU, LUNCHEON"}
new={"v":"DAILY MENU, LUNCHEON"}
/ec/
row=8863
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8864
cell=3
old={"v":"NEW YEAR'S DAY DINNER"}
new={"v":"NEW YEAR'S DAY DINNER"}
/ec/
row=8867
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8868
cell=3
old={"v":"CARTE DU JOUR"}
new={"v":"CARTE DU JOUR"}
/ec/
row=8871
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8872
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8875
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8877
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8878
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8884
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8886
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8890
cell=3
old={"v":"(DINNER)"}
new={"v":"DINNER"}
/ec/
row=8897
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=8900
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=8901
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8902
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8903
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=8919
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=8920
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=8924
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=8925
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=8928
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=8953
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=8955
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=8973
cell=3
old={"v":"Room service"}
new={"v":"Room service"}
/ec/
row=8994
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9018
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9021
cell=3
old={"v":"Room service"}
new={"v":"Room service"}
/ec/
row=9043
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9045
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9048
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9050
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9063
cell=3
old={"v":"Room service"}
new={"v":"Room service"}
/ec/
row=9073
cell=3
old={"v":"Wine list"}
new={"v":"WINE LIST"}
/ec/
row=9085
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9099
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9108
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9109
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9110
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9111
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9112
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9113
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9114
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9115
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9116
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9117
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9118
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9119
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9120
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9121
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9122
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9124
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9125
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9127
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9128
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9129
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9130
cell=3
old={"v":"Daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9131
cell=3
old={"v":"Daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9132
cell=3
old={"v":"Daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9133
cell=3
old={"v":"Daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9138
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9139
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9165
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9166
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9167
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9168
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9169
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9170
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9171
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9173
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9175
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9176
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9194
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9196
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9198
cell=3
old={"v":"Supper"}
new={"v":"SUPPER"}
/ec/
row=9201
cell=3
old={"v":"Dinner menu"}
new={"v":"DINNER MENU"}
/ec/
row=9204
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9212
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9213
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9214
cell=3
old={"v":"Dinner menu"}
new={"v":"DINNER MENU"}
/ec/
row=9234
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9235
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9238
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9243
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9245
cell=3
old={"v":"Dinner menu"}
new={"v":"DINNER MENU"}
/ec/
row=9253
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9255
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9257
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9259
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9264
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9265
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9266
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9267
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9268
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9271
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9277
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9279
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9280
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9287
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9288
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9289
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9290
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9291
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9293
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9299
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9300
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9302
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9304
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9311
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9312
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9313
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9314
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9316
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9317
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9327
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9328
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9332
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9334
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9340
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9353
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9354
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9360
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9364
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9366
cell=3
old={"v":"Afternoon tea"}
new={"v":"Afternoon tea"}
/ec/
row=9367
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9374
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9377
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9378
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9379
cell=3
old={"v":"Afternoon tea"}
new={"v":"Afternoon tea"}
/ec/
row=9380
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9402
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9403
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9413
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9424
cell=3
old={"v":"Room service"}
new={"v":"Room service"}
/ec/
row=9429
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9431
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9435
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9436
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9441
cell=3
old={"v":"Room service"}
new={"v":"Room service"}
/ec/
row=9450
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9451
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9453
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9459
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9460
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9461
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9489
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9507
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9508
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9516
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9517
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9520
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9521
cell=3
old={"v":"Daily"}
new={"v":"Daily"}
/ec/
row=9522
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9523
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9524
cell=3
old={"v":"Dinner menu"}
new={"v":"DINNER MENU"}
/ec/
row=9525
cell=3
old={"v":"Daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9526
cell=3
old={"v":"Daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9528
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9529
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9532
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9533
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9536
cell=3
old={"v":"Lunch menu"}
new={"v":"LUNCH MENU"}
/ec/
row=9537
cell=3
old={"v":"Daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9540
cell=3
old={"v":"Dinner menu"}
new={"v":"DINNER MENU"}
/ec/
row=9541
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9542
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9543
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9544
cell=3
old={"v":"supper"}
new={"v":"SUPPER"}
/ec/
row=9545
cell=3
old={"v":"reception and banquet"}
new={"v":"BANQUET AND RECEPTION"}
/ec/
row=9546
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9549
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9550
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9551
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9552
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9553
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9555
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9556
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9557
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9558
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9559
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9560
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9561
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9562
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9563
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9564
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9565
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9567
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9570
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9571
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9572
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9573
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9574
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9575
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9576
cell=3
old={"v":"afternoon tea"}
new={"v":"Afternoon tea"}
/ec/
row=9577
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9578
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9579
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9580
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9581
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9582
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9583
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9584
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9585
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9586
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9587
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9588
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9589
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9590
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9591
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9592
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9593
cell=3
old={"v":"supper"}
new={"v":"SUPPER"}
/ec/
row=9594
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9595
cell=3
old={"v":"supper"}
new={"v":"SUPPER"}
/ec/
row=9596
cell=3
old={"v":"wine list"}
new={"v":"WINE LIST"}
/ec/
row=9597
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9598
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9599
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9600
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9601
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9602
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9603
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9604
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9605
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9606
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9607
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9608
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9609
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9610
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9611
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9612
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9613
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9614
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9615
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9616
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9617
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9618
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9619
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9621
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9622
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9623
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9624
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9625
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9626
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9627
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9628
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9629
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9630
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9631
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9632
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9633
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9634
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9635
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9636
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9637
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9638
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9639
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9640
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9641
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9642
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9643
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9644
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9646
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9647
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9648
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9649
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9650
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9651
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9652
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9653
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9654
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9655
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9657
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9658
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9659
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9660
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9661
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9662
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9663
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9664
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9665
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9666
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9667
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9668
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9669
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9670
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9671
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9672
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9673
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9674
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9675
cell=3
old={"v":"lunch and dinner"}
new={"v":"LUNCH AND DINNER"}
/ec/
row=9676
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9677
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9678
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9679
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9680
cell=3
old={"v":"tea menu"}
new={"v":"Tea Menu"}
/ec/
row=9681
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9683
cell=3
old={"v":"wine list"}
new={"v":"WINE LIST"}
/ec/
row=9684
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9685
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9686
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9687
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9688
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9689
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9690
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9691
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9692
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9693
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9694
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9695
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9696
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9697
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9698
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9699
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9700
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9701
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9702
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9703
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9704
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9705
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9706
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9707
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9708
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9709
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9710
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9711
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9712
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9713
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9714
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9715
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9716
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9717
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9718
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9719
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9720
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9721
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9722
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9723
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9724
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9725
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9726
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9727
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9728
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9729
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9730
cell=3
old={"v":"wine list"}
new={"v":"WINE LIST"}
/ec/
row=9731
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9732
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9733
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9734
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9735
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9737
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9738
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9739
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9740
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9741
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9742
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9743
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9744
cell=3
old={"v":"supper"}
new={"v":"SUPPER"}
/ec/
row=9745
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9746
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9747
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9748
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9749
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9750
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9751
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9752
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9753
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9754
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9755
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9756
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9757
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9758
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9759
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9760
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9761
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9762
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9763
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9764
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9765
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9766
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9767
cell=3
old={"v":"daily menu"}
new={"v":"DAILY MENU"}
/ec/
row=9768
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9769
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9771
cell=3
old={"v":"lunch; dinner"}
new={"v":"LUNCH & DINNER"}
/ec/
row=9772
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9773
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9774
cell=3
old={"v":"wine list"}
new={"v":"WINE LIST"}
/ec/
row=9775
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9777
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9778
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9779
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9780
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9781
cell=3
old={"v":"luncheon"}
new={"v":"LUNCHEON"}
/ec/
row=9782
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9783
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9784
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9786
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9787
cell=3
old={"v":"luncheon"}
new={"v":"LUNCHEON"}
/ec/
row=9788
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9789
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9790
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9791
cell=3
old={"v":"lunch; dinner"}
new={"v":"LUNCH & DINNER"}
/ec/
row=9794
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9796
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9797
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9798
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9799
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9800
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9801
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9802
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9803
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9804
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9805
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9808
cell=3
old={"v":"wine list"}
new={"v":"WINE LIST"}
/ec/
row=9810
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9812
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9813
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9814
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9815
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9817
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9819
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9820
cell=3
old={"v":"a la carte"}
new={"v":"A LA CARTE"}
/ec/
row=9824
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9825
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9826
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9827
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9828
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9829
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9830
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9832
cell=3
old={"v":"a la Carte"}
new={"v":"A LA CARTE"}
/ec/
row=9833
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9834
cell=3
old={"v":"a la carte; dinner"}
new={"v":"DINNER A LA CARTE"}
/ec/
row=9835
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9836
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9837
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9839
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9841
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9842
cell=3
old={"v":"room service"}
new={"v":"Room service"}
/ec/
row=9843
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9844
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9845
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9846
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9847
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9849
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9851
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9852
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9854
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9855
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9856
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9857
cell=3
old={"v":"lunch; dinner"}
new={"v":"LUNCH & DINNER"}
/ec/
row=9858
cell=3
old={"v":"lunch; dinner"}
new={"v":"LUNCH & DINNER"}
/ec/
row=9859
cell=3
old={"v":"lunch; dinner"}
new={"v":"LUNCH & DINNER"}
/ec/
row=9861
cell=3
old={"v":"dinner; a la carte"}
new={"v":"DINNER A LA CARTE"}
/ec/
row=9862
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9863
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9864
cell=3
old={"v":"a la carte"}
new={"v":"A LA CARTE"}
/ec/
row=9868
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9869
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9870
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9872
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9873
cell=3
old={"v":"supper"}
new={"v":"SUPPER"}
/ec/
row=9875
cell=3
old={"v":"lunch"}
new={"v":"LUNCH"}
/ec/
row=9876
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9877
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9883
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9884
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9886
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9887
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9888
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9890
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9891
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9892
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9893
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9897
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9898
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9899
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9900
cell=3
old={"v":"breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9901
cell=3
old={"v":"Banquet"}
new={"v":"BANQUET"}
/ec/
row=9903
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9904
cell=3
old={"v":"wedding"}
new={"v":"WEDDING(?)"}
/ec/
row=9905
cell=3
old={"v":"supper"}
new={"v":"SUPPER"}
/ec/
row=9907
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9908
cell=3
old={"v":"dinner"}
new={"v":"DINNER"}
/ec/
row=9909
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9910
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9911
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=9912
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9913
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9914
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=9915
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=9916
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9917
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9918
cell=3
old={"v":"LUNCH AND DINNER"}
new={"v":"LUNCH AND DINNER"}
/ec/
row=9921
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9922
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=9923
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9924
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=9925
cell=3
old={"v":"LUNCH AND DINNER"}
new={"v":"LUNCH AND DINNER"}
/ec/
row=9926
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=9927
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9929
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9930
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9931
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9933
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9934
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9935
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9936
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9937
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9938
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9939
cell=3
old={"v":"DINNER (?)"}
new={"v":"DINNER"}
/ec/
row=9940
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=9941
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9942
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9943
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9944
cell=3
old={"v":"BREAKFAST (?)"}
new={"v":"BREAKFAST"}
/ec/
row=9945
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=9946
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=9947
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9949
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9950
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=9951
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=9952
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9953
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9954
cell=3
old={"v":"DINNER (?)"}
new={"v":"DINNER"}
/ec/
row=9955
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=9957
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=9958
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=9959
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9960
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=9961
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=9962
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9963
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9964
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9965
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9966
cell=3
old={"v":"SUPPER"}
new={"v":"SUPPER"}
/ec/
row=9967
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9968
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9969
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9970
cell=3
old={"v":"LUNCH A LA CARTE"}
new={"v":"LUNCH A LA CARTE"}
/ec/
row=9971
cell=3
old={"v":"LUNCH A LA CARTE"}
new={"v":"LUNCH A LA CARTE"}
/ec/
row=9972
cell=3
old={"v":"LUNCH A LA CARTE"}
new={"v":"LUNCH A LA CARTE"}
/ec/
row=9974
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9975
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=9976
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9977
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=9978
cell=3
old={"v":"LUNCH"}
new={"v":"LUNCH"}
/ec/
row=9979
cell=3
old={"v":"LUNCH A LA CARTE"}
new={"v":"LUNCH A LA CARTE"}
/ec/
row=9980
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9981
cell=3
old={"v":"LUNCH A LA CARTE"}
new={"v":"LUNCH A LA CARTE"}
/ec/
row=9982
cell=3
old={"v":"DINNER (?)"}
new={"v":"DINNER"}
/ec/
row=9983
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=9984
cell=3
old={"v":"BREAKFAST"}
new={"v":"BREAKFAST"}
/ec/
row=9985
cell=3
old={"v":"LUNCH A LA CARTE"}
new={"v":"LUNCH A LA CARTE"}
/ec/
row=9988
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9989
cell=3
old={"v":"Supper"}
new={"v":"SUPPER"}
/ec/
row=9992
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=9993
cell=3
old={"v":"Lunch A La Carte"}
new={"v":"LUNCH A LA CARTE"}
/ec/
row=9994
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9995
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=9996
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=9997
cell=3
old={"v":"Breakfast Menu"}
new={"v":"BREAKFAST MENU"}
/ec/
row=9999
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10000
cell=3
old={"v":"Menu"}
new={"v":"MENU"}
/ec/
row=10006
cell=3
old={"v":"Dinner Menu"}
new={"v":"DINNER MENU"}
/ec/
row=10008
cell=3
old={"v":"Menu"}
new={"v":"MENU"}
/ec/
row=10010
cell=3
old={"v":"Dinner Menu"}
new={"v":"DINNER MENU"}
/ec/
row=10013
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=10016
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10017
cell=3
old={"v":"Breakfast (?) Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington"}
new={"v":"Breakfast (?) Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington"}
/ec/
row=10019
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10021
cell=3
old={"v":"Luncheon Menu"}
new={"v":"LUNCHEON MENU"}
/ec/
row=10022
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10023
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10024
cell=3
old={"v":"Menu"}
new={"v":"MENU"}
/ec/
row=10027
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10028
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10030
cell=3
old={"v":"Lunch A La Carte"}
new={"v":"LUNCH A LA CARTE"}
/ec/
row=10032
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10033
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=10034
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10035
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10036
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10037
cell=3
old={"v":"Lunch A La Carte"}
new={"v":"LUNCH A LA CARTE"}
/ec/
row=10039
cell=3
old={"v":"Lunch A La Carte"}
new={"v":"LUNCH A LA CARTE"}
/ec/
row=10040
cell=3
old={"v":"Dinner Menu"}
new={"v":"DINNER MENU"}
/ec/
row=10042
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10043
cell=3
old={"v":"Menu"}
new={"v":"MENU"}
/ec/
row=10045
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=10046
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=10047
cell=3
old={"v":"Dinner Menu"}
new={"v":"DINNER MENU"}
/ec/
row=10051
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10052
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10053
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10054
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10056
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10058
cell=3
old={"v":"Supper Menu"}
new={"v":"SUPPER MENU"}
/ec/
row=10060
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10061
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10062
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=10063
cell=3
old={"v":"Breakfast Menu"}
new={"v":"BREAKFAST MENU"}
/ec/
row=10065
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10066
cell=3
old={"v":"Testimonial Dinner"}
new={"v":"TESTIMONIAL DINNER"}
/ec/
row=10068
cell=3
old={"v":"Tea Menu"}
new={"v":"Tea Menu"}
/ec/
row=10070
cell=3
old={"v":"Dinner Menu"}
new={"v":"DINNER MENU"}
/ec/
row=10071
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10073
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10074
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10077
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10078
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10081
cell=3
old={"v":"Breakfast (?) Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington"}
new={"v":"Breakfast (?) Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington"}
/ec/
row=10084
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10086
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10089
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10090
cell=3
old={"v":"Breakfast Menu"}
new={"v":"BREAKFAST MENU"}
/ec/
row=10091
cell=3
old={"v":"Breakfast Menu"}
new={"v":"BREAKFAST MENU"}
/ec/
row=10095
cell=3
old={"v":"Luncheon"}
new={"v":"LUNCHEON"}
/ec/
row=10097
cell=3
old={"v":"Supper"}
new={"v":"SUPPER"}
/ec/
row=10098
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=10099
cell=3
old={"v":"Lunch A La Carte"}
new={"v":"LUNCH A LA CARTE"}
/ec/
row=10100
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10101
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10102
cell=3
old={"v":"Testimonial Dinner"}
new={"v":"TESTIMONIAL DINNER"}
/ec/
row=10106
cell=3
old={"v":"Menu"}
new={"v":"MENU"}
/ec/
row=10107
cell=3
old={"v":"Breakfast Menu"}
new={"v":"BREAKFAST MENU"}
/ec/
row=10110
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=10112
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=10113
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10114
cell=3
old={"v":"Breakfast Menu"}
new={"v":"BREAKFAST MENU"}
/ec/
row=10117
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10118
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10121
cell=3
old={"v":"Menu"}
new={"v":"MENU"}
/ec/
row=10122
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10123
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10124
cell=3
old={"v":"Luncheon Menu"}
new={"v":"LUNCHEON MENU"}
/ec/
row=10125
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10126
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10128
cell=3
old={"v":"Breakfast  Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington"}
new={"v":"Breakfast (?) Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington"}
/ec/
row=10131
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10132
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10133
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10134
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10136
cell=3
old={"v":"Supper Menu"}
new={"v":"SUPPER MENU"}
/ec/
row=10137
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=10138
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10142
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=10143
cell=3
old={"v":"Breakfast Menu"}
new={"v":"BREAKFAST MENU"}
/ec/
row=10148
cell=3
old={"v":"Annual Dinner"}
new={"v":"ANNUAL DINNER"}
/ec/
row=10149
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10151
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10152
cell=3
old={"v":"Supper Menu"}
new={"v":"SUPPER MENU"}
/ec/
row=10153
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10154
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10156
cell=3
old={"v":"Luncheon"}
new={"v":"LUNCHEON"}
/ec/
row=10157
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10158
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
row=10160
cell=3
old={"v":"Supper Menu"}
new={"v":"SUPPER MENU"}
/ec/
row=10164
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=10165
cell=3
old={"v":"Lunch"}
new={"v":"LUNCH"}
/ec/
row=10169
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10171
cell=3
old={"v":"Luncheon"}
new={"v":"LUNCHEON"}
/ec/
row=10172
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10174
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10175
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10176
cell=3
old={"v":"Breakfast Menu"}
new={"v":"BREAKFAST MENU"}
/ec/
row=10179
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10180
cell=3
old={"v":"Breakfast"}
new={"v":"BREAKFAST"}
/ec/
row=10181
cell=3
old={"v":"Breakfast Menu"}
new={"v":"BREAKFAST MENU"}
/ec/
row=10182
cell=3
old={"v":"Fourth Annual Dinner"}
new={"v":"FOURTH ANNUAL DINNER"}
/ec/
row=10183
cell=3
old={"v":"Luncheon Menu"}
new={"v":"LUNCHEON MENU"}
/ec/
row=10184
cell=3
old={"v":"Luncheon Menu"}
new={"v":"LUNCHEON MENU"}
/ec/
row=10185
cell=3
old={"v":"Menu"}
new={"v":"MENU"}
/ec/
row=10187
cell=3
old={"v":"Lunch A La Carte"}
new={"v":"LUNCH A LA CARTE"}
/ec/
row=10188
cell=3
old={"v":"Breakfast Menu"}
new={"v":"BREAKFAST MENU"}
/ec/
row=10189
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=10191
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=10192
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=10193
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=10196
cell=3
old={"v":"LUNCHEON"}
new={"v":"LUNCHEON"}
/ec/
row=10197
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=10198
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=10199
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=10204
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=10205
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=10209
cell=3
old={"v":"ANNIVERSARY DINNER"}
new={"v":"ANNIVERSARY DINNER"}
/ec/
row=10210
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=10211
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=10212
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=10213
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=10214
cell=3
old={"v":"DAILY MENU"}
new={"v":"DAILY MENU"}
/ec/
row=10215
cell=3
old={"v":"DINNER"}
new={"v":"DINNER"}
/ec/
row=11264
cell=3
old={"v":"afternoon tea ["}
new={"v":"Afternoon tea"}
/ec/
row=11866
cell=3
old={"v":"Dinner"}
new={"v":"DINNER"}
/ec/
/ec/


==> usecase/0-OpenRefine/history/pool.txt <==
3.4-beta2
reconCount=0


==> usecase/0-OpenRefine/menu_repair.json <==
[
  {
    "op": "core/column-split",
    "engineConfig": {
      "facets": [],
      "mode": "row-based"
    },
    "columnName": "date",
    "guessCellType": true,
    "removeOriginalColumn": true,
    "mode": "separator",
    "separator": "-",
    "regex": false,
    "maxColumns": 0,
    "description": "Split column date by separator"
  },
  {
    "op": "core/column-rename",
    "oldColumnName": "date 1",
    "newColumnName": "year",
    "description": "Rename column date 1 to year"
  },
  {
    "op": "core/column-rename",
    "oldColumnName": "date 2",
    "newColumnName": "month",
    "description": "Rename column date 2 to month"
  },
  {
    "op": "core/column-rename",
    "oldColumnName": "date 3",
    "newColumnName": "day",
    "description": "Rename column date 3 to day"
  },
  {
    "op": "core/column-addition",
    "engineConfig": {
      "facets": [],
      "mode": "row-based"
    },
    "baseColumnName": "year",
    "expression": "grel:cells.year.value+'-'+cells.month.value+'-'+cells.day.value",
    "onError": "set-to-blank",
    "newColumnName": "repaired_date",
    "columnInsertIndex": 13,
    "description": "Create column repaired_date at index 13 based on column year using expression grel:cells.year.value+'-'+cells.month.value+'-'+cells.day.value"
  },
  {
    "op": "core/mass-edit",
    "engineConfig": {
      "facets": [],
      "mode": "row-based"
    },
    "columnName": "event",
    "expression": "value",
    "edits": [
      {
        "from": [
          "DINNER",
          "dinner",
          "[DINNER]",
          "Dinner",
          "(DINNER)",
          "DINNER;",
          "DINNER (?)",
          "DINNER(?)",
          "[DINNER?]",
          "(?DINNER?)",
          "DINNER,",
          "DINNER?",
          "[?DINNER?]",
          "[DINNER ?]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINNER"
      },
      {
        "from": [
          "LUNCH",
          "lunch",
          "Lunch",
          "[LUNCH]",
          "(?LUNCH?)",
          "LUNCH;",
          "[LUNCH?]",
          "(LUNCH)",
          "LUNCH (?)",
          "LUNCH."
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH"
      },
      {
        "from": [
          "BREAKFAST",
          "Breakfast",
          "breakfast",
          "[BREAKFAST]",
          "BREAKFAST;",
          "BREAKFAST (?)",
          "BREAKFAST(?)",
          "[BREAKFAST ?]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "BREAKFAST"
      },
      {
        "from": [
          "DAILY MENU",
          "daily menu",
          "Daily menu",
          "(DAILY MENU)",
          "DAILY MENU;",
          "[DAILY MENU?]",
          "[DAILY] MENU"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY MENU"
      },
      {
        "from": [
          "SUPPER",
          "supper",
          "SUPPER (?)",
          "SUPPER(?)",
          "Supper",
          "SUPPER;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "SUPPER"
      },
      {
        "from": [
          "LUNCHEON",
          "[LUNCHEON]",
          "LUNCHEON;",
          "Luncheon",
          "luncheon"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCHEON"
      },
      {
        "from": [
          "Afternoon tea",
          "AFTERNOON TEA",
          "afternoon tea",
          "afternoon tea ["
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "Afternoon tea"
      },
      {
        "from": [
          "WINE LIST",
          "wine list",
          "WINE LIST;",
          "Wine list"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "WINE LIST"
      },
      {
        "from": [
          "TABLE D'HOTE DINNER",
          "DINNER TABLE D'HOTE",
          "TABLE d'HOTE DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "TABLE D'HOTE DINNER"
      },
      {
        "from": [
          "CARTE DU JOUR",
          "(CARTE DU JOUR)",
          "CARTE DU JOUR;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "CARTE DU JOUR"
      },
      {
        "from": [
          "LUNCH & DINNER",
          "lunch; dinner",
          "[?DINNER? - LUNCH?]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH & DINNER"
      },
      {
        "from": [
          "FRUHSTUCK-BREAKFAST",
          "FRUHSTUCK/BREAKFAST",
          "FRUHSTUCK/BREAKFAST;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "FRUHSTUCK-BREAKFAST"
      },
      {
        "from": [
          "DAILY MENU, DINNER",
          "DAILY DINNER MENU",
          "DAILY MENU; DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY MENU, DINNER"
      },
      {
        "from": [
          "DINNER A LA CARTE",
          "a la carte; dinner",
          "dinner; a la carte"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINNER A LA CARTE"
      },
      {
        "from": [
          "MENU",
          "Menu",
          "MENU;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "MENU"
      },
      {
        "from": [
          "DAILY LUNCH MENU",
          "DAILY MENU, LUNCH",
          "DAILY MENU; LUNCH"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY LUNCH MENU"
      },
      {
        "from": [
          "ANNUAL DINNER",
          "Annual Dinner",
          "[ANNUAL DINNER?]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "ANNUAL DINNER"
      },
      {
        "from": [
          "DINNER MENU",
          "Dinner Menu",
          "Dinner menu"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINNER MENU"
      },
      {
        "from": [
          "LUNCH OR DINNER",
          "DINNER OR LUNCH",
          "LUNCH &/OR DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH OR DINNER"
      },
      {
        "from": [
          "ANNIVERSARY DINNER",
          "ANNIVERSARY DINNER?",
          "ANNIVERSARY [DINNER]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "ANNIVERSARY DINNER"
      },
      {
        "from": [
          "MITTAGESSEN",
          "MITTAG-ESSEN",
          "MITTAGESSEN;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "MITTAGESSEN"
      },
      {
        "from": [
          "INSPECTION TRIP - LUNCHEON",
          "INSPECTION TRIP, LUNCHEON",
          "INSPECTION TRIP, LUNCHEON;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "INSPECTION TRIP - LUNCHEON"
      },
      {
        "from": [
          "A LA CARTE",
          "a la carte",
          "a la Carte"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "A LA CARTE"
      },
      {
        "from": [
          "BANQUET AND RECEPTION",
          "reception and banquet"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "BANQUET AND RECEPTION"
      },
      {
        "from": [
          "DINNER - SECOND CABIN",
          "DINNER SECOND CABIN"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINNER - SECOND CABIN"
      },
      {
        "from": [
          "INSPECTION TRIP, DINNER",
          "INSPECTION TRIP, DINNER;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "INSPECTION TRIP, DINNER"
      },
      {
        "from": [
          "MITTAGESSEN/DINNER",
          "MITTAGESSEN[DINNER]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "MITTAGESSEN/DINNER"
      },
      {
        "from": [
          "LUNCH MENU",
          "Lunch menu"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH MENU"
      },
      {
        "from": [
          "DINNER,SECOND CABIN",
          "DINNER-SECOND CABIN"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINNER,SECOND CABIN"
      },
      {
        "from": [
          "REUNION",
          "[?REUNION?]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "REUNION"
      },
      {
        "from": [
          "LUNCHEON TABLE D'HOTE",
          "TABLE D'HOTE LUNCHEON"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCHEON TABLE D'HOTE"
      },
      {
        "from": [
          "Tea Menu",
          "tea menu"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "Tea Menu"
      },
      {
        "from": [
          "LADIES NIGHT",
          "LADIES' NIGHT"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LADIES NIGHT"
      },
      {
        "from": [
          "BREAKFAST AND SUPPER",
          "SUPPER  AND BREAKFAST"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "BREAKFAST AND SUPPER"
      },
      {
        "from": [
          "LUNCHEON MENU",
          "Luncheon Menu"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCHEON MENU"
      },
      {
        "from": [
          "LUNCH A LA CARTE",
          "Lunch A La Carte"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH A LA CARTE"
      },
      {
        "from": [
          "Room service",
          "room service"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "Room service"
      },
      {
        "from": [
          "WEDDING(?)",
          "wedding"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "WEDDING(?)"
      },
      {
        "from": [
          "RECEPTION",
          "[RECEPTION]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "RECEPTION"
      },
      {
        "from": [
          "WASHINGTON'S BIRTHDAY BANQUET",
          "BANQUET (WASHINGTON'S BIRTHDAY?)"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "WASHINGTON'S BIRTHDAY BANQUET"
      },
      {
        "from": [
          "ABEND-ESSEN",
          "ABENDESSEN"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "ABEND-ESSEN"
      },
      {
        "from": [
          "BANQUET",
          "Banquet"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "BANQUET"
      },
      {
        "from": [
          "Breakfast (?) Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington",
          "Breakfast  Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "Breakfast (?) Held By Nordeutscher Lloyd Bremen At On Board The Ss George Washington"
      },
      {
        "from": [
          "DINER",
          "[DINER]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINER"
      },
      {
        "from": [
          "LUNCH AND DINNER",
          "lunch and dinner"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH AND DINNER"
      },
      {
        "from": [
          "DINNER TO ABOVE",
          "DINNER TO ABOVE;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DINNER TO ABOVE"
      },
      {
        "from": [
          "DAILY LUNCH;",
          "DAILY LUNCH"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY LUNCH;"
      },
      {
        "from": [
          "LUNCHEON A LA CARTE",
          "LUNCHEON, A LA CARTE"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCHEON A LA CARTE"
      },
      {
        "from": [
          "LINCOLN'S BIRTHDAY DINNER",
          "DINNER, LINCOLNS BIRTHDAY"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LINCOLN'S BIRTHDAY DINNER"
      },
      {
        "from": [
          "NEW YEAR'S DINNER",
          "NEW YEARS DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "NEW YEAR'S DINNER"
      },
      {
        "from": [
          "FIFTH ANNUAL DINNER",
          "DINNER, FIFTH ANNUAL"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "FIFTH ANNUAL DINNER"
      },
      {
        "from": [
          "ST. VALENTINE'S DAY DINNER",
          "ST. VALENTINES DAY DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "ST. VALENTINE'S DAY DINNER"
      },
      {
        "from": [
          "FRUHSTUCK/LUNCH",
          "FRUHSTUCK-LUNCH"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "FRUHSTUCK/LUNCH"
      },
      {
        "from": [
          "TESTIMONIAL DINNER",
          "Testimonial Dinner"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "TESTIMONIAL DINNER"
      },
      {
        "from": [
          "NEW YEAR'S DAY DINNER",
          "NEW YEARS DAY DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "NEW YEAR'S DAY DINNER"
      },
      {
        "from": [
          "EIGHTH ANNUAL BANQUET",
          "EIGHTH ANNUAL BANQUET'"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "EIGHTH ANNUAL BANQUET"
      },
      {
        "from": [
          "DAILY MENU, BREAKFAST",
          "DAILY BREAKFAST MENU"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY MENU, BREAKFAST"
      },
      {
        "from": [
          "BREAKFAST MENU",
          "Breakfast Menu"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "BREAKFAST MENU"
      },
      {
        "from": [
          "DAILY MENU, LUNCHEON",
          "DAILY LUNCHEON MENU"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY MENU, LUNCHEON"
      },
      {
        "from": [
          "Daily",
          "DAILY"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "Daily"
      },
      {
        "from": [
          "PRIVATE DINNER",
          "[PRIVATE DINNER?]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "PRIVATE DINNER"
      },
      {
        "from": [
          "INSPECTION TRIP, BREAKFAST",
          "INSPECTION TRIP - BREAKFAST"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "INSPECTION TRIP, BREAKFAST"
      },
      {
        "from": [
          "SUPPER MENU",
          "Supper Menu"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "SUPPER MENU"
      },
      {
        "from": [
          "MITTAGESSEN - DINNER",
          "MITTAGESSEN [DINNER]"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "MITTAGESSEN - DINNER"
      },
      {
        "from": [
          "LUNCH-DINNER",
          "LUNCH;DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "LUNCH-DINNER"
      },
      {
        "from": [
          "MIDDAG/DINNER",
          "MIDDAG-DINNER"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "MIDDAG/DINNER"
      },
      {
        "from": [
          "DAILY BILL OF FARE",
          "DAILY BILL OF FARE;"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "DAILY BILL OF FARE"
      },
      {
        "from": [
          "FOURTH ANNUAL DINNER",
          "Fourth Annual Dinner"
        ],
        "fromBlank": false,
        "fromError": false,
        "to": "FOURTH ANNUAL DINNER"
      }
    ],
    "description": "Mass edit cells in column event"
  },
  {
    "op": "core/text-transform",
    "engineConfig": {
      "facets": [],
      "mode": "row-based"
    },
    "columnName": "dish_count",
    "expression": "value.toNumber()",
    "onError": "keep-original",
    "repeat": false,
    "repeatCount": 10,
    "description": "Text transform on cells in column dish_count using expression value.toNumber()"
  },
  {
    "op": "core/text-transform",
    "engineConfig": {
      "facets": [],
      "mode": "row-based"
    },
    "columnName": "event",
    "expression": "value.toUppercase()",
    "onError": "keep-original",
    "repeat": false,
    "repeatCount": 10,
    "description": "Text transform on cells in column event using expression value.toUppercase()"
  }
]

==> usecase/0-OpenRefine/metadata.json <==
{"created":"2021-01-01T18:52:56Z","modified":"2021-01-01T19:18:06Z","name":"Menu_iConf_2021_input","password":"","encoding":"UTF-8","encodingConfidence":0,"tags":[],"creator":"","contributors":"","subject":"","description":"","rowCount":17545,"title":"","version":"","license":"","homepage":"","image":"","importOptionMetadata":[{"encoding":"UTF-8","separator":",","ignoreLines":-1,"headerLines":1,"skipDataLines":0,"limit":-1,"storeBlankRows":true,"guessCellValueTypes":false,"processQuotes":true,"quoteCharacter":"\"","storeBlankCellsAsNulls":true,"includeFileSources":false,"trimStrings":true,"projectName":"Menu_iConf_2021_input","projectTags":[""],"fileSource":"Menu_iConf_2021.csv"}],"customMetadata":{},"preferences":{"entries":{"scripting.starred-expressions":{"top":2147483647,"list":[],"class":"com.google.refine.preference.TopList"},"scripting.expressions":{"top":100,"list":[],"class":"com.google.refine.preference.TopList"}}}}

==> usecase/0-OpenRefine/metadata.old.json <==
{"created":"2021-01-01T18:52:56Z","modified":"2021-01-01T19:18:06Z","name":"Menu_iConf_2021_input","password":"","encoding":"UTF-8","encodingConfidence":0,"tags":[],"creator":"","contributors":"","subject":"","description":"","rowCount":17545,"title":"","version":"","license":"","homepage":"","image":"","importOptionMetadata":[{"encoding":"UTF-8","separator":",","ignoreLines":-1,"headerLines":1,"skipDataLines":0,"limit":-1,"storeBlankRows":true,"guessCellValueTypes":false,"processQuotes":true,"quoteCharacter":"\"","storeBlankCellsAsNulls":true,"includeFileSources":false,"trimStrings":true,"projectName":"Menu_iConf_2021_input","projectTags":[""],"fileSource":"Menu_iConf_2021.csv"}],"customMetadata":{},"preferences":{"entries":{"scripting.starred-expressions":{"top":2147483647,"list":[],"class":"com.google.refine.preference.TopList"},"scripting.expressions":{"top":100,"list":[],"class":"com.google.refine.preference.TopList"}}}}

==> usecase/0-OpenRefine/pool.txt <==
3.4-beta2
reconCount=0


==> usecase/1-yw/README.txt <==
Here we should have the following YesWorkflow files:

linear_workflow.yw
parallel_workflow.yw


==> usecase/2-gv/README.txt <==
Here we should have the following Graphviz files:

- linear_combined_view.gv 
- linear_process_view.gv 
- linear_data_view.gv 

- parallel_combined_view.gv 
- parallel_process_view.gv 
- parallel_data_view.gv 


==> usecase/3-pdf/README.txt <==
Here we should have the following PDF files:

- linear_combined_view.pdf 
- linear_process_view.pdf
- linear_data_view.pdf

- parallel_combined_view.pdf 
- parallel_process_view.pdf
- parallel_data_view.pdf


==> usecase/README.txt <==
In this folder, we should have subfolders for: 

0. OpenRefine history files - in JSON format
1. YW source files
2. GV intermediate files - generated from (1) using yw-tool
3. PDF intermediate files - generated from (2) using dot-toll

4. A "run-bash" that executes the workflow:
   (0) -> [or2yw] -> (1) -> [yw] -> (2) -> [dot/graphviz] -> (3)
   .. in this way the figure generation workflow
   .. (and how to use or2yw!)
   .. is transparent ! :-) 






